Information geometric regularization of the barotropic Euler equation

Shock waves in gas dynamics feature jump discontinuities that hinder numerical simulations. Viscous regularizations are prone to excessive dissipation of fine-scale structures. In this work, we propose the first inviscid regularization of the multidimensional Euler equation based on ideas from semidefinite programming, information geometry, geometric hydrodynamics, and nonlinear elasticity. The Lagrangian flow maps of Euler solutions are a dynamical system on the manifold of diffeomorphisms. We observe that shock formation arises from the manifold's geodesic incompleteness. Our regularization embeds it into an ambient space equipped with the information geometry of the logarithmic barrier function. Thus, the diffeomorphism manifold inherits a geodesically complete geometry. The resulting regularized conservation law replaces shocks with smooth profiles without affecting oscillatory structures. One and two-dimensional numerical experiments show its practical potential to enable higher-order methods without explicit shock capturing. While we focus on the barotropic Euler equations for concreteness and simplicity of exposition, our regularization easily extends to more general Euler and Navier-Stokes-type equations. Our approach regularizes the Wasserstein geometry of the mass density with its information geometry. The former captures the natural trajectories of physical particles and the latter that of statistical estimators. Information geometric regularization accounts for the mass density's dual nature as a statistical/computational tool summarizing the motion of physical particles. Thus, our work is a starting point for information geometric mechanics that views solutions of continuum mechanical PDEs as parameters of statistical models for unresolved scales and uses their information geometry to evolve them in time.

==> cache/infburgers-figure6_contourtmp0.dat <==
0.0e0 -5.0e-1 2.978125e-1 2.978125e-1
1.4863998e-2 -5.0e-1 2.930922e-1 2.930922e-1
2.9727997e-2 -5.0e-1 2.8859279e-1 2.8859279e-1
4.4591995e-2 -5.0e-1 2.8431438e-1 2.8431438e-1
5.9455994e-2 -5.0e-1 2.8025684e-1 2.8025684e-1
7.4319992e-2 -5.0e-1 2.7642026e-1 2.7642026e-1
8.918399e-2 -5.0e-1 2.7280461e-1 2.7280461e-1
1.04047989e-1 -5.0e-1 2.6940993e-1 2.6940993e-1
1.18911987e-1 -5.0e-1 2.662361e-1 2.662361e-1
1.33775986e-1 -5.0e-1 2.6328331e-1 2.6328331e-1
1.4863998e-1 -5.0e-1 2.6055145e-1 2.6055145e-1
1.6350398e-1 -5.0e-1 2.5804047e-1 2.5804047e-1
1.7836798e-1 -5.0e-1 2.5575044e-1 2.5575044e-1
1.9323198e-1 -5.0e-1 2.5368143e-1 2.5368143e-1
2.0809598e-1 -5.0e-1 2.518333e-1 2.518333e-1
2.2295998e-1 -5.0e-1 2.502061e-1 2.502061e-1
2.3782397e-1 -5.0e-1 2.4879987e-1 2.4879987e-1
2.5268797e-1 -5.0e-1 2.4761449e-1 2.4761449e-1
2.6755197e-1 -5.0e-1 2.4665015e-1 2.4665015e-1
2.8241597e-1 -5.0e-1 2.4590666e-1 2.4590666e-1
2.9727997e-1 -5.0e-1 2.4538422e-1 2.4538422e-1
3.1214397e-1 -5.0e-1 2.4508263e-1 2.4508263e-1
3.2700797e-1 -5.0e-1 2.45002e-1 2.45002e-1
3.4187196e-1 -5.0e-1 2.451423e-1 2.451423e-1
3.5673596e-1 -5.0e-1 2.4550356e-1 2.4550356e-1
3.7159996e-1 -5.0e-1 2.4608577e-1 2.4608577e-1
3.8646396e-1 -5.0e-1 2.4688893e-1 2.4688893e-1
4.0132796e-1 -5.0e-1 2.4791295e-1 2.4791295e-1
4.1619196e-1 -5.0e-1 2.4915799e-1 2.4915799e-1
4.3105595e-1 -5.0e-1 2.5062393e-1 2.5062393e-1
4.4591995e-1 -5.0e-1 2.5231087e-1 2.5231087e-1
4.6078395e-1 -5.0e-1 2.5421867e-1 2.5421867e-1
4.7564795e-1 -5.0e-1 2.5634743e-1 2.5634743e-1
4.9051195e-1 -5.0e-1 2.5869713e-1 2.5869713e-1
5.0537595e-1 -5.0e-1 2.612677e-1 2.612677e-1
5.2023994e-1 -5.0e-1 2.640593e-1 2.640593e-1
5.3510394e-1 -5.0e-1 2.6707176e-1 2.6707176e-1
5.4996794e-1 -5.0e-1 2.7030533e-1 2.7030533e-1
5.6483194e-1 -5.0e-1 2.7375977e-1 2.7375977e-1
5.7969594e-1 -5.0e-1 2.77435e-1 2.77435e-1
5.9455994e-1 -5.0e-1 2.8133133e-1 2.8133133e-1
6.0942393e-1 -5.0e-1 2.8544853e-1 2.8544853e-1
6.2428793e-1 -5.0e-1 2.897866e-1 2.897866e-1
6.3915193e-1 -5.0e-1 2.943457e-1 2.943457e-1
6.5401593e-1 -5.0e-1 2.9912575e-1 2.9912575e-1
6.6887993e-1 -5.0e-1 3.0412674e-1 3.0412674e-1
6.8374393e-1 -5.0e-1 3.0934853e-1 3.0934853e-1
6.9860793e-1 -5.0e-1 3.1479141e-1 3.1479141e-1
7.1347192e-1 -5.0e-1 3.2045517e-1 3.2045517e-1
7.2833592e-1 -5.0e-1 3.2633995e-1 3.2633995e-1
7.4319992e-1 -5.0e-1 3.324456e-1 3.324456e-1
7.5806392e-1 -5.0e-1 3.387722e-1 3.387722e-1
7.7292792e-1 -5.0e-1 3.4531967e-1 3.4531967e-1
7.8779192e-1 -5.0e-1 3.5208817e-1 3.5208817e-1
8.0265591e-1 -5.0e-1 3.590776e-1 3.590776e-1
8.1751991e-1 -5.0e-1 3.6628784e-1 3.6628784e-1
8.3238391e-1 -5.0e-1 3.7371918e-1 3.7371918e-1
8.4724791e-1 -5.0e-1 3.8137138e-1 3.8137138e-1
8.6211191e-1 -5.0e-1 3.8924461e-1 3.8924461e-1
8.769759e-1 -5.0e-1 3.9733871e-1 3.9733871e-1
8.918399e-1 -5.0e-1 4.0565376e-1 4.0565376e-1
9.067039e-1 -5.0e-1 4.1418976e-1 4.1418976e-1
9.215679e-1 -5.0e-1 4.2294693e-1 4.2294693e-1
9.364319e-1 -5.0e-1 4.3192429e-1 4.3192429e-1
9.512959e-1 -5.0e-1 4.4112366e-1 4.4112366e-1
9.661599e-1 -5.0e-1 4.5054276e-1 4.5054276e-1
9.810239e-1 -5.0e-1 4.6018387e-1 4.6018387e-1
9.958879e-1 -5.0e-1 4.7004547e-1 4.7004547e-1
1.01075189e0 -5.0e-1 4.8012756e-1 4.8012756e-1
1.02561589e0 -5.0e-1 4.9043098e-1 4.9043098e-1
1.04047989e0 -5.0e-1 5.0095558e-1 5.0095558e-1
1.05534389e0 -5.0e-1 5.1170143e-1 5.1170143e-1
1.07020789e0 -5.0e-1 5.2266777e-1 5.2266777e-1
1.08507188e0 -5.0e-1 5.338546e-1 5.338546e-1
1.09993588e0 -5.0e-1 5.4526268e-1 5.4526268e-1

0.0e0 -4.86487e-1 2.8844467e-1 2.8844467e-1
1.4863998e-2 -4.86487e-1 2.8372429e-1 2.8372429e-1
2.9727997e-2 -4.86487e-1 2.7922495e-1 2.7922495e-1
4.4591995e-2 -4.86487e-1 2.7494646e-1 2.7494646e-1
5.9455994e-2 -4.86487e-1 2.70889e-1 2.70889e-1
7.4319992e-2 -4.86487e-1 2.6705243e-1 2.6705243e-1
8.918399e-2 -4.86487e-1 2.6343678e-1 2.6343678e-1
1.04047989e-1 -4.86487e-1 2.6004208e-1 2.6004208e-1
1.18911987e-1 -4.86487e-1 2.5686826e-1 2.5686826e-1
1.33775986e-1 -4.86487e-1 2.5391547e-1 2.5391547e-1
1.4863998e-1 -4.86487e-1 2.5118361e-1 2.5118361e-1
1.6350398e-1 -4.86487e-1 2.4867264e-1 2.4867264e-1
1.7836798e-1 -4.86487e-1 2.463826e-1 2.463826e-1
1.9323198e-1 -4.86487e-1 2.443136e-1 2.443136e-1
2.0809598e-1 -4.86487e-1 2.4246545e-1 2.4246545e-1
2.2295998e-1 -4.86487e-1 2.4083827e-1 2.4083827e-1
2.3782397e-1 -4.86487e-1 2.3943202e-1 2.3943202e-1
2.5268797e-1 -4.86487e-1 2.3824666e-1 2.3824666e-1
2.6755197e-1 -4.86487e-1 2.372823e-1 2.372823e-1
2.8241597e-1 -4.86487e-1 2.3653883e-1 2.3653883e-1
2.9727997e-1 -4.86487e-1 2.3601637e-1 2.3601637e-1
3.1214397e-1 -4.86487e-1 2.357148e-1 2.357148e-1
3.2700797e-1 -4.86487e-1 2.3563416e-1 2.3563416e-1
3.4187196e-1 -4.86487e-1 2.3577448e-1 2.3577448e-1
3.5673596e-1 -4.86487e-1 2.3613573e-1 2.3613573e-1
3.7159996e-1 -4.86487e-1 2.3671794e-1 2.3671794e-1
3.8646396e-1 -4.86487e-1 2.3752109e-1 2.3752109e-1
4.0132796e-1 -4.86487e-1 2.385451e-1 2.385451e-1
4.1619196e-1 -4.86487e-1 2.3979016e-1 2.3979016e-1
4.3105595e-1 -4.86487e-1 2.412561e-1 2.412561e-1
4.4591995e-1 -4.86487e-1 2.4294296e-1 2.4294296e-1
4.6078395e-1 -4.86487e-1 2.4485085e-1 2.4485085e-1
4.7564795e-1 -4.86487e-1 2.4697952e-1 2.4697952e-1
4.9051195e-1 -4.86487e-1 2.493293e-1 2.493293e-1
5.0537595e-1 -4.86487e-1 2.5189987e-1 2.5189987e-1
5.2023994e-1 -4.86487e-1 2.5469147e-1 2.5469147e-1
5.3510394e-1 -4.86487e-1 2.5770393e-1 2.5770393e-1
5.4996794e-1 -4.86487e-1 2.6093742e-1 2.6093742e-1
5.6483194e-1 -4.86487e-1 2.6439178e-1 2.6439178e-1
5.7969594e-1 -4.86487e-1 2.6806717e-1 2.6806717e-1
5.9455994e-1 -4.86487e-1 2.719635e-1 2.719635e-1
6.0942393e-1 -4.86487e-1 2.760807e-1 2.760807e-1
6.2428793e-1 -4.86487e-1 2.8041878e-1 2.8041878e-1
6.3915193e-1 -4.86487e-1 2.8497787e-1 2.8497787e-1
6.5401593e-1 -4.86487e-1 2.8975792e-1 2.8975792e-1
6.6887993e-1 -4.86487e-1 2.9475891e-1 2.9475891e-1
6.8374393e-1 -4.86487e-1 2.999807e-1 2.999807e-1
6.9860793e-1 -4.86487e-1 3.0542358e-1 3.0542358e-1
7.1347192e-1 -4.86487e-1 3.1108734e-1 3.1108734e-1
7.2833592e-1 -4.86487e-1 3.1697212e-1 3.1697212e-1
7.4319992e-1 -4.86487e-1 3.2307777e-1 3.2307777e-1
7.5806392e-1 -4.86487e-1 3.2940437e-1 3.2940437e-1
7.7292792e-1 -4.86487e-1 3.3595184e-1 3.3595184e-1
7.8779192e-1 -4.86487e-1 3.4272034e-1 3.4272034e-1
8.0265591e-1 -4.86487e-1 3.4970978e-1 3.4970978e-1
8.1751991e-1 -4.86487e-1 3.5692001e-1 3.5692001e-1
8.3238391e-1 -4.86487e-1 3.6435135e-1 3.6435135e-1
8.4724791e-1 -4.86487e-1 3.7200356e-1 3.7200356e-1
8.6211191e-1 -4.86487e-1 3.7987679e-1 3.7987679e-1
8.769759e-1 -4.86487e-1 3.8797089e-1 3.8797089e-1
8.918399e-1 -4.86487e-1 3.9628593e-1 3.9628593e-1
9.067039e-1 -4.86487e-1 4.0482193e-1 4.0482193e-1
9.215679e-1 -4.86487e-1 4.135788e-1 4.135788e-1
9.364319e-1 -4.86487e-1 4.2255661e-1 4.2255661e-1
9.512959e-1 -4.86487e-1 4.3175522e-1 4.3175522e-1
9.661599e-1 -4.86487e-1 4.4117508e-1 4.4117508e-1
9.810239e-1 -4.86487e-1 4.508162e-1 4.508162e-1
9.958879e-1 -4.86487e-1 4.606778e-1 4.606778e-1
1.01075189e0 -4.86487e-1 4.7075989e-1 4.7075989e-1
1.02561589e0 -4.86487e-1 4.8106331e-1 4.8106331e-1
1.04047989e0 -4.86487e-1 4.915879e-1 4.915879e-1
1.05534389e0 -4.86487e-1 5.02333e-1 5.02333e-1
1.07020789e0 -4.86487e-1 5.1329933e-1 5.1329933e-1
1.08507188e0 -4.86487e-1 5.2448692e-1 5.2448692e-1
1.09993588e0 -4.86487e-1 5.3589502e-1 5.3589502e-1

0.0e0 -4.72974e-1 2.7925948e-1 2.7925948e-1
1.4863998e-2 -4.72974e-1 2.7453911e-1 2.7453911e-1
2.9727997e-2 -4.72974e-1 2.7003976e-1 2.7003976e-1
4.4591995e-2 -4.72974e-1 2.6576128e-1 2.6576128e-1
5.9455994e-2 -4.72974e-1 2.6170381e-1 2.6170381e-1
7.4319992e-2 -4.72974e-1 2.5786723e-1 2.5786723e-1
8.918399e-2 -4.72974e-1 2.5425159e-1 2.5425159e-1
1.04047989e-1 -4.72974e-1 2.508569e-1 2.508569e-1
1.18911987e-1 -4.72974e-1 2.4768307e-1 2.4768307e-1
1.33775986e-1 -4.72974e-1 2.4473029e-1 2.4473029e-1
1.4863998e-1 -4.72974e-1 2.4199843e-1 2.4199843e-1
1.6350398e-1 -4.72974e-1 2.3948744e-1 2.3948744e-1
1.7836798e-1 -4.72974e-1 2.3719742e-1 2.3719742e-1
1.9323198e-1 -4.72974e-1 2.351284e-1 2.351284e-1
2.0809598e-1 -4.72974e-1 2.3328027e-1 2.3328027e-1
2.2295998e-1 -4.72974e-1 2.3165308e-1 2.3165308e-1
2.3782397e-1 -4.72974e-1 2.3024684e-1 2.3024684e-1
2.5268797e-1 -4.72974e-1 2.2906146e-1 2.2906146e-1
2.6755197e-1 -4.72974e-1 2.2809712e-1 2.2809712e-1
2.8241597e-1 -4.72974e-1 2.2735364e-1 2.2735364e-1
2.9727997e-1 -4.72974e-1 2.2683119e-1 2.2683119e-1
3.1214397e-1 -4.72974e-1 2.265296e-1 2.265296e-1
3.2700797e-1 -4.72974e-1 2.2644897e-1 2.2644897e-1
3.4187196e-1 -4.72974e-1 2.2658928e-1 2.2658928e-1
3.5673596e-1 -4.72974e-1 2.2695053e-1 2.2695053e-1
3.7159996e-1 -4.72974e-1 2.2753276e-1 2.2753276e-1
3.8646396e-1 -4.72974e-1 2.283359e-1 2.283359e-1
4.0132796e-1 -4.72974e-1 2.2935992e-1 2.2935992e-1
4.1619196e-1 -4.72974e-1 2.3060497e-1 2.3060497e-1
4.3105595e-1 -4.72974e-1 2.3207089e-1 2.3207089e-1
4.4591995e-1 -4.72974e-1 2.3375778e-1 2.3375778e-1
4.6078395e-1 -4.72974e-1 2.3566566e-1 2.3566566e-1
4.7564795e-1 -4.72974e-1 2.3779434e-1 2.3779434e-1
4.9051195e-1 -4.72974e-1 2.4014412e-1 2.4014412e-1
5.0537595e-1 -4.72974e-1 2.4271469e-1 2.4271469e-1
5.2023994e-1 -4.72974e-1 2.4550629e-1 2.4550629e-1
5.3510394e-1 -4.72974e-1 2.4851875e-1 2.4851875e-1
5.4996794e-1 -4.72974e-1 2.5175224e-1 2.5175224e-1
5.6483194e-1 -4.72974e-1 2.552066e-1 2.552066e-1
5.7969594e-1 -4.72974e-1 2.5888199e-1 2.5888199e-1
5.9455994e-1 -4.72974e-1 2.6277832e-1 2.6277832e-1
6.0942393e-1 -4.72974e-1 2.6689552e-1 2.6689552e-1
6.2428793e-1 -4.72974e-1 2.712336e-1 2.712336e-1
6.3915193e-1 -4.72974e-1 2.757927e-1 2.757927e-1
6.5401593e-1 -4.72974e-1 2.8057274e-1 2.8057274e-1
6.6887993e-1 -4.72974e-1 2.8557373e-1 2.8557373e-1
6.8374393e-1 -4.72974e-1 2.9079552e-1 2.9079552e-1
6.9860793e-1 -4.72974e-1 2.962384e-1 2.962384e-1
7.1347192e-1 -4.72974e-1 3.0190216e-1 3.0190216e-1
7.2833592e-1 -4.72974e-1 3.0778694e-1 3.0778694e-1
7.4319992e-1 -4.72974e-1 3.138926e-1 3.138926e-1
7.5806392e-1 -4.72974e-1 3.202192e-1 3.202192e-1
7.7292792e-1 -4.72974e-1 3.2676666e-1 3.2676666e-1
7.8779192e-1 -4.72974e-1 3.3353516e-1 3.3353516e-1
8.0265591e-1 -4.72974e-1 3.405246e-1 3.405246e-1
8.1751991e-1 -4.72974e-1 3.4773483e-1 3.4773483e-1
8.3238391e-1 -4.72974e-1 3.5516617e-1 3.5516617e-1
8.4724791e-1 -4.72974e-1 3.6281837e-1 3.6281837e-1
8.6211191e-1 -4.72974e-1 3.706916e-1 3.706916e-1
8.769759e-1 -4.72974e-1 3.7878563e-1 3.7878563e-1
8.918399e-1 -4.72974e-1 3.8710068e-1 3.8710068e-1
9.067039e-1 -4.72974e-1 3.9563675e-1 3.9563675e-1
9.215679e-1 -4.72974e-1 4.0439362e-1 4.0439362e-1
9.364319e-1 -4.72974e-1 4.1337143e-1 4.1337143e-1
9.512959e-1 -4.72974e-1 4.2257065e-1 4.2257065e-1
9.661599e-1 -4.72974e-1 4.3198975e-1 4.3198975e-1
9.810239e-1 -4.72974e-1 4.4163086e-1 4.4163086e-1
9.958879e-1 -4.72974e-1 4.5149246e-1 4.5149246e-1
1.01075189e0 -4.72974e-1 4.6157455e-1 4.6157455e-1
1.02561589e0 -4.72974e-1 4.718779e-1 4.718779e-1
1.04047989e0 -4.72974e-1 4.824025e-1 4.824025e-1
1.05534389e0 -4.72974e-1 4.9314842e-1 4.9314842e-1
1.07020789e0 -4.72974e-1 5.04114e-1 5.04114e-1
1.08507188e0 -4.72974e-1 5.1530159e-1 5.1530159e-1
1.09993588e0 -4.72974e-1 5.2670967e-1 5.2670967e-1

0.0e0 -4.59461e-1 2.7025693e-1 2.7025693e-1
1.4863998e-2 -4.59461e-1 2.6553662e-1 2.6553662e-1
2.9727997e-2 -4.59461e-1 2.6103722e-1 2.6103722e-1
4.4591995e-2 -4.59461e-1 2.5675873e-1 2.5675873e-1
5.9455994e-2 -4.59461e-1 2.5270126e-1 2.5270126e-1
7.4319992e-2 -4.59461e-1 2.4886469e-1 2.4886469e-1
8.918399e-2 -4.59461e-1 2.4524904e-1 2.4524904e-1
1.04047989e-1 -4.59461e-1 2.4185434e-1 2.4185434e-1
1.18911987e-1 -4.59461e-1 2.3868053e-1 2.3868053e-1
1.33775986e-1 -4.59461e-1 2.3572774e-1 2.3572774e-1
1.4863998e-1 -4.59461e-1 2.3299588e-1 2.3299588e-1
1.6350398e-1 -4.59461e-1 2.304849e-1 2.304849e-1
1.7836798e-1 -4.59461e-1 2.2819487e-1 2.2819487e-1
1.9323198e-1 -4.59461e-1 2.2612585e-1 2.2612585e-1
2.0809598e-1 -4.59461e-1 2.2427773e-1 2.2427773e-1
2.2295998e-1 -4.59461e-1 2.2265053e-1 2.2265053e-1
2.3782397e-1 -4.59461e-1 2.212443e-1 2.212443e-1
2.5268797e-1 -4.59461e-1 2.2005891e-1 2.2005891e-1
2.6755197e-1 -4.59461e-1 2.1909457e-1 2.1909457e-1
2.8241597e-1 -4.59461e-1 2.1835109e-1 2.1835109e-1
2.9727997e-1 -4.59461e-1 2.1782864e-1 2.1782864e-1
3.1214397e-1 -4.59461e-1 2.1752705e-1 2.1752705e-1
3.2700797e-1 -4.59461e-1 2.1744643e-1 2.1744643e-1
3.4187196e-1 -4.59461e-1 2.1758673e-1 2.1758673e-1
3.5673596e-1 -4.59461e-1 2.1794798e-1 2.1794798e-1
3.7159996e-1 -4.59461e-1 2.185302e-1 2.185302e-1
3.8646396e-1 -4.59461e-1 2.1933336e-1 2.1933336e-1
4.0132796e-1 -4.59461e-1 2.2035738e-1 2.2035738e-1
4.1619196e-1 -4.59461e-1 2.2160242e-1 2.2160242e-1
4.3105595e-1 -4.59461e-1 2.2306834e-1 2.2306834e-1
4.4591995e-1 -4.59461e-1 2.2475525e-1 2.2475525e-1
4.6078395e-1 -4.59461e-1 2.2666313e-1 2.2666313e-1
4.7564795e-1 -4.59461e-1 2.2879189e-1 2.2879189e-1
4.9051195e-1 -4.59461e-1 2.3114151e-1 2.3114151e-1
5.0537595e-1 -4.59461e-1 2.3371216e-1 2.3371216e-1
5.2023994e-1 -4.59461e-1 2.3650375e-1 2.3650375e-1
5.3510394e-1 -4.59461e-1 2.3951622e-1 2.3951622e-1
5.4996794e-1 -4.59461e-1 2.4274971e-1 2.4274971e-1
5.6483194e-1 -4.59461e-1 2.4620415e-1 2.4620415e-1
5.7969594e-1 -4.59461e-1 2.4987938e-1 2.4987938e-1
5.9455994e-1 -4.59461e-1 2.5377571e-1 2.5377571e-1
6.0942393e-1 -4.59461e-1 2.5789291e-1 2.5789291e-1
6.2428793e-1 -4.59461e-1 2.6223106e-1 2.6223106e-1
6.3915193e-1 -4.59461e-1 2.6679016e-1 2.6679016e-1
6.5401593e-1 -4.59461e-1 2.715702e-1 2.715702e-1
6.6887993e-1 -4.59461e-1 2.765712e-1 2.765712e-1
6.8374393e-1 -4.59461e-1 2.8179298e-1 2.8179298e-1
6.9860793e-1 -4.59461e-1 2.8723587e-1 2.8723587e-1
7.1347192e-1 -4.59461e-1 2.9289963e-1 2.9289963e-1
7.2833592e-1 -4.59461e-1 2.9878433e-1 2.9878433e-1
7.4319992e-1 -4.59461e-1 3.0488998e-1 3.0488998e-1
7.5806392e-1 -4.59461e-1 3.1121658e-1 3.1121658e-1
7.7292792e-1 -4.59461e-1 3.1776413e-1 3.1776413e-1
7.8779192e-1 -4.59461e-1 3.2453262e-1 3.2453262e-1
8.0265591e-1 -4.59461e-1 3.3152206e-1 3.3152206e-1
8.1751991e-1 -4.59461e-1 3.387323e-1 3.387323e-1
8.3238391e-1 -4.59461e-1 3.4616364e-1 3.4616364e-1
8.4724791e-1 -4.59461e-1 3.5381584e-1 3.5381584e-1
8.6211191e-1 -4.59461e-1 3.6168907e-1 3.6168907e-1
8.769759e-1 -4.59461e-1 3.697831e-1 3.697831e-1
8.918399e-1 -4.59461e-1 3.7809814e-1 3.7809814e-1
9.067039e-1 -4.59461e-1 3.8663414e-1 3.8663414e-1
9.215679e-1 -4.59461e-1 3.9539108e-1 3.9539108e-1
9.364319e-1 -4.59461e-1 4.043689e-1 4.043689e-1
9.512959e-1 -4.59461e-1 4.1356773e-1 4.1356773e-1
9.661599e-1 -4.59461e-1 4.2298752e-1 4.2298752e-1
9.810239e-1 -4.59461e-1 4.3262787e-1 4.3262787e-1
9.958879e-1 -4.59461e-1 4.4248947e-1 4.4248947e-1
1.01075189e0 -4.59461e-1 4.5257233e-1 4.5257233e-1
1.02561589e0 -4.59461e-1 4.6287567e-1 4.6287567e-1
1.04047989e0 -4.59461e-1 4.7340027e-1 4.7340027e-1
1.05534389e0 -4.59461e-1 4.8414536e-1 4.8414536e-1
1.07020789e0 -4.59461e-1 4.951117e-1 4.951117e-1
1.08507188e0 -4.59461e-1 5.0629936e-1 5.0629936e-1
1.09993588e0 -4.59461e-1 5.1770744e-1 5.1770744e-1

0.0e0 -4.45948e-1 2.6143697e-1 2.6143697e-1
1.4863998e-2 -4.45948e-1 2.5671658e-1 2.5671658e-1
2.9727997e-2 -4.45948e-1 2.5221724e-1 2.5221724e-1
4.4591995e-2 -4.45948e-1 2.4793883e-1 2.4793883e-1
5.9455994e-2 -4.45948e-1 2.438813e-1 2.438813e-1
7.4319992e-2 -4.45948e-1 2.4004472e-1 2.4004472e-1
8.918399e-2 -4.45948e-1 2.3642908e-1 2.3642908e-1
1.04047989e-1 -4.45948e-1 2.3303438e-1 2.3303438e-1
1.18911987e-1 -4.45948e-1 2.2986055e-1 2.2986055e-1
1.33775986e-1 -4.45948e-1 2.2690776e-1 2.2690776e-1
1.4863998e-1 -4.45948e-1 2.2417592e-1 2.2417592e-1
1.6350398e-1 -4.45948e-1 2.2166493e-1 2.2166493e-1
1.7836798e-1 -4.45948e-1 2.193749e-1 2.193749e-1
1.9323198e-1 -4.45948e-1 2.173059e-1 2.173059e-1
2.0809598e-1 -4.45948e-1 2.1545775e-1 2.1545775e-1
2.2295998e-1 -4.45948e-1 2.1383057e-1 2.1383057e-1
2.3782397e-1 -4.45948e-1 2.1242432e-1 2.1242432e-1
2.5268797e-1 -4.45948e-1 2.1123895e-1 2.1123895e-1
2.6755197e-1 -4.45948e-1 2.102746e-1 2.102746e-1
2.8241597e-1 -4.45948e-1 2.0953113e-1 2.0953113e-1
2.9727997e-1 -4.45948e-1 2.0900867e-1 2.0900867e-1
3.1214397e-1 -4.45948e-1 2.0870709e-1 2.0870709e-1
3.2700797e-1 -4.45948e-1 2.0862645e-1 2.0862645e-1
3.4187196e-1 -4.45948e-1 2.0876677e-1 2.0876677e-1
3.5673596e-1 -4.45948e-1 2.0912802e-1 2.0912802e-1
3.7159996e-1 -4.45948e-1 2.0971024e-1 2.0971024e-1
3.8646396e-1 -4.45948e-1 2.1051338e-1 2.1051338e-1
4.0132796e-1 -4.45948e-1 2.115374e-1 2.115374e-1
4.1619196e-1 -4.45948e-1 2.1278246e-1 2.1278246e-1
4.3105595e-1 -4.45948e-1 2.1424838e-1 2.1424838e-1
4.4591995e-1 -4.45948e-1 2.1593532e-1 2.1593532e-1
4.6078395e-1 -4.45948e-1 2.178431e-1 2.178431e-1
4.7564795e-1 -4.45948e-1 2.1997192e-1 2.1997192e-1
4.9051195e-1 -4.45948e-1 2.2232155e-1 2.2232155e-1
5.0537595e-1 -4.45948e-1 2.248922e-1 2.248922e-1
5.2023994e-1 -4.45948e-1 2.2768379e-1 2.2768379e-1
5.3510394e-1 -4.45948e-1 2.3069626e-1 2.3069626e-1
5.4996794e-1 -4.45948e-1 2.3392975e-1 2.3392975e-1
5.6483194e-1 -4.45948e-1 2.3738411e-1 2.3738411e-1
5.7969594e-1 -4.45948e-1 2.4105942e-1 2.4105942e-1
5.9455994e-1 -4.45948e-1 2.4495575e-1 2.4495575e-1
6.0942393e-1 -4.45948e-1 2.4907295e-1 2.4907295e-1
6.2428793e-1 -4.45948e-1 2.534111e-1 2.534111e-1
6.3915193e-1 -4.45948e-1 2.579702e-1 2.579702e-1
6.5401593e-1 -4.45948e-1 2.6275024e-1 2.6275024e-1
6.6887993e-1 -4.45948e-1 2.6775124e-1 2.6775124e-1
6.8374393e-1 -4.45948e-1 2.7297302e-1 2.7297302e-1
6.9860793e-1 -4.45948e-1 2.7841591e-1 2.7841591e-1
7.1347192e-1 -4.45948e-1 2.8407967e-1 2.8407967e-1
7.2833592e-1 -4.45948e-1 2.8996437e-1 2.8996437e-1
7.4319992e-1 -4.45948e-1 2.9607002e-1 2.9607002e-1
7.5806392e-1 -4.45948e-1 3.0239662e-1 3.0239662e-1
7.7292792e-1 -4.45948e-1 3.0894417e-1 3.0894417e-1
7.8779192e-1 -4.45948e-1 3.1571266e-1 3.1571266e-1
8.0265591e-1 -4.45948e-1 3.227021e-1 3.227021e-1
8.1751991e-1 -4.45948e-1 3.2991234e-1 3.2991234e-1
8.3238391e-1 -4.45948e-1 3.3734367e-1 3.3734367e-1
8.4724791e-1 -4.45948e-1 3.4499588e-1 3.4499588e-1
8.6211191e-1 -4.45948e-1 3.5286911e-1 3.5286911e-1
8.769759e-1 -4.45948e-1 3.6096313e-1 3.6096313e-1
8.918399e-1 -4.45948e-1 3.6927818e-1 3.6927818e-1
9.067039e-1 -4.45948e-1 3.7781418e-1 3.7781418e-1
9.215679e-1 -4.45948e-1 3.8657112e-1 3.8657112e-1
9.364319e-1 -4.45948e-1 3.9554886e-1 3.9554886e-1
9.512959e-1 -4.45948e-1 4.047477e-1 4.047477e-1
9.661599e-1 -4.45948e-1 4.1416756e-1 4.1416756e-1
9.810239e-1 -4.45948e-1 4.2380798e-1 4.2380798e-1
9.958879e-1 -4.45948e-1 4.3366959e-1 4.3366959e-1
1.01075189e0 -4.45948e-1 4.4375244e-1 4.4375244e-1
1.02561589e0 -4.45948e-1 4.5405579e-1 4.5405579e-1
1.04047989e0 -4.45948e-1 4.6458038e-1 4.6458038e-1
1.05534389e0 -4.45948e-1 4.7532547e-1 4.7532547e-1
1.07020789e0 -4.45948e-1 4.8629181e-1 4.8629181e-1
1.08507188e0 -4.45948e-1 4.9747864e-1 4.9747864e-1
1.09993588e0 -4.45948e-1 5.0888748e-1 5.0888748e-1

0.0e0 -4.32435e-1 2.5279948e-1 2.5279948e-1
1.4863998e-2 -4.32435e-1 2.480792e-1 2.480792e-1
2.9727997e-2 -4.32435e-1 2.4357977e-1 2.4357977e-1
4.4591995e-2 -4.32435e-1 2.3930136e-1 2.3930136e-1
5.9455994e-2 -4.32435e-1 2.3524382e-1 2.3524382e-1
7.4319992e-2 -4.32435e-1 2.3140724e-1 2.3140724e-1
8.918399e-2 -4.32435e-1 2.277916e-1 2.277916e-1
1.04047989e-1 -4.32435e-1 2.2439691e-1 2.2439691e-1
1.18911987e-1 -4.32435e-1 2.2122308e-1 2.2122308e-1
1.33775986e-1 -4.32435e-1 2.182703e-1 2.182703e-1
1.4863998e-1 -4.32435e-1 2.1553844e-1 2.1553844e-1
1.6350398e-1 -4.32435e-1 2.1302745e-1 2.1302745e-1
1.7836798e-1 -4.32435e-1 2.1073743e-1 2.1073743e-1
1.9323198e-1 -4.32435e-1 2.0866841e-1 2.0866841e-1
2.0809598e-1 -4.32435e-1 2.0682028e-1 2.0682028e-1
2.2295998e-1 -4.32435e-1 2.0519308e-1 2.0519308e-1
2.3782397e-1 -4.32435e-1 2.0378685e-1 2.0378685e-1
2.5268797e-1 -4.32435e-1 2.0260147e-1 2.0260147e-1
2.6755197e-1 -4.32435e-1 2.0163713e-1 2.0163713e-1
2.8241597e-1 -4.32435e-1 2.0089365e-1 2.0089365e-1
2.9727997e-1 -4.32435e-1 2.003712e-1 2.003712e-1
3.1214397e-1 -4.32435e-1 2.0006961e-1 2.0006961e-1
3.2700797e-1 -4.32435e-1 1.9998898e-1 1.9998898e-1
3.4187196e-1 -4.32435e-1 2.0012929e-1 2.0012929e-1
3.5673596e-1 -4.32435e-1 2.0049054e-1 2.0049054e-1
3.7159996e-1 -4.32435e-1 2.0107277e-1 2.0107277e-1
3.8646396e-1 -4.32435e-1 2.0187592e-1 2.0187592e-1
4.0132796e-1 -4.32435e-1 2.0289993e-1 2.0289993e-1
4.1619196e-1 -4.32435e-1 2.0414497e-1 2.0414497e-1
4.3105595e-1 -4.32435e-1 2.056109e-1 2.056109e-1
4.4591995e-1 -4.32435e-1 2.0729784e-1 2.0729784e-1
4.6078395e-1 -4.32435e-1 2.0920566e-1 2.0920566e-1
4.7564795e-1 -4.32435e-1 2.1133438e-1 2.1133438e-1
4.9051195e-1 -4.32435e-1 2.1368408e-1 2.1368408e-1
5.0537595e-1 -4.32435e-1 2.1625473e-1 2.1625473e-1
5.2023994e-1 -4.32435e-1 2.1904633e-1 2.1904633e-1
5.3510394e-1 -4.32435e-1 2.2205879e-1 2.2205879e-1
5.4996794e-1 -4.32435e-1 2.2529228e-1 2.2529228e-1
5.6483194e-1 -4.32435e-1 2.2874664e-1 2.2874664e-1
5.7969594e-1 -4.32435e-1 2.3242195e-1 2.3242195e-1
5.9455994e-1 -4.32435e-1 2.3631828e-1 2.3631828e-1
6.0942393e-1 -4.32435e-1 2.4043549e-1 2.4043549e-1
6.2428793e-1 -4.32435e-1 2.4477356e-1 2.4477356e-1
6.3915193e-1 -4.32435e-1 2.4933273e-1 2.4933273e-1
6.5401593e-1 -4.32435e-1 2.5411278e-1 2.5411278e-1
6.6887993e-1 -4.32435e-1 2.5911377e-1 2.5911377e-1
6.8374393e-1 -4.32435e-1 2.6433556e-1 2.6433556e-1
6.9860793e-1 -4.32435e-1 2.6977844e-1 2.6977844e-1
7.1347192e-1 -4.32435e-1 2.754422e-1 2.754422e-1
7.2833592e-1 -4.32435e-1 2.813269e-1 2.813269e-1
7.4319992e-1 -4.32435e-1 2.8743256e-1 2.8743256e-1
7.5806392e-1 -4.32435e-1 2.9375916e-1 2.9375916e-1
7.7292792e-1 -4.32435e-1 3.0030663e-1 3.0030663e-1
7.8779192e-1 -4.32435e-1 3.0707512e-1 3.0707512e-1
8.0265591e-1 -4.32435e-1 3.1406464e-1 3.1406464e-1
8.1751991e-1 -4.32435e-1 3.2127487e-1 3.2127487e-1
8.3238391e-1 -4.32435e-1 3.287062e-1 3.287062e-1
8.4724791e-1 -4.32435e-1 3.3635841e-1 3.3635841e-1
8.6211191e-1 -4.32435e-1 3.4423164e-1 3.4423164e-1
8.769759e-1 -4.32435e-1 3.5232567e-1 3.5232567e-1
8.918399e-1 -4.32435e-1 3.6064072e-1 3.6064072e-1
9.067039e-1 -4.32435e-1 3.6917671e-1 3.6917671e-1
9.215679e-1 -4.32435e-1 3.7793358e-1 3.7793358e-1
9.364319e-1 -4.32435e-1 3.8691139e-1 3.8691139e-1
9.512959e-1 -4.32435e-1 3.9611023e-1 3.9611023e-1
9.661599e-1 -4.32435e-1 4.0553001e-1 4.0553001e-1
9.810239e-1 -4.32435e-1 4.1517044e-1 4.1517044e-1
9.958879e-1 -4.32435e-1 4.2503204e-1 4.2503204e-1
1.01075189e0 -4.32435e-1 4.351149e-1 4.351149e-1
1.02561589e0 -4.32435e-1 4.4541824e-1 4.4541824e-1
1.04047989e0 -4.32435e-1 4.5594284e-1 4.5594284e-1
1.05534389e0 -4.32435e-1 4.6668793e-1 4.6668793e-1
1.07020789e0 -4.32435e-1 4.7765427e-1 4.7765427e-1
1.08507188e0 -4.32435e-1 4.8884186e-1 4.8884186e-1
1.09993588e0 -4.32435e-1 5.0024994e-1 5.0024994e-1

0.0e0 -4.18922e-1 2.4434474e-1 2.4434474e-1
1.4863998e-2 -4.18922e-1 2.3962436e-1 2.3962436e-1
2.9727997e-2 -4.18922e-1 2.3512502e-1 2.3512502e-1
4.4591995e-2 -4.18922e-1 2.3084653e-1 2.3084653e-1
5.9455994e-2 -4.18922e-1 2.2678908e-1 2.2678908e-1
7.4319992e-2 -4.18922e-1 2.229525e-1 2.229525e-1
8.918399e-2 -4.18922e-1 2.1933685e-1 2.1933685e-1
1.04047989e-1 -4.18922e-1 2.1594215e-1 2.1594215e-1
1.18911987e-1 -4.18922e-1 2.1276833e-1 2.1276833e-1
1.33775986e-1 -4.18922e-1 2.0981554e-1 2.0981554e-1
1.4863998e-1 -4.18922e-1 2.070837e-1 2.070837e-1
1.6350398e-1 -4.18922e-1 2.0457271e-1 2.0457271e-1
1.7836798e-1 -4.18922e-1 2.0228267e-1 2.0228267e-1
1.9323198e-1 -4.18922e-1 2.0021367e-1 2.0021367e-1
2.0809598e-1 -4.18922e-1 1.9836552e-1 1.9836552e-1
2.2295998e-1 -4.18922e-1 1.9673834e-1 1.9673834e-1
2.3782397e-1 -4.18922e-1 1.9533209e-1 1.9533209e-1
2.5268797e-1 -4.18922e-1 1.9414673e-1 1.9414673e-1
2.6755197e-1 -4.18922e-1 1.9318237e-1 1.9318237e-1
2.8241597e-1 -4.18922e-1 1.924389e-1 1.924389e-1
2.9727997e-1 -4.18922e-1 1.9191644e-1 1.9191644e-1
3.1214397e-1 -4.18922e-1 1.9161487e-1 1.9161487e-1
3.2700797e-1 -4.18922e-1 1.9153423e-1 1.9153423e-1
3.4187196e-1 -4.18922e-1 1.9167455e-1 1.9167455e-1
3.5673596e-1 -4.18922e-1 1.920358e-1 1.920358e-1
3.7159996e-1 -4.18922e-1 1.9261801e-1 1.9261801e-1
3.8646396e-1 -4.18922e-1 1.9342116e-1 1.9342116e-1
4.0132796e-1 -4.18922e-1 1.9444518e-1 1.9444518e-1
4.1619196e-1 -4.18922e-1 1.9569023e-1 1.9569023e-1
4.3105595e-1 -4.18922e-1 1.9715616e-1 1.9715616e-1
4.4591995e-1 -4.18922e-1 1.988431e-1 1.988431e-1
4.6078395e-1 -4.18922e-1 2.007509e-1 2.007509e-1
4.7564795e-1 -4.18922e-1 2.0287956e-1 2.0287956e-1
4.9051195e-1 -4.18922e-1 2.0522934e-1 2.0522934e-1
5.0537595e-1 -4.18922e-1 2.0779999e-1 2.0779999e-1
5.2023994e-1 -4.18922e-1 2.1059158e-1 2.1059158e-1
5.3510394e-1 -4.18922e-1 2.1360405e-1 2.1360405e-1
5.4996794e-1 -4.18922e-1 2.1683754e-1 2.1683754e-1
5.6483194e-1 -4.18922e-1 2.202919e-1 2.202919e-1
5.7969594e-1 -4.18922e-1 2.2396721e-1 2.2396721e-1
5.9455994e-1 -4.18922e-1 2.2786354e-1 2.2786354e-1
6.0942393e-1 -4.18922e-1 2.3198074e-1 2.3198074e-1
6.2428793e-1 -4.18922e-1 2.3631882e-1 2.3631882e-1
6.3915193e-1 -4.18922e-1 2.4087791e-1 2.4087791e-1
6.5401593e-1 -4.18922e-1 2.4565796e-1 2.4565796e-1
6.6887993e-1 -4.18922e-1 2.5065903e-1 2.5065903e-1
6.8374393e-1 -4.18922e-1 2.5588081e-1 2.5588081e-1
6.9860793e-1 -4.18922e-1 2.613237e-1 2.613237e-1
7.1347192e-1 -4.18922e-1 2.6698746e-1 2.6698746e-1
7.2833592e-1 -4.18922e-1 2.7287216e-1 2.7287216e-1
7.4319992e-1 -4.18922e-1 2.7897781e-1 2.7897781e-1
7.5806392e-1 -4.18922e-1 2.8530441e-1 2.8530441e-1
7.7292792e-1 -4.18922e-1 2.9185188e-1 2.9185188e-1
7.8779192e-1 -4.18922e-1 2.9862038e-1 2.9862038e-1
8.0265591e-1 -4.18922e-1 3.0560982e-1 3.0560982e-1
8.1751991e-1 -4.18922e-1 3.1282013e-1 3.1282013e-1
8.3238391e-1 -4.18922e-1 3.2025146e-1 3.2025146e-1
8.4724791e-1 -4.18922e-1 3.2790367e-1 3.2790367e-1
8.6211191e-1 -4.18922e-1 3.357769e-1 3.357769e-1
8.769759e-1 -4.18922e-1 3.4387093e-1 3.4387093e-1
8.918399e-1 -4.18922e-1 3.5218597e-1 3.5218597e-1
9.067039e-1 -4.18922e-1 3.6072197e-1 3.6072197e-1
9.215679e-1 -4.18922e-1 3.6947884e-1 3.6947884e-1
9.364319e-1 -4.18922e-1 3.7845665e-1 3.7845665e-1
9.512959e-1 -4.18922e-1 3.8765549e-1 3.8765549e-1
9.661599e-1 -4.18922e-1 3.9707527e-1 3.9707527e-1
9.810239e-1 -4.18922e-1 4.0671593e-1 4.0671593e-1
9.958879e-1 -4.18922e-1 4.165776e-1 4.165776e-1
1.01075189e0 -4.18922e-1 4.2666046e-1 4.2666046e-1
1.02561589e0 -4.18922e-1 4.369638e-1 4.369638e-1
1.04047989e0 -4.18922e-1 4.4748764e-1 4.4748764e-1
1.05534389e0 -4.18922e-1 4.5823349e-1 4.5823349e-1
1.07020789e0 -4.18922e-1 4.6919983e-1 4.6919983e-1
1.08507188e0 -4.18922e-1 4.8038666e-1 4.8038666e-1
1.09993588e0 -4.18922e-1 4.9179474e-1 4.9179474e-1

0.0e0 -4.05409e-1 2.3607248e-1 2.3607248e-1
1.4863998e-2 -4.05409e-1 2.3135219e-1 2.3135219e-1
2.9727997e-2 -4.05409e-1 2.2685275e-1 2.2685275e-1
4.4591995e-2 -4.05409e-1 2.2257428e-1 2.2257428e-1
5.9455994e-2 -4.05409e-1 2.1851682e-1 2.1851682e-1
7.4319992e-2 -4.05409e-1 2.1468024e-1 2.1468024e-1
8.918399e-2 -4.05409e-1 2.1106459e-1 2.1106459e-1
1.04047989e-1 -4.05409e-1 2.076699e-1 2.076699e-1
1.18911987e-1 -4.05409e-1 2.0449608e-1 2.0449608e-1
1.33775986e-1 -4.05409e-1 2.0154329e-1 2.0154329e-1
1.4863998e-1 -4.05409e-1 1.9881143e-1 1.9881143e-1
1.6350398e-1 -4.05409e-1 1.9630045e-1 1.9630045e-1
1.7836798e-1 -4.05409e-1 1.9401042e-1 1.9401042e-1
1.9323198e-1 -4.05409e-1 1.919414e-1 1.919414e-1
2.0809598e-1 -4.05409e-1 1.9009328e-1 1.9009328e-1
2.2295998e-1 -4.05409e-1 1.8846608e-1 1.8846608e-1
2.3782397e-1 -4.05409e-1 1.8705984e-1 1.8705984e-1
2.5268797e-1 -4.05409e-1 1.8587447e-1 1.8587447e-1
2.6755197e-1 -4.05409e-1 1.8491013e-1 1.8491013e-1
2.8241597e-1 -4.05409e-1 1.8416664e-1 1.8416664e-1
2.9727997e-1 -4.05409e-1 1.836442e-1 1.836442e-1
3.1214397e-1 -4.05409e-1 1.833426e-1 1.833426e-1
3.2700797e-1 -4.05409e-1 1.8326198e-1 1.8326198e-1
3.4187196e-1 -4.05409e-1 1.8340228e-1 1.8340228e-1
3.5673596e-1 -4.05409e-1 1.8376355e-1 1.8376355e-1
3.7159996e-1 -4.05409e-1 1.8434576e-1 1.8434576e-1
3.8646396e-1 -4.05409e-1 1.8514891e-1 1.8514891e-1
4.0132796e-1 -4.05409e-1 1.8617293e-1 1.8617293e-1
4.1619196e-1 -4.05409e-1 1.8741797e-1 1.8741797e-1
4.3105595e-1 -4.05409e-1 1.888839e-1 1.888839e-1
4.4591995e-1 -4.05409e-1 1.9057077e-1 1.9057077e-1
4.6078395e-1 -4.05409e-1 1.9247865e-1 1.9247865e-1
4.7564795e-1 -4.05409e-1 1.9460742e-1 1.9460742e-1
4.9051195e-1 -4.05409e-1 1.9695709e-1 1.9695709e-1
5.0537595e-1 -4.05409e-1 1.9952766e-1 1.9952766e-1
5.2023994e-1 -4.05409e-1 2.0231934e-1 2.0231934e-1
5.3510394e-1 -4.05409e-1 2.053318e-1 2.053318e-1
5.4996794e-1 -4.05409e-1 2.0856529e-1 2.0856529e-1
5.6483194e-1 -4.05409e-1 2.1201973e-1 2.1201973e-1
5.7969594e-1 -4.05409e-1 2.1569496e-1 2.1569496e-1
5.9455994e-1 -4.05409e-1 2.195913e-1 2.195913e-1
6.0942393e-1 -4.05409e-1 2.237085e-1 2.237085e-1
6.2428793e-1 -4.05409e-1 2.2804657e-1 2.2804657e-1
6.3915193e-1 -4.05409e-1 2.3260567e-1 2.3260567e-1
6.5401593e-1 -4.05409e-1 2.3738571e-1 2.3738571e-1
6.6887993e-1 -4.05409e-1 2.423867e-1 2.423867e-1
6.8374393e-1 -4.05409e-1 2.4760857e-1 2.4760857e-1
6.9860793e-1 -4.05409e-1 2.5305145e-1 2.5305145e-1
7.1347192e-1 -4.05409e-1 2.5871521e-1 2.5871521e-1
7.2833592e-1 -4.05409e-1 2.6459991e-1 2.6459991e-1
7.4319992e-1 -4.05409e-1 2.7070557e-1 2.7070557e-1
7.5806392e-1 -4.05409e-1 2.7703217e-1 2.7703217e-1
7.7292792e-1 -4.05409e-1 2.8357964e-1 2.8357964e-1
7.8779192e-1 -4.05409e-1 2.9034813e-1 2.9034813e-1
8.0265591e-1 -4.05409e-1 2.9733757e-1 2.9733757e-1
8.1751991e-1 -4.05409e-1 3.0454788e-1 3.0454788e-1
8.3238391e-1 -4.05409e-1 3.1197922e-1 3.1197922e-1
8.4724791e-1 -4.05409e-1 3.1963142e-1 3.1963142e-1
8.6211191e-1 -4.05409e-1 3.2750465e-1 3.2750465e-1
8.769759e-1 -4.05409e-1 3.3559868e-1 3.3559868e-1
8.918399e-1 -4.05409e-1 3.4391373e-1 3.4391373e-1
9.067039e-1 -4.05409e-1 3.5244972e-1 3.5244972e-1
9.215679e-1 -4.05409e-1 3.6120659e-1 3.6120659e-1
9.364319e-1 -4.05409e-1 3.701844e-1 3.701844e-1
9.512959e-1 -4.05409e-1 3.7938324e-1 3.7938324e-1
9.661599e-1 -4.05409e-1 3.8880302e-1 3.8880302e-1
9.810239e-1 -4.05409e-1 3.9844368e-1 3.9844368e-1
9.958879e-1 -4.05409e-1 4.0830528e-1 4.0830528e-1
1.01075189e0 -4.05409e-1 4.183876e-1 4.183876e-1
1.02561589e0 -4.05409e-1 4.2869095e-1 4.2869095e-1
1.04047989e0 -4.05409e-1 4.3921555e-1 4.3921555e-1
1.05534389e0 -4.05409e-1 4.499614e-1 4.499614e-1
1.07020789e0 -4.05409e-1 4.6092773e-1 4.6092773e-1
1.08507188e0 -4.05409e-1 4.7211456e-1 4.7211456e-1
1.09993588e0 -4.05409e-1 4.8352264e-1 4.8352264e-1

0.0e0 -3.91896e-1 2.2798294e-1 2.2798294e-1
1.4863998e-2 -3.91896e-1 2.2326257e-1 2.2326257e-1
2.9727997e-2 -3.91896e-1 2.1876323e-1 2.1876323e-1
4.4591995e-2 -3.91896e-1 2.1448482e-1 2.1448482e-1
5.9455994e-2 -3.91896e-1 2.1042728e-1 2.1042728e-1
7.4319992e-2 -3.91896e-1 2.065907e-1 2.065907e-1
8.918399e-2 -3.91896e-1 2.0297505e-1 2.0297505e-1
1.04047989e-1 -3.91896e-1 1.9958037e-1 1.9958037e-1
1.18911987e-1 -3.91896e-1 1.9640654e-1 1.9640654e-1
1.33775986e-1 -3.91896e-1 1.9345375e-1 1.9345375e-1
1.4863998e-1 -3.91896e-1 1.907219e-1 1.907219e-1
1.6350398e-1 -3.91896e-1 1.882109e-1 1.882109e-1
1.7836798e-1 -3.91896e-1 1.8592088e-1 1.8592088e-1
1.9323198e-1 -3.91896e-1 1.8385187e-1 1.8385187e-1
2.0809598e-1 -3.91896e-1 1.8200374e-1 1.8200374e-1
2.2295998e-1 -3.91896e-1 1.8037654e-1 1.8037654e-1
2.3782397e-1 -3.91896e-1 1.789703e-1 1.789703e-1
2.5268797e-1 -3.91896e-1 1.7778493e-1 1.7778493e-1
2.6755197e-1 -3.91896e-1 1.7682059e-1 1.7682059e-1
2.8241597e-1 -3.91896e-1 1.760771e-1 1.760771e-1
2.9727997e-1 -3.91896e-1 1.7555466e-1 1.7555466e-1
3.1214397e-1 -3.91896e-1 1.7525307e-1 1.7525307e-1
3.2700797e-1 -3.91896e-1 1.7517244e-1 1.7517244e-1
3.4187196e-1 -3.91896e-1 1.7531274e-1 1.7531274e-1
3.5673596e-1 -3.91896e-1 1.75674e-1 1.75674e-1
3.7159996e-1 -3.91896e-1 1.7625623e-1 1.7625623e-1
3.8646396e-1 -3.91896e-1 1.7705937e-1 1.7705937e-1
4.0132796e-1 -3.91896e-1 1.7808339e-1 1.7808339e-1
4.1619196e-1 -3.91896e-1 1.7932843e-1 1.7932843e-1
4.3105595e-1 -3.91896e-1 1.8079436e-1 1.8079436e-1
4.4591995e-1 -3.91896e-1 1.824813e-1 1.824813e-1
4.6078395e-1 -3.91896e-1 1.8438911e-1 1.8438911e-1
4.7564795e-1 -3.91896e-1 1.865178e-1 1.865178e-1
4.9051195e-1 -3.91896e-1 1.888675e-1 1.888675e-1
5.0537595e-1 -3.91896e-1 1.9143814e-1 1.9143814e-1
5.2023994e-1 -3.91896e-1 1.9422974e-1 1.9422974e-1
5.3510394e-1 -3.91896e-1 1.972422e-1 1.972422e-1
5.4996794e-1 -3.91896e-1 2.0047577e-1 2.0047577e-1
5.6483194e-1 -3.91896e-1 2.0393013e-1 2.0393013e-1
5.7969594e-1 -3.91896e-1 2.0760544e-1 2.0760544e-1
5.9455994e-1 -3.91896e-1 2.1150177e-1 2.1150177e-1
6.0942393e-1 -3.91896e-1 2.1561897e-1 2.1561897e-1
6.2428793e-1 -3.91896e-1 2.1995705e-1 2.1995705e-1
6.3915193e-1 -3.91896e-1 2.2451614e-1 2.2451614e-1
6.5401593e-1 -3.91896e-1 2.2929619e-1 2.2929619e-1
6.6887993e-1 -3.91896e-1 2.3429718e-1 2.3429718e-1
6.8374393e-1 -3.91896e-1 2.3951897e-1 2.3951897e-1
6.9860793e-1 -3.91896e-1 2.4496185e-1 2.4496185e-1
7.1347192e-1 -3.91896e-1 2.5062569e-1 2.5062569e-1
7.2833592e-1 -3.91896e-1 2.5651039e-1 2.5651039e-1
7.4319992e-1 -3.91896e-1 2.6261604e-1 2.6261604e-1
7.5806392e-1 -3.91896e-1 2.6894264e-1 2.6894264e-1
7.7292792e-1 -3.91896e-1 2.7549011e-1 2.7549011e-1
7.8779192e-1 -3.91896e-1 2.822586e-1 2.822586e-1
8.0265591e-1 -3.91896e-1 2.8924805e-1 2.8924805e-1
8.1751991e-1 -3.91896e-1 2.9645828e-1 2.9645828e-1
8.3238391e-1 -3.91896e-1 3.0388962e-1 3.0388962e-1
8.4724791e-1 -3.91896e-1 3.1154182e-1 3.1154182e-1
8.6211191e-1 -3.91896e-1 3.1941505e-1 3.1941505e-1
8.769759e-1 -3.91896e-1 3.2750916e-1 3.2750916e-1
8.918399e-1 -3.91896e-1 3.358242e-1 3.358242e-1
9.067039e-1 -3.91896e-1 3.443602e-1 3.443602e-1
9.215679e-1 -3.91896e-1 3.5311707e-1 3.5311707e-1
9.364319e-1 -3.91896e-1 3.6209488e-1 3.6209488e-1
9.512959e-1 -3.91896e-1 3.7129372e-1 3.7129372e-1
9.661599e-1 -3.91896e-1 3.807135e-1 3.807135e-1
9.810239e-1 -3.91896e-1 3.9035408e-1 3.9035408e-1
9.958879e-1 -3.91896e-1 4.0021568e-1 4.0021568e-1
1.01075189e0 -3.91896e-1 4.1029831e-1 4.1029831e-1
1.02561589e0 -3.91896e-1 4.2060196e-1 4.2060196e-1
1.04047989e0 -3.91896e-1 4.3112656e-1 4.3112656e-1
1.05534389e0 -3.91896e-1 4.4187164e-1 4.4187164e-1
1.07020789e0 -3.91896e-1 4.5283798e-1 4.5283798e-1
1.08507188e0 -3.91896e-1 4.6402481e-1 4.6402481e-1
1.09993588e0 -3.91896e-1 4.7543365e-1 4.7543365e-1

0.0e0 -3.78383e-1 2.2007599e-1 2.2007599e-1
1.4863998e-2 -3.78383e-1 2.153556e-1 2.153556e-1
2.9727997e-2 -3.78383e-1 2.1085626e-1 2.1085626e-1
4.4591995e-2 -3.78383e-1 2.0657777e-1 2.0657777e-1
5.9455994e-2 -3.78383e-1 2.0252032e-1 2.0252032e-1
7.4319992e-2 -3.78383e-1 1.9868373e-1 1.9868373e-1
8.918399e-2 -3.78383e-1 1.950681e-1 1.950681e-1
1.04047989e-1 -3.78383e-1 1.916734e-1 1.916734e-1
1.18911987e-1 -3.78383e-1 1.8849957e-1 1.8849957e-1
1.33775986e-1 -3.78383e-1 1.8554678e-1 1.8554678e-1
1.4863998e-1 -3.78383e-1 1.8281494e-1 1.8281494e-1
1.6350398e-1 -3.78383e-1 1.8030396e-1 1.8030396e-1
1.7836798e-1 -3.78383e-1 1.7801392e-1 1.7801392e-1
1.9323198e-1 -3.78383e-1 1.7594492e-1 1.7594492e-1
2.0809598e-1 -3.78383e-1 1.7409677e-1 1.7409677e-1
2.2295998e-1 -3.78383e-1 1.7246959e-1 1.7246959e-1
2.3782397e-1 -3.78383e-1 1.7106334e-1 1.7106334e-1
2.5268797e-1 -3.78383e-1 1.6987798e-1 1.6987798e-1
2.6755197e-1 -3.78383e-1 1.6891362e-1 1.6891362e-1
2.8241597e-1 -3.78383e-1 1.6817015e-1 1.6817015e-1
2.9727997e-1 -3.78383e-1 1.6764769e-1 1.6764769e-1
3.1214397e-1 -3.78383e-1 1.6734612e-1 1.6734612e-1
3.2700797e-1 -3.78383e-1 1.6726547e-1 1.6726547e-1
3.4187196e-1 -3.78383e-1 1.6740579e-1 1.6740579e-1
3.5673596e-1 -3.78383e-1 1.6776704e-1 1.6776704e-1
3.7159996e-1 -3.78383e-1 1.6834926e-1 1.6834926e-1
3.8646396e-1 -3.78383e-1 1.691524e-1 1.691524e-1
4.0132796e-1 -3.78383e-1 1.7017644e-1 1.7017644e-1
4.1619196e-1 -3.78383e-1 1.7142148e-1 1.7142148e-1
4.3105595e-1 -3.78383e-1 1.728874e-1 1.728874e-1
4.4591995e-1 -3.78383e-1 1.7457434e-1 1.7457434e-1
4.6078395e-1 -3.78383e-1 1.7648215e-1 1.7648215e-1
4.7564795e-1 -3.78383e-1 1.7861084e-1 1.7861084e-1
4.9051195e-1 -3.78383e-1 1.8096063e-1 1.8096063e-1
5.0537595e-1 -3.78383e-1 1.8353119e-1 1.8353119e-1
5.2023994e-1 -3.78383e-1 1.8632278e-1 1.8632278e-1
5.3510394e-1 -3.78383e-1 1.8933525e-1 1.8933525e-1
5.4996794e-1 -3.78383e-1 1.9256874e-1 1.9256874e-1
5.6483194e-1 -3.78383e-1 1.960231e-1 1.960231e-1
5.7969594e-1 -3.78383e-1 1.9969849e-1 1.9969849e-1
5.9455994e-1 -3.78383e-1 2.0359482e-1 2.0359482e-1
6.0942393e-1 -3.78383e-1 2.0771202e-1 2.0771202e-1
6.2428793e-1 -3.78383e-1 2.120501e-1 2.120501e-1
6.3915193e-1 -3.78383e-1 2.1660919e-1 2.1660919e-1
6.5401593e-1 -3.78383e-1 2.2138924e-1 2.2138924e-1
6.6887993e-1 -3.78383e-1 2.2639023e-1 2.2639023e-1
6.8374393e-1 -3.78383e-1 2.3161201e-1 2.3161201e-1
6.9860793e-1 -3.78383e-1 2.370549e-1 2.370549e-1
7.1347192e-1 -3.78383e-1 2.4271866e-1 2.4271866e-1
7.2833592e-1 -3.78383e-1 2.4860344e-1 2.4860344e-1
7.4319992e-1 -3.78383e-1 2.5470909e-1 2.5470909e-1
7.5806392e-1 -3.78383e-1 2.6103569e-1 2.6103569e-1
7.7292792e-1 -3.78383e-1 2.6758316e-1 2.6758316e-1
7.8779192e-1 -3.78383e-1 2.7435165e-1 2.7435165e-1
8.0265591e-1 -3.78383e-1 2.813411e-1 2.813411e-1
8.1751991e-1 -3.78383e-1 2.8855133e-1 2.8855133e-1
8.3238391e-1 -3.78383e-1 2.9598267e-1 2.9598267e-1
8.4724791e-1 -3.78383e-1 3.0363487e-1 3.0363487e-1
8.6211191e-1 -3.78383e-1 3.115081e-1 3.115081e-1
8.769759e-1 -3.78383e-1 3.196022e-1 3.196022e-1
8.918399e-1 -3.78383e-1 3.2791725e-1 3.2791725e-1
9.067039e-1 -3.78383e-1 3.3645325e-1 3.3645325e-1
9.215679e-1 -3.78383e-1 3.4521011e-1 3.4521011e-1
9.364319e-1 -3.78383e-1 3.5418793e-1 3.5418793e-1
9.512959e-1 -3.78383e-1 3.6338676e-1 3.6338676e-1
9.661599e-1 -3.78383e-1 3.7280655e-1 3.7280655e-1
9.810239e-1 -3.78383e-1 3.8244713e-1 3.8244713e-1
9.958879e-1 -3.78383e-1 3.9230873e-1 3.9230873e-1
1.01075189e0 -3.78383e-1 4.0239136e-1 4.0239136e-1
1.02561589e0 -3.78383e-1 4.126947e-1 4.126947e-1
1.04047989e0 -3.78383e-1 4.2321915e-1 4.2321915e-1
1.05534389e0 -3.78383e-1 4.3396423e-1 4.3396423e-1
1.07020789e0 -3.78383e-1 4.4493057e-1 4.4493057e-1
1.08507188e0 -3.78383e-1 4.5611816e-1 4.5611816e-1
1.09993588e0 -3.78383e-1 4.6752625e-1 4.6752625e-1

0.0e0 -3.6487e-1 2.123516e-1 2.123516e-1
1.4863998e-2 -3.6487e-1 2.0763123e-1 2.0763123e-1
2.9727997e-2 -3.6487e-1 2.0313187e-1 2.0313187e-1
4.4591995e-2 -3.6487e-1 1.988534e-1 1.988534e-1
5.9455994e-2 -3.6487e-1 1.9479593e-1 1.9479593e-1
7.4319992e-2 -3.6487e-1 1.9095935e-1 1.9095935e-1
8.918399e-2 -3.6487e-1 1.873437e-1 1.873437e-1
1.04047989e-1 -3.6487e-1 1.8394902e-1 1.8394902e-1
1.18911987e-1 -3.6487e-1 1.8077519e-1 1.8077519e-1
1.33775986e-1 -3.6487e-1 1.778224e-1 1.778224e-1
1.4863998e-1 -3.6487e-1 1.7509055e-1 1.7509055e-1
1.6350398e-1 -3.6487e-1 1.7257956e-1 1.7257956e-1
1.7836798e-1 -3.6487e-1 1.7028954e-1 1.7028954e-1
1.9323198e-1 -3.6487e-1 1.6822052e-1 1.6822052e-1
2.0809598e-1 -3.6487e-1 1.6637239e-1 1.6637239e-1
2.2295998e-1 -3.6487e-1 1.647452e-1 1.647452e-1
2.3782397e-1 -3.6487e-1 1.6333896e-1 1.6333896e-1
2.5268797e-1 -3.6487e-1 1.6215358e-1 1.6215358e-1
2.6755197e-1 -3.6487e-1 1.6118924e-1 1.6118924e-1
2.8241597e-1 -3.6487e-1 1.6044576e-1 1.6044576e-1
2.9727997e-1 -3.6487e-1 1.5992331e-1 1.5992331e-1
3.1214397e-1 -3.6487e-1 1.5962172e-1 1.5962172e-1
3.2700797e-1 -3.6487e-1 1.5954109e-1 1.5954109e-1
3.4187196e-1 -3.6487e-1 1.596814e-1 1.596814e-1
3.5673596e-1 -3.6487e-1 1.6004266e-1 1.6004266e-1
3.7159996e-1 -3.6487e-1 1.6062488e-1 1.6062488e-1
3.8646396e-1 -3.6487e-1 1.6142802e-1 1.6142802e-1
4.0132796e-1 -3.6487e-1 1.6245204e-1 1.6245204e-1
4.1619196e-1 -3.6487e-1 1.6369708e-1 1.6369708e-1
4.3105595e-1 -3.6487e-1 1.6516301e-1 1.6516301e-1
4.4591995e-1 -3.6487e-1 1.6684988e-1 1.6684988e-1
4.6078395e-1 -3.6487e-1 1.6875777e-1 1.6875777e-1
4.7564795e-1 -3.6487e-1 1.7088646e-1 1.7088646e-1
4.9051195e-1 -3.6487e-1 1.7323624e-1 1.7323624e-1
5.0537595e-1 -3.6487e-1 1.7580681e-1 1.7580681e-1
5.2023994e-1 -3.6487e-1 1.785984e-1 1.785984e-1
5.3510394e-1 -3.6487e-1 1.8161087e-1 1.8161087e-1
5.4996794e-1 -3.6487e-1 1.8484436e-1 1.8484436e-1
5.6483194e-1 -3.6487e-1 1.8829872e-1 1.8829872e-1
5.7969594e-1 -3.6487e-1 1.919741e-1 1.919741e-1
5.9455994e-1 -3.6487e-1 1.9587044e-1 1.9587044e-1
6.0942393e-1 -3.6487e-1 1.9998764e-1 1.9998764e-1
6.2428793e-1 -3.6487e-1 2.0432571e-1 2.0432571e-1
6.3915193e-1 -3.6487e-1 2.0888481e-1 2.0888481e-1
6.5401593e-1 -3.6487e-1 2.1366486e-1 2.1366486e-1
6.6887993e-1 -3.6487e-1 2.1866585e-1 2.1866585e-1
6.8374393e-1 -3.6487e-1 2.2388763e-1 2.2388763e-1
6.9860793e-1 -3.6487e-1 2.2933052e-1 2.2933052e-1
7.1347192e-1 -3.6487e-1 2.3499428e-1 2.3499428e-1
7.2833592e-1 -3.6487e-1 2.4087898e-1 2.4087898e-1
7.4319992e-1 -3.6487e-1 2.4698471e-1 2.4698471e-1
7.5806392e-1 -3.6487e-1 2.5331131e-1 2.5331131e-1
7.7292792e-1 -3.6487e-1 2.5985878e-1 2.5985878e-1
7.8779192e-1 -3.6487e-1 2.6662727e-1 2.6662727e-1
8.0265591e-1 -3.6487e-1 2.7361671e-1 2.7361671e-1
8.1751991e-1 -3.6487e-1 2.8082695e-1 2.8082695e-1
8.3238391e-1 -3.6487e-1 2.8825829e-1 2.8825829e-1
8.4724791e-1 -3.6487e-1 2.9591049e-1 2.9591049e-1
8.6211191e-1 -3.6487e-1 3.0378372e-1 3.0378372e-1
8.769759e-1 -3.6487e-1 3.1187775e-1 3.1187775e-1
8.918399e-1 -3.6487e-1 3.2019287e-1 3.2019287e-1
9.067039e-1 -3.6487e-1 3.2872887e-1 3.2872887e-1
9.215679e-1 -3.6487e-1 3.3748573e-1 3.3748573e-1
9.364319e-1 -3.6487e-1 3.4646355e-1 3.4646355e-1
9.512959e-1 -3.6487e-1 3.5566238e-1 3.5566238e-1
9.661599e-1 -3.6487e-1 3.6508217e-1 3.6508217e-1
9.810239e-1 -3.6487e-1 3.7472275e-1 3.7472275e-1
9.958879e-1 -3.6487e-1 3.8458435e-1 3.8458435e-1
1.01075189e0 -3.6487e-1 3.9466698e-1 3.9466698e-1
1.02561589e0 -3.6487e-1 4.0497032e-1 4.0497032e-1
1.04047989e0 -3.6487e-1 4.1549477e-1 4.1549477e-1
1.05534389e0 -3.6487e-1 4.2623985e-1 4.2623985e-1
1.07020789e0 -3.6487e-1 4.3720627e-1 4.3720627e-1
1.08507188e0 -3.6487e-1 4.4839386e-1 4.4839386e-1
1.09993588e0 -3.6487e-1 4.5980194e-1 4.5980194e-1

0.0e0 -3.51357e-1 2.0480978e-1 2.0480978e-1
1.4863998e-2 -3.51357e-1 2.000894e-1 2.000894e-1
2.9727997e-2 -3.51357e-1 1.9559006e-1 1.9559006e-1
4.4591995e-2 -3.51357e-1 1.9131165e-1 1.9131165e-1
5.9455994e-2 -3.51357e-1 1.8725412e-1 1.8725412e-1
7.4319992e-2 -3.51357e-1 1.8341753e-1 1.8341753e-1
8.918399e-2 -3.51357e-1 1.798019e-1 1.798019e-1
1.04047989e-1 -3.51357e-1 1.764072e-1 1.764072e-1
1.18911987e-1 -3.51357e-1 1.7323337e-1 1.7323337e-1
1.33775986e-1 -3.51357e-1 1.7028058e-1 1.7028058e-1
1.4863998e-1 -3.51357e-1 1.6754874e-1 1.6754874e-1
1.6350398e-1 -3.51357e-1 1.6503775e-1 1.6503775e-1
1.7836798e-1 -3.51357e-1 1.6274771e-1 1.6274771e-1
1.9323198e-1 -3.51357e-1 1.6067871e-1 1.6067871e-1
2.0809598e-1 -3.51357e-1 1.5883057e-1 1.5883057e-1
2.2295998e-1 -3.51357e-1 1.5720338e-1 1.5720338e-1
2.3782397e-1 -3.51357e-1 1.5579713e-1 1.5579713e-1
2.5268797e-1 -3.51357e-1 1.5461177e-1 1.5461177e-1
2.6755197e-1 -3.51357e-1 1.5364742e-1 1.5364742e-1
2.8241597e-1 -3.51357e-1 1.5290395e-1 1.5290395e-1
2.9727997e-1 -3.51357e-1 1.5238148e-1 1.5238148e-1
3.1214397e-1 -3.51357e-1 1.5207991e-1 1.5207991e-1
3.2700797e-1 -3.51357e-1 1.5199927e-1 1.5199927e-1
3.4187196e-1 -3.51357e-1 1.5213959e-1 1.5213959e-1
3.5673596e-1 -3.51357e-1 1.5250084e-1 1.5250084e-1
3.7159996e-1 -3.51357e-1 1.5308305e-1 1.5308305e-1
3.8646396e-1 -3.51357e-1 1.538862e-1 1.538862e-1
4.0132796e-1 -3.51357e-1 1.5491023e-1 1.5491023e-1
4.1619196e-1 -3.51357e-1 1.5615527e-1 1.5615527e-1
4.3105595e-1 -3.51357e-1 1.576212e-1 1.576212e-1
4.4591995e-1 -3.51357e-1 1.5930814e-1 1.5930814e-1
4.6078395e-1 -3.51357e-1 1.6121594e-1 1.6121594e-1
4.7564795e-1 -3.51357e-1 1.6334471e-1 1.6334471e-1
4.9051195e-1 -3.51357e-1 1.6569435e-1 1.6569435e-1
5.0537595e-1 -3.51357e-1 1.68265e-1 1.68265e-1
5.2023994e-1 -3.51357e-1 1.710566e-1 1.710566e-1
5.3510394e-1 -3.51357e-1 1.7406906e-1 1.7406906e-1
5.4996794e-1 -3.51357e-1 1.7730255e-1 1.7730255e-1
5.6483194e-1 -3.51357e-1 1.8075699e-1 1.8075699e-1
5.7969594e-1 -3.51357e-1 1.8443222e-1 1.8443222e-1
5.9455994e-1 -3.51357e-1 1.8832855e-1 1.8832855e-1
6.0942393e-1 -3.51357e-1 1.9244583e-1 1.9244583e-1
6.2428793e-1 -3.51357e-1 1.967839e-1 1.967839e-1
6.3915193e-1 -3.51357e-1 2.01343e-1 2.01343e-1
6.5401593e-1 -3.51357e-1 2.0612305e-1 2.0612305e-1
6.6887993e-1 -3.51357e-1 2.1112404e-1 2.1112404e-1
6.8374393e-1 -3.51357e-1 2.1634583e-1 2.1634583e-1
6.9860793e-1 -3.51357e-1 2.2178871e-1 2.2178871e-1
7.1347192e-1 -3.51357e-1 2.2745247e-1 2.2745247e-1
7.2833592e-1 -3.51357e-1 2.3333717e-1 2.3333717e-1
7.4319992e-1 -3.51357e-1 2.3944283e-1 2.3944283e-1
7.5806392e-1 -3.51357e-1 2.457695e-1 2.457695e-1
7.7292792e-1 -3.51357e-1 2.5231697e-1 2.5231697e-1
7.8779192e-1 -3.51357e-1 2.5908546e-1 2.5908546e-1
8.0265591e-1 -3.51357e-1 2.660749e-1 2.660749e-1
8.1751991e-1 -3.51357e-1 2.7328514e-1 2.7328514e-1
8.3238391e-1 -3.51357e-1 2.8071648e-1 2.8071648e-1
8.4724791e-1 -3.51357e-1 2.8836868e-1 2.8836868e-1
8.6211191e-1 -3.51357e-1 2.9624191e-1 2.9624191e-1
8.769759e-1 -3.51357e-1 3.0433594e-1 3.0433594e-1
8.918399e-1 -3.51357e-1 3.1265099e-1 3.1265099e-1
9.067039e-1 -3.51357e-1 3.2118698e-1 3.2118698e-1
9.215679e-1 -3.51357e-1 3.2994392e-1 3.2994392e-1
9.364319e-1 -3.51357e-1 3.3892174e-1 3.3892174e-1
9.512959e-1 -3.51357e-1 3.4812057e-1 3.4812057e-1
9.661599e-1 -3.51357e-1 3.5754036e-1 3.5754036e-1
9.810239e-1 -3.51357e-1 3.6718094e-1 3.6718094e-1
9.958879e-1 -3.51357e-1 3.7704254e-1 3.7704254e-1
1.01075189e0 -3.51357e-1 3.8712517e-1 3.8712517e-1
1.02561589e0 -3.51357e-1 3.9742851e-1 3.9742851e-1
1.04047989e0 -3.51357e-1 4.0795296e-1 4.0795296e-1
1.05534389e0 -3.51357e-1 4.1869865e-1 4.1869865e-1
1.07020789e0 -3.51357e-1 4.2966507e-1 4.2966507e-1
1.08507188e0 -3.51357e-1 4.408519e-1 4.408519e-1
1.09993588e0 -3.51357e-1 4.5225998e-1 4.5225998e-1

0.0e0 -3.37844e-1 1.9745053e-1 1.9745053e-1
1.4863998e-2 -3.37844e-1 1.9273015e-1 1.9273015e-1
2.9727997e-2 -3.37844e-1 1.882308e-1 1.882308e-1
4.4591995e-2 -3.37844e-1 1.8395233e-1 1.8395233e-1
5.9455994e-2 -3.37844e-1 1.7989487e-1 1.7989487e-1
7.4319992e-2 -3.37844e-1 1.7605829e-1 1.7605829e-1
8.918399e-2 -3.37844e-1 1.7244264e-1 1.7244264e-1
1.04047989e-1 -3.37844e-1 1.6904794e-1 1.6904794e-1
1.18911987e-1 -3.37844e-1 1.6587413e-1 1.6587413e-1
1.33775986e-1 -3.37844e-1 1.6292134e-1 1.6292134e-1
1.4863998e-1 -3.37844e-1 1.6018948e-1 1.6018948e-1
1.6350398e-1 -3.37844e-1 1.576785e-1 1.576785e-1
1.7836798e-1 -3.37844e-1 1.5538847e-1 1.5538847e-1
1.9323198e-1 -3.37844e-1 1.5331946e-1 1.5331946e-1
2.0809598e-1 -3.37844e-1 1.5147133e-1 1.5147133e-1
2.2295998e-1 -3.37844e-1 1.4984413e-1 1.4984413e-1
2.3782397e-1 -3.37844e-1 1.484379e-1 1.484379e-1
2.5268797e-1 -3.37844e-1 1.4725252e-1 1.4725252e-1
2.6755197e-1 -3.37844e-1 1.4628818e-1 1.4628818e-1
2.8241597e-1 -3.37844e-1 1.455447e-1 1.455447e-1
2.9727997e-1 -3.37844e-1 1.4502225e-1 1.4502225e-1
3.1214397e-1 -3.37844e-1 1.4472066e-1 1.4472066e-1
3.2700797e-1 -3.37844e-1 1.4464003e-1 1.4464003e-1
3.4187196e-1 -3.37844e-1 1.4478033e-1 1.4478033e-1
3.5673596e-1 -3.37844e-1 1.451416e-1 1.451416e-1
3.7159996e-1 -3.37844e-1 1.457238e-1 1.457238e-1
3.8646396e-1 -3.37844e-1 1.4652696e-1 1.4652696e-1
4.0132796e-1 -3.37844e-1 1.4755098e-1 1.4755098e-1
4.1619196e-1 -3.37844e-1 1.4879602e-1 1.4879602e-1
4.3105595e-1 -3.37844e-1 1.5026195e-1 1.5026195e-1
4.4591995e-1 -3.37844e-1 1.5194882e-1 1.5194882e-1
4.6078395e-1 -3.37844e-1 1.538567e-1 1.538567e-1
4.7564795e-1 -3.37844e-1 1.559854e-1 1.559854e-1
4.9051195e-1 -3.37844e-1 1.5833517e-1 1.5833517e-1
5.0537595e-1 -3.37844e-1 1.6090575e-1 1.6090575e-1
5.2023994e-1 -3.37844e-1 1.6369736e-1 1.6369736e-1
5.3510394e-1 -3.37844e-1 1.6670982e-1 1.6670982e-1
5.4996794e-1 -3.37844e-1 1.6994331e-1 1.6994331e-1
5.6483194e-1 -3.37844e-1 1.7339767e-1 1.7339767e-1
5.7969594e-1 -3.37844e-1 1.7707298e-1 1.7707298e-1
5.9455994e-1 -3.37844e-1 1.8096931e-1 1.8096931e-1
6.0942393e-1 -3.37844e-1 1.8508652e-1 1.8508652e-1
6.2428793e-1 -3.37844e-1 1.8942467e-1 1.8942467e-1
6.3915193e-1 -3.37844e-1 1.9398376e-1 1.9398376e-1
6.5401593e-1 -3.37844e-1 1.9876381e-1 1.9876381e-1
6.6887993e-1 -3.37844e-1 2.037648e-1 2.037648e-1
6.8374393e-1 -3.37844e-1 2.0898659e-1 2.0898659e-1
6.9860793e-1 -3.37844e-1 2.1442947e-1 2.1442947e-1
7.1347192e-1 -3.37844e-1 2.2009323e-1 2.2009323e-1
7.2833592e-1 -3.37844e-1 2.2597794e-1 2.2597794e-1
7.4319992e-1 -3.37844e-1 2.3208359e-1 2.3208359e-1
7.5806392e-1 -3.37844e-1 2.3841019e-1 2.3841019e-1
7.7292792e-1 -3.37844e-1 2.4495773e-1 2.4495773e-1
7.8779192e-1 -3.37844e-1 2.5172623e-1 2.5172623e-1
8.0265591e-1 -3.37844e-1 2.5871567e-1 2.5871567e-1
8.1751991e-1 -3.37844e-1 2.659259e-1 2.659259e-1
8.3238391e-1 -3.37844e-1 2.7335724e-1 2.7335724e-1
8.4724791e-1 -3.37844e-1 2.8100945e-1 2.8100945e-1
8.6211191e-1 -3.37844e-1 2.8888268e-1 2.8888268e-1
8.769759e-1 -3.37844e-1 2.969767e-1 2.969767e-1
8.918399e-1 -3.37844e-1 3.0529175e-1 3.0529175e-1
9.067039e-1 -3.37844e-1 3.1382774e-1 3.1382774e-1
9.215679e-1 -3.37844e-1 3.2258469e-1 3.2258469e-1
9.364319e-1 -3.37844e-1 3.315625e-1 3.315625e-1
9.512959e-1 -3.37844e-1 3.4076134e-1 3.4076134e-1
9.661599e-1 -3.37844e-1 3.5018112e-1 3.5018112e-1
9.810239e-1 -3.37844e-1 3.598217e-1 3.598217e-1
9.958879e-1 -3.37844e-1 3.696833e-1 3.696833e-1
1.01075189e0 -3.37844e-1 3.7976593e-1 3.7976593e-1
1.02561589e0 -3.37844e-1 3.9006927e-1 3.9006927e-1
1.04047989e0 -3.37844e-1 4.0059372e-1 4.0059372e-1
1.05534389e0 -3.37844e-1 4.1133911e-1 4.1133911e-1
1.07020789e0 -3.37844e-1 4.2230537e-1 4.2230537e-1
1.08507188e0 -3.37844e-1 4.3349304e-1 4.3349304e-1
1.09993588e0 -3.37844e-1 4.4490112e-1 4.4490112e-1

0.0e0 -3.24331e-1 1.90274e-1 1.90274e-1
1.4863998e-2 -3.24331e-1 1.8555363e-1 1.8555363e-1
2.9727997e-2 -3.24331e-1 1.8105428e-1 1.8105428e-1
4.4591995e-2 -3.24331e-1 1.7677588e-1 1.7677588e-1
5.9455994e-2 -3.24331e-1 1.7271834e-1 1.7271834e-1
7.4319992e-2 -3.24331e-1 1.6888176e-1 1.6888176e-1
8.918399e-2 -3.24331e-1 1.6526611e-1 1.6526611e-1
1.04047989e-1 -3.24331e-1 1.6187143e-1 1.6187143e-1
1.18911987e-1 -3.24331e-1 1.586976e-1 1.586976e-1
1.33775986e-1 -3.24331e-1 1.5574481e-1 1.5574481e-1
1.4863998e-1 -3.24331e-1 1.5301295e-1 1.5301295e-1
1.6350398e-1 -3.24331e-1 1.5050197e-1 1.5050197e-1
1.7836798e-1 -3.24331e-1 1.4821194e-1 1.4821194e-1
1.9323198e-1 -3.24331e-1 1.4614293e-1 1.4614293e-1
2.0809598e-1 -3.24331e-1 1.442948e-1 1.442948e-1
2.2295998e-1 -3.24331e-1 1.426676e-1 1.426676e-1
2.3782397e-1 -3.24331e-1 1.4126137e-1 1.4126137e-1
2.5268797e-1 -3.24331e-1 1.4007599e-1 1.4007599e-1
2.6755197e-1 -3.24331e-1 1.3911165e-1 1.3911165e-1
2.8241597e-1 -3.24331e-1 1.3836816e-1 1.3836816e-1
2.9727997e-1 -3.24331e-1 1.3784572e-1 1.3784572e-1
3.1214397e-1 -3.24331e-1 1.3754413e-1 1.3754413e-1
3.2700797e-1 -3.24331e-1 1.374635e-1 1.374635e-1
3.4187196e-1 -3.24331e-1 1.376038e-1 1.376038e-1
3.5673596e-1 -3.24331e-1 1.3796507e-1 1.3796507e-1
3.7159996e-1 -3.24331e-1 1.3854729e-1 1.3854729e-1
3.8646396e-1 -3.24331e-1 1.3935043e-1 1.3935043e-1
4.0132796e-1 -3.24331e-1 1.4037445e-1 1.4037445e-1
4.1619196e-1 -3.24331e-1 1.4161949e-1 1.4161949e-1
4.3105595e-1 -3.24331e-1 1.4308542e-1 1.4308542e-1
4.4591995e-1 -3.24331e-1 1.4477237e-1 1.4477237e-1
4.6078395e-1 -3.24331e-1 1.4668018e-1 1.4668018e-1
4.7564795e-1 -3.24331e-1 1.4880894e-1 1.4880894e-1
4.9051195e-1 -3.24331e-1 1.5115857e-1 1.5115857e-1
5.0537595e-1 -3.24331e-1 1.5372922e-1 1.5372922e-1
5.2023994e-1 -3.24331e-1 1.5652083e-1 1.5652083e-1
5.3510394e-1 -3.24331e-1 1.5953331e-1 1.5953331e-1
5.4996794e-1 -3.24331e-1 1.627668e-1 1.627668e-1
5.6483194e-1 -3.24331e-1 1.6622124e-1 1.6622124e-1
5.7969594e-1 -3.24331e-1 1.6989647e-1 1.6989647e-1
5.9455994e-1 -3.24331e-1 1.737928e-1 1.737928e-1
6.0942393e-1 -3.24331e-1 1.7791e-1 1.7791e-1
6.2428793e-1 -3.24331e-1 1.8224808e-1 1.8224808e-1
6.3915193e-1 -3.24331e-1 1.8680717e-1 1.8680717e-1
6.5401593e-1 -3.24331e-1 1.915873e-1 1.915873e-1
6.6887993e-1 -3.24331e-1 1.9658829e-1 1.9658829e-1
6.8374393e-1 -3.24331e-1 2.0181007e-1 2.0181007e-1
6.9860793e-1 -3.24331e-1 2.0725296e-1 2.0725296e-1
7.1347192e-1 -3.24331e-1 2.1291672e-1 2.1291672e-1
7.2833592e-1 -3.24331e-1 2.1880142e-1 2.1880142e-1
7.4319992e-1 -3.24331e-1 2.2490707e-1 2.2490707e-1
7.5806392e-1 -3.24331e-1 2.3123367e-1 2.3123367e-1
7.7292792e-1 -3.24331e-1 2.3778114e-1 2.3778114e-1
7.8779192e-1 -3.24331e-1 2.4454964e-1 2.4454964e-1
8.0265591e-1 -3.24331e-1 2.5153915e-1 2.5153915e-1
8.1751991e-1 -3.24331e-1 2.5874939e-1 2.5874939e-1
8.3238391e-1 -3.24331e-1 2.6618073e-1 2.6618073e-1
8.4724791e-1 -3.24331e-1 2.7383293e-1 2.7383293e-1
8.6211191e-1 -3.24331e-1 2.8170616e-1 2.8170616e-1
8.769759e-1 -3.24331e-1 2.8980019e-1 2.8980019e-1
8.918399e-1 -3.24331e-1 2.9811523e-1 2.9811523e-1
9.067039e-1 -3.24331e-1 3.0665123e-1 3.0665123e-1
9.215679e-1 -3.24331e-1 3.154081e-1 3.154081e-1
9.364319e-1 -3.24331e-1 3.2438591e-1 3.2438591e-1
9.512959e-1 -3.24331e-1 3.3358475e-1 3.3358475e-1
9.661599e-1 -3.24331e-1 3.4300461e-1 3.4300461e-1
9.810239e-1 -3.24331e-1 3.5264519e-1 3.5264519e-1
9.958879e-1 -3.24331e-1 3.6250679e-1 3.6250679e-1
1.01075189e0 -3.24331e-1 3.7258942e-1 3.7258942e-1
1.02561589e0 -3.24331e-1 3.8289276e-1 3.8289276e-1
1.04047989e0 -3.24331e-1 3.934172e-1 3.934172e-1
1.05534389e0 -3.24331e-1 4.041626e-1 4.041626e-1
1.07020789e0 -3.24331e-1 4.1512886e-1 4.1512886e-1
1.08507188e0 -3.24331e-1 4.2631569e-1 4.2631569e-1
1.09993588e0 -3.24331e-1 4.3772453e-1 4.3772453e-1

0.0e0 -3.10818e-1 1.8328006e-1 1.8328006e-1
1.4863998e-2 -3.10818e-1 1.7855968e-1 1.7855968e-1
2.9727997e-2 -3.10818e-1 1.7406033e-1 1.7406033e-1
4.4591995e-2 -3.10818e-1 1.6978192e-1 1.6978192e-1
5.9455994e-2 -3.10818e-1 1.6572438e-1 1.6572438e-1
7.4319992e-2 -3.10818e-1 1.618878e-1 1.618878e-1
8.918399e-2 -3.10818e-1 1.5827217e-1 1.5827217e-1
1.04047989e-1 -3.10818e-1 1.5487747e-1 1.5487747e-1
1.18911987e-1 -3.10818e-1 1.5170364e-1 1.5170364e-1
1.33775986e-1 -3.10818e-1 1.4875085e-1 1.4875085e-1
1.4863998e-1 -3.10818e-1 1.46019e-1 1.46019e-1
1.6350398e-1 -3.10818e-1 1.4350803e-1 1.4350803e-1
1.7836798e-1 -3.10818e-1 1.4121799e-1 1.4121799e-1
1.9323198e-1 -3.10818e-1 1.3914899e-1 1.3914899e-1
2.0809598e-1 -3.10818e-1 1.3730084e-1 1.3730084e-1
2.2295998e-1 -3.10818e-1 1.3567366e-1 1.3567366e-1
2.3782397e-1 -3.10818e-1 1.3426741e-1 1.3426741e-1
2.5268797e-1 -3.10818e-1 1.3308205e-1 1.3308205e-1
2.6755197e-1 -3.10818e-1 1.3211769e-1 1.3211769e-1
2.8241597e-1 -3.10818e-1 1.3137422e-1 1.3137422e-1
2.9727997e-1 -3.10818e-1 1.3085176e-1 1.3085176e-1
3.1214397e-1 -3.10818e-1 1.3055019e-1 1.3055019e-1
3.2700797e-1 -3.10818e-1 1.3046954e-1 1.3046954e-1
3.4187196e-1 -3.10818e-1 1.3060986e-1 1.3060986e-1
3.5673596e-1 -3.10818e-1 1.3097112e-1 1.3097112e-1
3.7159996e-1 -3.10818e-1 1.3155333e-1 1.3155333e-1
3.8646396e-1 -3.10818e-1 1.3235648e-1 1.3235648e-1
4.0132796e-1 -3.10818e-1 1.3338051e-1 1.3338051e-1
4.1619196e-1 -3.10818e-1 1.3462555e-1 1.3462555e-1
4.3105595e-1 -3.10818e-1 1.3609148e-1 1.3609148e-1
4.4591995e-1 -3.10818e-1 1.3777841e-1 1.3777841e-1
4.6078395e-1 -3.10818e-1 1.3968622e-1 1.3968622e-1
4.7564795e-1 -3.10818e-1 1.4181491e-1 1.4181491e-1
4.9051195e-1 -3.10818e-1 1.441647e-1 1.441647e-1
5.0537595e-1 -3.10818e-1 1.4673528e-1 1.4673528e-1
5.2023994e-1 -3.10818e-1 1.4952689e-1 1.4952689e-1
5.3510394e-1 -3.10818e-1 1.5253935e-1 1.5253935e-1
5.4996794e-1 -3.10818e-1 1.5577286e-1 1.5577286e-1
5.6483194e-1 -3.10818e-1 1.592273e-1 1.592273e-1
5.7969594e-1 -3.10818e-1 1.6290253e-1 1.6290253e-1
5.9455994e-1 -3.10818e-1 1.6679886e-1 1.6679886e-1
6.0942393e-1 -3.10818e-1 1.7091606e-1 1.7091606e-1
6.2428793e-1 -3.10818e-1 1.7525414e-1 1.7525414e-1
6.3915193e-1 -3.10818e-1 1.7981323e-1 1.7981323e-1
6.5401593e-1 -3.10818e-1 1.8459328e-1 1.8459328e-1
6.6887993e-1 -3.10818e-1 1.8959435e-1 1.8959435e-1
6.8374393e-1 -3.10818e-1 1.9481613e-1 1.9481613e-1
6.9860793e-1 -3.10818e-1 2.0025902e-1 2.0025902e-1
7.1347192e-1 -3.10818e-1 2.0592278e-1 2.0592278e-1
7.2833592e-1 -3.10818e-1 2.1180748e-1 2.1180748e-1
7.4319992e-1 -3.10818e-1 2.1791313e-1 2.1791313e-1
7.5806392e-1 -3.10818e-1 2.2423973e-1 2.2423973e-1
7.7292792e-1 -3.10818e-1 2.307872e-1 2.307872e-1
7.8779192e-1 -3.10818e-1 2.375557e-1 2.375557e-1
8.0265591e-1 -3.10818e-1 2.4454514e-1 2.4454514e-1
8.1751991e-1 -3.10818e-1 2.5175545e-1 2.5175545e-1
8.3238391e-1 -3.10818e-1 2.5918678e-1 2.5918678e-1
8.4724791e-1 -3.10818e-1 2.6683899e-1 2.6683899e-1
8.6211191e-1 -3.10818e-1 2.7471222e-1 2.7471222e-1
8.769759e-1 -3.10818e-1 2.8280624e-1 2.8280624e-1
8.918399e-1 -3.10818e-1 2.9112129e-1 2.9112129e-1
9.067039e-1 -3.10818e-1 2.9965729e-1 2.9965729e-1
9.215679e-1 -3.10818e-1 3.0841415e-1 3.0841415e-1
9.364319e-1 -3.10818e-1 3.1739197e-1 3.1739197e-1
9.512959e-1 -3.10818e-1 3.265908e-1 3.265908e-1
9.661599e-1 -3.10818e-1 3.3601059e-1 3.3601059e-1
9.810239e-1 -3.10818e-1 3.4565125e-1 3.4565125e-1
9.958879e-1 -3.10818e-1 3.5551285e-1 3.5551285e-1
1.01075189e0 -3.10818e-1 3.6559547e-1 3.6559547e-1
1.02561589e0 -3.10818e-1 3.7589882e-1 3.7589882e-1
1.04047989e0 -3.10818e-1 3.8642326e-1 3.8642326e-1
1.05534389e0 -3.10818e-1 3.9716866e-1 3.9716866e-1
1.07020789e0 -3.10818e-1 4.0813492e-1 4.0813492e-1
1.08507188e0 -3.10818e-1 4.1932228e-1 4.1932228e-1
1.09993588e0 -3.10818e-1 4.3073036e-1 4.3073036e-1

0.0e0 -2.97305e-1 1.764686e-1 1.764686e-1
1.4863998e-2 -2.97305e-1 1.7174829e-1 1.7174829e-1
2.9727997e-2 -2.97305e-1 1.6724887e-1 1.6724887e-1
4.4591995e-2 -2.97305e-1 1.629704e-1 1.629704e-1
5.9455994e-2 -2.97305e-1 1.5891293e-1 1.5891293e-1
7.4319992e-2 -2.97305e-1 1.5507635e-1 1.5507635e-1
8.918399e-2 -2.97305e-1 1.5146071e-1 1.5146071e-1
1.04047989e-1 -2.97305e-1 1.4806601e-1 1.4806601e-1
1.18911987e-1 -2.97305e-1 1.448922e-1 1.448922e-1
1.33775986e-1 -2.97305e-1 1.419394e-1 1.419394e-1
1.4863998e-1 -2.97305e-1 1.3920755e-1 1.3920755e-1
1.6350398e-1 -2.97305e-1 1.3669656e-1 1.3669656e-1
1.7836798e-1 -2.97305e-1 1.3440654e-1 1.3440654e-1
1.9323198e-1 -2.97305e-1 1.3233752e-1 1.3233752e-1
2.0809598e-1 -2.97305e-1 1.304894e-1 1.304894e-1
2.2295998e-1 -2.97305e-1 1.288622e-1 1.288622e-1
2.3782397e-1 -2.97305e-1 1.2745596e-1 1.2745596e-1
2.5268797e-1 -2.97305e-1 1.2627058e-1 1.2627058e-1
2.6755197e-1 -2.97305e-1 1.2530624e-1 1.2530624e-1
2.8241597e-1 -2.97305e-1 1.2456276e-1 1.2456276e-1
2.9727997e-1 -2.97305e-1 1.2404031e-1 1.2404031e-1
3.1214397e-1 -2.97305e-1 1.2373872e-1 1.2373872e-1
3.2700797e-1 -2.97305e-1 1.236581e-1 1.236581e-1
3.4187196e-1 -2.97305e-1 1.237984e-1 1.237984e-1
3.5673596e-1 -2.97305e-1 1.2415967e-1 1.2415967e-1
3.7159996e-1 -2.97305e-1 1.2474187e-1 1.2474187e-1
3.8646396e-1 -2.97305e-1 1.2554503e-1 1.2554503e-1
4.0132796e-1 -2.97305e-1 1.2656905e-1 1.2656905e-1
4.1619196e-1 -2.97305e-1 1.2781409e-1 1.2781409e-1
4.3105595e-1 -2.97305e-1 1.2928001e-1 1.2928001e-1
4.4591995e-1 -2.97305e-1 1.3096689e-1 1.3096689e-1
4.6078395e-1 -2.97305e-1 1.3287477e-1 1.3287477e-1
4.7564795e-1 -2.97305e-1 1.3500346e-1 1.3500346e-1
4.9051195e-1 -2.97305e-1 1.3735324e-1 1.3735324e-1
5.0537595e-1 -2.97305e-1 1.3992381e-1 1.3992381e-1
5.2023994e-1 -2.97305e-1 1.4271542e-1 1.4271542e-1
5.3510394e-1 -2.97305e-1 1.457279e-1 1.457279e-1
5.4996794e-1 -2.97305e-1 1.489614e-1 1.489614e-1
5.6483194e-1 -2.97305e-1 1.5241577e-1 1.5241577e-1
5.7969594e-1 -2.97305e-1 1.5609108e-1 1.5609108e-1
5.9455994e-1 -2.97305e-1 1.5998741e-1 1.5998741e-1
6.0942393e-1 -2.97305e-1 1.6410461e-1 1.6410461e-1
6.2428793e-1 -2.97305e-1 1.6844269e-1 1.6844269e-1
6.3915193e-1 -2.97305e-1 1.7300179e-1 1.7300179e-1
6.5401593e-1 -2.97305e-1 1.7778183e-1 1.7778183e-1
6.6887993e-1 -2.97305e-1 1.8278282e-1 1.8278282e-1
6.8374393e-1 -2.97305e-1 1.8800468e-1 1.8800468e-1
6.9860793e-1 -2.97305e-1 1.9344757e-1 1.9344757e-1
7.1347192e-1 -2.97305e-1 1.9911133e-1 1.9911133e-1
7.2833592e-1 -2.97305e-1 2.0499603e-1 2.0499603e-1
7.4319992e-1 -2.97305e-1 2.1110168e-1 2.1110168e-1
7.5806392e-1 -2.97305e-1 2.1742828e-1 2.1742828e-1
7.7292792e-1 -2.97305e-1 2.2397575e-1 2.2397575e-1
7.8779192e-1 -2.97305e-1 2.3074425e-1 2.3074425e-1
8.0265591e-1 -2.97305e-1 2.3773369e-1 2.3773369e-1
8.1751991e-1 -2.97305e-1 2.4494392e-1 2.4494392e-1
8.3238391e-1 -2.97305e-1 2.5237534e-1 2.5237534e-1
8.4724791e-1 -2.97305e-1 2.6002754e-1 2.6002754e-1
8.6211191e-1 -2.97305e-1 2.6790077e-1 2.6790077e-1
8.769759e-1 -2.97305e-1 2.759948e-1 2.759948e-1
8.918399e-1 -2.97305e-1 2.8430984e-1 2.8430984e-1
9.067039e-1 -2.97305e-1 2.9284584e-1 2.9284584e-1
9.215679e-1 -2.97305e-1 3.016027e-1 3.016027e-1
9.364319e-1 -2.97305e-1 3.1058052e-1 3.1058052e-1
9.512959e-1 -2.97305e-1 3.1977936e-1 3.1977936e-1
9.661599e-1 -2.97305e-1 3.2919914e-1 3.2919914e-1
9.810239e-1 -2.97305e-1 3.3883972e-1 3.3883972e-1
9.958879e-1 -2.97305e-1 3.487014e-1 3.487014e-1
1.01075189e0 -2.97305e-1 3.5878403e-1 3.5878403e-1
1.02561589e0 -2.97305e-1 3.6908737e-1 3.6908737e-1
1.04047989e0 -2.97305e-1 3.7961182e-1 3.7961182e-1
1.05534389e0 -2.97305e-1 3.9035721e-1 3.9035721e-1
1.07020789e0 -2.97305e-1 4.0132347e-1 4.0132347e-1
1.08507188e0 -2.97305e-1 4.1251068e-1 4.1251068e-1
1.09993588e0 -2.97305e-1 4.239193e-1 4.239193e-1

0.0e0 -2.8379199e-1 1.6983987e-1 1.6983987e-1
1.4863998e-2 -2.8379199e-1 1.6511949e-1 1.6511949e-1
2.9727997e-2 -2.8379199e-1 1.6062015e-1 1.6062015e-1
4.4591995e-2 -2.8379199e-1 1.5634174e-1 1.5634174e-1
5.9455994e-2 -2.8379199e-1 1.522842e-1 1.522842e-1
7.4319992e-2 -2.8379199e-1 1.4844762e-1 1.4844762e-1
8.918399e-2 -2.8379199e-1 1.4483199e-1 1.4483199e-1
1.04047989e-1 -2.8379199e-1 1.4143729e-1 1.4143729e-1
1.18911987e-1 -2.8379199e-1 1.3826346e-1 1.3826346e-1
1.33775986e-1 -2.8379199e-1 1.3531067e-1 1.3531067e-1
1.4863998e-1 -2.8379199e-1 1.3257881e-1 1.3257881e-1
1.6350398e-1 -2.8379199e-1 1.3006784e-1 1.3006784e-1
1.7836798e-1 -2.8379199e-1 1.277778e-1 1.277778e-1
1.9323198e-1 -2.8379199e-1 1.257088e-1 1.257088e-1
2.0809598e-1 -2.8379199e-1 1.2386066e-1 1.2386066e-1
2.2295998e-1 -2.8379199e-1 1.2223347e-1 1.2223347e-1
2.3782397e-1 -2.8379199e-1 1.2082722e-1 1.2082722e-1
2.5268797e-1 -2.8379199e-1 1.1964186e-1 1.1964186e-1
2.6755197e-1 -2.8379199e-1 1.186775e-1 1.186775e-1
2.8241597e-1 -2.8379199e-1 1.1793404e-1 1.1793404e-1
2.9727997e-1 -2.8379199e-1 1.1741158e-1 1.1741158e-1
3.1214397e-1 -2.8379199e-1 1.1711e-1 1.1711e-1
3.2700797e-1 -2.8379199e-1 1.1702936e-1 1.1702936e-1
3.4187196e-1 -2.8379199e-1 1.1716968e-1 1.1716968e-1
3.5673596e-1 -2.8379199e-1 1.1753093e-1 1.1753093e-1
3.7159996e-1 -2.8379199e-1 1.1811314e-1 1.1811314e-1
3.8646396e-1 -2.8379199e-1 1.1891629e-1 1.1891629e-1
4.0132796e-1 -2.8379199e-1 1.1994032e-1 1.1994032e-1
4.1619196e-1 -2.8379199e-1 1.2118536e-1 1.2118536e-1
4.3105595e-1 -2.8379199e-1 1.2265129e-1 1.2265129e-1
4.4591995e-1 -2.8379199e-1 1.2433823e-1 1.2433823e-1
4.6078395e-1 -2.8379199e-1 1.2624603e-1 1.2624603e-1
4.7564795e-1 -2.8379199e-1 1.2837473e-1 1.2837473e-1
4.9051195e-1 -2.8379199e-1 1.3072444e-1 1.3072444e-1
5.0537595e-1 -2.8379199e-1 1.3329509e-1 1.3329509e-1
5.2023994e-1 -2.8379199e-1 1.360867e-1 1.360867e-1
5.3510394e-1 -2.8379199e-1 1.3909917e-1 1.3909917e-1
5.4996794e-1 -2.8379199e-1 1.4233266e-1 1.4233266e-1
5.6483194e-1 -2.8379199e-1 1.4578712e-1 1.4578712e-1
5.7969594e-1 -2.8379199e-1 1.4946236e-1 1.4946236e-1
5.9455994e-1 -2.8379199e-1 1.5335869e-1 1.5335869e-1
6.0942393e-1 -2.8379199e-1 1.5747589e-1 1.5747589e-1
6.2428793e-1 -2.8379199e-1 1.6181396e-1 1.6181396e-1
6.3915193e-1 -2.8379199e-1 1.6637306e-1 1.6637306e-1
6.5401593e-1 -2.8379199e-1 1.711531e-1 1.711531e-1
6.6887993e-1 -2.8379199e-1 1.761541e-1 1.761541e-1
6.8374393e-1 -2.8379199e-1 1.8137596e-1 1.8137596e-1
6.9860793e-1 -2.8379199e-1 1.8681885e-1 1.8681885e-1
7.1347192e-1 -2.8379199e-1 1.924826e-1 1.924826e-1
7.2833592e-1 -2.8379199e-1 1.9836731e-1 1.9836731e-1
7.4319992e-1 -2.8379199e-1 2.0447296e-1 2.0447296e-1
7.5806392e-1 -2.8379199e-1 2.1079956e-1 2.1079956e-1
7.7292792e-1 -2.8379199e-1 2.1734703e-1 2.1734703e-1
7.8779192e-1 -2.8379199e-1 2.2411552e-1 2.2411552e-1
8.0265591e-1 -2.8379199e-1 2.3110497e-1 2.3110497e-1
8.1751991e-1 -2.8379199e-1 2.383152e-1 2.383152e-1
8.3238391e-1 -2.8379199e-1 2.4574654e-1 2.4574654e-1
8.4724791e-1 -2.8379199e-1 2.5339874e-1 2.5339874e-1
8.6211191e-1 -2.8379199e-1 2.6127205e-1 2.6127205e-1
8.769759e-1 -2.8379199e-1 2.6936607e-1 2.6936607e-1
8.918399e-1 -2.8379199e-1 2.7768112e-1 2.7768112e-1
9.067039e-1 -2.8379199e-1 2.8621712e-1 2.8621712e-1
9.215679e-1 -2.8379199e-1 2.9497398e-1 2.9497398e-1
9.364319e-1 -2.8379199e-1 3.039518e-1 3.039518e-1
9.512959e-1 -2.8379199e-1 3.1315063e-1 3.1315063e-1
9.661599e-1 -2.8379199e-1 3.2257042e-1 3.2257042e-1
9.810239e-1 -2.8379199e-1 3.32211e-1 3.32211e-1
9.958879e-1 -2.8379199e-1 3.4207268e-1 3.4207268e-1
1.01075189e0 -2.8379199e-1 3.5215523e-1 3.5215523e-1
1.02561589e0 -2.8379199e-1 3.6245865e-1 3.6245865e-1
1.04047989e0 -2.8379199e-1 3.729831e-1 3.729831e-1
1.05534389e0 -2.8379199e-1 3.8372849e-1 3.8372849e-1
1.07020789e0 -2.8379199e-1 3.9469475e-1 3.9469475e-1
1.08507188e0 -2.8379199e-1 4.0588196e-1 4.0588196e-1
1.09993588e0 -2.8379199e-1 4.1728981e-1 4.1728981e-1

0.0e0 -2.7027899e-1 1.6339363e-1 1.6339363e-1
1.4863998e-2 -2.7027899e-1 1.5867325e-1 1.5867325e-1
2.9727997e-2 -2.7027899e-1 1.5417392e-1 1.5417392e-1
4.4591995e-2 -2.7027899e-1 1.4989543e-1 1.4989543e-1
5.9455994e-2 -2.7027899e-1 1.4583797e-1 1.4583797e-1
7.4319992e-2 -2.7027899e-1 1.420014e-1 1.420014e-1
8.918399e-2 -2.7027899e-1 1.3838574e-1 1.3838574e-1
1.04047989e-1 -2.7027899e-1 1.3499104e-1 1.3499104e-1
1.18911987e-1 -2.7027899e-1 1.3181723e-1 1.3181723e-1
1.33775986e-1 -2.7027899e-1 1.2886444e-1 1.2886444e-1
1.4863998e-1 -2.7027899e-1 1.2613258e-1 1.2613258e-1
1.6350398e-1 -2.7027899e-1 1.236216e-1 1.236216e-1
1.7836798e-1 -2.7027899e-1 1.2133157e-1 1.2133157e-1
1.9323198e-1 -2.7027899e-1 1.1926256e-1 1.1926256e-1
2.0809598e-1 -2.7027899e-1 1.1741443e-1 1.1741443e-1
2.2295998e-1 -2.7027899e-1 1.1578723e-1 1.1578723e-1
2.3782397e-1 -2.7027899e-1 1.14381e-1 1.14381e-1
2.5268797e-1 -2.7027899e-1 1.1319562e-1 1.1319562e-1
2.6755197e-1 -2.7027899e-1 1.1223128e-1 1.1223128e-1
2.8241597e-1 -2.7027899e-1 1.114878e-1 1.114878e-1
2.9727997e-1 -2.7027899e-1 1.1096535e-1 1.1096535e-1
3.1214397e-1 -2.7027899e-1 1.1066376e-1 1.1066376e-1
3.2700797e-1 -2.7027899e-1 1.1058313e-1 1.1058313e-1
3.4187196e-1 -2.7027899e-1 1.1072343e-1 1.1072343e-1
3.5673596e-1 -2.7027899e-1 1.1108469e-1 1.1108469e-1
3.7159996e-1 -2.7027899e-1 1.116669e-1 1.116669e-1
3.8646396e-1 -2.7027899e-1 1.1247006e-1 1.1247006e-1
4.0132796e-1 -2.7027899e-1 1.1349408e-1 1.1349408e-1
4.1619196e-1 -2.7027899e-1 1.1473912e-1 1.1473912e-1
4.3105595e-1 -2.7027899e-1 1.1620505e-1 1.1620505e-1
4.4591995e-1 -2.7027899e-1 1.178919e-1 1.178919e-1
4.6078395e-1 -2.7027899e-1 1.197998e-1 1.197998e-1
4.7564795e-1 -2.7027899e-1 1.219285e-1 1.219285e-1
4.9051195e-1 -2.7027899e-1 1.2427827e-1 1.2427827e-1
5.0537595e-1 -2.7027899e-1 1.2684885e-1 1.2684885e-1
5.2023994e-1 -2.7027899e-1 1.2964046e-1 1.2964046e-1
5.3510394e-1 -2.7027899e-1 1.3265292e-1 1.3265292e-1
5.4996794e-1 -2.7027899e-1 1.3588643e-1 1.3588643e-1
5.6483194e-1 -2.7027899e-1 1.3934079e-1 1.3934079e-1
5.7969594e-1 -2.7027899e-1 1.4301613e-1 1.4301613e-1
5.9455994e-1 -2.7027899e-1 1.4691246e-1 1.4691246e-1
6.0942393e-1 -2.7027899e-1 1.5102966e-1 1.5102966e-1
6.2428793e-1 -2.7027899e-1 1.5536774e-1 1.5536774e-1
6.3915193e-1 -2.7027899e-1 1.5992683e-1 1.5992683e-1
6.5401593e-1 -2.7027899e-1 1.6470688e-1 1.6470688e-1
6.6887993e-1 -2.7027899e-1 1.6970787e-1 1.6970787e-1
6.8374393e-1 -2.7027899e-1 1.7492966e-1 1.7492966e-1
6.9860793e-1 -2.7027899e-1 1.8037254e-1 1.8037254e-1
7.1347192e-1 -2.7027899e-1 1.860363e-1 1.860363e-1
7.2833592e-1 -2.7027899e-1 1.9192108e-1 1.9192108e-1
7.4319992e-1 -2.7027899e-1 1.9802673e-1 1.9802673e-1
7.5806392e-1 -2.7027899e-1 2.0435333e-1 2.0435333e-1
7.7292792e-1 -2.7027899e-1 2.109008e-1 2.109008e-1
7.8779192e-1 -2.7027899e-1 2.176693e-1 2.176693e-1
8.0265591e-1 -2.7027899e-1 2.2465874e-1 2.2465874e-1
8.1751991e-1 -2.7027899e-1 2.3186897e-1 2.3186897e-1
8.3238391e-1 -2.7027899e-1 2.3930031e-1 2.3930031e-1
8.4724791e-1 -2.7027899e-1 2.4695251e-1 2.4695251e-1
8.6211191e-1 -2.7027899e-1 2.5482574e-1 2.5482574e-1
8.769759e-1 -2.7027899e-1 2.6291985e-1 2.6291985e-1
8.918399e-1 -2.7027899e-1 2.712349e-1 2.712349e-1
9.067039e-1 -2.7027899e-1 2.7977089e-1 2.7977089e-1
9.215679e-1 -2.7027899e-1 2.8852776e-1 2.8852776e-1
9.364319e-1 -2.7027899e-1 2.9750557e-1 2.9750557e-1
9.512959e-1 -2.7027899e-1 3.067044e-1 3.067044e-1
9.661599e-1 -2.7027899e-1 3.1612419e-1 3.1612419e-1
9.810239e-1 -2.7027899e-1 3.2576477e-1 3.2576477e-1
9.958879e-1 -2.7027899e-1 3.3562637e-1 3.3562637e-1
1.01075189e0 -2.7027899e-1 3.45709e-1 3.45709e-1
1.02561589e0 -2.7027899e-1 3.5601242e-1 3.5601242e-1
1.04047989e0 -2.7027899e-1 3.6653687e-1 3.6653687e-1
1.05534389e0 -2.7027899e-1 3.7728226e-1 3.7728226e-1
1.07020789e0 -2.7027899e-1 3.8824852e-1 3.8824852e-1
1.08507188e0 -2.7027899e-1 3.9943573e-1 3.9943573e-1
1.09993588e0 -2.7027899e-1 4.1084396e-1 4.1084396e-1

0.0e0 -2.5676599e-1 1.5713011e-1 1.5713011e-1
1.4863998e-2 -2.5676599e-1 1.5240973e-1 1.5240973e-1
2.9727997e-2 -2.5676599e-1 1.4791039e-1 1.4791039e-1
4.4591995e-2 -2.5676599e-1 1.4363199e-1 1.4363199e-1
5.9455994e-2 -2.5676599e-1 1.3957445e-1 1.3957445e-1
7.4319992e-2 -2.5676599e-1 1.3573787e-1 1.3573787e-1
8.918399e-2 -2.5676599e-1 1.3212222e-1 1.3212222e-1
1.04047989e-1 -2.5676599e-1 1.2872752e-1 1.2872752e-1
1.18911987e-1 -2.5676599e-1 1.2555371e-1 1.2555371e-1
1.33775986e-1 -2.5676599e-1 1.2260092e-1 1.2260092e-1
1.4863998e-1 -2.5676599e-1 1.1986906e-1 1.1986906e-1
1.6350398e-1 -2.5676599e-1 1.1735808e-1 1.1735808e-1
1.7836798e-1 -2.5676599e-1 1.1506805e-1 1.1506805e-1
1.9323198e-1 -2.5676599e-1 1.1299904e-1 1.1299904e-1
2.0809598e-1 -2.5676599e-1 1.1115091e-1 1.1115091e-1
2.2295998e-1 -2.5676599e-1 1.0952371e-1 1.0952371e-1
2.3782397e-1 -2.5676599e-1 1.0811748e-1 1.0811748e-1
2.5268797e-1 -2.5676599e-1 1.069321e-1 1.069321e-1
2.6755197e-1 -2.5676599e-1 1.0596776e-1 1.0596776e-1
2.8241597e-1 -2.5676599e-1 1.0522427e-1 1.0522427e-1
2.9727997e-1 -2.5676599e-1 1.0470183e-1 1.0470183e-1
3.1214397e-1 -2.5676599e-1 1.0440024e-1 1.0440024e-1
3.2700797e-1 -2.5676599e-1 1.0431961e-1 1.0431961e-1
3.4187196e-1 -2.5676599e-1 1.0445992e-1 1.0445992e-1
3.5673596e-1 -2.5676599e-1 1.0482118e-1 1.0482118e-1
3.7159996e-1 -2.5676599e-1 1.0540338e-1 1.0540338e-1
3.8646396e-1 -2.5676599e-1 1.0620654e-1 1.0620654e-1
4.0132796e-1 -2.5676599e-1 1.0723056e-1 1.0723056e-1
4.1619196e-1 -2.5676599e-1 1.084756e-1 1.084756e-1
4.3105595e-1 -2.5676599e-1 1.0994153e-1 1.0994153e-1
4.4591995e-1 -2.5676599e-1 1.1162848e-1 1.1162848e-1
4.6078395e-1 -2.5676599e-1 1.1353629e-1 1.1353629e-1
4.7564795e-1 -2.5676599e-1 1.1566498e-1 1.1566498e-1
4.9051195e-1 -2.5676599e-1 1.1801468e-1 1.1801468e-1
5.0537595e-1 -2.5676599e-1 1.2058533e-1 1.2058533e-1
5.2023994e-1 -2.5676599e-1 1.2337694e-1 1.2337694e-1
5.3510394e-1 -2.5676599e-1 1.2638942e-1 1.2638942e-1
5.4996794e-1 -2.5676599e-1 1.2962291e-1 1.2962291e-1
5.6483194e-1 -2.5676599e-1 1.3307735e-1 1.3307735e-1
5.7969594e-1 -2.5676599e-1 1.3675262e-1 1.3675262e-1
5.9455994e-1 -2.5676599e-1 1.4064896e-1 1.4064896e-1
6.0942393e-1 -2.5676599e-1 1.4476616e-1 1.4476616e-1
6.2428793e-1 -2.5676599e-1 1.4910423e-1 1.4910423e-1
6.3915193e-1 -2.5676599e-1 1.5366333e-1 1.5366333e-1
6.5401593e-1 -2.5676599e-1 1.5844337e-1 1.5844337e-1
6.6887993e-1 -2.5676599e-1 1.6344437e-1 1.6344437e-1
6.8374393e-1 -2.5676599e-1 1.6866615e-1 1.6866615e-1
6.9860793e-1 -2.5676599e-1 1.7410904e-1 1.7410904e-1
7.1347192e-1 -2.5676599e-1 1.797728e-1 1.797728e-1
7.2833592e-1 -2.5676599e-1 1.856575e-1 1.856575e-1
7.4319992e-1 -2.5676599e-1 1.9176323e-1 1.9176323e-1
7.5806392e-1 -2.5676599e-1 1.9808983e-1 1.9808983e-1
7.7292792e-1 -2.5676599e-1 2.046373e-1 2.046373e-1
7.8779192e-1 -2.5676599e-1 2.1140579e-1 2.1140579e-1
8.0265591e-1 -2.5676599e-1 2.1839523e-1 2.1839523e-1
8.1751991e-1 -2.5676599e-1 2.2560547e-1 2.2560547e-1
8.3238391e-1 -2.5676599e-1 2.330368e-1 2.330368e-1
8.4724791e-1 -2.5676599e-1 2.4068901e-1 2.4068901e-1
8.6211191e-1 -2.5676599e-1 2.4856224e-1 2.4856224e-1
8.769759e-1 -2.5676599e-1 2.5665627e-1 2.5665627e-1
8.918399e-1 -2.5676599e-1 2.6497131e-1 2.6497131e-1
9.067039e-1 -2.5676599e-1 2.7350739e-1 2.7350739e-1
9.215679e-1 -2.5676599e-1 2.8226425e-1 2.8226425e-1
9.364319e-1 -2.5676599e-1 2.9124207e-1 2.9124207e-1
9.512959e-1 -2.5676599e-1 3.004409e-1 3.004409e-1
9.661599e-1 -2.5676599e-1 3.0986069e-1 3.0986069e-1
9.810239e-1 -2.5676599e-1 3.1950127e-1 3.1950127e-1
9.958879e-1 -2.5676599e-1 3.2936287e-1 3.2936287e-1
1.01075189e0 -2.5676599e-1 3.394455e-1 3.394455e-1
1.02561589e0 -2.5676599e-1 3.4974884e-1 3.4974884e-1
1.04047989e0 -2.5676599e-1 3.6027336e-1 3.6027336e-1
1.05534389e0 -2.5676599e-1 3.7101868e-1 3.7101868e-1
1.07020789e0 -2.5676599e-1 3.8198502e-1 3.8198502e-1
1.08507188e0 -2.5676599e-1 3.9317223e-1 3.9317223e-1
1.09993588e0 -2.5676599e-1 4.0458046e-1 4.0458046e-1

0.0e0 -2.4325299e-1 1.510491e-1 1.510491e-1
1.4863998e-2 -2.4325299e-1 1.463288e-1 1.463288e-1
2.9727997e-2 -2.4325299e-1 1.4182938e-1 1.4182938e-1
4.4591995e-2 -2.4325299e-1 1.3755089e-1 1.3755089e-1
5.9455994e-2 -2.4325299e-1 1.3349342e-1 1.3349342e-1
7.4319992e-2 -2.4325299e-1 1.2965685e-1 1.2965685e-1
8.918399e-2 -2.4325299e-1 1.2604121e-1 1.2604121e-1
1.04047989e-1 -2.4325299e-1 1.2264651e-1 1.2264651e-1
1.18911987e-1 -2.4325299e-1 1.1947269e-1 1.1947269e-1
1.33775986e-1 -2.4325299e-1 1.165199e-1 1.165199e-1
1.4863998e-1 -2.4325299e-1 1.1378804e-1 1.1378804e-1
1.6350398e-1 -2.4325299e-1 1.1127707e-1 1.1127707e-1
1.7836798e-1 -2.4325299e-1 1.0898703e-1 1.0898703e-1
1.9323198e-1 -2.4325299e-1 1.0691803e-1 1.0691803e-1
2.0809598e-1 -2.4325299e-1 1.0506989e-1 1.0506989e-1
2.2295998e-1 -2.4325299e-1 1.034427e-1 1.034427e-1
2.3782397e-1 -2.4325299e-1 1.0203645e-1 1.0203645e-1
2.5268797e-1 -2.4325299e-1 1.0085109e-1 1.0085109e-1
2.6755197e-1 -2.4325299e-1 9.988673e-2 9.988673e-2
2.8241597e-1 -2.4325299e-1 9.914326e-2 9.914326e-2
2.9727997e-1 -2.4325299e-1 9.86208e-2 9.86208e-2
3.1214397e-1 -2.4325299e-1 9.831923e-2 9.831923e-2
3.2700797e-1 -2.4325299e-1 9.823859e-2 9.823859e-2
3.4187196e-1 -2.4325299e-1 9.83789e-2 9.83789e-2
3.5673596e-1 -2.4325299e-1 9.874016e-2 9.874016e-2
3.7159996e-1 -2.4325299e-1 9.932237e-2 9.932237e-2
3.8646396e-1 -2.4325299e-1 1.0012552e-1 1.0012552e-1
4.0132796e-1 -2.4325299e-1 1.0114954e-1 1.0114954e-1
4.1619196e-1 -2.4325299e-1 1.0239459e-1 1.0239459e-1
4.3105595e-1 -2.4325299e-1 1.0386052e-1 1.0386052e-1
4.4591995e-1 -2.4325299e-1 1.0554738e-1 1.0554738e-1
4.6078395e-1 -2.4325299e-1 1.0745526e-1 1.0745526e-1
4.7564795e-1 -2.4325299e-1 1.0958403e-1 1.0958403e-1
4.9051195e-1 -2.4325299e-1 1.1193373e-1 1.1193373e-1
5.0537595e-1 -2.4325299e-1 1.1450432e-1 1.1450432e-1
5.2023994e-1 -2.4325299e-1 1.1729593e-1 1.1729593e-1
5.3510394e-1 -2.4325299e-1 1.203084e-1 1.203084e-1
5.4996794e-1 -2.4325299e-1 1.2354189e-1 1.2354189e-1
5.6483194e-1 -2.4325299e-1 1.2699634e-1 1.2699634e-1
5.7969594e-1 -2.4325299e-1 1.3067157e-1 1.3067157e-1
5.9455994e-1 -2.4325299e-1 1.3456787e-1 1.3456787e-1
6.0942393e-1 -2.4325299e-1 1.3868515e-1 1.3868515e-1
6.2428793e-1 -2.4325299e-1 1.4302322e-1 1.4302322e-1
6.3915193e-1 -2.4325299e-1 1.4758232e-1 1.4758232e-1
6.5401593e-1 -2.4325299e-1 1.5236237e-1 1.5236237e-1
6.6887993e-1 -2.4325299e-1 1.5736336e-1 1.5736336e-1
6.8374393e-1 -2.4325299e-1 1.6258514e-1 1.6258514e-1
6.9860793e-1 -2.4325299e-1 1.6802803e-1 1.6802803e-1
7.1347192e-1 -2.4325299e-1 1.7369179e-1 1.7369179e-1
7.2833592e-1 -2.4325299e-1 1.7957649e-1 1.7957649e-1
7.4319992e-1 -2.4325299e-1 1.8568214e-1 1.8568214e-1
7.5806392e-1 -2.4325299e-1 1.9200874e-1 1.9200874e-1
7.7292792e-1 -2.4325299e-1 1.9855629e-1 1.9855629e-1
7.8779192e-1 -2.4325299e-1 2.0532478e-1 2.0532478e-1
8.0265591e-1 -2.4325299e-1 2.1231422e-1 2.1231422e-1
8.1751991e-1 -2.4325299e-1 2.1952446e-1 2.1952446e-1
8.3238391e-1 -2.4325299e-1 2.269558e-1 2.269558e-1
8.4724791e-1 -2.4325299e-1 2.34608e-1 2.34608e-1
8.6211191e-1 -2.4325299e-1 2.4248123e-1 2.4248123e-1
8.769759e-1 -2.4325299e-1 2.5057526e-1 2.5057526e-1
8.918399e-1 -2.4325299e-1 2.588903e-1 2.588903e-1
9.067039e-1 -2.4325299e-1 2.674263e-1 2.674263e-1
9.215679e-1 -2.4325299e-1 2.7618324e-1 2.7618324e-1
9.364319e-1 -2.4325299e-1 2.8516106e-1 2.8516106e-1
9.512959e-1 -2.4325299e-1 2.943599e-1 2.943599e-1
9.661599e-1 -2.4325299e-1 3.0377968e-1 3.0377968e-1
9.810239e-1 -2.4325299e-1 3.1342026e-1 3.1342026e-1
9.958879e-1 -2.4325299e-1 3.2328186e-1 3.2328186e-1
1.01075189e0 -2.4325299e-1 3.3336449e-1 3.3336449e-1
1.02561589e0 -2.4325299e-1 3.4366783e-1 3.4366783e-1
1.04047989e0 -2.4325299e-1 3.5419228e-1 3.5419228e-1
1.05534389e0 -2.4325299e-1 3.6493767e-1 3.6493767e-1
1.07020789e0 -2.4325299e-1 3.75904e-1 3.75904e-1
1.08507188e0 -2.4325299e-1 3.8709122e-1 3.8709122e-1
1.09993588e0 -2.4325299e-1 3.9849945e-1 3.9849945e-1

0.0e0 -2.2973999e-1 1.4515073e-1 1.4515073e-1
1.4863998e-2 -2.2973999e-1 1.4043042e-1 1.4043042e-1
2.9727997e-2 -2.2973999e-1 1.35931e-1 1.35931e-1
4.4591995e-2 -2.2973999e-1 1.3165253e-1 1.3165253e-1
5.9455994e-2 -2.2973999e-1 1.2759506e-1 1.2759506e-1
7.4319992e-2 -2.2973999e-1 1.2375848e-1 1.2375848e-1
8.918399e-2 -2.2973999e-1 1.2014284e-1 1.2014284e-1
1.04047989e-1 -2.2973999e-1 1.1674814e-1 1.1674814e-1
1.18911987e-1 -2.2973999e-1 1.1357433e-1 1.1357433e-1
1.33775986e-1 -2.2973999e-1 1.1062154e-1 1.1062154e-1
1.4863998e-1 -2.2973999e-1 1.0788968e-1 1.0788968e-1
1.6350398e-1 -2.2973999e-1 1.053787e-1 1.053787e-1
1.7836798e-1 -2.2973999e-1 1.0308867e-1 1.0308867e-1
1.9323198e-1 -2.2973999e-1 1.0101965e-1 1.0101965e-1
2.0809598e-1 -2.2973999e-1 9.917152e-2 9.917152e-2
2.2295998e-1 -2.2973999e-1 9.754433e-2 9.754433e-2
2.3782397e-1 -2.2973999e-1 9.613809e-2 9.613809e-2
2.5268797e-1 -2.2973999e-1 9.495271e-2 9.495271e-2
2.6755197e-1 -2.2973999e-1 9.398837e-2 9.398837e-2
2.8241597e-1 -2.2973999e-1 9.324489e-2 9.324489e-2
2.9727997e-1 -2.2973999e-1 9.272244e-2 9.272244e-2
3.1214397e-1 -2.2973999e-1 9.242085e-2 9.242085e-2
3.2700797e-1 -2.2973999e-1 9.234023e-2 9.234023e-2
3.4187196e-1 -2.2973999e-1 9.248053e-2 9.248053e-2
3.5673596e-1 -2.2973999e-1 9.284178e-2 9.284178e-2
3.7159996e-1 -2.2973999e-1 9.3424e-2 9.3424e-2
3.8646396e-1 -2.2973999e-1 9.422716e-2 9.422716e-2
4.0132796e-1 -2.2973999e-1 9.525117e-2 9.525117e-2
4.1619196e-1 -2.2973999e-1 9.649622e-2 9.649622e-2
4.3105595e-1 -2.2973999e-1 9.796214e-2 9.796214e-2
4.4591995e-1 -2.2973999e-1 9.964908e-2 9.964908e-2
4.6078395e-1 -2.2973999e-1 1.015569e-1 1.015569e-1
4.7564795e-1 -2.2973999e-1 1.0368567e-1 1.0368567e-1
4.9051195e-1 -2.2973999e-1 1.060353e-1 1.060353e-1
5.0537595e-1 -2.2973999e-1 1.0860594e-1 1.0860594e-1
5.2023994e-1 -2.2973999e-1 1.1139755e-1 1.1139755e-1
5.3510394e-1 -2.2973999e-1 1.1441002e-1 1.1441002e-1
5.4996794e-1 -2.2973999e-1 1.1764352e-1 1.1764352e-1
5.6483194e-1 -2.2973999e-1 1.2109796e-1 1.2109796e-1
5.7969594e-1 -2.2973999e-1 1.2477321e-1 1.2477321e-1
5.9455994e-1 -2.2973999e-1 1.2866954e-1 1.2866954e-1
6.0942393e-1 -2.2973999e-1 1.3278671e-1 1.3278671e-1
6.2428793e-1 -2.2973999e-1 1.3712486e-1 1.3712486e-1
6.3915193e-1 -2.2973999e-1 1.4168396e-1 1.4168396e-1
6.5401593e-1 -2.2973999e-1 1.46464e-1 1.46464e-1
6.6887993e-1 -2.2973999e-1 1.51465e-1 1.51465e-1
6.8374393e-1 -2.2973999e-1 1.5668678e-1 1.5668678e-1
6.9860793e-1 -2.2973999e-1 1.6212967e-1 1.6212967e-1
7.1347192e-1 -2.2973999e-1 1.6779343e-1 1.6779343e-1
7.2833592e-1 -2.2973999e-1 1.7367813e-1 1.7367813e-1
7.4319992e-1 -2.2973999e-1 1.7978378e-1 1.7978378e-1
7.5806392e-1 -2.2973999e-1 1.8611038e-1 1.8611038e-1
7.7292792e-1 -2.2973999e-1 1.9265793e-1 1.9265793e-1
7.8779192e-1 -2.2973999e-1 1.9942642e-1 1.9942642e-1
8.0265591e-1 -2.2973999e-1 2.0641586e-1 2.0641586e-1
8.1751991e-1 -2.2973999e-1 2.136261e-1 2.136261e-1
8.3238391e-1 -2.2973999e-1 2.2105743e-1 2.2105743e-1
8.4724791e-1 -2.2973999e-1 2.2870964e-1 2.2870964e-1
8.6211191e-1 -2.2973999e-1 2.3658287e-1 2.3658287e-1
8.769759e-1 -2.2973999e-1 2.446769e-1 2.446769e-1
8.918399e-1 -2.2973999e-1 2.5299194e-1 2.5299194e-1
9.067039e-1 -2.2973999e-1 2.6152794e-1 2.6152794e-1
9.215679e-1 -2.2973999e-1 2.7028488e-1 2.7028488e-1
9.364319e-1 -2.2973999e-1 2.792627e-1 2.792627e-1
9.512959e-1 -2.2973999e-1 2.8846153e-1 2.8846153e-1
9.661599e-1 -2.2973999e-1 2.9788132e-1 2.9788132e-1
9.810239e-1 -2.2973999e-1 3.075219e-1 3.075219e-1
9.958879e-1 -2.2973999e-1 3.173835e-1 3.173835e-1
1.01075189e0 -2.2973999e-1 3.2746613e-1 3.2746613e-1
1.02561589e0 -2.2973999e-1 3.3776947e-1 3.3776947e-1
1.04047989e0 -2.2973999e-1 3.4829391e-1 3.4829391e-1
1.05534389e0 -2.2973999e-1 3.590393e-1 3.590393e-1
1.07020789e0 -2.2973999e-1 3.7000565e-1 3.7000565e-1
1.08507188e0 -2.2973999e-1 3.8119286e-1 3.8119286e-1
1.09993588e0 -2.2973999e-1 3.9260109e-1 3.9260109e-1

0.0e0 -2.1622699e-1 1.3943494e-1 1.3943494e-1
1.4863998e-2 -2.1622699e-1 1.3471463e-1 1.3471463e-1
2.9727997e-2 -2.1622699e-1 1.3021521e-1 1.3021521e-1
4.4591995e-2 -2.1622699e-1 1.2593672e-1 1.2593672e-1
5.9455994e-2 -2.1622699e-1 1.2187926e-1 1.2187926e-1
7.4319992e-2 -2.1622699e-1 1.180427e-1 1.180427e-1
8.918399e-2 -2.1622699e-1 1.1442705e-1 1.1442705e-1
1.04047989e-1 -2.1622699e-1 1.1103235e-1 1.1103235e-1
1.18911987e-1 -2.1622699e-1 1.0785852e-1 1.0785852e-1
1.33775986e-1 -2.1622699e-1 1.0490573e-1 1.0490573e-1
1.4863998e-1 -2.1622699e-1 1.0217387e-1 1.0217387e-1
1.6350398e-1 -2.1622699e-1 9.96629e-2 9.96629e-2
1.7836798e-1 -2.1622699e-1 9.737286e-2 9.737286e-2
1.9323198e-1 -2.1622699e-1 9.530386e-2 9.530386e-2
2.0809598e-1 -2.1622699e-1 9.345572e-2 9.345572e-2
2.2295998e-1 -2.1622699e-1 9.182854e-2 9.182854e-2
2.3782397e-1 -2.1622699e-1 9.042229e-2 9.042229e-2
2.5268797e-1 -2.1622699e-1 8.923692e-2 8.923692e-2
2.6755197e-1 -2.1622699e-1 8.827257e-2 8.827257e-2
2.8241597e-1 -2.1622699e-1 8.75291e-2 8.75291e-2
2.9727997e-1 -2.1622699e-1 8.700664e-2 8.700664e-2
3.1214397e-1 -2.1622699e-1 8.670506e-2 8.670506e-2
3.2700797e-1 -2.1622699e-1 8.662442e-2 8.662442e-2
3.4187196e-1 -2.1622699e-1 8.676474e-2 8.676474e-2
3.5673596e-1 -2.1622699e-1 8.712599e-2 8.712599e-2
3.7159996e-1 -2.1622699e-1 8.77082e-2 8.77082e-2
3.8646396e-1 -2.1622699e-1 8.851135e-2 8.851135e-2
4.0132796e-1 -2.1622699e-1 8.953537e-2 8.953537e-2
4.1619196e-1 -2.1622699e-1 9.078043e-2 9.078043e-2
4.3105595e-1 -2.1622699e-1 9.224635e-2 9.224635e-2
4.4591995e-1 -2.1622699e-1 9.393321e-2 9.393321e-2
4.6078395e-1 -2.1622699e-1 9.58411e-2 9.58411e-2
4.7564795e-1 -2.1622699e-1 9.796979e-2 9.796979e-2
4.9051195e-1 -2.1622699e-1 1.0031956e-1 1.0031956e-1
5.0537595e-1 -2.1622699e-1 1.0289015e-1 1.0289015e-1
5.2023994e-1 -2.1622699e-1 1.0568176e-1 1.0568176e-1
5.3510394e-1 -2.1622699e-1 1.0869423e-1 1.0869423e-1
5.4996794e-1 -2.1622699e-1 1.1192772e-1 1.1192772e-1
5.6483194e-1 -2.1622699e-1 1.153821e-1 1.153821e-1
5.7969594e-1 -2.1622699e-1 1.190574e-1 1.190574e-1
5.9455994e-1 -2.1622699e-1 1.2295375e-1 1.2295375e-1
6.0942393e-1 -2.1622699e-1 1.2707092e-1 1.2707092e-1
6.2428793e-1 -2.1622699e-1 1.3140907e-1 1.3140907e-1
6.3915193e-1 -2.1622699e-1 1.3596817e-1 1.3596817e-1
6.5401593e-1 -2.1622699e-1 1.4074821e-1 1.4074821e-1
6.6887993e-1 -2.1622699e-1 1.457492e-1 1.457492e-1
6.8374393e-1 -2.1622699e-1 1.50971e-1 1.50971e-1
6.9860793e-1 -2.1622699e-1 1.5641388e-1 1.5641388e-1
7.1347192e-1 -2.1622699e-1 1.6207764e-1 1.6207764e-1
7.2833592e-1 -2.1622699e-1 1.6796234e-1 1.6796234e-1
7.4319992e-1 -2.1622699e-1 1.74068e-1 1.74068e-1
7.5806392e-1 -2.1622699e-1 1.8039459e-1 1.8039459e-1
7.7292792e-1 -2.1622699e-1 1.8694214e-1 1.8694214e-1
7.8779192e-1 -2.1622699e-1 1.9371063e-1 1.9371063e-1
8.0265591e-1 -2.1622699e-1 2.0070007e-1 2.0070007e-1
8.1751991e-1 -2.1622699e-1 2.0791031e-1 2.0791031e-1
8.3238391e-1 -2.1622699e-1 2.1534164e-1 2.1534164e-1
8.4724791e-1 -2.1622699e-1 2.2299385e-1 2.2299385e-1
8.6211191e-1 -2.1622699e-1 2.3086708e-1 2.3086708e-1
8.769759e-1 -2.1622699e-1 2.389611e-1 2.389611e-1
8.918399e-1 -2.1622699e-1 2.4727615e-1 2.4727615e-1
9.067039e-1 -2.1622699e-1 2.5581215e-1 2.5581215e-1
9.215679e-1 -2.1622699e-1 2.6456909e-1 2.6456909e-1
9.364319e-1 -2.1622699e-1 2.7354683e-1 2.7354683e-1
9.512959e-1 -2.1622699e-1 2.8274567e-1 2.8274567e-1
9.661599e-1 -2.1622699e-1 2.9216553e-1 2.9216553e-1
9.810239e-1 -2.1622699e-1 3.018061e-1 3.018061e-1
9.958879e-1 -2.1622699e-1 3.1166771e-1 3.1166771e-1
1.01075189e0 -2.1622699e-1 3.2175034e-1 3.2175034e-1
1.02561589e0 -2.1622699e-1 3.3205368e-1 3.3205368e-1
1.04047989e0 -2.1622699e-1 3.4257813e-1 3.4257813e-1
1.05534389e0 -2.1622699e-1 3.5332352e-1 3.5332352e-1
1.07020789e0 -2.1622699e-1 3.6428978e-1 3.6428978e-1
1.08507188e0 -2.1622699e-1 3.7547699e-1 3.7547699e-1
1.09993588e0 -2.1622699e-1 3.868853e-1 3.868853e-1

0.0e0 -2.0271399e-1 1.3390178e-1 1.3390178e-1
1.4863998e-2 -2.0271399e-1 1.2918149e-1 1.2918149e-1
2.9727997e-2 -2.0271399e-1 1.2468207e-1 1.2468207e-1
4.4591995e-2 -2.0271399e-1 1.2040358e-1 1.2040358e-1
5.9455994e-2 -2.0271399e-1 1.1634612e-1 1.1634612e-1
7.4319992e-2 -2.0271399e-1 1.1250954e-1 1.1250954e-1
8.918399e-2 -2.0271399e-1 1.088939e-1 1.088939e-1
1.04047989e-1 -2.0271399e-1 1.054992e-1 1.054992e-1
1.18911987e-1 -2.0271399e-1 1.0232538e-1 1.0232538e-1
1.33775986e-1 -2.0271399e-1 9.937259e-2 9.937259e-2
1.4863998e-1 -2.0271399e-1 9.664073e-2 9.664073e-2
1.6350398e-1 -2.0271399e-1 9.412975e-2 9.412975e-2
1.7836798e-1 -2.0271399e-1 9.183972e-2 9.183972e-2
1.9323198e-1 -2.0271399e-1 8.97707e-2 8.97707e-2
2.0809598e-1 -2.0271399e-1 8.792258e-2 8.792258e-2
2.2295998e-1 -2.0271399e-1 8.629538e-2 8.629538e-2
2.3782397e-1 -2.0271399e-1 8.488914e-2 8.488914e-2
2.5268797e-1 -2.0271399e-1 8.370377e-2 8.370377e-2
2.6755197e-1 -2.0271399e-1 8.273943e-2 8.273943e-2
2.8241597e-1 -2.0271399e-1 8.199594e-2 8.199594e-2
2.9727997e-1 -2.0271399e-1 8.14735e-2 8.14735e-2
3.1214397e-1 -2.0271399e-1 8.11719e-2 8.11719e-2
3.2700797e-1 -2.0271399e-1 8.109128e-2 8.109128e-2
3.4187196e-1 -2.0271399e-1 8.123158e-2 8.123158e-2
3.5673596e-1 -2.0271399e-1 8.159283e-2 8.159283e-2
3.7159996e-1 -2.0271399e-1 8.217506e-2 8.217506e-2
3.8646396e-1 -2.0271399e-1 8.297821e-2 8.297821e-2
4.0132796e-1 -2.0271399e-1 8.400223e-2 8.400223e-2
4.1619196e-1 -2.0271399e-1 8.524727e-2 8.524727e-2
4.3105595e-1 -2.0271399e-1 8.67132e-2 8.67132e-2
4.4591995e-1 -2.0271399e-1 8.840013e-2 8.840013e-2
4.6078395e-1 -2.0271399e-1 9.030795e-2 9.030795e-2
4.7564795e-1 -2.0271399e-1 9.243672e-2 9.243672e-2
4.9051195e-1 -2.0271399e-1 9.478635e-2 9.478635e-2
5.0537595e-1 -2.0271399e-1 9.7357e-2 9.7357e-2
5.2023994e-1 -2.0271399e-1 1.001486e-1 1.001486e-1
5.3510394e-1 -2.0271399e-1 1.0316107e-1 1.0316107e-1
5.4996794e-1 -2.0271399e-1 1.0639458e-1 1.0639458e-1
5.6483194e-1 -2.0271399e-1 1.0984901e-1 1.0984901e-1
5.7969594e-1 -2.0271399e-1 1.1352426e-1 1.1352426e-1
5.9455994e-1 -2.0271399e-1 1.174206e-1 1.174206e-1
6.0942393e-1 -2.0271399e-1 1.215378e-1 1.215378e-1
6.2428793e-1 -2.0271399e-1 1.2587585e-1 1.2587585e-1
6.3915193e-1 -2.0271399e-1 1.3043503e-1 1.3043503e-1
6.5401593e-1 -2.0271399e-1 1.3521507e-1 1.3521507e-1
6.6887993e-1 -2.0271399e-1 1.4021606e-1 1.4021606e-1
6.8374393e-1 -2.0271399e-1 1.4543785e-1 1.4543785e-1
6.9860793e-1 -2.0271399e-1 1.5088074e-1 1.5088074e-1
7.1347192e-1 -2.0271399e-1 1.565445e-1 1.565445e-1
7.2833592e-1 -2.0271399e-1 1.624292e-1 1.624292e-1
7.4319992e-1 -2.0271399e-1 1.6853485e-1 1.6853485e-1
7.5806392e-1 -2.0271399e-1 1.7486145e-1 1.7486145e-1
7.7292792e-1 -2.0271399e-1 1.8140892e-1 1.8140892e-1
7.8779192e-1 -2.0271399e-1 1.8817741e-1 1.8817741e-1
8.0265591e-1 -2.0271399e-1 1.9516685e-1 1.9516685e-1
8.1751991e-1 -2.0271399e-1 2.0237717e-1 2.0237717e-1
8.3238391e-1 -2.0271399e-1 2.098085e-1 2.098085e-1
8.4724791e-1 -2.0271399e-1 2.1746071e-1 2.1746071e-1
8.6211191e-1 -2.0271399e-1 2.2533394e-1 2.2533394e-1
8.769759e-1 -2.0271399e-1 2.3342796e-1 2.3342796e-1
8.918399e-1 -2.0271399e-1 2.4174301e-1 2.4174301e-1
9.067039e-1 -2.0271399e-1 2.50279e-1 2.50279e-1
9.215679e-1 -2.0271399e-1 2.5903587e-1 2.5903587e-1
9.364319e-1 -2.0271399e-1 2.6801369e-1 2.6801369e-1
9.512959e-1 -2.0271399e-1 2.7721252e-1 2.7721252e-1
9.661599e-1 -2.0271399e-1 2.8663231e-1 2.8663231e-1
9.810239e-1 -2.0271399e-1 2.9627296e-1 2.9627296e-1
9.958879e-1 -2.0271399e-1 3.0613457e-1 3.0613457e-1
1.01075189e0 -2.0271399e-1 3.162172e-1 3.162172e-1
1.02561589e0 -2.0271399e-1 3.2652054e-1 3.2652054e-1
1.04047989e0 -2.0271399e-1 3.3704498e-1 3.3704498e-1
1.05534389e0 -2.0271399e-1 3.4779037e-1 3.4779037e-1
1.07020789e0 -2.0271399e-1 3.5875664e-1 3.5875664e-1
1.08507188e0 -2.0271399e-1 3.6994385e-1 3.6994385e-1
1.09993588e0 -2.0271399e-1 3.8135208e-1 3.8135208e-1

0.0e0 -1.8920099e-1 1.2855118e-1 1.2855118e-1
1.4863998e-2 -1.8920099e-1 1.238309e-1 1.238309e-1
2.9727997e-2 -1.8920099e-1 1.1933148e-1 1.1933148e-1
4.4591995e-2 -1.8920099e-1 1.15053e-1 1.15053e-1
5.9455994e-2 -1.8920099e-1 1.1099553e-1 1.1099553e-1
7.4319992e-2 -1.8920099e-1 1.0715895e-1 1.0715895e-1
8.918399e-2 -1.8920099e-1 1.035433e-1 1.035433e-1
1.04047989e-1 -1.8920099e-1 1.001486e-1 1.001486e-1
1.18911987e-1 -1.8920099e-1 9.69748e-2 9.69748e-2
1.33775986e-1 -1.8920099e-1 9.4022e-2 9.4022e-2
1.4863998e-1 -1.8920099e-1 9.129015e-2 9.129015e-2
1.6350398e-1 -1.8920099e-1 8.877916e-2 8.877916e-2
1.7836798e-1 -1.8920099e-1 8.6489128e-2 8.6489128e-2
1.9323198e-1 -1.8920099e-1 8.442012e-2 8.442012e-2
2.0809598e-1 -1.8920099e-1 8.2571983e-2 8.2571983e-2
2.2295998e-1 -1.8920099e-1 8.0944794e-2 8.0944794e-2
2.3782397e-1 -1.8920099e-1 7.9538551e-2 7.9538551e-2
2.5268797e-1 -1.8920099e-1 7.835318e-2 7.835318e-2
2.6755197e-1 -1.8920099e-1 7.7388832e-2 7.7388832e-2
2.8241597e-1 -1.8920099e-1 7.6645355e-2 7.6645355e-2
2.9727997e-1 -1.8920099e-1 7.6122902e-2 7.6122902e-2
3.1214397e-1 -1.8920099e-1 7.582132e-2 7.582132e-2
3.2700797e-1 -1.8920099e-1 7.5740685e-2 7.5740685e-2
3.4187196e-1 -1.8920099e-1 7.5881e-2 7.5881e-2
3.5673596e-1 -1.8920099e-1 7.624225e-2 7.624225e-2
3.7159996e-1 -1.8920099e-1 7.682446e-2 7.682446e-2
3.8646396e-1 -1.8920099e-1 7.762762e-2 7.762762e-2
4.0132796e-1 -1.8920099e-1 7.865164e-2 7.865164e-2
4.1619196e-1 -1.8920099e-1 7.989668e-2 7.989668e-2
4.3105595e-1 -1.8920099e-1 8.136261e-2 8.136261e-2
4.4591995e-1 -1.8920099e-1 8.304955e-2 8.304955e-2
4.6078395e-1 -1.8920099e-1 8.495737e-2 8.495737e-2
4.7564795e-1 -1.8920099e-1 8.708614e-2 8.708614e-2
4.9051195e-1 -1.8920099e-1 8.943576e-2 8.943576e-2
5.0537595e-1 -1.8920099e-1 9.200641e-2 9.200641e-2
5.2023994e-1 -1.8920099e-1 9.479802e-2 9.479802e-2
5.3510394e-1 -1.8920099e-1 9.781049e-2 9.781049e-2
5.4996794e-1 -1.8920099e-1 1.0104399e-1 1.0104399e-1
5.6483194e-1 -1.8920099e-1 1.0449843e-1 1.0449843e-1
5.7969594e-1 -1.8920099e-1 1.0817368e-1 1.0817368e-1
5.9455994e-1 -1.8920099e-1 1.1207e-1 1.1207e-1
6.0942393e-1 -1.8920099e-1 1.1618723e-1 1.1618723e-1
6.2428793e-1 -1.8920099e-1 1.2052528e-1 1.2052528e-1
6.3915193e-1 -1.8920099e-1 1.2508438e-1 1.2508438e-1
6.5401593e-1 -1.8920099e-1 1.2986443e-1 1.2986443e-1
6.6887993e-1 -1.8920099e-1 1.3486542e-1 1.3486542e-1
6.8374393e-1 -1.8920099e-1 1.4008728e-1 1.4008728e-1
6.9860793e-1 -1.8920099e-1 1.4553017e-1 1.4553017e-1
7.1347192e-1 -1.8920099e-1 1.5119392e-1 1.5119392e-1
7.2833592e-1 -1.8920099e-1 1.5707863e-1 1.5707863e-1
7.4319992e-1 -1.8920099e-1 1.6318428e-1 1.6318428e-1
7.5806392e-1 -1.8920099e-1 1.6951088e-1 1.6951088e-1
7.7292792e-1 -1.8920099e-1 1.7605835e-1 1.7605835e-1
7.8779192e-1 -1.8920099e-1 1.8282684e-1 1.8282684e-1
8.0265591e-1 -1.8920099e-1 1.8981628e-1 1.8981628e-1
8.1751991e-1 -1.8920099e-1 1.970266e-1 1.970266e-1
8.3238391e-1 -1.8920099e-1 2.0445793e-1 2.0445793e-1
8.4724791e-1 -1.8920099e-1 2.1211014e-1 2.1211014e-1
8.6211191e-1 -1.8920099e-1 2.1998337e-1 2.1998337e-1
8.769759e-1 -1.8920099e-1 2.280774e-1 2.280774e-1
8.918399e-1 -1.8920099e-1 2.3639244e-1 2.3639244e-1
9.067039e-1 -1.8920099e-1 2.4492844e-1 2.4492844e-1
9.215679e-1 -1.8920099e-1 2.536853e-1 2.536853e-1
9.364319e-1 -1.8920099e-1 2.6266312e-1 2.6266312e-1
9.512959e-1 -1.8920099e-1 2.7186195e-1 2.7186195e-1
9.661599e-1 -1.8920099e-1 2.8128174e-1 2.8128174e-1
9.810239e-1 -1.8920099e-1 2.909224e-1 2.909224e-1
9.958879e-1 -1.8920099e-1 3.00784e-1 3.00784e-1
1.01075189e0 -1.8920099e-1 3.1086662e-1 3.1086662e-1
1.02561589e0 -1.8920099e-1 3.2116997e-1 3.2116997e-1
1.04047989e0 -1.8920099e-1 3.3169441e-1 3.3169441e-1
1.05534389e0 -1.8920099e-1 3.424398e-1 3.424398e-1
1.07020789e0 -1.8920099e-1 3.5340607e-1 3.5340607e-1
1.08507188e0 -1.8920099e-1 3.6459328e-1 3.6459328e-1
1.09993588e0 -1.8920099e-1 3.7600151e-1 3.7600151e-1

0.0e0 -1.7568799e-1 1.2338326e-1 1.2338326e-1
1.4863998e-2 -1.7568799e-1 1.1866287e-1 1.1866287e-1
2.9727997e-2 -1.7568799e-1 1.1416354e-1 1.1416354e-1
4.4591995e-2 -1.7568799e-1 1.0988513e-1 1.0988513e-1
5.9455994e-2 -1.7568799e-1 1.0582759e-1 1.0582759e-1
7.4319992e-2 -1.7568799e-1 1.0199101e-1 1.0199101e-1
8.918399e-2 -1.7568799e-1 9.837538e-2 9.837538e-2
1.04047989e-1 -1.7568799e-1 9.498068e-2 9.498068e-2
1.18911987e-1 -1.7568799e-1 9.1806854e-2 9.1806854e-2
1.33775986e-1 -1.7568799e-1 8.8854066e-2 8.8854066e-2
1.4863998e-1 -1.7568799e-1 8.6122208e-2 8.6122208e-2
1.6350398e-1 -1.7568799e-1 8.3611229e-2 8.3611229e-2
1.7836798e-1 -1.7568799e-1 8.1321198e-2 8.1321198e-2
1.9323198e-1 -1.7568799e-1 7.925219e-2 7.925219e-2
2.0809598e-1 -1.7568799e-1 7.7404053e-2 7.7404053e-2
2.2295998e-1 -1.7568799e-1 7.5776863e-2 7.5776863e-2
2.3782397e-1 -1.7568799e-1 7.437062e-2 7.437062e-2
2.5268797e-1 -1.7568799e-1 7.318525e-2 7.318525e-2
2.6755197e-1 -1.7568799e-1 7.2220901e-2 7.2220901e-2
2.8241597e-1 -1.7568799e-1 7.1477425e-2 7.1477425e-2
2.9727997e-1 -1.7568799e-1 7.0954971e-2 7.0954971e-2
3.1214397e-1 -1.7568799e-1 7.0653389e-2 7.0653389e-2
3.2700797e-1 -1.7568799e-1 7.0572754e-2 7.0572754e-2
3.4187196e-1 -1.7568799e-1 7.0713066e-2 7.0713066e-2
3.5673596e-1 -1.7568799e-1 7.1074326e-2 7.1074326e-2
3.7159996e-1 -1.7568799e-1 7.165654e-2 7.165654e-2
3.8646396e-1 -1.7568799e-1 7.2459686e-2 7.2459686e-2
4.0132796e-1 -1.7568799e-1 7.34837e-2 7.34837e-2
4.1619196e-1 -1.7568799e-1 7.472876e-2 7.472876e-2
4.3105595e-1 -1.7568799e-1 7.619469e-2 7.619469e-2
4.4591995e-1 -1.7568799e-1 7.788162e-2 7.788162e-2
4.6078395e-1 -1.7568799e-1 7.978943e-2 7.978943e-2
4.7564795e-1 -1.7568799e-1 8.191812e-2 8.191812e-2
4.9051195e-1 -1.7568799e-1 8.426782e-2 8.426782e-2
5.0537595e-1 -1.7568799e-1 8.683849e-2 8.683849e-2
5.2023994e-1 -1.7568799e-1 8.96301e-2 8.96301e-2
5.3510394e-1 -1.7568799e-1 9.264256e-2 9.264256e-2
5.4996794e-1 -1.7568799e-1 9.587605e-2 9.587605e-2
5.6483194e-1 -1.7568799e-1 9.933041e-2 9.933041e-2
5.7969594e-1 -1.7568799e-1 1.0300574e-1 1.0300574e-1
5.9455994e-1 -1.7568799e-1 1.0690208e-1 1.0690208e-1
6.0942393e-1 -1.7568799e-1 1.1101929e-1 1.1101929e-1
6.2428793e-1 -1.7568799e-1 1.1535738e-1 1.1535738e-1
6.3915193e-1 -1.7568799e-1 1.1991646e-1 1.1991646e-1
6.5401593e-1 -1.7568799e-1 1.246965e-1 1.246965e-1
6.6887993e-1 -1.7568799e-1 1.296975e-1 1.296975e-1
6.8374393e-1 -1.7568799e-1 1.3491936e-1 1.3491936e-1
6.9860793e-1 -1.7568799e-1 1.4036224e-1 1.4036224e-1
7.1347192e-1 -1.7568799e-1 1.46026e-1 1.46026e-1
7.2833592e-1 -1.7568799e-1 1.519107e-1 1.519107e-1
7.4319992e-1 -1.7568799e-1 1.5801636e-1 1.5801636e-1
7.5806392e-1 -1.7568799e-1 1.6434296e-1 1.6434296e-1
7.7292792e-1 -1.7568799e-1 1.7089043e-1 1.7089043e-1
7.8779192e-1 -1.7568799e-1 1.7765892e-1 1.7765892e-1
8.0265591e-1 -1.7568799e-1 1.8464836e-1 1.8464836e-1
8.1751991e-1 -1.7568799e-1 1.918586e-1 1.918586e-1
8.3238391e-1 -1.7568799e-1 1.9928993e-1 1.9928993e-1
8.4724791e-1 -1.7568799e-1 2.0694221e-1 2.0694221e-1
8.6211191e-1 -1.7568799e-1 2.1481544e-1 2.1481544e-1
8.769759e-1 -1.7568799e-1 2.2290947e-1 2.2290947e-1
8.918399e-1 -1.7568799e-1 2.3122452e-1 2.3122452e-1
9.067039e-1 -1.7568799e-1 2.3976051e-1 2.3976051e-1
9.215679e-1 -1.7568799e-1 2.4851738e-1 2.4851738e-1
9.364319e-1 -1.7568799e-1 2.574952e-1 2.574952e-1
9.512959e-1 -1.7568799e-1 2.6669403e-1 2.6669403e-1
9.661599e-1 -1.7568799e-1 2.7611382e-1 2.7611382e-1
9.810239e-1 -1.7568799e-1 2.857544e-1 2.857544e-1
9.958879e-1 -1.7568799e-1 2.9561607e-1 2.9561607e-1
1.01075189e0 -1.7568799e-1 3.0569862e-1 3.0569862e-1
1.02561589e0 -1.7568799e-1 3.1600204e-1 3.1600204e-1
1.04047989e0 -1.7568799e-1 3.2652649e-1 3.2652649e-1
1.05534389e0 -1.7568799e-1 3.3727188e-1 3.3727188e-1
1.07020789e0 -1.7568799e-1 3.4823814e-1 3.4823814e-1
1.08507188e0 -1.7568799e-1 3.5942535e-1 3.5942535e-1
1.09993588e0 -1.7568799e-1 3.7083359e-1 3.7083359e-1

0.0e0 -1.6217499e-1 1.1839783e-1 1.1839783e-1
1.4863998e-2 -1.6217499e-1 1.1367752e-1 1.1367752e-1
2.9727997e-2 -1.6217499e-1 1.0917812e-1 1.0917812e-1
4.4591995e-2 -1.6217499e-1 1.0489963e-1 1.0489963e-1
5.9455994e-2 -1.6217499e-1 1.0084216e-1 1.0084216e-1
7.4319992e-2 -1.6217499e-1 9.700558e-2 9.700558e-2
8.918399e-2 -1.6217499e-1 9.3389938e-2 9.3389938e-2
1.04047989e-1 -1.6217499e-1 8.999524e-2 8.999524e-2
1.18911987e-1 -1.6217499e-1 8.6821419e-2 8.6821419e-2
1.33775986e-1 -1.6217499e-1 8.386863e-2 8.386863e-2
1.4863998e-1 -1.6217499e-1 8.1136781e-2 8.1136781e-2
1.6350398e-1 -1.6217499e-1 7.8625793e-2 7.8625793e-2
1.7836798e-1 -1.6217499e-1 7.6335762e-2 7.6335762e-2
1.9323198e-1 -1.6217499e-1 7.4266754e-2 7.4266754e-2
2.0809598e-1 -1.6217499e-1 7.2418617e-2 7.2418617e-2
2.2295998e-1 -1.6217499e-1 7.0791428e-2 7.0791428e-2
2.3782397e-1 -1.6217499e-1 6.9385185e-2 6.9385185e-2
2.5268797e-1 -1.6217499e-1 6.8199814e-2 6.8199814e-2
2.6755197e-1 -1.6217499e-1 6.7235466e-2 6.7235466e-2
2.8241597e-1 -1.6217499e-1 6.6491989e-2 6.6491989e-2
2.9727997e-1 -1.6217499e-1 6.5969536e-2 6.5969536e-2
3.1214397e-1 -1.6217499e-1 6.5667953e-2 6.5667953e-2
3.2700797e-1 -1.6217499e-1 6.5587318e-2 6.5587318e-2
3.4187196e-1 -1.6217499e-1 6.572763e-2 6.572763e-2
3.5673596e-1 -1.6217499e-1 6.6088882e-2 6.6088882e-2
3.7159996e-1 -1.6217499e-1 6.6671104e-2 6.6671104e-2
3.8646396e-1 -1.6217499e-1 6.7474251e-2 6.7474251e-2
4.0132796e-1 -1.6217499e-1 6.8498268e-2 6.8498268e-2
4.1619196e-1 -1.6217499e-1 6.9743317e-2 6.9743317e-2
4.3105595e-1 -1.6217499e-1 7.120924e-2 7.120924e-2
4.4591995e-1 -1.6217499e-1 7.28961e-2 7.28961e-2
4.6078395e-1 -1.6217499e-1 7.4804e-2 7.4804e-2
4.7564795e-1 -1.6217499e-1 7.69327e-2 7.69327e-2
4.9051195e-1 -1.6217499e-1 7.928247e-2 7.928247e-2
5.0537595e-1 -1.6217499e-1 8.185304e-2 8.185304e-2
5.2023994e-1 -1.6217499e-1 8.464465e-2 8.464465e-2
5.3510394e-1 -1.6217499e-1 8.765712e-2 8.765712e-2
5.4996794e-1 -1.6217499e-1 9.089063e-2 9.089063e-2
5.6483194e-1 -1.6217499e-1 9.434506e-2 9.434506e-2
5.7969594e-1 -1.6217499e-1 9.802031e-2 9.802031e-2
5.9455994e-1 -1.6217499e-1 1.0191664e-1 1.0191664e-1
6.0942393e-1 -1.6217499e-1 1.0603384e-1 1.0603384e-1
6.2428793e-1 -1.6217499e-1 1.1037193e-1 1.1037193e-1
6.3915193e-1 -1.6217499e-1 1.1493105e-1 1.1493105e-1
6.5401593e-1 -1.6217499e-1 1.1971107e-1 1.1971107e-1
6.6887993e-1 -1.6217499e-1 1.2471207e-1 1.2471207e-1
6.8374393e-1 -1.6217499e-1 1.2993385e-1 1.2993385e-1
6.9860793e-1 -1.6217499e-1 1.3537674e-1 1.3537674e-1
7.1347192e-1 -1.6217499e-1 1.410405e-1 1.410405e-1
7.2833592e-1 -1.6217499e-1 1.4692528e-1 1.4692528e-1
7.4319992e-1 -1.6217499e-1 1.5303093e-1 1.5303093e-1
7.5806392e-1 -1.6217499e-1 1.5935753e-1 1.5935753e-1
7.7292792e-1 -1.6217499e-1 1.65905e-1 1.65905e-1
7.8779192e-1 -1.6217499e-1 1.726735e-1 1.726735e-1
8.0265591e-1 -1.6217499e-1 1.7966293e-1 1.7966293e-1
8.1751991e-1 -1.6217499e-1 1.8687317e-1 1.8687317e-1
8.3238391e-1 -1.6217499e-1 1.943045e-1 1.943045e-1
8.4724791e-1 -1.6217499e-1 2.0195671e-1 2.0195671e-1
8.6211191e-1 -1.6217499e-1 2.0982994e-1 2.0982994e-1
8.769759e-1 -1.6217499e-1 2.1792404e-1 2.1792404e-1
8.918399e-1 -1.6217499e-1 2.2623909e-1 2.2623909e-1
9.067039e-1 -1.6217499e-1 2.3477509e-1 2.3477509e-1
9.215679e-1 -1.6217499e-1 2.4353195e-1 2.4353195e-1
9.364319e-1 -1.6217499e-1 2.5250977e-1 2.5250977e-1
9.512959e-1 -1.6217499e-1 2.617086e-1 2.617086e-1
9.661599e-1 -1.6217499e-1 2.7112839e-1 2.7112839e-1
9.810239e-1 -1.6217499e-1 2.8076897e-1 2.8076897e-1
9.958879e-1 -1.6217499e-1 2.9063057e-1 2.9063057e-1
1.01075189e0 -1.6217499e-1 3.007132e-1 3.007132e-1
1.02561589e0 -1.6217499e-1 3.1101662e-1 3.1101662e-1
1.04047989e0 -1.6217499e-1 3.2154106e-1 3.2154106e-1
1.05534389e0 -1.6217499e-1 3.3228645e-1 3.3228645e-1
1.07020789e0 -1.6217499e-1 3.4325272e-1 3.4325272e-1
1.08507188e0 -1.6217499e-1 3.5443993e-1 3.5443993e-1
1.09993588e0 -1.6217499e-1 3.6584816e-1 3.6584816e-1

0.0e0 -1.4866199e-1 1.1359511e-1 1.1359511e-1
1.4863998e-2 -1.4866199e-1 1.0887473e-1 1.0887473e-1
2.9727997e-2 -1.4866199e-1 1.0437538e-1 1.0437538e-1
4.4591995e-2 -1.4866199e-1 1.00097e-1 1.00097e-1
5.9455994e-2 -1.4866199e-1 9.6039444e-2 9.6039444e-2
7.4319992e-2 -1.4866199e-1 9.2202873e-2 9.2202873e-2
8.918399e-2 -1.4866199e-1 8.8587227e-2 8.8587227e-2
1.04047989e-1 -1.4866199e-1 8.5192535e-2 8.5192535e-2
1.18911987e-1 -1.4866199e-1 8.2018709e-2 8.2018709e-2
1.33775986e-1 -1.4866199e-1 7.906592e-2 7.906592e-2
1.4863998e-1 -1.4866199e-1 7.6334068e-2 7.6334068e-2
1.6350398e-1 -1.4866199e-1 7.3823082e-2 7.3823082e-2
1.7836798e-1 -1.4866199e-1 7.153305e-2 7.153305e-2
1.9323198e-1 -1.4866199e-1 6.9464043e-2 6.9464043e-2
2.0809598e-1 -1.4866199e-1 6.7615906e-2 6.7615906e-2
2.2295998e-1 -1.4866199e-1 6.5988716e-2 6.5988716e-2
2.3782397e-1 -1.4866199e-1 6.4582474e-2 6.4582474e-2
2.5268797e-1 -1.4866199e-1 6.3397102e-2 6.3397102e-2
2.6755197e-1 -1.4866199e-1 6.2432755e-2 6.2432755e-2
2.8241597e-1 -1.4866199e-1 6.1689278e-2 6.1689278e-2
2.9727997e-1 -1.4866199e-1 6.1166824e-2 6.1166824e-2
3.1214397e-1 -1.4866199e-1 6.0865242e-2 6.0865242e-2
3.2700797e-1 -1.4866199e-1 6.0784607e-2 6.0784607e-2
3.4187196e-1 -1.4866199e-1 6.0924919e-2 6.0924919e-2
3.5673596e-1 -1.4866199e-1 6.1286171e-2 6.1286171e-2
3.7159996e-1 -1.4866199e-1 6.1868393e-2 6.1868393e-2
3.8646396e-1 -1.4866199e-1 6.267154e-2 6.267154e-2
4.0132796e-1 -1.4866199e-1 6.3695557e-2 6.3695557e-2
4.1619196e-1 -1.4866199e-1 6.4940605e-2 6.4940605e-2
4.3105595e-1 -1.4866199e-1 6.6406532e-2 6.6406532e-2
4.4591995e-1 -1.4866199e-1 6.8093468e-2 6.8093468e-2
4.6078395e-1 -1.4866199e-1 7.000128e-2 7.000128e-2
4.7564795e-1 -1.4866199e-1 7.212997e-2 7.212997e-2
4.9051195e-1 -1.4866199e-1 7.447968e-2 7.447968e-2
5.0537595e-1 -1.4866199e-1 7.705034e-2 7.705034e-2
5.2023994e-1 -1.4866199e-1 7.984195e-2 7.984195e-2
5.3510394e-1 -1.4866199e-1 8.285442e-2 8.285442e-2
5.4996794e-1 -1.4866199e-1 8.60879e-2 8.60879e-2
5.6483194e-1 -1.4866199e-1 8.954227e-2 8.954227e-2
5.7969594e-1 -1.4866199e-1 9.321759e-2 9.321759e-2
5.9455994e-1 -1.4866199e-1 9.711394e-2 9.711394e-2
6.0942393e-1 -1.4866199e-1 1.0123114e-1 1.0123114e-1
6.2428793e-1 -1.4866199e-1 1.0556923e-1 1.0556923e-1
6.3915193e-1 -1.4866199e-1 1.1012833e-1 1.1012833e-1
6.5401593e-1 -1.4866199e-1 1.1490837e-1 1.1490837e-1
6.6887993e-1 -1.4866199e-1 1.1990936e-1 1.1990936e-1
6.8374393e-1 -1.4866199e-1 1.2513115e-1 1.2513115e-1
6.9860793e-1 -1.4866199e-1 1.3057404e-1 1.3057404e-1
7.1347192e-1 -1.4866199e-1 1.362378e-1 1.362378e-1
7.2833592e-1 -1.4866199e-1 1.4212257e-1 1.4212257e-1
7.4319992e-1 -1.4866199e-1 1.4822823e-1 1.4822823e-1
7.5806392e-1 -1.4866199e-1 1.5455482e-1 1.5455482e-1
7.7292792e-1 -1.4866199e-1 1.611023e-1 1.611023e-1
7.8779192e-1 -1.4866199e-1 1.6787079e-1 1.6787079e-1
8.0265591e-1 -1.4866199e-1 1.7486023e-1 1.7486023e-1
8.1751991e-1 -1.4866199e-1 1.8207047e-1 1.8207047e-1
8.3238391e-1 -1.4866199e-1 1.895018e-1 1.895018e-1
8.4724791e-1 -1.4866199e-1 1.97154e-1 1.97154e-1
8.6211191e-1 -1.4866199e-1 2.0502724e-1 2.0502724e-1
8.769759e-1 -1.4866199e-1 2.1312134e-1 2.1312134e-1
8.918399e-1 -1.4866199e-1 2.2143639e-1 2.2143639e-1
9.067039e-1 -1.4866199e-1 2.2997238e-1 2.2997238e-1
9.215679e-1 -1.4866199e-1 2.3872925e-1 2.3872925e-1
9.364319e-1 -1.4866199e-1 2.4770706e-1 2.4770706e-1
9.512959e-1 -1.4866199e-1 2.569059e-1 2.569059e-1
9.661599e-1 -1.4866199e-1 2.6632568e-1 2.6632568e-1
9.810239e-1 -1.4866199e-1 2.7596626e-1 2.7596626e-1
9.958879e-1 -1.4866199e-1 2.8582787e-1 2.8582787e-1
1.01075189e0 -1.4866199e-1 2.9591049e-1 2.9591049e-1
1.02561589e0 -1.4866199e-1 3.0621391e-1 3.0621391e-1
1.04047989e0 -1.4866199e-1 3.1673836e-1 3.1673836e-1
1.05534389e0 -1.4866199e-1 3.2748375e-1 3.2748375e-1
1.07020789e0 -1.4866199e-1 3.3845001e-1 3.3845001e-1
1.08507188e0 -1.4866199e-1 3.4963722e-1 3.4963722e-1
1.09993588e0 -1.4866199e-1 3.6104546e-1 3.6104546e-1

0.0e0 -1.3514899e-1 1.089749e-1 1.089749e-1
1.4863998e-2 -1.3514899e-1 1.042546e-1 1.042546e-1
2.9727997e-2 -1.3514899e-1 9.9755176e-2 9.9755176e-2
4.4591995e-2 -1.3514899e-1 9.547669e-2 9.547669e-2
5.9455994e-2 -1.3514899e-1 9.1419232e-2 9.1419232e-2
7.4319992e-2 -1.3514899e-1 8.7582649e-2 8.7582649e-2
8.918399e-2 -1.3514899e-1 8.396701e-2 8.396701e-2
1.04047989e-1 -1.3514899e-1 8.0572319e-2 8.0572319e-2
1.18911987e-1 -1.3514899e-1 7.7398491e-2 7.7398491e-2
1.33775986e-1 -1.3514899e-1 7.4445702e-2 7.4445702e-2
1.4863998e-1 -1.3514899e-1 7.1713853e-2 7.1713853e-2
1.6350398e-1 -1.3514899e-1 6.9202867e-2 6.9202867e-2
1.7836798e-1 -1.3514899e-1 6.6912834e-2 6.6912834e-2
1.9323198e-1 -1.3514899e-1 6.4843826e-2 6.4843826e-2
2.0809598e-1 -1.3514899e-1 6.299569e-2 6.299569e-2
2.2295998e-1 -1.3514899e-1 6.13685e-2 6.13685e-2
2.3782397e-1 -1.3514899e-1 5.9962257e-2 5.9962257e-2
2.5268797e-1 -1.3514899e-1 5.8776886e-2 5.8776886e-2
2.6755197e-1 -1.3514899e-1 5.7812538e-2 5.7812538e-2
2.8241597e-1 -1.3514899e-1 5.7069061e-2 5.7069061e-2
2.9727997e-1 -1.3514899e-1 5.6546608e-2 5.6546608e-2
3.1214397e-1 -1.3514899e-1 5.6245026e-2 5.6245026e-2
3.2700797e-1 -1.3514899e-1 5.616439e-2 5.616439e-2
3.4187196e-1 -1.3514899e-1 5.6304703e-2 5.6304703e-2
3.5673596e-1 -1.3514899e-1 5.6665962e-2 5.6665962e-2
3.7159996e-1 -1.3514899e-1 5.7248177e-2 5.7248177e-2
3.8646396e-1 -1.3514899e-1 5.8051323e-2 5.8051323e-2
4.0132796e-1 -1.3514899e-1 5.9075348e-2 5.9075348e-2
4.1619196e-1 -1.3514899e-1 6.0320389e-2 6.0320389e-2
4.3105595e-1 -1.3514899e-1 6.1786316e-2 6.1786316e-2
4.4591995e-1 -1.3514899e-1 6.3473259e-2 6.3473259e-2
4.6078395e-1 -1.3514899e-1 6.5381065e-2 6.5381065e-2
4.7564795e-1 -1.3514899e-1 6.7509834e-2 6.7509834e-2
4.9051195e-1 -1.3514899e-1 6.985947e-2 6.985947e-2
5.0537595e-1 -1.3514899e-1 7.243011e-2 7.243011e-2
5.2023994e-1 -1.3514899e-1 7.522173e-2 7.522173e-2
5.3510394e-1 -1.3514899e-1 7.823419e-2 7.823419e-2
5.4996794e-1 -1.3514899e-1 8.14677e-2 8.14677e-2
5.6483194e-1 -1.3514899e-1 8.492213e-2 8.492213e-2
5.7969594e-1 -1.3514899e-1 8.859738e-2 8.859738e-2
5.9455994e-1 -1.3514899e-1 9.249371e-2 9.249371e-2
6.0942393e-1 -1.3514899e-1 9.661092e-2 9.661092e-2
6.2428793e-1 -1.3514899e-1 1.0094902e-1 1.0094902e-1
6.3915193e-1 -1.3514899e-1 1.0550812e-1 1.0550812e-1
6.5401593e-1 -1.3514899e-1 1.1028816e-1 1.1028816e-1
6.6887993e-1 -1.3514899e-1 1.1528915e-1 1.1528915e-1
6.8374393e-1 -1.3514899e-1 1.2051094e-1 1.2051094e-1
6.9860793e-1 -1.3514899e-1 1.2595383e-1 1.2595383e-1
7.1347192e-1 -1.3514899e-1 1.3161758e-1 1.3161758e-1
7.2833592e-1 -1.3514899e-1 1.3750237e-1 1.3750237e-1
7.4319992e-1 -1.3514899e-1 1.4360802e-1 1.4360802e-1
7.5806392e-1 -1.3514899e-1 1.4993462e-1 1.4993462e-1
7.7292792e-1 -1.3514899e-1 1.5648209e-1 1.5648209e-1
7.8779192e-1 -1.3514899e-1 1.6325058e-1 1.6325058e-1
8.0265591e-1 -1.3514899e-1 1.7024002e-1 1.7024002e-1
8.1751991e-1 -1.3514899e-1 1.7745026e-1 1.7745026e-1
8.3238391e-1 -1.3514899e-1 1.8488159e-1 1.8488159e-1
8.4724791e-1 -1.3514899e-1 1.925338e-1 1.925338e-1
8.6211191e-1 -1.3514899e-1 2.0040703e-1 2.0040703e-1
8.769759e-1 -1.3514899e-1 2.0850105e-1 2.0850105e-1
8.918399e-1 -1.3514899e-1 2.1681618e-1 2.1681618e-1
9.067039e-1 -1.3514899e-1 2.2535217e-1 2.2535217e-1
9.215679e-1 -1.3514899e-1 2.3410904e-1 2.3410904e-1
9.364319e-1 -1.3514899e-1 2.4308685e-1 2.4308685e-1
9.512959e-1 -1.3514899e-1 2.5228569e-1 2.5228569e-1
9.661599e-1 -1.3514899e-1 2.6170547e-1 2.6170547e-1
9.810239e-1 -1.3514899e-1 2.7134605e-1 2.7134605e-1
9.958879e-1 -1.3514899e-1 2.8120766e-1 2.8120766e-1
1.01075189e0 -1.3514899e-1 2.9129028e-1 2.9129028e-1
1.02561589e0 -1.3514899e-1 3.0159363e-1 3.0159363e-1
1.04047989e0 -1.3514899e-1 3.1211807e-1 3.1211807e-1
1.05534389e0 -1.3514899e-1 3.2286354e-1 3.2286354e-1
1.07020789e0 -1.3514899e-1 3.338298e-1 3.338298e-1
1.08507188e0 -1.3514899e-1 3.4501701e-1 3.4501701e-1
1.09993588e0 -1.3514899e-1 3.5642525e-1 3.5642525e-1

0.0e0 -1.2163599e-1 1.0453738e-1 1.0453738e-1
1.4863998e-2 -1.2163599e-1 9.9817096e-2 9.9817096e-2
2.9727997e-2 -1.2163599e-1 9.5317676e-2 9.5317676e-2
4.4591995e-2 -1.2163599e-1 9.103919e-2 9.103919e-2
5.9455994e-2 -1.2163599e-1 8.6981732e-2 8.6981732e-2
7.4319992e-2 -1.2163599e-1 8.3145157e-2 8.3145157e-2
8.918399e-2 -1.2163599e-1 7.952951e-2 7.952951e-2
1.04047989e-1 -1.2163599e-1 7.6134819e-2 7.6134819e-2
1.18911987e-1 -1.2163599e-1 7.2960991e-2 7.2960991e-2
1.33775986e-1 -1.2163599e-1 7.0008202e-2 7.0008202e-2
1.4863998e-1 -1.2163599e-1 6.7276353e-2 6.7276353e-2
1.6350398e-1 -1.2163599e-1 6.4765367e-2 6.4765367e-2
1.7836798e-1 -1.2163599e-1 6.2475334e-2 6.2475334e-2
1.9323198e-1 -1.2163599e-1 6.0406326e-2 6.0406326e-2
2.0809598e-1 -1.2163599e-1 5.855819e-2 5.855819e-2
2.2295998e-1 -1.2163599e-1 5.6931e-2 5.6931e-2
2.3782397e-1 -1.2163599e-1 5.5524757e-2 5.5524757e-2
2.5268797e-1 -1.2163599e-1 5.4339386e-2 5.4339386e-2
2.6755197e-1 -1.2163599e-1 5.3375038e-2 5.3375038e-2
2.8241597e-1 -1.2163599e-1 5.2631561e-2 5.2631561e-2
2.9727997e-1 -1.2163599e-1 5.2109108e-2 5.2109108e-2
3.1214397e-1 -1.2163599e-1 5.1807526e-2 5.1807526e-2
3.2700797e-1 -1.2163599e-1 5.172689e-2 5.172689e-2
3.4187196e-1 -1.2163599e-1 5.1867203e-2 5.1867203e-2
3.5673596e-1 -1.2163599e-1 5.2228455e-2 5.2228455e-2
3.7159996e-1 -1.2163599e-1 5.2810677e-2 5.2810677e-2
3.8646396e-1 -1.2163599e-1 5.3613823e-2 5.3613823e-2
4.0132796e-1 -1.2163599e-1 5.4637848e-2 5.4637848e-2
4.1619196e-1 -1.2163599e-1 5.5882889e-2 5.5882889e-2
4.3105595e-1 -1.2163599e-1 5.7348816e-2 5.7348816e-2
4.4591995e-1 -1.2163599e-1 5.9035675e-2 5.9035675e-2
4.6078395e-1 -1.2163599e-1 6.0943565e-2 6.0943565e-2
4.7564795e-1 -1.2163599e-1 6.3072258e-2 6.3072258e-2
4.9051195e-1 -1.2163599e-1 6.5422035e-2 6.5422035e-2
5.0537595e-1 -1.2163599e-1 6.799261e-2 6.799261e-2
5.2023994e-1 -1.2163599e-1 7.078423e-2 7.078423e-2
5.3510394e-1 -1.2163599e-1 7.379669e-2 7.379669e-2
5.4996794e-1 -1.2163599e-1 7.70302e-2 7.70302e-2
5.6483194e-1 -1.2163599e-1 8.048463e-2 8.048463e-2
5.7969594e-1 -1.2163599e-1 8.415988e-2 8.415988e-2
5.9455994e-1 -1.2163599e-1 8.805621e-2 8.805621e-2
6.0942393e-1 -1.2163599e-1 9.217342e-2 9.217342e-2
6.2428793e-1 -1.2163599e-1 9.65115e-2 9.65115e-2
6.3915193e-1 -1.2163599e-1 1.0107062e-1 1.0107062e-1
6.5401593e-1 -1.2163599e-1 1.0585066e-1 1.0585066e-1
6.6887993e-1 -1.2163599e-1 1.1085165e-1 1.1085165e-1
6.8374393e-1 -1.2163599e-1 1.1607346e-1 1.1607346e-1
6.9860793e-1 -1.2163599e-1 1.2151634e-1 1.2151634e-1
7.1347192e-1 -1.2163599e-1 1.271801e-1 1.271801e-1
7.2833592e-1 -1.2163599e-1 1.330648e-1 1.330648e-1
7.4319992e-1 -1.2163599e-1 1.3917046e-1 1.3917046e-1
7.5806392e-1 -1.2163599e-1 1.4549706e-1 1.4549706e-1
7.7292792e-1 -1.2163599e-1 1.520446e-1 1.520446e-1
7.8779192e-1 -1.2163599e-1 1.588131e-1 1.588131e-1
8.0265591e-1 -1.2163599e-1 1.6580254e-1 1.6580254e-1
8.1751991e-1 -1.2163599e-1 1.7301277e-1 1.7301277e-1
8.3238391e-1 -1.2163599e-1 1.804441e-1 1.804441e-1
8.4724791e-1 -1.2163599e-1 1.8809631e-1 1.8809631e-1
8.6211191e-1 -1.2163599e-1 1.9596954e-1 1.9596954e-1
8.769759e-1 -1.2163599e-1 2.0406357e-1 2.0406357e-1
8.918399e-1 -1.2163599e-1 2.1237862e-1 2.1237862e-1
9.067039e-1 -1.2163599e-1 2.2091461e-1 2.2091461e-1
9.215679e-1 -1.2163599e-1 2.2967155e-1 2.2967155e-1
9.364319e-1 -1.2163599e-1 2.3864937e-1 2.3864937e-1
9.512959e-1 -1.2163599e-1 2.478482e-1 2.478482e-1
9.661599e-1 -1.2163599e-1 2.5726799e-1 2.5726799e-1
9.810239e-1 -1.2163599e-1 2.6690857e-1 2.6690857e-1
9.958879e-1 -1.2163599e-1 2.7677017e-1 2.7677017e-1
1.01075189e0 -1.2163599e-1 2.868528e-1 2.868528e-1
1.02561589e0 -1.2163599e-1 2.9715614e-1 2.9715614e-1
1.04047989e0 -1.2163599e-1 3.0768059e-1 3.0768059e-1
1.05534389e0 -1.2163599e-1 3.1842598e-1 3.1842598e-1
1.07020789e0 -1.2163599e-1 3.2939224e-1 3.2939224e-1
1.08507188e0 -1.2163599e-1 3.4057953e-1 3.4057953e-1
1.09993588e0 -1.2163599e-1 3.5198776e-1 3.5198776e-1

0.0e0 -1.0812299e-1 1.00282402e-1 1.00282402e-1
1.4863998e-2 -1.0812299e-1 9.5562022e-2 9.5562022e-2
2.9727997e-2 -1.0812299e-1 9.1062679e-2 9.1062679e-2
4.4591995e-2 -1.0812299e-1 8.6784195e-2 8.6784195e-2
5.9455994e-2 -1.0812299e-1 8.2726733e-2 8.2726733e-2
7.4319992e-2 -1.0812299e-1 7.8890157e-2 7.8890157e-2
8.918399e-2 -1.0812299e-1 7.5274513e-2 7.5274513e-2
1.04047989e-1 -1.0812299e-1 7.1879822e-2 7.1879822e-2
1.18911987e-1 -1.0812299e-1 6.8705994e-2 6.8705994e-2
1.33775986e-1 -1.0812299e-1 6.5753204e-2 6.5753204e-2
1.4863998e-1 -1.0812299e-1 6.3021349e-2 6.3021349e-2
1.6350398e-1 -1.0812299e-1 6.0510368e-2 6.0510368e-2
1.7836798e-1 -1.0812299e-1 5.8220338e-2 5.8220338e-2
1.9323198e-1 -1.0812299e-1 5.6151329e-2 5.6151329e-2
2.0809598e-1 -1.0812299e-1 5.4303192e-2 5.4303192e-2
2.2295998e-1 -1.0812299e-1 5.2676003e-2 5.2676003e-2
2.3782397e-1 -1.0812299e-1 5.126976e-2 5.126976e-2
2.5268797e-1 -1.0812299e-1 5.0084389e-2 5.0084389e-2
2.6755197e-1 -1.0812299e-1 4.9120041e-2 4.9120041e-2
2.8241597e-1 -1.0812299e-1 4.8376564e-2 4.8376564e-2
2.9727997e-1 -1.0812299e-1 4.785411e-2 4.785411e-2
3.1214397e-1 -1.0812299e-1 4.7552528e-2 4.7552528e-2
3.2700797e-1 -1.0812299e-1 4.7471893e-2 4.7471893e-2
3.4187196e-1 -1.0812299e-1 4.7612206e-2 4.7612206e-2
3.5673596e-1 -1.0812299e-1 4.7973465e-2 4.7973465e-2
3.7159996e-1 -1.0812299e-1 4.855568e-2 4.855568e-2
3.8646396e-1 -1.0812299e-1 4.9358826e-2 4.9358826e-2
4.0132796e-1 -1.0812299e-1 5.038285e-2 5.038285e-2
4.1619196e-1 -1.0812299e-1 5.1627892e-2 5.1627892e-2
4.3105595e-1 -1.0812299e-1 5.3093819e-2 5.3093819e-2
4.4591995e-1 -1.0812299e-1 5.4780685e-2 5.4780685e-2
4.6078395e-1 -1.0812299e-1 5.6688568e-2 5.6688568e-2
4.7564795e-1 -1.0812299e-1 5.881726e-2 5.881726e-2
4.9051195e-1 -1.0812299e-1 6.1167046e-2 6.1167046e-2
5.0537595e-1 -1.0812299e-1 6.3737617e-2 6.3737617e-2
5.2023994e-1 -1.0812299e-1 6.652924e-2 6.652924e-2
5.3510394e-1 -1.0812299e-1 6.95417e-2 6.95417e-2
5.4996794e-1 -1.0812299e-1 7.277519e-2 7.277519e-2
5.6483194e-1 -1.0812299e-1 7.622955e-2 7.622955e-2
5.7969594e-1 -1.0812299e-1 7.990489e-2 7.990489e-2
5.9455994e-1 -1.0812299e-1 8.380122e-2 8.380122e-2
6.0942393e-1 -1.0812299e-1 8.791843e-2 8.791843e-2
6.2428793e-1 -1.0812299e-1 9.225652e-2 9.225652e-2
6.3915193e-1 -1.0812299e-1 9.681561e-2 9.681561e-2
6.5401593e-1 -1.0812299e-1 1.0159566e-1 1.0159566e-1
6.6887993e-1 -1.0812299e-1 1.0659666e-1 1.0659666e-1
6.8374393e-1 -1.0812299e-1 1.1181847e-1 1.1181847e-1
6.9860793e-1 -1.0812299e-1 1.1726135e-1 1.1726135e-1
7.1347192e-1 -1.0812299e-1 1.2292511e-1 1.2292511e-1
7.2833592e-1 -1.0812299e-1 1.2880981e-1 1.2880981e-1
7.4319992e-1 -1.0812299e-1 1.3491547e-1 1.3491547e-1
7.5806392e-1 -1.0812299e-1 1.4124207e-1 1.4124207e-1
7.7292792e-1 -1.0812299e-1 1.4778961e-1 1.4778961e-1
7.8779192e-1 -1.0812299e-1 1.545581e-1 1.545581e-1
8.0265591e-1 -1.0812299e-1 1.6154755e-1 1.6154755e-1
8.1751991e-1 -1.0812299e-1 1.6875778e-1 1.6875778e-1
8.3238391e-1 -1.0812299e-1 1.7618912e-1 1.7618912e-1
8.4724791e-1 -1.0812299e-1 1.8384132e-1 1.8384132e-1
8.6211191e-1 -1.0812299e-1 1.9171455e-1 1.9171455e-1
8.769759e-1 -1.0812299e-1 1.9980858e-1 1.9980858e-1
8.918399e-1 -1.0812299e-1 2.0812363e-1 2.0812363e-1
9.067039e-1 -1.0812299e-1 2.1665962e-1 2.1665962e-1
9.215679e-1 -1.0812299e-1 2.2541656e-1 2.2541656e-1
9.364319e-1 -1.0812299e-1 2.3439438e-1 2.3439438e-1
9.512959e-1 -1.0812299e-1 2.4359314e-1 2.4359314e-1
9.661599e-1 -1.0812299e-1 2.53013e-1 2.53013e-1
9.810239e-1 -1.0812299e-1 2.6265358e-1 2.6265358e-1
9.958879e-1 -1.0812299e-1 2.7251518e-1 2.7251518e-1
1.01075189e0 -1.0812299e-1 2.8259781e-1 2.8259781e-1
1.02561589e0 -1.0812299e-1 2.9290115e-1 2.9290115e-1
1.04047989e0 -1.0812299e-1 3.034256e-1 3.034256e-1
1.05534389e0 -1.0812299e-1 3.1417099e-1 3.1417099e-1
1.07020789e0 -1.0812299e-1 3.2513725e-1 3.2513725e-1
1.08507188e0 -1.0812299e-1 3.3632454e-1 3.3632454e-1
1.09993588e0 -1.0812299e-1 3.477327e-1 3.477327e-1

0.0e0 -9.460999e-2 9.6210052e-2 9.6210052e-2
1.4863998e-2 -9.460999e-2 9.1489749e-2 9.1489749e-2
2.9727997e-2 -9.460999e-2 8.6990329e-2 8.6990329e-2
4.4591995e-2 -9.460999e-2 8.2711845e-2 8.2711845e-2
5.9455994e-2 -9.460999e-2 7.8654384e-2 7.8654384e-2
7.4319992e-2 -9.460999e-2 7.4817805e-2 7.4817805e-2
8.918399e-2 -9.460999e-2 7.1202164e-2 7.1202164e-2
1.04047989e-1 -9.460999e-2 6.7807472e-2 6.7807472e-2
1.18911987e-1 -9.460999e-2 6.4633644e-2 6.4633644e-2
1.33775986e-1 -9.460999e-2 6.1680855e-2 6.1680855e-2
1.4863998e-1 -9.460999e-2 5.8949005e-2 5.8949005e-2
1.6350398e-1 -9.460999e-2 5.643802e-2 5.643802e-2
1.7836798e-1 -9.460999e-2 5.4147987e-2 5.4147987e-2
1.9323198e-1 -9.460999e-2 5.2078981e-2 5.2078981e-2
2.0809598e-1 -9.460999e-2 5.0230843e-2 5.0230843e-2
2.2295998e-1 -9.460999e-2 4.8603653e-2 4.8603653e-2
2.3782397e-1 -9.460999e-2 4.719741e-2 4.719741e-2
2.5268797e-1 -9.460999e-2 4.6012039e-2 4.6012039e-2
2.6755197e-1 -9.460999e-2 4.5047691e-2 4.5047691e-2
2.8241597e-1 -9.460999e-2 4.4304214e-2 4.4304214e-2
2.9727997e-1 -9.460999e-2 4.3781761e-2 4.3781761e-2
3.1214397e-1 -9.460999e-2 4.3480179e-2 4.3480179e-2
3.2700797e-1 -9.460999e-2 4.3399544e-2 4.3399544e-2
3.4187196e-1 -9.460999e-2 4.3539856e-2 4.3539856e-2
3.5673596e-1 -9.460999e-2 4.3901115e-2 4.3901115e-2
3.7159996e-1 -9.460999e-2 4.448333e-2 4.448333e-2
3.8646396e-1 -9.460999e-2 4.5286476e-2 4.5286476e-2
4.0132796e-1 -9.460999e-2 4.6310501e-2 4.6310501e-2
4.1619196e-1 -9.460999e-2 4.7555542e-2 4.7555542e-2
4.3105595e-1 -9.460999e-2 4.9021469e-2 4.9021469e-2
4.4591995e-1 -9.460999e-2 5.0708336e-2 5.0708336e-2
4.6078395e-1 -9.460999e-2 5.2616219e-2 5.2616219e-2
4.7564795e-1 -9.460999e-2 5.4744911e-2 5.4744911e-2
4.9051195e-1 -9.460999e-2 5.7094696e-2 5.7094696e-2
5.0537595e-1 -9.460999e-2 5.9665268e-2 5.9665268e-2
5.2023994e-1 -9.460999e-2 6.2456879e-2 6.2456879e-2
5.3510394e-1 -9.460999e-2 6.546936e-2 6.546936e-2
5.4996794e-1 -9.460999e-2 6.870285e-2 6.870285e-2
5.6483194e-1 -9.460999e-2 7.215729e-2 7.215729e-2
5.7969594e-1 -9.460999e-2 7.583253e-2 7.583253e-2
5.9455994e-1 -9.460999e-2 7.972887e-2 7.972887e-2
6.0942393e-1 -9.460999e-2 8.384607e-2 8.384607e-2
6.2428793e-1 -9.460999e-2 8.818416e-2 8.818416e-2
6.3915193e-1 -9.460999e-2 9.274327e-2 9.274327e-2
6.5401593e-1 -9.460999e-2 9.752332e-2 9.752332e-2
6.6887993e-1 -9.460999e-2 1.025243e-1 1.025243e-1
6.8374393e-1 -9.460999e-2 1.0774611e-1 1.0774611e-1
6.9860793e-1 -9.460999e-2 1.1318901e-1 1.1318901e-1
7.1347192e-1 -9.460999e-2 1.1885277e-1 1.1885277e-1
7.2833592e-1 -9.460999e-2 1.2473747e-1 1.2473747e-1
7.4319992e-1 -9.460999e-2 1.3084312e-1 1.3084312e-1
7.5806392e-1 -9.460999e-2 1.3716972e-1 1.3716972e-1
7.7292792e-1 -9.460999e-2 1.437172e-1 1.437172e-1
7.8779192e-1 -9.460999e-2 1.5048569e-1 1.5048569e-1
8.0265591e-1 -9.460999e-2 1.574752e-1 1.574752e-1
8.1751991e-1 -9.460999e-2 1.6468544e-1 1.6468544e-1
8.3238391e-1 -9.460999e-2 1.7211678e-1 1.7211678e-1
8.4724791e-1 -9.460999e-2 1.7976898e-1 1.7976898e-1
8.6211191e-1 -9.460999e-2 1.8764221e-1 1.8764221e-1
8.769759e-1 -9.460999e-2 1.9573624e-1 1.9573624e-1
8.918399e-1 -9.460999e-2 2.0405128e-1 2.0405128e-1
9.067039e-1 -9.460999e-2 2.1258728e-1 2.1258728e-1
9.215679e-1 -9.460999e-2 2.2134415e-1 2.2134415e-1
9.364319e-1 -9.460999e-2 2.3032196e-1 2.3032196e-1
9.512959e-1 -9.460999e-2 2.395208e-1 2.395208e-1
9.661599e-1 -9.460999e-2 2.4894058e-1 2.4894058e-1
9.810239e-1 -9.460999e-2 2.5858124e-1 2.5858124e-1
9.958879e-1 -9.460999e-2 2.6844284e-1 2.6844284e-1
1.01075189e0 -9.460999e-2 2.7852547e-1 2.7852547e-1
1.02561589e0 -9.460999e-2 2.8882881e-1 2.8882881e-1
1.04047989e0 -9.460999e-2 2.9935326e-1 2.9935326e-1
1.05534389e0 -9.460999e-2 3.1009865e-1 3.1009865e-1
1.07020789e0 -9.460999e-2 3.2106491e-1 3.2106491e-1
1.08507188e0 -9.460999e-2 3.3225212e-1 3.3225212e-1
1.09993588e0 -9.460999e-2 3.4366035e-1 3.4366035e-1

0.0e0 -8.109698e-2 9.2320274e-2 9.2320274e-2
1.4863998e-2 -8.109698e-2 8.7599971e-2 8.7599971e-2
2.9727997e-2 -8.109698e-2 8.3100551e-2 8.3100551e-2
4.4591995e-2 -8.109698e-2 7.8822067e-2 7.8822067e-2
5.9455994e-2 -8.109698e-2 7.4764606e-2 7.4764606e-2
7.4319992e-2 -8.109698e-2 7.0928027e-2 7.0928027e-2
8.918399e-2 -8.109698e-2 6.7312387e-2 6.7312387e-2
1.04047989e-1 -8.109698e-2 6.3917694e-2 6.3917694e-2
1.18911987e-1 -8.109698e-2 6.0743866e-2 6.0743866e-2
1.33775986e-1 -8.109698e-2 5.7791077e-2 5.7791077e-2
1.4863998e-1 -8.109698e-2 5.5059227e-2 5.5059227e-2
1.6350398e-1 -8.109698e-2 5.254824e-2 5.254824e-2
1.7836798e-1 -8.109698e-2 5.0258209e-2 5.0258209e-2
1.9323198e-1 -8.109698e-2 4.8189201e-2 4.8189201e-2
2.0809598e-1 -8.109698e-2 4.6341066e-2 4.6341066e-2
2.2295998e-1 -8.109698e-2 4.4713875e-2 4.4713875e-2
2.3782397e-1 -8.109698e-2 4.3307632e-2 4.3307632e-2
2.5268797e-1 -8.109698e-2 4.2122261e-2 4.2122261e-2
2.6755197e-1 -8.109698e-2 4.1157913e-2 4.1157913e-2
2.8241597e-1 -8.109698e-2 4.0414436e-2 4.0414436e-2
2.9727997e-1 -8.109698e-2 3.9891983e-2 3.9891983e-2
3.1214397e-1 -8.109698e-2 3.95904e-2 3.95904e-2
3.2700797e-1 -8.109698e-2 3.9509766e-2 3.9509766e-2
3.4187196e-1 -8.109698e-2 3.9650078e-2 3.9650078e-2
3.5673596e-1 -8.109698e-2 4.0011337e-2 4.0011337e-2
3.7159996e-1 -8.109698e-2 4.0593552e-2 4.0593552e-2
3.8646396e-1 -8.109698e-2 4.1396698e-2 4.1396698e-2
4.0132796e-1 -8.109698e-2 4.2420723e-2 4.2420723e-2
4.1619196e-1 -8.109698e-2 4.3665764e-2 4.3665764e-2
4.3105595e-1 -8.109698e-2 4.5131691e-2 4.5131691e-2
4.4591995e-1 -8.109698e-2 4.6818558e-2 4.6818558e-2
4.6078395e-1 -8.109698e-2 4.872644e-2 4.872644e-2
4.7564795e-1 -8.109698e-2 5.0855133e-2 5.0855133e-2
4.9051195e-1 -8.109698e-2 5.3204918e-2 5.3204918e-2
5.0537595e-1 -8.109698e-2 5.577549e-2 5.577549e-2
5.2023994e-1 -8.109698e-2 5.85671e-2 5.85671e-2
5.3510394e-1 -8.109698e-2 6.1579575e-2 6.1579575e-2
5.4996794e-1 -8.109698e-2 6.4813065e-2 6.4813065e-2
5.6483194e-1 -8.109698e-2 6.826743e-2 6.826743e-2
5.7969594e-1 -8.109698e-2 7.194275e-2 7.194275e-2
5.9455994e-1 -8.109698e-2 7.58391e-2 7.58391e-2
6.0942393e-1 -8.109698e-2 7.99563e-2 7.99563e-2
6.2428793e-1 -8.109698e-2 8.429439e-2 8.429439e-2
6.3915193e-1 -8.109698e-2 8.885349e-2 8.885349e-2
6.5401593e-1 -8.109698e-2 9.363353e-2 9.363353e-2
6.6887993e-1 -8.109698e-2 9.863454e-2 9.863454e-2
6.8374393e-1 -8.109698e-2 1.0385634e-1 1.0385634e-1
6.9860793e-1 -8.109698e-2 1.0929924e-1 1.0929924e-1
7.1347192e-1 -8.109698e-2 1.14963e-1 1.14963e-1
7.2833592e-1 -8.109698e-2 1.208477e-1 1.208477e-1
7.4319992e-1 -8.109698e-2 1.2695335e-1 1.2695335e-1
7.5806392e-1 -8.109698e-2 1.3327995e-1 1.3327995e-1
7.7292792e-1 -8.109698e-2 1.3982742e-1 1.3982742e-1
7.8779192e-1 -8.109698e-2 1.4659592e-1 1.4659592e-1
8.0265591e-1 -8.109698e-2 1.5358536e-1 1.5358536e-1
8.1751991e-1 -8.109698e-2 1.6079567e-1 1.6079567e-1
8.3238391e-1 -8.109698e-2 1.68227e-1 1.68227e-1
8.4724791e-1 -8.109698e-2 1.7587921e-1 1.7587921e-1
8.6211191e-1 -8.109698e-2 1.8375244e-1 1.8375244e-1
8.769759e-1 -8.109698e-2 1.9184647e-1 1.9184647e-1
8.918399e-1 -8.109698e-2 2.0016151e-1 2.0016151e-1
9.067039e-1 -8.109698e-2 2.0869751e-1 2.0869751e-1
9.215679e-1 -8.109698e-2 2.1745438e-1 2.1745438e-1
9.364319e-1 -8.109698e-2 2.2643219e-1 2.2643219e-1
9.512959e-1 -8.109698e-2 2.3563103e-1 2.3563103e-1
9.661599e-1 -8.109698e-2 2.4505081e-1 2.4505081e-1
9.810239e-1 -8.109698e-2 2.5469147e-1 2.5469147e-1
9.958879e-1 -8.109698e-2 2.6455307e-1 2.6455307e-1
1.01075189e0 -8.109698e-2 2.746357e-1 2.746357e-1
1.02561589e0 -8.109698e-2 2.8493904e-1 2.8493904e-1
1.04047989e0 -8.109698e-2 2.9546349e-1 2.9546349e-1
1.05534389e0 -8.109698e-2 3.0620888e-1 3.0620888e-1
1.07020789e0 -8.109698e-2 3.1717514e-1 3.1717514e-1
1.08507188e0 -8.109698e-2 3.2836235e-1 3.2836235e-1
1.09993588e0 -8.109698e-2 3.3977058e-1 3.3977058e-1

0.0e0 -6.758398e-2 8.8613068e-2 8.8613068e-2
1.4863998e-2 -6.758398e-2 8.3892688e-2 8.3892688e-2
2.9727997e-2 -6.758398e-2 7.9393344e-2 7.9393344e-2
4.4591995e-2 -6.758398e-2 7.5114935e-2 7.5114935e-2
5.9455994e-2 -6.758398e-2 7.1057399e-2 7.1057399e-2
7.4319992e-2 -6.758398e-2 6.722082e-2 6.722082e-2
8.918399e-2 -6.758398e-2 6.3605177e-2 6.3605177e-2
1.04047989e-1 -6.758398e-2 6.0210484e-2 6.0210484e-2
1.18911987e-1 -6.758398e-2 5.703666e-2 5.703666e-2
1.33775986e-1 -6.758398e-2 5.408387e-2 5.408387e-2
1.4863998e-1 -6.758398e-2 5.1352013e-2 5.1352013e-2
1.6350398e-1 -6.758398e-2 4.8841034e-2 4.8841034e-2
1.7836798e-1 -6.758398e-2 4.6551003e-2 4.6551003e-2
1.9323198e-1 -6.758398e-2 4.4481996e-2 4.4481996e-2
2.0809598e-1 -6.758398e-2 4.2633858e-2 4.2633858e-2
2.2295998e-1 -6.758398e-2 4.100667e-2 4.100667e-2
2.3782397e-1 -6.758398e-2 3.9600426e-2 3.9600426e-2
2.5268797e-1 -6.758398e-2 3.8415054e-2 3.8415054e-2
2.6755197e-1 -6.758398e-2 3.7450706e-2 3.7450706e-2
2.8241597e-1 -6.758398e-2 3.670723e-2 3.670723e-2
2.9727997e-1 -6.758398e-2 3.6184776e-2 3.6184776e-2
3.1214397e-1 -6.758398e-2 3.5883194e-2 3.5883194e-2
3.2700797e-1 -6.758398e-2 3.5802559e-2 3.5802559e-2
3.4187196e-1 -6.758398e-2 3.5942871e-2 3.5942871e-2
3.5673596e-1 -6.758398e-2 3.630413e-2 3.630413e-2
3.7159996e-1 -6.758398e-2 3.6886337e-2 3.6886337e-2
3.8646396e-1 -6.758398e-2 3.7689491e-2 3.7689491e-2
4.0132796e-1 -6.758398e-2 3.8713516e-2 3.8713516e-2
4.1619196e-1 -6.758398e-2 3.9958557e-2 3.9958557e-2
4.3105595e-1 -6.758398e-2 4.1424484e-2 4.1424484e-2
4.4591995e-1 -6.758398e-2 4.3111427e-2 4.3111427e-2
4.6078395e-1 -6.758398e-2 4.5019234e-2 4.5019234e-2
4.7564795e-1 -6.758398e-2 4.7147926e-2 4.7147926e-2
4.9051195e-1 -6.758398e-2 4.9497635e-2 4.9497635e-2
5.0537595e-1 -6.758398e-2 5.2068283e-2 5.2068283e-2
5.2023994e-1 -6.758398e-2 5.4859894e-2 5.4859894e-2
5.3510394e-1 -6.758398e-2 5.7872368e-2 5.7872368e-2
5.4996794e-1 -6.758398e-2 6.1105858e-2 6.1105858e-2
5.6483194e-1 -6.758398e-2 6.4560226e-2 6.4560226e-2
5.7969594e-1 -6.758398e-2 6.823555e-2 6.823555e-2
5.9455994e-1 -6.758398e-2 7.213188e-2 7.213188e-2
6.0942393e-1 -6.758398e-2 7.624908e-2 7.624908e-2
6.2428793e-1 -6.758398e-2 8.058719e-2 8.058719e-2
6.3915193e-1 -6.758398e-2 8.514629e-2 8.514629e-2
6.5401593e-1 -6.758398e-2 8.992633e-2 8.992633e-2
6.6887993e-1 -6.758398e-2 9.492732e-2 9.492732e-2
6.8374393e-1 -6.758398e-2 1.0014912e-1 1.0014912e-1
6.9860793e-1 -6.758398e-2 1.0559203e-1 1.0559203e-1
7.1347192e-1 -6.758398e-2 1.112558e-1 1.112558e-1
7.2833592e-1 -6.758398e-2 1.171405e-1 1.171405e-1
7.4319992e-1 -6.758398e-2 1.2324615e-1 1.2324615e-1
7.5806392e-1 -6.758398e-2 1.2957275e-1 1.2957275e-1
7.7292792e-1 -6.758398e-2 1.3612022e-1 1.3612022e-1
7.8779192e-1 -6.758398e-2 1.4288872e-1 1.4288872e-1
8.0265591e-1 -6.758398e-2 1.4987816e-1 1.4987816e-1
8.1751991e-1 -6.758398e-2 1.570884e-1 1.570884e-1
8.3238391e-1 -6.758398e-2 1.645198e-1 1.645198e-1
8.4724791e-1 -6.758398e-2 1.7217201e-1 1.7217201e-1
8.6211191e-1 -6.758398e-2 1.8004524e-1 1.8004524e-1
8.769759e-1 -6.758398e-2 1.8813927e-1 1.8813927e-1
8.918399e-1 -6.758398e-2 1.9645432e-1 1.9645432e-1
9.067039e-1 -6.758398e-2 2.0499031e-1 2.0499031e-1
9.215679e-1 -6.758398e-2 2.1374718e-1 2.1374718e-1
9.364319e-1 -6.758398e-2 2.2272499e-1 2.2272499e-1
9.512959e-1 -6.758398e-2 2.3192383e-1 2.3192383e-1
9.661599e-1 -6.758398e-2 2.4134361e-1 2.4134361e-1
9.810239e-1 -6.758398e-2 2.5098427e-1 2.5098427e-1
9.958879e-1 -6.758398e-2 2.6084587e-1 2.6084587e-1
1.01075189e0 -6.758398e-2 2.709285e-1 2.709285e-1
1.02561589e0 -6.758398e-2 2.8123184e-1 2.8123184e-1
1.04047989e0 -6.758398e-2 2.9175629e-1 2.9175629e-1
1.05534389e0 -6.758398e-2 3.0250168e-1 3.0250168e-1
1.07020789e0 -6.758398e-2 3.1346794e-1 3.1346794e-1
1.08507188e0 -6.758398e-2 3.2465515e-1 3.2465515e-1
1.09993588e0 -6.758398e-2 3.3606339e-1 3.3606339e-1

0.0e0 -5.407098e-2 8.5088577e-2 8.5088577e-2
1.4863998e-2 -5.407098e-2 8.0368198e-2 8.0368198e-2
2.9727997e-2 -5.407098e-2 7.5868854e-2 7.5868854e-2
4.4591995e-2 -5.407098e-2 7.159037e-2 7.159037e-2
5.9455994e-2 -5.407098e-2 6.7532832e-2 6.7532832e-2
7.4319992e-2 -5.407098e-2 6.369633e-2 6.369633e-2
8.918399e-2 -5.407098e-2 6.0080612e-2 6.0080612e-2
1.04047989e-1 -5.407098e-2 5.6685918e-2 5.6685918e-2
1.18911987e-1 -5.407098e-2 5.3512169e-2 5.3512169e-2
1.33775986e-1 -5.407098e-2 5.055938e-2 5.055938e-2
1.4863998e-1 -5.407098e-2 4.7827454e-2 4.7827454e-2
1.6350398e-1 -5.407098e-2 4.5316528e-2 4.5316528e-2
1.7836798e-1 -5.407098e-2 4.302652e-2 4.302652e-2
1.9323198e-1 -5.407098e-2 4.0957452e-2 4.0957452e-2
2.0809598e-1 -5.407098e-2 3.9109322e-2 3.9109322e-2
2.2295998e-1 -5.407098e-2 3.7482126e-2 3.7482126e-2
2.3782397e-1 -5.407098e-2 3.6075874e-2 3.6075874e-2
2.5268797e-1 -5.407098e-2 3.4890556e-2 3.4890556e-2
2.6755197e-1 -5.407098e-2 3.3926186e-2 3.3926186e-2
2.8241597e-1 -5.407098e-2 3.3182747e-2 3.3182747e-2
2.9727997e-1 -5.407098e-2 3.2660248e-2 3.2660248e-2
3.1214397e-1 -5.407098e-2 3.2358688e-2 3.2358688e-2
3.2700797e-1 -5.407098e-2 3.2278061e-2 3.2278061e-2
3.4187196e-1 -5.407098e-2 3.241838e-2 3.241838e-2
3.5673596e-1 -5.407098e-2 3.277964e-2 3.277964e-2
3.7159996e-1 -5.407098e-2 3.3361855e-2 3.3361855e-2
3.8646396e-1 -5.407098e-2 3.4164925e-2 3.4164925e-2
4.0132796e-1 -5.407098e-2 3.5189026e-2 3.5189026e-2
4.1619196e-1 -5.407098e-2 3.6434067e-2 3.6434067e-2
4.3105595e-1 -5.407098e-2 3.7899994e-2 3.7899994e-2
4.4591995e-1 -5.407098e-2 3.958686e-2 3.958686e-2
4.6078395e-1 -5.407098e-2 4.1494667e-2 4.1494667e-2
4.7564795e-1 -5.407098e-2 4.3623436e-2 4.3623436e-2
4.9051195e-1 -5.407098e-2 4.5973145e-2 4.5973145e-2
5.0537595e-1 -5.407098e-2 4.8543793e-2 4.8543793e-2
5.2023994e-1 -5.407098e-2 5.1335327e-2 5.1335327e-2
5.3510394e-1 -5.407098e-2 5.4347878e-2 5.4347878e-2
5.4996794e-1 -5.407098e-2 5.7581367e-2 5.7581367e-2
5.6483194e-1 -5.407098e-2 6.1035728e-2 6.1035728e-2
5.7969594e-1 -5.407098e-2 6.471106e-2 6.471106e-2
5.9455994e-1 -5.407098e-2 6.860739e-2 6.860739e-2
6.0942393e-1 -5.407098e-2 7.27246e-2 7.27246e-2
6.2428793e-1 -5.407098e-2 7.70627e-2 7.70627e-2
6.3915193e-1 -5.407098e-2 8.16218e-2 8.16218e-2
6.5401593e-1 -5.407098e-2 8.640184e-2 8.640184e-2
6.6887993e-1 -5.407098e-2 9.140283e-2 9.140283e-2
6.8374393e-1 -5.407098e-2 9.662463e-2 9.662463e-2
6.9860793e-1 -5.407098e-2 1.0206752e-1 1.0206752e-1
7.1347192e-1 -5.407098e-2 1.077313e-1 1.077313e-1
7.2833592e-1 -5.407098e-2 1.1361603e-1 1.1361603e-1
7.4319992e-1 -5.407098e-2 1.1972168e-1 1.1972168e-1
7.5806392e-1 -5.407098e-2 1.2604828e-1 1.2604828e-1
7.7292792e-1 -5.407098e-2 1.3259575e-1 1.3259575e-1
7.8779192e-1 -5.407098e-2 1.3936424e-1 1.3936424e-1
8.0265591e-1 -5.407098e-2 1.4635368e-1 1.4635368e-1
8.1751991e-1 -5.407098e-2 1.5356392e-1 1.5356392e-1
8.3238391e-1 -5.407098e-2 1.6099525e-1 1.6099525e-1
8.4724791e-1 -5.407098e-2 1.6864746e-1 1.6864746e-1
8.6211191e-1 -5.407098e-2 1.7652069e-1 1.7652069e-1
8.769759e-1 -5.407098e-2 1.8461479e-1 1.8461479e-1
8.918399e-1 -5.407098e-2 1.9292984e-1 1.9292984e-1
9.067039e-1 -5.407098e-2 2.0146584e-1 2.0146584e-1
9.215679e-1 -5.407098e-2 2.102227e-1 2.102227e-1
9.364319e-1 -5.407098e-2 2.1920052e-1 2.1920052e-1
9.512959e-1 -5.407098e-2 2.2839935e-1 2.2839935e-1
9.661599e-1 -5.407098e-2 2.3781914e-1 2.3781914e-1
9.810239e-1 -5.407098e-2 2.4745972e-1 2.4745972e-1
9.958879e-1 -5.407098e-2 2.5732132e-1 2.5732132e-1
1.01075189e0 -5.407098e-2 2.6740395e-1 2.6740395e-1
1.02561589e0 -5.407098e-2 2.7770737e-1 2.7770737e-1
1.04047989e0 -5.407098e-2 2.8823181e-1 2.8823181e-1
1.05534389e0 -5.407098e-2 2.989772e-1 2.989772e-1
1.07020789e0 -5.407098e-2 3.0994347e-1 3.0994347e-1
1.08507188e0 -5.407098e-2 3.2113068e-1 3.2113068e-1
1.09993588e0 -5.407098e-2 3.3253891e-1 3.3253891e-1

0.0e0 -4.055798e-2 8.174659e-2 8.174659e-2
1.4863998e-2 -4.055798e-2 7.702621e-2 7.702621e-2
2.9727997e-2 -4.055798e-2 7.2526866e-2 7.2526866e-2
4.4591995e-2 -4.055798e-2 6.8248383e-2 6.8248383e-2
5.9455994e-2 -4.055798e-2 6.4190845e-2 6.4190845e-2
7.4319992e-2 -4.055798e-2 6.0354343e-2 6.0354343e-2
8.918399e-2 -4.055798e-2 5.6738701e-2 5.6738701e-2
1.04047989e-1 -4.055798e-2 5.3344005e-2 5.3344005e-2
1.18911987e-1 -4.055798e-2 5.0170183e-2 5.0170183e-2
1.33775986e-1 -4.055798e-2 4.72174e-2 4.72174e-2
1.4863998e-1 -4.055798e-2 4.4485512e-2 4.4485512e-2
1.6350398e-1 -4.055798e-2 4.1974564e-2 4.1974564e-2
1.7836798e-1 -4.055798e-2 3.9684555e-2 3.9684555e-2
1.9323198e-1 -4.055798e-2 3.7615486e-2 3.7615486e-2
2.0809598e-1 -4.055798e-2 3.5767358e-2 3.5767358e-2
2.2295998e-1 -4.055798e-2 3.414016e-2 3.414016e-2
2.3782397e-1 -4.055798e-2 3.2733911e-2 3.2733911e-2
2.5268797e-1 -4.055798e-2 3.1548592e-2 3.1548592e-2
2.6755197e-1 -4.055798e-2 3.0584221e-2 3.0584221e-2
2.8241597e-1 -4.055798e-2 2.9840782e-2 2.9840782e-2
2.9727997e-1 -4.055798e-2 2.9318283e-2 2.9318283e-2
3.1214397e-1 -4.055798e-2 2.9016724e-2 2.9016724e-2
3.2700797e-1 -4.055798e-2 2.8936096e-2 2.8936096e-2
3.4187196e-1 -4.055798e-2 2.9076416e-2 2.9076416e-2
3.5673596e-1 -4.055798e-2 2.9437675e-2 2.9437675e-2
3.7159996e-1 -4.055798e-2 3.0019852e-2 3.0019852e-2
3.8646396e-1 -4.055798e-2 3.0823013e-2 3.0823013e-2
4.0132796e-1 -4.055798e-2 3.1847038e-2 3.1847038e-2
4.1619196e-1 -4.055798e-2 3.3092079e-2 3.3092079e-2
4.3105595e-1 -4.055798e-2 3.4558006e-2 3.4558006e-2
4.4591995e-1 -4.055798e-2 3.6244873e-2 3.6244873e-2
4.6078395e-1 -4.055798e-2 3.8152756e-2 3.8152756e-2
4.7564795e-1 -4.055798e-2 4.0281448e-2 4.0281448e-2
4.9051195e-1 -4.055798e-2 4.2631157e-2 4.2631157e-2
5.0537595e-1 -4.055798e-2 4.5201805e-2 4.5201805e-2
5.2023994e-1 -4.055798e-2 4.7993416e-2 4.7993416e-2
5.3510394e-1 -4.055798e-2 5.100589e-2 5.100589e-2
5.4996794e-1 -4.055798e-2 5.423938e-2 5.423938e-2
5.6483194e-1 -4.055798e-2 5.7693741e-2 5.7693741e-2
5.7969594e-1 -4.055798e-2 6.1369072e-2 6.1369072e-2
5.9455994e-1 -4.055798e-2 6.526541e-2 6.526541e-2
6.0942393e-1 -4.055798e-2 6.938261e-2 6.938261e-2
6.2428793e-1 -4.055798e-2 7.37207e-2 7.37207e-2
6.3915193e-1 -4.055798e-2 7.82798e-2 7.82798e-2
6.5401593e-1 -4.055798e-2 8.305986e-2 8.305986e-2
6.6887993e-1 -4.055798e-2 8.806085e-2 8.806085e-2
6.8374393e-1 -4.055798e-2 9.328265e-2 9.328265e-2
6.9860793e-1 -4.055798e-2 9.872554e-2 9.872554e-2
7.1347192e-1 -4.055798e-2 1.043893e-1 1.043893e-1
7.2833592e-1 -4.055798e-2 1.1027405e-1 1.1027405e-1
7.4319992e-1 -4.055798e-2 1.163797e-1 1.163797e-1
7.5806392e-1 -4.055798e-2 1.227063e-1 1.227063e-1
7.7292792e-1 -4.055798e-2 1.2925377e-1 1.2925377e-1
7.8779192e-1 -4.055798e-2 1.3602226e-1 1.3602226e-1
8.0265591e-1 -4.055798e-2 1.430117e-1 1.430117e-1
8.1751991e-1 -4.055798e-2 1.5022194e-1 1.5022194e-1
8.3238391e-1 -4.055798e-2 1.5765327e-1 1.5765327e-1
8.4724791e-1 -4.055798e-2 1.6530548e-1 1.6530548e-1
8.6211191e-1 -4.055798e-2 1.7317871e-1 1.7317871e-1
8.769759e-1 -4.055798e-2 1.8127281e-1 1.8127281e-1
8.918399e-1 -4.055798e-2 1.8958786e-1 1.8958786e-1
9.067039e-1 -4.055798e-2 1.9812386e-1 1.9812386e-1
9.215679e-1 -4.055798e-2 2.0688072e-1 2.0688072e-1
9.364319e-1 -4.055798e-2 2.1585854e-1 2.1585854e-1
9.512959e-1 -4.055798e-2 2.2505737e-1 2.2505737e-1
9.661599e-1 -4.055798e-2 2.3447716e-1 2.3447716e-1
9.810239e-1 -4.055798e-2 2.4411774e-1 2.4411774e-1
9.958879e-1 -4.055798e-2 2.5397934e-1 2.5397934e-1
1.01075189e0 -4.055798e-2 2.6406197e-1 2.6406197e-1
1.02561589e0 -4.055798e-2 2.7436531e-1 2.7436531e-1
1.04047989e0 -4.055798e-2 2.8488983e-1 2.8488983e-1
1.05534389e0 -4.055798e-2 2.9563522e-1 2.9563522e-1
1.07020789e0 -4.055798e-2 3.0660149e-1 3.0660149e-1
1.08507188e0 -4.055798e-2 3.177887e-1 3.177887e-1
1.09993588e0 -4.055798e-2 3.2919693e-1 3.2919693e-1

0.0e0 -2.704498e-2 7.858725e-2 7.858725e-2
1.4863998e-2 -2.704498e-2 7.386687e-2 7.386687e-2
2.9727997e-2 -2.704498e-2 6.9367526e-2 6.9367526e-2
4.4591995e-2 -2.704498e-2 6.5089043e-2 6.5089043e-2
5.9455994e-2 -2.704498e-2 6.1031505e-2 6.1031505e-2
7.4319992e-2 -2.704498e-2 5.7194926e-2 5.7194926e-2
8.918399e-2 -2.704498e-2 5.3579285e-2 5.3579285e-2
1.04047989e-1 -2.704498e-2 5.0184604e-2 5.0184604e-2
1.18911987e-1 -2.704498e-2 4.7010832e-2 4.7010832e-2
1.33775986e-1 -2.704498e-2 4.4058029e-2 4.4058029e-2
1.4863998e-1 -2.704498e-2 4.1326134e-2 4.1326134e-2
1.6350398e-1 -2.704498e-2 3.8815193e-2 3.8815193e-2
1.7836798e-1 -2.704498e-2 3.6525185e-2 3.6525185e-2
1.9323198e-1 -2.704498e-2 3.4456116e-2 3.4456116e-2
2.0809598e-1 -2.704498e-2 3.2607986e-2 3.2607986e-2
2.2295998e-1 -2.704498e-2 3.0980789e-2 3.0980789e-2
2.3782397e-1 -2.704498e-2 2.9574539e-2 2.9574539e-2
2.5268797e-1 -2.704498e-2 2.838923e-2 2.838923e-2
2.6755197e-1 -2.704498e-2 2.742485e-2 2.742485e-2
2.8241597e-1 -2.704498e-2 2.6681412e-2 2.6681412e-2
2.9727997e-1 -2.704498e-2 2.6158913e-2 2.6158913e-2
3.1214397e-1 -2.704498e-2 2.5857353e-2 2.5857353e-2
3.2700797e-1 -2.704498e-2 2.5776726e-2 2.5776726e-2
3.4187196e-1 -2.704498e-2 2.5917046e-2 2.5917046e-2
3.5673596e-1 -2.704498e-2 2.6278305e-2 2.6278305e-2
3.7159996e-1 -2.704498e-2 2.6860481e-2 2.6860481e-2
3.8646396e-1 -2.704498e-2 2.766362e-2 2.766362e-2
4.0132796e-1 -2.704498e-2 2.868769e-2 2.868769e-2
4.1619196e-1 -2.704498e-2 2.9932663e-2 2.9932663e-2
4.3105595e-1 -2.704498e-2 3.1398666e-2 3.1398666e-2
4.4591995e-1 -2.704498e-2 3.3085533e-2 3.3085533e-2
4.6078395e-1 -2.704498e-2 3.499334e-2 3.499334e-2
4.7564795e-1 -2.704498e-2 3.7122108e-2 3.7122108e-2
4.9051195e-1 -2.704498e-2 3.9471817e-2 3.9471817e-2
5.0537595e-1 -2.704498e-2 4.2042465e-2 4.2042465e-2
5.2023994e-1 -2.704498e-2 4.4834e-2 4.4834e-2
5.3510394e-1 -2.704498e-2 4.784655e-2 4.784655e-2
5.4996794e-1 -2.704498e-2 5.1079964e-2 5.1079964e-2
5.6483194e-1 -2.704498e-2 5.4534409e-2 5.4534409e-2
5.7969594e-1 -2.704498e-2 5.8209656e-2 5.8209656e-2
5.9455994e-1 -2.704498e-2 6.2105988e-2 6.2105988e-2
6.0942393e-1 -2.704498e-2 6.622328e-2 6.622328e-2
6.2428793e-1 -2.704498e-2 7.05613e-2 7.05613e-2
6.3915193e-1 -2.704498e-2 7.512039e-2 7.512039e-2
6.5401593e-1 -2.704498e-2 7.990044e-2 7.990044e-2
6.6887993e-1 -2.704498e-2 8.490143e-2 8.490143e-2
6.8374393e-1 -2.704498e-2 9.01233e-2 9.01233e-2
6.9860793e-1 -2.704498e-2 9.556612e-2 9.556612e-2
7.1347192e-1 -2.704498e-2 1.0122989e-1 1.0122989e-1
7.2833592e-1 -2.704498e-2 1.0711469e-1 1.0711469e-1
7.4319992e-1 -2.704498e-2 1.1322037e-1 1.1322037e-1
7.5806392e-1 -2.704498e-2 1.1954697e-1 1.1954697e-1
7.7292792e-1 -2.704498e-2 1.2609436e-1 1.2609436e-1
7.8779192e-1 -2.704498e-2 1.3286285e-1 1.3286285e-1
8.0265591e-1 -2.704498e-2 1.398523e-1 1.398523e-1
8.1751991e-1 -2.704498e-2 1.470626e-1 1.470626e-1
8.3238391e-1 -2.704498e-2 1.5449387e-1 1.5449387e-1
8.4724791e-1 -2.704498e-2 1.6214615e-1 1.6214615e-1
8.6211191e-1 -2.704498e-2 1.700193e-1 1.700193e-1
8.769759e-1 -2.704498e-2 1.781134e-1 1.781134e-1
8.918399e-1 -2.704498e-2 1.8642853e-1 1.8642853e-1
9.067039e-1 -2.704498e-2 1.9496445e-1 1.9496445e-1
9.215679e-1 -2.704498e-2 2.0372139e-1 2.0372139e-1
9.364319e-1 -2.704498e-2 2.1269913e-1 2.1269913e-1
9.512959e-1 -2.704498e-2 2.2189804e-1 2.2189804e-1
9.661599e-1 -2.704498e-2 2.3131775e-1 2.3131775e-1
9.810239e-1 -2.704498e-2 2.409584e-1 2.409584e-1
9.958879e-1 -2.704498e-2 2.5082e-1 2.5082e-1
1.01075189e0 -2.704498e-2 2.6090256e-1 2.6090256e-1
1.02561589e0 -2.704498e-2 2.7120598e-1 2.7120598e-1
1.04047989e0 -2.704498e-2 2.817305e-1 2.817305e-1
1.05534389e0 -2.704498e-2 2.9247581e-1 2.9247581e-1
1.07020789e0 -2.704498e-2 3.0344215e-1 3.0344215e-1
1.08507188e0 -2.704498e-2 3.1462929e-1 3.1462929e-1
1.09993588e0 -2.704498e-2 3.2603752e-1 3.2603752e-1

0.0e0 -1.353198e-2 7.5610405e-2 7.5610405e-2
1.4863998e-2 -1.353198e-2 7.0890102e-2 7.0890102e-2
2.9727997e-2 -1.353198e-2 6.6390758e-2 6.6390758e-2
4.4591995e-2 -1.353198e-2 6.2112274e-2 6.2112274e-2
5.9455994e-2 -1.353198e-2 5.8054736e-2 5.8054736e-2
7.4319992e-2 -1.353198e-2 5.4218158e-2 5.4218158e-2
8.918399e-2 -1.353198e-2 5.0602547e-2 5.0602547e-2
1.04047989e-1 -1.353198e-2 4.7207835e-2 4.7207835e-2
1.18911987e-1 -1.353198e-2 4.4034065e-2 4.4034065e-2
1.33775986e-1 -1.353198e-2 4.108126e-2 4.108126e-2
1.4863998e-1 -1.353198e-2 3.8349365e-2 3.8349365e-2
1.6350398e-1 -1.353198e-2 3.5838425e-2 3.5838425e-2
1.7836798e-1 -1.353198e-2 3.3548416e-2 3.3548416e-2
1.9323198e-1 -1.353198e-2 3.1479347e-2 3.1479347e-2
2.0809598e-1 -1.353198e-2 2.963122e-2 2.963122e-2
2.2295998e-1 -1.353198e-2 2.800402e-2 2.800402e-2
2.3782397e-1 -1.353198e-2 2.6597772e-2 2.6597772e-2
2.5268797e-1 -1.353198e-2 2.5412453e-2 2.5412453e-2
2.6755197e-1 -1.353198e-2 2.4448082e-2 2.4448082e-2
2.8241597e-1 -1.353198e-2 2.3704643e-2 2.3704643e-2
2.9727997e-1 -1.353198e-2 2.3182144e-2 2.3182144e-2
3.1214397e-1 -1.353198e-2 2.2880585e-2 2.2880585e-2
3.2700797e-1 -1.353198e-2 2.2799957e-2 2.2799957e-2
3.4187196e-1 -1.353198e-2 2.2940277e-2 2.2940277e-2
3.5673596e-1 -1.353198e-2 2.3301537e-2 2.3301537e-2
3.7159996e-1 -1.353198e-2 2.3883713e-2 2.3883713e-2
3.8646396e-1 -1.353198e-2 2.4686852e-2 2.4686852e-2
4.0132796e-1 -1.353198e-2 2.5710922e-2 2.5710922e-2
4.1619196e-1 -1.353198e-2 2.6955933e-2 2.6955933e-2
4.3105595e-1 -1.353198e-2 2.8421898e-2 2.8421898e-2
4.4591995e-1 -1.353198e-2 3.0108765e-2 3.0108765e-2
4.6078395e-1 -1.353198e-2 3.2016571e-2 3.2016571e-2
4.7564795e-1 -1.353198e-2 3.414534e-2 3.414534e-2
4.9051195e-1 -1.353198e-2 3.6495049e-2 3.6495049e-2
5.0537595e-1 -1.353198e-2 3.9065697e-2 3.9065697e-2
5.2023994e-1 -1.353198e-2 4.1857231e-2 4.1857231e-2
5.3510394e-1 -1.353198e-2 4.4869781e-2 4.4869781e-2
5.4996794e-1 -1.353198e-2 4.8103195e-2 4.8103195e-2
5.6483194e-1 -1.353198e-2 5.155764e-2 5.155764e-2
5.7969594e-1 -1.353198e-2 5.5232887e-2 5.5232887e-2
5.9455994e-1 -1.353198e-2 5.9129219e-2 5.9129219e-2
6.0942393e-1 -1.353198e-2 6.3246506e-2 6.3246506e-2
6.2428793e-1 -1.353198e-2 6.758452e-2 6.758452e-2
6.3915193e-1 -1.353198e-2 7.214362e-2 7.214362e-2
6.5401593e-1 -1.353198e-2 7.692374e-2 7.692374e-2
6.6887993e-1 -1.353198e-2 8.192467e-2 8.192467e-2
6.8374393e-1 -1.353198e-2 8.714655e-2 8.714655e-2
6.9860793e-1 -1.353198e-2 9.258943e-2 9.258943e-2
7.1347192e-1 -1.353198e-2 9.825319e-2 9.825319e-2
7.2833592e-1 -1.353198e-2 1.0413791e-1 1.0413791e-1
7.4319992e-1 -1.353198e-2 1.1024353e-1 1.1024353e-1
7.5806392e-1 -1.353198e-2 1.1657013e-1 1.1657013e-1
7.7292792e-1 -1.353198e-2 1.231176e-1 1.231176e-1
7.8779192e-1 -1.353198e-2 1.298861e-1 1.298861e-1
8.0265591e-1 -1.353198e-2 1.3687553e-1 1.3687553e-1
8.1751991e-1 -1.353198e-2 1.4408585e-1 1.4408585e-1
8.3238391e-1 -1.353198e-2 1.515171e-1 1.515171e-1
8.4724791e-1 -1.353198e-2 1.5916939e-1 1.5916939e-1
8.6211191e-1 -1.353198e-2 1.6704254e-1 1.6704254e-1
8.769759e-1 -1.353198e-2 1.7513664e-1 1.7513664e-1
8.918399e-1 -1.353198e-2 1.8345169e-1 1.8345169e-1
9.067039e-1 -1.353198e-2 1.9198761e-1 1.9198761e-1
9.215679e-1 -1.353198e-2 2.0074463e-1 2.0074463e-1
9.364319e-1 -1.353198e-2 2.0972237e-1 2.0972237e-1
9.512959e-1 -1.353198e-2 2.1892128e-1 2.1892128e-1
9.661599e-1 -1.353198e-2 2.2834099e-1 2.2834099e-1
9.810239e-1 -1.353198e-2 2.3798164e-1 2.3798164e-1
9.958879e-1 -1.353198e-2 2.4784317e-1 2.4784317e-1
1.01075189e0 -1.353198e-2 2.579258e-1 2.579258e-1
1.02561589e0 -1.353198e-2 2.6822922e-1 2.6822922e-1
1.04047989e0 -1.353198e-2 2.7875366e-1 2.7875366e-1
1.05534389e0 -1.353198e-2 2.8949905e-1 2.8949905e-1
1.07020789e0 -1.353198e-2 3.004654e-1 3.004654e-1
1.08507188e0 -1.353198e-2 3.1165253e-1 3.1165253e-1
1.09993588e0 -1.353198e-2 3.2306076e-1 3.2306076e-1

0.0e0 -1.898e-5 7.2816284e-2 7.2816284e-2
1.4863998e-2 -1.898e-5 6.8095978e-2 6.8095978e-2
2.9727997e-2 -1.898e-5 6.359656e-2 6.359656e-2
4.4591995e-2 -1.898e-5 5.9318153e-2 5.9318153e-2
5.9455994e-2 -1.898e-5 5.5260585e-2 5.5260585e-2
7.4319992e-2 -1.898e-5 5.1424037e-2 5.1424037e-2
8.918399e-2 -1.898e-5 4.7808388e-2 4.7808388e-2
1.04047989e-1 -1.898e-5 4.4413676e-2 4.4413676e-2
1.18911987e-1 -1.898e-5 4.1239906e-2 4.1239906e-2
1.33775986e-1 -1.898e-5 3.8287102e-2 3.8287102e-2
1.4863998e-1 -1.898e-5 3.5555211e-2 3.5555211e-2
1.6350398e-1 -1.898e-5 3.3044266e-2 3.3044266e-2
1.7836798e-1 -1.898e-5 3.0754257e-2 3.0754257e-2
1.9323198e-1 -1.898e-5 2.8685188e-2 2.8685188e-2
2.0809598e-1 -1.898e-5 2.6837059e-2 2.6837059e-2
2.2295998e-1 -1.898e-5 2.5209863e-2 2.5209863e-2
2.3782397e-1 -1.898e-5 2.3803612e-2 2.3803612e-2
2.5268797e-1 -1.898e-5 2.2618295e-2 2.2618295e-2
2.6755197e-1 -1.898e-5 2.1653923e-2 2.1653923e-2
2.8241597e-1 -1.898e-5 2.0910484e-2 2.0910484e-2
2.9727997e-1 -1.898e-5 2.0387985e-2 2.0387985e-2
3.1214397e-1 -1.898e-5 2.0086426e-2 2.0086426e-2
3.2700797e-1 -1.898e-5 2.0005798e-2 2.0005798e-2
3.4187196e-1 -1.898e-5 2.0146118e-2 2.0146118e-2
3.5673596e-1 -1.898e-5 2.050737e-2 2.050737e-2
3.7159996e-1 -1.898e-5 2.1089554e-2 2.1089554e-2
3.8646396e-1 -1.898e-5 2.1892693e-2 2.1892693e-2
4.0132796e-1 -1.898e-5 2.2916756e-2 2.2916756e-2
4.1619196e-1 -1.898e-5 2.4161774e-2 2.4161774e-2
4.3105595e-1 -1.898e-5 2.5627708e-2 2.5627708e-2
4.4591995e-1 -1.898e-5 2.7314636e-2 2.7314636e-2
4.6078395e-1 -1.898e-5 2.922245e-2 2.922245e-2
4.7564795e-1 -1.898e-5 3.1351143e-2 3.1351143e-2
4.9051195e-1 -1.898e-5 3.3700844e-2 3.3700844e-2
5.0537595e-1 -1.898e-5 3.62715e-2 3.62715e-2
5.2023994e-1 -1.898e-5 3.906311e-2 3.906311e-2
5.3510394e-1 -1.898e-5 4.2075577e-2 4.2075577e-2
5.4996794e-1 -1.898e-5 4.5309074e-2 4.5309074e-2
5.6483194e-1 -1.898e-5 4.876352e-2 4.876352e-2
5.7969594e-1 -1.898e-5 5.2438759e-2 5.2438759e-2
5.9455994e-1 -1.898e-5 5.6335098e-2 5.6335098e-2
6.0942393e-1 -1.898e-5 6.0452309e-2 6.0452309e-2
6.2428793e-1 -1.898e-5 6.479039e-2 6.479039e-2
6.3915193e-1 -1.898e-5 6.93495e-2 6.93495e-2
6.5401593e-1 -1.898e-5 7.412955e-2 7.412955e-2
6.6887993e-1 -1.898e-5 7.913054e-2 7.913054e-2
6.8374393e-1 -1.898e-5 8.435234e-2 8.435234e-2
6.9860793e-1 -1.898e-5 8.979524e-2 8.979524e-2
7.1347192e-1 -1.898e-5 9.5459e-2 9.5459e-2
7.2833592e-1 -1.898e-5 1.0134372e-1 1.0134372e-1
7.4319992e-1 -1.898e-5 1.0744937e-1 1.0744937e-1
7.5806392e-1 -1.898e-5 1.1377594e-1 1.1377594e-1
7.7292792e-1 -1.898e-5 1.2032349e-1 1.2032349e-1
7.8779192e-1 -1.898e-5 1.2709198e-1 1.2709198e-1
8.0265591e-1 -1.898e-5 1.3408142e-1 1.3408142e-1
8.1751991e-1 -1.898e-5 1.4129166e-1 1.4129166e-1
8.3238391e-1 -1.898e-5 1.4872299e-1 1.4872299e-1
8.4724791e-1 -1.898e-5 1.563752e-1 1.563752e-1
8.6211191e-1 -1.898e-5 1.6424843e-1 1.6424843e-1
8.769759e-1 -1.898e-5 1.7234245e-1 1.7234245e-1
8.918399e-1 -1.898e-5 1.806575e-1 1.806575e-1
9.067039e-1 -1.898e-5 1.891935e-1 1.891935e-1
9.215679e-1 -1.898e-5 1.9795044e-1 1.9795044e-1
9.364319e-1 -1.898e-5 2.0692825e-1 2.0692825e-1
9.512959e-1 -1.898e-5 2.1612709e-1 2.1612709e-1
9.661599e-1 -1.898e-5 2.2554688e-1 2.2554688e-1
9.810239e-1 -1.898e-5 2.3518745e-1 2.3518745e-1
9.958879e-1 -1.898e-5 2.4504906e-1 2.4504906e-1
1.01075189e0 -1.898e-5 2.5513168e-1 2.5513168e-1
1.02561589e0 -1.898e-5 2.6543503e-1 2.6543503e-1
1.04047989e0 -1.898e-5 2.7595947e-1 2.7595947e-1
1.05534389e0 -1.898e-5 2.8670486e-1 2.8670486e-1
1.07020789e0 -1.898e-5 2.9767113e-1 2.9767113e-1
1.08507188e0 -1.898e-5 3.0885841e-1 3.0885841e-1
1.09993588e0 -1.898e-5 3.2026665e-1 3.2026665e-1

0.0e0 1.349402e-2 7.0204727e-2 7.0204727e-2
1.4863998e-2 1.349402e-2 6.5484421e-2 6.5484421e-2
2.9727997e-2 1.349402e-2 6.098508e-2 6.098508e-2
4.4591995e-2 1.349402e-2 5.6706581e-2 5.6706581e-2
5.9455994e-2 1.349402e-2 5.2649051e-2 5.2649051e-2
7.4319992e-2 1.349402e-2 4.8812503e-2 4.8812503e-2
8.918399e-2 1.349402e-2 4.5196854e-2 4.5196854e-2
1.04047989e-1 1.349402e-2 4.1802142e-2 4.1802142e-2
1.18911987e-1 1.349402e-2 3.8628372e-2 3.8628372e-2
1.33775986e-1 1.349402e-2 3.5675568e-2 3.5675568e-2
1.4863998e-1 1.349402e-2 3.2943677e-2 3.2943677e-2
1.6350398e-1 1.349402e-2 3.0432732e-2 3.0432732e-2
1.7836798e-1 1.349402e-2 2.8142723e-2 2.8142723e-2
1.9323198e-1 1.349402e-2 2.6073654e-2 2.6073654e-2
2.0809598e-1 1.349402e-2 2.4225525e-2 2.4225525e-2
2.2295998e-1 1.349402e-2 2.2598328e-2 2.2598328e-2
2.3782397e-1 1.349402e-2 2.1192078e-2 2.1192078e-2
2.5268797e-1 1.349402e-2 2.0006769e-2 2.0006769e-2
2.6755197e-1 1.349402e-2 1.904239e-2 1.904239e-2
2.8241597e-1 1.349402e-2 1.829895e-2 1.829895e-2
2.9727997e-1 1.349402e-2 1.7776451e-2 1.7776451e-2
3.1214397e-1 1.349402e-2 1.7474892e-2 1.7474892e-2
3.2700797e-1 1.349402e-2 1.7394264e-2 1.7394264e-2
3.4187196e-1 1.349402e-2 1.7534584e-2 1.7534584e-2
3.5673596e-1 1.349402e-2 1.7895844e-2 1.7895844e-2
3.7159996e-1 1.349402e-2 1.847802e-2 1.847802e-2
3.8646396e-1 1.349402e-2 1.9281158e-2 1.9281158e-2
4.0132796e-1 1.349402e-2 2.0305229e-2 2.0305229e-2
4.1619196e-1 1.349402e-2 2.155024e-2 2.155024e-2
4.3105595e-1 1.349402e-2 2.3016174e-2 2.3016174e-2
4.4591995e-1 1.349402e-2 2.4703072e-2 2.4703072e-2
4.6078395e-1 1.349402e-2 2.6610893e-2 2.6610893e-2
4.7564795e-1 1.349402e-2 2.8739662e-2 2.8739662e-2
4.9051195e-1 1.349402e-2 3.108937e-2 3.108937e-2
5.0537595e-1 1.349402e-2 3.3660019e-2 3.3660019e-2
5.2023994e-1 1.349402e-2 3.6451553e-2 3.6451553e-2
5.3510394e-1 1.349402e-2 3.9464104e-2 3.9464104e-2
5.4996794e-1 1.349402e-2 4.2697517e-2 4.2697517e-2
5.6483194e-1 1.349402e-2 4.6151962e-2 4.6151962e-2
5.7969594e-1 1.349402e-2 4.982721e-2 4.982721e-2
5.9455994e-1 1.349402e-2 5.3723541e-2 5.3723541e-2
6.0942393e-1 1.349402e-2 5.7840752e-2 5.7840752e-2
6.2428793e-1 1.349402e-2 6.217884e-2 6.217884e-2
6.3915193e-1 1.349402e-2 6.673795e-2 6.673795e-2
6.5401593e-1 1.349402e-2 7.151799e-2 7.151799e-2
6.6887993e-1 1.349402e-2 7.651898e-2 7.651898e-2
6.8374393e-1 1.349402e-2 8.174078e-2 8.174078e-2
6.9860793e-1 1.349402e-2 8.718369e-2 8.718369e-2
7.1347192e-1 1.349402e-2 9.284744e-2 9.284744e-2
7.2833592e-1 1.349402e-2 9.873216e-2 9.873216e-2
7.4319992e-1 1.349402e-2 1.0483781e-1 1.0483781e-1
7.5806392e-1 1.349402e-2 1.1116441e-1 1.1116441e-1
7.7292792e-1 1.349402e-2 1.1771187e-1 1.1771187e-1
7.8779192e-1 1.349402e-2 1.2448036e-1 1.2448036e-1
8.0265591e-1 1.349402e-2 1.314698e-1 1.314698e-1
8.1751991e-1 1.349402e-2 1.3868011e-1 1.3868011e-1
8.3238391e-1 1.349402e-2 1.4611145e-1 1.4611145e-1
8.4724791e-1 1.349402e-2 1.5376366e-1 1.5376366e-1
8.6211191e-1 1.349402e-2 1.6163689e-1 1.6163689e-1
8.769759e-1 1.349402e-2 1.6973091e-1 1.6973091e-1
8.918399e-1 1.349402e-2 1.7804596e-1 1.7804596e-1
9.067039e-1 1.349402e-2 1.8658195e-1 1.8658195e-1
9.215679e-1 1.349402e-2 1.9533882e-1 1.9533882e-1
9.364319e-1 1.349402e-2 2.0431664e-1 2.0431664e-1
9.512959e-1 1.349402e-2 2.1351547e-1 2.1351547e-1
9.661599e-1 1.349402e-2 2.2293533e-1 2.2293533e-1
9.810239e-1 1.349402e-2 2.3257591e-1 2.3257591e-1
9.958879e-1 1.349402e-2 2.4243752e-1 2.4243752e-1
1.01075189e0 1.349402e-2 2.5252014e-1 2.5252014e-1
1.02561589e0 1.349402e-2 2.6282349e-1 2.6282349e-1
1.04047989e0 1.349402e-2 2.7334793e-1 2.7334793e-1
1.05534389e0 1.349402e-2 2.8409332e-1 2.8409332e-1
1.07020789e0 1.349402e-2 2.9505959e-1 2.9505959e-1
1.08507188e0 1.349402e-2 3.062468e-1 3.062468e-1
1.09993588e0 1.349402e-2 3.1765503e-1 3.1765503e-1

0.0e0 2.700702e-2 6.7775826e-2 6.7775826e-2
1.4863998e-2 2.700702e-2 6.3055443e-2 6.3055443e-2
2.9727997e-2 2.700702e-2 5.8556076e-2 5.8556076e-2
4.4591995e-2 2.700702e-2 5.4277618e-2 5.4277618e-2
5.9455994e-2 2.700702e-2 5.0220088e-2 5.0220088e-2
7.4319992e-2 2.700702e-2 4.638354e-2 4.638354e-2
8.918399e-2 2.700702e-2 4.2767891e-2 4.2767891e-2
1.04047989e-1 2.700702e-2 3.937318e-2 3.937318e-2
1.18911987e-1 2.700702e-2 3.619941e-2 3.619941e-2
1.33775986e-1 2.700702e-2 3.3246605e-2 3.3246605e-2
1.4863998e-1 2.700702e-2 3.0514713e-2 3.0514713e-2
1.6350398e-1 2.700702e-2 2.8003773e-2 2.8003773e-2
1.7836798e-1 2.700702e-2 2.571376e-2 2.571376e-2
1.9323198e-1 2.700702e-2 2.3644691e-2 2.3644691e-2
2.0809598e-1 2.700702e-2 2.1796562e-2 2.1796562e-2
2.2295998e-1 2.700702e-2 2.0169365e-2 2.0169365e-2
2.3782397e-1 2.700702e-2 1.8763116e-2 1.8763116e-2
2.5268797e-1 2.700702e-2 1.7577805e-2 1.7577805e-2
2.6755197e-1 2.700702e-2 1.6613428e-2 1.6613428e-2
2.8241597e-1 2.700702e-2 1.5869987e-2 1.5869987e-2
2.9727997e-1 2.700702e-2 1.5347488e-2 1.5347488e-2
3.1214397e-1 2.700702e-2 1.5045929e-2 1.5045929e-2
3.2700797e-1 2.700702e-2 1.4965302e-2 1.4965302e-2
3.4187196e-1 2.700702e-2 1.5105621e-2 1.5105621e-2
3.5673596e-1 2.700702e-2 1.5466881e-2 1.5466881e-2
3.7159996e-1 2.700702e-2 1.6049057e-2 1.6049057e-2
3.8646396e-1 2.700702e-2 1.6852196e-2 1.6852196e-2
4.0132796e-1 2.700702e-2 1.7876266e-2 1.7876266e-2
4.1619196e-1 2.700702e-2 1.9121277e-2 1.9121277e-2
4.3105595e-1 2.700702e-2 2.0587212e-2 2.0587212e-2
4.4591995e-1 2.700702e-2 2.2274109e-2 2.2274109e-2
4.6078395e-1 2.700702e-2 2.418193e-2 2.418193e-2
4.7564795e-1 2.700702e-2 2.6310684e-2 2.6310684e-2
4.9051195e-1 2.700702e-2 2.8660393e-2 2.8660393e-2
5.0537595e-1 2.700702e-2 3.1231041e-2 3.1231041e-2
5.2023994e-1 2.700702e-2 3.4022575e-2 3.4022575e-2
5.3510394e-1 2.700702e-2 3.7035126e-2 3.7035126e-2
5.4996794e-1 2.700702e-2 4.0268616e-2 4.0268616e-2
5.6483194e-1 2.700702e-2 4.3722984e-2 4.3722984e-2
5.7969594e-1 2.700702e-2 4.73983e-2 4.73983e-2
5.9455994e-1 2.700702e-2 5.129464e-2 5.129464e-2
6.0942393e-1 2.700702e-2 5.5411774e-2 5.5411774e-2
6.2428793e-1 2.700702e-2 5.9749931e-2 5.9749931e-2
6.3915193e-1 2.700702e-2 6.430896e-2 6.430896e-2
6.5401593e-1 2.700702e-2 6.90891e-2 6.90891e-2
6.6887993e-1 2.700702e-2 7.409009e-2 7.409009e-2
6.8374393e-1 2.700702e-2 7.931181e-2 7.931181e-2
6.9860793e-1 2.700702e-2 8.47547e-2 8.47547e-2
7.1347192e-1 2.700702e-2 9.041853e-2 9.041853e-2
7.2833592e-1 2.700702e-2 9.630318e-2 9.630318e-2
7.4319992e-1 2.700702e-2 1.0240883e-1 1.0240883e-1
7.5806392e-1 2.700702e-2 1.0873544e-1 1.0873544e-1
7.7292792e-1 2.700702e-2 1.1528297e-1 1.1528297e-1
7.8779192e-1 2.700702e-2 1.2205147e-1 1.2205147e-1
8.0265591e-1 2.700702e-2 1.2904091e-1 1.2904091e-1
8.1751991e-1 2.700702e-2 1.3625114e-1 1.3625114e-1
8.3238391e-1 2.700702e-2 1.4368256e-1 1.4368256e-1
8.4724791e-1 2.700702e-2 1.5133476e-1 1.5133476e-1
8.6211191e-1 2.700702e-2 1.59208e-1 1.59208e-1
8.769759e-1 2.700702e-2 1.6730194e-1 1.6730194e-1
8.918399e-1 2.700702e-2 1.7561699e-1 1.7561699e-1
9.067039e-1 2.700702e-2 1.8415306e-1 1.8415306e-1
9.215679e-1 2.700702e-2 1.9290993e-1 1.9290993e-1
9.364319e-1 2.700702e-2 2.0188774e-1 2.0188774e-1
9.512959e-1 2.700702e-2 2.110865e-1 2.110865e-1
9.661599e-1 2.700702e-2 2.2050636e-1 2.2050636e-1
9.810239e-1 2.700702e-2 2.3014694e-1 2.3014694e-1
9.958879e-1 2.700702e-2 2.4000854e-1 2.4000854e-1
1.01075189e0 2.700702e-2 2.5009125e-1 2.5009125e-1
1.02561589e0 2.700702e-2 2.6039452e-1 2.6039452e-1
1.04047989e0 2.700702e-2 2.7091896e-1 2.7091896e-1
1.05534389e0 2.700702e-2 2.8166435e-1 2.8166435e-1
1.07020789e0 2.700702e-2 2.9263062e-1 2.9263062e-1
1.08507188e0 2.700702e-2 3.038179e-1 3.038179e-1
1.09993588e0 2.700702e-2 3.1522614e-1 3.1522614e-1

0.0e0 4.052002e-2 6.5529419e-2 6.5529419e-2
1.4863998e-2 4.052002e-2 6.080909e-2 6.080909e-2
2.9727997e-2 4.052002e-2 5.630973e-2 5.630973e-2
4.4591995e-2 4.052002e-2 5.2031265e-2 5.2031265e-2
5.9455994e-2 4.052002e-2 4.7973735e-2 4.7973735e-2
7.4319992e-2 4.052002e-2 4.4137187e-2 4.4137187e-2
8.918399e-2 4.052002e-2 4.0521538e-2 4.0521538e-2
1.04047989e-1 4.052002e-2 3.7126826e-2 3.7126826e-2
1.18911987e-1 4.052002e-2 3.3953056e-2 3.3953056e-2
1.33775986e-1 4.052002e-2 3.1000252e-2 3.1000252e-2
1.4863998e-1 4.052002e-2 2.826836e-2 2.826836e-2
1.6350398e-1 4.052002e-2 2.5757417e-2 2.5757417e-2
1.7836798e-1 4.052002e-2 2.3467407e-2 2.3467407e-2
1.9323198e-1 4.052002e-2 2.1398338e-2 2.1398338e-2
2.0809598e-1 4.052002e-2 1.9550209e-2 1.9550209e-2
2.2295998e-1 4.052002e-2 1.7923012e-2 1.7923012e-2
2.3782397e-1 4.052002e-2 1.6516762e-2 1.6516762e-2
2.5268797e-1 4.052002e-2 1.5331445e-2 1.5331445e-2
2.6755197e-1 4.052002e-2 1.4367073e-2 1.4367073e-2
2.8241597e-1 4.052002e-2 1.3623636e-2 1.3623636e-2
2.9727997e-1 4.052002e-2 1.3101135e-2 1.3101135e-2
3.1214397e-1 4.052002e-2 1.2799576e-2 1.2799576e-2
3.2700797e-1 4.052002e-2 1.2718948e-2 1.2718948e-2
3.4187196e-1 4.052002e-2 1.2859268e-2 1.2859268e-2
3.5673596e-1 4.052002e-2 1.322052e-2 1.322052e-2
3.7159996e-1 4.052002e-2 1.3802711e-2 1.3802711e-2
3.8646396e-1 4.052002e-2 1.4605843e-2 1.4605843e-2
4.0132796e-1 4.052002e-2 1.5629906e-2 1.5629906e-2
4.1619196e-1 4.052002e-2 1.6874924e-2 1.6874924e-2
4.3105595e-1 4.052002e-2 1.8340858e-2 1.8340858e-2
4.4591995e-1 4.052002e-2 2.0027748e-2 2.0027748e-2
4.6078395e-1 4.052002e-2 2.1935577e-2 2.1935577e-2
4.7564795e-1 4.052002e-2 2.4064331e-2 2.4064331e-2
4.9051195e-1 4.052002e-2 2.6414055e-2 2.6414055e-2
5.0537595e-1 4.052002e-2 2.898471e-2 2.898471e-2
5.2023994e-1 4.052002e-2 3.1776245e-2 3.1776245e-2
5.3510394e-1 4.052002e-2 3.4788788e-2 3.4788788e-2
5.4996794e-1 4.052002e-2 3.8022209e-2 3.8022209e-2
5.6483194e-1 4.052002e-2 4.1476654e-2 4.1476654e-2
5.7969594e-1 4.052002e-2 4.5151894e-2 4.5151894e-2
5.9455994e-1 4.052002e-2 4.9048233e-2 4.9048233e-2
6.0942393e-1 4.052002e-2 5.3165443e-2 5.3165443e-2
6.2428793e-1 4.052002e-2 5.7503525e-2 5.7503525e-2
6.3915193e-1 4.052002e-2 6.206263e-2 6.206263e-2
6.5401593e-1 4.052002e-2 6.684268e-2 6.684268e-2
6.6887993e-1 4.052002e-2 7.184367e-2 7.184367e-2
6.8374393e-1 4.052002e-2 7.706548e-2 7.706548e-2
6.9860793e-1 4.052002e-2 8.250838e-2 8.250838e-2
7.1347192e-1 4.052002e-2 8.817213e-2 8.817213e-2
7.2833592e-1 4.052002e-2 9.405685e-2 9.405685e-2
7.4319992e-1 4.052002e-2 1.001625e-1 1.001625e-1
7.5806392e-1 4.052002e-2 1.064891e-1 1.064891e-1
7.7292792e-1 4.052002e-2 1.1303659e-1 1.1303659e-1
7.8779192e-1 4.052002e-2 1.1980507e-1 1.1980507e-1
8.0265591e-1 4.052002e-2 1.2679451e-1 1.2679451e-1
8.1751991e-1 4.052002e-2 1.3400475e-1 1.3400475e-1
8.3238391e-1 4.052002e-2 1.4143616e-1 1.4143616e-1
8.4724791e-1 4.052002e-2 1.4908836e-1 1.4908836e-1
8.6211191e-1 4.052002e-2 1.569616e-1 1.569616e-1
8.769759e-1 4.052002e-2 1.6505562e-1 1.6505562e-1
8.918399e-1 4.052002e-2 1.7337067e-1 1.7337067e-1
9.067039e-1 4.052002e-2 1.8190666e-1 1.8190666e-1
9.215679e-1 4.052002e-2 1.9066353e-1 1.9066353e-1
9.364319e-1 4.052002e-2 1.9964134e-1 1.9964134e-1
9.512959e-1 4.052002e-2 2.0884018e-1 2.0884018e-1
9.661599e-1 4.052002e-2 2.1825996e-1 2.1825996e-1
9.810239e-1 4.052002e-2 2.2790054e-1 2.2790054e-1
9.958879e-1 4.052002e-2 2.3776222e-1 2.3776222e-1
1.01075189e0 4.052002e-2 2.4784485e-1 2.4784485e-1
1.02561589e0 4.052002e-2 2.581482e-1 2.581482e-1
1.04047989e0 4.052002e-2 2.6867264e-1 2.6867264e-1
1.05534389e0 4.052002e-2 2.7941803e-1 2.7941803e-1
1.07020789e0 4.052002e-2 2.903843e-1 2.903843e-1
1.08507188e0 4.052002e-2 3.015715e-1 3.015715e-1
1.09993588e0 4.052002e-2 3.1297974e-1 3.1297974e-1

0.0e0 5.403302e-2 6.346566e-2 6.346566e-2
1.4863998e-2 5.403302e-2 5.8745331e-2 5.8745331e-2
2.9727997e-2 5.403302e-2 5.4245972e-2 5.4245972e-2
4.4591995e-2 5.403302e-2 4.9967506e-2 4.9967506e-2
5.9455994e-2 5.403302e-2 4.5909976e-2 4.5909976e-2
7.4319992e-2 5.403302e-2 4.2073428e-2 4.2073428e-2
8.918399e-2 5.403302e-2 3.8457779e-2 3.8457779e-2
1.04047989e-1 5.403302e-2 3.5063068e-2 3.5063068e-2
1.18911987e-1 5.403302e-2 3.1889297e-2 3.1889297e-2
1.33775986e-1 5.403302e-2 2.8936493e-2 2.8936493e-2
1.4863998e-1 5.403302e-2 2.62046e-2 2.62046e-2
1.6350398e-1 5.403302e-2 2.369366e-2 2.369366e-2
1.7836798e-1 5.403302e-2 2.1403653e-2 2.1403653e-2
1.9323198e-1 5.403302e-2 1.933458e-2 1.933458e-2
2.0809598e-1 5.403302e-2 1.748645e-2 1.748645e-2
2.2295998e-1 5.403302e-2 1.5859253e-2 1.5859253e-2
2.3782397e-1 5.403302e-2 1.4453003e-2 1.4453003e-2
2.5268797e-1 5.403302e-2 1.3267685e-2 1.3267685e-2
2.6755197e-1 5.403302e-2 1.2303316e-2 1.2303316e-2
2.8241597e-1 5.403302e-2 1.1559875e-2 1.1559875e-2
2.9727997e-1 5.403302e-2 1.1037378e-2 1.1037378e-2
3.1214397e-1 5.403302e-2 1.0735817e-2 1.0735817e-2
3.2700797e-1 5.403302e-2 1.065519e-2 1.065519e-2
3.4187196e-1 5.403302e-2 1.079551e-2 1.079551e-2
3.5673596e-1 5.403302e-2 1.1156761e-2 1.1156761e-2
3.7159996e-1 5.403302e-2 1.1738945e-2 1.1738945e-2
3.8646396e-1 5.403302e-2 1.2542084e-2 1.2542084e-2
4.0132796e-1 5.403302e-2 1.3566147e-2 1.3566147e-2
4.1619196e-1 5.403302e-2 1.4811165e-2 1.4811165e-2
4.3105595e-1 5.403302e-2 1.62771e-2 1.62771e-2
4.4591995e-1 5.403302e-2 1.796399e-2 1.796399e-2
4.6078395e-1 5.403302e-2 1.9871819e-2 1.9871819e-2
4.7564795e-1 5.403302e-2 2.2000572e-2 2.2000572e-2
4.9051195e-1 5.403302e-2 2.4350273e-2 2.4350273e-2
5.0537595e-1 5.403302e-2 2.6920952e-2 2.6920952e-2
5.2023994e-1 5.403302e-2 2.9712486e-2 2.9712486e-2
5.3510394e-1 5.403302e-2 3.2725029e-2 3.2725029e-2
5.4996794e-1 5.403302e-2 3.595845e-2 3.595845e-2
5.6483194e-1 5.403302e-2 3.9412895e-2 3.9412895e-2
5.7969594e-1 5.403302e-2 4.3088135e-2 4.3088135e-2
5.9455994e-1 5.403302e-2 4.6984474e-2 4.6984474e-2
6.0942393e-1 5.403302e-2 5.1101685e-2 5.1101685e-2
6.2428793e-1 5.403302e-2 5.5439766e-2 5.5439766e-2
6.3915193e-1 5.403302e-2 5.9998871e-2 5.9998871e-2
6.5401593e-1 5.403302e-2 6.477893e-2 6.477893e-2
6.6887993e-1 5.403302e-2 6.977992e-2 6.977992e-2
6.8374393e-1 5.403302e-2 7.500172e-2 7.500172e-2
6.9860793e-1 5.403302e-2 8.044461e-2 8.044461e-2
7.1347192e-1 5.403302e-2 8.610837e-2 8.610837e-2
7.2833592e-1 5.403302e-2 9.199309e-2 9.199309e-2
7.4319992e-1 5.403302e-2 9.809875e-2 9.809875e-2
7.5806392e-1 5.403302e-2 1.0442535e-1 1.0442535e-1
7.7292792e-1 5.403302e-2 1.1097284e-1 1.1097284e-1
7.8779192e-1 5.403302e-2 1.1774132e-1 1.1774132e-1
8.0265591e-1 5.403302e-2 1.2473076e-1 1.2473076e-1
8.1751991e-1 5.403302e-2 1.31941e-1 1.31941e-1
8.3238391e-1 5.403302e-2 1.3937233e-1 1.3937233e-1
8.4724791e-1 5.403302e-2 1.4702454e-1 1.4702454e-1
8.6211191e-1 5.403302e-2 1.5489784e-1 1.5489784e-1
8.769759e-1 5.403302e-2 1.6299187e-1 1.6299187e-1
8.918399e-1 5.403302e-2 1.7130692e-1 1.7130692e-1
9.067039e-1 5.403302e-2 1.7984291e-1 1.7984291e-1
9.215679e-1 5.403302e-2 1.8859978e-1 1.8859978e-1
9.364319e-1 5.403302e-2 1.9757759e-1 1.9757759e-1
9.512959e-1 5.403302e-2 2.0677643e-1 2.0677643e-1
9.661599e-1 5.403302e-2 2.1619621e-1 2.1619621e-1
9.810239e-1 5.403302e-2 2.2583679e-1 2.2583679e-1
9.958879e-1 5.403302e-2 2.3569847e-1 2.3569847e-1
1.01075189e0 5.403302e-2 2.4578102e-1 2.4578102e-1
1.02561589e0 5.403302e-2 2.5608444e-1 2.5608444e-1
1.04047989e0 5.403302e-2 2.6660889e-1 2.6660889e-1
1.05534389e0 5.403302e-2 2.7735428e-1 2.7735428e-1
1.07020789e0 5.403302e-2 2.8832054e-1 2.8832054e-1
1.08507188e0 5.403302e-2 2.9950775e-1 2.9950775e-1
1.09993588e0 5.403302e-2 3.1091599e-1 3.1091599e-1

0.0e0 6.754602e-2 6.1584518e-2 6.1584518e-2
1.4863998e-2 6.754602e-2 5.6864182e-2 5.6864182e-2
2.9727997e-2 6.754602e-2 5.2364815e-2 5.2364815e-2
4.4591995e-2 6.754602e-2 4.808635e-2 4.808635e-2
5.9455994e-2 6.754602e-2 4.4028824e-2 4.4028824e-2
7.4319992e-2 6.754602e-2 4.0192271e-2 4.0192271e-2
8.918399e-2 6.754602e-2 3.6576622e-2 3.6576622e-2
1.04047989e-1 6.754602e-2 3.318191e-2 3.318191e-2
1.18911987e-1 6.754602e-2 3.000814e-2 3.000814e-2
1.33775986e-1 6.754602e-2 2.7055336e-2 2.7055336e-2
1.4863998e-1 6.754602e-2 2.4323444e-2 2.4323444e-2
1.6350398e-1 6.754602e-2 2.1812503e-2 2.1812503e-2
1.7836798e-1 6.754602e-2 1.9522495e-2 1.9522495e-2
1.9323198e-1 6.754602e-2 1.7453426e-2 1.7453426e-2
2.0809598e-1 6.754602e-2 1.5605293e-2 1.5605293e-2
2.2295998e-1 6.754602e-2 1.3978096e-2 1.3978096e-2
2.3782397e-1 6.754602e-2 1.2571846e-2 1.2571846e-2
2.5268797e-1 6.754602e-2 1.1386536e-2 1.1386536e-2
2.6755197e-1 6.754602e-2 1.0422157e-2 1.0422157e-2
2.8241597e-1 6.754602e-2 9.678719e-3 9.678719e-3
2.9727997e-1 6.754602e-2 9.15622e-3 9.15622e-3
3.1214397e-1 6.754602e-2 8.85466e-3 8.85466e-3
3.2700797e-1 6.754602e-2 8.774033e-3 8.774033e-3
3.4187196e-1 6.754602e-2 8.914352e-3 8.914352e-3
3.5673596e-1 6.754602e-2 9.275612e-3 9.275612e-3
3.7159996e-1 6.754602e-2 9.857796e-3 9.857796e-3
3.8646396e-1 6.754602e-2 1.0660927e-2 1.0660927e-2
4.0132796e-1 6.754602e-2 1.168499e-2 1.168499e-2
4.1619196e-1 6.754602e-2 1.2930008e-2 1.2930008e-2
4.3105595e-1 6.754602e-2 1.4395943e-2 1.4395943e-2
4.4591995e-1 6.754602e-2 1.6082832e-2 1.6082832e-2
4.6078395e-1 6.754602e-2 1.7990662e-2 1.7990662e-2
4.7564795e-1 6.754602e-2 2.0119415e-2 2.0119415e-2
4.9051195e-1 6.754602e-2 2.2469116e-2 2.2469116e-2
5.0537595e-1 6.754602e-2 2.5039764e-2 2.5039764e-2
5.2023994e-1 6.754602e-2 2.7831299e-2 2.7831299e-2
5.3510394e-1 6.754602e-2 3.0843842e-2 3.0843842e-2
5.4996794e-1 6.754602e-2 3.4077339e-2 3.4077339e-2
5.6483194e-1 6.754602e-2 3.75317e-2 3.75317e-2
5.7969594e-1 6.754602e-2 4.1207024e-2 4.1207024e-2
5.9455994e-1 6.754602e-2 4.5103363e-2 4.5103363e-2
6.0942393e-1 6.754602e-2 4.9220566e-2 4.9220566e-2
6.2428793e-1 6.754602e-2 5.3558655e-2 5.3558655e-2
6.3915193e-1 6.754602e-2 5.811776e-2 5.811776e-2
6.5401593e-1 6.754602e-2 6.2897804e-2 6.2897804e-2
6.6887993e-1 6.754602e-2 6.78988e-2 6.78988e-2
6.8374393e-1 6.754602e-2 7.31206e-2 7.31206e-2
6.9860793e-1 6.754602e-2 7.856349e-2 7.856349e-2
7.1347192e-1 6.754602e-2 8.422726e-2 8.422726e-2
7.2833592e-1 6.754602e-2 9.011198e-2 9.011198e-2
7.4319992e-1 6.754602e-2 9.621764e-2 9.621764e-2
7.5806392e-1 6.754602e-2 1.0254424e-1 1.0254424e-1
7.7292792e-1 6.754602e-2 1.0909172e-1 1.0909172e-1
7.8779192e-1 6.754602e-2 1.1586021e-1 1.1586021e-1
8.0265591e-1 6.754602e-2 1.2284966e-1 1.2284966e-1
8.1751991e-1 6.754602e-2 1.3005989e-1 1.3005989e-1
8.3238391e-1 6.754602e-2 1.3749123e-1 1.3749123e-1
8.4724791e-1 6.754602e-2 1.4514343e-1 1.4514343e-1
8.6211191e-1 6.754602e-2 1.5301666e-1 1.5301666e-1
8.769759e-1 6.754602e-2 1.6111076e-1 1.6111076e-1
8.918399e-1 6.754602e-2 1.6942581e-1 1.6942581e-1
9.067039e-1 6.754602e-2 1.779618e-1 1.779618e-1
9.215679e-1 6.754602e-2 1.8671867e-1 1.8671867e-1
9.364319e-1 6.754602e-2 1.9569649e-1 1.9569649e-1
9.512959e-1 6.754602e-2 2.0489532e-1 2.0489532e-1
9.661599e-1 6.754602e-2 2.1431511e-1 2.1431511e-1
9.810239e-1 6.754602e-2 2.2395569e-1 2.2395569e-1
9.958879e-1 6.754602e-2 2.3381729e-1 2.3381729e-1
1.01075189e0 6.754602e-2 2.4389992e-1 2.4389992e-1
1.02561589e0 6.754602e-2 2.5420334e-1 2.5420334e-1
1.04047989e0 6.754602e-2 2.6472778e-1 2.6472778e-1
1.05534389e0 6.754602e-2 2.7547318e-1 2.7547318e-1
1.07020789e0 6.754602e-2 2.8643944e-1 2.8643944e-1
1.08507188e0 6.754602e-2 2.9762665e-1 2.9762665e-1
1.09993588e0 6.754602e-2 3.0903488e-1 3.0903488e-1

0.0e0 8.105902e-2 5.9885986e-2 5.9885986e-2
1.4863998e-2 8.105902e-2 5.516565e-2 5.516565e-2
2.9727997e-2 8.105902e-2 5.0666283e-2 5.0666283e-2
4.4591995e-2 8.105902e-2 4.6387817e-2 4.6387817e-2
5.9455994e-2 8.105902e-2 4.2330284e-2 4.2330284e-2
7.4319992e-2 8.105902e-2 3.849374e-2 3.849374e-2
8.918399e-2 8.105902e-2 3.487809e-2 3.487809e-2
1.04047989e-1 8.105902e-2 3.1483379e-2 3.1483379e-2
1.18911987e-1 8.105902e-2 2.8309608e-2 2.8309608e-2
1.33775986e-1 8.105902e-2 2.5356804e-2 2.5356804e-2
1.4863998e-1 8.105902e-2 2.2624911e-2 2.2624911e-2
1.6350398e-1 8.105902e-2 2.0113971e-2 2.0113971e-2
1.7836798e-1 8.105902e-2 1.7823961e-2 1.7823961e-2
1.9323198e-1 8.105902e-2 1.5754893e-2 1.5754893e-2
2.0809598e-1 8.105902e-2 1.3906761e-2 1.3906761e-2
2.2295998e-1 8.105902e-2 1.2279564e-2 1.2279564e-2
2.3782397e-1 8.105902e-2 1.0873314e-2 1.0873314e-2
2.5268797e-1 8.105902e-2 9.688004e-3 9.688004e-3
2.6755197e-1 8.105902e-2 8.723625e-3 8.723625e-3
2.8241597e-1 8.105902e-2 7.980188e-3 7.980188e-3
2.9727997e-1 8.105902e-2 7.457687e-3 7.457687e-3
3.1214397e-1 8.105902e-2 7.15613e-3 7.15613e-3
3.2700797e-1 8.105902e-2 7.0755e-3 7.0755e-3
3.4187196e-1 8.105902e-2 7.21582e-3 7.21582e-3
3.5673596e-1 8.105902e-2 7.577072e-3 7.577072e-3
3.7159996e-1 8.105902e-2 8.159256e-3 8.159256e-3
3.8646396e-1 8.105902e-2 8.962395e-3 8.962395e-3
4.0132796e-1 8.105902e-2 9.986458e-3 9.986458e-3
4.1619196e-1 8.105902e-2 1.1231476e-2 1.1231476e-2
4.3105595e-1 8.105902e-2 1.269741e-2 1.269741e-2
4.4591995e-1 8.105902e-2 1.43843e-2 1.43843e-2
4.6078395e-1 8.105902e-2 1.629213e-2 1.629213e-2
4.7564795e-1 8.105902e-2 1.8420883e-2 1.8420883e-2
4.9051195e-1 8.105902e-2 2.0770584e-2 2.0770584e-2
5.0537595e-1 8.105902e-2 2.3341232e-2 2.3341232e-2
5.2023994e-1 8.105902e-2 2.6132751e-2 2.6132751e-2
5.3510394e-1 8.105902e-2 2.9145294e-2 2.9145294e-2
5.4996794e-1 8.105902e-2 3.2378792e-2 3.2378792e-2
5.6483194e-1 8.105902e-2 3.583316e-2 3.583316e-2
5.7969594e-1 8.105902e-2 3.9508476e-2 3.9508476e-2
5.9455994e-1 8.105902e-2 4.3404816e-2 4.3404816e-2
6.0942393e-1 8.105902e-2 4.7522026e-2 4.7522026e-2
6.2428793e-1 8.105902e-2 5.1860107e-2 5.1860107e-2
6.3915193e-1 8.105902e-2 5.6419212e-2 5.6419212e-2
6.5401593e-1 8.105902e-2 6.1199265e-2 6.1199265e-2
6.6887993e-1 8.105902e-2 6.620026e-2 6.620026e-2
6.8374393e-1 8.105902e-2 7.142206e-2 7.142206e-2
6.9860793e-1 8.105902e-2 7.686496e-2 7.686496e-2
7.1347192e-1 8.105902e-2 8.252872e-2 8.252872e-2
7.2833592e-1 8.105902e-2 8.841344e-2 8.841344e-2
7.4319992e-1 8.105902e-2 9.451909e-2 9.451909e-2
7.5806392e-1 8.105902e-2 1.0084569e-1 1.0084569e-1
7.7292792e-1 8.105902e-2 1.0739317e-1 1.0739317e-1
7.8779192e-1 8.105902e-2 1.1416168e-1 1.1416168e-1
8.0265591e-1 8.105902e-2 1.2115112e-1 1.2115112e-1
8.1751991e-1 8.105902e-2 1.2836136e-1 1.2836136e-1
8.3238391e-1 8.105902e-2 1.357927e-1 1.357927e-1
8.4724791e-1 8.105902e-2 1.434449e-1 1.434449e-1
8.6211191e-1 8.105902e-2 1.5131813e-1 1.5131813e-1
8.769759e-1 8.105902e-2 1.5941216e-1 1.5941216e-1
8.918399e-1 8.105902e-2 1.677272e-1 1.677272e-1
9.067039e-1 8.105902e-2 1.7626328e-1 1.7626328e-1
9.215679e-1 8.105902e-2 1.8502014e-1 1.8502014e-1
9.364319e-1 8.105902e-2 1.9399796e-1 1.9399796e-1
9.512959e-1 8.105902e-2 2.031968e-1 2.031968e-1
9.661599e-1 8.105902e-2 2.1261658e-1 2.1261658e-1
9.810239e-1 8.105902e-2 2.2225716e-1 2.2225716e-1
9.958879e-1 8.105902e-2 2.3211876e-1 2.3211876e-1
1.01075189e0 8.105902e-2 2.4220139e-1 2.4220139e-1
1.02561589e0 8.105902e-2 2.5250473e-1 2.5250473e-1
1.04047989e0 8.105902e-2 2.6302917e-1 2.6302917e-1
1.05534389e0 8.105902e-2 2.7377457e-1 2.7377457e-1
1.07020789e0 8.105902e-2 2.847409e-1 2.847409e-1
1.08507188e0 8.105902e-2 2.9592812e-1 2.9592812e-1
1.09993588e0 8.105902e-2 3.0733635e-1 3.0733635e-1

0.0e0 9.457202e-2 5.8370033e-2 5.8370033e-2
1.4863998e-2 9.457202e-2 5.3649689e-2 5.3649689e-2
2.9727997e-2 9.457202e-2 4.915033e-2 4.915033e-2
4.4591995e-2 9.457202e-2 4.4871864e-2 4.4871864e-2
5.9455994e-2 9.457202e-2 4.0814331e-2 4.0814331e-2
7.4319992e-2 9.457202e-2 3.6977791e-2 3.6977791e-2
8.918399e-2 9.457202e-2 3.3362137e-2 3.3362137e-2
1.04047989e-1 9.457202e-2 2.9967426e-2 2.9967426e-2
1.18911987e-1 9.457202e-2 2.6793655e-2 2.6793655e-2
1.33775986e-1 9.457202e-2 2.3840851e-2 2.3840851e-2
1.4863998e-1 9.457202e-2 2.1108958e-2 2.1108958e-2
1.6350398e-1 9.457202e-2 1.8598018e-2 1.8598018e-2
1.7836798e-1 9.457202e-2 1.630801e-2 1.630801e-2
1.9323198e-1 9.457202e-2 1.4238939e-2 1.4238939e-2
2.0809598e-1 9.457202e-2 1.2390811e-2 1.2390811e-2
2.2295998e-1 9.457202e-2 1.0763611e-2 1.0763611e-2
2.3782397e-1 9.457202e-2 9.357361e-3 9.357361e-3
2.5268797e-1 9.457202e-2 8.172043e-3 8.172043e-3
2.6755197e-1 9.457202e-2 7.207672e-3 7.207672e-3
2.8241597e-1 9.457202e-2 6.464233e-3 6.464233e-3
2.9727997e-1 9.457202e-2 5.941734e-3 5.941734e-3
3.1214397e-1 9.457202e-2 5.640175e-3 5.640175e-3
3.2700797e-1 9.457202e-2 5.559547e-3 5.559547e-3
3.4187196e-1 9.457202e-2 5.699867e-3 5.699867e-3
3.5673596e-1 9.457202e-2 6.061119e-3 6.061119e-3
3.7159996e-1 9.457202e-2 6.643303e-3 6.643303e-3
3.8646396e-1 9.457202e-2 7.446442e-3 7.446442e-3
4.0132796e-1 9.457202e-2 8.470505e-3 8.470505e-3
4.1619196e-1 9.457202e-2 9.715523e-3 9.715523e-3
4.3105595e-1 9.457202e-2 1.1181458e-2 1.1181458e-2
4.4591995e-1 9.457202e-2 1.2868347e-2 1.2868347e-2
4.6078395e-1 9.457202e-2 1.4776176e-2 1.4776176e-2
4.7564795e-1 9.457202e-2 1.690493e-2 1.690493e-2
4.9051195e-1 9.457202e-2 1.9254639e-2 1.9254639e-2
5.0537595e-1 9.457202e-2 2.1825279e-2 2.1825279e-2
5.2023994e-1 9.457202e-2 2.4616837e-2 2.4616837e-2
5.3510394e-1 9.457202e-2 2.7629326e-2 2.7629326e-2
5.4996794e-1 9.457202e-2 3.0862823e-2 3.0862823e-2
5.6483194e-1 9.457202e-2 3.4317268e-2 3.4317268e-2
5.7969594e-1 9.457202e-2 3.7992508e-2 3.7992508e-2
5.9455994e-1 9.457202e-2 4.1888847e-2 4.1888847e-2
6.0942393e-1 9.457202e-2 4.6006058e-2 4.6006058e-2
6.2428793e-1 9.457202e-2 5.0344139e-2 5.0344139e-2
6.3915193e-1 9.457202e-2 5.4903244e-2 5.4903244e-2
6.5401593e-1 9.457202e-2 5.9683296e-2 5.9683296e-2
6.6887993e-1 9.457202e-2 6.4684288e-2 6.4684288e-2
6.8374393e-1 9.457202e-2 6.99061e-2 6.99061e-2
6.9860793e-1 9.457202e-2 7.534898e-2 7.534898e-2
7.1347192e-1 9.457202e-2 8.101274e-2 8.101274e-2
7.2833592e-1 9.457202e-2 8.689746e-2 8.689746e-2
7.4319992e-1 9.457202e-2 9.300313e-2 9.300313e-2
7.5806392e-1 9.457202e-2 9.932973e-2 9.932973e-2
7.7292792e-1 9.457202e-2 1.0587721e-1 1.0587721e-1
7.8779192e-1 9.457202e-2 1.126457e-1 1.126457e-1
8.0265591e-1 9.457202e-2 1.1963515e-1 1.1963515e-1
8.1751991e-1 9.457202e-2 1.268454e-1 1.268454e-1
8.3238391e-1 9.457202e-2 1.3427673e-1 1.3427673e-1
8.4724791e-1 9.457202e-2 1.4192894e-1 1.4192894e-1
8.6211191e-1 9.457202e-2 1.4980217e-1 1.4980217e-1
8.769759e-1 9.457202e-2 1.578962e-1 1.578962e-1
8.918399e-1 9.457202e-2 1.6621124e-1 1.6621124e-1
9.067039e-1 9.457202e-2 1.7474724e-1 1.7474724e-1
9.215679e-1 9.457202e-2 1.8350418e-1 1.8350418e-1
9.364319e-1 9.457202e-2 1.92482e-1 1.92482e-1
9.512959e-1 9.457202e-2 2.0168083e-1 2.0168083e-1
9.661599e-1 9.457202e-2 2.1110062e-1 2.1110062e-1
9.810239e-1 9.457202e-2 2.207412e-1 2.207412e-1
9.958879e-1 9.457202e-2 2.306028e-1 2.306028e-1
1.01075189e0 9.457202e-2 2.4068542e-1 2.4068542e-1
1.02561589e0 9.457202e-2 2.5098877e-1 2.5098877e-1
1.04047989e0 9.457202e-2 2.6151321e-1 2.6151321e-1
1.05534389e0 9.457202e-2 2.722586e-1 2.722586e-1
1.07020789e0 9.457202e-2 2.8322495e-1 2.8322495e-1
1.08507188e0 9.457202e-2 2.9441216e-1 2.9441216e-1
1.09993588e0 9.457202e-2 3.0582039e-1 3.0582039e-1

0.0e0 1.0808502e-1 5.7036682e-2 5.7036682e-2
1.4863998e-2 1.0808502e-1 5.2316345e-2 5.2316345e-2
2.9727997e-2 1.0808502e-1 4.7816978e-2 4.7816978e-2
4.4591995e-2 1.0808502e-1 4.3538513e-2 4.3538513e-2
5.9455994e-2 1.0808502e-1 3.9480988e-2 3.9480988e-2
7.4319992e-2 1.0808502e-1 3.564444e-2 3.564444e-2
8.918399e-2 1.0808502e-1 3.2028786e-2 3.2028786e-2
1.04047989e-1 1.0808502e-1 2.8634074e-2 2.8634074e-2
1.18911987e-1 1.0808502e-1 2.5460304e-2 2.5460304e-2
1.33775986e-1 1.0808502e-1 2.25075e-2 2.25075e-2
1.4863998e-1 1.0808502e-1 1.9775607e-2 1.9775607e-2
1.6350398e-1 1.0808502e-1 1.7264667e-2 1.7264667e-2
1.7836798e-1 1.0808502e-1 1.4974658e-2 1.4974658e-2
1.9323198e-1 1.0808502e-1 1.2905588e-2 1.2905588e-2
2.0809598e-1 1.0808502e-1 1.1057458e-2 1.1057458e-2
2.2295998e-1 1.0808502e-1 9.43026e-3 9.43026e-3
2.3782397e-1 1.0808502e-1 8.02401e-3 8.02401e-3
2.5268797e-1 1.0808502e-1 6.838692e-3 6.838692e-3
2.6755197e-1 1.0808502e-1 5.874321e-3 5.874321e-3
2.8241597e-1 1.0808502e-1 5.130882e-3 5.130882e-3
2.9727997e-1 1.0808502e-1 4.608383e-3 4.608383e-3
3.1214397e-1 1.0808502e-1 4.306824e-3 4.306824e-3
3.2700797e-1 1.0808502e-1 4.226196e-3 4.226196e-3
3.4187196e-1 1.0808502e-1 4.366516e-3 4.366516e-3
3.5673596e-1 1.0808502e-1 4.727768e-3 4.727768e-3
3.7159996e-1 1.0808502e-1 5.30996e-3 5.30996e-3
3.8646396e-1 1.0808502e-1 6.11309e-3 6.11309e-3
4.0132796e-1 1.0808502e-1 7.137154e-3 7.137154e-3
4.1619196e-1 1.0808502e-1 8.382172e-3 8.382172e-3
4.3105595e-1 1.0808502e-1 9.848106e-3 9.848106e-3
4.4591995e-1 1.0808502e-1 1.1535004e-2 1.1535004e-2
4.6078395e-1 1.0808502e-1 1.3442825e-2 1.3442825e-2
4.7564795e-1 1.0808502e-1 1.5571579e-2 1.5571579e-2
4.9051195e-1 1.0808502e-1 1.792128e-2 1.792128e-2
5.0537595e-1 1.0808502e-1 2.0491928e-2 2.0491928e-2
5.2023994e-1 1.0808502e-1 2.3283485e-2 2.3283485e-2
5.3510394e-1 1.0808502e-1 2.6296005e-2 2.6296005e-2
5.4996794e-1 1.0808502e-1 2.9529503e-2 2.9529503e-2
5.6483194e-1 1.0808502e-1 3.2983864e-2 3.2983864e-2
5.7969594e-1 1.0808502e-1 3.6659187e-2 3.6659187e-2
5.9455994e-1 1.0808502e-1 4.0555527e-2 4.0555527e-2
6.0942393e-1 1.0808502e-1 4.467273e-2 4.467273e-2
6.2428793e-1 1.0808502e-1 4.9010818e-2 4.9010818e-2
6.3915193e-1 1.0808502e-1 5.3569923e-2 5.3569923e-2
6.5401593e-1 1.0808502e-1 5.8349968e-2 5.8349968e-2
6.6887993e-1 1.0808502e-1 6.3350967e-2 6.3350967e-2
6.8374393e-1 1.0808502e-1 6.857277e-2 6.857277e-2
6.9860793e-1 1.0808502e-1 7.401566e-2 7.401566e-2
7.1347192e-1 1.0808502e-1 7.967943e-2 7.967943e-2
7.2833592e-1 1.0808502e-1 8.556415e-2 8.556415e-2
7.4319992e-1 1.0808502e-1 9.16698e-2 9.16698e-2
7.5806392e-1 1.0808502e-1 9.79964e-2 9.79964e-2
7.7292792e-1 1.0808502e-1 1.0454388e-1 1.0454388e-1
7.8779192e-1 1.0808502e-1 1.1131238e-1 1.1131238e-1
8.0265591e-1 1.0808502e-1 1.1830183e-1 1.1830183e-1
8.1751991e-1 1.0808502e-1 1.2551208e-1 1.2551208e-1
8.3238391e-1 1.0808502e-1 1.3294342e-1 1.3294342e-1
8.4724791e-1 1.0808502e-1 1.4059563e-1 1.4059563e-1
8.6211191e-1 1.0808502e-1 1.4846886e-1 1.4846886e-1
8.769759e-1 1.0808502e-1 1.5656288e-1 1.5656288e-1
8.918399e-1 1.0808502e-1 1.6487793e-1 1.6487793e-1
9.067039e-1 1.0808502e-1 1.7341393e-1 1.7341393e-1
9.215679e-1 1.0808502e-1 1.8217087e-1 1.8217087e-1
9.364319e-1 1.0808502e-1 1.9114868e-1 1.9114868e-1
9.512959e-1 1.0808502e-1 2.0034752e-1 2.0034752e-1
9.661599e-1 1.0808502e-1 2.097673e-1 2.097673e-1
9.810239e-1 1.0808502e-1 2.1940788e-1 2.1940788e-1
9.958879e-1 1.0808502e-1 2.2926949e-1 2.2926949e-1
1.01075189e0 1.0808502e-1 2.3935211e-1 2.3935211e-1
1.02561589e0 1.0808502e-1 2.4965546e-1 2.4965546e-1
1.04047989e0 1.0808502e-1 2.601799e-1 2.601799e-1
1.05534389e0 1.0808502e-1 2.709253e-1 2.709253e-1
1.07020789e0 1.0808502e-1 2.8189163e-1 2.8189163e-1
1.08507188e0 1.0808502e-1 2.9307884e-1 2.9307884e-1
1.09993588e0 1.0808502e-1 3.0448708e-1 3.0448708e-1

0.0e0 1.2159802e-1 5.5885933e-2 5.5885933e-2
1.4863998e-2 1.2159802e-1 5.1165596e-2 5.1165596e-2
2.9727997e-2 1.2159802e-1 4.666623e-2 4.666623e-2
4.4591995e-2 1.2159802e-1 4.2387764e-2 4.2387764e-2
5.9455994e-2 1.2159802e-1 3.8330238e-2 3.8330238e-2
7.4319992e-2 1.2159802e-1 3.449369e-2 3.449369e-2
8.918399e-2 1.2159802e-1 3.0878036e-2 3.0878036e-2
1.04047989e-1 1.2159802e-1 2.7483325e-2 2.7483325e-2
1.18911987e-1 1.2159802e-1 2.4309555e-2 2.4309555e-2
1.33775986e-1 1.2159802e-1 2.135675e-2 2.135675e-2
1.4863998e-1 1.2159802e-1 1.8624858e-2 1.8624858e-2
1.6350398e-1 1.2159802e-1 1.6113916e-2 1.6113916e-2
1.7836798e-1 1.2159802e-1 1.3823909e-2 1.3823909e-2
1.9323198e-1 1.2159802e-1 1.17548393e-2 1.17548393e-2
2.0809598e-1 1.2159802e-1 9.9067099e-3 9.9067099e-3
2.2295998e-1 1.2159802e-1 8.279512e-3 8.279512e-3
2.3782397e-1 1.2159802e-1 6.8732605e-3 6.8732605e-3
2.5268797e-1 1.2159802e-1 5.6879501e-3 5.6879501e-3
2.6755197e-1 1.2159802e-1 4.7235718e-3 4.7235718e-3
2.8241597e-1 1.2159802e-1 3.980133e-3 3.980133e-3
2.9727997e-1 1.2159802e-1 3.457634e-3 3.457634e-3
3.1214397e-1 1.2159802e-1 3.156076e-3 3.156076e-3
3.2700797e-1 1.2159802e-1 3.075447e-3 3.075447e-3
3.4187196e-1 1.2159802e-1 3.215768e-3 3.215768e-3
3.5673596e-1 1.2159802e-1 3.577019e-3 3.577019e-3
3.7159996e-1 1.2159802e-1 4.15921e-3 4.15921e-3
3.8646396e-1 1.2159802e-1 4.962341e-3 4.962341e-3
4.0132796e-1 1.2159802e-1 5.986412e-3 5.986412e-3
4.1619196e-1 1.2159802e-1 7.231422e-3 7.231422e-3
4.3105595e-1 1.2159802e-1 8.697357e-3 8.697357e-3
4.4591995e-1 1.2159802e-1 1.0384247e-2 1.0384247e-2
4.6078395e-1 1.2159802e-1 1.2292076e-2 1.2292076e-2
4.7564795e-1 1.2159802e-1 1.442083e-2 1.442083e-2
4.9051195e-1 1.2159802e-1 1.677053e-2 1.677053e-2
5.0537595e-1 1.2159802e-1 1.9341179e-2 1.9341179e-2
5.2023994e-1 1.2159802e-1 2.2132736e-2 2.2132736e-2
5.3510394e-1 1.2159802e-1 2.5145256e-2 2.5145256e-2
5.4996794e-1 1.2159802e-1 2.8378754e-2 2.8378754e-2
5.6483194e-1 1.2159802e-1 3.1833115e-2 3.1833115e-2
5.7969594e-1 1.2159802e-1 3.5508438e-2 3.5508438e-2
5.9455994e-1 1.2159802e-1 3.9404778e-2 3.9404778e-2
6.0942393e-1 1.2159802e-1 4.352198e-2 4.352198e-2
6.2428793e-1 1.2159802e-1 4.786007e-2 4.786007e-2
6.3915193e-1 1.2159802e-1 5.2419174e-2 5.2419174e-2
6.5401593e-1 1.2159802e-1 5.7199219e-2 5.7199219e-2
6.6887993e-1 1.2159802e-1 6.2200218e-2 6.2200218e-2
6.8374393e-1 1.2159802e-1 6.742203e-2 6.742203e-2
6.9860793e-1 1.2159802e-1 7.286491e-2 7.286491e-2
7.1347192e-1 1.2159802e-1 7.852867e-2 7.852867e-2
7.2833592e-1 1.2159802e-1 8.441339e-2 8.441339e-2
7.4319992e-1 1.2159802e-1 9.051904e-2 9.051904e-2
7.5806392e-1 1.2159802e-1 9.684566e-2 9.684566e-2
7.7292792e-1 1.2159802e-1 1.0339314e-1 1.0339314e-1
7.8779192e-1 1.2159802e-1 1.1016164e-1 1.1016164e-1
8.0265591e-1 1.2159802e-1 1.1715108e-1 1.1715108e-1
8.1751991e-1 1.2159802e-1 1.2436133e-1 1.2436133e-1
8.3238391e-1 1.2159802e-1 1.3179268e-1 1.3179268e-1
8.4724791e-1 1.2159802e-1 1.3944489e-1 1.3944489e-1
8.6211191e-1 1.2159802e-1 1.4731812e-1 1.4731812e-1
8.769759e-1 1.2159802e-1 1.5541214e-1 1.5541214e-1
8.918399e-1 1.2159802e-1 1.6372719e-1 1.6372719e-1
9.067039e-1 1.2159802e-1 1.7226318e-1 1.7226318e-1
9.215679e-1 1.2159802e-1 1.8102013e-1 1.8102013e-1
9.364319e-1 1.2159802e-1 1.8999786e-1 1.8999786e-1
9.512959e-1 1.2159802e-1 1.9919678e-1 1.9919678e-1
9.661599e-1 1.2159802e-1 2.0861656e-1 2.0861656e-1
9.810239e-1 1.2159802e-1 2.1825714e-1 2.1825714e-1
9.958879e-1 1.2159802e-1 2.2811874e-1 2.2811874e-1
1.01075189e0 1.2159802e-1 2.3820137e-1 2.3820137e-1
1.02561589e0 1.2159802e-1 2.4850471e-1 2.4850471e-1
1.04047989e0 1.2159802e-1 2.5902916e-1 2.5902916e-1
1.05534389e0 1.2159802e-1 2.6977455e-1 2.6977455e-1
1.07020789e0 1.2159802e-1 2.8074081e-1 2.8074081e-1
1.08507188e0 1.2159802e-1 2.9192802e-1 2.9192802e-1
1.09993588e0 1.2159802e-1 3.0333633e-1 3.0333633e-1

0.0e0 1.3511102e-1 5.4917786e-2 5.4917786e-2
1.4863998e-2 1.3511102e-1 5.0197449e-2 5.0197449e-2
2.9727997e-2 1.3511102e-1 4.5698074e-2 4.5698074e-2
4.4591995e-2 1.3511102e-1 4.1419617e-2 4.1419617e-2
5.9455994e-2 1.3511102e-1 3.7362091e-2 3.7362091e-2
7.4319992e-2 1.3511102e-1 3.3525536e-2 3.3525536e-2
8.918399e-2 1.3511102e-1 2.9909889e-2 2.9909889e-2
1.04047989e-1 1.3511102e-1 2.6515182e-2 2.6515182e-2
1.18911987e-1 1.3511102e-1 2.3341408e-2 2.3341408e-2
1.33775986e-1 1.3511102e-1 2.0388603e-2 2.0388603e-2
1.4863998e-1 1.3511102e-1 1.7656711e-2 1.7656711e-2
1.6350398e-1 1.3511102e-1 1.514577e-2 1.514577e-2
1.7836798e-1 1.3511102e-1 1.28557616e-2 1.28557616e-2
1.9323198e-1 1.3511102e-1 1.0786692e-2 1.0786692e-2
2.0809598e-1 1.3511102e-1 8.9385628e-3 8.9385628e-3
2.2295998e-1 1.3511102e-1 7.3113647e-3 7.3113647e-3
2.3782397e-1 1.3511102e-1 5.9051147e-3 5.9051147e-3
2.5268797e-1 1.3511102e-1 4.7198029e-3 4.7198029e-3
2.6755197e-1 1.3511102e-1 3.7554245e-3 3.7554245e-3
2.8241597e-1 1.3511102e-1 3.0119858e-3 3.0119858e-3
2.9727997e-1 1.3511102e-1 2.4894867e-3 2.4894867e-3
3.1214397e-1 1.3511102e-1 2.1879271e-3 2.1879271e-3
3.2700797e-1 1.3511102e-1 2.1073003e-3 2.1073003e-3
3.4187196e-1 1.3511102e-1 2.24762e-3 2.24762e-3
3.5673596e-1 1.3511102e-1 2.60888e-3 2.60888e-3
3.7159996e-1 1.3511102e-1 3.191063e-3 3.191063e-3
3.8646396e-1 1.3511102e-1 3.994194e-3 3.994194e-3
4.0132796e-1 1.3511102e-1 5.018265e-3 5.018265e-3
4.1619196e-1 1.3511102e-1 6.263275e-3 6.263275e-3
4.3105595e-1 1.3511102e-1 7.72921e-3 7.72921e-3
4.4591995e-1 1.3511102e-1 9.416107e-3 9.416107e-3
4.6078395e-1 1.3511102e-1 1.1323929e-2 1.1323929e-2
4.7564795e-1 1.3511102e-1 1.3452682e-2 1.3452682e-2
4.9051195e-1 1.3511102e-1 1.5802391e-2 1.5802391e-2
5.0537595e-1 1.3511102e-1 1.8373032e-2 1.8373032e-2
5.2023994e-1 1.3511102e-1 2.1164589e-2 2.1164589e-2
5.3510394e-1 1.3511102e-1 2.4177116e-2 2.4177116e-2
5.4996794e-1 1.3511102e-1 2.7410576e-2 2.7410576e-2
5.6483194e-1 1.3511102e-1 3.0865013e-2 3.0865013e-2
5.7969594e-1 1.3511102e-1 3.4540268e-2 3.4540268e-2
5.9455994e-1 1.3511102e-1 3.84366e-2 3.84366e-2
6.0942393e-1 1.3511102e-1 4.2553802e-2 4.2553802e-2
6.2428793e-1 1.3511102e-1 4.6891899e-2 4.6891899e-2
6.3915193e-1 1.3511102e-1 5.1450996e-2 5.1450996e-2
6.5401593e-1 1.3511102e-1 5.6231041e-2 5.6231041e-2
6.6887993e-1 1.3511102e-1 6.123204e-2 6.123204e-2
6.8374393e-1 1.3511102e-1 6.645384e-2 6.645384e-2
6.9860793e-1 1.3511102e-1 7.189673e-2 7.189673e-2
7.1347192e-1 1.3511102e-1 7.75605e-2 7.75605e-2
7.2833592e-1 1.3511102e-1 8.344522e-2 8.344522e-2
7.4319992e-1 1.3511102e-1 8.955087e-2 8.955087e-2
7.5806392e-1 1.3511102e-1 9.587747e-2 9.587747e-2
7.7292792e-1 1.3511102e-1 1.0242496e-1 1.0242496e-1
7.8779192e-1 1.3511102e-1 1.0919345e-1 1.0919345e-1
8.0265591e-1 1.3511102e-1 1.161829e-1 1.161829e-1
8.1751991e-1 1.3511102e-1 1.2339316e-1 1.2339316e-1
8.3238391e-1 1.3511102e-1 1.308245e-1 1.308245e-1
8.4724791e-1 1.3511102e-1 1.3847672e-1 1.3847672e-1
8.6211191e-1 1.3511102e-1 1.4634995e-1 1.4634995e-1
8.769759e-1 1.3511102e-1 1.5444397e-1 1.5444397e-1
8.918399e-1 1.3511102e-1 1.6275902e-1 1.6275902e-1
9.067039e-1 1.3511102e-1 1.7129501e-1 1.7129501e-1
9.215679e-1 1.3511102e-1 1.8005188e-1 1.8005188e-1
9.364319e-1 1.3511102e-1 1.890297e-1 1.890297e-1
9.512959e-1 1.3511102e-1 1.9822853e-1 1.9822853e-1
9.661599e-1 1.3511102e-1 2.0764832e-1 2.0764832e-1
9.810239e-1 1.3511102e-1 2.1728897e-1 2.1728897e-1
9.958879e-1 1.3511102e-1 2.2715057e-1 2.2715057e-1
1.01075189e0 1.3511102e-1 2.372332e-1 2.372332e-1
1.02561589e0 1.3511102e-1 2.4753654e-1 2.4753654e-1
1.04047989e0 1.3511102e-1 2.5806099e-1 2.5806099e-1
1.05534389e0 1.3511102e-1 2.6880638e-1 2.6880638e-1
1.07020789e0 1.3511102e-1 2.7977264e-1 2.7977264e-1
1.08507188e0 1.3511102e-1 2.9095985e-1 2.9095985e-1
1.09993588e0 1.3511102e-1 3.0236809e-1 3.0236809e-1

0.0e0 1.4862402e-1 5.4132248e-2 5.4132248e-2
1.4863998e-2 1.4862402e-1 4.9411911e-2 4.9411911e-2
2.9727997e-2 1.4862402e-1 4.4912544e-2 4.4912544e-2
4.4591995e-2 1.4862402e-1 4.0634079e-2 4.0634079e-2
5.9455994e-2 1.4862402e-1 3.6576553e-2 3.6576553e-2
7.4319992e-2 1.4862402e-1 3.2740005e-2 3.2740005e-2
8.918399e-2 1.4862402e-1 2.9124352e-2 2.9124352e-2
1.04047989e-1 1.4862402e-1 2.5729645e-2 2.5729645e-2
1.18911987e-1 1.4862402e-1 2.255587e-2 2.255587e-2
1.33775986e-1 1.4862402e-1 1.9603065e-2 1.9603065e-2
1.4863998e-1 1.4862402e-1 1.6871173e-2 1.6871173e-2
1.6350398e-1 1.4862402e-1 1.43602325e-2 1.43602325e-2
1.7836798e-1 1.4862402e-1 1.20702238e-2 1.20702238e-2
1.9323198e-1 1.4862402e-1 1.00011543e-2 1.00011543e-2
2.0809598e-1 1.4862402e-1 8.153025e-3 8.153025e-3
2.2295998e-1 1.4862402e-1 6.525827e-3 6.525827e-3
2.3782397e-1 1.4862402e-1 5.119577e-3 5.119577e-3
2.5268797e-1 1.4862402e-1 3.9342651e-3 3.9342651e-3
2.6755197e-1 1.4862402e-1 2.9698868e-3 2.9698868e-3
2.8241597e-1 1.4862402e-1 2.226448e-3 2.226448e-3
2.9727997e-1 1.4862402e-1 1.703949e-3 1.703949e-3
3.1214397e-1 1.4862402e-1 1.4023895e-3 1.4023895e-3
3.2700797e-1 1.4862402e-1 1.3217625e-3 1.3217625e-3
3.4187196e-1 1.4862402e-1 1.4620819e-3 1.4620819e-3
3.5673596e-1 1.4862402e-1 1.823335e-3 1.823335e-3
3.7159996e-1 1.4862402e-1 2.405525e-3 2.405525e-3
3.8646396e-1 1.4862402e-1 3.208656e-3 3.208656e-3
4.0132796e-1 1.4862402e-1 4.23272e-3 4.23272e-3
4.1619196e-1 1.4862402e-1 5.477737e-3 5.477737e-3
4.3105595e-1 1.4862402e-1 6.943672e-3 6.943672e-3
4.4591995e-1 1.4862402e-1 8.630562e-3 8.630562e-3
4.6078395e-1 1.4862402e-1 1.0538391e-2 1.0538391e-2
4.7564795e-1 1.4862402e-1 1.2667145e-2 1.2667145e-2
4.9051195e-1 1.4862402e-1 1.5016846e-2 1.5016846e-2
5.0537595e-1 1.4862402e-1 1.7587494e-2 1.7587494e-2
5.2023994e-1 1.4862402e-1 2.0379051e-2 2.0379051e-2
5.3510394e-1 1.4862402e-1 2.3391579e-2 2.3391579e-2
5.4996794e-1 1.4862402e-1 2.6625038e-2 2.6625038e-2
5.6483194e-1 1.4862402e-1 3.0079399e-2 3.0079399e-2
5.7969594e-1 1.4862402e-1 3.3754723e-2 3.3754723e-2
5.9455994e-1 1.4862402e-1 3.7651062e-2 3.7651062e-2
6.0942393e-1 1.4862402e-1 4.1768265e-2 4.1768265e-2
6.2428793e-1 1.4862402e-1 4.6106354e-2 4.6106354e-2
6.3915193e-1 1.4862402e-1 5.0665459e-2 5.0665459e-2
6.5401593e-1 1.4862402e-1 5.5445503e-2 5.5445503e-2
6.6887993e-1 1.4862402e-1 6.0446503e-2 6.0446503e-2
6.8374393e-1 1.4862402e-1 6.5668304e-2 6.5668304e-2
6.9860793e-1 1.4862402e-1 7.111119e-2 7.111119e-2
7.1347192e-1 1.4862402e-1 7.677496e-2 7.677496e-2
7.2833592e-1 1.4862402e-1 8.265968e-2 8.265968e-2
7.4319992e-1 1.4862402e-1 8.876534e-2 8.876534e-2
7.5806392e-1 1.4862402e-1 9.509193e-2 9.509193e-2
7.7292792e-1 1.4862402e-1 1.0163942e-1 1.0163942e-1
7.8779192e-1 1.4862402e-1 1.0840791e-1 1.0840791e-1
8.0265591e-1 1.4862402e-1 1.1539737e-1 1.1539737e-1
8.1751991e-1 1.4862402e-1 1.2260762e-1 1.2260762e-1
8.3238391e-1 1.4862402e-1 1.3003896e-1 1.3003896e-1
8.4724791e-1 1.4862402e-1 1.3769116e-1 1.3769116e-1
8.6211191e-1 1.4862402e-1 1.4556442e-1 1.4556442e-1
8.769759e-1 1.4862402e-1 1.5365845e-1 1.5365845e-1
8.918399e-1 1.4862402e-1 1.619735e-1 1.619735e-1
9.067039e-1 1.4862402e-1 1.7050949e-1 1.7050949e-1
9.215679e-1 1.4862402e-1 1.7926636e-1 1.7926636e-1
9.364319e-1 1.4862402e-1 1.8824417e-1 1.8824417e-1
9.512959e-1 1.4862402e-1 1.9744301e-1 1.9744301e-1
9.661599e-1 1.4862402e-1 2.068628e-1 2.068628e-1
9.810239e-1 1.4862402e-1 2.1650345e-1 2.1650345e-1
9.958879e-1 1.4862402e-1 2.2636505e-1 2.2636505e-1
1.01075189e0 1.4862402e-1 2.3644768e-1 2.3644768e-1
1.02561589e0 1.4862402e-1 2.4675102e-1 2.4675102e-1
1.04047989e0 1.4862402e-1 2.5727547e-1 2.5727547e-1
1.05534389e0 1.4862402e-1 2.6802086e-1 2.6802086e-1
1.07020789e0 1.4862402e-1 2.7898712e-1 2.7898712e-1
1.08507188e0 1.4862402e-1 2.9017433e-1 2.9017433e-1
1.09993588e0 1.4862402e-1 3.0158257e-1 3.0158257e-1

0.0e0 1.6213702e-1 5.3529297e-2 5.3529297e-2
1.4863998e-2 1.6213702e-1 4.880896e-2 4.880896e-2
2.9727997e-2 1.6213702e-1 4.4309593e-2 4.4309593e-2
4.4591995e-2 1.6213702e-1 4.0031128e-2 4.0031128e-2
5.9455994e-2 1.6213702e-1 3.597361e-2 3.597361e-2
7.4319992e-2 1.6213702e-1 3.2137062e-2 3.2137062e-2
8.918399e-2 1.6213702e-1 2.85214e-2 2.85214e-2
1.04047989e-1 1.6213702e-1 2.5126701e-2 2.5126701e-2
1.18911987e-1 1.6213702e-1 2.1952927e-2 2.1952927e-2
1.33775986e-1 1.6213702e-1 1.9000116e-2 1.9000116e-2
1.4863998e-1 1.6213702e-1 1.6268232e-2 1.6268232e-2
1.6350398e-1 1.6213702e-1 1.3757283e-2 1.3757283e-2
1.7836798e-1 1.6213702e-1 1.14672745e-2 1.14672745e-2
1.9323198e-1 1.6213702e-1 9.3982053e-3 9.3982053e-3
2.0809598e-1 1.6213702e-1 7.550077e-3 7.550077e-3
2.2295998e-1 1.6213702e-1 5.9228859e-3 5.9228859e-3
2.3782397e-1 1.6213702e-1 4.5166321e-3 4.5166321e-3
2.5268797e-1 1.6213702e-1 3.3313171e-3 3.3313171e-3
2.6755197e-1 1.6213702e-1 2.366938e-3 2.366938e-3
2.8241597e-1 1.6213702e-1 1.6235e-3 1.6235e-3
2.9727997e-1 1.6213702e-1 1.101001e-3 1.101001e-3
3.1214397e-1 1.6213702e-1 7.994385e-4 7.994385e-4
3.2700797e-1 1.6213702e-1 7.188187e-4 7.188187e-4
3.4187196e-1 1.6213702e-1 8.591313e-4 8.591313e-4
3.5673596e-1 1.6213702e-1 1.2203903e-3 1.2203903e-3
3.7159996e-1 1.6213702e-1 1.802582e-3 1.802582e-3
3.8646396e-1 1.6213702e-1 2.605705e-3 2.605705e-3
4.0132796e-1 1.6213702e-1 3.629784e-3 3.629784e-3
4.1619196e-1 1.6213702e-1 4.874794e-3 4.874794e-3
4.3105595e-1 1.6213702e-1 6.340729e-3 6.340729e-3
4.4591995e-1 1.6213702e-1 8.027618e-3 8.027618e-3
4.6078395e-1 1.6213702e-1 9.935448e-3 9.935448e-3
4.7564795e-1 1.6213702e-1 1.2064201e-2 1.2064201e-2
4.9051195e-1 1.6213702e-1 1.4413902e-2 1.4413902e-2
5.0537595e-1 1.6213702e-1 1.6984543e-2 1.6984543e-2
5.2023994e-1 1.6213702e-1 1.9776108e-2 1.9776108e-2
5.3510394e-1 1.6213702e-1 2.2788635e-2 2.2788635e-2
5.4996794e-1 1.6213702e-1 2.6022095e-2 2.6022095e-2
5.6483194e-1 1.6213702e-1 2.9476524e-2 2.9476524e-2
5.7969594e-1 1.6213702e-1 3.3151772e-2 3.3151772e-2
5.9455994e-1 1.6213702e-1 3.7048103e-2 3.7048103e-2
6.0942393e-1 1.6213702e-1 4.1165314e-2 4.1165314e-2
6.2428793e-1 1.6213702e-1 4.5503403e-2 4.5503403e-2
6.3915193e-1 1.6213702e-1 5.00625e-2 5.00625e-2
6.5401593e-1 1.6213702e-1 5.4842552e-2 5.4842552e-2
6.6887993e-1 1.6213702e-1 5.9843544e-2 5.9843544e-2
6.8374393e-1 1.6213702e-1 6.5065346e-2 6.5065346e-2
6.9860793e-1 1.6213702e-1 7.050824e-2 7.050824e-2
7.1347192e-1 1.6213702e-1 7.6172e-2 7.6172e-2
7.2833592e-1 1.6213702e-1 8.205672e-2 8.205672e-2
7.4319992e-1 1.6213702e-1 8.816238e-2 8.816238e-2
7.5806392e-1 1.6213702e-1 9.448898e-2 9.448898e-2
7.7292792e-1 1.6213702e-1 1.0103647e-1 1.0103647e-1
7.8779192e-1 1.6213702e-1 1.0780496e-1 1.0780496e-1
8.0265591e-1 1.6213702e-1 1.147944e-1 1.147944e-1
8.1751991e-1 1.6213702e-1 1.2200465e-1 1.2200465e-1
8.3238391e-1 1.6213702e-1 1.29436e-1 1.29436e-1
8.4724791e-1 1.6213702e-1 1.3708821e-1 1.3708821e-1
8.6211191e-1 1.6213702e-1 1.4496147e-1 1.4496147e-1
8.769759e-1 1.6213702e-1 1.530555e-1 1.530555e-1
8.918399e-1 1.6213702e-1 1.6137054e-1 1.6137054e-1
9.067039e-1 1.6213702e-1 1.6990654e-1 1.6990654e-1
9.215679e-1 1.6213702e-1 1.786634e-1 1.786634e-1
9.364319e-1 1.6213702e-1 1.8764122e-1 1.8764122e-1
9.512959e-1 1.6213702e-1 1.9684006e-1 1.9684006e-1
9.661599e-1 1.6213702e-1 2.0625984e-1 2.0625984e-1
9.810239e-1 1.6213702e-1 2.1590042e-1 2.1590042e-1
9.958879e-1 1.6213702e-1 2.257621e-1 2.257621e-1
1.01075189e0 1.6213702e-1 2.3584473e-1 2.3584473e-1
1.02561589e0 1.6213702e-1 2.4614807e-1 2.4614807e-1
1.04047989e0 1.6213702e-1 2.5667252e-1 2.5667252e-1
1.05534389e0 1.6213702e-1 2.6741791e-1 2.6741791e-1
1.07020789e0 1.6213702e-1 2.7838417e-1 2.7838417e-1
1.08507188e0 1.6213702e-1 2.8957138e-1 2.8957138e-1
1.09993588e0 1.6213702e-1 3.0097961e-1 3.0097961e-1

0.0e0 1.7565002e-1 5.3108963e-2 5.3108963e-2
1.4863998e-2 1.7565002e-1 4.8388626e-2 4.8388626e-2
2.9727997e-2 1.7565002e-1 4.3889252e-2 4.3889252e-2
4.4591995e-2 1.7565002e-1 3.9610794e-2 3.9610794e-2
5.9455994e-2 1.7565002e-1 3.5553268e-2 3.5553268e-2
7.4319992e-2 1.7565002e-1 3.1716713e-2 3.1716713e-2
8.918399e-2 1.7565002e-1 2.8101067e-2 2.8101067e-2
1.04047989e-1 1.7565002e-1 2.470636e-2 2.470636e-2
1.18911987e-1 1.7565002e-1 2.1532585e-2 2.1532585e-2
1.33775986e-1 1.7565002e-1 1.85797806e-2 1.85797806e-2
1.4863998e-1 1.7565002e-1 1.5847889e-2 1.5847889e-2
1.6350398e-1 1.7565002e-1 1.333694e-2 1.333694e-2
1.7836798e-1 1.7565002e-1 1.10469315e-2 1.10469315e-2
1.9323198e-1 1.7565002e-1 8.9778656e-3 8.9778656e-3
2.0809598e-1 1.7565002e-1 7.1297356e-3 7.1297356e-3
2.2295998e-1 1.7565002e-1 5.5025436e-3 5.5025436e-3
2.3782397e-1 1.7565002e-1 4.0962906e-3 4.0962906e-3
2.5268797e-1 1.7565002e-1 2.9109755e-3 2.9109755e-3
2.6755197e-1 1.7565002e-1 1.946598e-3 1.946598e-3
2.8241597e-1 1.7565002e-1 1.2031601e-3 1.2031601e-3
2.9727997e-1 1.7565002e-1 6.80661e-4 6.80661e-4
3.1214397e-1 1.7565002e-1 3.791e-4 3.791e-4
3.2700797e-1 1.7565002e-1 2.984772e-4 2.984772e-4
3.4187196e-1 1.7565002e-1 4.387968e-4 4.387968e-4
3.5673596e-1 1.7565002e-1 8.000569e-4 8.000569e-4
3.7159996e-1 1.7565002e-1 1.382242e-3 1.382242e-3
3.8646396e-1 1.7565002e-1 2.185373e-3 2.185373e-3
4.0132796e-1 1.7565002e-1 3.209442e-3 3.209442e-3
4.1619196e-1 1.7565002e-1 4.454453e-3 4.454453e-3
4.3105595e-1 1.7565002e-1 5.920387e-3 5.920387e-3
4.4591995e-1 1.7565002e-1 7.607285e-3 7.607285e-3
4.6078395e-1 1.7565002e-1 9.515106e-3 9.515106e-3
4.7564795e-1 1.7565002e-1 1.164386e-2 1.164386e-2
4.9051195e-1 1.7565002e-1 1.3993568e-2 1.3993568e-2
5.0537595e-1 1.7565002e-1 1.6564209e-2 1.6564209e-2
5.2023994e-1 1.7565002e-1 1.9355766e-2 1.9355766e-2
5.3510394e-1 1.7565002e-1 2.2368294e-2 2.2368294e-2
5.4996794e-1 1.7565002e-1 2.5601753e-2 2.5601753e-2
5.6483194e-1 1.7565002e-1 2.905613e-2 2.905613e-2
5.7969594e-1 1.7565002e-1 3.273146e-2 3.273146e-2
5.9455994e-1 1.7565002e-1 3.6627792e-2 3.6627792e-2
6.0942393e-1 1.7565002e-1 4.0744995e-2 4.0744995e-2
6.2428793e-1 1.7565002e-1 4.5083092e-2 4.5083092e-2
6.3915193e-1 1.7565002e-1 4.9642189e-2 4.9642189e-2
6.5401593e-1 1.7565002e-1 5.4422234e-2 5.4422234e-2
6.6887993e-1 1.7565002e-1 5.9423233e-2 5.9423233e-2
6.8374393e-1 1.7565002e-1 6.4645035e-2 6.4645035e-2
6.9860793e-1 1.7565002e-1 7.008792e-2 7.008792e-2
7.1347192e-1 1.7565002e-1 7.57517e-2 7.57517e-2
7.2833592e-1 1.7565002e-1 8.163641e-2 8.163641e-2
7.4319992e-1 1.7565002e-1 8.774207e-2 8.774207e-2
7.5806392e-1 1.7565002e-1 9.406866e-2 9.406866e-2
7.7292792e-1 1.7565002e-1 1.0061615e-1 1.0061615e-1
7.8779192e-1 1.7565002e-1 1.0738464e-1 1.0738464e-1
8.0265591e-1 1.7565002e-1 1.143741e-1 1.143741e-1
8.1751991e-1 1.7565002e-1 1.2158435e-1 1.2158435e-1
8.3238391e-1 1.7565002e-1 1.2901569e-1 1.2901569e-1
8.4724791e-1 1.7565002e-1 1.366679e-1 1.366679e-1
8.6211191e-1 1.7565002e-1 1.4454112e-1 1.4454112e-1
8.769759e-1 1.7565002e-1 1.526352e-1 1.526352e-1
8.918399e-1 1.7565002e-1 1.6095024e-1 1.6095024e-1
9.067039e-1 1.7565002e-1 1.6948624e-1 1.6948624e-1
9.215679e-1 1.7565002e-1 1.782431e-1 1.782431e-1
9.364319e-1 1.7565002e-1 1.8722092e-1 1.8722092e-1
9.512959e-1 1.7565002e-1 1.9641975e-1 1.9641975e-1
9.661599e-1 1.7565002e-1 2.0583954e-1 2.0583954e-1
9.810239e-1 1.7565002e-1 2.1548012e-1 2.1548012e-1
9.958879e-1 1.7565002e-1 2.2534172e-1 2.2534172e-1
1.01075189e0 1.7565002e-1 2.3542435e-1 2.3542435e-1
1.02561589e0 1.7565002e-1 2.4572777e-1 2.4572777e-1
1.04047989e0 1.7565002e-1 2.5625221e-1 2.5625221e-1
1.05534389e0 1.7565002e-1 2.669976e-1 2.669976e-1
1.07020789e0 1.7565002e-1 2.7796387e-1 2.7796387e-1
1.08507188e0 1.7565002e-1 2.8915108e-1 2.8915108e-1
1.09993588e0 1.7565002e-1 3.0055931e-1 3.0055931e-1

0.0e0 1.8916302e-1 5.2871223e-2 5.2871223e-2
1.4863998e-2 1.8916302e-1 4.8150879e-2 4.8150879e-2
2.9727997e-2 1.8916302e-1 4.3651512e-2 4.3651512e-2
4.4591995e-2 1.8916302e-1 3.9373055e-2 3.9373055e-2
5.9455994e-2 1.8916302e-1 3.5315521e-2 3.5315521e-2
7.4319992e-2 1.8916302e-1 3.1478973e-2 3.1478973e-2
8.918399e-2 1.8916302e-1 2.7863327e-2 2.7863327e-2
1.04047989e-1 1.8916302e-1 2.4468613e-2 2.4468613e-2
1.18911987e-1 1.8916302e-1 2.1294846e-2 2.1294846e-2
1.33775986e-1 1.8916302e-1 1.8342041e-2 1.8342041e-2
1.4863998e-1 1.8916302e-1 1.56101479e-2 1.56101479e-2
1.6350398e-1 1.8916302e-1 1.30991989e-2 1.30991989e-2
1.7836798e-1 1.8916302e-1 1.08091942e-2 1.08091942e-2
1.9323198e-1 1.8916302e-1 8.7401253e-3 8.7401253e-3
2.0809598e-1 1.8916302e-1 6.8919945e-3 6.8919945e-3
2.2295998e-1 1.8916302e-1 5.2648026e-3 5.2648026e-3
2.3782397e-1 1.8916302e-1 3.8585495e-3 3.8585495e-3
2.5268797e-1 1.8916302e-1 2.6732344e-3 2.6732344e-3
2.6755197e-1 1.8916302e-1 1.7088579e-3 1.7088579e-3
2.8241597e-1 1.8916302e-1 9.654205e-4 9.654205e-4
2.9727997e-1 1.8916302e-1 4.429214e-4 4.429214e-4
3.1214397e-1 1.8916302e-1 1.413605e-4 1.413605e-4
3.2700797e-1 1.8916302e-1 6.07376e-5 6.07376e-5
3.4187196e-1 1.8916302e-1 2.010574e-4 2.010574e-4
3.5673596e-1 1.8916302e-1 5.623097e-4 5.623097e-4
3.7159996e-1 1.8916302e-1 1.1444934e-3 1.1444934e-3
3.8646396e-1 1.8916302e-1 1.947632e-3 1.947632e-3
4.0132796e-1 1.8916302e-1 2.971695e-3 2.971695e-3
4.1619196e-1 1.8916302e-1 4.216713e-3 4.216713e-3
4.3105595e-1 1.8916302e-1 5.682648e-3 5.682648e-3
4.4591995e-1 1.8916302e-1 7.369537e-3 7.369537e-3
4.6078395e-1 1.8916302e-1 9.277367e-3 9.277367e-3
4.7564795e-1 1.8916302e-1 1.140612e-2 1.140612e-2
4.9051195e-1 1.8916302e-1 1.3755821e-2 1.3755821e-2
5.0537595e-1 1.8916302e-1 1.632647e-2 1.632647e-2
5.2023994e-1 1.8916302e-1 1.9118027e-2 1.9118027e-2
5.3510394e-1 1.8916302e-1 2.2130547e-2 2.2130547e-2
5.4996794e-1 1.8916302e-1 2.5364014e-2 2.5364014e-2
5.6483194e-1 1.8916302e-1 2.881839e-2 2.881839e-2
5.7969594e-1 1.8916302e-1 3.2493713e-2 3.2493713e-2
5.9455994e-1 1.8916302e-1 3.6390053e-2 3.6390053e-2
6.0942393e-1 1.8916302e-1 4.0507256e-2 4.0507256e-2
6.2428793e-1 1.8916302e-1 4.4845345e-2 4.4845345e-2
6.3915193e-1 1.8916302e-1 4.940445e-2 4.940445e-2
6.5401593e-1 1.8916302e-1 5.4184494e-2 5.4184494e-2
6.6887993e-1 1.8916302e-1 5.9185493e-2 5.9185493e-2
6.8374393e-1 1.8916302e-1 6.4407295e-2 6.4407295e-2
6.9860793e-1 1.8916302e-1 6.985019e-2 6.985019e-2
7.1347192e-1 1.8916302e-1 7.551395e-2 7.551395e-2
7.2833592e-1 1.8916302e-1 8.139867e-2 8.139867e-2
7.4319992e-1 1.8916302e-1 8.750432e-2 8.750432e-2
7.5806392e-1 1.8916302e-1 9.383093e-2 9.383093e-2
7.7292792e-1 1.8916302e-1 1.0037842e-1 1.0037842e-1
7.8779192e-1 1.8916302e-1 1.0714691e-1 1.0714691e-1
8.0265591e-1 1.8916302e-1 1.1413635e-1 1.1413635e-1
8.1751991e-1 1.8916302e-1 1.213466e-1 1.213466e-1
8.3238391e-1 1.8916302e-1 1.2877794e-1 1.2877794e-1
8.4724791e-1 1.8916302e-1 1.3643016e-1 1.3643016e-1
8.6211191e-1 1.8916302e-1 1.4430339e-1 1.4430339e-1
8.769759e-1 1.8916302e-1 1.5239746e-1 1.5239746e-1
8.918399e-1 1.8916302e-1 1.6071251e-1 1.6071251e-1
9.067039e-1 1.8916302e-1 1.692485e-1 1.692485e-1
9.215679e-1 1.8916302e-1 1.7800537e-1 1.7800537e-1
9.364319e-1 1.8916302e-1 1.8698318e-1 1.8698318e-1
9.512959e-1 1.8916302e-1 1.9618202e-1 1.9618202e-1
9.661599e-1 1.8916302e-1 2.056018e-1 2.056018e-1
9.810239e-1 1.8916302e-1 2.1524239e-1 2.1524239e-1
9.958879e-1 1.8916302e-1 2.2510399e-1 2.2510399e-1
1.01075189e0 1.8916302e-1 2.3518661e-1 2.3518661e-1
1.02561589e0 1.8916302e-1 2.4549004e-1 2.4549004e-1
1.04047989e0 1.8916302e-1 2.5601448e-1 2.5601448e-1
1.05534389e0 1.8916302e-1 2.6675987e-1 2.6675987e-1
1.07020789e0 1.8916302e-1 2.7772614e-1 2.7772614e-1
1.08507188e0 1.8916302e-1 2.8891335e-1 2.8891335e-1
1.09993588e0 1.8916302e-1 3.0032158e-1 3.0032158e-1

0.0e0 2.0267603e-1 5.2816086e-2 5.2816086e-2
1.4863998e-2 2.0267603e-1 4.8095741e-2 4.8095741e-2
2.9727997e-2 2.0267603e-1 4.3596375e-2 4.3596375e-2
4.4591995e-2 2.0267603e-1 3.9317917e-2 3.9317917e-2
5.9455994e-2 2.0267603e-1 3.5260384e-2 3.5260384e-2
7.4319992e-2 2.0267603e-1 3.1423836e-2 3.1423836e-2
8.918399e-2 2.0267603e-1 2.780819e-2 2.780819e-2
1.04047989e-1 2.0267603e-1 2.4413475e-2 2.4413475e-2
1.18911987e-1 2.0267603e-1 2.1239708e-2 2.1239708e-2
1.33775986e-1 2.0267603e-1 1.8286903e-2 1.8286903e-2
1.4863998e-1 2.0267603e-1 1.5555008e-2 1.5555008e-2
1.6350398e-1 2.0267603e-1 1.3044062e-2 1.3044062e-2
1.7836798e-1 2.0267603e-1 1.0754055e-2 1.0754055e-2
1.9323198e-1 2.0267603e-1 8.6849854e-3 8.6849854e-3
2.0809598e-1 2.0267603e-1 6.8368553e-3 6.8368553e-3
2.2295998e-1 2.0267603e-1 5.2096638e-3 5.2096638e-3
2.3782397e-1 2.0267603e-1 3.8034103e-3 3.8034103e-3
2.5268797e-1 2.0267603e-1 2.6180954e-3 2.6180954e-3
2.6755197e-1 2.0267603e-1 1.6537184e-3 1.6537184e-3
2.8241597e-1 2.0267603e-1 9.102798e-4 9.102798e-4
2.9727997e-1 2.0267603e-1 3.877838e-4 3.877838e-4
3.1214397e-1 2.0267603e-1 8.62228e-5 8.62228e-5
3.2700797e-1 2.0267603e-1 5.6e-6 5.6e-6
3.4187196e-1 2.0267603e-1 1.459198e-4 1.459198e-4
3.5673596e-1 2.0267603e-1 5.071716e-4 5.071716e-4
3.7159996e-1 2.0267603e-1 1.0893553e-3 1.0893553e-3
3.8646396e-1 2.0267603e-1 1.892496e-3 1.892496e-3
4.0132796e-1 2.0267603e-1 2.916559e-3 2.916559e-3
4.1619196e-1 2.0267603e-1 4.161575e-3 4.161575e-3
4.3105595e-1 2.0267603e-1 5.62751e-3 5.62751e-3
4.4591995e-1 2.0267603e-1 7.3144e-3 7.3144e-3
4.6078395e-1 2.0267603e-1 9.222229e-3 9.222229e-3
4.7564795e-1 2.0267603e-1 1.1350983e-2 1.1350983e-2
4.9051195e-1 2.0267603e-1 1.3700684e-2 1.3700684e-2
5.0537595e-1 2.0267603e-1 1.6271332e-2 1.6271332e-2
5.2023994e-1 2.0267603e-1 1.9062889e-2 1.9062889e-2
5.3510394e-1 2.0267603e-1 2.2075409e-2 2.2075409e-2
5.4996794e-1 2.0267603e-1 2.5308876e-2 2.5308876e-2
5.6483194e-1 2.0267603e-1 2.8763298e-2 2.8763298e-2
5.7969594e-1 2.0267603e-1 3.2438545e-2 3.2438545e-2
5.9455994e-1 2.0267603e-1 3.6334885e-2 3.6334885e-2
6.0942393e-1 2.0267603e-1 4.0452087e-2 4.0452087e-2
6.2428793e-1 2.0267603e-1 4.4790176e-2 4.4790176e-2
6.3915193e-1 2.0267603e-1 4.9349281e-2 4.9349281e-2
6.5401593e-1 2.0267603e-1 5.4129326e-2 5.4129326e-2
6.6887993e-1 2.0267603e-1 5.9130325e-2 5.9130325e-2
6.8374393e-1 2.0267603e-1 6.4352127e-2 6.4352127e-2
6.9860793e-1 2.0267603e-1 6.979501e-2 6.979501e-2
7.1347192e-1 2.0267603e-1 7.545879e-2 7.545879e-2
7.2833592e-1 2.0267603e-1 8.13435e-2 8.13435e-2
7.4319992e-1 2.0267603e-1 8.744916e-2 8.744916e-2
7.5806392e-1 2.0267603e-1 9.377576e-2 9.377576e-2
7.7292792e-1 2.0267603e-1 1.0032324e-1 1.0032324e-1
7.8779192e-1 2.0267603e-1 1.0709174e-1 1.0709174e-1
8.0265591e-1 2.0267603e-1 1.1408119e-1 1.1408119e-1
8.1751991e-1 2.0267603e-1 1.2129144e-1 1.2129144e-1
8.3238391e-1 2.0267603e-1 1.2872278e-1 1.2872278e-1
8.4724791e-1 2.0267603e-1 1.3637498e-1 1.3637498e-1
8.6211191e-1 2.0267603e-1 1.4424821e-1 1.4424821e-1
8.769759e-1 2.0267603e-1 1.5234225e-1 1.5234225e-1
8.918399e-1 2.0267603e-1 1.6065727e-1 1.6065727e-1
9.067039e-1 2.0267603e-1 1.6919334e-1 1.6919334e-1
9.215679e-1 2.0267603e-1 1.7795021e-1 1.7795021e-1
9.364319e-1 2.0267603e-1 1.8692802e-1 1.8692802e-1
9.512959e-1 2.0267603e-1 1.9612686e-1 1.9612686e-1
9.661599e-1 2.0267603e-1 2.0554665e-1 2.0554665e-1
9.810239e-1 2.0267603e-1 2.1518723e-1 2.1518723e-1
9.958879e-1 2.0267603e-1 2.2504883e-1 2.2504883e-1
1.01075189e0 2.0267603e-1 2.3513145e-1 2.3513145e-1
1.02561589e0 2.0267603e-1 2.454348e-1 2.454348e-1
1.04047989e0 2.0267603e-1 2.5595924e-1 2.5595924e-1
1.05534389e0 2.0267603e-1 2.6670471e-1 2.6670471e-1
1.07020789e0 2.0267603e-1 2.7767097e-1 2.7767097e-1
1.08507188e0 2.0267603e-1 2.8885818e-1 2.8885818e-1
1.09993588e0 2.0267603e-1 3.0026642e-1 3.0026642e-1

0.0e0 2.1618903e-1 5.2943542e-2 5.2943542e-2
1.4863998e-2 2.1618903e-1 4.8223206e-2 4.8223206e-2
2.9727997e-2 2.1618903e-1 4.3723839e-2 4.3723839e-2
4.4591995e-2 2.1618903e-1 3.9445374e-2 3.9445374e-2
5.9455994e-2 2.1618903e-1 3.5387848e-2 3.5387848e-2
7.4319992e-2 2.1618903e-1 3.15513e-2 3.15513e-2
8.918399e-2 2.1618903e-1 2.7935646e-2 2.7935646e-2
1.04047989e-1 2.1618903e-1 2.454094e-2 2.454094e-2
1.18911987e-1 2.1618903e-1 2.1367165e-2 2.1367165e-2
1.33775986e-1 2.1618903e-1 1.841436e-2 1.841436e-2
1.4863998e-1 2.1618903e-1 1.56824722e-2 1.56824722e-2
1.6350398e-1 2.1618903e-1 1.3171524e-2 1.3171524e-2
1.7836798e-1 2.1618903e-1 1.0881517e-2 1.0881517e-2
1.9323198e-1 2.1618903e-1 8.8124481e-3 8.8124481e-3
2.0809598e-1 2.1618903e-1 6.9643173e-3 6.9643173e-3
2.2295998e-1 2.1618903e-1 5.3371257e-3 5.3371257e-3
2.3782397e-1 2.1618903e-1 3.9308723e-3 3.9308723e-3
2.5268797e-1 2.1618903e-1 2.7455574e-3 2.7455574e-3
2.6755197e-1 2.1618903e-1 1.7811806e-3 1.7811806e-3
2.8241597e-1 2.1618903e-1 1.037742e-3 1.037742e-3
2.9727997e-1 2.1618903e-1 5.152397e-4 5.152397e-4
3.1214397e-1 2.1618903e-1 2.136787e-4 2.136787e-4
3.2700797e-1 2.1618903e-1 1.330559e-4 1.330559e-4
3.4187196e-1 2.1618903e-1 2.733719e-4 2.733719e-4
3.5673596e-1 2.1618903e-1 6.34636e-4 6.34636e-4
3.7159996e-1 2.1618903e-1 1.216819e-3 1.216819e-3
3.8646396e-1 2.1618903e-1 2.0199512e-3 2.0199512e-3
4.0132796e-1 2.1618903e-1 3.044022e-3 3.044022e-3
4.1619196e-1 2.1618903e-1 4.289032e-3 4.289032e-3
4.3105595e-1 2.1618903e-1 5.754967e-3 5.754967e-3
4.4591995e-1 2.1618903e-1 7.441864e-3 7.441864e-3
4.6078395e-1 2.1618903e-1 9.349686e-3 9.349686e-3
4.7564795e-1 2.1618903e-1 1.147844e-2 1.147844e-2
4.9051195e-1 2.1618903e-1 1.3828148e-2 1.3828148e-2
5.0537595e-1 2.1618903e-1 1.6398788e-2 1.6398788e-2
5.2023994e-1 2.1618903e-1 1.9190346e-2 1.9190346e-2
5.3510394e-1 2.1618903e-1 2.2202873e-2 2.2202873e-2
5.4996794e-1 2.1618903e-1 2.5436333e-2 2.5436333e-2
5.6483194e-1 2.1618903e-1 2.8890701e-2 2.8890701e-2
5.7969594e-1 2.1618903e-1 3.2566025e-2 3.2566025e-2
5.9455994e-1 2.1618903e-1 3.6462357e-2 3.6462357e-2
6.0942393e-1 2.1618903e-1 4.0579567e-2 4.0579567e-2
6.2428793e-1 2.1618903e-1 4.4917656e-2 4.4917656e-2
6.3915193e-1 2.1618903e-1 4.9476753e-2 4.9476753e-2
6.5401593e-1 2.1618903e-1 5.4256805e-2 5.4256805e-2
6.6887993e-1 2.1618903e-1 5.9257797e-2 5.9257797e-2
6.8374393e-1 2.1618903e-1 6.4479599e-2 6.4479599e-2
6.9860793e-1 2.1618903e-1 6.99225e-2 6.99225e-2
7.1347192e-1 2.1618903e-1 7.558626e-2 7.558626e-2
7.2833592e-1 2.1618903e-1 8.147098e-2 8.147098e-2
7.4319992e-1 2.1618903e-1 8.757663e-2 8.757663e-2
7.5806392e-1 2.1618903e-1 9.390323e-2 9.390323e-2
7.7292792e-1 2.1618903e-1 1.0045071e-1 1.0045071e-1
7.8779192e-1 2.1618903e-1 1.0721922e-1 1.0721922e-1
8.0265591e-1 2.1618903e-1 1.1420866e-1 1.1420866e-1
8.1751991e-1 2.1618903e-1 1.2141891e-1 1.2141891e-1
8.3238391e-1 2.1618903e-1 1.2885025e-1 1.2885025e-1
8.4724791e-1 2.1618903e-1 1.3650246e-1 1.3650246e-1
8.6211191e-1 2.1618903e-1 1.443757e-1 1.443757e-1
8.769759e-1 2.1618903e-1 1.5246974e-1 1.5246974e-1
8.918399e-1 2.1618903e-1 1.6078479e-1 1.6078479e-1
9.067039e-1 2.1618903e-1 1.6932076e-1 1.6932076e-1
9.215679e-1 2.1618903e-1 1.780777e-1 1.780777e-1
9.364319e-1 2.1618903e-1 1.8705551e-1 1.8705551e-1
9.512959e-1 2.1618903e-1 1.9625435e-1 1.9625435e-1
9.661599e-1 2.1618903e-1 2.0567413e-1 2.0567413e-1
9.810239e-1 2.1618903e-1 2.1531471e-1 2.1531471e-1
9.958879e-1 2.1618903e-1 2.2517632e-1 2.2517632e-1
1.01075189e0 2.1618903e-1 2.3525894e-1 2.3525894e-1
1.02561589e0 2.1618903e-1 2.4556229e-1 2.4556229e-1
1.04047989e0 2.1618903e-1 2.5608673e-1 2.5608673e-1
1.05534389e0 2.1618903e-1 2.6683212e-1 2.6683212e-1
1.07020789e0 2.1618903e-1 2.7779846e-1 2.7779846e-1
1.08507188e0 2.1618903e-1 2.8898567e-1 2.8898567e-1
1.09993588e0 2.1618903e-1 3.003939e-1 3.003939e-1

0.0e0 2.2970203e-1 5.3253601e-2 5.3253601e-2
1.4863998e-2 2.2970203e-1 4.8533264e-2 4.8533264e-2
2.9727997e-2 2.2970203e-1 4.4033897e-2 4.4033897e-2
4.4591995e-2 2.2970203e-1 3.9755432e-2 3.9755432e-2
5.9455994e-2 2.2970203e-1 3.5697906e-2 3.5697906e-2
7.4319992e-2 2.2970203e-1 3.1861359e-2 3.1861359e-2
8.918399e-2 2.2970203e-1 2.8245705e-2 2.8245705e-2
1.04047989e-1 2.2970203e-1 2.4850998e-2 2.4850998e-2
1.18911987e-1 2.2970203e-1 2.1677223e-2 2.1677223e-2
1.33775986e-1 2.2970203e-1 1.8724419e-2 1.8724419e-2
1.4863998e-1 2.2970203e-1 1.5992531e-2 1.5992531e-2
1.6350398e-1 2.2970203e-1 1.34815895e-2 1.34815895e-2
1.7836798e-1 2.2970203e-1 1.11915794e-2 1.11915794e-2
1.9323198e-1 2.2970203e-1 9.1225098e-3 9.1225098e-3
2.0809598e-1 2.2970203e-1 7.2743797e-3 7.2743797e-3
2.2295998e-1 2.2970203e-1 5.6471878e-3 5.6471878e-3
2.3782397e-1 2.2970203e-1 4.2409349e-3 4.2409349e-3
2.5268797e-1 2.2970203e-1 3.0556201e-3 3.0556201e-3
2.6755197e-1 2.2970203e-1 2.0912431e-3 2.0912431e-3
2.8241597e-1 2.2970203e-1 1.34780507e-3 1.34780507e-3
2.9727997e-1 2.2970203e-1 8.253052e-4 8.253052e-4
3.1214397e-1 2.2970203e-1 5.237427e-4 5.237427e-4
3.2700797e-1 2.2970203e-1 4.431198e-4 4.431198e-4
3.4187196e-1 2.2970203e-1 5.834358e-4 5.834358e-4
3.5673596e-1 2.2970203e-1 9.446945e-4 9.446945e-4
3.7159996e-1 2.2970203e-1 1.526878e-3 1.526878e-3
3.8646396e-1 2.2970203e-1 2.3300093e-3 2.3300093e-3
4.0132796e-1 2.2970203e-1 3.354082e-3 3.354082e-3
4.1619196e-1 2.2970203e-1 4.599092e-3 4.599092e-3
4.3105595e-1 2.2970203e-1 6.065025e-3 6.065025e-3
4.4591995e-1 2.2970203e-1 7.751923e-3 7.751923e-3
4.6078395e-1 2.2970203e-1 9.659744e-3 9.659744e-3
4.7564795e-1 2.2970203e-1 1.1788498e-2 1.1788498e-2
4.9051195e-1 2.2970203e-1 1.4138206e-2 1.4138206e-2
5.0537595e-1 2.2970203e-1 1.6708847e-2 1.6708847e-2
5.2023994e-1 2.2970203e-1 1.9500404e-2 1.9500404e-2
5.3510394e-1 2.2970203e-1 2.2512932e-2 2.2512932e-2
5.4996794e-1 2.2970203e-1 2.5746391e-2 2.5746391e-2
5.6483194e-1 2.2970203e-1 2.9200798e-2 2.9200798e-2
5.7969594e-1 2.2970203e-1 3.2876076e-2 3.2876076e-2
5.9455994e-1 2.2970203e-1 3.6772408e-2 3.6772408e-2
6.0942393e-1 2.2970203e-1 4.0889618e-2 4.0889618e-2
6.2428793e-1 2.2970203e-1 4.5227707e-2 4.5227707e-2
6.3915193e-1 2.2970203e-1 4.9786804e-2 4.9786804e-2
6.5401593e-1 2.2970203e-1 5.4566856e-2 5.4566856e-2
6.6887993e-1 2.2970203e-1 5.9567848e-2 5.9567848e-2
6.8374393e-1 2.2970203e-1 6.478965e-2 6.478965e-2
6.9860793e-1 2.2970203e-1 7.023254e-2 7.023254e-2
7.1347192e-1 2.2970203e-1 7.58963e-2 7.58963e-2
7.2833592e-1 2.2970203e-1 8.178102e-2 8.178102e-2
7.4319992e-1 2.2970203e-1 8.788669e-2 8.788669e-2
7.5806392e-1 2.2970203e-1 9.421329e-2 9.421329e-2
7.7292792e-1 2.2970203e-1 1.0076077e-1 1.0076077e-1
7.8779192e-1 2.2970203e-1 1.0752927e-1 1.0752927e-1
8.0265591e-1 2.2970203e-1 1.145187e-1 1.145187e-1
8.1751991e-1 2.2970203e-1 1.2172896e-1 1.2172896e-1
8.3238391e-1 2.2970203e-1 1.2916031e-1 1.2916031e-1
8.4724791e-1 2.2970203e-1 1.3681252e-1 1.3681252e-1
8.6211191e-1 2.2970203e-1 1.4468575e-1 1.4468575e-1
8.769759e-1 2.2970203e-1 1.5277979e-1 1.5277979e-1
8.918399e-1 2.2970203e-1 1.6109483e-1 1.6109483e-1
9.067039e-1 2.2970203e-1 1.6963081e-1 1.6963081e-1
9.215679e-1 2.2970203e-1 1.7838776e-1 1.7838776e-1
9.364319e-1 2.2970203e-1 1.8736557e-1 1.8736557e-1
9.512959e-1 2.2970203e-1 1.965644e-1 1.965644e-1
9.661599e-1 2.2970203e-1 2.0598419e-1 2.0598419e-1
9.810239e-1 2.2970203e-1 2.1562477e-1 2.1562477e-1
9.958879e-1 2.2970203e-1 2.2548637e-1 2.2548637e-1
1.01075189e0 2.2970203e-1 2.35569e-1 2.35569e-1
1.02561589e0 2.2970203e-1 2.4587234e-1 2.4587234e-1
1.04047989e0 2.2970203e-1 2.5639679e-1 2.5639679e-1
1.05534389e0 2.2970203e-1 2.6714218e-1 2.6714218e-1
1.07020789e0 2.2970203e-1 2.7810844e-1 2.7810844e-1
1.08507188e0 2.2970203e-1 2.8929573e-1 2.8929573e-1
1.09993588e0 2.2970203e-1 3.0070396e-1 3.0070396e-1

0.0e0 2.4321503e-1 5.3746269e-2 5.3746269e-2
1.4863998e-2 2.4321503e-1 4.9025932e-2 4.9025932e-2
2.9727997e-2 2.4321503e-1 4.4526566e-2 4.4526566e-2
4.4591995e-2 2.4321503e-1 4.02481e-2 4.02481e-2
5.9455994e-2 2.4321503e-1 3.6190575e-2 3.6190575e-2
7.4319992e-2 2.4321503e-1 3.2354027e-2 3.2354027e-2
8.918399e-2 2.4321503e-1 2.8738373e-2 2.8738373e-2
1.04047989e-1 2.4321503e-1 2.5343666e-2 2.5343666e-2
1.18911987e-1 2.4321503e-1 2.2169891e-2 2.2169891e-2
1.33775986e-1 2.4321503e-1 1.9217087e-2 1.9217087e-2
1.4863998e-1 2.4321503e-1 1.6485199e-2 1.6485199e-2
1.6350398e-1 2.4321503e-1 1.3974248e-2 1.3974248e-2
1.7836798e-1 2.4321503e-1 1.16842407e-2 1.16842407e-2
1.9323198e-1 2.4321503e-1 9.6151749e-3 9.6151749e-3
2.0809598e-1 2.4321503e-1 7.767044e-3 7.767044e-3
2.2295998e-1 2.4321503e-1 6.1398528e-3 6.1398528e-3
2.3782397e-1 2.4321503e-1 4.733599e-3 4.733599e-3
2.5268797e-1 2.4321503e-1 3.5482841e-3 3.5482841e-3
2.6755197e-1 2.4321503e-1 2.5839072e-3 2.5839072e-3
2.8241597e-1 2.4321503e-1 1.8404694e-3 1.8404694e-3
2.9727997e-1 2.4321503e-1 1.3179694e-3 1.3179694e-3
3.1214397e-1 2.4321503e-1 1.0164085e-3 1.0164085e-3
3.2700797e-1 2.4321503e-1 9.357857e-4 9.357857e-4
3.4187196e-1 2.4321503e-1 1.0761017e-3 1.0761017e-3
3.5673596e-1 2.4321503e-1 1.4373627e-3 1.4373627e-3
3.7159996e-1 2.4321503e-1 2.0195465e-3 2.0195465e-3
3.8646396e-1 2.4321503e-1 2.8226779e-3 2.8226779e-3
4.0132796e-1 2.4321503e-1 3.846748e-3 3.846748e-3
4.1619196e-1 2.4321503e-1 5.091759e-3 5.091759e-3
4.3105595e-1 2.4321503e-1 6.557693e-3 6.557693e-3
4.4591995e-1 2.4321503e-1 8.24459e-3 8.24459e-3
4.6078395e-1 2.4321503e-1 1.0152412e-2 1.0152412e-2
4.7564795e-1 2.4321503e-1 1.2281166e-2 1.2281166e-2
4.9051195e-1 2.4321503e-1 1.4630875e-2 1.4630875e-2
5.0537595e-1 2.4321503e-1 1.7201515e-2 1.7201515e-2
5.2023994e-1 2.4321503e-1 1.9993073e-2 1.9993073e-2
5.3510394e-1 2.4321503e-1 2.30056e-2 2.30056e-2
5.4996794e-1 2.4321503e-1 2.623906e-2 2.623906e-2
5.6483194e-1 2.4321503e-1 2.9693466e-2 2.9693466e-2
5.7969594e-1 2.4321503e-1 3.3368774e-2 3.3368774e-2
5.9455994e-1 2.4321503e-1 3.7265106e-2 3.7265106e-2
6.0942393e-1 2.4321503e-1 4.1382317e-2 4.1382317e-2
6.2428793e-1 2.4321503e-1 4.5720406e-2 4.5720406e-2
6.3915193e-1 2.4321503e-1 5.0279503e-2 5.0279503e-2
6.5401593e-1 2.4321503e-1 5.5059555e-2 5.5059555e-2
6.6887993e-1 2.4321503e-1 6.0060547e-2 6.0060547e-2
6.8374393e-1 2.4321503e-1 6.5282349e-2 6.5282349e-2
6.9860793e-1 2.4321503e-1 7.072525e-2 7.072525e-2
7.1347192e-1 2.4321503e-1 7.6389e-2 7.6389e-2
7.2833592e-1 2.4321503e-1 8.227373e-2 8.227373e-2
7.4319992e-1 2.4321503e-1 8.837938e-2 8.837938e-2
7.5806392e-1 2.4321503e-1 9.470598e-2 9.470598e-2
7.7292792e-1 2.4321503e-1 1.0125346e-1 1.0125346e-1
7.8779192e-1 2.4321503e-1 1.0802197e-1 1.0802197e-1
8.0265591e-1 2.4321503e-1 1.1501141e-1 1.1501141e-1
8.1751991e-1 2.4321503e-1 1.2222166e-1 1.2222166e-1
8.3238391e-1 2.4321503e-1 1.29653e-1 1.29653e-1
8.4724791e-1 2.4321503e-1 1.373052e-1 1.373052e-1
8.6211191e-1 2.4321503e-1 1.4517845e-1 1.4517845e-1
8.769759e-1 2.4321503e-1 1.5327249e-1 1.5327249e-1
8.918399e-1 2.4321503e-1 1.6158754e-1 1.6158754e-1
9.067039e-1 2.4321503e-1 1.7012354e-1 1.7012354e-1
9.215679e-1 2.4321503e-1 1.7888046e-1 1.7888046e-1
9.364319e-1 2.4321503e-1 1.8785828e-1 1.8785828e-1
9.512959e-1 2.4321503e-1 1.9705704e-1 1.9705704e-1
9.661599e-1 2.4321503e-1 2.064769e-1 2.064769e-1
9.810239e-1 2.4321503e-1 2.1611748e-1 2.1611748e-1
9.958879e-1 2.4321503e-1 2.2597908e-1 2.2597908e-1
1.01075189e0 2.4321503e-1 2.360617e-1 2.360617e-1
1.02561589e0 2.4321503e-1 2.4636505e-1 2.4636505e-1
1.04047989e0 2.4321503e-1 2.568895e-1 2.568895e-1
1.05534389e0 2.4321503e-1 2.6763489e-1 2.6763489e-1
1.07020789e0 2.4321503e-1 2.7860115e-1 2.7860115e-1
1.08507188e0 2.4321503e-1 2.8978844e-1 2.8978844e-1
1.09993588e0 2.4321503e-1 3.011966e-1 3.011966e-1

0.0e0 2.5672803e-1 5.4421532e-2 5.4421532e-2
1.4863998e-2 2.5672803e-1 4.9701187e-2 4.9701187e-2
2.9727997e-2 2.5672803e-1 4.520182e-2 4.520182e-2
4.4591995e-2 2.5672803e-1 4.0923363e-2 4.0923363e-2
5.9455994e-2 2.5672803e-1 3.686583e-2 3.686583e-2
7.4319992e-2 2.5672803e-1 3.3029282e-2 3.3029282e-2
8.918399e-2 2.5672803e-1 2.9413635e-2 2.9413635e-2
1.04047989e-1 2.5672803e-1 2.6018929e-2 2.6018929e-2
1.18911987e-1 2.5672803e-1 2.2845161e-2 2.2845161e-2
1.33775986e-1 2.5672803e-1 1.989235e-2 1.989235e-2
1.4863998e-1 2.5672803e-1 1.7160461e-2 1.7160461e-2
1.6350398e-1 2.5672803e-1 1.4649515e-2 1.4649515e-2
1.7836798e-1 2.5672803e-1 1.23595078e-2 1.23595078e-2
1.9323198e-1 2.5672803e-1 1.02904404e-2 1.02904404e-2
2.0809598e-1 2.5672803e-1 8.4423096e-3 8.4423096e-3
2.2295998e-1 2.5672803e-1 6.8151181e-3 6.8151181e-3
2.3782397e-1 2.5672803e-1 5.4088643e-3 5.4088643e-3
2.5268797e-1 2.5672803e-1 4.2235495e-3 4.2235495e-3
2.6755197e-1 2.5672803e-1 3.2591725e-3 3.2591725e-3
2.8241597e-1 2.5672803e-1 2.5157349e-3 2.5157349e-3
2.9727997e-1 2.5672803e-1 1.9932349e-3 1.9932349e-3
3.1214397e-1 2.5672803e-1 1.691674e-3 1.691674e-3
3.2700797e-1 2.5672803e-1 1.6110527e-3 1.6110527e-3
3.4187196e-1 2.5672803e-1 1.7513687e-3 1.7513687e-3
3.5673596e-1 2.5672803e-1 2.1126175e-3 2.1126175e-3
3.7159996e-1 2.5672803e-1 2.694809e-3 2.694809e-3
3.8646396e-1 2.5672803e-1 3.49794e-3 3.49794e-3
4.0132796e-1 2.5672803e-1 4.522011e-3 4.522011e-3
4.1619196e-1 2.5672803e-1 5.76703e-3 5.76703e-3
4.3105595e-1 2.5672803e-1 7.232965e-3 7.232965e-3
4.4591995e-1 2.5672803e-1 8.919846e-3 8.919846e-3
4.6078395e-1 2.5672803e-1 1.0827675e-2 1.0827675e-2
4.7564795e-1 2.5672803e-1 1.2956429e-2 1.2956429e-2
4.9051195e-1 2.5672803e-1 1.530613e-2 1.530613e-2
5.0537595e-1 2.5672803e-1 1.7876785e-2 1.7876785e-2
5.2023994e-1 2.5672803e-1 2.0668343e-2 2.0668343e-2
5.3510394e-1 2.5672803e-1 2.3680862e-2 2.3680862e-2
5.4996794e-1 2.5672803e-1 2.6914322e-2 2.6914322e-2
5.6483194e-1 2.5672803e-1 3.0368729e-2 3.0368729e-2
5.7969594e-1 2.5672803e-1 3.4044037e-2 3.4044037e-2
5.9455994e-1 2.5672803e-1 3.7940376e-2 3.7940376e-2
6.0942393e-1 2.5672803e-1 4.2057579e-2 4.2057579e-2
6.2428793e-1 2.5672803e-1 4.6395668e-2 4.6395668e-2
6.3915193e-1 2.5672803e-1 5.0954773e-2 5.0954773e-2
6.5401593e-1 2.5672803e-1 5.5734818e-2 5.5734818e-2
6.6887993e-1 2.5672803e-1 6.0735817e-2 6.0735817e-2
6.8374393e-1 2.5672803e-1 6.5957619e-2 6.5957619e-2
6.9860793e-1 2.5672803e-1 7.140051e-2 7.140051e-2
7.1347192e-1 2.5672803e-1 7.706427e-2 7.706427e-2
7.2833592e-1 2.5672803e-1 8.294899e-2 8.294899e-2
7.4319992e-1 2.5672803e-1 8.905464e-2 8.905464e-2
7.5806392e-1 2.5672803e-1 9.538126e-2 9.538126e-2
7.7292792e-1 2.5672803e-1 1.0192874e-1 1.0192874e-1
7.8779192e-1 2.5672803e-1 1.0869724e-1 1.0869724e-1
8.0265591e-1 2.5672803e-1 1.1568668e-1 1.1568668e-1
8.1751991e-1 2.5672803e-1 1.2289693e-1 1.2289693e-1
8.3238391e-1 2.5672803e-1 1.3032826e-1 1.3032826e-1
8.4724791e-1 2.5672803e-1 1.3798048e-1 1.3798048e-1
8.6211191e-1 2.5672803e-1 1.4585371e-1 1.4585371e-1
8.769759e-1 2.5672803e-1 1.5394775e-1 1.5394775e-1
8.918399e-1 2.5672803e-1 1.622628e-1 1.622628e-1
9.067039e-1 2.5672803e-1 1.707988e-1 1.707988e-1
9.215679e-1 2.5672803e-1 1.7955566e-1 1.7955566e-1
9.364319e-1 2.5672803e-1 1.8853348e-1 1.8853348e-1
9.512959e-1 2.5672803e-1 1.9773232e-1 1.9773232e-1
9.661599e-1 2.5672803e-1 2.071521e-1 2.071521e-1
9.810239e-1 2.5672803e-1 2.1679268e-1 2.1679268e-1
9.958879e-1 2.5672803e-1 2.2665436e-1 2.2665436e-1
1.01075189e0 2.5672803e-1 2.3673698e-1 2.3673698e-1
1.02561589e0 2.5672803e-1 2.4704033e-1 2.4704033e-1
1.04047989e0 2.5672803e-1 2.5756477e-1 2.5756477e-1
1.05534389e0 2.5672803e-1 2.6831017e-1 2.6831017e-1
1.07020789e0 2.5672803e-1 2.7927643e-1 2.7927643e-1
1.08507188e0 2.5672803e-1 2.9046364e-1 2.9046364e-1
1.09993588e0 2.5672803e-1 3.0187187e-1 3.0187187e-1

0.0e0 2.7024103e-1 5.5279404e-2 5.5279404e-2
1.4863998e-2 2.7024103e-1 5.0559059e-2 5.0559059e-2
2.9727997e-2 2.7024103e-1 4.6059692e-2 4.6059692e-2
4.4591995e-2 2.7024103e-1 4.1781235e-2 4.1781235e-2
5.9455994e-2 2.7024103e-1 3.7723701e-2 3.7723701e-2
7.4319992e-2 2.7024103e-1 3.3887154e-2 3.3887154e-2
8.918399e-2 2.7024103e-1 3.0271507e-2 3.0271507e-2
1.04047989e-1 2.7024103e-1 2.6876793e-2 2.6876793e-2
1.18911987e-1 2.7024103e-1 2.3703026e-2 2.3703026e-2
1.33775986e-1 2.7024103e-1 2.0750221e-2 2.0750221e-2
1.4863998e-1 2.7024103e-1 1.8018326e-2 1.8018326e-2
1.6350398e-1 2.7024103e-1 1.5507382e-2 1.5507382e-2
1.7836798e-1 2.7024103e-1 1.3217375e-2 1.3217375e-2
1.9323198e-1 2.7024103e-1 1.1148307e-2 1.1148307e-2
2.0809598e-1 2.7024103e-1 9.3001762e-3 9.3001762e-3
2.2295998e-1 2.7024103e-1 7.6729843e-3 7.6729843e-3
2.3782397e-1 2.7024103e-1 6.2667307e-3 6.2667307e-3
2.5268797e-1 2.7024103e-1 5.081416e-3 5.081416e-3
2.6755197e-1 2.7024103e-1 4.117039e-3 4.117039e-3
2.8241597e-1 2.7024103e-1 3.3736e-3 3.3736e-3
2.9727997e-1 2.7024103e-1 2.8511009e-3 2.8511009e-3
3.1214397e-1 2.7024103e-1 2.54954e-3 2.54954e-3
3.2700797e-1 2.7024103e-1 2.4689171e-3 2.4689171e-3
3.4187196e-1 2.7024103e-1 2.6092285e-3 2.6092285e-3
3.5673596e-1 2.7024103e-1 2.9704895e-3 2.9704895e-3
3.7159996e-1 2.7024103e-1 3.5526733e-3 3.5526733e-3
3.8646396e-1 2.7024103e-1 4.355812e-3 4.355812e-3
4.0132796e-1 2.7024103e-1 5.379877e-3 5.379877e-3
4.1619196e-1 2.7024103e-1 6.624893e-3 6.624893e-3
4.3105595e-1 2.7024103e-1 8.090828e-3 8.090828e-3
4.4591995e-1 2.7024103e-1 9.777718e-3 9.777718e-3
4.6078395e-1 2.7024103e-1 1.1685547e-2 1.1685547e-2
4.7564795e-1 2.7024103e-1 1.38143e-2 1.38143e-2
4.9051195e-1 2.7024103e-1 1.6164001e-2 1.6164001e-2
5.0537595e-1 2.7024103e-1 1.873465e-2 1.873465e-2
5.2023994e-1 2.7024103e-1 2.1526207e-2 2.1526207e-2
5.3510394e-1 2.7024103e-1 2.4538727e-2 2.4538727e-2
5.4996794e-1 2.7024103e-1 2.7772194e-2 2.7772194e-2
5.6483194e-1 2.7024103e-1 3.1226593e-2 3.1226593e-2
5.7969594e-1 2.7024103e-1 3.4901878e-2 3.4901878e-2
5.9455994e-1 2.7024103e-1 3.8798218e-2 3.8798218e-2
6.0942393e-1 2.7024103e-1 4.291542e-2 4.291542e-2
6.2428793e-1 2.7024103e-1 4.725351e-2 4.725351e-2
6.3915193e-1 2.7024103e-1 5.1812614e-2 5.1812614e-2
6.5401593e-1 2.7024103e-1 5.6592659e-2 5.6592659e-2
6.6887993e-1 2.7024103e-1 6.1593658e-2 6.1593658e-2
6.8374393e-1 2.7024103e-1 6.681546e-2 6.681546e-2
6.9860793e-1 2.7024103e-1 7.225835e-2 7.225835e-2
7.1347192e-1 2.7024103e-1 7.792212e-2 7.792212e-2
7.2833592e-1 2.7024103e-1 8.380684e-2 8.380684e-2
7.4319992e-1 2.7024103e-1 8.991249e-2 8.991249e-2
7.5806392e-1 2.7024103e-1 9.623909e-2 9.623909e-2
7.7292792e-1 2.7024103e-1 1.0278658e-1 1.0278658e-1
7.8779192e-1 2.7024103e-1 1.0955507e-1 1.0955507e-1
8.0265591e-1 2.7024103e-1 1.1654453e-1 1.1654453e-1
8.1751991e-1 2.7024103e-1 1.2375478e-1 1.2375478e-1
8.3238391e-1 2.7024103e-1 1.3118611e-1 1.3118611e-1
8.4724791e-1 2.7024103e-1 1.3883832e-1 1.3883832e-1
8.6211191e-1 2.7024103e-1 1.4671155e-1 1.4671155e-1
8.769759e-1 2.7024103e-1 1.5480559e-1 1.5480559e-1
8.918399e-1 2.7024103e-1 1.6312065e-1 1.6312065e-1
9.067039e-1 2.7024103e-1 1.7165665e-1 1.7165665e-1
9.215679e-1 2.7024103e-1 1.8041353e-1 1.8041353e-1
9.364319e-1 2.7024103e-1 1.8939133e-1 1.8939133e-1
9.512959e-1 2.7024103e-1 1.9859016e-1 1.9859016e-1
9.661599e-1 2.7024103e-1 2.0800995e-1 2.0800995e-1
9.810239e-1 2.7024103e-1 2.1765053e-1 2.1765053e-1
9.958879e-1 2.7024103e-1 2.2751213e-1 2.2751213e-1
1.01075189e0 2.7024103e-1 2.3759476e-1 2.3759476e-1
1.02561589e0 2.7024103e-1 2.4789818e-1 2.4789818e-1
1.04047989e0 2.7024103e-1 2.5842262e-1 2.5842262e-1
1.05534389e0 2.7024103e-1 2.6916801e-1 2.6916801e-1
1.07020789e0 2.7024103e-1 2.8013428e-1 2.8013428e-1
1.08507188e0 2.7024103e-1 2.9132149e-1 2.9132149e-1
1.09993588e0 2.7024103e-1 3.0272972e-1 3.0272972e-1

0.0e0 2.8375403e-1 5.6319862e-2 5.6319862e-2
1.4863998e-2 2.8375403e-1 5.1599525e-2 5.1599525e-2
2.9727997e-2 2.8375403e-1 4.7100159e-2 4.7100159e-2
4.4591995e-2 2.8375403e-1 4.2821693e-2 4.2821693e-2
5.9455994e-2 2.8375403e-1 3.8764168e-2 3.8764168e-2
7.4319992e-2 2.8375403e-1 3.492762e-2 3.492762e-2
8.918399e-2 2.8375403e-1 3.1311966e-2 3.1311966e-2
1.04047989e-1 2.8375403e-1 2.7917259e-2 2.7917259e-2
1.18911987e-1 2.8375403e-1 2.4743484e-2 2.4743484e-2
1.33775986e-1 2.8375403e-1 2.179068e-2 2.179068e-2
1.4863998e-1 2.8375403e-1 1.9058792e-2 1.9058792e-2
1.6350398e-1 2.8375403e-1 1.6547852e-2 1.6547852e-2
1.7836798e-1 2.8375403e-1 1.4257845e-2 1.4257845e-2
1.9323198e-1 2.8375403e-1 1.2188776e-2 1.2188776e-2
2.0809598e-1 2.8375403e-1 1.03406433e-2 1.03406433e-2
2.2295998e-1 2.8375403e-1 8.7134514e-3 8.7134514e-3
2.3782397e-1 2.8375403e-1 7.3071983e-3 7.3071983e-3
2.5268797e-1 2.8375403e-1 6.1218834e-3 6.1218834e-3
2.6755197e-1 2.8375403e-1 5.1575066e-3 5.1575066e-3
2.8241597e-1 2.8375403e-1 4.4140686e-3 4.4140686e-3
2.9727997e-1 2.8375403e-1 3.8915688e-3 3.8915688e-3
3.1214397e-1 2.8375403e-1 3.590007e-3 3.590007e-3
3.2700797e-1 2.8375403e-1 3.5093842e-3 3.5093842e-3
3.4187196e-1 2.8375403e-1 3.6496979e-3 3.6496979e-3
3.5673596e-1 2.8375403e-1 4.0109558e-3 4.0109558e-3
3.7159996e-1 2.8375403e-1 4.5931396e-3 4.5931396e-3
3.8646396e-1 2.8375403e-1 5.3962708e-3 5.3962708e-3
4.0132796e-1 2.8375403e-1 6.420341e-3 6.420341e-3
4.1619196e-1 2.8375403e-1 7.665352e-3 7.665352e-3
4.3105595e-1 2.8375403e-1 9.131287e-3 9.131287e-3
4.4591995e-1 2.8375403e-1 1.0818185e-2 1.0818185e-2
4.6078395e-1 2.8375403e-1 1.2726006e-2 1.2726006e-2
4.7564795e-1 2.8375403e-1 1.4854759e-2 1.4854759e-2
4.9051195e-1 2.8375403e-1 1.7204468e-2 1.7204468e-2
5.0537595e-1 2.8375403e-1 1.9775108e-2 1.9775108e-2
5.2023994e-1 2.8375403e-1 2.2566666e-2 2.2566666e-2
5.3510394e-1 2.8375403e-1 2.5579193e-2 2.5579193e-2
5.4996794e-1 2.8375403e-1 2.8812653e-2 2.8812653e-2
5.6483194e-1 2.8375403e-1 3.2267044e-2 3.2267044e-2
5.7969594e-1 2.8375403e-1 3.5942368e-2 3.5942368e-2
5.9455994e-1 2.8375403e-1 3.98387e-2 3.98387e-2
6.0942393e-1 2.8375403e-1 4.395591e-2 4.395591e-2
6.2428793e-1 2.8375403e-1 4.8293999e-2 4.8293999e-2
6.3915193e-1 2.8375403e-1 5.2853096e-2 5.2853096e-2
6.5401593e-1 2.8375403e-1 5.7633148e-2 5.7633148e-2
6.6887993e-1 2.8375403e-1 6.263414e-2 6.263414e-2
6.8374393e-1 2.8375403e-1 6.7855942e-2 6.7855942e-2
6.9860793e-1 2.8375403e-1 7.329884e-2 7.329884e-2
7.1347192e-1 2.8375403e-1 7.89626e-2 7.89626e-2
7.2833592e-1 2.8375403e-1 8.484732e-2 8.484732e-2
7.4319992e-1 2.8375403e-1 9.095297e-2 9.095297e-2
7.5806392e-1 2.8375403e-1 9.727957e-2 9.727957e-2
7.7292792e-1 2.8375403e-1 1.0382706e-1 1.0382706e-1
7.8779192e-1 2.8375403e-1 1.1059557e-1 1.1059557e-1
8.0265591e-1 2.8375403e-1 1.17585e-1 1.17585e-1
8.1751991e-1 2.8375403e-1 1.2479526e-1 1.2479526e-1
8.3238391e-1 2.8375403e-1 1.322266e-1 1.322266e-1
8.4724791e-1 2.8375403e-1 1.398788e-1 1.398788e-1
8.6211191e-1 2.8375403e-1 1.4775204e-1 1.4775204e-1
8.769759e-1 2.8375403e-1 1.5584608e-1 1.5584608e-1
8.918399e-1 2.8375403e-1 1.6416113e-1 1.6416113e-1
9.067039e-1 2.8375403e-1 1.7269713e-1 1.7269713e-1
9.215679e-1 2.8375403e-1 1.8145401e-1 1.8145401e-1
9.364319e-1 2.8375403e-1 1.9043182e-1 1.9043182e-1
9.512959e-1 2.8375403e-1 1.9963066e-1 1.9963066e-1
9.661599e-1 2.8375403e-1 2.0905045e-1 2.0905045e-1
9.810239e-1 2.8375403e-1 2.1869102e-1 2.1869102e-1
9.958879e-1 2.8375403e-1 2.2855263e-1 2.2855263e-1
1.01075189e0 2.8375403e-1 2.3863525e-1 2.3863525e-1
1.02561589e0 2.8375403e-1 2.4893867e-1 2.4893867e-1
1.04047989e0 2.8375403e-1 2.5946312e-1 2.5946312e-1
1.05534389e0 2.8375403e-1 2.7020851e-1 2.7020851e-1
1.07020789e0 2.8375403e-1 2.8117477e-1 2.8117477e-1
1.08507188e0 2.8375403e-1 2.9236198e-1 2.9236198e-1
1.09993588e0 2.8375403e-1 3.0377022e-1 3.0377022e-1

0.0e0 2.9726703e-1 5.7542938e-2 5.7542938e-2
1.4863998e-2 2.9726703e-1 5.2822601e-2 5.2822601e-2
2.9727997e-2 2.9726703e-1 4.8323235e-2 4.8323235e-2
4.4591995e-2 2.9726703e-1 4.404477e-2 4.404477e-2
5.9455994e-2 2.9726703e-1 3.9987244e-2 3.9987244e-2
7.4319992e-2 2.9726703e-1 3.6150696e-2 3.6150696e-2
8.918399e-2 2.9726703e-1 3.2535042e-2 3.2535042e-2
1.04047989e-1 2.9726703e-1 2.9140335e-2 2.9140335e-2
1.18911987e-1 2.9726703e-1 2.596656e-2 2.596656e-2
1.33775986e-1 2.9726703e-1 2.3013756e-2 2.3013756e-2
1.4863998e-1 2.9726703e-1 2.0281868e-2 2.0281868e-2
1.6350398e-1 2.9726703e-1 1.7770921e-2 1.7770921e-2
1.7836798e-1 2.9726703e-1 1.5480914e-2 1.5480914e-2
1.9323198e-1 2.9726703e-1 1.3411845e-2 1.3411845e-2
2.0809598e-1 2.9726703e-1 1.15637085e-2 1.15637085e-2
2.2295998e-1 2.9726703e-1 9.9365211e-3 9.9365211e-3
2.3782397e-1 2.9726703e-1 8.5302673e-3 8.5302673e-3
2.5268797e-1 2.9726703e-1 7.3449524e-3 7.3449524e-3
2.6755197e-1 2.9726703e-1 6.3805756e-3 6.3805756e-3
2.8241597e-1 2.9726703e-1 5.6371373e-3 5.6371373e-3
2.9727997e-1 2.9726703e-1 5.1146378e-3 5.1146378e-3
3.1214397e-1 2.9726703e-1 4.8130768e-3 4.8130768e-3
3.2700797e-1 2.9726703e-1 4.732453e-3 4.732453e-3
3.4187196e-1 2.9726703e-1 4.8727655e-3 4.8727655e-3
3.5673596e-1 2.9726703e-1 5.2340317e-3 5.2340317e-3
3.7159996e-1 2.9726703e-1 5.8162155e-3 5.8162155e-3
3.8646396e-1 2.9726703e-1 6.619347e-3 6.619347e-3
4.0132796e-1 2.9726703e-1 7.643417e-3 7.643417e-3
4.1619196e-1 2.9726703e-1 8.88843e-3 8.88843e-3
4.3105595e-1 2.9726703e-1 1.0354364e-2 1.0354364e-2
4.4591995e-1 2.9726703e-1 1.204126e-2 1.204126e-2
4.6078395e-1 2.9726703e-1 1.3949081e-2 1.3949081e-2
4.7564795e-1 2.9726703e-1 1.6077835e-2 1.6077835e-2
4.9051195e-1 2.9726703e-1 1.8427544e-2 1.8427544e-2
5.0537595e-1 2.9726703e-1 2.0998184e-2 2.0998184e-2
5.2023994e-1 2.9726703e-1 2.3789742e-2 2.3789742e-2
5.3510394e-1 2.9726703e-1 2.6802269e-2 2.6802269e-2
5.4996794e-1 2.9726703e-1 3.0035728e-2 3.0035728e-2
5.6483194e-1 2.9726703e-1 3.3490105e-2 3.3490105e-2
5.7969594e-1 2.9726703e-1 3.7165428e-2 3.7165428e-2
5.9455994e-1 2.9726703e-1 4.106176e-2 4.106176e-2
6.0942393e-1 2.9726703e-1 4.517897e-2 4.517897e-2
6.2428793e-1 2.9726703e-1 4.951706e-2 4.951706e-2
6.3915193e-1 2.9726703e-1 5.4076157e-2 5.4076157e-2
6.5401593e-1 2.9726703e-1 5.8856209e-2 5.8856209e-2
6.6887993e-1 2.9726703e-1 6.38572e-2 6.38572e-2
6.8374393e-1 2.9726703e-1 6.9079002e-2 6.9079002e-2
6.9860793e-1 2.9726703e-1 7.45219e-2 7.45219e-2
7.1347192e-1 2.9726703e-1 8.018565e-2 8.018565e-2
7.2833592e-1 2.9726703e-1 8.607037e-2 8.607037e-2
7.4319992e-1 2.9726703e-1 9.217604e-2 9.217604e-2
7.5806392e-1 2.9726703e-1 9.850264e-2 9.850264e-2
7.7292792e-1 2.9726703e-1 1.0505013e-1 1.0505013e-1
7.8779192e-1 2.9726703e-1 1.1181862e-1 1.1181862e-1
8.0265591e-1 2.9726703e-1 1.1880806e-1 1.1880806e-1
8.1751991e-1 2.9726703e-1 1.2601831e-1 1.2601831e-1
8.3238391e-1 2.9726703e-1 1.3344966e-1 1.3344966e-1
8.4724791e-1 2.9726703e-1 1.4110187e-1 1.4110187e-1
8.6211191e-1 2.9726703e-1 1.489751e-1 1.489751e-1
8.769759e-1 2.9726703e-1 1.5706914e-1 1.5706914e-1
8.918399e-1 2.9726703e-1 1.6538419e-1 1.6538419e-1
9.067039e-1 2.9726703e-1 1.739202e-1 1.739202e-1
9.215679e-1 2.9726703e-1 1.8267708e-1 1.8267708e-1
9.364319e-1 2.9726703e-1 1.9165489e-1 1.9165489e-1
9.512959e-1 2.9726703e-1 2.0085373e-1 2.0085373e-1
9.661599e-1 2.9726703e-1 2.1027351e-1 2.1027351e-1
9.810239e-1 2.9726703e-1 2.199141e-1 2.199141e-1
9.958879e-1 2.9726703e-1 2.297757e-1 2.297757e-1
1.01075189e0 2.9726703e-1 2.3985832e-1 2.3985832e-1
1.02561589e0 2.9726703e-1 2.5016167e-1 2.5016167e-1
1.04047989e0 2.9726703e-1 2.6068619e-1 2.6068619e-1
1.05534389e0 2.9726703e-1 2.7143158e-1 2.7143158e-1
1.07020789e0 2.9726703e-1 2.8239784e-1 2.8239784e-1
1.08507188e0 2.9726703e-1 2.9358505e-1 2.9358505e-1
1.09993588e0 2.9726703e-1 3.0499329e-1 3.0499329e-1

0.0e0 3.1078003e-1 5.8948608e-2 5.8948608e-2
1.4863998e-2 3.1078003e-1 5.4228264e-2 5.4228264e-2
2.9727997e-2 3.1078003e-1 4.9728905e-2 4.9728905e-2
4.4591995e-2 3.1078003e-1 4.545044e-2 4.545044e-2
5.9455994e-2 3.1078003e-1 4.1392914e-2 4.1392914e-2
7.4319992e-2 3.1078003e-1 3.7556366e-2 3.7556366e-2
8.918399e-2 3.1078003e-1 3.3940712e-2 3.3940712e-2
1.04047989e-1 3.1078003e-1 3.0545998e-2 3.0545998e-2
1.18911987e-1 3.1078003e-1 2.737223e-2 2.737223e-2
1.33775986e-1 3.1078003e-1 2.4419426e-2 2.4419426e-2
1.4863998e-1 3.1078003e-1 2.168753e-2 2.168753e-2
1.6350398e-1 3.1078003e-1 1.9176582e-2 1.9176582e-2
1.7836798e-1 3.1078003e-1 1.6886578e-2 1.6886578e-2
1.9323198e-1 3.1078003e-1 1.481751e-2 1.481751e-2
2.0809598e-1 3.1078003e-1 1.296938e-2 1.296938e-2
2.2295998e-1 3.1078003e-1 1.1342189e-2 1.1342189e-2
2.3782397e-1 3.1078003e-1 9.9359375e-3 9.9359375e-3
2.5268797e-1 3.1078003e-1 8.7506226e-3 8.7506226e-3
2.6755197e-1 3.1078003e-1 7.7862457e-3 7.7862457e-3
2.8241597e-1 3.1078003e-1 7.0428078e-3 7.0428078e-3
2.9727997e-1 3.1078003e-1 6.5203079e-3 6.5203079e-3
3.1214397e-1 3.1078003e-1 6.218747e-3 6.218747e-3
3.2700797e-1 3.1078003e-1 6.1381233e-3 6.1381233e-3
3.4187196e-1 3.1078003e-1 6.2784416e-3 6.2784416e-3
3.5673596e-1 3.1078003e-1 6.639698e-3 6.639698e-3
3.7159996e-1 3.1078003e-1 7.221878e-3 7.221878e-3
3.8646396e-1 3.1078003e-1 8.025017e-3 8.025017e-3
4.0132796e-1 3.1078003e-1 9.04908e-3 9.04908e-3
4.1619196e-1 3.1078003e-1 1.0294098e-2 1.0294098e-2
4.3105595e-1 3.1078003e-1 1.1760033e-2 1.1760033e-2
4.4591995e-1 3.1078003e-1 1.3446922e-2 1.3446922e-2
4.6078395e-1 3.1078003e-1 1.5354753e-2 1.5354753e-2
4.7564795e-1 3.1078003e-1 1.7483507e-2 1.7483507e-2
4.9051195e-1 3.1078003e-1 1.9833206e-2 1.9833206e-2
5.0537595e-1 3.1078003e-1 2.2403854e-2 2.2403854e-2
5.2023994e-1 3.1078003e-1 2.5195412e-2 2.5195412e-2
5.3510394e-1 3.1078003e-1 2.8207932e-2 2.8207932e-2
5.4996794e-1 3.1078003e-1 3.1441399e-2 3.1441399e-2
5.6483194e-1 3.1078003e-1 3.4895813e-2 3.4895813e-2
5.7969594e-1 3.1078003e-1 3.8571053e-2 3.8571053e-2
5.9455994e-1 3.1078003e-1 4.2467392e-2 4.2467392e-2
6.0942393e-1 3.1078003e-1 4.6584602e-2 4.6584602e-2
6.2428793e-1 3.1078003e-1 5.0922684e-2 5.0922684e-2
6.3915193e-1 3.1078003e-1 5.5481789e-2 5.5481789e-2
6.5401593e-1 3.1078003e-1 6.0261841e-2 6.0261841e-2
6.6887993e-1 3.1078003e-1 6.5262833e-2 6.5262833e-2
6.8374393e-1 3.1078003e-1 7.0484634e-2 7.0484634e-2
6.9860793e-1 3.1078003e-1 7.592754e-2 7.592754e-2
7.1347192e-1 3.1078003e-1 8.15913e-2 8.15913e-2
7.2833592e-1 3.1078003e-1 8.747601e-2 8.747601e-2
7.4319992e-1 3.1078003e-1 9.358167e-2 9.358167e-2
7.5806392e-1 3.1078003e-1 9.990826e-2 9.990826e-2
7.7292792e-1 3.1078003e-1 1.0645575e-1 1.0645575e-1
7.8779192e-1 3.1078003e-1 1.1322426e-1 1.1322426e-1
8.0265591e-1 3.1078003e-1 1.202137e-1 1.202137e-1
8.1751991e-1 3.1078003e-1 1.2742395e-1 1.2742395e-1
8.3238391e-1 3.1078003e-1 1.3485529e-1 1.3485529e-1
8.4724791e-1 3.1078003e-1 1.4250749e-1 1.4250749e-1
8.6211191e-1 3.1078003e-1 1.5038074e-1 1.5038074e-1
8.769759e-1 3.1078003e-1 1.5847478e-1 1.5847478e-1
8.918399e-1 3.1078003e-1 1.6678983e-1 1.6678983e-1
9.067039e-1 3.1078003e-1 1.7532582e-1 1.7532582e-1
9.215679e-1 3.1078003e-1 1.840827e-1 1.840827e-1
9.364319e-1 3.1078003e-1 1.9306052e-1 1.9306052e-1
9.512959e-1 3.1078003e-1 2.0225935e-1 2.0225935e-1
9.661599e-1 3.1078003e-1 2.1167915e-1 2.1167915e-1
9.810239e-1 3.1078003e-1 2.2131973e-1 2.2131973e-1
9.958879e-1 3.1078003e-1 2.3118134e-1 2.3118134e-1
1.01075189e0 3.1078003e-1 2.4126396e-1 2.4126396e-1
1.02561589e0 3.1078003e-1 2.515673e-1 2.515673e-1
1.04047989e0 3.1078003e-1 2.6209183e-1 2.6209183e-1
1.05534389e0 3.1078003e-1 2.7283714e-1 2.7283714e-1
1.07020789e0 3.1078003e-1 2.8380348e-1 2.8380348e-1
1.08507188e0 3.1078003e-1 2.9499069e-1 2.9499069e-1
1.09993588e0 3.1078003e-1 3.0639893e-1 3.0639893e-1

0.0e0 3.2429303e-1 6.053688e-2 6.053688e-2
1.4863998e-2 3.2429303e-1 5.5816536e-2 5.5816536e-2
2.9727997e-2 3.2429303e-1 5.1317169e-2 5.1317169e-2
4.4591995e-2 3.2429303e-1 4.7038712e-2 4.7038712e-2
5.9455994e-2 3.2429303e-1 4.2981178e-2 4.2981178e-2
7.4319992e-2 3.2429303e-1 3.914463e-2 3.914463e-2
8.918399e-2 3.2429303e-1 3.5528984e-2 3.5528984e-2
1.04047989e-1 3.2429303e-1 3.213427e-2 3.213427e-2
1.18911987e-1 3.2429303e-1 2.8960503e-2 2.8960503e-2
1.33775986e-1 3.2429303e-1 2.6007698e-2 2.6007698e-2
1.4863998e-1 3.2429303e-1 2.3275803e-2 2.3275803e-2
1.6350398e-1 3.2429303e-1 2.0764862e-2 2.0764862e-2
1.7836798e-1 3.2429303e-1 1.8474854e-2 1.8474854e-2
1.9323198e-1 3.2429303e-1 1.6405783e-2 1.6405783e-2
2.0809598e-1 3.2429303e-1 1.4557652e-2 1.4557652e-2
2.2295998e-1 3.2429303e-1 1.29304619e-2 1.29304619e-2
2.3782397e-1 3.2429303e-1 1.15242088e-2 1.15242088e-2
2.5268797e-1 3.2429303e-1 1.03388939e-2 1.03388939e-2
2.6755197e-1 3.2429303e-1 9.374517e-3 9.374517e-3
2.8241597e-1 3.2429303e-1 8.6310783e-3 8.6310783e-3
2.9727997e-1 3.2429303e-1 8.1085793e-3 8.1085793e-3
3.1214397e-1 3.2429303e-1 7.8070183e-3 7.8070183e-3
3.2700797e-1 3.2429303e-1 7.7263924e-3 7.7263924e-3
3.4187196e-1 3.2429303e-1 7.866712e-3 7.866712e-3
3.5673596e-1 3.2429303e-1 8.2279686e-3 8.2279686e-3
3.7159996e-1 3.2429303e-1 8.81015e-3 8.81015e-3
3.8646396e-1 3.2429303e-1 9.613289e-3 9.613289e-3
4.0132796e-1 3.2429303e-1 1.0637352e-2 1.0637352e-2
4.1619196e-1 3.2429303e-1 1.188237e-2 1.188237e-2
4.3105595e-1 3.2429303e-1 1.3348305e-2 1.3348305e-2
4.4591995e-1 3.2429303e-1 1.5035196e-2 1.5035196e-2
4.6078395e-1 3.2429303e-1 1.6943024e-2 1.6943024e-2
4.7564795e-1 3.2429303e-1 1.9071777e-2 1.9071777e-2
4.9051195e-1 3.2429303e-1 2.1421478e-2 2.1421478e-2
5.0537595e-1 3.2429303e-1 2.3992126e-2 2.3992126e-2
5.2023994e-1 3.2429303e-1 2.6783684e-2 2.6783684e-2
5.3510394e-1 3.2429303e-1 2.9796204e-2 2.9796204e-2
5.4996794e-1 3.2429303e-1 3.302967e-2 3.302967e-2
5.6483194e-1 3.2429303e-1 3.6484085e-2 3.6484085e-2
5.7969594e-1 3.2429303e-1 4.0159332e-2 4.0159332e-2
5.9455994e-1 3.2429303e-1 4.4055672e-2 4.4055672e-2
6.0942393e-1 3.2429303e-1 4.8172874e-2 4.8172874e-2
6.2428793e-1 3.2429303e-1 5.2510963e-2 5.2510963e-2
6.3915193e-1 3.2429303e-1 5.7070068e-2 5.7070068e-2
6.5401593e-1 3.2429303e-1 6.1850113e-2 6.1850113e-2
6.6887993e-1 3.2429303e-1 6.6851112e-2 6.6851112e-2
6.8374393e-1 3.2429303e-1 7.2072914e-2 7.2072914e-2
6.9860793e-1 3.2429303e-1 7.751581e-2 7.751581e-2
7.1347192e-1 3.2429303e-1 8.317957e-2 8.317957e-2
7.2833592e-1 3.2429303e-1 8.906429e-2 8.906429e-2
7.4319992e-1 3.2429303e-1 9.516994e-2 9.516994e-2
7.5806392e-1 3.2429303e-1 1.0149655e-1 1.0149655e-1
7.7292792e-1 3.2429303e-1 1.0804404e-1 1.0804404e-1
7.8779192e-1 3.2429303e-1 1.1481253e-1 1.1481253e-1
8.0265591e-1 3.2429303e-1 1.2180197e-1 1.2180197e-1
8.1751991e-1 3.2429303e-1 1.2901222e-1 1.2901222e-1
8.3238391e-1 3.2429303e-1 1.3644356e-1 1.3644356e-1
8.4724791e-1 3.2429303e-1 1.4409578e-1 1.4409578e-1
8.6211191e-1 3.2429303e-1 1.5196901e-1 1.5196901e-1
8.769759e-1 3.2429303e-1 1.6006305e-1 1.6006305e-1
8.918399e-1 3.2429303e-1 1.683781e-1 1.683781e-1
9.067039e-1 3.2429303e-1 1.769141e-1 1.769141e-1
9.215679e-1 3.2429303e-1 1.8567097e-1 1.8567097e-1
9.364319e-1 3.2429303e-1 1.9464879e-1 1.9464879e-1
9.512959e-1 3.2429303e-1 2.0384763e-1 2.0384763e-1
9.661599e-1 3.2429303e-1 2.1326743e-1 2.1326743e-1
9.810239e-1 3.2429303e-1 2.2290802e-1 2.2290802e-1
9.958879e-1 3.2429303e-1 2.3276962e-1 2.3276962e-1
1.01075189e0 3.2429303e-1 2.4285225e-1 2.4285225e-1
1.02561589e0 3.2429303e-1 2.531556e-1 2.531556e-1
1.04047989e0 3.2429303e-1 2.6368004e-1 2.6368004e-1
1.05534389e0 3.2429303e-1 2.7442543e-1 2.7442543e-1
1.07020789e0 3.2429303e-1 2.8539177e-1 2.8539177e-1
1.08507188e0 3.2429303e-1 2.9657898e-1 2.9657898e-1
1.09993588e0 3.2429303e-1 3.0798721e-1 3.0798721e-1

0.0e0 3.3780603e-1 6.2307755e-2 6.2307755e-2
1.4863998e-2 3.3780603e-1 5.758741e-2 5.758741e-2
2.9727997e-2 3.3780603e-1 5.3088043e-2 5.3088043e-2
4.4591995e-2 3.3780603e-1 4.8809586e-2 4.8809586e-2
5.9455994e-2 3.3780603e-1 4.4752052e-2 4.4752052e-2
7.4319992e-2 3.3780603e-1 4.0915504e-2 4.0915504e-2
8.918399e-2 3.3780603e-1 3.7299858e-2 3.7299858e-2
1.04047989e-1 3.3780603e-1 3.3905144e-2 3.3905144e-2
1.18911987e-1 3.3780603e-1 3.0731377e-2 3.0731377e-2
1.33775986e-1 3.3780603e-1 2.7778572e-2 2.7778572e-2
1.4863998e-1 3.3780603e-1 2.5046677e-2 2.5046677e-2
1.6350398e-1 3.3780603e-1 2.2535736e-2 2.2535736e-2
1.7836798e-1 3.3780603e-1 2.0245728e-2 2.0245728e-2
1.9323198e-1 3.3780603e-1 1.8176659e-2 1.8176659e-2
2.0809598e-1 3.3780603e-1 1.6328526e-2 1.6328526e-2
2.2295998e-1 3.3780603e-1 1.4701335e-2 1.4701335e-2
2.3782397e-1 3.3780603e-1 1.32950821e-2 1.32950821e-2
2.5268797e-1 3.3780603e-1 1.21097656e-2 1.21097656e-2
2.6755197e-1 3.3780603e-1 1.11453888e-2 1.11453888e-2
2.8241597e-1 3.3780603e-1 1.04019508e-2 1.04019508e-2
2.9727997e-1 3.3780603e-1 9.879451e-3 9.879451e-3
3.1214397e-1 3.3780603e-1 9.5778928e-3 9.5778928e-3
3.2700797e-1 3.3780603e-1 9.4972649e-3 9.4972649e-3
3.4187196e-1 3.3780603e-1 9.6375847e-3 9.6375847e-3
3.5673596e-1 3.3780603e-1 9.9988411e-3 9.9988411e-3
3.7159996e-1 3.3780603e-1 1.0581026e-2 1.0581026e-2
3.8646396e-1 3.3780603e-1 1.1384163e-2 1.1384163e-2
4.0132796e-1 3.3780603e-1 1.2408226e-2 1.2408226e-2
4.1619196e-1 3.3780603e-1 1.3653244e-2 1.3653244e-2
4.3105595e-1 3.3780603e-1 1.5119179e-2 1.5119179e-2
4.4591995e-1 3.3780603e-1 1.6806068e-2 1.6806068e-2
4.6078395e-1 3.3780603e-1 1.8713899e-2 1.8713899e-2
4.7564795e-1 3.3780603e-1 2.0842651e-2 2.0842651e-2
4.9051195e-1 3.3780603e-1 2.3192354e-2 2.3192354e-2
5.0537595e-1 3.3780603e-1 2.5763e-2 2.5763e-2
5.2023994e-1 3.3780603e-1 2.8554558e-2 2.8554558e-2
5.3510394e-1 3.3780603e-1 3.1567078e-2 3.1567078e-2
5.4996794e-1 3.3780603e-1 3.4800545e-2 3.4800545e-2
5.6483194e-1 3.3780603e-1 3.8254936e-2 3.8254936e-2
5.7969594e-1 3.3780603e-1 4.193026e-2 4.193026e-2
5.9455994e-1 3.3780603e-1 4.5826523e-2 4.5826523e-2
6.0942393e-1 3.3780603e-1 4.9943726e-2 4.9943726e-2
6.2428793e-1 3.3780603e-1 5.4281815e-2 5.4281815e-2
6.3915193e-1 3.3780603e-1 5.8840996e-2 5.8840996e-2
6.5401593e-1 3.3780603e-1 6.362104e-2 6.362104e-2
6.6887993e-1 3.3780603e-1 6.862204e-2 6.862204e-2
6.8374393e-1 3.3780603e-1 7.3843765e-2 7.3843765e-2
6.9860793e-1 3.3780603e-1 7.928673e-2 7.928673e-2
7.1347192e-1 3.3780603e-1 8.49505e-2 8.49505e-2
7.2833592e-1 3.3780603e-1 9.083514e-2 9.083514e-2
7.4319992e-1 3.3780603e-1 9.694087e-2 9.694087e-2
7.5806392e-1 3.3780603e-1 1.032674e-1 1.032674e-1
7.7292792e-1 3.3780603e-1 1.0981488e-1 1.0981488e-1
7.8779192e-1 3.3780603e-1 1.1658345e-1 1.1658345e-1
8.0265591e-1 3.3780603e-1 1.2357283e-1 1.2357283e-1
8.1751991e-1 3.3780603e-1 1.3078316e-1 1.3078316e-1
8.3238391e-1 3.3780603e-1 1.3821442e-1 1.3821442e-1
8.4724791e-1 3.3780603e-1 1.4586662e-1 1.4586662e-1
8.6211191e-1 3.3780603e-1 1.5373993e-1 1.5373993e-1
8.769759e-1 3.3780603e-1 1.6183397e-1 1.6183397e-1
8.918399e-1 3.3780603e-1 1.7014896e-1 1.7014896e-1
9.067039e-1 3.3780603e-1 1.7868503e-1 1.7868503e-1
9.215679e-1 3.3780603e-1 1.8744183e-1 1.8744183e-1
9.364319e-1 3.3780603e-1 1.9641965e-1 1.9641965e-1
9.512959e-1 3.3780603e-1 2.0561848e-1 2.0561848e-1
9.661599e-1 3.3780603e-1 2.1503835e-1 2.1503835e-1
9.810239e-1 3.3780603e-1 2.2467896e-1 2.2467896e-1
9.958879e-1 3.3780603e-1 2.3454056e-1 2.3454056e-1
1.01075189e0 3.3780603e-1 2.4462318e-1 2.4462318e-1
1.02561589e0 3.3780603e-1 2.5492653e-1 2.5492653e-1
1.04047989e0 3.3780603e-1 2.654509e-1 2.654509e-1
1.05534389e0 3.3780603e-1 2.7619629e-1 2.7619629e-1
1.07020789e0 3.3780603e-1 2.8716255e-1 2.8716255e-1
1.08507188e0 3.3780603e-1 2.9834984e-1 2.9834984e-1
1.09993588e0 3.3780603e-1 3.0975807e-1 3.0975807e-1

0.0e0 3.5131903e-1 6.4261215e-2 6.4261215e-2
1.4863998e-2 3.5131903e-1 5.954087e-2 5.954087e-2
2.9727997e-2 3.5131903e-1 5.5041512e-2 5.5041512e-2
4.4591995e-2 3.5131903e-1 5.0763046e-2 5.0763046e-2
5.9455994e-2 3.5131903e-1 4.6705513e-2 4.6705513e-2
7.4319992e-2 3.5131903e-1 4.2868973e-2 4.2868973e-2
8.918399e-2 3.5131903e-1 3.9253319e-2 3.9253319e-2
1.04047989e-1 3.5131903e-1 3.5858604e-2 3.5858604e-2
1.18911987e-1 3.5131903e-1 3.2684837e-2 3.2684837e-2
1.33775986e-1 3.5131903e-1 2.9732033e-2 2.9732033e-2
1.4863998e-1 3.5131903e-1 2.7000145e-2 2.7000145e-2
1.6350398e-1 3.5131903e-1 2.4489197e-2 2.4489197e-2
1.7836798e-1 3.5131903e-1 2.2199188e-2 2.2199188e-2
1.9323198e-1 3.5131903e-1 2.013012e-2 2.013012e-2
2.0809598e-1 3.5131903e-1 1.828199e-2 1.828199e-2
2.2295998e-1 3.5131903e-1 1.6654793e-2 1.6654793e-2
2.3782397e-1 3.5131903e-1 1.5248543e-2 1.5248543e-2
2.5268797e-1 3.5131903e-1 1.40632263e-2 1.40632263e-2
2.6755197e-1 3.5131903e-1 1.30988548e-2 1.30988548e-2
2.8241597e-1 3.5131903e-1 1.23554161e-2 1.23554161e-2
2.9727997e-1 3.5131903e-1 1.18329163e-2 1.18329163e-2
3.1214397e-1 3.5131903e-1 1.1531357e-2 1.1531357e-2
3.2700797e-1 3.5131903e-1 1.14507286e-2 1.14507286e-2
3.4187196e-1 3.5131903e-1 1.15910484e-2 1.15910484e-2
3.5673596e-1 3.5131903e-1 1.1952304e-2 1.1952304e-2
3.7159996e-1 3.5131903e-1 1.2534488e-2 1.2534488e-2
3.8646396e-1 3.5131903e-1 1.3337624e-2 1.3337624e-2
4.0132796e-1 3.5131903e-1 1.4361687e-2 1.4361687e-2
4.1619196e-1 3.5131903e-1 1.5606705e-2 1.5606705e-2
4.3105595e-1 3.5131903e-1 1.707264e-2 1.707264e-2
4.4591995e-1 3.5131903e-1 1.8759529e-2 1.8759529e-2
4.6078395e-1 3.5131903e-1 2.066736e-2 2.066736e-2
4.7564795e-1 3.5131903e-1 2.2796114e-2 2.2796114e-2
4.9051195e-1 3.5131903e-1 2.5145815e-2 2.5145815e-2
5.0537595e-1 3.5131903e-1 2.7716461e-2 2.7716461e-2
5.2023994e-1 3.5131903e-1 3.0508018e-2 3.0508018e-2
5.3510394e-1 3.5131903e-1 3.3520538e-2 3.3520538e-2
5.4996794e-1 3.5131903e-1 3.675399e-2 3.675399e-2
5.6483194e-1 3.5131903e-1 4.0208435e-2 4.0208435e-2
5.7969594e-1 3.5131903e-1 4.3883675e-2 4.3883675e-2
5.9455994e-1 3.5131903e-1 4.7780014e-2 4.7780014e-2
6.0942393e-1 3.5131903e-1 5.1897224e-2 5.1897224e-2
6.2428793e-1 3.5131903e-1 5.6235306e-2 5.6235306e-2
6.3915193e-1 3.5131903e-1 6.079441e-2 6.079441e-2
6.5401593e-1 3.5131903e-1 6.5574463e-2 6.5574463e-2
6.6887993e-1 3.5131903e-1 7.0575455e-2 7.0575455e-2
6.8374393e-1 3.5131903e-1 7.5797256e-2 7.5797256e-2
6.9860793e-1 3.5131903e-1 8.124016e-2 8.124016e-2
7.1347192e-1 3.5131903e-1 8.690392e-2 8.690392e-2
7.2833592e-1 3.5131903e-1 9.278864e-2 9.278864e-2
7.4319992e-1 3.5131903e-1 9.889429e-2 9.889429e-2
7.5806392e-1 3.5131903e-1 1.0522089e-1 1.0522089e-1
7.7292792e-1 3.5131903e-1 1.1176837e-1 1.1176837e-1
7.8779192e-1 3.5131903e-1 1.1853688e-1 1.1853688e-1
8.0265591e-1 3.5131903e-1 1.2552632e-1 1.2552632e-1
8.1751991e-1 3.5131903e-1 1.3273657e-1 1.3273657e-1
8.3238391e-1 3.5131903e-1 1.4016791e-1 1.4016791e-1
8.4724791e-1 3.5131903e-1 1.4782011e-1 1.4782011e-1
8.6211191e-1 3.5131903e-1 1.5569336e-1 1.5569336e-1
8.769759e-1 3.5131903e-1 1.637874e-1 1.637874e-1
8.918399e-1 3.5131903e-1 1.7210245e-1 1.7210245e-1
9.067039e-1 3.5131903e-1 1.8063844e-1 1.8063844e-1
9.215679e-1 3.5131903e-1 1.8939532e-1 1.8939532e-1
9.364319e-1 3.5131903e-1 1.9837314e-1 1.9837314e-1
9.512959e-1 3.5131903e-1 2.0757198e-1 2.0757198e-1
9.661599e-1 3.5131903e-1 2.1699178e-1 2.1699178e-1
9.810239e-1 3.5131903e-1 2.2663237e-1 2.2663237e-1
9.958879e-1 3.5131903e-1 2.3649399e-1 2.3649399e-1
1.01075189e0 3.5131903e-1 2.4657661e-1 2.4657661e-1
1.02561589e0 3.5131903e-1 2.5687996e-1 2.5687996e-1
1.04047989e0 3.5131903e-1 2.674044e-1 2.674044e-1
1.05534389e0 3.5131903e-1 2.781498e-1 2.781498e-1
1.07020789e0 3.5131903e-1 2.8911606e-1 2.8911606e-1
1.08507188e0 3.5131903e-1 3.0030327e-1 3.0030327e-1
1.09993588e0 3.5131903e-1 3.117115e-1 3.117115e-1

0.0e0 3.6483203e-1 6.6397293e-2 6.6397293e-2
1.4863998e-2 3.6483203e-1 6.1676949e-2 6.1676949e-2
2.9727997e-2 3.6483203e-1 5.717759e-2 5.717759e-2
4.4591995e-2 3.6483203e-1 5.2899124e-2 5.2899124e-2
5.9455994e-2 3.6483203e-1 4.8841591e-2 4.8841591e-2
7.4319992e-2 3.6483203e-1 4.500505e-2 4.500505e-2
8.918399e-2 3.6483203e-1 4.1389397e-2 4.1389397e-2
1.04047989e-1 3.6483203e-1 3.799469e-2 3.799469e-2
1.18911987e-1 3.6483203e-1 3.4820915e-2 3.4820915e-2
1.33775986e-1 3.6483203e-1 3.186811e-2 3.186811e-2
1.4863998e-1 3.6483203e-1 2.9136215e-2 2.9136215e-2
1.6350398e-1 3.6483203e-1 2.6625275e-2 2.6625275e-2
1.7836798e-1 3.6483203e-1 2.4335266e-2 2.4335266e-2
1.9323198e-1 3.6483203e-1 2.2266197e-2 2.2266197e-2
2.0809598e-1 3.6483203e-1 2.0418068e-2 2.0418068e-2
2.2295998e-1 3.6483203e-1 1.879087e-2 1.879087e-2
2.3782397e-1 3.6483203e-1 1.738462e-2 1.738462e-2
2.5268797e-1 3.6483203e-1 1.61993027e-2 1.61993027e-2
2.6755197e-1 3.6483203e-1 1.52349327e-2 1.52349327e-2
2.8241597e-1 3.6483203e-1 1.4491494e-2 1.4491494e-2
2.9727997e-1 3.6483203e-1 1.39689941e-2 1.39689941e-2
3.1214397e-1 3.6483203e-1 1.36674347e-2 1.36674347e-2
3.2700797e-1 3.6483203e-1 1.35868063e-2 1.35868063e-2
3.4187196e-1 3.6483203e-1 1.3727126e-2 1.3727126e-2
3.5673596e-1 3.6483203e-1 1.4088382e-2 1.4088382e-2
3.7159996e-1 3.6483203e-1 1.4670566e-2 1.4670566e-2
3.8646396e-1 3.6483203e-1 1.5473701e-2 1.5473701e-2
4.0132796e-1 3.6483203e-1 1.6497765e-2 1.6497765e-2
4.1619196e-1 3.6483203e-1 1.7742783e-2 1.7742783e-2
4.3105595e-1 3.6483203e-1 1.9208717e-2 1.9208717e-2
4.4591995e-1 3.6483203e-1 2.0895607e-2 2.0895607e-2
4.6078395e-1 3.6483203e-1 2.2803436e-2 2.2803436e-2
4.7564795e-1 3.6483203e-1 2.493219e-2 2.493219e-2
4.9051195e-1 3.6483203e-1 2.7281891e-2 2.7281891e-2
5.0537595e-1 3.6483203e-1 2.985254e-2 2.985254e-2
5.2023994e-1 3.6483203e-1 3.2644096e-2 3.2644096e-2
5.3510394e-1 3.6483203e-1 3.5656616e-2 3.5656616e-2
5.4996794e-1 3.6483203e-1 3.889006e-2 3.889006e-2
5.6483194e-1 3.6483203e-1 4.2344505e-2 4.2344505e-2
5.7969594e-1 3.6483203e-1 4.6019745e-2 4.6019745e-2
5.9455994e-1 3.6483203e-1 4.9916084e-2 4.9916084e-2
6.0942393e-1 3.6483203e-1 5.4033295e-2 5.4033295e-2
6.2428793e-1 3.6483203e-1 5.8371376e-2 5.8371376e-2
6.3915193e-1 3.6483203e-1 6.2930481e-2 6.2930481e-2
6.5401593e-1 3.6483203e-1 6.7710533e-2 6.7710533e-2
6.6887993e-1 3.6483203e-1 7.2711525e-2 7.2711525e-2
6.8374393e-1 3.6483203e-1 7.793333e-2 7.793333e-2
6.9860793e-1 3.6483203e-1 8.337622e-2 8.337622e-2
7.1347192e-1 3.6483203e-1 8.903998e-2 8.903998e-2
7.2833592e-1 3.6483203e-1 9.49247e-2 9.49247e-2
7.4319992e-1 3.6483203e-1 1.0103036e-1 1.0103036e-1
7.5806392e-1 3.6483203e-1 1.0735696e-1 1.0735696e-1
7.7292792e-1 3.6483203e-1 1.1390445e-1 1.1390445e-1
7.8779192e-1 3.6483203e-1 1.2067294e-1 1.2067294e-1
8.0265591e-1 3.6483203e-1 1.2766238e-1 1.2766238e-1
8.1751991e-1 3.6483203e-1 1.3487263e-1 1.3487263e-1
8.3238391e-1 3.6483203e-1 1.4230399e-1 1.4230399e-1
8.4724791e-1 3.6483203e-1 1.4995619e-1 1.4995619e-1
8.6211191e-1 3.6483203e-1 1.5782942e-1 1.5782942e-1
8.769759e-1 3.6483203e-1 1.6592346e-1 1.6592346e-1
8.918399e-1 3.6483203e-1 1.7423851e-1 1.7423851e-1
9.067039e-1 3.6483203e-1 1.8277452e-1 1.8277452e-1
9.215679e-1 3.6483203e-1 1.915314e-1 1.915314e-1
9.364319e-1 3.6483203e-1 2.0050922e-1 2.0050922e-1
9.512959e-1 3.6483203e-1 2.0970805e-1 2.0970805e-1
9.661599e-1 3.6483203e-1 2.1912784e-1 2.1912784e-1
9.810239e-1 3.6483203e-1 2.2876843e-1 2.2876843e-1
9.958879e-1 3.6483203e-1 2.3863007e-1 2.3863007e-1
1.01075189e0 3.6483203e-1 2.4871269e-1 2.4871269e-1
1.02561589e0 3.6483203e-1 2.5901604e-1 2.5901604e-1
1.04047989e0 3.6483203e-1 2.6954048e-1 2.6954048e-1
1.05534389e0 3.6483203e-1 2.8028587e-1 2.8028587e-1
1.07020789e0 3.6483203e-1 2.9125214e-1 2.9125214e-1
1.08507188e0 3.6483203e-1 3.0243935e-1 3.0243935e-1
1.09993588e0 3.6483203e-1 3.1384758e-1 3.1384758e-1

0.0e0 3.7834503e-1 6.8715973e-2 6.8715973e-2
1.4863998e-2 3.7834503e-1 6.3995636e-2 6.3995636e-2
2.9727997e-2 3.7834503e-1 5.9496269e-2 5.9496269e-2
4.4591995e-2 3.7834503e-1 5.5217804e-2 5.5217804e-2
5.9455994e-2 3.7834503e-1 5.1160278e-2 5.1160278e-2
7.4319992e-2 3.7834503e-1 4.732373e-2 4.732373e-2
8.918399e-2 3.7834503e-1 4.3708076e-2 4.3708076e-2
1.04047989e-1 3.7834503e-1 4.031337e-2 4.031337e-2
1.18911987e-1 3.7834503e-1 3.7139595e-2 3.7139595e-2
1.33775986e-1 3.7834503e-1 3.418679e-2 3.418679e-2
1.4863998e-1 3.7834503e-1 3.1454903e-2 3.1454903e-2
1.6350398e-1 3.7834503e-1 2.8943954e-2 2.8943954e-2
1.7836798e-1 3.7834503e-1 2.6653946e-2 2.6653946e-2
1.9323198e-1 3.7834503e-1 2.4584877e-2 2.4584877e-2
2.0809598e-1 3.7834503e-1 2.2736748e-2 2.2736748e-2
2.2295998e-1 3.7834503e-1 2.110955e-2 2.110955e-2
2.3782397e-1 3.7834503e-1 1.97033e-2 1.97033e-2
2.5268797e-1 3.7834503e-1 1.851799e-2 1.851799e-2
2.6755197e-1 3.7834503e-1 1.75536118e-2 1.75536118e-2
2.8241597e-1 3.7834503e-1 1.68101738e-2 1.68101738e-2
2.9727997e-1 3.7834503e-1 1.6287674e-2 1.6287674e-2
3.1214397e-1 3.7834503e-1 1.5986115e-2 1.5986115e-2
3.2700797e-1 3.7834503e-1 1.5905486e-2 1.5905486e-2
3.4187196e-1 3.7834503e-1 1.6045805e-2 1.6045805e-2
3.5673596e-1 3.7834503e-1 1.6407062e-2 1.6407062e-2
3.7159996e-1 3.7834503e-1 1.6989246e-2 1.6989246e-2
3.8646396e-1 3.7834503e-1 1.7792381e-2 1.7792381e-2
4.0132796e-1 3.7834503e-1 1.8816449e-2 1.8816449e-2
4.1619196e-1 3.7834503e-1 2.0061462e-2 2.0061462e-2
4.3105595e-1 3.7834503e-1 2.1527397e-2 2.1527397e-2
4.4591995e-1 3.7834503e-1 2.3214287e-2 2.3214287e-2
4.6078395e-1 3.7834503e-1 2.5122116e-2 2.5122116e-2
4.7564795e-1 3.7834503e-1 2.725087e-2 2.725087e-2
4.9051195e-1 3.7834503e-1 2.9600572e-2 2.9600572e-2
5.0537595e-1 3.7834503e-1 3.2171219e-2 3.2171219e-2
5.2023994e-1 3.7834503e-1 3.4962776e-2 3.4962776e-2
5.3510394e-1 3.7834503e-1 3.7975296e-2 3.7975296e-2
5.4996794e-1 3.7834503e-1 4.1208778e-2 4.1208778e-2
5.6483194e-1 3.7834503e-1 4.466314e-2 4.466314e-2
5.7969594e-1 3.7834503e-1 4.833847e-2 4.833847e-2
5.9455994e-1 3.7834503e-1 5.2234802e-2 5.2234802e-2
6.0942393e-1 3.7834503e-1 5.6352005e-2 5.6352005e-2
6.2428793e-1 3.7834503e-1 6.0690094e-2 6.0690094e-2
6.3915193e-1 3.7834503e-1 6.5249199e-2 6.5249199e-2
6.5401593e-1 3.7834503e-1 7.0029243e-2 7.0029243e-2
6.6887993e-1 3.7834503e-1 7.5030243e-2 7.5030243e-2
6.8374393e-1 3.7834503e-1 8.025204e-2 8.025204e-2
6.9860793e-1 3.7834503e-1 8.569493e-2 8.569493e-2
7.1347192e-1 3.7834503e-1 9.13587e-2 9.13587e-2
7.2833592e-1 3.7834503e-1 9.724342e-2 9.724342e-2
7.4319992e-1 3.7834503e-1 1.0334908e-1 1.0334908e-1
7.5806392e-1 3.7834503e-1 1.0967567e-1 1.0967567e-1
7.7292792e-1 3.7834503e-1 1.1622316e-1 1.1622316e-1
7.8779192e-1 3.7834503e-1 1.2299165e-1 1.2299165e-1
8.0265591e-1 3.7834503e-1 1.2998111e-1 1.2998111e-1
8.1751991e-1 3.7834503e-1 1.3719136e-1 1.3719136e-1
8.3238391e-1 3.7834503e-1 1.446227e-1 1.446227e-1
8.4724791e-1 3.7834503e-1 1.522749e-1 1.522749e-1
8.6211191e-1 3.7834503e-1 1.6014815e-1 1.6014815e-1
8.769759e-1 3.7834503e-1 1.6824217e-1 1.6824217e-1
8.918399e-1 3.7834503e-1 1.7655724e-1 1.7655724e-1
9.067039e-1 3.7834503e-1 1.8509323e-1 1.8509323e-1
9.215679e-1 3.7834503e-1 1.9385011e-1 1.9385011e-1
9.364319e-1 3.7834503e-1 2.0282793e-1 2.0282793e-1
9.512959e-1 3.7834503e-1 2.1202676e-1 2.1202676e-1
9.661599e-1 3.7834503e-1 2.2144656e-1 2.2144656e-1
9.810239e-1 3.7834503e-1 2.3108716e-1 2.3108716e-1
9.958879e-1 3.7834503e-1 2.4094876e-1 2.4094876e-1
1.01075189e0 3.7834503e-1 2.5103142e-1 2.5103142e-1
1.02561589e0 3.7834503e-1 2.6133476e-1 2.6133476e-1
1.04047989e0 3.7834503e-1 2.718592e-1 2.718592e-1
1.05534389e0 3.7834503e-1 2.826046e-1 2.826046e-1
1.07020789e0 3.7834503e-1 2.9357086e-1 2.9357086e-1
1.08507188e0 3.7834503e-1 3.0475807e-1 3.0475807e-1
1.09993588e0 3.7834503e-1 3.161663e-1 3.161663e-1

0.0e0 3.9185803e-1 7.1217255e-2 7.1217255e-2
1.4863998e-2 3.9185803e-1 6.6496918e-2 6.6496918e-2
2.9727997e-2 3.9185803e-1 6.1997551e-2 6.1997551e-2
4.4591995e-2 3.9185803e-1 5.7719086e-2 5.7719086e-2
5.9455994e-2 3.9185803e-1 5.366156e-2 5.366156e-2
7.4319992e-2 3.9185803e-1 4.9825012e-2 4.9825012e-2
8.918399e-2 3.9185803e-1 4.6209358e-2 4.6209358e-2
1.04047989e-1 3.9185803e-1 4.2814651e-2 4.2814651e-2
1.18911987e-1 3.9185803e-1 3.9640877e-2 3.9640877e-2
1.33775986e-1 3.9185803e-1 3.6688072e-2 3.6688072e-2
1.4863998e-1 3.9185803e-1 3.3956184e-2 3.3956184e-2
1.6350398e-1 3.9185803e-1 3.1445236e-2 3.1445236e-2
1.7836798e-1 3.9185803e-1 2.9155228e-2 2.9155228e-2
1.9323198e-1 3.9185803e-1 2.7086159e-2 2.7086159e-2
2.0809598e-1 3.9185803e-1 2.523803e-2 2.523803e-2
2.2295998e-1 3.9185803e-1 2.3610832e-2 2.3610832e-2
2.3782397e-1 3.9185803e-1 2.2204582e-2 2.2204582e-2
2.5268797e-1 3.9185803e-1 2.1019264e-2 2.1019264e-2
2.6755197e-1 3.9185803e-1 2.0054893e-2 2.0054893e-2
2.8241597e-1 3.9185803e-1 1.9311455e-2 1.9311455e-2
2.9727997e-1 3.9185803e-1 1.8788956e-2 1.8788956e-2
3.1214397e-1 3.9185803e-1 1.8487396e-2 1.8487396e-2
3.2700797e-1 3.9185803e-1 1.8406767e-2 1.8406767e-2
3.4187196e-1 3.9185803e-1 1.8547087e-2 1.8547087e-2
3.5673596e-1 3.9185803e-1 1.8908344e-2 1.8908344e-2
3.7159996e-1 3.9185803e-1 1.9490527e-2 1.9490527e-2
3.8646396e-1 3.9185803e-1 2.0293661e-2 2.0293661e-2
4.0132796e-1 3.9185803e-1 2.131773e-2 2.131773e-2
4.1619196e-1 3.9185803e-1 2.2562744e-2 2.2562744e-2
4.3105595e-1 3.9185803e-1 2.4028679e-2 2.4028679e-2
4.4591995e-1 3.9185803e-1 2.5715569e-2 2.5715569e-2
4.6078395e-1 3.9185803e-1 2.7623398e-2 2.7623398e-2
4.7564795e-1 3.9185803e-1 2.9752151e-2 2.9752151e-2
4.9051195e-1 3.9185803e-1 3.2101852e-2 3.2101852e-2
5.0537595e-1 3.9185803e-1 3.4672502e-2 3.4672502e-2
5.2023994e-1 3.9185803e-1 3.7464058e-2 3.7464058e-2
5.3510394e-1 3.9185803e-1 4.0476578e-2 4.0476578e-2
5.4996794e-1 3.9185803e-1 4.3710068e-2 4.3710068e-2
5.6483194e-1 3.9185803e-1 4.7164429e-2 4.7164429e-2
5.7969594e-1 3.9185803e-1 5.0839752e-2 5.0839752e-2
5.9455994e-1 3.9185803e-1 5.4736092e-2 5.4736092e-2
6.0942393e-1 3.9185803e-1 5.8853294e-2 5.8853294e-2
6.2428793e-1 3.9185803e-1 6.3191383e-2 6.3191383e-2
6.3915193e-1 3.9185803e-1 6.7750488e-2 6.7750488e-2
6.5401593e-1 3.9185803e-1 7.2530533e-2 7.2530533e-2
6.6887993e-1 3.9185803e-1 7.7531532e-2 7.7531532e-2
6.8374393e-1 3.9185803e-1 8.275334e-2 8.275334e-2
6.9860793e-1 3.9185803e-1 8.819623e-2 8.819623e-2
7.1347192e-1 3.9185803e-1 9.385999e-2 9.385999e-2
7.2833592e-1 3.9185803e-1 9.97447e-2 9.97447e-2
7.4319992e-1 3.9185803e-1 1.0585036e-1 1.0585036e-1
7.5806392e-1 3.9185803e-1 1.1217697e-1 1.1217697e-1
7.7292792e-1 3.9185803e-1 1.1872446e-1 1.1872446e-1
7.8779192e-1 3.9185803e-1 1.2549295e-1 1.2549295e-1
8.0265591e-1 3.9185803e-1 1.3248239e-1 1.3248239e-1
8.1751991e-1 3.9185803e-1 1.3969264e-1 1.3969264e-1
8.3238391e-1 3.9185803e-1 1.4712398e-1 1.4712398e-1
8.4724791e-1 3.9185803e-1 1.547762e-1 1.547762e-1
8.6211191e-1 3.9185803e-1 1.6264943e-1 1.6264943e-1
8.769759e-1 3.9185803e-1 1.7074347e-1 1.7074347e-1
8.918399e-1 3.9185803e-1 1.7905852e-1 1.7905852e-1
9.067039e-1 3.9185803e-1 1.8759453e-1 1.8759453e-1
9.215679e-1 3.9185803e-1 1.9635141e-1 1.9635141e-1
9.364319e-1 3.9185803e-1 2.0532922e-1 2.0532922e-1
9.512959e-1 3.9185803e-1 2.1452806e-1 2.1452806e-1
9.661599e-1 3.9185803e-1 2.2394785e-1 2.2394785e-1
9.810239e-1 3.9185803e-1 2.3358844e-1 2.3358844e-1
9.958879e-1 3.9185803e-1 2.4345006e-1 2.4345006e-1
1.01075189e0 3.9185803e-1 2.5353268e-1 2.5353268e-1
1.02561589e0 3.9185803e-1 2.6383606e-1 2.6383606e-1
1.04047989e0 3.9185803e-1 2.743605e-1 2.743605e-1
1.05534389e0 3.9185803e-1 2.851059e-1 2.851059e-1
1.07020789e0 3.9185803e-1 2.9607216e-1 2.9607216e-1
1.08507188e0 3.9185803e-1 3.0725937e-1 3.0725937e-1
1.09993588e0 3.9185803e-1 3.186676e-1 3.186676e-1

0.0e0 4.0537103e-1 7.3901146e-2 7.3901146e-2
1.4863998e-2 4.0537103e-1 6.9180809e-2 6.9180809e-2
2.9727997e-2 4.0537103e-1 6.4681435e-2 6.4681435e-2
4.4591995e-2 4.0537103e-1 6.0402977e-2 6.0402977e-2
5.9455994e-2 4.0537103e-1 5.6345451e-2 5.6345451e-2
7.4319992e-2 4.0537103e-1 5.2508896e-2 5.2508896e-2
8.918399e-2 4.0537103e-1 4.889325e-2 4.889325e-2
1.04047989e-1 4.0537103e-1 4.5498543e-2 4.5498543e-2
1.18911987e-1 4.0537103e-1 4.2324768e-2 4.2324768e-2
1.33775986e-1 4.0537103e-1 3.9371964e-2 3.9371964e-2
1.4863998e-1 4.0537103e-1 3.6640076e-2 3.6640076e-2
1.6350398e-1 4.0537103e-1 3.4129128e-2 3.4129128e-2
1.7836798e-1 4.0537103e-1 3.1839119e-2 3.1839119e-2
1.9323198e-1 4.0537103e-1 2.977005e-2 2.977005e-2
2.0809598e-1 4.0537103e-1 2.7921921e-2 2.7921921e-2
2.2295998e-1 4.0537103e-1 2.6294724e-2 2.6294724e-2
2.3782397e-1 4.0537103e-1 2.4888474e-2 2.4888474e-2
2.5268797e-1 4.0537103e-1 2.3703163e-2 2.3703163e-2
2.6755197e-1 4.0537103e-1 2.2738785e-2 2.2738785e-2
2.8241597e-1 4.0537103e-1 2.1995346e-2 2.1995346e-2
2.9727997e-1 4.0537103e-1 2.1472847e-2 2.1472847e-2
3.1214397e-1 4.0537103e-1 2.1171288e-2 2.1171288e-2
3.2700797e-1 4.0537103e-1 2.1090659e-2 2.1090659e-2
3.4187196e-1 4.0537103e-1 2.1230978e-2 2.1230978e-2
3.5673596e-1 4.0537103e-1 2.1592235e-2 2.1592235e-2
3.7159996e-1 4.0537103e-1 2.2174419e-2 2.2174419e-2
3.8646396e-1 4.0537103e-1 2.2977554e-2 2.2977554e-2
4.0132796e-1 4.0537103e-1 2.400162e-2 2.400162e-2
4.1619196e-1 4.0537103e-1 2.5246635e-2 2.5246635e-2
4.3105595e-1 4.0537103e-1 2.671257e-2 2.671257e-2
4.4591995e-1 4.0537103e-1 2.8399467e-2 2.8399467e-2
4.6078395e-1 4.0537103e-1 3.0307289e-2 3.0307289e-2
4.7564795e-1 4.0537103e-1 3.2436043e-2 3.2436043e-2
4.9051195e-1 4.0537103e-1 3.4785753e-2 3.4785753e-2
5.0537595e-1 4.0537103e-1 3.7356392e-2 3.7356392e-2
5.2023994e-1 4.0537103e-1 4.014795e-2 4.014795e-2
5.3510394e-1 4.0537103e-1 4.3160439e-2 4.3160439e-2
5.4996794e-1 4.0537103e-1 4.6393929e-2 4.6393929e-2
5.6483194e-1 4.0537103e-1 4.9848373e-2 4.9848373e-2
5.7969594e-1 4.0537103e-1 5.352362e-2 5.352362e-2
5.9455994e-1 4.0537103e-1 5.7419952e-2 5.7419952e-2
6.0942393e-1 4.0537103e-1 6.1537155e-2 6.1537155e-2
6.2428793e-1 4.0537103e-1 6.5875252e-2 6.5875252e-2
6.3915193e-1 4.0537103e-1 7.0434349e-2 7.0434349e-2
6.5401593e-1 4.0537103e-1 7.5214394e-2 7.5214394e-2
6.6887993e-1 4.0537103e-1 8.0215393e-2 8.0215393e-2
6.8374393e-1 4.0537103e-1 8.54372e-2 8.54372e-2
6.9860793e-1 4.0537103e-1 9.088008e-2 9.088008e-2
7.1347192e-1 4.0537103e-1 9.654385e-2 9.654385e-2
7.2833592e-1 4.0537103e-1 1.0242857e-1 1.0242857e-1
7.4319992e-1 4.0537103e-1 1.0853423e-1 1.0853423e-1
7.5806392e-1 4.0537103e-1 1.1486082e-1 1.1486082e-1
7.7292792e-1 4.0537103e-1 1.2140831e-1 1.2140831e-1
7.8779192e-1 4.0537103e-1 1.281768e-1 1.281768e-1
8.0265591e-1 4.0537103e-1 1.3516626e-1 1.3516626e-1
8.1751991e-1 4.0537103e-1 1.4237651e-1 1.4237651e-1
8.3238391e-1 4.0537103e-1 1.4980785e-1 1.4980785e-1
8.4724791e-1 4.0537103e-1 1.5746005e-1 1.5746005e-1
8.6211191e-1 4.0537103e-1 1.6533328e-1 1.6533328e-1
8.769759e-1 4.0537103e-1 1.7342732e-1 1.7342732e-1
8.918399e-1 4.0537103e-1 1.8174239e-1 1.8174239e-1
9.067039e-1 4.0537103e-1 1.9027838e-1 1.9027838e-1
9.215679e-1 4.0537103e-1 1.9903526e-1 1.9903526e-1
9.364319e-1 4.0537103e-1 2.0801308e-1 2.0801308e-1
9.512959e-1 4.0537103e-1 2.1721191e-1 2.1721191e-1
9.661599e-1 4.0537103e-1 2.2663171e-1 2.2663171e-1
9.810239e-1 4.0537103e-1 2.3627231e-1 2.3627231e-1
9.958879e-1 4.0537103e-1 2.4613391e-1 2.4613391e-1
1.01075189e0 4.0537103e-1 2.5621654e-1 2.5621654e-1
1.02561589e0 4.0537103e-1 2.6651993e-1 2.6651993e-1
1.04047989e0 4.0537103e-1 2.7704437e-1 2.7704437e-1
1.05534389e0 4.0537103e-1 2.8778976e-1 2.8778976e-1
1.07020789e0 4.0537103e-1 2.9875603e-1 2.9875603e-1
1.08507188e0 4.0537103e-1 3.0994324e-1 3.0994324e-1
1.09993588e0 4.0537103e-1 3.2135147e-1 3.2135147e-1

0.0e0 4.1888403e-1 7.6767593e-2 7.6767593e-2
1.4863998e-2 4.1888403e-1 7.2047249e-2 7.2047249e-2
2.9727997e-2 4.1888403e-1 6.754789e-2 6.754789e-2
4.4591995e-2 4.1888403e-1 6.3269424e-2 6.3269424e-2
5.9455994e-2 4.1888403e-1 5.9211899e-2 5.9211899e-2
7.4319992e-2 4.1888403e-1 5.5375351e-2 5.5375351e-2
8.918399e-2 4.1888403e-1 5.1759697e-2 5.1759697e-2
1.04047989e-1 4.1888403e-1 4.836499e-2 4.836499e-2
1.18911987e-1 4.1888403e-1 4.5191216e-2 4.5191216e-2
1.33775986e-1 4.1888403e-1 4.2238411e-2 4.2238411e-2
1.4863998e-1 4.1888403e-1 3.9506523e-2 3.9506523e-2
1.6350398e-1 4.1888403e-1 3.6995575e-2 3.6995575e-2
1.7836798e-1 4.1888403e-1 3.4705566e-2 3.4705566e-2
1.9323198e-1 4.1888403e-1 3.2636497e-2 3.2636497e-2
2.0809598e-1 4.1888403e-1 3.0788368e-2 3.0788368e-2
2.2295998e-1 4.1888403e-1 2.9161171e-2 2.9161171e-2
2.3782397e-1 4.1888403e-1 2.7754921e-2 2.7754921e-2
2.5268797e-1 4.1888403e-1 2.656961e-2 2.656961e-2
2.6755197e-1 4.1888403e-1 2.5605232e-2 2.5605232e-2
2.8241597e-1 4.1888403e-1 2.4861794e-2 2.4861794e-2
2.9727997e-1 4.1888403e-1 2.4339294e-2 2.4339294e-2
3.1214397e-1 4.1888403e-1 2.4037735e-2 2.4037735e-2
3.2700797e-1 4.1888403e-1 2.3957106e-2 2.3957106e-2
3.4187196e-1 4.1888403e-1 2.4097426e-2 2.4097426e-2
3.5673596e-1 4.1888403e-1 2.4458682e-2 2.4458682e-2
3.7159996e-1 4.1888403e-1 2.5040866e-2 2.5040866e-2
3.8646396e-1 4.1888403e-1 2.5844002e-2 2.5844002e-2
4.0132796e-1 4.1888403e-1 2.6868068e-2 2.6868068e-2
4.1619196e-1 4.1888403e-1 2.8113083e-2 2.8113083e-2
4.3105595e-1 4.1888403e-1 2.9579018e-2 2.9579018e-2
4.4591995e-1 4.1888403e-1 3.1265907e-2 3.1265907e-2
4.6078395e-1 4.1888403e-1 3.3173737e-2 3.3173737e-2
4.7564795e-1 4.1888403e-1 3.530249e-2 3.530249e-2
4.9051195e-1 4.1888403e-1 3.7652191e-2 3.7652191e-2
5.0537595e-1 4.1888403e-1 4.022284e-2 4.022284e-2
5.2023994e-1 4.1888403e-1 4.3014389e-2 4.3014389e-2
5.3510394e-1 4.1888403e-1 4.6026932e-2 4.6026932e-2
5.4996794e-1 4.1888403e-1 4.9260355e-2 4.9260355e-2
5.6483194e-1 4.1888403e-1 5.271479e-2 5.271479e-2
5.7969594e-1 4.1888403e-1 5.6390038e-2 5.6390038e-2
5.9455994e-1 4.1888403e-1 6.0286377e-2 6.0286377e-2
6.0942393e-1 4.1888403e-1 6.440358e-2 6.440358e-2
6.2428793e-1 4.1888403e-1 6.8741669e-2 6.8741669e-2
6.3915193e-1 4.1888403e-1 7.3300774e-2 7.3300774e-2
6.5401593e-1 4.1888403e-1 7.8080818e-2 7.8080818e-2
6.6887993e-1 4.1888403e-1 8.308182e-2 8.308182e-2
6.8374393e-1 4.1888403e-1 8.830362e-2 8.830362e-2
6.9860793e-1 4.1888403e-1 9.37465e-2 9.37465e-2
7.1347192e-1 4.1888403e-1 9.941028e-2 9.941028e-2
7.2833592e-1 4.1888403e-1 1.05295e-1 1.05295e-1
7.4319992e-1 4.1888403e-1 1.1140065e-1 1.1140065e-1
7.5806392e-1 4.1888403e-1 1.1772725e-1 1.1772725e-1
7.7292792e-1 4.1888403e-1 1.2427473e-1 1.2427473e-1
7.8779192e-1 4.1888403e-1 1.3104323e-1 1.3104323e-1
8.0265591e-1 4.1888403e-1 1.3803268e-1 1.3803268e-1
8.1751991e-1 4.1888403e-1 1.4524294e-1 1.4524294e-1
8.3238391e-1 4.1888403e-1 1.5267427e-1 1.5267427e-1
8.4724791e-1 4.1888403e-1 1.6032648e-1 1.6032648e-1
8.6211191e-1 4.1888403e-1 1.6819972e-1 1.6819972e-1
8.769759e-1 4.1888403e-1 1.7629375e-1 1.7629375e-1
8.918399e-1 4.1888403e-1 1.8460881e-1 1.8460881e-1
9.067039e-1 4.1888403e-1 1.931448e-1 1.931448e-1
9.215679e-1 4.1888403e-1 2.0190169e-1 2.0190169e-1
9.364319e-1 4.1888403e-1 2.108795e-1 2.108795e-1
9.512959e-1 4.1888403e-1 2.2007834e-1 2.2007834e-1
9.661599e-1 4.1888403e-1 2.2949814e-1 2.2949814e-1
9.810239e-1 4.1888403e-1 2.3913873e-1 2.3913873e-1
9.958879e-1 4.1888403e-1 2.4900034e-1 2.4900034e-1
1.01075189e0 4.1888403e-1 2.5908296e-1 2.5908296e-1
1.02561589e0 4.1888403e-1 2.6938632e-1 2.6938632e-1
1.04047989e0 4.1888403e-1 2.7991074e-1 2.7991074e-1
1.05534389e0 4.1888403e-1 2.9065613e-1 2.9065613e-1
1.07020789e0 4.1888403e-1 3.0162247e-1 3.0162247e-1
1.08507188e0 4.1888403e-1 3.1280968e-1 3.1280968e-1
1.09993588e0 4.1888403e-1 3.2421791e-1 3.2421791e-1

0.0e0 4.3239703e-1 7.9816681e-2 7.9816681e-2
1.4863998e-2 4.3239703e-1 7.5096344e-2 7.5096344e-2
2.9727997e-2 4.3239703e-1 7.0596977e-2 7.0596977e-2
4.4591995e-2 4.3239703e-1 6.6318512e-2 6.6318512e-2
5.9455994e-2 4.3239703e-1 6.2260986e-2 6.2260986e-2
7.4319992e-2 4.3239703e-1 5.8424438e-2 5.8424438e-2
8.918399e-2 4.3239703e-1 5.4808784e-2 5.4808784e-2
1.04047989e-1 4.3239703e-1 5.1414078e-2 5.1414078e-2
1.18911987e-1 4.3239703e-1 4.8240303e-2 4.8240303e-2
1.33775986e-1 4.3239703e-1 4.5287498e-2 4.5287498e-2
1.4863998e-1 4.3239703e-1 4.255561e-2 4.255561e-2
1.6350398e-1 4.3239703e-1 4.0044662e-2 4.0044662e-2
1.7836798e-1 4.3239703e-1 3.7754654e-2 3.7754654e-2
1.9323198e-1 4.3239703e-1 3.5685585e-2 3.5685585e-2
2.0809598e-1 4.3239703e-1 3.3837456e-2 3.3837456e-2
2.2295998e-1 4.3239703e-1 3.2210258e-2 3.2210258e-2
2.3782397e-1 4.3239703e-1 3.0804008e-2 3.0804008e-2
2.5268797e-1 4.3239703e-1 2.9618698e-2 2.9618698e-2
2.6755197e-1 4.3239703e-1 2.865432e-2 2.865432e-2
2.8241597e-1 4.3239703e-1 2.7910881e-2 2.7910881e-2
2.9727997e-1 4.3239703e-1 2.7388382e-2 2.7388382e-2
3.1214397e-1 4.3239703e-1 2.7086823e-2 2.7086823e-2
3.2700797e-1 4.3239703e-1 2.7006194e-2 2.7006194e-2
3.4187196e-1 4.3239703e-1 2.7146513e-2 2.7146513e-2
3.5673596e-1 4.3239703e-1 2.750777e-2 2.750777e-2
3.7159996e-1 4.3239703e-1 2.8089954e-2 2.8089954e-2
3.8646396e-1 4.3239703e-1 2.889309e-2 2.889309e-2
4.0132796e-1 4.3239703e-1 2.9917155e-2 2.9917155e-2
4.1619196e-1 4.3239703e-1 3.1162169e-2 3.1162169e-2
4.3105595e-1 4.3239703e-1 3.2628105e-2 3.2628105e-2
4.4591995e-1 4.3239703e-1 3.4314995e-2 3.4314995e-2
4.6078395e-1 4.3239703e-1 3.6222824e-2 3.6222824e-2
4.7564795e-1 4.3239703e-1 3.8351578e-2 3.8351578e-2
4.9051195e-1 4.3239703e-1 4.0701279e-2 4.0701279e-2
5.0537595e-1 4.3239703e-1 4.3271928e-2 4.3271928e-2
5.2023994e-1 4.3239703e-1 4.6063469e-2 4.6063469e-2
5.3510394e-1 4.3239703e-1 4.9076013e-2 4.9076013e-2
5.4996794e-1 4.3239703e-1 5.2309433e-2 5.2309433e-2
5.6483194e-1 4.3239703e-1 5.576387e-2 5.576387e-2
5.7969594e-1 4.3239703e-1 5.9439117e-2 5.9439117e-2
5.9455994e-1 4.3239703e-1 6.3335457e-2 6.3335457e-2
6.0942393e-1 4.3239703e-1 6.7452736e-2 6.7452736e-2
6.2428793e-1 4.3239703e-1 7.1790756e-2 7.1790756e-2
6.3915193e-1 4.3239703e-1 7.6349854e-2 7.6349854e-2
6.5401593e-1 4.3239703e-1 8.1129898e-2 8.1129898e-2
6.6887993e-1 4.3239703e-1 8.61309e-2 8.61309e-2
6.8374393e-1 4.3239703e-1 9.135278e-2 9.135278e-2
6.9860793e-1 4.3239703e-1 9.679567e-2 9.679567e-2
7.1347192e-1 4.3239703e-1 1.0245935e-1 1.0245935e-1
7.2833592e-1 4.3239703e-1 1.0834415e-1 1.0834415e-1
7.4319992e-1 4.3239703e-1 1.144498e-1 1.144498e-1
7.5806392e-1 4.3239703e-1 1.2077641e-1 1.2077641e-1
7.7292792e-1 4.3239703e-1 1.2732382e-1 1.2732382e-1
7.8779192e-1 4.3239703e-1 1.3409232e-1 1.3409232e-1
8.0265591e-1 4.3239703e-1 1.4108176e-1 1.4108176e-1
8.1751991e-1 4.3239703e-1 1.4829208e-1 1.4829208e-1
8.3238391e-1 4.3239703e-1 1.5572334e-1 1.5572334e-1
8.4724791e-1 4.3239703e-1 1.6337564e-1 1.6337564e-1
8.6211191e-1 4.3239703e-1 1.712488e-1 1.712488e-1
8.769759e-1 4.3239703e-1 1.7934291e-1 1.7934291e-1
8.918399e-1 4.3239703e-1 1.8765796e-1 1.8765796e-1
9.067039e-1 4.3239703e-1 1.961939e-1 1.961939e-1
9.215679e-1 4.3239703e-1 2.0495085e-1 2.0495085e-1
9.364319e-1 4.3239703e-1 2.1392859e-1 2.1392859e-1
9.512959e-1 4.3239703e-1 2.231275e-1 2.231275e-1
9.661599e-1 4.3239703e-1 2.3254729e-1 2.3254729e-1
9.810239e-1 4.3239703e-1 2.4218788e-1 2.4218788e-1
9.958879e-1 4.3239703e-1 2.520495e-1 2.520495e-1
1.01075189e0 4.3239703e-1 2.6213205e-1 2.6213205e-1
1.02561589e0 4.3239703e-1 2.7243549e-1 2.7243549e-1
1.04047989e0 4.3239703e-1 2.829599e-1 2.829599e-1
1.05534389e0 4.3239703e-1 2.9370529e-1 2.9370529e-1
1.07020789e0 4.3239703e-1 3.0467163e-1 3.0467163e-1
1.08507188e0 4.3239703e-1 3.1585876e-1 3.1585876e-1
1.09993588e0 4.3239703e-1 3.27267e-1 3.27267e-1

0.0e0 4.4591003e-1 8.304837e-2 8.304837e-2
1.4863998e-2 4.4591003e-1 7.8328033e-2 7.8328033e-2
2.9727997e-2 4.4591003e-1 7.3828659e-2 7.3828659e-2
4.4591995e-2 4.4591003e-1 6.9550201e-2 6.9550201e-2
5.9455994e-2 4.4591003e-1 6.5492676e-2 6.5492676e-2
7.4319992e-2 4.4591003e-1 6.165612e-2 6.165612e-2
8.918399e-2 4.4591003e-1 5.8040474e-2 5.8040474e-2
1.04047989e-1 4.4591003e-1 5.4645767e-2 5.4645767e-2
1.18911987e-1 4.4591003e-1 5.1471992e-2 5.1471992e-2
1.33775986e-1 4.4591003e-1 4.8519188e-2 4.8519188e-2
1.4863998e-1 4.4591003e-1 4.57873e-2 4.57873e-2
1.6350398e-1 4.4591003e-1 4.3276352e-2 4.3276352e-2
1.7836798e-1 4.4591003e-1 4.0986343e-2 4.0986343e-2
1.9323198e-1 4.4591003e-1 3.8917274e-2 3.8917274e-2
2.0809598e-1 4.4591003e-1 3.7069145e-2 3.7069145e-2
2.2295998e-1 4.4591003e-1 3.5441948e-2 3.5441948e-2
2.3782397e-1 4.4591003e-1 3.4035698e-2 3.4035698e-2
2.5268797e-1 4.4591003e-1 3.285038e-2 3.285038e-2
2.6755197e-1 4.4591003e-1 3.1886009e-2 3.1886009e-2
2.8241597e-1 4.4591003e-1 3.114257e-2 3.114257e-2
2.9727997e-1 4.4591003e-1 3.0620071e-2 3.0620071e-2
3.1214397e-1 4.4591003e-1 3.0318512e-2 3.0318512e-2
3.2700797e-1 4.4591003e-1 3.0237883e-2 3.0237883e-2
3.4187196e-1 4.4591003e-1 3.0378203e-2 3.0378203e-2
3.5673596e-1 4.4591003e-1 3.0739459e-2 3.0739459e-2
3.7159996e-1 4.4591003e-1 3.1321643e-2 3.1321643e-2
3.8646396e-1 4.4591003e-1 3.2124779e-2 3.2124779e-2
4.0132796e-1 4.4591003e-1 3.3148845e-2 3.3148845e-2
4.1619196e-1 4.4591003e-1 3.439386e-2 3.439386e-2
4.3105595e-1 4.4591003e-1 3.5859795e-2 3.5859795e-2
4.4591995e-1 4.4591003e-1 3.7546689e-2 3.7546689e-2
4.6078395e-1 4.4591003e-1 3.9454514e-2 3.9454514e-2
4.7564795e-1 4.4591003e-1 4.1583267e-2 4.1583267e-2
4.9051195e-1 4.4591003e-1 4.3932976e-2 4.3932976e-2
5.0537595e-1 4.4591003e-1 4.6503586e-2 4.6503586e-2
5.2023994e-1 4.4591003e-1 4.9295198e-2 4.9295198e-2
5.3510394e-1 4.4591003e-1 5.230767e-2 5.230767e-2
5.4996794e-1 4.4591003e-1 5.554116e-2 5.554116e-2
5.6483194e-1 4.4591003e-1 5.89956e-2 5.89956e-2
5.7969594e-1 4.4591003e-1 6.2670853e-2 6.2670853e-2
5.9455994e-1 4.4591003e-1 6.6567184e-2 6.6567184e-2
6.0942393e-1 4.4591003e-1 7.0684387e-2 7.0684387e-2
6.2428793e-1 4.4591003e-1 7.5022484e-2 7.5022484e-2
6.3915193e-1 4.4591003e-1 7.9581581e-2 7.9581581e-2
6.5401593e-1 4.4591003e-1 8.436163e-2 8.436163e-2
6.6887993e-1 4.4591003e-1 8.936263e-2 8.936263e-2
6.8374393e-1 4.4591003e-1 9.458443e-2 9.458443e-2
6.9860793e-1 4.4591003e-1 1.0002731e-1 1.0002731e-1
7.1347192e-1 4.4591003e-1 1.0569109e-1 1.0569109e-1
7.2833592e-1 4.4591003e-1 1.115758e-1 1.115758e-1
7.4319992e-1 4.4591003e-1 1.1768146e-1 1.1768146e-1
7.5806392e-1 4.4591003e-1 1.2400806e-1 1.2400806e-1
7.7292792e-1 4.4591003e-1 1.3055554e-1 1.3055554e-1
7.8779192e-1 4.4591003e-1 1.3732404e-1 1.3732404e-1
8.0265591e-1 4.4591003e-1 1.4431349e-1 1.4431349e-1
8.1751991e-1 4.4591003e-1 1.5152374e-1 1.5152374e-1
8.3238391e-1 4.4591003e-1 1.5895508e-1 1.5895508e-1
8.4724791e-1 4.4591003e-1 1.6660728e-1 1.6660728e-1
8.6211191e-1 4.4591003e-1 1.7448051e-1 1.7448051e-1
8.769759e-1 4.4591003e-1 1.8257455e-1 1.8257455e-1
8.918399e-1 4.4591003e-1 1.9088962e-1 1.9088962e-1
9.067039e-1 4.4591003e-1 1.9942561e-1 1.9942561e-1
9.215679e-1 4.4591003e-1 2.081825e-1 2.081825e-1
9.364319e-1 4.4591003e-1 2.1716031e-1 2.1716031e-1
9.512959e-1 4.4591003e-1 2.2635915e-1 2.2635915e-1
9.661599e-1 4.4591003e-1 2.3577895e-1 2.3577895e-1
9.810239e-1 4.4591003e-1 2.4541954e-1 2.4541954e-1
9.958879e-1 4.4591003e-1 2.5528114e-1 2.5528114e-1
1.01075189e0 4.4591003e-1 2.6536377e-1 2.6536377e-1
1.02561589e0 4.4591003e-1 2.7566713e-1 2.7566713e-1
1.04047989e0 4.4591003e-1 2.8619159e-1 2.8619159e-1
1.05534389e0 4.4591003e-1 2.9693695e-1 2.9693695e-1
1.07020789e0 4.4591003e-1 3.0790329e-1 3.0790329e-1
1.08507188e0 4.4591003e-1 3.190905e-1 3.190905e-1
1.09993588e0 4.4591003e-1 3.3049873e-1 3.3049873e-1

0.0e0 4.5942303e-1 8.646267e-2 8.646267e-2
1.4863998e-2 4.5942303e-1 8.1742325e-2 8.1742325e-2
2.9727997e-2 4.5942303e-1 7.724295e-2 7.724295e-2
4.4591995e-2 4.5942303e-1 7.2964493e-2 7.2964493e-2
5.9455994e-2 4.5942303e-1 6.8906967e-2 6.8906967e-2
7.4319992e-2 4.5942303e-1 6.5070412e-2 6.5070412e-2
8.918399e-2 4.5942303e-1 6.1454765e-2 6.1454765e-2
1.04047989e-1 4.5942303e-1 5.8060059e-2 5.8060059e-2
1.18911987e-1 4.5942303e-1 5.4886284e-2 5.4886284e-2
1.33775986e-1 4.5942303e-1 5.193348e-2 5.193348e-2
1.4863998e-1 4.5942303e-1 4.9201591e-2 4.9201591e-2
1.6350398e-1 4.5942303e-1 4.6690643e-2 4.6690643e-2
1.7836798e-1 4.5942303e-1 4.4400635e-2 4.4400635e-2
1.9323198e-1 4.5942303e-1 4.2331566e-2 4.2331566e-2
2.0809598e-1 4.5942303e-1 4.0483437e-2 4.0483437e-2
2.2295998e-1 4.5942303e-1 3.885624e-2 3.885624e-2
2.3782397e-1 4.5942303e-1 3.744999e-2 3.744999e-2
2.5268797e-1 4.5942303e-1 3.6264671e-2 3.6264671e-2
2.6755197e-1 4.5942303e-1 3.53003e-2 3.53003e-2
2.8241597e-1 4.5942303e-1 3.4556862e-2 3.4556862e-2
2.9727997e-1 4.5942303e-1 3.4034363e-2 3.4034363e-2
3.1214397e-1 4.5942303e-1 3.3732803e-2 3.3732803e-2
3.2700797e-1 4.5942303e-1 3.3652174e-2 3.3652174e-2
3.4187196e-1 4.5942303e-1 3.3792494e-2 3.3792494e-2
3.5673596e-1 4.5942303e-1 3.415375e-2 3.415375e-2
3.7159996e-1 4.5942303e-1 3.4735934e-2 3.4735934e-2
3.8646396e-1 4.5942303e-1 3.5539069e-2 3.5539069e-2
4.0132796e-1 4.5942303e-1 3.6563136e-2 3.6563136e-2
4.1619196e-1 4.5942303e-1 3.7808151e-2 3.7808151e-2
4.3105595e-1 4.5942303e-1 3.9274084e-2 3.9274084e-2
4.4591995e-1 4.5942303e-1 4.096098e-2 4.096098e-2
4.6078395e-1 4.5942303e-1 4.2868805e-2 4.2868805e-2
4.7564795e-1 4.5942303e-1 4.4997559e-2 4.4997559e-2
4.9051195e-1 4.5942303e-1 4.7347237e-2 4.7347237e-2
5.0537595e-1 4.5942303e-1 4.9917885e-2 4.9917885e-2
5.2023994e-1 4.5942303e-1 5.2709496e-2 5.2709496e-2
5.3510394e-1 4.5942303e-1 5.5721971e-2 5.5721971e-2
5.4996794e-1 4.5942303e-1 5.8955461e-2 5.8955461e-2
5.6483194e-1 4.5942303e-1 6.2409822e-2 6.2409822e-2
5.7969594e-1 4.5942303e-1 6.6085152e-2 6.6085152e-2
5.9455994e-1 4.5942303e-1 6.9981483e-2 6.9981483e-2
6.0942393e-1 4.5942303e-1 7.4098694e-2 7.4098694e-2
6.2428793e-1 4.5942303e-1 7.8436783e-2 7.8436783e-2
6.3915193e-1 4.5942303e-1 8.299588e-2 8.299588e-2
6.5401593e-1 4.5942303e-1 8.777592e-2 8.777592e-2
6.6887993e-1 4.5942303e-1 9.277693e-2 9.277693e-2
6.8374393e-1 4.5942303e-1 9.799873e-2 9.799873e-2
6.9860793e-1 4.5942303e-1 1.0344162e-1 1.0344162e-1
7.1347192e-1 4.5942303e-1 1.0910538e-1 1.0910538e-1
7.2833592e-1 4.5942303e-1 1.149901e-1 1.149901e-1
7.4319992e-1 4.5942303e-1 1.2109575e-1 1.2109575e-1
7.5806392e-1 4.5942303e-1 1.2742236e-1 1.2742236e-1
7.7292792e-1 4.5942303e-1 1.3396985e-1 1.3396985e-1
7.8779192e-1 4.5942303e-1 1.4073834e-1 1.4073834e-1
8.0265591e-1 4.5942303e-1 1.4772778e-1 1.4772778e-1
8.1751991e-1 4.5942303e-1 1.5493803e-1 1.5493803e-1
8.3238391e-1 4.5942303e-1 1.6236937e-1 1.6236937e-1
8.4724791e-1 4.5942303e-1 1.7002159e-1 1.7002159e-1
8.6211191e-1 4.5942303e-1 1.7789482e-1 1.7789482e-1
8.769759e-1 4.5942303e-1 1.8598886e-1 1.8598886e-1
8.918399e-1 4.5942303e-1 1.9430391e-1 1.9430391e-1
9.067039e-1 4.5942303e-1 2.028399e-1 2.028399e-1
9.215679e-1 4.5942303e-1 2.115968e-1 2.115968e-1
9.364319e-1 4.5942303e-1 2.2057462e-1 2.2057462e-1
9.512959e-1 4.5942303e-1 2.2977345e-1 2.2977345e-1
9.661599e-1 4.5942303e-1 2.3919324e-1 2.3919324e-1
9.810239e-1 4.5942303e-1 2.4883383e-1 2.4883383e-1
9.958879e-1 4.5942303e-1 2.5869545e-1 2.5869545e-1
1.01075189e0 4.5942303e-1 2.6877808e-1 2.6877808e-1
1.02561589e0 4.5942303e-1 2.7908144e-1 2.7908144e-1
1.04047989e0 4.5942303e-1 2.8960588e-1 2.8960588e-1
1.05534389e0 4.5942303e-1 3.0035127e-1 3.0035127e-1
1.07020789e0 4.5942303e-1 3.1131752e-1 3.1131752e-1
1.08507188e0 4.5942303e-1 3.2250473e-1 3.2250473e-1
1.09993588e0 4.5942303e-1 3.3391304e-1 3.3391304e-1

0.0e0 4.7293604e-1 9.005954e-2 9.005954e-2
1.4863998e-2 4.7293604e-1 8.5339241e-2 8.5339241e-2
2.9727997e-2 4.7293604e-1 8.0839851e-2 8.0839851e-2
4.4591995e-2 4.7293604e-1 7.6561386e-2 7.6561386e-2
5.9455994e-2 4.7293604e-1 7.250386e-2 7.250386e-2
7.4319992e-2 4.7293604e-1 6.8667305e-2 6.8667305e-2
8.918399e-2 4.7293604e-1 6.5051659e-2 6.5051659e-2
1.04047989e-1 4.7293604e-1 6.1656952e-2 6.1656952e-2
1.18911987e-1 4.7293604e-1 5.8483177e-2 5.8483177e-2
1.33775986e-1 4.7293604e-1 5.5530373e-2 5.5530373e-2
1.4863998e-1 4.7293604e-1 5.2798485e-2 5.2798485e-2
1.6350398e-1 4.7293604e-1 5.0287537e-2 5.0287537e-2
1.7836798e-1 4.7293604e-1 4.7997528e-2 4.7997528e-2
1.9323198e-1 4.7293604e-1 4.5928459e-2 4.5928459e-2
2.0809598e-1 4.7293604e-1 4.408033e-2 4.408033e-2
2.2295998e-1 4.7293604e-1 4.2453133e-2 4.2453133e-2
2.3782397e-1 4.7293604e-1 4.1046883e-2 4.1046883e-2
2.5268797e-1 4.7293604e-1 3.9861572e-2 3.9861572e-2
2.6755197e-1 4.7293604e-1 3.8897194e-2 3.8897194e-2
2.8241597e-1 4.7293604e-1 3.8153755e-2 3.8153755e-2
2.9727997e-1 4.7293604e-1 3.7631256e-2 3.7631256e-2
3.1214397e-1 4.7293604e-1 3.7329697e-2 3.7329697e-2
3.2700797e-1 4.7293604e-1 3.7249069e-2 3.7249069e-2
3.4187196e-1 4.7293604e-1 3.7389388e-2 3.7389388e-2
3.5673596e-1 4.7293604e-1 3.7750644e-2 3.7750644e-2
3.7159996e-1 4.7293604e-1 3.8332828e-2 3.8332828e-2
3.8646396e-1 4.7293604e-1 3.9135963e-2 3.9135963e-2
4.0132796e-1 4.7293604e-1 4.016003e-2 4.016003e-2
4.1619196e-1 4.7293604e-1 4.1405045e-2 4.1405045e-2
4.3105595e-1 4.7293604e-1 4.287098e-2 4.287098e-2
4.4591995e-1 4.7293604e-1 4.4557872e-2 4.4557872e-2
4.6078395e-1 4.7293604e-1 4.6465698e-2 4.6465698e-2
4.7564795e-1 4.7293604e-1 4.8594475e-2 4.8594475e-2
4.9051195e-1 4.7293604e-1 5.0944183e-2 5.0944183e-2
5.0537595e-1 4.7293604e-1 5.3514832e-2 5.3514832e-2
5.2023994e-1 4.7293604e-1 5.6306366e-2 5.6306366e-2
5.3510394e-1 4.7293604e-1 5.9318916e-2 5.9318916e-2
5.4996794e-1 4.7293604e-1 6.255233e-2 6.255233e-2
5.6483194e-1 4.7293604e-1 6.6006776e-2 6.6006776e-2
5.7969594e-1 4.7293604e-1 6.9682024e-2 6.9682024e-2
5.9455994e-1 4.7293604e-1 7.3578354e-2 7.3578354e-2
6.0942393e-1 4.7293604e-1 7.7695564e-2 7.7695564e-2
6.2428793e-1 4.7293604e-1 8.2033653e-2 8.2033653e-2
6.3915193e-1 4.7293604e-1 8.659276e-2 8.659276e-2
6.5401593e-1 4.7293604e-1 9.13728e-2 9.13728e-2
6.6887993e-1 4.7293604e-1 9.63738e-2 9.63738e-2
6.8374393e-1 4.7293604e-1 1.015956e-1 1.015956e-1
6.9860793e-1 4.7293604e-1 1.070385e-1 1.070385e-1
7.1347192e-1 4.7293604e-1 1.1270226e-1 1.1270226e-1
7.2833592e-1 4.7293604e-1 1.1858698e-1 1.1858698e-1
7.4319992e-1 4.7293604e-1 1.2469263e-1 1.2469263e-1
7.5806392e-1 4.7293604e-1 1.3101923e-1 1.3101923e-1
7.7292792e-1 4.7293604e-1 1.3756671e-1 1.3756671e-1
7.8779192e-1 4.7293604e-1 1.4433522e-1 1.4433522e-1
8.0265591e-1 4.7293604e-1 1.5132466e-1 1.5132466e-1
8.1751991e-1 4.7293604e-1 1.5853491e-1 1.5853491e-1
8.3238391e-1 4.7293604e-1 1.6596625e-1 1.6596625e-1
8.4724791e-1 4.7293604e-1 1.7361845e-1 1.7361845e-1
8.6211191e-1 4.7293604e-1 1.8149168e-1 1.8149168e-1
8.769759e-1 4.7293604e-1 1.8958572e-1 1.8958572e-1
8.918399e-1 4.7293604e-1 1.9790079e-1 1.9790079e-1
9.067039e-1 4.7293604e-1 2.0643678e-1 2.0643678e-1
9.215679e-1 4.7293604e-1 2.1519366e-1 2.1519366e-1
9.364319e-1 4.7293604e-1 2.2417148e-1 2.2417148e-1
9.512959e-1 4.7293604e-1 2.3337032e-1 2.3337032e-1
9.661599e-1 4.7293604e-1 2.4279012e-1 2.4279012e-1
9.810239e-1 4.7293604e-1 2.5243071e-1 2.5243071e-1
9.958879e-1 4.7293604e-1 2.6229231e-1 2.6229231e-1
1.01075189e0 4.7293604e-1 2.7237494e-1 2.7237494e-1
1.02561589e0 4.7293604e-1 2.826783e-1 2.826783e-1
1.04047989e0 4.7293604e-1 2.9320276e-1 2.9320276e-1
1.05534389e0 4.7293604e-1 3.0394815e-1 3.0394815e-1
1.07020789e0 4.7293604e-1 3.149144e-1 3.149144e-1
1.08507188e0 4.7293604e-1 3.2610161e-1 3.2610161e-1
1.09993588e0 4.7293604e-1 3.3750984e-1 3.3750984e-1

0.0e0 4.8644904e-1 9.3838974e-2 9.3838974e-2
1.4863998e-2 4.8644904e-1 8.9118675e-2 8.9118675e-2
2.9727997e-2 4.8644904e-1 8.4619324e-2 8.4619324e-2
4.4591995e-2 4.8644904e-1 8.0340836e-2 8.0340836e-2
5.9455994e-2 4.8644904e-1 7.628331e-2 7.628331e-2
7.4319992e-2 4.8644904e-1 7.2446754e-2 7.2446754e-2
8.918399e-2 4.8644904e-1 6.8831108e-2 6.8831108e-2
1.04047989e-1 4.8644904e-1 6.5436401e-2 6.5436401e-2
1.18911987e-1 4.8644904e-1 6.2262627e-2 6.2262627e-2
1.33775986e-1 4.8644904e-1 5.9309822e-2 5.9309822e-2
1.4863998e-1 4.8644904e-1 5.6577934e-2 5.6577934e-2
1.6350398e-1 4.8644904e-1 5.4066986e-2 5.4066986e-2
1.7836798e-1 4.8644904e-1 5.1776978e-2 5.1776978e-2
1.9323198e-1 4.8644904e-1 4.9707909e-2 4.9707909e-2
2.0809598e-1 4.8644904e-1 4.785978e-2 4.785978e-2
2.2295998e-1 4.8644904e-1 4.6232582e-2 4.6232582e-2
2.3782397e-1 4.8644904e-1 4.4826332e-2 4.4826332e-2
2.5268797e-1 4.8644904e-1 4.3641022e-2 4.3641022e-2
2.6755197e-1 4.8644904e-1 4.2676643e-2 4.2676643e-2
2.8241597e-1 4.8644904e-1 4.1933205e-2 4.1933205e-2
2.9727997e-1 4.8644904e-1 4.1410706e-2 4.1410706e-2
3.1214397e-1 4.8644904e-1 4.1109146e-2 4.1109146e-2
3.2700797e-1 4.8644904e-1 4.1028519e-2 4.1028519e-2
3.4187196e-1 4.8644904e-1 4.1168837e-2 4.1168837e-2
3.5673596e-1 4.8644904e-1 4.1530093e-2 4.1530093e-2
3.7159996e-1 4.8644904e-1 4.2112277e-2 4.2112277e-2
3.8646396e-1 4.8644904e-1 4.2915413e-2 4.2915413e-2
4.0132796e-1 4.8644904e-1 4.3939479e-2 4.3939479e-2
4.1619196e-1 4.8644904e-1 4.5184494e-2 4.5184494e-2
4.3105595e-1 4.8644904e-1 4.6650429e-2 4.6650429e-2
4.4591995e-1 4.8644904e-1 4.8337321e-2 4.8337321e-2
4.6078395e-1 4.8644904e-1 5.024514e-2 5.024514e-2
4.7564795e-1 4.8644904e-1 5.2373909e-2 5.2373909e-2
4.9051195e-1 4.8644904e-1 5.4723618e-2 5.4723618e-2
5.0537595e-1 4.8644904e-1 5.7294266e-2 5.7294266e-2
5.2023994e-1 4.8644904e-1 6.00858e-2 6.00858e-2
5.3510394e-1 4.8644904e-1 6.3098343e-2 6.3098343e-2
5.4996794e-1 4.8644904e-1 6.6331764e-2 6.6331764e-2
5.6483194e-1 4.8644904e-1 6.9786203e-2 6.9786203e-2
5.7969594e-1 4.8644904e-1 7.3461456e-2 7.3461456e-2
5.9455994e-1 4.8644904e-1 7.7357788e-2 7.7357788e-2
6.0942393e-1 4.8644904e-1 8.1474991e-2 8.1474991e-2
6.2428793e-1 4.8644904e-1 8.5813087e-2 8.5813087e-2
6.3915193e-1 4.8644904e-1 9.03722e-2 9.03722e-2
6.5401593e-1 4.8644904e-1 9.515224e-2 9.515224e-2
6.6887993e-1 4.8644904e-1 1.0015323e-1 1.0015323e-1
6.8374393e-1 4.8644904e-1 1.0537503e-1 1.0537503e-1
6.9860793e-1 4.8644904e-1 1.1081792e-1 1.1081792e-1
7.1347192e-1 4.8644904e-1 1.1648169e-1 1.1648169e-1
7.2833592e-1 4.8644904e-1 1.2236641e-1 1.2236641e-1
7.4319992e-1 4.8644904e-1 1.2847206e-1 1.2847206e-1
7.5806392e-1 4.8644904e-1 1.3479866e-1 1.3479866e-1
7.7292792e-1 4.8644904e-1 1.4134615e-1 1.4134615e-1
7.8779192e-1 4.8644904e-1 1.4811464e-1 1.4811464e-1
8.0265591e-1 4.8644904e-1 1.551041e-1 1.551041e-1
8.1751991e-1 4.8644904e-1 1.6231435e-1 1.6231435e-1
8.3238391e-1 4.8644904e-1 1.6974568e-1 1.6974568e-1
8.4724791e-1 4.8644904e-1 1.7739789e-1 1.7739789e-1
8.6211191e-1 4.8644904e-1 1.8527112e-1 1.8527112e-1
8.769759e-1 4.8644904e-1 1.9336516e-1 1.9336516e-1
8.918399e-1 4.8644904e-1 2.0168022e-1 2.0168022e-1
9.067039e-1 4.8644904e-1 2.1021622e-1 2.1021622e-1
9.215679e-1 4.8644904e-1 2.189731e-1 2.189731e-1
9.364319e-1 4.8644904e-1 2.2795091e-1 2.2795091e-1
9.512959e-1 4.8644904e-1 2.3714975e-1 2.3714975e-1
9.661599e-1 4.8644904e-1 2.4656955e-1 2.4656955e-1
9.810239e-1 4.8644904e-1 2.5621014e-1 2.5621014e-1
9.958879e-1 4.8644904e-1 2.6607175e-1 2.6607175e-1
1.01075189e0 4.8644904e-1 2.7615437e-1 2.7615437e-1
1.02561589e0 4.8644904e-1 2.8645773e-1 2.8645773e-1
1.04047989e0 4.8644904e-1 2.969822e-1 2.969822e-1
1.05534389e0 4.8644904e-1 3.0772758e-1 3.0772758e-1
1.07020789e0 4.8644904e-1 3.1869386e-1 3.1869386e-1
1.08507188e0 4.8644904e-1 3.2988106e-1 3.2988106e-1
1.09993588e0 4.8644904e-1 3.4128929e-1 3.4128929e-1

0.0e0 4.9996204e-1 9.780114e-2 9.780114e-2
1.4863998e-2 4.9996204e-1 9.3080765e-2 9.3080765e-2
2.9727997e-2 4.9996204e-1 8.8581413e-2 8.8581413e-2
4.4591995e-2 4.9996204e-1 8.4302933e-2 8.4302933e-2
5.9455994e-2 4.9996204e-1 8.0245407e-2 8.0245407e-2
7.4319992e-2 4.9996204e-1 7.6408852e-2 7.6408852e-2
8.918399e-2 4.9996204e-1 7.2793205e-2 7.2793205e-2
1.04047989e-1 4.9996204e-1 6.9398499e-2 6.9398499e-2
1.18911987e-1 4.9996204e-1 6.6224724e-2 6.6224724e-2
1.33775986e-1 4.9996204e-1 6.327192e-2 6.327192e-2
1.4863998e-1 4.9996204e-1 6.0540031e-2 6.0540031e-2
1.6350398e-1 4.9996204e-1 5.8029083e-2 5.8029083e-2
1.7836798e-1 4.9996204e-1 5.5739075e-2 5.5739075e-2
1.9323198e-1 4.9996204e-1 5.3670006e-2 5.3670006e-2
2.0809598e-1 4.9996204e-1 5.1821877e-2 5.1821877e-2
2.2295998e-1 4.9996204e-1 5.019468e-2 5.019468e-2
2.3782397e-1 4.9996204e-1 4.878843e-2 4.878843e-2
2.5268797e-1 4.9996204e-1 4.7603119e-2 4.7603119e-2
2.6755197e-1 4.9996204e-1 4.663874e-2 4.663874e-2
2.8241597e-1 4.9996204e-1 4.5895302e-2 4.5895302e-2
2.9727997e-1 4.9996204e-1 4.5372803e-2 4.5372803e-2
3.1214397e-1 4.9996204e-1 4.5071243e-2 4.5071243e-2
3.2700797e-1 4.9996204e-1 4.4990616e-2 4.4990616e-2
3.4187196e-1 4.9996204e-1 4.5130936e-2 4.5130936e-2
3.5673596e-1 4.9996204e-1 4.549219e-2 4.549219e-2
3.7159996e-1 4.9996204e-1 4.6074374e-2 4.6074374e-2
3.8646396e-1 4.9996204e-1 4.687751e-2 4.687751e-2
4.0132796e-1 4.9996204e-1 4.7901576e-2 4.7901576e-2
4.1619196e-1 4.9996204e-1 4.914659e-2 4.914659e-2
4.3105595e-1 4.9996204e-1 5.0612526e-2 5.0612526e-2
4.4591995e-1 4.9996204e-1 5.2299419e-2 5.2299419e-2
4.6078395e-1 4.9996204e-1 5.4207228e-2 5.4207228e-2
4.7564795e-1 4.9996204e-1 5.6336e-2 5.6336e-2
4.9051195e-1 4.9996204e-1 5.86857e-2 5.86857e-2
5.0537595e-1 4.9996204e-1 6.1256355e-2 6.1256355e-2
5.2023994e-1 4.9996204e-1 6.404789e-2 6.404789e-2
5.3510394e-1 4.9996204e-1 6.706044e-2 6.706044e-2
5.4996794e-1 4.9996204e-1 7.029393e-2 7.029393e-2
5.6483194e-1 4.9996204e-1 7.3748291e-2 7.3748291e-2
5.7969594e-1 4.9996204e-1 7.7423546e-2 7.7423546e-2
5.9455994e-1 4.9996204e-1 8.1319878e-2 8.1319878e-2
6.0942393e-1 4.9996204e-1 8.543708e-2 8.543708e-2
6.2428793e-1 4.9996204e-1 8.977518e-2 8.977518e-2
6.3915193e-1 4.9996204e-1 9.433427e-2 9.433427e-2
6.5401593e-1 4.9996204e-1 9.91144e-2 9.91144e-2
6.6887993e-1 4.9996204e-1 1.0411533e-1 1.0411533e-1
6.8374393e-1 4.9996204e-1 1.0933713e-1 1.0933713e-1
6.9860793e-1 4.9996204e-1 1.1478009e-1 1.1478009e-1
7.1347192e-1 4.9996204e-1 1.2044385e-1 1.2044385e-1
7.2833592e-1 4.9996204e-1 1.2632857e-1 1.2632857e-1
7.4319992e-1 4.9996204e-1 1.3243422e-1 1.3243422e-1
7.5806392e-1 4.9996204e-1 1.3876076e-1 1.3876076e-1
7.7292792e-1 4.9996204e-1 1.4530824e-1 1.4530824e-1
7.8779192e-1 4.9996204e-1 1.5207681e-1 1.5207681e-1
8.0265591e-1 4.9996204e-1 1.5906618e-1 1.5906618e-1
8.1751991e-1 4.9996204e-1 1.662765e-1 1.662765e-1
8.3238391e-1 4.9996204e-1 1.7370784e-1 1.7370784e-1
8.4724791e-1 4.9996204e-1 1.8136006e-1 1.8136006e-1
8.6211191e-1 4.9996204e-1 1.8923329e-1 1.8923329e-1
8.769759e-1 4.9996204e-1 1.9732733e-1 1.9732733e-1
8.918399e-1 4.9996204e-1 2.0564238e-1 2.0564238e-1
9.067039e-1 4.9996204e-1 2.141783e-1 2.141783e-1
9.215679e-1 4.9996204e-1 2.229352e-1 2.229352e-1
9.364319e-1 4.9996204e-1 2.3191301e-1 2.3191301e-1
9.512959e-1 4.9996204e-1 2.4111185e-1 2.4111185e-1
9.661599e-1 4.9996204e-1 2.5053163e-1 2.5053163e-1
9.810239e-1 4.9996204e-1 2.6017223e-1 2.6017223e-1
9.958879e-1 4.9996204e-1 2.7003392e-1 2.7003392e-1
1.01075189e0 4.9996204e-1 2.8011655e-1 2.8011655e-1
1.02561589e0 4.9996204e-1 2.904199e-1 2.904199e-1
1.04047989e0 4.9996204e-1 3.0094427e-1 3.0094427e-1
1.05534389e0 4.9996204e-1 3.1168974e-1 3.1168974e-1
1.07020789e0 4.9996204e-1 3.2265602e-1 3.2265602e-1
1.08507188e0 4.9996204e-1 3.3384315e-1 3.3384315e-1
1.09993588e0 4.9996204e-1 3.4525146e-1 3.4525146e-1


==> cache/infburgers-figure6_contourtmp1.dat <==
0.0e0 -5.0e-1 4.72812e-1 4.72812e-1
1.4863998e-2 -5.0e-1 4.5917323e-1 4.5917323e-1
2.9727997e-2 -5.0e-1 4.4575555e-1 4.4575555e-1
4.4591995e-2 -5.0e-1 4.3255869e-1 4.3255869e-1
5.9455994e-2 -5.0e-1 4.1958269e-1 4.1958269e-1
7.4319992e-2 -5.0e-1 4.0682784e-1 4.0682784e-1
8.918399e-2 -5.0e-1 3.9429373e-1 3.9429373e-1
1.04047989e-1 -5.0e-1 3.8198065e-1 3.8198065e-1
1.18911987e-1 -5.0e-1 3.6988835e-1 3.6988835e-1
1.33775986e-1 -5.0e-1 3.5801723e-1 3.5801723e-1
1.4863998e-1 -5.0e-1 3.4636691e-1 3.4636691e-1
1.6350398e-1 -5.0e-1 3.3493755e-1 3.3493755e-1
1.7836798e-1 -5.0e-1 3.237291e-1 3.237291e-1
1.9323198e-1 -5.0e-1 3.1274171e-1 3.1274171e-1
2.0809598e-1 -5.0e-1 3.0197516e-1 3.0197516e-1
2.2295998e-1 -5.0e-1 2.914296e-1 2.914296e-1
2.3782397e-1 -5.0e-1 2.8110495e-1 2.8110495e-1
2.5268797e-1 -5.0e-1 2.7100119e-1 2.7100119e-1
2.6755197e-1 -5.0e-1 2.6111844e-1 2.6111844e-1
2.8241597e-1 -5.0e-1 2.5145657e-1 2.5145657e-1
2.9727997e-1 -5.0e-1 2.4201572e-1 2.4201572e-1
3.1214397e-1 -5.0e-1 2.3279575e-1 2.3279575e-1
3.2700797e-1 -5.0e-1 2.237967e-1 2.237967e-1
3.4187196e-1 -5.0e-1 2.1501863e-1 2.1501863e-1
3.5673596e-1 -5.0e-1 2.0646144e-1 2.0646144e-1
3.7159996e-1 -5.0e-1 1.981253e-1 1.981253e-1
3.8646396e-1 -5.0e-1 1.9001006e-1 1.9001006e-1
4.0132796e-1 -5.0e-1 1.8211562e-1 1.8211562e-1
4.1619196e-1 -5.0e-1 1.7444228e-1 1.7444228e-1
4.3105595e-1 -5.0e-1 1.6699e-1 1.6699e-1
4.4591995e-1 -5.0e-1 1.5975848e-1 1.5975848e-1
4.6078395e-1 -5.0e-1 1.5274783e-1 1.5274783e-1
4.7564795e-1 -5.0e-1 1.4595813e-1 1.4595813e-1
4.9051195e-1 -5.0e-1 1.3938937e-1 1.3938937e-1
5.0537595e-1 -5.0e-1 1.3304149e-1 1.3304149e-1
5.2023994e-1 -5.0e-1 1.2691463e-1 1.2691463e-1
5.3510394e-1 -5.0e-1 1.2100864e-1 1.2100864e-1
5.4996794e-1 -5.0e-1 1.1532436e-1 1.1532436e-1
5.6483194e-1 -5.0e-1 1.0986034e-1 1.0986034e-1
5.7969594e-1 -5.0e-1 1.0461711e-1 1.0461711e-1
5.9455994e-1 -5.0e-1 9.959499e-2 9.959499e-2
6.0942393e-1 -5.0e-1 9.479373e-2 9.479373e-2
6.2428793e-1 -5.0e-1 9.021335e-2 9.021335e-2
6.3915193e-1 -5.0e-1 8.585399e-2 8.585399e-2
6.5401593e-1 -5.0e-1 8.171558e-2 8.171558e-2
6.6887993e-1 -5.0e-1 7.779811e-2 7.779811e-2
6.8374393e-1 -5.0e-1 7.410144e-2 7.410144e-2
6.9860793e-1 -5.0e-1 7.062587e-2 7.062587e-2
7.1347192e-1 -5.0e-1 6.737117e-2 6.737117e-2
7.2833592e-1 -5.0e-1 6.43381e-2 6.43381e-2
7.4319992e-1 -5.0e-1 6.15253e-2 6.15253e-2
7.5806392e-1 -5.0e-1 5.893344e-2 5.893344e-2
7.7292792e-1 -5.0e-1 5.656245e-2 5.656245e-2
7.8779192e-1 -5.0e-1 5.441249e-2 5.441249e-2
8.0265591e-1 -5.0e-1 5.248347e-2 5.248347e-2
8.1751991e-1 -5.0e-1 5.077525e-2 5.077525e-2
8.3238391e-1 -5.0e-1 4.928813e-2 4.928813e-2
8.4724791e-1 -5.0e-1 4.802188e-2 4.802188e-2
8.6211191e-1 -5.0e-1 4.697665e-2 4.697665e-2
8.769759e-1 -5.0e-1 4.615291e-2 4.615291e-2
8.918399e-1 -5.0e-1 4.55495e-2 4.55495e-2
9.067039e-1 -5.0e-1 4.516704e-2 4.516704e-2
9.215679e-1 -5.0e-1 4.500575e-2 4.500575e-2
9.364319e-1 -5.0e-1 4.506465e-2 4.506465e-2
9.512959e-1 -5.0e-1 4.534557e-2 4.534557e-2
9.661599e-1 -5.0e-1 4.58462e-2 4.58462e-2
9.810239e-1 -5.0e-1 4.656886e-2 4.656886e-2
9.958879e-1 -5.0e-1 4.751201e-2 4.751201e-2
1.01075189e0 -5.0e-1 4.867564e-2 4.867564e-2
1.02561589e0 -5.0e-1 5.006122e-2 5.006122e-2
1.04047989e0 -5.0e-1 5.166736e-2 5.166736e-2
1.05534389e0 -5.0e-1 5.349475e-2 5.349475e-2
1.07020789e0 -5.0e-1 5.554263e-2 5.554263e-2
1.08507188e0 -5.0e-1 5.7811e-2 5.7811e-2
1.09993588e0 -5.0e-1 6.030063e-2 6.030063e-2

0.0e0 -4.86487e-1 4.6884938e-1 4.6884938e-1
1.4863998e-2 -4.86487e-1 4.5521054e-1 4.5521054e-1
2.9727997e-2 -4.86487e-1 4.4179292e-1 4.4179292e-1
4.4591995e-2 -4.86487e-1 4.2859598e-1 4.2859598e-1
5.9455994e-2 -4.86487e-1 4.1562013e-1 4.1562013e-1
7.4319992e-2 -4.86487e-1 4.028652e-1 4.028652e-1
8.918399e-2 -4.86487e-1 3.9033112e-1 3.9033112e-1
1.04047989e-1 -4.86487e-1 3.7801794e-1 3.7801794e-1
1.18911987e-1 -4.86487e-1 3.6592574e-1 3.6592574e-1
1.33775986e-1 -4.86487e-1 3.540546e-1 3.540546e-1
1.4863998e-1 -4.86487e-1 3.424043e-1 3.424043e-1
1.6350398e-1 -4.86487e-1 3.3097493e-1 3.3097493e-1
1.7836798e-1 -4.86487e-1 3.197665e-1 3.197665e-1
1.9323198e-1 -4.86487e-1 3.087791e-1 3.087791e-1
2.0809598e-1 -4.86487e-1 2.9801254e-1 2.9801254e-1
2.2295998e-1 -4.86487e-1 2.8746698e-1 2.8746698e-1
2.3782397e-1 -4.86487e-1 2.7714232e-1 2.7714232e-1
2.5268797e-1 -4.86487e-1 2.6703859e-1 2.6703859e-1
2.6755197e-1 -4.86487e-1 2.5715582e-1 2.5715582e-1
2.8241597e-1 -4.86487e-1 2.4749396e-1 2.4749396e-1
2.9727997e-1 -4.86487e-1 2.380531e-1 2.380531e-1
3.1214397e-1 -4.86487e-1 2.2883315e-1 2.2883315e-1
3.2700797e-1 -4.86487e-1 2.1983409e-1 2.1983409e-1
3.4187196e-1 -4.86487e-1 2.1105602e-1 2.1105602e-1
3.5673596e-1 -4.86487e-1 2.0249883e-1 2.0249883e-1
3.7159996e-1 -4.86487e-1 1.9416269e-1 1.9416269e-1
3.8646396e-1 -4.86487e-1 1.8604745e-1 1.8604745e-1
4.0132796e-1 -4.86487e-1 1.78153e-1 1.78153e-1
4.1619196e-1 -4.86487e-1 1.7047966e-1 1.7047966e-1
4.3105595e-1 -4.86487e-1 1.6302745e-1 1.6302745e-1
4.4591995e-1 -4.86487e-1 1.5579585e-1 1.5579585e-1
4.6078395e-1 -4.86487e-1 1.4878528e-1 1.4878528e-1
4.7564795e-1 -4.86487e-1 1.419955e-1 1.419955e-1
4.9051195e-1 -4.86487e-1 1.3542682e-1 1.3542682e-1
5.0537595e-1 -4.86487e-1 1.2907893e-1 1.2907893e-1
5.2023994e-1 -4.86487e-1 1.2295207e-1 1.2295207e-1
5.3510394e-1 -4.86487e-1 1.1704608e-1 1.1704608e-1
5.4996794e-1 -4.86487e-1 1.1136111e-1 1.1136111e-1
5.6483194e-1 -4.86487e-1 1.0589702e-1 1.0589702e-1
5.7969594e-1 -4.86487e-1 1.0065456e-1 1.0065456e-1
5.9455994e-1 -4.86487e-1 9.563243e-2 9.563243e-2
6.0942393e-1 -4.86487e-1 9.083118e-2 9.083118e-2
6.2428793e-1 -4.86487e-1 8.62508e-2 8.62508e-2
6.3915193e-1 -4.86487e-1 8.189143e-2 8.189143e-2
6.5401593e-1 -4.86487e-1 7.775302e-2 7.775302e-2
6.6887993e-1 -4.86487e-1 7.383556e-2 7.383556e-2
6.8374393e-1 -4.86487e-1 7.013889e-2 7.013889e-2
6.9860793e-1 -4.86487e-1 6.666331e-2 6.666331e-2
7.1347192e-1 -4.86487e-1 6.340862e-2 6.340862e-2
7.2833592e-1 -4.86487e-1 6.037555e-2 6.037555e-2
7.4319992e-1 -4.86487e-1 5.756274e-2 5.756274e-2
7.5806392e-1 -4.86487e-1 5.497089e-2 5.497089e-2
7.7292792e-1 -4.86487e-1 5.25999e-2 5.25999e-2
7.8779192e-1 -4.86487e-1 5.044994e-2 5.044994e-2
8.0265591e-1 -4.86487e-1 4.852092e-2 4.852092e-2
8.1751991e-1 -4.86487e-1 4.68127e-2 4.68127e-2
8.3238391e-1 -4.86487e-1 4.532558e-2 4.532558e-2
8.4724791e-1 -4.86487e-1 4.405933e-2 4.405933e-2
8.6211191e-1 -4.86487e-1 4.30141e-2 4.30141e-2
8.769759e-1 -4.86487e-1 4.219035e-2 4.219035e-2
8.918399e-1 -4.86487e-1 4.158694e-2 4.158694e-2
9.067039e-1 -4.86487e-1 4.120448e-2 4.120448e-2
9.215679e-1 -4.86487e-1 4.10429e-2 4.10429e-2
9.364319e-1 -4.86487e-1 4.110225e-2 4.110225e-2
9.512959e-1 -4.86487e-1 4.13824e-2 4.13824e-2
9.661599e-1 -4.86487e-1 4.18838e-2 4.18838e-2
9.810239e-1 -4.86487e-1 4.260646e-2 4.260646e-2
9.958879e-1 -4.86487e-1 4.35496e-2 4.35496e-2
1.01075189e0 -4.86487e-1 4.471324e-2 4.471324e-2
1.02561589e0 -4.86487e-1 4.609882e-2 4.609882e-2
1.04047989e0 -4.86487e-1 4.770496e-2 4.770496e-2
1.05534389e0 -4.86487e-1 4.953159e-2 4.953159e-2
1.07020789e0 -4.86487e-1 5.157947e-2 5.157947e-2
1.08507188e0 -4.86487e-1 5.38486e-2 5.38486e-2
1.09993588e0 -4.86487e-1 5.633823e-2 5.633823e-2

0.0e0 -4.72974e-1 4.650694e-1 4.650694e-1
1.4863998e-2 -4.72974e-1 4.5143062e-1 4.5143062e-1
2.9727997e-2 -4.72974e-1 4.3801295e-1 4.3801295e-1
4.4591995e-2 -4.72974e-1 4.24816e-1 4.24816e-1
5.9455994e-2 -4.72974e-1 4.1184015e-1 4.1184015e-1
7.4319992e-2 -4.72974e-1 3.9908524e-1 3.9908524e-1
8.918399e-2 -4.72974e-1 3.8655113e-1 3.8655113e-1
1.04047989e-1 -4.72974e-1 3.7423805e-1 3.7423805e-1
1.18911987e-1 -4.72974e-1 3.6214574e-1 3.6214574e-1
1.33775986e-1 -4.72974e-1 3.5027463e-1 3.5027463e-1
1.4863998e-1 -4.72974e-1 3.3862439e-1 3.3862439e-1
1.6350398e-1 -4.72974e-1 3.2719493e-1 3.2719493e-1
1.7836798e-1 -4.72974e-1 3.159865e-1 3.159865e-1
1.9323198e-1 -4.72974e-1 3.049991e-1 3.049991e-1
2.0809598e-1 -4.72974e-1 2.9423256e-1 2.9423256e-1
2.2295998e-1 -4.72974e-1 2.8368698e-1 2.8368698e-1
2.3782397e-1 -4.72974e-1 2.7336235e-1 2.7336235e-1
2.5268797e-1 -4.72974e-1 2.6325858e-1 2.6325858e-1
2.6755197e-1 -4.72974e-1 2.5337585e-1 2.5337585e-1
2.8241597e-1 -4.72974e-1 2.4371397e-1 2.4371397e-1
2.9727997e-1 -4.72974e-1 2.3427313e-1 2.3427313e-1
3.1214397e-1 -4.72974e-1 2.2505315e-1 2.2505315e-1
3.2700797e-1 -4.72974e-1 2.1605412e-1 2.1605412e-1
3.4187196e-1 -4.72974e-1 2.0727603e-1 2.0727603e-1
3.5673596e-1 -4.72974e-1 1.9871884e-1 1.9871884e-1
3.7159996e-1 -4.72974e-1 1.9038277e-1 1.9038277e-1
3.8646396e-1 -4.72974e-1 1.8226747e-1 1.8226747e-1
4.0132796e-1 -4.72974e-1 1.7437302e-1 1.7437302e-1
4.1619196e-1 -4.72974e-1 1.6669968e-1 1.6669968e-1
4.3105595e-1 -4.72974e-1 1.5924727e-1 1.5924727e-1
4.4591995e-1 -4.72974e-1 1.5201595e-1 1.5201595e-1
4.6078395e-1 -4.72974e-1 1.4500537e-1 1.4500537e-1
4.7564795e-1 -4.72974e-1 1.3821559e-1 1.3821559e-1
4.9051195e-1 -4.72974e-1 1.3164691e-1 1.3164691e-1
5.0537595e-1 -4.72974e-1 1.2529903e-1 1.2529903e-1
5.2023994e-1 -4.72974e-1 1.1917216e-1 1.1917216e-1
5.3510394e-1 -4.72974e-1 1.1326617e-1 1.1326617e-1
5.4996794e-1 -4.72974e-1 1.075812e-1 1.075812e-1
5.6483194e-1 -4.72974e-1 1.0211711e-1 1.0211711e-1
5.7969594e-1 -4.72974e-1 9.687465e-2 9.687465e-2
5.9455994e-1 -4.72974e-1 9.185252e-2 9.185252e-2
6.0942393e-1 -4.72974e-1 8.705127e-2 8.705127e-2
6.2428793e-1 -4.72974e-1 8.247089e-2 8.247089e-2
6.3915193e-1 -4.72974e-1 7.811153e-2 7.811153e-2
6.5401593e-1 -4.72974e-1 7.397311e-2 7.397311e-2
6.6887993e-1 -4.72974e-1 7.005565e-2 7.005565e-2
6.8374393e-1 -4.72974e-1 6.635898e-2 6.635898e-2
6.9860793e-1 -4.72974e-1 6.28834e-2 6.28834e-2
7.1347192e-1 -4.72974e-1 5.962871e-2 5.962871e-2
7.2833592e-1 -4.72974e-1 5.659564e-2 5.659564e-2
7.4319992e-1 -4.72974e-1 5.378284e-2 5.378284e-2
7.5806392e-1 -4.72974e-1 5.119098e-2 5.119098e-2
7.7292792e-1 -4.72974e-1 4.881999e-2 4.881999e-2
7.8779192e-1 -4.72974e-1 4.667003e-2 4.667003e-2
8.0265591e-1 -4.72974e-1 4.474101e-2 4.474101e-2
8.1751991e-1 -4.72974e-1 4.303279e-2 4.303279e-2
8.3238391e-1 -4.72974e-1 4.154567e-2 4.154567e-2
8.4724791e-1 -4.72974e-1 4.027942e-2 4.027942e-2
8.6211191e-1 -4.72974e-1 3.923419e-2 3.923419e-2
8.769759e-1 -4.72974e-1 3.840976e-2 3.840976e-2
8.918399e-1 -4.72974e-1 3.780635e-2 3.780635e-2
9.067039e-1 -4.72974e-1 3.742458e-2 3.742458e-2
9.215679e-1 -4.72974e-1 3.726299e-2 3.726299e-2
9.364319e-1 -4.72974e-1 3.732234e-2 3.732234e-2
9.512959e-1 -4.72974e-1 3.76031e-2 3.76031e-2
9.661599e-1 -4.72974e-1 3.810374e-2 3.810374e-2
9.810239e-1 -4.72974e-1 3.88264e-2 3.88264e-2
9.958879e-1 -4.72974e-1 3.976955e-2 3.976955e-2
1.01075189e0 -4.72974e-1 4.093318e-2 4.093318e-2
1.02561589e0 -4.72974e-1 4.231807e-2 4.231807e-2
1.04047989e0 -4.72974e-1 4.392421e-2 4.392421e-2
1.05534389e0 -4.72974e-1 4.575229e-2 4.575229e-2
1.07020789e0 -4.72974e-1 4.779941e-2 4.779941e-2
1.08507188e0 -4.72974e-1 5.006854e-2 5.006854e-2
1.09993588e0 -4.72974e-1 5.255817e-2 5.255817e-2

0.0e0 -4.59461e-1 4.61472e-1 4.61472e-1
1.4863998e-2 -4.59461e-1 4.4783324e-1 4.4783324e-1
2.9727997e-2 -4.59461e-1 4.3441556e-1 4.3441556e-1
4.4591995e-2 -4.59461e-1 4.2121861e-1 4.2121861e-1
5.9455994e-2 -4.59461e-1 4.0824269e-1 4.0824269e-1
7.4319992e-2 -4.59461e-1 3.9548784e-1 3.9548784e-1
8.918399e-2 -4.59461e-1 3.8295374e-1 3.8295374e-1
1.04047989e-1 -4.59461e-1 3.7064058e-1 3.7064058e-1
1.18911987e-1 -4.59461e-1 3.5854836e-1 3.5854836e-1
1.33775986e-1 -4.59461e-1 3.4667725e-1 3.4667725e-1
1.4863998e-1 -4.59461e-1 3.3502692e-1 3.3502692e-1
1.6350398e-1 -4.59461e-1 3.2359755e-1 3.2359755e-1
1.7836798e-1 -4.59461e-1 3.1238911e-1 3.1238911e-1
1.9323198e-1 -4.59461e-1 3.0140172e-1 3.0140172e-1
2.0809598e-1 -4.59461e-1 2.9063518e-1 2.9063518e-1
2.2295998e-1 -4.59461e-1 2.800896e-1 2.800896e-1
2.3782397e-1 -4.59461e-1 2.6976497e-1 2.6976497e-1
2.5268797e-1 -4.59461e-1 2.596612e-1 2.596612e-1
2.6755197e-1 -4.59461e-1 2.4977847e-1 2.4977847e-1
2.8241597e-1 -4.59461e-1 2.401166e-1 2.401166e-1
2.9727997e-1 -4.59461e-1 2.3067575e-1 2.3067575e-1
3.1214397e-1 -4.59461e-1 2.2145576e-1 2.2145576e-1
3.2700797e-1 -4.59461e-1 2.1245674e-1 2.1245674e-1
3.4187196e-1 -4.59461e-1 2.0367863e-1 2.0367863e-1
3.5673596e-1 -4.59461e-1 1.9512143e-1 1.9512143e-1
3.7159996e-1 -4.59461e-1 1.8678531e-1 1.8678531e-1
3.8646396e-1 -4.59461e-1 1.7867009e-1 1.7867009e-1
4.0132796e-1 -4.59461e-1 1.7077563e-1 1.7077563e-1
4.1619196e-1 -4.59461e-1 1.6310228e-1 1.6310228e-1
4.3105595e-1 -4.59461e-1 1.5564987e-1 1.5564987e-1
4.4591995e-1 -4.59461e-1 1.4841808e-1 1.4841808e-1
4.6078395e-1 -4.59461e-1 1.4140811e-1 1.4140811e-1
4.7564795e-1 -4.59461e-1 1.3461841e-1 1.3461841e-1
4.9051195e-1 -4.59461e-1 1.2804958e-1 1.2804958e-1
5.0537595e-1 -4.59461e-1 1.2170177e-1 1.2170177e-1
5.2023994e-1 -4.59461e-1 1.155749e-1 1.155749e-1
5.3510394e-1 -4.59461e-1 1.0966891e-1 1.0966891e-1
5.4996794e-1 -4.59461e-1 1.0398395e-1 1.0398395e-1
5.6483194e-1 -4.59461e-1 9.851993e-2 9.851993e-2
5.7969594e-1 -4.59461e-1 9.32767e-2 9.32767e-2
5.9455994e-1 -4.59461e-1 8.825458e-2 8.825458e-2
6.0942393e-1 -4.59461e-1 8.345332e-2 8.345332e-2
6.2428793e-1 -4.59461e-1 7.887363e-2 7.887363e-2
6.3915193e-1 -4.59461e-1 7.451427e-2 7.451427e-2
6.5401593e-1 -4.59461e-1 7.037585e-2 7.037585e-2
6.6887993e-1 -4.59461e-1 6.645839e-2 6.645839e-2
6.8374393e-1 -4.59461e-1 6.276172e-2 6.276172e-2
6.9860793e-1 -4.59461e-1 5.928615e-2 5.928615e-2
7.1347192e-1 -4.59461e-1 5.603145e-2 5.603145e-2
7.2833592e-1 -4.59461e-1 5.29977e-2 5.29977e-2
7.4319992e-1 -4.59461e-1 5.018489e-2 5.018489e-2
7.5806392e-1 -4.59461e-1 4.759303e-2 4.759303e-2
7.7292792e-1 -4.59461e-1 4.522273e-2 4.522273e-2
7.8779192e-1 -4.59461e-1 4.307277e-2 4.307277e-2
8.0265591e-1 -4.59461e-1 4.114375e-2 4.114375e-2
8.1751991e-1 -4.59461e-1 3.943553e-2 3.943553e-2
8.3238391e-1 -4.59461e-1 3.794841e-2 3.794841e-2
8.4724791e-1 -4.59461e-1 3.668216e-2 3.668216e-2
8.6211191e-1 -4.59461e-1 3.563693e-2 3.563693e-2
8.769759e-1 -4.59461e-1 3.48125e-2 3.48125e-2
8.918399e-1 -4.59461e-1 3.420909e-2 3.420909e-2
9.067039e-1 -4.59461e-1 3.382663e-2 3.382663e-2
9.215679e-1 -4.59461e-1 3.366573e-2 3.366573e-2
9.364319e-1 -4.59461e-1 3.372508e-2 3.372508e-2
9.512959e-1 -4.59461e-1 3.400546e-2 3.400546e-2
9.661599e-1 -4.59461e-1 3.450679e-2 3.450679e-2
9.810239e-1 -4.59461e-1 3.522868e-2 3.522868e-2
9.958879e-1 -4.59461e-1 3.617183e-2 3.617183e-2
1.01075189e0 -4.59461e-1 3.733623e-2 3.733623e-2
1.02561589e0 -4.59461e-1 3.872112e-2 3.872112e-2
1.04047989e0 -4.59461e-1 4.032726e-2 4.032726e-2
1.05534389e0 -4.59461e-1 4.215388e-2 4.215388e-2
1.07020789e0 -4.59461e-1 4.420177e-2 4.420177e-2
1.08507188e0 -4.59461e-1 4.647159e-2 4.647159e-2
1.09993588e0 -4.59461e-1 4.896121e-2 4.896121e-2

0.0e0 -4.45948e-1 4.5805724e-1 4.5805724e-1
1.4863998e-2 -4.45948e-1 4.4441841e-1 4.4441841e-1
2.9727997e-2 -4.45948e-1 4.310008e-1 4.310008e-1
4.4591995e-2 -4.45948e-1 4.1780392e-1 4.1780392e-1
5.9455994e-2 -4.45948e-1 4.0482799e-1 4.0482799e-1
7.4319992e-2 -4.45948e-1 3.9207307e-1 3.9207307e-1
8.918399e-2 -4.45948e-1 3.7953897e-1 3.7953897e-1
1.04047989e-1 -4.45948e-1 3.6722589e-1 3.6722589e-1
1.18911987e-1 -4.45948e-1 3.551336e-1 3.551336e-1
1.33775986e-1 -4.45948e-1 3.4326247e-1 3.4326247e-1
1.4863998e-1 -4.45948e-1 3.3161221e-1 3.3161221e-1
1.6350398e-1 -4.45948e-1 3.2018279e-1 3.2018279e-1
1.7836798e-1 -4.45948e-1 3.0897437e-1 3.0897437e-1
1.9323198e-1 -4.45948e-1 2.9798695e-1 2.9798695e-1
2.0809598e-1 -4.45948e-1 2.8722043e-1 2.8722043e-1
2.2295998e-1 -4.45948e-1 2.7667482e-1 2.7667482e-1
2.3782397e-1 -4.45948e-1 2.663502e-1 2.663502e-1
2.5268797e-1 -4.45948e-1 2.5624641e-1 2.5624641e-1
2.6755197e-1 -4.45948e-1 2.463637e-1 2.463637e-1
2.8241597e-1 -4.45948e-1 2.3670183e-1 2.3670183e-1
2.9727997e-1 -4.45948e-1 2.2726097e-1 2.2726097e-1
3.1214397e-1 -4.45948e-1 2.1804099e-1 2.1804099e-1
3.2700797e-1 -4.45948e-1 2.0904196e-1 2.0904196e-1
3.4187196e-1 -4.45948e-1 2.0026387e-1 2.0026387e-1
3.5673596e-1 -4.45948e-1 1.9170668e-1 1.9170668e-1
3.7159996e-1 -4.45948e-1 1.8337064e-1 1.8337064e-1
3.8646396e-1 -4.45948e-1 1.7525531e-1 1.7525531e-1
4.0132796e-1 -4.45948e-1 1.6736089e-1 1.6736089e-1
4.1619196e-1 -4.45948e-1 1.5968753e-1 1.5968753e-1
4.3105595e-1 -4.45948e-1 1.522351e-1 1.522351e-1
4.4591995e-1 -4.45948e-1 1.450036e-1 1.450036e-1
4.6078395e-1 -4.45948e-1 1.3799274e-1 1.3799274e-1
4.7564795e-1 -4.45948e-1 1.3120372e-1 1.3120372e-1
4.9051195e-1 -4.45948e-1 1.2463489e-1 1.2463489e-1
5.0537595e-1 -4.45948e-1 1.1828708e-1 1.1828708e-1
5.2023994e-1 -4.45948e-1 1.1216022e-1 1.1216022e-1
5.3510394e-1 -4.45948e-1 1.0625423e-1 1.0625423e-1
5.4996794e-1 -4.45948e-1 1.0056926e-1 1.0056926e-1
5.6483194e-1 -4.45948e-1 9.510516e-2 9.510516e-2
5.7969594e-1 -4.45948e-1 8.986201e-2 8.986201e-2
5.9455994e-1 -4.45948e-1 8.483989e-2 8.483989e-2
6.0942393e-1 -4.45948e-1 8.003864e-2 8.003864e-2
6.2428793e-1 -4.45948e-1 7.545894e-2 7.545894e-2
6.3915193e-1 -4.45948e-1 7.109958e-2 7.109958e-2
6.5401593e-1 -4.45948e-1 6.696117e-2 6.696117e-2
6.6887993e-1 -4.45948e-1 6.30437e-2 6.30437e-2
6.8374393e-1 -4.45948e-1 5.934703e-2 5.934703e-2
6.9860793e-1 -4.45948e-1 5.587146e-2 5.587146e-2
7.1347192e-1 -4.45948e-1 5.261676e-2 5.261676e-2
7.2833592e-1 -4.45948e-1 4.958301e-2 4.958301e-2
7.4319992e-1 -4.45948e-1 4.67702e-2 4.67702e-2
7.5806392e-1 -4.45948e-1 4.417834e-2 4.417834e-2
7.7292792e-1 -4.45948e-1 4.180804e-2 4.180804e-2
7.8779192e-1 -4.45948e-1 3.965808e-2 3.965808e-2
8.0265591e-1 -4.45948e-1 3.772906e-2 3.772906e-2
8.1751991e-1 -4.45948e-1 3.602084e-2 3.602084e-2
8.3238391e-1 -4.45948e-1 3.453372e-2 3.453372e-2
8.4724791e-1 -4.45948e-1 3.326747e-2 3.326747e-2
8.6211191e-1 -4.45948e-1 3.222224e-2 3.222224e-2
8.769759e-1 -4.45948e-1 3.139781e-2 3.139781e-2
8.918399e-1 -4.45948e-1 3.07944e-2 3.07944e-2
9.067039e-1 -4.45948e-1 3.041194e-2 3.041194e-2
9.215679e-1 -4.45948e-1 3.025104e-2 3.025104e-2
9.364319e-1 -4.45948e-1 3.030971e-2 3.030971e-2
9.512959e-1 -4.45948e-1 3.059009e-2 3.059009e-2
9.661599e-1 -4.45948e-1 3.10921e-2 3.10921e-2
9.810239e-1 -4.45948e-1 3.181407e-2 3.181407e-2
9.958879e-1 -4.45948e-1 3.275722e-2 3.275722e-2
1.01075189e0 -4.45948e-1 3.392162e-2 3.392162e-2
1.02561589e0 -4.45948e-1 3.53065e-2 3.53065e-2
1.04047989e0 -4.45948e-1 3.691264e-2 3.691264e-2
1.05534389e0 -4.45948e-1 3.873927e-2 3.873927e-2
1.07020789e0 -4.45948e-1 4.078716e-2 4.078716e-2
1.08507188e0 -4.45948e-1 4.305553e-2 4.305553e-2
1.09993588e0 -4.45948e-1 4.554591e-2 4.554591e-2

0.0e0 -4.32435e-1 4.5482498e-1 4.5482498e-1
1.4863998e-2 -4.32435e-1 4.411863e-1 4.411863e-1
2.9727997e-2 -4.32435e-1 4.2776854e-1 4.2776854e-1
4.4591995e-2 -4.32435e-1 4.1457167e-1 4.1457167e-1
5.9455994e-2 -4.32435e-1 4.0159573e-1 4.0159573e-1
7.4319992e-2 -4.32435e-1 3.8884082e-1 3.8884082e-1
8.918399e-2 -4.32435e-1 3.7630672e-1 3.7630672e-1
1.04047989e-1 -4.32435e-1 3.6399364e-1 3.6399364e-1
1.18911987e-1 -4.32435e-1 3.5190134e-1 3.5190134e-1
1.33775986e-1 -4.32435e-1 3.4003023e-1 3.4003023e-1
1.4863998e-1 -4.32435e-1 3.2837997e-1 3.2837997e-1
1.6350398e-1 -4.32435e-1 3.1695053e-1 3.1695053e-1
1.7836798e-1 -4.32435e-1 3.057421e-1 3.057421e-1
1.9323198e-1 -4.32435e-1 2.947547e-1 2.947547e-1
2.0809598e-1 -4.32435e-1 2.8398814e-1 2.8398814e-1
2.2295998e-1 -4.32435e-1 2.7344258e-1 2.7344258e-1
2.3782397e-1 -4.32435e-1 2.6311795e-1 2.6311795e-1
2.5268797e-1 -4.32435e-1 2.5301418e-1 2.5301418e-1
2.6755197e-1 -4.32435e-1 2.4313144e-1 2.4313144e-1
2.8241597e-1 -4.32435e-1 2.3346954e-1 2.3346954e-1
2.9727997e-1 -4.32435e-1 2.2402873e-1 2.2402873e-1
3.1214397e-1 -4.32435e-1 2.1480873e-1 2.1480873e-1
3.2700797e-1 -4.32435e-1 2.0580972e-1 2.0580972e-1
3.4187196e-1 -4.32435e-1 1.9703162e-1 1.9703162e-1
3.5673596e-1 -4.32435e-1 1.8847443e-1 1.8847443e-1
3.7159996e-1 -4.32435e-1 1.8013838e-1 1.8013838e-1
3.8646396e-1 -4.32435e-1 1.7202306e-1 1.7202306e-1
4.0132796e-1 -4.32435e-1 1.641286e-1 1.641286e-1
4.1619196e-1 -4.32435e-1 1.5645528e-1 1.5645528e-1
4.3105595e-1 -4.32435e-1 1.4900285e-1 1.4900285e-1
4.4591995e-1 -4.32435e-1 1.4177133e-1 1.4177133e-1
4.6078395e-1 -4.32435e-1 1.3476074e-1 1.3476074e-1
4.7564795e-1 -4.32435e-1 1.2797084e-1 1.2797084e-1
4.9051195e-1 -4.32435e-1 1.214027e-1 1.214027e-1
5.0537595e-1 -4.32435e-1 1.1505489e-1 1.1505489e-1
5.2023994e-1 -4.32435e-1 1.0892802e-1 1.0892802e-1
5.3510394e-1 -4.32435e-1 1.0302203e-1 1.0302203e-1
5.4996794e-1 -4.32435e-1 9.733707e-2 9.733707e-2
5.6483194e-1 -4.32435e-1 9.187297e-2 9.187297e-2
5.7969594e-1 -4.32435e-1 8.662982e-2 8.662982e-2
5.9455994e-1 -4.32435e-1 8.16077e-2 8.16077e-2
6.0942393e-1 -4.32435e-1 7.680644e-2 7.680644e-2
6.2428793e-1 -4.32435e-1 7.222606e-2 7.222606e-2
6.3915193e-1 -4.32435e-1 6.786739e-2 6.786739e-2
6.5401593e-1 -4.32435e-1 6.372897e-2 6.372897e-2
6.6887993e-1 -4.32435e-1 5.981151e-2 5.981151e-2
6.8374393e-1 -4.32435e-1 5.611484e-2 5.611484e-2
6.9860793e-1 -4.32435e-1 5.263927e-2 5.263927e-2
7.1347192e-1 -4.32435e-1 4.938457e-2 4.938457e-2
7.2833592e-1 -4.32435e-1 4.635081e-2 4.635081e-2
7.4319992e-1 -4.32435e-1 4.353801e-2 4.353801e-2
7.5806392e-1 -4.32435e-1 4.094615e-2 4.094615e-2
7.7292792e-1 -4.32435e-1 3.857516e-2 3.857516e-2
7.8779192e-1 -4.32435e-1 3.64252e-2 3.64252e-2
8.0265591e-1 -4.32435e-1 3.449687e-2 3.449687e-2
8.1751991e-1 -4.32435e-1 3.278865e-2 3.278865e-2
8.3238391e-1 -4.32435e-1 3.130153e-2 3.130153e-2
8.4724791e-1 -4.32435e-1 3.003528e-2 3.003528e-2
8.6211191e-1 -4.32435e-1 2.899005e-2 2.899005e-2
8.769759e-1 -4.32435e-1 2.816562e-2 2.816562e-2
8.918399e-1 -4.32435e-1 2.756221e-2 2.756221e-2
9.067039e-1 -4.32435e-1 2.717975e-2 2.717975e-2
9.215679e-1 -4.32435e-1 2.701816e-2 2.701816e-2
9.364319e-1 -4.32435e-1 2.707751e-2 2.707751e-2
9.512959e-1 -4.32435e-1 2.73579e-2 2.73579e-2
9.661599e-1 -4.32435e-1 2.785922e-2 2.785922e-2
9.810239e-1 -4.32435e-1 2.85818e-2 2.85818e-2
9.958879e-1 -4.32435e-1 2.952495e-2 2.952495e-2
1.01075189e0 -4.32435e-1 3.068935e-2 3.068935e-2
1.02561589e0 -4.32435e-1 3.207423e-2 3.207423e-2
1.04047989e0 -4.32435e-1 3.368037e-2 3.368037e-2
1.05534389e0 -4.32435e-1 3.5507e-2 3.5507e-2
1.07020789e0 -4.32435e-1 3.755489e-2 3.755489e-2
1.08507188e0 -4.32435e-1 3.982402e-2 3.982402e-2
1.09993588e0 -4.32435e-1 4.231364e-2 4.231364e-2

0.0e0 -4.18922e-1 4.5177544e-1 4.5177544e-1
1.4863998e-2 -4.18922e-1 4.3813667e-1 4.3813667e-1
2.9727997e-2 -4.18922e-1 4.24719e-1 4.24719e-1
4.4591995e-2 -4.18922e-1 4.1152205e-1 4.1152205e-1
5.9455994e-2 -4.18922e-1 3.9854619e-1 3.9854619e-1
7.4319992e-2 -4.18922e-1 3.8579128e-1 3.8579128e-1
8.918399e-2 -4.18922e-1 3.7325717e-1 3.7325717e-1
1.04047989e-1 -4.18922e-1 3.6094409e-1 3.6094409e-1
1.18911987e-1 -4.18922e-1 3.488518e-1 3.488518e-1
1.33775986e-1 -4.18922e-1 3.3698068e-1 3.3698068e-1
1.4863998e-1 -4.18922e-1 3.2533043e-1 3.2533043e-1
1.6350398e-1 -4.18922e-1 3.13901e-1 3.13901e-1
1.7836798e-1 -4.18922e-1 3.0269257e-1 3.0269257e-1
1.9323198e-1 -4.18922e-1 2.9170517e-1 2.9170517e-1
2.0809598e-1 -4.18922e-1 2.8093861e-1 2.8093861e-1
2.2295998e-1 -4.18922e-1 2.7039305e-1 2.7039305e-1
2.3782397e-1 -4.18922e-1 2.6006839e-1 2.6006839e-1
2.5268797e-1 -4.18922e-1 2.4996465e-1 2.4996465e-1
2.6755197e-1 -4.18922e-1 2.4008188e-1 2.4008188e-1
2.8241597e-1 -4.18922e-1 2.3042003e-1 2.3042003e-1
2.9727997e-1 -4.18922e-1 2.2097917e-1 2.2097917e-1
3.1214397e-1 -4.18922e-1 2.1175922e-1 2.1175922e-1
3.2700797e-1 -4.18922e-1 2.0276016e-1 2.0276016e-1
3.4187196e-1 -4.18922e-1 1.9398209e-1 1.9398209e-1
3.5673596e-1 -4.18922e-1 1.8542488e-1 1.8542488e-1
3.7159996e-1 -4.18922e-1 1.7708876e-1 1.7708876e-1
3.8646396e-1 -4.18922e-1 1.6897351e-1 1.6897351e-1
4.0132796e-1 -4.18922e-1 1.6107909e-1 1.6107909e-1
4.1619196e-1 -4.18922e-1 1.5340575e-1 1.5340575e-1
4.3105595e-1 -4.18922e-1 1.4595332e-1 1.4595332e-1
4.4591995e-1 -4.18922e-1 1.387218e-1 1.387218e-1
4.6078395e-1 -4.18922e-1 1.3171121e-1 1.3171121e-1
4.7564795e-1 -4.18922e-1 1.249213e-1 1.249213e-1
4.9051195e-1 -4.18922e-1 1.1835262e-1 1.1835262e-1
5.0537595e-1 -4.18922e-1 1.1200542e-1 1.1200542e-1
5.2023994e-1 -4.18922e-1 1.0587856e-1 1.0587856e-1
5.3510394e-1 -4.18922e-1 9.997256e-2 9.997256e-2
5.4996794e-1 -4.18922e-1 9.42876e-2 9.42876e-2
5.6483194e-1 -4.18922e-1 8.88235e-2 8.88235e-2
5.7969594e-1 -4.18922e-1 8.358035e-2 8.358035e-2
5.9455994e-1 -4.18922e-1 7.855823e-2 7.855823e-2
6.0942393e-1 -4.18922e-1 7.375697e-2 7.375697e-2
6.2428793e-1 -4.18922e-1 6.917659e-2 6.917659e-2
6.3915193e-1 -4.18922e-1 6.481723e-2 6.481723e-2
6.5401593e-1 -4.18922e-1 6.067882e-2 6.067882e-2
6.6887993e-1 -4.18922e-1 5.676204e-2 5.676204e-2
6.8374393e-1 -4.18922e-1 5.306537e-2 5.306537e-2
6.9860793e-1 -4.18922e-1 4.95898e-2 4.95898e-2
7.1347192e-1 -4.18922e-1 4.63351e-2 4.63351e-2
7.2833592e-1 -4.18922e-1 4.330135e-2 4.330135e-2
7.4319992e-1 -4.18922e-1 4.048854e-2 4.048854e-2
7.5806392e-1 -4.18922e-1 3.789668e-2 3.789668e-2
7.7292792e-1 -4.18922e-1 3.55257e-2 3.55257e-2
7.8779192e-1 -4.18922e-1 3.337573e-2 3.337573e-2
8.0265591e-1 -4.18922e-1 3.144672e-2 3.144672e-2
8.1751991e-1 -4.18922e-1 2.973918e-2 2.973918e-2
8.3238391e-1 -4.18922e-1 2.825206e-2 2.825206e-2
8.4724791e-1 -4.18922e-1 2.698581e-2 2.698581e-2
8.6211191e-1 -4.18922e-1 2.594058e-2 2.594058e-2
8.769759e-1 -4.18922e-1 2.511615e-2 2.511615e-2
8.918399e-1 -4.18922e-1 2.451274e-2 2.451274e-2
9.067039e-1 -4.18922e-1 2.413028e-2 2.413028e-2
9.215679e-1 -4.18922e-1 2.396869e-2 2.396869e-2
9.364319e-1 -4.18922e-1 2.402805e-2 2.402805e-2
9.512959e-1 -4.18922e-1 2.430843e-2 2.430843e-2
9.661599e-1 -4.18922e-1 2.480975e-2 2.480975e-2
9.810239e-1 -4.18922e-1 2.553256e-2 2.553256e-2
9.958879e-1 -4.18922e-1 2.647578e-2 2.647578e-2
1.01075189e0 -4.18922e-1 2.764018e-2 2.764018e-2
1.02561589e0 -4.18922e-1 2.902507e-2 2.902507e-2
1.04047989e0 -4.18922e-1 3.063045e-2 3.063045e-2
1.05534389e0 -4.18922e-1 3.245784e-2 3.245784e-2
1.07020789e0 -4.18922e-1 3.450572e-2 3.450572e-2
1.08507188e0 -4.18922e-1 3.67741e-2 3.67741e-2
1.09993588e0 -4.18922e-1 3.926372e-2 3.926372e-2

0.0e0 -4.05409e-1 4.489084e-1 4.489084e-1
1.4863998e-2 -4.05409e-1 4.3526971e-1 4.3526971e-1
2.9727997e-2 -4.05409e-1 4.2185188e-1 4.2185188e-1
4.4591995e-2 -4.05409e-1 4.0865501e-1 4.0865501e-1
5.9455994e-2 -4.05409e-1 3.9567915e-1 3.9567915e-1
7.4319992e-2 -4.05409e-1 3.8292418e-1 3.8292418e-1
8.918399e-2 -4.05409e-1 3.7039014e-1 3.7039014e-1
1.04047989e-1 -4.05409e-1 3.5807704e-1 3.5807704e-1
1.18911987e-1 -4.05409e-1 3.4598476e-1 3.4598476e-1
1.33775986e-1 -4.05409e-1 3.3411365e-1 3.3411365e-1
1.4863998e-1 -4.05409e-1 3.224634e-1 3.224634e-1
1.6350398e-1 -4.05409e-1 3.1103395e-1 3.1103395e-1
1.7836798e-1 -4.05409e-1 2.998255e-1 2.998255e-1
1.9323198e-1 -4.05409e-1 2.8883812e-1 2.8883812e-1
2.0809598e-1 -4.05409e-1 2.7807156e-1 2.7807156e-1
2.2295998e-1 -4.05409e-1 2.6752599e-1 2.6752599e-1
2.3782397e-1 -4.05409e-1 2.5720134e-1 2.5720134e-1
2.5268797e-1 -4.05409e-1 2.4709758e-1 2.4709758e-1
2.6755197e-1 -4.05409e-1 2.3721484e-1 2.3721484e-1
2.8241597e-1 -4.05409e-1 2.2755298e-1 2.2755298e-1
2.9727997e-1 -4.05409e-1 2.1811212e-1 2.1811212e-1
3.1214397e-1 -4.05409e-1 2.0889215e-1 2.0889215e-1
3.2700797e-1 -4.05409e-1 1.9989313e-1 1.9989313e-1
3.4187196e-1 -4.05409e-1 1.9111504e-1 1.9111504e-1
3.5673596e-1 -4.05409e-1 1.8255789e-1 1.8255789e-1
3.7159996e-1 -4.05409e-1 1.742218e-1 1.742218e-1
3.8646396e-1 -4.05409e-1 1.6610648e-1 1.6610648e-1
4.0132796e-1 -4.05409e-1 1.5821202e-1 1.5821202e-1
4.1619196e-1 -4.05409e-1 1.5053868e-1 1.5053868e-1
4.3105595e-1 -4.05409e-1 1.4308629e-1 1.4308629e-1
4.4591995e-1 -4.05409e-1 1.3585474e-1 1.3585474e-1
4.6078395e-1 -4.05409e-1 1.2884416e-1 1.2884416e-1
4.7564795e-1 -4.05409e-1 1.220546e-1 1.220546e-1
4.9051195e-1 -4.05409e-1 1.1548564e-1 1.1548564e-1
5.0537595e-1 -4.05409e-1 1.0913776e-1 1.0913776e-1
5.2023994e-1 -4.05409e-1 1.0301158e-1 1.0301158e-1
5.3510394e-1 -4.05409e-1 9.710559e-2 9.710559e-2
5.4996794e-1 -4.05409e-1 9.142062e-2 9.142062e-2
5.6483194e-1 -4.05409e-1 8.59566e-2 8.59566e-2
5.7969594e-1 -4.05409e-1 8.071338e-2 8.071338e-2
5.9455994e-1 -4.05409e-1 7.569125e-2 7.569125e-2
6.0942393e-1 -4.05409e-1 7.089e-2 7.089e-2
6.2428793e-1 -4.05409e-1 6.630962e-2 6.630962e-2
6.3915193e-1 -4.05409e-1 6.195026e-2 6.195026e-2
6.5401593e-1 -4.05409e-1 5.781184e-2 5.781184e-2
6.6887993e-1 -4.05409e-1 5.389438e-2 5.389438e-2
6.8374393e-1 -4.05409e-1 5.01984e-2 5.01984e-2
6.9860793e-1 -4.05409e-1 4.672282e-2 4.672282e-2
7.1347192e-1 -4.05409e-1 4.346812e-2 4.346812e-2
7.2833592e-1 -4.05409e-1 4.043437e-2 4.043437e-2
7.4319992e-1 -4.05409e-1 3.762157e-2 3.762157e-2
7.5806392e-1 -4.05409e-1 3.502971e-2 3.502971e-2
7.7292792e-1 -4.05409e-1 3.265872e-2 3.265872e-2
7.8779192e-1 -4.05409e-1 3.050876e-2 3.050876e-2
8.0265591e-1 -4.05409e-1 2.857974e-2 2.857974e-2
8.1751991e-1 -4.05409e-1 2.687221e-2 2.687221e-2
8.3238391e-1 -4.05409e-1 2.538509e-2 2.538509e-2
8.4724791e-1 -4.05409e-1 2.411884e-2 2.411884e-2
8.6211191e-1 -4.05409e-1 2.307361e-2 2.307361e-2
8.769759e-1 -4.05409e-1 2.224918e-2 2.224918e-2
8.918399e-1 -4.05409e-1 2.164577e-2 2.164577e-2
9.067039e-1 -4.05409e-1 2.12633e-2 2.12633e-2
9.215679e-1 -4.05409e-1 2.110172e-2 2.110172e-2
9.364319e-1 -4.05409e-1 2.116107e-2 2.116107e-2
9.512959e-1 -4.05409e-1 2.144145e-2 2.144145e-2
9.661599e-1 -4.05409e-1 2.194278e-2 2.194278e-2
9.810239e-1 -4.05409e-1 2.266559e-2 2.266559e-2
9.958879e-1 -4.05409e-1 2.360873e-2 2.360873e-2
1.01075189e0 -4.05409e-1 2.47726e-2 2.47726e-2
1.02561589e0 -4.05409e-1 2.615749e-2 2.615749e-2
1.04047989e0 -4.05409e-1 2.776363e-2 2.776363e-2
1.05534389e0 -4.05409e-1 2.959102e-2 2.959102e-2
1.07020789e0 -4.05409e-1 3.16389e-2 3.16389e-2
1.08507188e0 -4.05409e-1 3.390727e-2 3.390727e-2
1.09993588e0 -4.05409e-1 3.63969e-2 3.63969e-2

0.0e0 -3.91896e-1 4.4622401e-1 4.4622401e-1
1.4863998e-2 -3.91896e-1 4.3258525e-1 4.3258525e-1
2.9727997e-2 -3.91896e-1 4.1916757e-1 4.1916757e-1
4.4591995e-2 -3.91896e-1 4.059707e-1 4.059707e-1
5.9455994e-2 -3.91896e-1 3.929947e-1 3.929947e-1
7.4319992e-2 -3.91896e-1 3.8023985e-1 3.8023985e-1
8.918399e-2 -3.91896e-1 3.6770575e-1 3.6770575e-1
1.04047989e-1 -3.91896e-1 3.5539267e-1 3.5539267e-1
1.18911987e-1 -3.91896e-1 3.4330038e-1 3.4330038e-1
1.33775986e-1 -3.91896e-1 3.3142926e-1 3.3142926e-1
1.4863998e-1 -3.91896e-1 3.19779e-1 3.19779e-1
1.6350398e-1 -3.91896e-1 3.0834955e-1 3.0834955e-1
1.7836798e-1 -3.91896e-1 2.9714113e-1 2.9714113e-1
1.9323198e-1 -3.91896e-1 2.8615373e-1 2.8615373e-1
2.0809598e-1 -3.91896e-1 2.7538719e-1 2.7538719e-1
2.2295998e-1 -3.91896e-1 2.6484161e-1 2.6484161e-1
2.3782397e-1 -3.91896e-1 2.5451697e-1 2.5451697e-1
2.5268797e-1 -3.91896e-1 2.4441321e-1 2.4441321e-1
2.6755197e-1 -3.91896e-1 2.3453046e-1 2.3453046e-1
2.8241597e-1 -3.91896e-1 2.2486859e-1 2.2486859e-1
2.9727997e-1 -3.91896e-1 2.1542775e-1 2.1542775e-1
3.1214397e-1 -3.91896e-1 2.0620778e-1 2.0620778e-1
3.2700797e-1 -3.91896e-1 1.9720876e-1 1.9720876e-1
3.4187196e-1 -3.91896e-1 1.8843065e-1 1.8843065e-1
3.5673596e-1 -3.91896e-1 1.7987344e-1 1.7987344e-1
3.7159996e-1 -3.91896e-1 1.715374e-1 1.715374e-1
3.8646396e-1 -3.91896e-1 1.634221e-1 1.634221e-1
4.0132796e-1 -3.91896e-1 1.5552765e-1 1.5552765e-1
4.1619196e-1 -3.91896e-1 1.478543e-1 1.478543e-1
4.3105595e-1 -3.91896e-1 1.4040189e-1 1.4040189e-1
4.4591995e-1 -3.91896e-1 1.3317038e-1 1.3317038e-1
4.6078395e-1 -3.91896e-1 1.2615979e-1 1.2615979e-1
4.7564795e-1 -3.91896e-1 1.1937015e-1 1.1937015e-1
4.9051195e-1 -3.91896e-1 1.1280132e-1 1.1280132e-1
5.0537595e-1 -3.91896e-1 1.064535e-1 1.064535e-1
5.2023994e-1 -3.91896e-1 1.0032664e-1 1.0032664e-1
5.3510394e-1 -3.91896e-1 9.442065e-2 9.442065e-2
5.4996794e-1 -3.91896e-1 8.873637e-2 8.873637e-2
5.6483194e-1 -3.91896e-1 8.327228e-2 8.327228e-2
5.7969594e-1 -3.91896e-1 7.802913e-2 7.802913e-2
5.9455994e-1 -3.91896e-1 7.3007e-2 7.3007e-2
6.0942393e-1 -3.91896e-1 6.820575e-2 6.820575e-2
6.2428793e-1 -3.91896e-1 6.362537e-2 6.362537e-2
6.3915193e-1 -3.91896e-1 5.9266e-2 5.9266e-2
6.5401593e-1 -3.91896e-1 5.51276e-2 5.51276e-2
6.6887993e-1 -3.91896e-1 5.121013e-2 5.121013e-2
6.8374393e-1 -3.91896e-1 4.751346e-2 4.751346e-2
6.9860793e-1 -3.91896e-1 4.403789e-2 4.403789e-2
7.1347192e-1 -3.91896e-1 4.078387e-2 4.078387e-2
7.2833592e-1 -3.91896e-1 3.775012e-2 3.775012e-2
7.4319992e-1 -3.91896e-1 3.493732e-2 3.493732e-2
7.5806392e-1 -3.91896e-1 3.234546e-2 3.234546e-2
7.7292792e-1 -3.91896e-1 2.997447e-2 2.997447e-2
7.8779192e-1 -3.91896e-1 2.782451e-2 2.782451e-2
8.0265591e-1 -3.91896e-1 2.58955e-2 2.58955e-2
8.1751991e-1 -3.91896e-1 2.418727e-2 2.418727e-2
8.3238391e-1 -3.91896e-1 2.270015e-2 2.270015e-2
8.4724791e-1 -3.91896e-1 2.14339e-2 2.14339e-2
8.6211191e-1 -3.91896e-1 2.038867e-2 2.038867e-2
8.769759e-1 -3.91896e-1 1.956493e-2 1.956493e-2
8.918399e-1 -3.91896e-1 1.896152e-2 1.896152e-2
9.067039e-1 -3.91896e-1 1.857906e-2 1.857906e-2
9.215679e-1 -3.91896e-1 1.841747e-2 1.841747e-2
9.364319e-1 -3.91896e-1 1.847682e-2 1.847682e-2
9.512959e-1 -3.91896e-1 1.87572e-2 1.87572e-2
9.661599e-1 -3.91896e-1 1.925853e-2 1.925853e-2
9.810239e-1 -3.91896e-1 1.998065e-2 1.998065e-2
9.958879e-1 -3.91896e-1 2.09238e-2 2.09238e-2
1.01075189e0 -3.91896e-1 2.208797e-2 2.208797e-2
1.02561589e0 -3.91896e-1 2.347377e-2 2.347377e-2
1.04047989e0 -3.91896e-1 2.507991e-2 2.507991e-2
1.05534389e0 -3.91896e-1 2.690654e-2 2.690654e-2
1.07020789e0 -3.91896e-1 2.895442e-2 2.895442e-2
1.08507188e0 -3.91896e-1 3.12228e-2 3.12228e-2
1.09993588e0 -3.91896e-1 3.371318e-2 3.371318e-2

0.0e0 -3.78383e-1 4.4372226e-1 4.4372226e-1
1.4863998e-2 -3.78383e-1 4.3008342e-1 4.3008342e-1
2.9727997e-2 -3.78383e-1 4.1666574e-1 4.1666574e-1
4.4591995e-2 -3.78383e-1 4.0346887e-1 4.0346887e-1
5.9455994e-2 -3.78383e-1 3.9049301e-1 3.9049301e-1
7.4319992e-2 -3.78383e-1 3.7773804e-1 3.7773804e-1
8.918399e-2 -3.78383e-1 3.65204e-1 3.65204e-1
1.04047989e-1 -3.78383e-1 3.5289091e-1 3.5289091e-1
1.18911987e-1 -3.78383e-1 3.4079863e-1 3.4079863e-1
1.33775986e-1 -3.78383e-1 3.289275e-1 3.289275e-1
1.4863998e-1 -3.78383e-1 3.1727725e-1 3.1727725e-1
1.6350398e-1 -3.78383e-1 3.0584781e-1 3.0584781e-1
1.7836798e-1 -3.78383e-1 2.9463939e-1 2.9463939e-1
1.9323198e-1 -3.78383e-1 2.8365198e-1 2.8365198e-1
2.0809598e-1 -3.78383e-1 2.7288545e-1 2.7288545e-1
2.2295998e-1 -3.78383e-1 2.6233986e-1 2.6233986e-1
2.3782397e-1 -3.78383e-1 2.5201523e-1 2.5201523e-1
2.5268797e-1 -3.78383e-1 2.4191144e-1 2.4191144e-1
2.6755197e-1 -3.78383e-1 2.3202872e-1 2.3202872e-1
2.8241597e-1 -3.78383e-1 2.2236682e-1 2.2236682e-1
2.9727997e-1 -3.78383e-1 2.12926e-1 2.12926e-1
3.1214397e-1 -3.78383e-1 2.03706e-1 2.03706e-1
3.2700797e-1 -3.78383e-1 1.94707e-1 1.94707e-1
3.4187196e-1 -3.78383e-1 1.859289e-1 1.859289e-1
3.5673596e-1 -3.78383e-1 1.7737177e-1 1.7737177e-1
3.7159996e-1 -3.78383e-1 1.6903566e-1 1.6903566e-1
3.8646396e-1 -3.78383e-1 1.6092033e-1 1.6092033e-1
4.0132796e-1 -3.78383e-1 1.5302596e-1 1.5302596e-1
4.1619196e-1 -3.78383e-1 1.4535255e-1 1.4535255e-1
4.3105595e-1 -3.78383e-1 1.3790015e-1 1.3790015e-1
4.4591995e-1 -3.78383e-1 1.3066869e-1 1.3066869e-1
4.6078395e-1 -3.78383e-1 1.2365805e-1 1.2365805e-1
4.7564795e-1 -3.78383e-1 1.168684e-1 1.168684e-1
4.9051195e-1 -3.78383e-1 1.1029977e-1 1.1029977e-1
5.0537595e-1 -3.78383e-1 1.0395183e-1 1.0395183e-1
5.2023994e-1 -3.78383e-1 9.782497e-2 9.782497e-2
5.3510394e-1 -3.78383e-1 9.191898e-2 9.191898e-2
5.4996794e-1 -3.78383e-1 8.623401e-2 8.623401e-2
5.6483194e-1 -3.78383e-1 8.076991e-2 8.076991e-2
5.7969594e-1 -3.78383e-1 7.552745e-2 7.552745e-2
5.9455994e-1 -3.78383e-1 7.050533e-2 7.050533e-2
6.0942393e-1 -3.78383e-1 6.570407e-2 6.570407e-2
6.2428793e-1 -3.78383e-1 6.112369e-2 6.112369e-2
6.3915193e-1 -3.78383e-1 5.676433e-2 5.676433e-2
6.5401593e-1 -3.78383e-1 5.262592e-2 5.262592e-2
6.6887993e-1 -3.78383e-1 4.870845e-2 4.870845e-2
6.8374393e-1 -3.78383e-1 4.501178e-2 4.501178e-2
6.9860793e-1 -3.78383e-1 4.153621e-2 4.153621e-2
7.1347192e-1 -3.78383e-1 3.828151e-2 3.828151e-2
7.2833592e-1 -3.78383e-1 3.524844e-2 3.524844e-2
7.4319992e-1 -3.78383e-1 3.243564e-2 3.243564e-2
7.5806392e-1 -3.78383e-1 2.984378e-2 2.984378e-2
7.7292792e-1 -3.78383e-1 2.74728e-2 2.74728e-2
7.8779192e-1 -3.78383e-1 2.532283e-2 2.532283e-2
8.0265591e-1 -3.78383e-1 2.339381e-2 2.339381e-2
8.1751991e-1 -3.78383e-1 2.16856e-2 2.16856e-2
8.3238391e-1 -3.78383e-1 2.019847e-2 2.019847e-2
8.4724791e-1 -3.78383e-1 1.893222e-2 1.893222e-2
8.6211191e-1 -3.78383e-1 1.7887e-2 1.7887e-2
8.769759e-1 -3.78383e-1 1.706325e-2 1.706325e-2
8.918399e-1 -3.78383e-1 1.645984e-2 1.645984e-2
9.067039e-1 -3.78383e-1 1.607738e-2 1.607738e-2
9.215679e-1 -3.78383e-1 1.591579e-2 1.591579e-2
9.364319e-1 -3.78383e-1 1.597514e-2 1.597514e-2
9.512959e-1 -3.78383e-1 1.625552e-2 1.625552e-2
9.661599e-1 -3.78383e-1 1.675685e-2 1.675685e-2
9.810239e-1 -3.78383e-1 1.747897e-2 1.747897e-2
9.958879e-1 -3.78383e-1 1.842212e-2 1.842212e-2
1.01075189e0 -3.78383e-1 1.958629e-2 1.958629e-2
1.02561589e0 -3.78383e-1 2.097118e-2 2.097118e-2
1.04047989e0 -3.78383e-1 2.257777e-2 2.257777e-2
1.05534389e0 -3.78383e-1 2.44044e-2 2.44044e-2
1.07020789e0 -3.78383e-1 2.645229e-2 2.645229e-2
1.08507188e0 -3.78383e-1 2.872142e-2 2.872142e-2
1.09993588e0 -3.78383e-1 3.121104e-2 3.121104e-2

0.0e0 -3.6487e-1 4.4140309e-1 4.4140309e-1
1.4863998e-2 -3.6487e-1 4.2776433e-1 4.2776433e-1
2.9727997e-2 -3.6487e-1 4.1434657e-1 4.1434657e-1
4.4591995e-2 -3.6487e-1 4.011497e-1 4.011497e-1
5.9455994e-2 -3.6487e-1 3.8817384e-1 3.8817384e-1
7.4319992e-2 -3.6487e-1 3.7541887e-1 3.7541887e-1
8.918399e-2 -3.6487e-1 3.6288483e-1 3.6288483e-1
1.04047989e-1 -3.6487e-1 3.5057175e-1 3.5057175e-1
1.18911987e-1 -3.6487e-1 3.3847946e-1 3.3847946e-1
1.33775986e-1 -3.6487e-1 3.2660834e-1 3.2660834e-1
1.4863998e-1 -3.6487e-1 3.1495808e-1 3.1495808e-1
1.6350398e-1 -3.6487e-1 3.0352864e-1 3.0352864e-1
1.7836798e-1 -3.6487e-1 2.9232022e-1 2.9232022e-1
1.9323198e-1 -3.6487e-1 2.8133281e-1 2.8133281e-1
2.0809598e-1 -3.6487e-1 2.7056628e-1 2.7056628e-1
2.2295998e-1 -3.6487e-1 2.6002069e-1 2.6002069e-1
2.3782397e-1 -3.6487e-1 2.4969606e-1 2.4969606e-1
2.5268797e-1 -3.6487e-1 2.3959227e-1 2.3959227e-1
2.6755197e-1 -3.6487e-1 2.2970955e-1 2.2970955e-1
2.8241597e-1 -3.6487e-1 2.2004767e-1 2.2004767e-1
2.9727997e-1 -3.6487e-1 2.1060683e-1 2.1060683e-1
3.1214397e-1 -3.6487e-1 2.0138683e-1 2.0138683e-1
3.2700797e-1 -3.6487e-1 1.9238782e-1 1.9238782e-1
3.4187196e-1 -3.6487e-1 1.8360973e-1 1.8360973e-1
3.5673596e-1 -3.6487e-1 1.7505261e-1 1.7505261e-1
3.7159996e-1 -3.6487e-1 1.6671649e-1 1.6671649e-1
3.8646396e-1 -3.6487e-1 1.5860115e-1 1.5860115e-1
4.0132796e-1 -3.6487e-1 1.5070679e-1 1.5070679e-1
4.1619196e-1 -3.6487e-1 1.4303339e-1 1.4303339e-1
4.3105595e-1 -3.6487e-1 1.3558096e-1 1.3558096e-1
4.4591995e-1 -3.6487e-1 1.2834944e-1 1.2834944e-1
4.6078395e-1 -3.6487e-1 1.2133888e-1 1.2133888e-1
4.7564795e-1 -3.6487e-1 1.1454922e-1 1.1454922e-1
4.9051195e-1 -3.6487e-1 1.0798055e-1 1.0798055e-1
5.0537595e-1 -3.6487e-1 1.0163272e-1 1.0163272e-1
5.2023994e-1 -3.6487e-1 9.550586e-2 9.550586e-2
5.3510394e-1 -3.6487e-1 8.959987e-2 8.959987e-2
5.4996794e-1 -3.6487e-1 8.39149e-2 8.39149e-2
5.6483194e-1 -3.6487e-1 7.84508e-2 7.84508e-2
5.7969594e-1 -3.6487e-1 7.320834e-2 7.320834e-2
5.9455994e-1 -3.6487e-1 6.818622e-2 6.818622e-2
6.0942393e-1 -3.6487e-1 6.338496e-2 6.338496e-2
6.2428793e-1 -3.6487e-1 5.880458e-2 5.880458e-2
6.3915193e-1 -3.6487e-1 5.444522e-2 5.444522e-2
6.5401593e-1 -3.6487e-1 5.030681e-2 5.030681e-2
6.6887993e-1 -3.6487e-1 4.638934e-2 4.638934e-2
6.8374393e-1 -3.6487e-1 4.269267e-2 4.269267e-2
6.9860793e-1 -3.6487e-1 3.92171e-2 3.92171e-2
7.1347192e-1 -3.6487e-1 3.59624e-2 3.59624e-2
7.2833592e-1 -3.6487e-1 3.292865e-2 3.292865e-2
7.4319992e-1 -3.6487e-1 3.011653e-2 3.011653e-2
7.5806392e-1 -3.6487e-1 2.752467e-2 2.752467e-2
7.7292792e-1 -3.6487e-1 2.515369e-2 2.515369e-2
7.8779192e-1 -3.6487e-1 2.300372e-2 2.300372e-2
8.0265591e-1 -3.6487e-1 2.10747e-2 2.10747e-2
8.1751991e-1 -3.6487e-1 1.936649e-2 1.936649e-2
8.3238391e-1 -3.6487e-1 1.787936e-2 1.787936e-2
8.4724791e-1 -3.6487e-1 1.661311e-2 1.661311e-2
8.6211191e-1 -3.6487e-1 1.556789e-2 1.556789e-2
8.769759e-1 -3.6487e-1 1.474345e-2 1.474345e-2
8.918399e-1 -3.6487e-1 1.414073e-2 1.414073e-2
9.067039e-1 -3.6487e-1 1.375827e-2 1.375827e-2
9.215679e-1 -3.6487e-1 1.359668e-2 1.359668e-2
9.364319e-1 -3.6487e-1 1.365604e-2 1.365604e-2
9.512959e-1 -3.6487e-1 1.393642e-2 1.393642e-2
9.661599e-1 -3.6487e-1 1.443774e-2 1.443774e-2
9.810239e-1 -3.6487e-1 1.515987e-2 1.515987e-2
9.958879e-1 -3.6487e-1 1.610301e-2 1.610301e-2
1.01075189e0 -3.6487e-1 1.726718e-2 1.726718e-2
1.02561589e0 -3.6487e-1 1.865207e-2 1.865207e-2
1.04047989e0 -3.6487e-1 2.025806e-2 2.025806e-2
1.05534389e0 -3.6487e-1 2.208469e-2 2.208469e-2
1.07020789e0 -3.6487e-1 2.413326e-2 2.413326e-2
1.08507188e0 -3.6487e-1 2.640239e-2 2.640239e-2
1.09993588e0 -3.6487e-1 2.889201e-2 2.889201e-2

0.0e0 -3.51357e-1 4.3926648e-1 4.3926648e-1
1.4863998e-2 -3.51357e-1 4.2562772e-1 4.2562772e-1
2.9727997e-2 -3.51357e-1 4.1220996e-1 4.1220996e-1
4.4591995e-2 -3.51357e-1 3.9901317e-1 3.9901317e-1
5.9455994e-2 -3.51357e-1 3.8603723e-1 3.8603723e-1
7.4319992e-2 -3.51357e-1 3.7328226e-1 3.7328226e-1
8.918399e-2 -3.51357e-1 3.6074821e-1 3.6074821e-1
1.04047989e-1 -3.51357e-1 3.4843513e-1 3.4843513e-1
1.18911987e-1 -3.51357e-1 3.3634285e-1 3.3634285e-1
1.33775986e-1 -3.51357e-1 3.2447173e-1 3.2447173e-1
1.4863998e-1 -3.51357e-1 3.1282147e-1 3.1282147e-1
1.6350398e-1 -3.51357e-1 3.0139203e-1 3.0139203e-1
1.7836798e-1 -3.51357e-1 2.9018361e-1 2.9018361e-1
1.9323198e-1 -3.51357e-1 2.7919618e-1 2.7919618e-1
2.0809598e-1 -3.51357e-1 2.6842967e-1 2.6842967e-1
2.2295998e-1 -3.51357e-1 2.5788406e-1 2.5788406e-1
2.3782397e-1 -3.51357e-1 2.4755945e-1 2.4755945e-1
2.5268797e-1 -3.51357e-1 2.3745566e-1 2.3745566e-1
2.6755197e-1 -3.51357e-1 2.2757294e-1 2.2757294e-1
2.8241597e-1 -3.51357e-1 2.1791104e-1 2.1791104e-1
2.9727997e-1 -3.51357e-1 2.084702e-1 2.084702e-1
3.1214397e-1 -3.51357e-1 1.9925021e-1 1.9925021e-1
3.2700797e-1 -3.51357e-1 1.902512e-1 1.902512e-1
3.4187196e-1 -3.51357e-1 1.8147313e-1 1.8147313e-1
3.5673596e-1 -3.51357e-1 1.7291599e-1 1.7291599e-1
3.7159996e-1 -3.51357e-1 1.6457988e-1 1.6457988e-1
3.8646396e-1 -3.51357e-1 1.5646455e-1 1.5646455e-1
4.0132796e-1 -3.51357e-1 1.4857019e-1 1.4857019e-1
4.1619196e-1 -3.51357e-1 1.4089679e-1 1.4089679e-1
4.3105595e-1 -3.51357e-1 1.3344437e-1 1.3344437e-1
4.4591995e-1 -3.51357e-1 1.2621286e-1 1.2621286e-1
4.6078395e-1 -3.51357e-1 1.1920226e-1 1.1920226e-1
4.7564795e-1 -3.51357e-1 1.124127e-1 1.124127e-1
4.9051195e-1 -3.51357e-1 1.0584392e-1 1.0584392e-1
5.0537595e-1 -3.51357e-1 9.949612e-2 9.949612e-2
5.2023994e-1 -3.51357e-1 9.336932e-2 9.336932e-2
5.3510394e-1 -3.51357e-1 8.746333e-2 8.746333e-2
5.4996794e-1 -3.51357e-1 8.177837e-2 8.177837e-2
5.6483194e-1 -3.51357e-1 7.631435e-2 7.631435e-2
5.7969594e-1 -3.51357e-1 7.107112e-2 7.107112e-2
5.9455994e-1 -3.51357e-1 6.6049e-2 6.6049e-2
6.0942393e-1 -3.51357e-1 6.124843e-2 6.124843e-2
6.2428793e-1 -3.51357e-1 5.666805e-2 5.666805e-2
6.3915193e-1 -3.51357e-1 5.230869e-2 5.230869e-2
6.5401593e-1 -3.51357e-1 4.817027e-2 4.817027e-2
6.6887993e-1 -3.51357e-1 4.42528e-2 4.42528e-2
6.8374393e-1 -3.51357e-1 4.055614e-2 4.055614e-2
6.9860793e-1 -3.51357e-1 3.708057e-2 3.708057e-2
7.1347192e-1 -3.51357e-1 3.382587e-2 3.382587e-2
7.2833592e-1 -3.51357e-1 3.079211e-2 3.079211e-2
7.4319992e-1 -3.51357e-1 2.797931e-2 2.797931e-2
7.5806392e-1 -3.51357e-1 2.538814e-2 2.538814e-2
7.7292792e-1 -3.51357e-1 2.301715e-2 2.301715e-2
7.8779192e-1 -3.51357e-1 2.086719e-2 2.086719e-2
8.0265591e-1 -3.51357e-1 1.893817e-2 1.893817e-2
8.1751991e-1 -3.51357e-1 1.722995e-2 1.722995e-2
8.3238391e-1 -3.51357e-1 1.574283e-2 1.574283e-2
8.4724791e-1 -3.51357e-1 1.447658e-2 1.447658e-2
8.6211191e-1 -3.51357e-1 1.343135e-2 1.343135e-2
8.769759e-1 -3.51357e-1 1.260692e-2 1.260692e-2
8.918399e-1 -3.51357e-1 1.200351e-2 1.200351e-2
9.067039e-1 -3.51357e-1 1.162105e-2 1.162105e-2
9.215679e-1 -3.51357e-1 1.146014e-2 1.146014e-2
9.364319e-1 -3.51357e-1 1.15195e-2 1.15195e-2
9.512959e-1 -3.51357e-1 1.179988e-2 1.179988e-2
9.661599e-1 -3.51357e-1 1.230121e-2 1.230121e-2
9.810239e-1 -3.51357e-1 1.302333e-2 1.302333e-2
9.958879e-1 -3.51357e-1 1.396648e-2 1.396648e-2
1.01075189e0 -3.51357e-1 1.513065e-2 1.513065e-2
1.02561589e0 -3.51357e-1 1.651553e-2 1.651553e-2
1.04047989e0 -3.51357e-1 1.812152e-2 1.812152e-2
1.05534389e0 -3.51357e-1 1.994876e-2 1.994876e-2
1.07020789e0 -3.51357e-1 2.199733e-2 2.199733e-2
1.08507188e0 -3.51357e-1 2.42657e-2 2.42657e-2
1.09993588e0 -3.51357e-1 2.675533e-2 2.675533e-2

0.0e0 -3.37844e-1 4.3731245e-1 4.3731245e-1
1.4863998e-2 -3.37844e-1 4.2367361e-1 4.2367361e-1
2.9727997e-2 -3.37844e-1 4.1025594e-1 4.1025594e-1
4.4591995e-2 -3.37844e-1 3.9705907e-1 3.9705907e-1
5.9455994e-2 -3.37844e-1 3.8408315e-1 3.8408315e-1
7.4319992e-2 -3.37844e-1 3.713283e-1 3.713283e-1
8.918399e-2 -3.37844e-1 3.5879419e-1 3.5879419e-1
1.04047989e-1 -3.37844e-1 3.4648103e-1 3.4648103e-1
1.18911987e-1 -3.37844e-1 3.3438881e-1 3.3438881e-1
1.33775986e-1 -3.37844e-1 3.2251768e-1 3.2251768e-1
1.4863998e-1 -3.37844e-1 3.1086737e-1 3.1086737e-1
1.6350398e-1 -3.37844e-1 2.99438e-1 2.99438e-1
1.7836798e-1 -3.37844e-1 2.8822957e-1 2.8822957e-1
1.9323198e-1 -3.37844e-1 2.7724217e-1 2.7724217e-1
2.0809598e-1 -3.37844e-1 2.6647562e-1 2.6647562e-1
2.2295998e-1 -3.37844e-1 2.5593005e-1 2.5593005e-1
2.3782397e-1 -3.37844e-1 2.4560542e-1 2.4560542e-1
2.5268797e-1 -3.37844e-1 2.3550163e-1 2.3550163e-1
2.6755197e-1 -3.37844e-1 2.2561891e-1 2.2561891e-1
2.8241597e-1 -3.37844e-1 2.1595702e-1 2.1595702e-1
2.9727997e-1 -3.37844e-1 2.0651619e-1 2.0651619e-1
3.1214397e-1 -3.37844e-1 1.9729619e-1 1.9729619e-1
3.2700797e-1 -3.37844e-1 1.8829716e-1 1.8829716e-1
3.4187196e-1 -3.37844e-1 1.7951907e-1 1.7951907e-1
3.5673596e-1 -3.37844e-1 1.7096196e-1 1.7096196e-1
3.7159996e-1 -3.37844e-1 1.6262576e-1 1.6262576e-1
3.8646396e-1 -3.37844e-1 1.5451053e-1 1.5451053e-1
4.0132796e-1 -3.37844e-1 1.4661615e-1 1.4661615e-1
4.1619196e-1 -3.37844e-1 1.3894275e-1 1.3894275e-1
4.3105595e-1 -3.37844e-1 1.3149034e-1 1.3149034e-1
4.4591995e-1 -3.37844e-1 1.242588e-1 1.242588e-1
4.6078395e-1 -3.37844e-1 1.1724821e-1 1.1724821e-1
4.7564795e-1 -3.37844e-1 1.1045859e-1 1.1045859e-1
4.9051195e-1 -3.37844e-1 1.0388997e-1 1.0388997e-1
5.0537595e-1 -3.37844e-1 9.754208e-2 9.754208e-2
5.2023994e-1 -3.37844e-1 9.141536e-2 9.141536e-2
5.3510394e-1 -3.37844e-1 8.550937e-2 8.550937e-2
5.4996794e-1 -3.37844e-1 7.98244e-2 7.98244e-2
5.6483194e-1 -3.37844e-1 7.43603e-2 7.43603e-2
5.7969594e-1 -3.37844e-1 6.911716e-2 6.911716e-2
5.9455994e-1 -3.37844e-1 6.409503e-2 6.409503e-2
6.0942393e-1 -3.37844e-1 5.929378e-2 5.929378e-2
6.2428793e-1 -3.37844e-1 5.471408e-2 5.471408e-2
6.3915193e-1 -3.37844e-1 5.035472e-2 5.035472e-2
6.5401593e-1 -3.37844e-1 4.621631e-2 4.621631e-2
6.6887993e-1 -3.37844e-1 4.229884e-2 4.229884e-2
6.8374393e-1 -3.37844e-1 3.860217e-2 3.860217e-2
6.9860793e-1 -3.37844e-1 3.51266e-2 3.51266e-2
7.1347192e-1 -3.37844e-1 3.18719e-2 3.18719e-2
7.2833592e-1 -3.37844e-1 2.883815e-2 2.883815e-2
7.4319992e-1 -3.37844e-1 2.602534e-2 2.602534e-2
7.5806392e-1 -3.37844e-1 2.343349e-2 2.343349e-2
7.7292792e-1 -3.37844e-1 2.106319e-2 2.106319e-2
7.8779192e-1 -3.37844e-1 1.891322e-2 1.891322e-2
8.0265591e-1 -3.37844e-1 1.69842e-2 1.69842e-2
8.1751991e-1 -3.37844e-1 1.527599e-2 1.527599e-2
8.3238391e-1 -3.37844e-1 1.378886e-2 1.378886e-2
8.4724791e-1 -3.37844e-1 1.252261e-2 1.252261e-2
8.6211191e-1 -3.37844e-1 1.147739e-2 1.147739e-2
8.769759e-1 -3.37844e-1 1.065295e-2 1.065295e-2
8.918399e-1 -3.37844e-1 1.004955e-2 1.004955e-2
9.067039e-1 -3.37844e-1 9.66708e-3 9.66708e-3
9.215679e-1 -3.37844e-1 9.50618e-3 9.50618e-3
9.364319e-1 -3.37844e-1 9.56554e-3 9.56554e-3
9.512959e-1 -3.37844e-1 9.84592e-3 9.84592e-3
9.661599e-1 -3.37844e-1 1.034724e-2 1.034724e-2
9.810239e-1 -3.37844e-1 1.106937e-2 1.106937e-2
9.958879e-1 -3.37844e-1 1.201251e-2 1.201251e-2
1.01075189e0 -3.37844e-1 1.317668e-2 1.317668e-2
1.02561589e0 -3.37844e-1 1.456157e-2 1.456157e-2
1.04047989e0 -3.37844e-1 1.616756e-2 1.616756e-2
1.05534389e0 -3.37844e-1 1.799449e-2 1.799449e-2
1.07020789e0 -3.37844e-1 2.00423e-2 2.00423e-2
1.08507188e0 -3.37844e-1 2.231212e-2 2.231212e-2
1.09993588e0 -3.37844e-1 2.480174e-2 2.480174e-2

0.0e0 -3.24331e-1 4.3554108e-1 4.3554108e-1
1.4863998e-2 -3.24331e-1 4.2190231e-1 4.2190231e-1
2.9727997e-2 -3.24331e-1 4.0848456e-1 4.0848456e-1
4.4591995e-2 -3.24331e-1 3.9528777e-1 3.9528777e-1
5.9455994e-2 -3.24331e-1 3.8231183e-1 3.8231183e-1
7.4319992e-2 -3.24331e-1 3.6955685e-1 3.6955685e-1
8.918399e-2 -3.24331e-1 3.5702281e-1 3.5702281e-1
1.04047989e-1 -3.24331e-1 3.4470973e-1 3.4470973e-1
1.18911987e-1 -3.24331e-1 3.3261745e-1 3.3261745e-1
1.33775986e-1 -3.24331e-1 3.2074632e-1 3.2074632e-1
1.4863998e-1 -3.24331e-1 3.0909607e-1 3.0909607e-1
1.6350398e-1 -3.24331e-1 2.9766663e-1 2.9766663e-1
1.7836798e-1 -3.24331e-1 2.864582e-1 2.864582e-1
1.9323198e-1 -3.24331e-1 2.754708e-1 2.754708e-1
2.0809598e-1 -3.24331e-1 2.6470425e-1 2.6470425e-1
2.2295998e-1 -3.24331e-1 2.5415868e-1 2.5415868e-1
2.3782397e-1 -3.24331e-1 2.4383403e-1 2.4383403e-1
2.5268797e-1 -3.24331e-1 2.3373027e-1 2.3373027e-1
2.6755197e-1 -3.24331e-1 2.2384752e-1 2.2384752e-1
2.8241597e-1 -3.24331e-1 2.1418565e-1 2.1418565e-1
2.9727997e-1 -3.24331e-1 2.047448e-1 2.047448e-1
3.1214397e-1 -3.24331e-1 1.9552483e-1 1.9552483e-1
3.2700797e-1 -3.24331e-1 1.865258e-1 1.865258e-1
3.4187196e-1 -3.24331e-1 1.7774771e-1 1.7774771e-1
3.5673596e-1 -3.24331e-1 1.691906e-1 1.691906e-1
3.7159996e-1 -3.24331e-1 1.6085446e-1 1.6085446e-1
3.8646396e-1 -3.24331e-1 1.5273917e-1 1.5273917e-1
4.0132796e-1 -3.24331e-1 1.4484477e-1 1.4484477e-1
4.1619196e-1 -3.24331e-1 1.3717136e-1 1.3717136e-1
4.3105595e-1 -3.24331e-1 1.2971895e-1 1.2971895e-1
4.4591995e-1 -3.24331e-1 1.2248752e-1 1.2248752e-1
4.6078395e-1 -3.24331e-1 1.1547685e-1 1.1547685e-1
4.7564795e-1 -3.24331e-1 1.0868729e-1 1.0868729e-1
4.9051195e-1 -3.24331e-1 1.0211852e-1 1.0211852e-1
5.0537595e-1 -3.24331e-1 9.57707e-2 9.57707e-2
5.2023994e-1 -3.24331e-1 8.964398e-2 8.964398e-2
5.3510394e-1 -3.24331e-1 8.373813e-2 8.373813e-2
5.4996794e-1 -3.24331e-1 7.805316e-2 7.805316e-2
5.6483194e-1 -3.24331e-1 7.258914e-2 7.258914e-2
5.7969594e-1 -3.24331e-1 6.734592e-2 6.734592e-2
5.9455994e-1 -3.24331e-1 6.232379e-2 6.232379e-2
6.0942393e-1 -3.24331e-1 5.752254e-2 5.752254e-2
6.2428793e-1 -3.24331e-1 5.294215e-2 5.294215e-2
6.3915193e-1 -3.24331e-1 4.85828e-2 4.85828e-2
6.5401593e-1 -3.24331e-1 4.444507e-2 4.444507e-2
6.6887993e-1 -3.24331e-1 4.05276e-2 4.05276e-2
6.8374393e-1 -3.24331e-1 3.683093e-2 3.683093e-2
6.9860793e-1 -3.24331e-1 3.335536e-2 3.335536e-2
7.1347192e-1 -3.24331e-1 3.010066e-2 3.010066e-2
7.2833592e-1 -3.24331e-1 2.706691e-2 2.706691e-2
7.4319992e-1 -3.24331e-1 2.42541e-2 2.42541e-2
7.5806392e-1 -3.24331e-1 2.166225e-2 2.166225e-2
7.7292792e-1 -3.24331e-1 1.929126e-2 1.929126e-2
7.8779192e-1 -3.24331e-1 1.71413e-2 1.71413e-2
8.0265591e-1 -3.24331e-1 1.521297e-2 1.521297e-2
8.1751991e-1 -3.24331e-1 1.350475e-2 1.350475e-2
8.3238391e-1 -3.24331e-1 1.201762e-2 1.201762e-2
8.4724791e-1 -3.24331e-1 1.075137e-2 1.075137e-2
8.6211191e-1 -3.24331e-1 9.70615e-3 9.70615e-3
8.769759e-1 -3.24331e-1 8.88171e-3 8.88171e-3
8.918399e-1 -3.24331e-1 8.2783e-3 8.2783e-3
9.067039e-1 -3.24331e-1 7.89584e-3 7.89584e-3
9.215679e-1 -3.24331e-1 7.73425e-3 7.73425e-3
9.364319e-1 -3.24331e-1 7.79361e-3 7.79361e-3
9.512959e-1 -3.24331e-1 8.07399e-3 8.07399e-3
9.661599e-1 -3.24331e-1 8.576e-3 8.576e-3
9.810239e-1 -3.24331e-1 9.29813e-3 9.29813e-3
9.958879e-1 -3.24331e-1 1.024127e-2 1.024127e-2
1.01075189e0 -3.24331e-1 1.140544e-2 1.140544e-2
1.02561589e0 -3.24331e-1 1.279033e-2 1.279033e-2
1.04047989e0 -3.24331e-1 1.439632e-2 1.439632e-2
1.05534389e0 -3.24331e-1 1.622325e-2 1.622325e-2
1.07020789e0 -3.24331e-1 1.827106e-2 1.827106e-2
1.08507188e0 -3.24331e-1 2.053943e-2 2.053943e-2
1.09993588e0 -3.24331e-1 2.302982e-2 2.302982e-2

0.0e0 -3.10818e-1 4.3395235e-1 4.3395235e-1
1.4863998e-2 -3.10818e-1 4.203135e-1 4.203135e-1
2.9727997e-2 -3.10818e-1 4.0689581e-1 4.0689581e-1
4.4591995e-2 -3.10818e-1 3.9369902e-1 3.9369902e-1
5.9455994e-2 -3.10818e-1 3.8072302e-1 3.8072302e-1
7.4319992e-2 -3.10818e-1 3.6796811e-1 3.6796811e-1
8.918399e-2 -3.10818e-1 3.5543407e-1 3.5543407e-1
1.04047989e-1 -3.10818e-1 3.4312091e-1 3.4312091e-1
1.18911987e-1 -3.10818e-1 3.310287e-1 3.310287e-1
1.33775986e-1 -3.10818e-1 3.1915758e-1 3.1915758e-1
1.4863998e-1 -3.10818e-1 3.0750726e-1 3.0750726e-1
1.6350398e-1 -3.10818e-1 2.9607788e-1 2.9607788e-1
1.7836798e-1 -3.10818e-1 2.8486946e-1 2.8486946e-1
1.9323198e-1 -3.10818e-1 2.7388205e-1 2.7388205e-1
2.0809598e-1 -3.10818e-1 2.6311552e-1 2.6311552e-1
2.2295998e-1 -3.10818e-1 2.5256993e-1 2.5256993e-1
2.3782397e-1 -3.10818e-1 2.422453e-1 2.422453e-1
2.5268797e-1 -3.10818e-1 2.3214153e-1 2.3214153e-1
2.6755197e-1 -3.10818e-1 2.2225879e-1 2.2225879e-1
2.8241597e-1 -3.10818e-1 2.1259691e-1 2.1259691e-1
2.9727997e-1 -3.10818e-1 2.0315605e-1 2.0315605e-1
3.1214397e-1 -3.10818e-1 1.9393607e-1 1.9393607e-1
3.2700797e-1 -3.10818e-1 1.8493706e-1 1.8493706e-1
3.4187196e-1 -3.10818e-1 1.7615895e-1 1.7615895e-1
3.5673596e-1 -3.10818e-1 1.6760184e-1 1.6760184e-1
3.7159996e-1 -3.10818e-1 1.5926564e-1 1.5926564e-1
3.8646396e-1 -3.10818e-1 1.511504e-1 1.511504e-1
4.0132796e-1 -3.10818e-1 1.4325603e-1 1.4325603e-1
4.1619196e-1 -3.10818e-1 1.3558263e-1 1.3558263e-1
4.3105595e-1 -3.10818e-1 1.281302e-1 1.281302e-1
4.4591995e-1 -3.10818e-1 1.2089876e-1 1.2089876e-1
4.6078395e-1 -3.10818e-1 1.1388812e-1 1.1388812e-1
4.7564795e-1 -3.10818e-1 1.0709846e-1 1.0709846e-1
4.9051195e-1 -3.10818e-1 1.0052986e-1 1.0052986e-1
5.0537595e-1 -3.10818e-1 9.418198e-2 9.418198e-2
5.2023994e-1 -3.10818e-1 8.805524e-2 8.805524e-2
5.3510394e-1 -3.10818e-1 8.214932e-2 8.214932e-2
5.4996794e-1 -3.10818e-1 7.64645e-2 7.64645e-2
5.6483194e-1 -3.10818e-1 7.100047e-2 7.100047e-2
5.7969594e-1 -3.10818e-1 6.575725e-2 6.575725e-2
5.9455994e-1 -3.10818e-1 6.073512e-2 6.073512e-2
6.0942393e-1 -3.10818e-1 5.593387e-2 5.593387e-2
6.2428793e-1 -3.10818e-1 5.135349e-2 5.135349e-2
6.3915193e-1 -3.10818e-1 4.699413e-2 4.699413e-2
6.5401593e-1 -3.10818e-1 4.285571e-2 4.285571e-2
6.6887993e-1 -3.10818e-1 3.893893e-2 3.893893e-2
6.8374393e-1 -3.10818e-1 3.524226e-2 3.524226e-2
6.9860793e-1 -3.10818e-1 3.17667e-2 3.17667e-2
7.1347192e-1 -3.10818e-1 2.8512e-2 2.8512e-2
7.2833592e-1 -3.10818e-1 2.547824e-2 2.547824e-2
7.4319992e-1 -3.10818e-1 2.266544e-2 2.266544e-2
7.5806392e-1 -3.10818e-1 2.007358e-2 2.007358e-2
7.7292792e-1 -3.10818e-1 1.770259e-2 1.770259e-2
7.8779192e-1 -3.10818e-1 1.555263e-2 1.555263e-2
8.0265591e-1 -3.10818e-1 1.362361e-2 1.362361e-2
8.1751991e-1 -3.10818e-1 1.191608e-2 1.191608e-2
8.3238391e-1 -3.10818e-1 1.042896e-2 1.042896e-2
8.4724791e-1 -3.10818e-1 9.1627e-3 9.1627e-3
8.6211191e-1 -3.10818e-1 8.11748e-3 8.11748e-3
8.769759e-1 -3.10818e-1 7.29305e-3 7.29305e-3
8.918399e-1 -3.10818e-1 6.68964e-3 6.68964e-3
9.067039e-1 -3.10818e-1 6.30717e-3 6.30717e-3
9.215679e-1 -3.10818e-1 6.14558e-3 6.14558e-3
9.364319e-1 -3.10818e-1 6.20494e-3 6.20494e-3
9.512959e-1 -3.10818e-1 6.48532e-3 6.48532e-3
9.661599e-1 -3.10818e-1 6.98665e-3 6.98665e-3
9.810239e-1 -3.10818e-1 7.70946e-3 7.70946e-3
9.958879e-1 -3.10818e-1 8.6526e-3 8.6526e-3
1.01075189e0 -3.10818e-1 9.81677e-3 9.81677e-3
1.02561589e0 -3.10818e-1 1.120166e-2 1.120166e-2
1.04047989e0 -3.10818e-1 1.280765e-2 1.280765e-2
1.05534389e0 -3.10818e-1 1.463458e-2 1.463458e-2
1.07020789e0 -3.10818e-1 1.668239e-2 1.668239e-2
1.08507188e0 -3.10818e-1 1.89513e-2 1.89513e-2
1.09993588e0 -3.10818e-1 2.144092e-2 2.144092e-2

0.0e0 -2.97305e-1 4.325461e-1 4.325461e-1
1.4863998e-2 -2.97305e-1 4.1890733e-1 4.1890733e-1
2.9727997e-2 -2.97305e-1 4.0548958e-1 4.0548958e-1
4.4591995e-2 -2.97305e-1 3.9229271e-1 3.9229271e-1
5.9455994e-2 -2.97305e-1 3.7931679e-1 3.7931679e-1
7.4319992e-2 -2.97305e-1 3.6656187e-1 3.6656187e-1
8.918399e-2 -2.97305e-1 3.5402783e-1 3.5402783e-1
1.04047989e-1 -2.97305e-1 3.4171468e-1 3.4171468e-1
1.18911987e-1 -2.97305e-1 3.2962245e-1 3.2962245e-1
1.33775986e-1 -2.97305e-1 3.1775134e-1 3.1775134e-1
1.4863998e-1 -2.97305e-1 3.0610103e-1 3.0610103e-1
1.6350398e-1 -2.97305e-1 2.9467165e-1 2.9467165e-1
1.7836798e-1 -2.97305e-1 2.8346323e-1 2.8346323e-1
1.9323198e-1 -2.97305e-1 2.7247581e-1 2.7247581e-1
2.0809598e-1 -2.97305e-1 2.6170929e-1 2.6170929e-1
2.2295998e-1 -2.97305e-1 2.511637e-1 2.511637e-1
2.3782397e-1 -2.97305e-1 2.4083905e-1 2.4083905e-1
2.5268797e-1 -2.97305e-1 2.3073529e-1 2.3073529e-1
2.6755197e-1 -2.97305e-1 2.2085255e-1 2.2085255e-1
2.8241597e-1 -2.97305e-1 2.1119067e-1 2.1119067e-1
2.9727997e-1 -2.97305e-1 2.0174983e-1 2.0174983e-1
3.1214397e-1 -2.97305e-1 1.9252985e-1 1.9252985e-1
3.2700797e-1 -2.97305e-1 1.8353082e-1 1.8353082e-1
3.4187196e-1 -2.97305e-1 1.7475272e-1 1.7475272e-1
3.5673596e-1 -2.97305e-1 1.661956e-1 1.661956e-1
3.7159996e-1 -2.97305e-1 1.578594e-1 1.578594e-1
3.8646396e-1 -2.97305e-1 1.4974417e-1 1.4974417e-1
4.0132796e-1 -2.97305e-1 1.418498e-1 1.418498e-1
4.1619196e-1 -2.97305e-1 1.3417639e-1 1.3417639e-1
4.3105595e-1 -2.97305e-1 1.2672397e-1 1.2672397e-1
4.4591995e-1 -2.97305e-1 1.1949245e-1 1.1949245e-1
4.6078395e-1 -2.97305e-1 1.1248187e-1 1.1248187e-1
4.7564795e-1 -2.97305e-1 1.0569223e-1 1.0569223e-1
4.9051195e-1 -2.97305e-1 9.912361e-2 9.912361e-2
5.0537595e-1 -2.97305e-1 9.277574e-2 9.277574e-2
5.2023994e-1 -2.97305e-1 8.664902e-2 8.664902e-2
5.3510394e-1 -2.97305e-1 8.074309e-2 8.074309e-2
5.4996794e-1 -2.97305e-1 7.505812e-2 7.505812e-2
5.6483194e-1 -2.97305e-1 6.959422e-2 6.959422e-2
5.7969594e-1 -2.97305e-1 6.435107e-2 6.435107e-2
5.9455994e-1 -2.97305e-1 5.932895e-2 5.932895e-2
6.0942393e-1 -2.97305e-1 5.45277e-2 5.45277e-2
6.2428793e-1 -2.97305e-1 4.994731e-2 4.994731e-2
6.3915193e-1 -2.97305e-1 4.558795e-2 4.558795e-2
6.5401593e-1 -2.97305e-1 4.144954e-2 4.144954e-2
6.6887993e-1 -2.97305e-1 3.753207e-2 3.753207e-2
6.8374393e-1 -2.97305e-1 3.383609e-2 3.383609e-2
6.9860793e-1 -2.97305e-1 3.036052e-2 3.036052e-2
7.1347192e-1 -2.97305e-1 2.710582e-2 2.710582e-2
7.2833592e-1 -2.97305e-1 2.407207e-2 2.407207e-2
7.4319992e-1 -2.97305e-1 2.125926e-2 2.125926e-2
7.5806392e-1 -2.97305e-1 1.86674e-2 1.86674e-2
7.7292792e-1 -2.97305e-1 1.629642e-2 1.629642e-2
7.8779192e-1 -2.97305e-1 1.414645e-2 1.414645e-2
8.0265591e-1 -2.97305e-1 1.221744e-2 1.221744e-2
8.1751991e-1 -2.97305e-1 1.050922e-2 1.050922e-2
8.3238391e-1 -2.97305e-1 9.02278e-3 9.02278e-3
8.4724791e-1 -2.97305e-1 7.75653e-3 7.75653e-3
8.6211191e-1 -2.97305e-1 6.7113e-3 6.7113e-3
8.769759e-1 -2.97305e-1 5.88687e-3 5.88687e-3
8.918399e-1 -2.97305e-1 5.28346e-3 5.28346e-3
9.067039e-1 -2.97305e-1 4.901e-3 4.901e-3
9.215679e-1 -2.97305e-1 4.73941e-3 4.73941e-3
9.364319e-1 -2.97305e-1 4.79877e-3 4.79877e-3
9.512959e-1 -2.97305e-1 5.07915e-3 5.07915e-3
9.661599e-1 -2.97305e-1 5.58047e-3 5.58047e-3
9.810239e-1 -2.97305e-1 6.3026e-3 6.3026e-3
9.958879e-1 -2.97305e-1 7.24643e-3 7.24643e-3
1.01075189e0 -2.97305e-1 8.4106e-3 8.4106e-3
1.02561589e0 -2.97305e-1 9.79549e-3 9.79549e-3
1.04047989e0 -2.97305e-1 1.140147e-2 1.140147e-2
1.05534389e0 -2.97305e-1 1.322841e-2 1.322841e-2
1.07020789e0 -2.97305e-1 1.527621e-2 1.527621e-2
1.08507188e0 -2.97305e-1 1.754497e-2 1.754497e-2
1.09993588e0 -2.97305e-1 2.003513e-2 2.003513e-2

0.0e0 -2.8379199e-1 4.3132259e-1 4.3132259e-1
1.4863998e-2 -2.8379199e-1 4.1768375e-1 4.1768375e-1
2.9727997e-2 -2.8379199e-1 4.0426607e-1 4.0426607e-1
4.4591995e-2 -2.8379199e-1 3.9106926e-1 3.9106926e-1
5.9455994e-2 -2.8379199e-1 3.7809326e-1 3.7809326e-1
7.4319992e-2 -2.8379199e-1 3.6533835e-1 3.6533835e-1
8.918399e-2 -2.8379199e-1 3.528043e-1 3.528043e-1
1.04047989e-1 -2.8379199e-1 3.4049115e-1 3.4049115e-1
1.18911987e-1 -2.8379199e-1 3.2839894e-1 3.2839894e-1
1.33775986e-1 -2.8379199e-1 3.1652782e-1 3.1652782e-1
1.4863998e-1 -2.8379199e-1 3.048775e-1 3.048775e-1
1.6350398e-1 -2.8379199e-1 2.9344812e-1 2.9344812e-1
1.7836798e-1 -2.8379199e-1 2.822397e-1 2.822397e-1
1.9323198e-1 -2.8379199e-1 2.7125229e-1 2.7125229e-1
2.0809598e-1 -2.8379199e-1 2.6048576e-1 2.6048576e-1
2.2295998e-1 -2.8379199e-1 2.4994017e-1 2.4994017e-1
2.3782397e-1 -2.8379199e-1 2.3961554e-1 2.3961554e-1
2.5268797e-1 -2.8379199e-1 2.2951175e-1 2.2951175e-1
2.6755197e-1 -2.8379199e-1 2.1962903e-1 2.1962903e-1
2.8241597e-1 -2.8379199e-1 2.0996713e-1 2.0996713e-1
2.9727997e-1 -2.8379199e-1 2.005263e-1 2.005263e-1
3.1214397e-1 -2.8379199e-1 1.913063e-1 1.913063e-1
3.2700797e-1 -2.8379199e-1 1.8230728e-1 1.8230728e-1
3.4187196e-1 -2.8379199e-1 1.7352919e-1 1.7352919e-1
3.5673596e-1 -2.8379199e-1 1.6497206e-1 1.6497206e-1
3.7159996e-1 -2.8379199e-1 1.5663588e-1 1.5663588e-1
3.8646396e-1 -2.8379199e-1 1.4852065e-1 1.4852065e-1
4.0132796e-1 -2.8379199e-1 1.4062628e-1 1.4062628e-1
4.1619196e-1 -2.8379199e-1 1.3295287e-1 1.3295287e-1
4.3105595e-1 -2.8379199e-1 1.2550046e-1 1.2550046e-1
4.4591995e-1 -2.8379199e-1 1.18269e-1 1.18269e-1
4.6078395e-1 -2.8379199e-1 1.1125836e-1 1.1125836e-1
4.7564795e-1 -2.8379199e-1 1.0446872e-1 1.0446872e-1
4.9051195e-1 -2.8379199e-1 9.790002e-2 9.790002e-2
5.0537595e-1 -2.8379199e-1 9.15522e-2 9.15522e-2
5.2023994e-1 -2.8379199e-1 8.542549e-2 8.542549e-2
5.3510394e-1 -2.8379199e-1 7.951956e-2 7.951956e-2
5.4996794e-1 -2.8379199e-1 7.38346e-2 7.38346e-2
5.6483194e-1 -2.8379199e-1 6.837085e-2 6.837085e-2
5.7969594e-1 -2.8379199e-1 6.312762e-2 6.312762e-2
5.9455994e-1 -2.8379199e-1 5.81055e-2 5.81055e-2
6.0942393e-1 -2.8379199e-1 5.330424e-2 5.330424e-2
6.2428793e-1 -2.8379199e-1 4.872386e-2 4.872386e-2
6.3915193e-1 -2.8379199e-1 4.43645e-2 4.43645e-2
6.5401593e-1 -2.8379199e-1 4.022609e-2 4.022609e-2
6.6887993e-1 -2.8379199e-1 3.630862e-2 3.630862e-2
6.8374393e-1 -2.8379199e-1 3.261264e-2 3.261264e-2
6.9860793e-1 -2.8379199e-1 2.913707e-2 2.913707e-2
7.1347192e-1 -2.8379199e-1 2.588237e-2 2.588237e-2
7.2833592e-1 -2.8379199e-1 2.284862e-2 2.284862e-2
7.4319992e-1 -2.8379199e-1 2.003581e-2 2.003581e-2
7.5806392e-1 -2.8379199e-1 1.744395e-2 1.744395e-2
7.7292792e-1 -2.8379199e-1 1.507297e-2 1.507297e-2
7.8779192e-1 -2.8379199e-1 1.2923e-2 1.2923e-2
8.0265591e-1 -2.8379199e-1 1.099399e-2 1.099399e-2
8.1751991e-1 -2.8379199e-1 9.28577e-3 9.28577e-3
8.3238391e-1 -2.8379199e-1 7.79865e-3 7.79865e-3
8.4724791e-1 -2.8379199e-1 6.5324e-3 6.5324e-3
8.6211191e-1 -2.8379199e-1 5.48785e-3 5.48785e-3
8.769759e-1 -2.8379199e-1 4.66342e-3 4.66342e-3
8.918399e-1 -2.8379199e-1 4.06001e-3 4.06001e-3
9.067039e-1 -2.8379199e-1 3.67755e-3 3.67755e-3
9.215679e-1 -2.8379199e-1 3.51596e-3 3.51596e-3
9.364319e-1 -2.8379199e-1 3.57532e-3 3.57532e-3
9.512959e-1 -2.8379199e-1 3.8557e-3 3.8557e-3
9.661599e-1 -2.8379199e-1 4.35703e-3 4.35703e-3
9.810239e-1 -2.8379199e-1 5.07915e-3 5.07915e-3
9.958879e-1 -2.8379199e-1 6.02298e-3 6.02298e-3
1.01075189e0 -2.8379199e-1 7.18646e-3 7.18646e-3
1.02561589e0 -2.8379199e-1 8.57204e-3 8.57204e-3
1.04047989e0 -2.8379199e-1 1.017802e-2 1.017802e-2
1.05534389e0 -2.8379199e-1 1.200496e-2 1.200496e-2
1.07020789e0 -2.8379199e-1 1.405276e-2 1.405276e-2
1.08507188e0 -2.8379199e-1 1.632152e-2 1.632152e-2
1.09993588e0 -2.8379199e-1 1.881091e-2 1.881091e-2

0.0e0 -2.7027899e-1 4.3028156e-1 4.3028156e-1
1.4863998e-2 -2.7027899e-1 4.1664272e-1 4.1664272e-1
2.9727997e-2 -2.7027899e-1 4.0322511e-1 4.0322511e-1
4.4591995e-2 -2.7027899e-1 3.9002817e-1 3.9002817e-1
5.9455994e-2 -2.7027899e-1 3.7705223e-1 3.7705223e-1
7.4319992e-2 -2.7027899e-1 3.642974e-1 3.642974e-1
8.918399e-2 -2.7027899e-1 3.5176329e-1 3.5176329e-1
1.04047989e-1 -2.7027899e-1 3.3945013e-1 3.3945013e-1
1.18911987e-1 -2.7027899e-1 3.2735793e-1 3.2735793e-1
1.33775986e-1 -2.7027899e-1 3.154868e-1 3.154868e-1
1.4863998e-1 -2.7027899e-1 3.0383655e-1 3.0383655e-1
1.6350398e-1 -2.7027899e-1 2.924071e-1 2.924071e-1
1.7836798e-1 -2.7027899e-1 2.8119868e-1 2.8119868e-1
1.9323198e-1 -2.7027899e-1 2.7021127e-1 2.7021127e-1
2.0809598e-1 -2.7027899e-1 2.5944475e-1 2.5944475e-1
2.2295998e-1 -2.7027899e-1 2.4889915e-1 2.4889915e-1
2.3782397e-1 -2.7027899e-1 2.3857452e-1 2.3857452e-1
2.5268797e-1 -2.7027899e-1 2.2847075e-1 2.2847075e-1
2.6755197e-1 -2.7027899e-1 2.1858801e-1 2.1858801e-1
2.8241597e-1 -2.7027899e-1 2.0892613e-1 2.0892613e-1
2.9727997e-1 -2.7027899e-1 1.9948528e-1 1.9948528e-1
3.1214397e-1 -2.7027899e-1 1.9026529e-1 1.9026529e-1
3.2700797e-1 -2.7027899e-1 1.8126628e-1 1.8126628e-1
3.4187196e-1 -2.7027899e-1 1.7248817e-1 1.7248817e-1
3.5673596e-1 -2.7027899e-1 1.6393098e-1 1.6393098e-1
3.7159996e-1 -2.7027899e-1 1.5559485e-1 1.5559485e-1
3.8646396e-1 -2.7027899e-1 1.4747961e-1 1.4747961e-1
4.0132796e-1 -2.7027899e-1 1.3958517e-1 1.3958517e-1
4.1619196e-1 -2.7027899e-1 1.3191185e-1 1.3191185e-1
4.3105595e-1 -2.7027899e-1 1.2445943e-1 1.2445943e-1
4.4591995e-1 -2.7027899e-1 1.1722784e-1 1.1722784e-1
4.6078395e-1 -2.7027899e-1 1.1021735e-1 1.1021735e-1
4.7564795e-1 -2.7027899e-1 1.0342769e-1 1.0342769e-1
4.9051195e-1 -2.7027899e-1 9.685902e-2 9.685902e-2
5.0537595e-1 -2.7027899e-1 9.05112e-2 9.05112e-2
5.2023994e-1 -2.7027899e-1 8.438448e-2 8.438448e-2
5.3510394e-1 -2.7027899e-1 7.847847e-2 7.847847e-2
5.4996794e-1 -2.7027899e-1 7.279356e-2 7.279356e-2
5.6483194e-1 -2.7027899e-1 6.732954e-2 6.732954e-2
5.7969594e-1 -2.7027899e-1 6.208667e-2 6.208667e-2
5.9455994e-1 -2.7027899e-1 5.706454e-2 5.706454e-2
6.0942393e-1 -2.7027899e-1 5.226329e-2 5.226329e-2
6.2428793e-1 -2.7027899e-1 4.76829e-2 4.76829e-2
6.3915193e-1 -2.7027899e-1 4.332355e-2 4.332355e-2
6.5401593e-1 -2.7027899e-1 3.918513e-2 3.918513e-2
6.6887993e-1 -2.7027899e-1 3.526767e-2 3.526767e-2
6.8374393e-1 -2.7027899e-1 3.1571e-2 3.1571e-2
6.9860793e-1 -2.7027899e-1 2.809543e-2 2.809543e-2
7.1347192e-1 -2.7027899e-1 2.484073e-2 2.484073e-2
7.2833592e-1 -2.7027899e-1 2.180766e-2 2.180766e-2
7.4319992e-1 -2.7027899e-1 1.899486e-2 1.899486e-2
7.5806392e-1 -2.7027899e-1 1.6403e-2 1.6403e-2
7.7292792e-1 -2.7027899e-1 1.403201e-2 1.403201e-2
7.8779192e-1 -2.7027899e-1 1.188205e-2 1.188205e-2
8.0265591e-1 -2.7027899e-1 9.95303e-3 9.95303e-3
8.1751991e-1 -2.7027899e-1 8.24481e-3 8.24481e-3
8.3238391e-1 -2.7027899e-1 6.75769e-3 6.75769e-3
8.4724791e-1 -2.7027899e-1 5.49144e-3 5.49144e-3
8.6211191e-1 -2.7027899e-1 4.44621e-3 4.44621e-3
8.769759e-1 -2.7027899e-1 3.62247e-3 3.62247e-3
8.918399e-1 -2.7027899e-1 3.01906e-3 3.01906e-3
9.067039e-1 -2.7027899e-1 2.6366e-3 2.6366e-3
9.215679e-1 -2.7027899e-1 2.475e-3 2.475e-3
9.364319e-1 -2.7027899e-1 2.53436e-3 2.53436e-3
9.512959e-1 -2.7027899e-1 2.81474e-3 2.81474e-3
9.661599e-1 -2.7027899e-1 3.31607e-3 3.31607e-3
9.810239e-1 -2.7027899e-1 4.0382e-3 4.0382e-3
9.958879e-1 -2.7027899e-1 4.98134e-3 4.98134e-3
1.01075189e0 -2.7027899e-1 6.14551e-3 6.14551e-3
1.02561589e0 -2.7027899e-1 7.53108e-3 7.53108e-3
1.04047989e0 -2.7027899e-1 9.13707e-3 9.13707e-3
1.05534389e0 -2.7027899e-1 1.0964e-2 1.0964e-2
1.07020789e0 -2.7027899e-1 1.301181e-2 1.301181e-2
1.08507188e0 -2.7027899e-1 1.528056e-2 1.528056e-2
1.09993588e0 -2.7027899e-1 1.777034e-2 1.777034e-2

0.0e0 -2.5676599e-1 4.2942319e-1 4.2942319e-1
1.4863998e-2 -2.5676599e-1 4.1578435e-1 4.1578435e-1
2.9727997e-2 -2.5676599e-1 4.0236667e-1 4.0236667e-1
4.4591995e-2 -2.5676599e-1 3.8916988e-1 3.8916988e-1
5.9455994e-2 -2.5676599e-1 3.7619388e-1 3.7619388e-1
7.4319992e-2 -2.5676599e-1 3.6343895e-1 3.6343895e-1
8.918399e-2 -2.5676599e-1 3.5090492e-1 3.5090492e-1
1.04047989e-1 -2.5676599e-1 3.3859177e-1 3.3859177e-1
1.18911987e-1 -2.5676599e-1 3.2649956e-1 3.2649956e-1
1.33775986e-1 -2.5676599e-1 3.1462842e-1 3.1462842e-1
1.4863998e-1 -2.5676599e-1 3.0297812e-1 3.0297812e-1
1.6350398e-1 -2.5676599e-1 2.9154874e-1 2.9154874e-1
1.7836798e-1 -2.5676599e-1 2.8034032e-1 2.8034032e-1
1.9323198e-1 -2.5676599e-1 2.693529e-1 2.693529e-1
2.0809598e-1 -2.5676599e-1 2.5858638e-1 2.5858638e-1
2.2295998e-1 -2.5676599e-1 2.4804079e-1 2.4804079e-1
2.3782397e-1 -2.5676599e-1 2.3771616e-1 2.3771616e-1
2.5268797e-1 -2.5676599e-1 2.2761237e-1 2.2761237e-1
2.6755197e-1 -2.5676599e-1 2.1772964e-1 2.1772964e-1
2.8241597e-1 -2.5676599e-1 2.0806776e-1 2.0806776e-1
2.9727997e-1 -2.5676599e-1 1.986269e-1 1.986269e-1
3.1214397e-1 -2.5676599e-1 1.8940694e-1 1.8940694e-1
3.2700797e-1 -2.5676599e-1 1.804079e-1 1.804079e-1
3.4187196e-1 -2.5676599e-1 1.7162982e-1 1.7162982e-1
3.5673596e-1 -2.5676599e-1 1.630727e-1 1.630727e-1
3.7159996e-1 -2.5676599e-1 1.547365e-1 1.547365e-1
3.8646396e-1 -2.5676599e-1 1.4662126e-1 1.4662126e-1
4.0132796e-1 -2.5676599e-1 1.387269e-1 1.387269e-1
4.1619196e-1 -2.5676599e-1 1.3105347e-1 1.3105347e-1
4.3105595e-1 -2.5676599e-1 1.2360106e-1 1.2360106e-1
4.4591995e-1 -2.5676599e-1 1.1636963e-1 1.1636963e-1
4.6078395e-1 -2.5676599e-1 1.0935896e-1 1.0935896e-1
4.7564795e-1 -2.5676599e-1 1.0256934e-1 1.0256934e-1
4.9051195e-1 -2.5676599e-1 9.600063e-2 9.600063e-2
5.0537595e-1 -2.5676599e-1 8.965283e-2 8.965283e-2
5.2023994e-1 -2.5676599e-1 8.35261e-2 8.35261e-2
5.3510394e-1 -2.5676599e-1 7.762018e-2 7.762018e-2
5.4996794e-1 -2.5676599e-1 7.193521e-2 7.193521e-2
5.6483194e-1 -2.5676599e-1 6.647125e-2 6.647125e-2
5.7969594e-1 -2.5676599e-1 6.122844e-2 6.122844e-2
5.9455994e-1 -2.5676599e-1 5.620631e-2 5.620631e-2
6.0942393e-1 -2.5676599e-1 5.140506e-2 5.140506e-2
6.2428793e-1 -2.5676599e-1 4.682468e-2 4.682468e-2
6.3915193e-1 -2.5676599e-1 4.246532e-2 4.246532e-2
6.5401593e-1 -2.5676599e-1 3.83269e-2 3.83269e-2
6.6887993e-1 -2.5676599e-1 3.440944e-2 3.440944e-2
6.8374393e-1 -2.5676599e-1 3.071277e-2 3.071277e-2
6.9860793e-1 -2.5676599e-1 2.72372e-2 2.72372e-2
7.1347192e-1 -2.5676599e-1 2.39825e-2 2.39825e-2
7.2833592e-1 -2.5676599e-1 2.094875e-2 2.094875e-2
7.4319992e-1 -2.5676599e-1 1.813663e-2 1.813663e-2
7.5806392e-1 -2.5676599e-1 1.554477e-2 1.554477e-2
7.7292792e-1 -2.5676599e-1 1.317378e-2 1.317378e-2
7.8779192e-1 -2.5676599e-1 1.102382e-2 1.102382e-2
8.0265591e-1 -2.5676599e-1 9.0948e-3 9.0948e-3
8.1751991e-1 -2.5676599e-1 7.38658e-3 7.38658e-3
8.3238391e-1 -2.5676599e-1 5.89946e-3 5.89946e-3
8.4724791e-1 -2.5676599e-1 4.63321e-3 4.63321e-3
8.6211191e-1 -2.5676599e-1 3.58798e-3 3.58798e-3
8.769759e-1 -2.5676599e-1 2.76355e-3 2.76355e-3
8.918399e-1 -2.5676599e-1 2.16014e-3 2.16014e-3
9.067039e-1 -2.5676599e-1 1.77837e-3 1.77837e-3
9.215679e-1 -2.5676599e-1 1.61678e-3 1.61678e-3
9.364319e-1 -2.5676599e-1 1.67613e-3 1.67613e-3
9.512959e-1 -2.5676599e-1 1.95651e-3 1.95651e-3
9.661599e-1 -2.5676599e-1 2.45784e-3 2.45784e-3
9.810239e-1 -2.5676599e-1 3.17996e-3 3.17996e-3
9.958879e-1 -2.5676599e-1 4.12311e-3 4.12311e-3
1.01075189e0 -2.5676599e-1 5.28728e-3 5.28728e-3
1.02561589e0 -2.5676599e-1 6.67216e-3 6.67216e-3
1.04047989e0 -2.5676599e-1 8.27884e-3 8.27884e-3
1.05534389e0 -2.5676599e-1 1.010509e-2 1.010509e-2
1.07020789e0 -2.5676599e-1 1.215358e-2 1.215358e-2
1.08507188e0 -2.5676599e-1 1.442233e-2 1.442233e-2
1.09993588e0 -2.5676599e-1 1.691211e-2 1.691211e-2

0.0e0 -2.4325299e-1 4.2874739e-1 4.2874739e-1
1.4863998e-2 -2.4325299e-1 4.1510863e-1 4.1510863e-1
2.9727997e-2 -2.4325299e-1 4.0169093e-1 4.0169093e-1
4.4591995e-2 -2.4325299e-1 3.8849399e-1 3.8849399e-1
5.9455994e-2 -2.4325299e-1 3.7551807e-1 3.7551807e-1
7.4319992e-2 -2.4325299e-1 3.6276315e-1 3.6276315e-1
8.918399e-2 -2.4325299e-1 3.5022911e-1 3.5022911e-1
1.04047989e-1 -2.4325299e-1 3.3791595e-1 3.3791595e-1
1.18911987e-1 -2.4325299e-1 3.2582375e-1 3.2582375e-1
1.33775986e-1 -2.4325299e-1 3.1395262e-1 3.1395262e-1
1.4863998e-1 -2.4325299e-1 3.023023e-1 3.023023e-1
1.6350398e-1 -2.4325299e-1 2.9087292e-1 2.9087292e-1
1.7836798e-1 -2.4325299e-1 2.796645e-1 2.796645e-1
1.9323198e-1 -2.4325299e-1 2.686771e-1 2.686771e-1
2.0809598e-1 -2.4325299e-1 2.5791057e-1 2.5791057e-1
2.2295998e-1 -2.4325299e-1 2.4736499e-1 2.4736499e-1
2.3782397e-1 -2.4325299e-1 2.3704034e-1 2.3704034e-1
2.5268797e-1 -2.4325299e-1 2.2693657e-1 2.2693657e-1
2.6755197e-1 -2.4325299e-1 2.1705383e-1 2.1705383e-1
2.8241597e-1 -2.4325299e-1 2.0739195e-1 2.0739195e-1
2.9727997e-1 -2.4325299e-1 1.9795111e-1 1.9795111e-1
3.1214397e-1 -2.4325299e-1 1.8873112e-1 1.8873112e-1
3.2700797e-1 -2.4325299e-1 1.797321e-1 1.797321e-1
3.4187196e-1 -2.4325299e-1 1.70954e-1 1.70954e-1
3.5673596e-1 -2.4325299e-1 1.623968e-1 1.623968e-1
3.7159996e-1 -2.4325299e-1 1.5406067e-1 1.5406067e-1
3.8646396e-1 -2.4325299e-1 1.4594545e-1 1.4594545e-1
4.0132796e-1 -2.4325299e-1 1.38051e-1 1.38051e-1
4.1619196e-1 -2.4325299e-1 1.3037767e-1 1.3037767e-1
4.3105595e-1 -2.4325299e-1 1.2292525e-1 1.2292525e-1
4.4591995e-1 -2.4325299e-1 1.1569366e-1 1.1569366e-1
4.6078395e-1 -2.4325299e-1 1.0868317e-1 1.0868317e-1
4.7564795e-1 -2.4325299e-1 1.0189359e-1 1.0189359e-1
4.9051195e-1 -2.4325299e-1 9.532484e-2 9.532484e-2
5.0537595e-1 -2.4325299e-1 8.897702e-2 8.897702e-2
5.2023994e-1 -2.4325299e-1 8.28503e-2 8.28503e-2
5.3510394e-1 -2.4325299e-1 7.694429e-2 7.694429e-2
5.4996794e-1 -2.4325299e-1 7.125941e-2 7.125941e-2
5.6483194e-1 -2.4325299e-1 6.579544e-2 6.579544e-2
5.7969594e-1 -2.4325299e-1 6.055229e-2 6.055229e-2
5.9455994e-1 -2.4325299e-1 5.552989e-2 5.552989e-2
6.0942393e-1 -2.4325299e-1 5.072932e-2 5.072932e-2
6.2428793e-1 -2.4325299e-1 4.614894e-2 4.614894e-2
6.3915193e-1 -2.4325299e-1 4.178958e-2 4.178958e-2
6.5401593e-1 -2.4325299e-1 3.765117e-2 3.765117e-2
6.6887993e-1 -2.4325299e-1 3.37337e-2 3.37337e-2
6.8374393e-1 -2.4325299e-1 3.003703e-2 3.003703e-2
6.9860793e-1 -2.4325299e-1 2.656146e-2 2.656146e-2
7.1347192e-1 -2.4325299e-1 2.330676e-2 2.330676e-2
7.2833592e-1 -2.4325299e-1 2.027301e-2 2.027301e-2
7.4319992e-1 -2.4325299e-1 1.74602e-2 1.74602e-2
7.5806392e-1 -2.4325299e-1 1.486835e-2 1.486835e-2
7.7292792e-1 -2.4325299e-1 1.249805e-2 1.249805e-2
7.8779192e-1 -2.4325299e-1 1.034808e-2 1.034808e-2
8.0265591e-1 -2.4325299e-1 8.41907e-3 8.41907e-3
8.1751991e-1 -2.4325299e-1 6.71085e-3 6.71085e-3
8.3238391e-1 -2.4325299e-1 5.22372e-3 5.22372e-3
8.4724791e-1 -2.4325299e-1 3.95747e-3 3.95747e-3
8.6211191e-1 -2.4325299e-1 2.91225e-3 2.91225e-3
8.769759e-1 -2.4325299e-1 2.08781e-3 2.08781e-3
8.918399e-1 -2.4325299e-1 1.4844e-3 1.4844e-3
9.067039e-1 -2.4325299e-1 1.10194e-3 1.10194e-3
9.215679e-1 -2.4325299e-1 9.4104e-4 9.4104e-4
9.364319e-1 -2.4325299e-1 1.0004e-3 1.0004e-3
9.512959e-1 -2.4325299e-1 1.28078e-3 1.28078e-3
9.661599e-1 -2.4325299e-1 1.7821e-3 1.7821e-3
9.810239e-1 -2.4325299e-1 2.50423e-3 2.50423e-3
9.958879e-1 -2.4325299e-1 3.44737e-3 3.44737e-3
1.01075189e0 -2.4325299e-1 4.61154e-3 4.61154e-3
1.02561589e0 -2.4325299e-1 5.99643e-3 5.99643e-3
1.04047989e0 -2.4325299e-1 7.60242e-3 7.60242e-3
1.05534389e0 -2.4325299e-1 9.42935e-3 9.42935e-3
1.07020789e0 -2.4325299e-1 1.147784e-2 1.147784e-2
1.08507188e0 -2.4325299e-1 1.37466e-2 1.37466e-2
1.09993588e0 -2.4325299e-1 1.623637e-2 1.623637e-2

0.0e0 -2.2973999e-1 4.2825423e-1 4.2825423e-1
1.4863998e-2 -2.2973999e-1 4.1461546e-1 4.1461546e-1
2.9727997e-2 -2.2973999e-1 4.0119771e-1 4.0119771e-1
4.4591995e-2 -2.2973999e-1 3.8800084e-1 3.8800084e-1
5.9455994e-2 -2.2973999e-1 3.7502492e-1 3.7502492e-1
7.4319992e-2 -2.2973999e-1 3.6227007e-1 3.6227007e-1
8.918399e-2 -2.2973999e-1 3.4973596e-1 3.4973596e-1
1.04047989e-1 -2.2973999e-1 3.374228e-1 3.374228e-1
1.18911987e-1 -2.2973999e-1 3.253306e-1 3.253306e-1
1.33775986e-1 -2.2973999e-1 3.1345947e-1 3.1345947e-1
1.4863998e-1 -2.2973999e-1 3.0180916e-1 3.0180916e-1
1.6350398e-1 -2.2973999e-1 2.9037978e-1 2.9037978e-1
1.7836798e-1 -2.2973999e-1 2.7917136e-1 2.7917136e-1
1.9323198e-1 -2.2973999e-1 2.6818394e-1 2.6818394e-1
2.0809598e-1 -2.2973999e-1 2.5741742e-1 2.5741742e-1
2.2295998e-1 -2.2973999e-1 2.4687183e-1 2.4687183e-1
2.3782397e-1 -2.2973999e-1 2.365472e-1 2.365472e-1
2.5268797e-1 -2.2973999e-1 2.2644342e-1 2.2644342e-1
2.6755197e-1 -2.2973999e-1 2.1656068e-1 2.1656068e-1
2.8241597e-1 -2.2973999e-1 2.068988e-1 2.068988e-1
2.9727997e-1 -2.2973999e-1 1.9745796e-1 1.9745796e-1
3.1214397e-1 -2.2973999e-1 1.8823798e-1 1.8823798e-1
3.2700797e-1 -2.2973999e-1 1.7923895e-1 1.7923895e-1
3.4187196e-1 -2.2973999e-1 1.7046086e-1 1.7046086e-1
3.5673596e-1 -2.2973999e-1 1.6190364e-1 1.6190364e-1
3.7159996e-1 -2.2973999e-1 1.5356752e-1 1.5356752e-1
3.8646396e-1 -2.2973999e-1 1.454523e-1 1.454523e-1
4.0132796e-1 -2.2973999e-1 1.3755786e-1 1.3755786e-1
4.1619196e-1 -2.2973999e-1 1.298845e-1 1.298845e-1
4.3105595e-1 -2.2973999e-1 1.224321e-1 1.224321e-1
4.4591995e-1 -2.2973999e-1 1.1520059e-1 1.1520059e-1
4.6078395e-1 -2.2973999e-1 1.0819e-1 1.0819e-1
4.7564795e-1 -2.2973999e-1 1.0140044e-1 1.0140044e-1
4.9051195e-1 -2.2973999e-1 9.48316e-2 9.48316e-2
5.0537595e-1 -2.2973999e-1 8.848387e-2 8.848387e-2
5.2023994e-1 -2.2973999e-1 8.235713e-2 8.235713e-2
5.3510394e-1 -2.2973999e-1 7.645116e-2 7.645116e-2
5.4996794e-1 -2.2973999e-1 7.076627e-2 7.076627e-2
5.6483194e-1 -2.2973999e-1 6.530229e-2 6.530229e-2
5.7969594e-1 -2.2973999e-1 6.005914e-2 6.005914e-2
5.9455994e-1 -2.2973999e-1 5.503708e-2 5.503708e-2
6.0942393e-1 -2.2973999e-1 5.023555e-2 5.023555e-2
6.2428793e-1 -2.2973999e-1 4.565585e-2 4.565585e-2
6.3915193e-1 -2.2973999e-1 4.12965e-2 4.12965e-2
6.5401593e-1 -2.2973999e-1 3.715808e-2 3.715808e-2
6.6887993e-1 -2.2973999e-1 3.324062e-2 3.324062e-2
6.8374393e-1 -2.2973999e-1 2.954395e-2 2.954395e-2
6.9860793e-1 -2.2973999e-1 2.606837e-2 2.606837e-2
7.1347192e-1 -2.2973999e-1 2.281367e-2 2.281367e-2
7.2833592e-1 -2.2973999e-1 1.977992e-2 1.977992e-2
7.4319992e-1 -2.2973999e-1 1.696712e-2 1.696712e-2
7.5806392e-1 -2.2973999e-1 1.437526e-2 1.437526e-2
7.7292792e-1 -2.2973999e-1 1.200496e-2 1.200496e-2
7.8779192e-1 -2.2973999e-1 9.855e-3 9.855e-3
8.0265591e-1 -2.2973999e-1 7.92598e-3 7.92598e-3
8.1751991e-1 -2.2973999e-1 6.21776e-3 6.21776e-3
8.3238391e-1 -2.2973999e-1 4.73064e-3 4.73064e-3
8.4724791e-1 -2.2973999e-1 3.46439e-3 3.46439e-3
8.6211191e-1 -2.2973999e-1 2.41916e-3 2.41916e-3
8.769759e-1 -2.2973999e-1 1.59473e-3 1.59473e-3
8.918399e-1 -2.2973999e-1 9.9132e-4 9.9132e-4
9.067039e-1 -2.2973999e-1 6.0886e-4 6.0886e-4
9.215679e-1 -2.2973999e-1 4.4795e-4 4.4795e-4
9.364319e-1 -2.2973999e-1 5.0731e-4 5.0731e-4
9.512959e-1 -2.2973999e-1 7.8769e-4 7.8769e-4
9.661599e-1 -2.2973999e-1 1.28902e-3 1.28902e-3
9.810239e-1 -2.2973999e-1 2.01114e-3 2.01114e-3
9.958879e-1 -2.2973999e-1 2.95428e-3 2.95428e-3
1.01075189e0 -2.2973999e-1 4.11845e-3 4.11845e-3
1.02561589e0 -2.2973999e-1 5.50334e-3 5.50334e-3
1.04047989e0 -2.2973999e-1 7.10933e-3 7.10933e-3
1.05534389e0 -2.2973999e-1 8.93626e-3 8.93626e-3
1.07020789e0 -2.2973999e-1 1.098476e-2 1.098476e-2
1.08507188e0 -2.2973999e-1 1.325351e-2 1.325351e-2
1.09993588e0 -2.2973999e-1 1.574329e-2 1.574329e-2

0.0e0 -2.1622699e-1 4.2794365e-1 4.2794365e-1
1.4863998e-2 -2.1622699e-1 4.1430489e-1 4.1430489e-1
2.9727997e-2 -2.1622699e-1 4.0088719e-1 4.0088719e-1
4.4591995e-2 -2.1622699e-1 3.8769025e-1 3.8769025e-1
5.9455994e-2 -2.1622699e-1 3.7471432e-1 3.7471432e-1
7.4319992e-2 -2.1622699e-1 3.6195949e-1 3.6195949e-1
8.918399e-2 -2.1622699e-1 3.4942537e-1 3.4942537e-1
1.04047989e-1 -2.1622699e-1 3.3711221e-1 3.3711221e-1
1.18911987e-1 -2.1622699e-1 3.2502e-1 3.2502e-1
1.33775986e-1 -2.1622699e-1 3.1314888e-1 3.1314888e-1
1.4863998e-1 -2.1622699e-1 3.0149857e-1 3.0149857e-1
1.6350398e-1 -2.1622699e-1 2.9006918e-1 2.9006918e-1
1.7836798e-1 -2.1622699e-1 2.7886076e-1 2.7886076e-1
1.9323198e-1 -2.1622699e-1 2.6787335e-1 2.6787335e-1
2.0809598e-1 -2.1622699e-1 2.5710683e-1 2.5710683e-1
2.2295998e-1 -2.1622699e-1 2.4656123e-1 2.4656123e-1
2.3782397e-1 -2.1622699e-1 2.362366e-1 2.362366e-1
2.5268797e-1 -2.1622699e-1 2.2613283e-1 2.2613283e-1
2.6755197e-1 -2.1622699e-1 2.1625009e-1 2.1625009e-1
2.8241597e-1 -2.1622699e-1 2.065882e-1 2.065882e-1
2.9727997e-1 -2.1622699e-1 1.9714737e-1 1.9714737e-1
3.1214397e-1 -2.1622699e-1 1.8792737e-1 1.8792737e-1
3.2700797e-1 -2.1622699e-1 1.7892836e-1 1.7892836e-1
3.4187196e-1 -2.1622699e-1 1.7015025e-1 1.7015025e-1
3.5673596e-1 -2.1622699e-1 1.6159306e-1 1.6159306e-1
3.7159996e-1 -2.1622699e-1 1.5325693e-1 1.5325693e-1
3.8646396e-1 -2.1622699e-1 1.451417e-1 1.451417e-1
4.0132796e-1 -2.1622699e-1 1.3724727e-1 1.3724727e-1
4.1619196e-1 -2.1622699e-1 1.2957391e-1 1.2957391e-1
4.3105595e-1 -2.1622699e-1 1.2212152e-1 1.2212152e-1
4.4591995e-1 -2.1622699e-1 1.1488991e-1 1.1488991e-1
4.6078395e-1 -2.1622699e-1 1.0787943e-1 1.0787943e-1
4.7564795e-1 -2.1622699e-1 1.0108977e-1 1.0108977e-1
4.9051195e-1 -2.1622699e-1 9.45211e-2 9.45211e-2
5.0537595e-1 -2.1622699e-1 8.817326e-2 8.817326e-2
5.2023994e-1 -2.1622699e-1 8.204655e-2 8.204655e-2
5.3510394e-1 -2.1622699e-1 7.614055e-2 7.614055e-2
5.4996794e-1 -2.1622699e-1 7.045567e-2 7.045567e-2
5.6483194e-1 -2.1622699e-1 6.499162e-2 6.499162e-2
5.7969594e-1 -2.1622699e-1 5.974855e-2 5.974855e-2
5.9455994e-1 -2.1622699e-1 5.472649e-2 5.472649e-2
6.0942393e-1 -2.1622699e-1 4.992503e-2 4.992503e-2
6.2428793e-1 -2.1622699e-1 4.534534e-2 4.534534e-2
6.3915193e-1 -2.1622699e-1 4.098598e-2 4.098598e-2
6.5401593e-1 -2.1622699e-1 3.684756e-2 3.684756e-2
6.6887993e-1 -2.1622699e-1 3.29301e-2 3.29301e-2
6.8374393e-1 -2.1622699e-1 2.923343e-2 2.923343e-2
6.9860793e-1 -2.1622699e-1 2.575786e-2 2.575786e-2
7.1347192e-1 -2.1622699e-1 2.250316e-2 2.250316e-2
7.2833592e-1 -2.1622699e-1 1.94694e-2 1.94694e-2
7.4319992e-1 -2.1622699e-1 1.66566e-2 1.66566e-2
7.5806392e-1 -2.1622699e-1 1.406474e-2 1.406474e-2
7.7292792e-1 -2.1622699e-1 1.169444e-2 1.169444e-2
7.8779192e-1 -2.1622699e-1 9.54448e-3 9.54448e-3
8.0265591e-1 -2.1622699e-1 7.61546e-3 7.61546e-3
8.1751991e-1 -2.1622699e-1 5.90724e-3 5.90724e-3
8.3238391e-1 -2.1622699e-1 4.42012e-3 4.42012e-3
8.4724791e-1 -2.1622699e-1 3.15387e-3 3.15387e-3
8.6211191e-1 -2.1622699e-1 2.10864e-3 2.10864e-3
8.769759e-1 -2.1622699e-1 1.28421e-3 1.28421e-3
8.918399e-1 -2.1622699e-1 6.808e-4 6.808e-4
9.067039e-1 -2.1622699e-1 2.9834e-4 2.9834e-4
9.215679e-1 -2.1622699e-1 1.3744e-4 1.3744e-4
9.364319e-1 -2.1622699e-1 1.961e-4 1.961e-4
9.512959e-1 -2.1622699e-1 4.7649e-4 4.7649e-4
9.661599e-1 -2.1622699e-1 9.785e-4 9.785e-4
9.810239e-1 -2.1622699e-1 1.70062e-3 1.70062e-3
9.958879e-1 -2.1622699e-1 2.64377e-3 2.64377e-3
1.01075189e0 -2.1622699e-1 3.80794e-3 3.80794e-3
1.02561589e0 -2.1622699e-1 5.19283e-3 5.19283e-3
1.04047989e0 -2.1622699e-1 6.79881e-3 6.79881e-3
1.05534389e0 -2.1622699e-1 8.62575e-3 8.62575e-3
1.07020789e0 -2.1622699e-1 1.067355e-2 1.067355e-2
1.08507188e0 -2.1622699e-1 1.29423e-2 1.29423e-2
1.09993588e0 -2.1622699e-1 1.543277e-2 1.543277e-2

0.0e0 -2.0271399e-1 4.278157e-1 4.278157e-1
1.4863998e-2 -2.0271399e-1 4.1417694e-1 4.1417694e-1
2.9727997e-2 -2.0271399e-1 4.0075926e-1 4.0075926e-1
4.4591995e-2 -2.0271399e-1 3.8756232e-1 3.8756232e-1
5.9455994e-2 -2.0271399e-1 3.7458646e-1 3.7458646e-1
7.4319992e-2 -2.0271399e-1 3.6183154e-1 3.6183154e-1
8.918399e-2 -2.0271399e-1 3.4929744e-1 3.4929744e-1
1.04047989e-1 -2.0271399e-1 3.3698436e-1 3.3698436e-1
1.18911987e-1 -2.0271399e-1 3.2489207e-1 3.2489207e-1
1.33775986e-1 -2.0271399e-1 3.1302095e-1 3.1302095e-1
1.4863998e-1 -2.0271399e-1 3.013707e-1 3.013707e-1
1.6350398e-1 -2.0271399e-1 2.8994125e-1 2.8994125e-1
1.7836798e-1 -2.0271399e-1 2.7873283e-1 2.7873283e-1
1.9323198e-1 -2.0271399e-1 2.6774542e-1 2.6774542e-1
2.0809598e-1 -2.0271399e-1 2.569789e-1 2.569789e-1
2.2295998e-1 -2.0271399e-1 2.464333e-1 2.464333e-1
2.3782397e-1 -2.0271399e-1 2.3610867e-1 2.3610867e-1
2.5268797e-1 -2.0271399e-1 2.260049e-1 2.260049e-1
2.6755197e-1 -2.0271399e-1 2.1612216e-1 2.1612216e-1
2.8241597e-1 -2.0271399e-1 2.0646028e-1 2.0646028e-1
2.9727997e-1 -2.0271399e-1 1.9701944e-1 1.9701944e-1
3.1214397e-1 -2.0271399e-1 1.8779944e-1 1.8779944e-1
3.2700797e-1 -2.0271399e-1 1.7880043e-1 1.7880043e-1
3.4187196e-1 -2.0271399e-1 1.7002232e-1 1.7002232e-1
3.5673596e-1 -2.0271399e-1 1.6146513e-1 1.6146513e-1
3.7159996e-1 -2.0271399e-1 1.5312909e-1 1.5312909e-1
3.8646396e-1 -2.0271399e-1 1.4501376e-1 1.4501376e-1
4.0132796e-1 -2.0271399e-1 1.3711934e-1 1.3711934e-1
4.1619196e-1 -2.0271399e-1 1.2944598e-1 1.2944598e-1
4.3105595e-1 -2.0271399e-1 1.2199356e-1 1.2199356e-1
4.4591995e-1 -2.0271399e-1 1.1476207e-1 1.1476207e-1
4.6078395e-1 -2.0271399e-1 1.077515e-1 1.077515e-1
4.7564795e-1 -2.0271399e-1 1.0096191e-1 1.0096191e-1
4.9051195e-1 -2.0271399e-1 9.43931e-2 9.43931e-2
5.0537595e-1 -2.0271399e-1 8.804533e-2 8.804533e-2
5.2023994e-1 -2.0271399e-1 8.191862e-2 8.191862e-2
5.3510394e-1 -2.0271399e-1 7.601262e-2 7.601262e-2
5.4996794e-1 -2.0271399e-1 7.032774e-2 7.032774e-2
5.6483194e-1 -2.0271399e-1 6.486371e-2 6.486371e-2
5.7969594e-1 -2.0271399e-1 5.96206e-2 5.96206e-2
5.9455994e-1 -2.0271399e-1 5.459856e-2 5.459856e-2
6.0942393e-1 -2.0271399e-1 4.97973e-2 4.97973e-2
6.2428793e-1 -2.0271399e-1 4.521678e-2 4.521678e-2
6.3915193e-1 -2.0271399e-1 4.085811e-2 4.085811e-2
6.5401593e-1 -2.0271399e-1 3.67197e-2 3.67197e-2
6.6887993e-1 -2.0271399e-1 3.280223e-2 3.280223e-2
6.8374393e-1 -2.0271399e-1 2.910556e-2 2.910556e-2
6.9860793e-1 -2.0271399e-1 2.562999e-2 2.562999e-2
7.1347192e-1 -2.0271399e-1 2.237529e-2 2.237529e-2
7.2833592e-1 -2.0271399e-1 1.934154e-2 1.934154e-2
7.4319992e-1 -2.0271399e-1 1.652873e-2 1.652873e-2
7.5806392e-1 -2.0271399e-1 1.393687e-2 1.393687e-2
7.7292792e-1 -2.0271399e-1 1.156589e-2 1.156589e-2
7.8779192e-1 -2.0271399e-1 9.41592e-3 9.41592e-3
8.0265591e-1 -2.0271399e-1 7.48691e-3 7.48691e-3
8.1751991e-1 -2.0271399e-1 5.77937e-3 5.77937e-3
8.3238391e-1 -2.0271399e-1 4.29225e-3 4.29225e-3
8.4724791e-1 -2.0271399e-1 3.026e-3 3.026e-3
8.6211191e-1 -2.0271399e-1 1.98077e-3 1.98077e-3
8.769759e-1 -2.0271399e-1 1.15634e-3 1.15634e-3
8.918399e-1 -2.0271399e-1 5.5293e-4 5.5293e-4
9.067039e-1 -2.0271399e-1 1.7047e-4 1.7047e-4
9.215679e-1 -2.0271399e-1 8.88e-6 8.88e-6
9.364319e-1 -2.0271399e-1 6.824e-5 6.824e-5
9.512959e-1 -2.0271399e-1 3.4862e-4 3.4862e-4
9.661599e-1 -2.0271399e-1 8.4995e-4 8.4995e-4
9.810239e-1 -2.0271399e-1 1.57275e-3 1.57275e-3
9.958879e-1 -2.0271399e-1 2.5159e-3 2.5159e-3
1.01075189e0 -2.0271399e-1 3.68007e-3 3.68007e-3
1.02561589e0 -2.0271399e-1 5.06496e-3 5.06496e-3
1.04047989e0 -2.0271399e-1 6.67094e-3 6.67094e-3
1.05534389e0 -2.0271399e-1 8.49788e-3 8.49788e-3
1.07020789e0 -2.0271399e-1 1.054568e-2 1.054568e-2
1.08507188e0 -2.0271399e-1 1.281444e-2 1.281444e-2
1.09993588e0 -2.0271399e-1 1.530421e-2 1.530421e-2

0.0e0 -1.8920099e-1 4.2787027e-1 4.2787027e-1
1.4863998e-2 -1.8920099e-1 4.1423155e-1 4.1423155e-1
2.9727997e-2 -1.8920099e-1 4.0081383e-1 4.0081383e-1
4.4591995e-2 -1.8920099e-1 3.8761688e-1 3.8761688e-1
5.9455994e-2 -1.8920099e-1 3.7464096e-1 3.7464096e-1
7.4319992e-2 -1.8920099e-1 3.6188611e-1 3.6188611e-1
8.918399e-2 -1.8920099e-1 3.49352e-1 3.49352e-1
1.04047989e-1 -1.8920099e-1 3.3703885e-1 3.3703885e-1
1.18911987e-1 -1.8920099e-1 3.2494664e-1 3.2494664e-1
1.33775986e-1 -1.8920099e-1 3.130755e-1 3.130755e-1
1.4863998e-1 -1.8920099e-1 3.014252e-1 3.014252e-1
1.6350398e-1 -1.8920099e-1 2.8999582e-1 2.8999582e-1
1.7836798e-1 -1.8920099e-1 2.787874e-1 2.787874e-1
1.9323198e-1 -1.8920099e-1 2.6779999e-1 2.6779999e-1
2.0809598e-1 -1.8920099e-1 2.5703346e-1 2.5703346e-1
2.2295998e-1 -1.8920099e-1 2.4648787e-1 2.4648787e-1
2.3782397e-1 -1.8920099e-1 2.3616324e-1 2.3616324e-1
2.5268797e-1 -1.8920099e-1 2.2605946e-1 2.2605946e-1
2.6755197e-1 -1.8920099e-1 2.1617671e-1 2.1617671e-1
2.8241597e-1 -1.8920099e-1 2.0651485e-1 2.0651485e-1
2.9727997e-1 -1.8920099e-1 1.97073991e-1 1.97073991e-1
3.1214397e-1 -1.8920099e-1 1.87854019e-1 1.87854019e-1
3.2700797e-1 -1.8920099e-1 1.78854984e-1 1.78854984e-1
3.4187196e-1 -1.8920099e-1 1.700769e-1 1.700769e-1
3.5673596e-1 -1.8920099e-1 1.615197e-1 1.615197e-1
3.7159996e-1 -1.8920099e-1 1.5318358e-1 1.5318358e-1
3.8646396e-1 -1.8920099e-1 1.4506831e-1 1.4506831e-1
4.0132796e-1 -1.8920099e-1 1.371739e-1 1.371739e-1
4.1619196e-1 -1.8920099e-1 1.2950053e-1 1.2950053e-1
4.3105595e-1 -1.8920099e-1 1.2204814e-1 1.2204814e-1
4.4591995e-1 -1.8920099e-1 1.1481662e-1 1.1481662e-1
4.6078395e-1 -1.8920099e-1 1.0780605e-1 1.0780605e-1
4.7564795e-1 -1.8920099e-1 1.0101646e-1 1.0101646e-1
4.9051195e-1 -1.8920099e-1 9.444765e-2 9.444765e-2
5.0537595e-1 -1.8920099e-1 8.80999e-2 8.80999e-2
5.2023994e-1 -1.8920099e-1 8.197318e-2 8.197318e-2
5.3510394e-1 -1.8920099e-1 7.60672e-2 7.60672e-2
5.4996794e-1 -1.8920099e-1 7.03823e-2 7.03823e-2
5.6483194e-1 -1.8920099e-1 6.491835e-2 6.491835e-2
5.7969594e-1 -1.8920099e-1 5.967519e-2 5.967519e-2
5.9455994e-1 -1.8920099e-1 5.465312e-2 5.465312e-2
6.0942393e-1 -1.8920099e-1 4.985194e-2 4.985194e-2
6.2428793e-1 -1.8920099e-1 4.527148e-2 4.527148e-2
6.3915193e-1 -1.8920099e-1 4.091212e-2 4.091212e-2
6.5401593e-1 -1.8920099e-1 3.677371e-2 3.677371e-2
6.6887993e-1 -1.8920099e-1 3.285625e-2 3.285625e-2
6.8374393e-1 -1.8920099e-1 2.916026e-2 2.916026e-2
6.9860793e-1 -1.8920099e-1 2.56847e-2 2.56847e-2
7.1347192e-1 -1.8920099e-1 2.243e-2 2.243e-2
7.2833592e-1 -1.8920099e-1 1.939624e-2 1.939624e-2
7.4319992e-1 -1.8920099e-1 1.658344e-2 1.658344e-2
7.5806392e-1 -1.8920099e-1 1.399158e-2 1.399158e-2
7.7292792e-1 -1.8920099e-1 1.162059e-2 1.162059e-2
7.8779192e-1 -1.8920099e-1 9.47063e-3 9.47063e-3
8.0265591e-1 -1.8920099e-1 7.54161e-3 7.54161e-3
8.1751991e-1 -1.8920099e-1 5.83408e-3 5.83408e-3
8.3238391e-1 -1.8920099e-1 4.34695e-3 4.34695e-3
8.4724791e-1 -1.8920099e-1 3.0807e-3 3.0807e-3
8.6211191e-1 -1.8920099e-1 2.03548e-3 2.03548e-3
8.769759e-1 -1.8920099e-1 1.21104e-3 1.21104e-3
8.918399e-1 -1.8920099e-1 6.0764e-4 6.0764e-4
9.067039e-1 -1.8920099e-1 2.2517e-4 2.2517e-4
9.215679e-1 -1.8920099e-1 6.358e-5 6.358e-5
9.364319e-1 -1.8920099e-1 1.2294e-4 1.2294e-4
9.512959e-1 -1.8920099e-1 4.0332e-4 4.0332e-4
9.661599e-1 -1.8920099e-1 9.0465e-4 9.0465e-4
9.810239e-1 -1.8920099e-1 1.62746e-3 1.62746e-3
9.958879e-1 -1.8920099e-1 2.5706e-3 2.5706e-3
1.01075189e0 -1.8920099e-1 3.73477e-3 3.73477e-3
1.02561589e0 -1.8920099e-1 5.11966e-3 5.11966e-3
1.04047989e0 -1.8920099e-1 6.72565e-3 6.72565e-3
1.05534389e0 -1.8920099e-1 8.55258e-3 8.55258e-3
1.07020789e0 -1.8920099e-1 1.060039e-2 1.060039e-2
1.08507188e0 -1.8920099e-1 1.286914e-2 1.286914e-2
1.09993588e0 -1.8920099e-1 1.535892e-2 1.535892e-2

0.0e0 -1.7568799e-1 4.2810756e-1 4.2810756e-1
1.4863998e-2 -1.7568799e-1 4.1446875e-1 4.1446875e-1
2.9727997e-2 -1.7568799e-1 4.0105107e-1 4.0105107e-1
4.4591995e-2 -1.7568799e-1 3.8785423e-1 3.8785423e-1
5.9455994e-2 -1.7568799e-1 3.7487823e-1 3.7487823e-1
7.4319992e-2 -1.7568799e-1 3.6212332e-1 3.6212332e-1
8.918399e-2 -1.7568799e-1 3.495893e-1 3.495893e-1
1.04047989e-1 -1.7568799e-1 3.3727614e-1 3.3727614e-1
1.18911987e-1 -1.7568799e-1 3.2518391e-1 3.2518391e-1
1.33775986e-1 -1.7568799e-1 3.1331279e-1 3.1331279e-1
1.4863998e-1 -1.7568799e-1 3.0166248e-1 3.0166248e-1
1.6350398e-1 -1.7568799e-1 2.902331e-1 2.902331e-1
1.7836798e-1 -1.7568799e-1 2.7902467e-1 2.7902467e-1
1.9323198e-1 -1.7568799e-1 2.6803726e-1 2.6803726e-1
2.0809598e-1 -1.7568799e-1 2.5727074e-1 2.5727074e-1
2.2295998e-1 -1.7568799e-1 2.4672514e-1 2.4672514e-1
2.3782397e-1 -1.7568799e-1 2.3640051e-1 2.3640051e-1
2.5268797e-1 -1.7568799e-1 2.2629675e-1 2.2629675e-1
2.6755197e-1 -1.7568799e-1 2.16414e-1 2.16414e-1
2.8241597e-1 -1.7568799e-1 2.0675212e-1 2.0675212e-1
2.9727997e-1 -1.7568799e-1 1.9731128e-1 1.9731128e-1
3.1214397e-1 -1.7568799e-1 1.88091287e-1 1.88091287e-1
3.2700797e-1 -1.7568799e-1 1.79092271e-1 1.79092271e-1
3.4187196e-1 -1.7568799e-1 1.70314183e-1 1.70314183e-1
3.5673596e-1 -1.7568799e-1 1.61757053e-1 1.61757053e-1
3.7159996e-1 -1.7568799e-1 1.53420929e-1 1.53420929e-1
3.8646396e-1 -1.7568799e-1 1.45305621e-1 1.45305621e-1
4.0132796e-1 -1.7568799e-1 1.3741116e-1 1.3741116e-1
4.1619196e-1 -1.7568799e-1 1.2973782e-1 1.2973782e-1
4.3105595e-1 -1.7568799e-1 1.2228543e-1 1.2228543e-1
4.4591995e-1 -1.7568799e-1 1.1505391e-1 1.1505391e-1
4.6078395e-1 -1.7568799e-1 1.0804332e-1 1.0804332e-1
4.7564795e-1 -1.7568799e-1 1.0125368e-1 1.0125368e-1
4.9051195e-1 -1.7568799e-1 9.468492e-2 9.468492e-2
5.0537595e-1 -1.7568799e-1 8.833719e-2 8.833719e-2
5.2023994e-1 -1.7568799e-1 8.221045e-2 8.221045e-2
5.3510394e-1 -1.7568799e-1 7.630446e-2 7.630446e-2
5.4996794e-1 -1.7568799e-1 7.061958e-2 7.061958e-2
5.6483194e-1 -1.7568799e-1 6.515547e-2 6.515547e-2
5.7969594e-1 -1.7568799e-1 5.991248e-2 5.991248e-2
5.9455994e-1 -1.7568799e-1 5.48904e-2 5.48904e-2
6.0942393e-1 -1.7568799e-1 5.008914e-2 5.008914e-2
6.2428793e-1 -1.7568799e-1 4.55089e-2 4.55089e-2
6.3915193e-1 -1.7568799e-1 4.114948e-2 4.114948e-2
6.5401593e-1 -1.7568799e-1 3.701106e-2 3.701106e-2
6.6887993e-1 -1.7568799e-1 3.30936e-2 3.30936e-2
6.8374393e-1 -1.7568799e-1 2.939761e-2 2.939761e-2
6.9860793e-1 -1.7568799e-1 2.592204e-2 2.592204e-2
7.1347192e-1 -1.7568799e-1 2.266734e-2 2.266734e-2
7.2833592e-1 -1.7568799e-1 1.963359e-2 1.963359e-2
7.4319992e-1 -1.7568799e-1 1.682079e-2 1.682079e-2
7.5806392e-1 -1.7568799e-1 1.422893e-2 1.422893e-2
7.7292792e-1 -1.7568799e-1 1.185794e-2 1.185794e-2
7.8779192e-1 -1.7568799e-1 9.70798e-3 9.70798e-3
8.0265591e-1 -1.7568799e-1 7.77896e-3 7.77896e-3
8.1751991e-1 -1.7568799e-1 6.07074e-3 6.07074e-3
8.3238391e-1 -1.7568799e-1 4.58362e-3 4.58362e-3
8.4724791e-1 -1.7568799e-1 3.31805e-3 3.31805e-3
8.6211191e-1 -1.7568799e-1 2.27283e-3 2.27283e-3
8.769759e-1 -1.7568799e-1 1.4484e-3 1.4484e-3
8.918399e-1 -1.7568799e-1 8.4499e-4 8.4499e-4
9.067039e-1 -1.7568799e-1 4.6252e-4 4.6252e-4
9.215679e-1 -1.7568799e-1 3.0093e-4 3.0093e-4
9.364319e-1 -1.7568799e-1 3.6029e-4 3.6029e-4
9.512959e-1 -1.7568799e-1 6.4067e-4 6.4067e-4
9.661599e-1 -1.7568799e-1 1.142e-3 1.142e-3
9.810239e-1 -1.7568799e-1 1.86412e-3 1.86412e-3
9.958879e-1 -1.7568799e-1 2.80795e-3 2.80795e-3
1.01075189e0 -1.7568799e-1 3.97144e-3 3.97144e-3
1.02561589e0 -1.7568799e-1 5.35701e-3 5.35701e-3
1.04047989e0 -1.7568799e-1 6.963e-3 6.963e-3
1.05534389e0 -1.7568799e-1 8.78993e-3 8.78993e-3
1.07020789e0 -1.7568799e-1 1.083774e-2 1.083774e-2
1.08507188e0 -1.7568799e-1 1.310649e-2 1.310649e-2
1.09993588e0 -1.7568799e-1 1.559627e-2 1.559627e-2

0.0e0 -1.6217499e-1 4.2852733e-1 4.2852733e-1
1.4863998e-2 -1.6217499e-1 4.1488861e-1 4.1488861e-1
2.9727997e-2 -1.6217499e-1 4.0147086e-1 4.0147086e-1
4.4591995e-2 -1.6217499e-1 3.8827394e-1 3.8827394e-1
5.9455994e-2 -1.6217499e-1 3.7529808e-1 3.7529808e-1
7.4319992e-2 -1.6217499e-1 3.6254317e-1 3.6254317e-1
8.918399e-2 -1.6217499e-1 3.5000906e-1 3.5000906e-1
1.04047989e-1 -1.6217499e-1 3.376959e-1 3.376959e-1
1.18911987e-1 -1.6217499e-1 3.256037e-1 3.256037e-1
1.33775986e-1 -1.6217499e-1 3.1373256e-1 3.1373256e-1
1.4863998e-1 -1.6217499e-1 3.0208232e-1 3.0208232e-1
1.6350398e-1 -1.6217499e-1 2.9065288e-1 2.9065288e-1
1.7836798e-1 -1.6217499e-1 2.7944446e-1 2.7944446e-1
1.9323198e-1 -1.6217499e-1 2.6845705e-1 2.6845705e-1
2.0809598e-1 -1.6217499e-1 2.5769052e-1 2.5769052e-1
2.2295998e-1 -1.6217499e-1 2.4714493e-1 2.4714493e-1
2.3782397e-1 -1.6217499e-1 2.368203e-1 2.368203e-1
2.5268797e-1 -1.6217499e-1 2.2671652e-1 2.2671652e-1
2.6755197e-1 -1.6217499e-1 2.1683379e-1 2.1683379e-1
2.8241597e-1 -1.6217499e-1 2.071719e-1 2.071719e-1
2.9727997e-1 -1.6217499e-1 1.9773106e-1 1.9773106e-1
3.1214397e-1 -1.6217499e-1 1.8851108e-1 1.8851108e-1
3.2700797e-1 -1.6217499e-1 1.79512054e-1 1.79512054e-1
3.4187196e-1 -1.6217499e-1 1.70733966e-1 1.70733966e-1
3.5673596e-1 -1.6217499e-1 1.62176755e-1 1.62176755e-1
3.7159996e-1 -1.6217499e-1 1.53840701e-1 1.53840701e-1
3.8646396e-1 -1.6217499e-1 1.45725404e-1 1.45725404e-1
4.0132796e-1 -1.6217499e-1 1.37830959e-1 1.37830959e-1
4.1619196e-1 -1.6217499e-1 1.30157608e-1 1.30157608e-1
4.3105595e-1 -1.6217499e-1 1.2270518e-1 1.2270518e-1
4.4591995e-1 -1.6217499e-1 1.154736e-1 1.154736e-1
4.6078395e-1 -1.6217499e-1 1.0846309e-1 1.0846309e-1
4.7564795e-1 -1.6217499e-1 1.0167348e-1 1.0167348e-1
4.9051195e-1 -1.6217499e-1 9.510478e-2 9.510478e-2
5.0537595e-1 -1.6217499e-1 8.875697e-2 8.875697e-2
5.2023994e-1 -1.6217499e-1 8.263023e-2 8.263023e-2
5.3510394e-1 -1.6217499e-1 7.672426e-2 7.672426e-2
5.4996794e-1 -1.6217499e-1 7.103937e-2 7.103937e-2
5.6483194e-1 -1.6217499e-1 6.557532e-2 6.557532e-2
5.7969594e-1 -1.6217499e-1 6.033226e-2 6.033226e-2
5.9455994e-1 -1.6217499e-1 5.53102e-2 5.53102e-2
6.0942393e-1 -1.6217499e-1 5.050893e-2 5.050893e-2
6.2428793e-1 -1.6217499e-1 4.592868e-2 4.592868e-2
6.3915193e-1 -1.6217499e-1 4.15694e-2 4.15694e-2
6.5401593e-1 -1.6217499e-1 3.743091e-2 3.743091e-2
6.6887993e-1 -1.6217499e-1 3.351344e-2 3.351344e-2
6.8374393e-1 -1.6217499e-1 2.981677e-2 2.981677e-2
6.9860793e-1 -1.6217499e-1 2.63412e-2 2.63412e-2
7.1347192e-1 -1.6217499e-1 2.30865e-2 2.30865e-2
7.2833592e-1 -1.6217499e-1 2.005344e-2 2.005344e-2
7.4319992e-1 -1.6217499e-1 1.724063e-2 1.724063e-2
7.5806392e-1 -1.6217499e-1 1.464877e-2 1.464877e-2
7.7292792e-1 -1.6217499e-1 1.227779e-2 1.227779e-2
7.8779192e-1 -1.6217499e-1 1.012782e-2 1.012782e-2
8.0265591e-1 -1.6217499e-1 8.1988e-3 8.1988e-3
8.1751991e-1 -1.6217499e-1 6.49059e-3 6.49059e-3
8.3238391e-1 -1.6217499e-1 5.00346e-3 5.00346e-3
8.4724791e-1 -1.6217499e-1 3.73721e-3 3.73721e-3
8.6211191e-1 -1.6217499e-1 2.69199e-3 2.69199e-3
8.769759e-1 -1.6217499e-1 1.86824e-3 1.86824e-3
8.918399e-1 -1.6217499e-1 1.26483e-3 1.26483e-3
9.067039e-1 -1.6217499e-1 8.8237e-4 8.8237e-4
9.215679e-1 -1.6217499e-1 7.2078e-4 7.2078e-4
9.364319e-1 -1.6217499e-1 7.8014e-4 7.8014e-4
9.512959e-1 -1.6217499e-1 1.06052e-3 1.06052e-3
9.661599e-1 -1.6217499e-1 1.56184e-3 1.56184e-3
9.810239e-1 -1.6217499e-1 2.28397e-3 2.28397e-3
9.958879e-1 -1.6217499e-1 3.22711e-3 3.22711e-3
1.01075189e0 -1.6217499e-1 4.39128e-3 4.39128e-3
1.02561589e0 -1.6217499e-1 5.77686e-3 5.77686e-3
1.04047989e0 -1.6217499e-1 7.38284e-3 7.38284e-3
1.05534389e0 -1.6217499e-1 9.20978e-3 9.20978e-3
1.07020789e0 -1.6217499e-1 1.125758e-2 1.125758e-2
1.08507188e0 -1.6217499e-1 1.352634e-2 1.352634e-2
1.09993588e0 -1.6217499e-1 1.601611e-2 1.601611e-2

0.0e0 -1.4866199e-1 4.2912984e-1 4.2912984e-1
1.4863998e-2 -1.4866199e-1 4.1549103e-1 4.1549103e-1
2.9727997e-2 -1.4866199e-1 4.0207335e-1 4.0207335e-1
4.4591995e-2 -1.4866199e-1 3.8887651e-1 3.8887651e-1
5.9455994e-2 -1.4866199e-1 3.7590051e-1 3.7590051e-1
7.4319992e-2 -1.4866199e-1 3.6314568e-1 3.6314568e-1
8.918399e-2 -1.4866199e-1 3.5061157e-1 3.5061157e-1
1.04047989e-1 -1.4866199e-1 3.3829848e-1 3.3829848e-1
1.18911987e-1 -1.4866199e-1 3.2620619e-1 3.2620619e-1
1.33775986e-1 -1.4866199e-1 3.1433507e-1 3.1433507e-1
1.4863998e-1 -1.4866199e-1 3.0268481e-1 3.0268481e-1
1.6350398e-1 -1.4866199e-1 2.9125537e-1 2.9125537e-1
1.7836798e-1 -1.4866199e-1 2.8004695e-1 2.8004695e-1
1.9323198e-1 -1.4866199e-1 2.6905956e-1 2.6905956e-1
2.0809598e-1 -1.4866199e-1 2.5829301e-1 2.5829301e-1
2.2295998e-1 -1.4866199e-1 2.4774742e-1 2.4774742e-1
2.3782397e-1 -1.4866199e-1 2.3742279e-1 2.3742279e-1
2.5268797e-1 -1.4866199e-1 2.2731902e-1 2.2731902e-1
2.6755197e-1 -1.4866199e-1 2.1743628e-1 2.1743628e-1
2.8241597e-1 -1.4866199e-1 2.077744e-1 2.077744e-1
2.9727997e-1 -1.4866199e-1 1.9833356e-1 1.9833356e-1
3.1214397e-1 -1.4866199e-1 1.8911357e-1 1.8911357e-1
3.2700797e-1 -1.4866199e-1 1.80114551e-1 1.80114551e-1
3.4187196e-1 -1.4866199e-1 1.71336453e-1 1.71336453e-1
3.5673596e-1 -1.4866199e-1 1.62779253e-1 1.62779253e-1
3.7159996e-1 -1.4866199e-1 1.54443208e-1 1.54443208e-1
3.8646396e-1 -1.4866199e-1 1.46327892e-1 1.46327892e-1
4.0132796e-1 -1.4866199e-1 1.38433456e-1 1.38433456e-1
4.1619196e-1 -1.4866199e-1 1.30760104e-1 1.30760104e-1
4.3105595e-1 -1.4866199e-1 1.23307693e-1 1.23307693e-1
4.4591995e-1 -1.4866199e-1 1.16076166e-1 1.16076166e-1
4.6078395e-1 -1.4866199e-1 1.090656e-1 1.090656e-1
4.7564795e-1 -1.4866199e-1 1.0227596e-1 1.0227596e-1
4.9051195e-1 -1.4866199e-1 9.570721e-2 9.570721e-2
5.0537595e-1 -1.4866199e-1 8.935945e-2 8.935945e-2
5.2023994e-1 -1.4866199e-1 8.323274e-2 8.323274e-2
5.3510394e-1 -1.4866199e-1 7.732674e-2 7.732674e-2
5.4996794e-1 -1.4866199e-1 7.164186e-2 7.164186e-2
5.6483194e-1 -1.4866199e-1 6.617775e-2 6.617775e-2
5.7969594e-1 -1.4866199e-1 6.093474e-2 6.093474e-2
5.9455994e-1 -1.4866199e-1 5.591267e-2 5.591267e-2
6.0942393e-1 -1.4866199e-1 5.111143e-2 5.111143e-2
6.2428793e-1 -1.4866199e-1 4.653117e-2 4.653117e-2
6.3915193e-1 -1.4866199e-1 4.217189e-2 4.217189e-2
6.5401593e-1 -1.4866199e-1 3.803348e-2 3.803348e-2
6.6887993e-1 -1.4866199e-1 3.411601e-2 3.411601e-2
6.8374393e-1 -1.4866199e-1 3.041934e-2 3.041934e-2
6.9860793e-1 -1.4866199e-1 2.694377e-2 2.694377e-2
7.1347192e-1 -1.4866199e-1 2.368907e-2 2.368907e-2
7.2833592e-1 -1.4866199e-1 2.0656e-2 2.0656e-2
7.4319992e-1 -1.4866199e-1 1.78432e-2 1.78432e-2
7.5806392e-1 -1.4866199e-1 1.525134e-2 1.525134e-2
7.7292792e-1 -1.4866199e-1 1.288036e-2 1.288036e-2
7.8779192e-1 -1.4866199e-1 1.07304e-2 1.07304e-2
8.0265591e-1 -1.4866199e-1 8.80138e-3 8.80138e-3
8.1751991e-1 -1.4866199e-1 7.09315e-3 7.09315e-3
8.3238391e-1 -1.4866199e-1 5.60603e-3 5.60603e-3
8.4724791e-1 -1.4866199e-1 4.33978e-3 4.33978e-3
8.6211191e-1 -1.4866199e-1 3.29456e-3 3.29456e-3
8.769759e-1 -1.4866199e-1 2.47081e-3 2.47081e-3
8.918399e-1 -1.4866199e-1 1.8674e-3 1.8674e-3
9.067039e-1 -1.4866199e-1 1.48494e-3 1.48494e-3
9.215679e-1 -1.4866199e-1 1.32335e-3 1.32335e-3
9.364319e-1 -1.4866199e-1 1.3827e-3 1.3827e-3
9.512959e-1 -1.4866199e-1 1.66309e-3 1.66309e-3
9.661599e-1 -1.4866199e-1 2.16441e-3 2.16441e-3
9.810239e-1 -1.4866199e-1 2.88654e-3 2.88654e-3
9.958879e-1 -1.4866199e-1 3.82968e-3 3.82968e-3
1.01075189e0 -1.4866199e-1 4.99385e-3 4.99385e-3
1.02561589e0 -1.4866199e-1 6.37943e-3 6.37943e-3
1.04047989e0 -1.4866199e-1 7.98541e-3 7.98541e-3
1.05534389e0 -1.4866199e-1 9.81235e-3 9.81235e-3
1.07020789e0 -1.4866199e-1 1.186015e-2 1.186015e-2
1.08507188e0 -1.4866199e-1 1.41289e-2 1.41289e-2
1.09993588e0 -1.4866199e-1 1.661868e-2 1.661868e-2

0.0e0 -1.3514899e-1 4.2991483e-1 4.2991483e-1
1.4863998e-2 -1.3514899e-1 4.1627611e-1 4.1627611e-1
2.9727997e-2 -1.3514899e-1 4.0285835e-1 4.0285835e-1
4.4591995e-2 -1.3514899e-1 3.8966144e-1 3.8966144e-1
5.9455994e-2 -1.3514899e-1 3.7668555e-1 3.7668555e-1
7.4319992e-2 -1.3514899e-1 3.639306e-1 3.639306e-1
8.918399e-2 -1.3514899e-1 3.5139656e-1 3.5139656e-1
1.04047989e-1 -1.3514899e-1 3.3908348e-1 3.3908348e-1
1.18911987e-1 -1.3514899e-1 3.269912e-1 3.269912e-1
1.33775986e-1 -1.3514899e-1 3.1512007e-1 3.1512007e-1
1.4863998e-1 -1.3514899e-1 3.0346982e-1 3.0346982e-1
1.6350398e-1 -1.3514899e-1 2.9204037e-1 2.9204037e-1
1.7836798e-1 -1.3514899e-1 2.8083195e-1 2.8083195e-1
1.9323198e-1 -1.3514899e-1 2.6984454e-1 2.6984454e-1
2.0809598e-1 -1.3514899e-1 2.5907802e-1 2.5907802e-1
2.2295998e-1 -1.3514899e-1 2.4853242e-1 2.4853242e-1
2.3782397e-1 -1.3514899e-1 2.382078e-1 2.382078e-1
2.5268797e-1 -1.3514899e-1 2.2810402e-1 2.2810402e-1
2.6755197e-1 -1.3514899e-1 2.1822128e-1 2.1822128e-1
2.8241597e-1 -1.3514899e-1 2.085594e-1 2.085594e-1
2.9727997e-1 -1.3514899e-1 1.9911856e-1 1.9911856e-1
3.1214397e-1 -1.3514899e-1 1.8989857e-1 1.8989857e-1
3.2700797e-1 -1.3514899e-1 1.8089955e-1 1.8089955e-1
3.4187196e-1 -1.3514899e-1 1.72121455e-1 1.72121455e-1
3.5673596e-1 -1.3514899e-1 1.63564334e-1 1.63564334e-1
3.7159996e-1 -1.3514899e-1 1.5522819e-1 1.5522819e-1
3.8646396e-1 -1.3514899e-1 1.47112904e-1 1.47112904e-1
4.0132796e-1 -1.3514899e-1 1.39218518e-1 1.39218518e-1
4.1619196e-1 -1.3514899e-1 1.31545107e-1 1.31545107e-1
4.3105595e-1 -1.3514899e-1 1.24092696e-1 1.24092696e-1
4.4591995e-1 -1.3514899e-1 1.16861247e-1 1.16861247e-1
4.6078395e-1 -1.3514899e-1 1.09850601e-1 1.09850601e-1
4.7564795e-1 -1.3514899e-1 1.03061032e-1 1.03061032e-1
4.9051195e-1 -1.3514899e-1 9.649228e-2 9.649228e-2
5.0537595e-1 -1.3514899e-1 9.014447e-2 9.014447e-2
5.2023994e-1 -1.3514899e-1 8.401775e-2 8.401775e-2
5.3510394e-1 -1.3514899e-1 7.811174e-2 7.811174e-2
5.4996794e-1 -1.3514899e-1 7.242686e-2 7.242686e-2
5.6483194e-1 -1.3514899e-1 6.696283e-2 6.696283e-2
5.7969594e-1 -1.3514899e-1 6.171982e-2 6.171982e-2
5.9455994e-1 -1.3514899e-1 5.669768e-2 5.669768e-2
6.0942393e-1 -1.3514899e-1 5.189644e-2 5.189644e-2
6.2428793e-1 -1.3514899e-1 4.731627e-2 4.731627e-2
6.3915193e-1 -1.3514899e-1 4.29569e-2 4.29569e-2
6.5401593e-1 -1.3514899e-1 3.881848e-2 3.881848e-2
6.6887993e-1 -1.3514899e-1 3.490108e-2 3.490108e-2
6.8374393e-1 -1.3514899e-1 3.12044e-2 3.12044e-2
6.9860793e-1 -1.3514899e-1 2.772884e-2 2.772884e-2
7.1347192e-1 -1.3514899e-1 2.447414e-2 2.447414e-2
7.2833592e-1 -1.3514899e-1 2.144107e-2 2.144107e-2
7.4319992e-1 -1.3514899e-1 1.862827e-2 1.862827e-2
7.5806392e-1 -1.3514899e-1 1.60364e-2 1.60364e-2
7.7292792e-1 -1.3514899e-1 1.366542e-2 1.366542e-2
7.8779192e-1 -1.3514899e-1 1.151546e-2 1.151546e-2
8.0265591e-1 -1.3514899e-1 9.58644e-3 9.58644e-3
8.1751991e-1 -1.3514899e-1 7.87822e-3 7.87822e-3
8.3238391e-1 -1.3514899e-1 6.3911e-3 6.3911e-3
8.4724791e-1 -1.3514899e-1 5.12485e-3 5.12485e-3
8.6211191e-1 -1.3514899e-1 4.07962e-3 4.07962e-3
8.769759e-1 -1.3514899e-1 3.25519e-3 3.25519e-3
8.918399e-1 -1.3514899e-1 2.65247e-3 2.65247e-3
9.067039e-1 -1.3514899e-1 2.27e-3 2.27e-3
9.215679e-1 -1.3514899e-1 2.10841e-3 2.10841e-3
9.364319e-1 -1.3514899e-1 2.16777e-3 2.16777e-3
9.512959e-1 -1.3514899e-1 2.44815e-3 2.44815e-3
9.661599e-1 -1.3514899e-1 2.94948e-3 2.94948e-3
9.810239e-1 -1.3514899e-1 3.6716e-3 3.6716e-3
9.958879e-1 -1.3514899e-1 4.61475e-3 4.61475e-3
1.01075189e0 -1.3514899e-1 5.77892e-3 5.77892e-3
1.02561589e0 -1.3514899e-1 7.1638e-3 7.1638e-3
1.04047989e0 -1.3514899e-1 8.76979e-3 8.76979e-3
1.05534389e0 -1.3514899e-1 1.059741e-2 1.059741e-2
1.07020789e0 -1.3514899e-1 1.264522e-2 1.264522e-2
1.08507188e0 -1.3514899e-1 1.491397e-2 1.491397e-2
1.09993588e0 -1.3514899e-1 1.740375e-2 1.740375e-2

0.0e0 -1.2163599e-1 4.3088246e-1 4.3088246e-1
1.4863998e-2 -1.2163599e-1 4.1724376e-1 4.1724376e-1
2.9727997e-2 -1.2163599e-1 4.03826e-1 4.03826e-1
4.4591995e-2 -1.2163599e-1 3.9062909e-1 3.9062909e-1
5.9455994e-2 -1.2163599e-1 3.776532e-1 3.776532e-1
7.4319992e-2 -1.2163599e-1 3.6489832e-1 3.6489832e-1
8.918399e-2 -1.2163599e-1 3.5236421e-1 3.5236421e-1
1.04047989e-1 -1.2163599e-1 3.4005113e-1 3.4005113e-1
1.18911987e-1 -1.2163599e-1 3.2795885e-1 3.2795885e-1
1.33775986e-1 -1.2163599e-1 3.1608772e-1 3.1608772e-1
1.4863998e-1 -1.2163599e-1 3.0443747e-1 3.0443747e-1
1.6350398e-1 -1.2163599e-1 2.9300803e-1 2.9300803e-1
1.7836798e-1 -1.2163599e-1 2.8179959e-1 2.8179959e-1
1.9323198e-1 -1.2163599e-1 2.708122e-1 2.708122e-1
2.0809598e-1 -1.2163599e-1 2.6004565e-1 2.6004565e-1
2.2295998e-1 -1.2163599e-1 2.4950008e-1 2.4950008e-1
2.3782397e-1 -1.2163599e-1 2.3917543e-1 2.3917543e-1
2.5268797e-1 -1.2163599e-1 2.2907167e-1 2.2907167e-1
2.6755197e-1 -1.2163599e-1 2.1918892e-1 2.1918892e-1
2.8241597e-1 -1.2163599e-1 2.0952705e-1 2.0952705e-1
2.9727997e-1 -1.2163599e-1 2.000862e-1 2.000862e-1
3.1214397e-1 -1.2163599e-1 1.9086623e-1 1.9086623e-1
3.2700797e-1 -1.2163599e-1 1.8186719e-1 1.8186719e-1
3.4187196e-1 -1.2163599e-1 1.73089111e-1 1.73089111e-1
3.5673596e-1 -1.2163599e-1 1.6453191e-1 1.6453191e-1
3.7159996e-1 -1.2163599e-1 1.56195847e-1 1.56195847e-1
3.8646396e-1 -1.2163599e-1 1.4808054e-1 1.4808054e-1
4.0132796e-1 -1.2163599e-1 1.40186174e-1 1.40186174e-1
4.1619196e-1 -1.2163599e-1 1.32512752e-1 1.32512752e-1
4.3105595e-1 -1.2163599e-1 1.25060352e-1 1.25060352e-1
4.4591995e-1 -1.2163599e-1 1.17828748e-1 1.17828748e-1
4.6078395e-1 -1.2163599e-1 1.10818257e-1 1.10818257e-1
4.7564795e-1 -1.2163599e-1 1.04028592e-1 1.04028592e-1
4.9051195e-1 -1.2163599e-1 9.7459917e-2 9.7459917e-2
5.0537595e-1 -1.2163599e-1 9.11121e-2 9.11121e-2
5.2023994e-1 -1.2163599e-1 8.498538e-2 8.498538e-2
5.3510394e-1 -1.2163599e-1 7.907939e-2 7.907939e-2
5.4996794e-1 -1.2163599e-1 7.33945e-2 7.33945e-2
5.6483194e-1 -1.2163599e-1 6.79305e-2 6.79305e-2
5.7969594e-1 -1.2163599e-1 6.268738e-2 6.268738e-2
5.9455994e-1 -1.2163599e-1 5.766534e-2 5.766534e-2
6.0942393e-1 -1.2163599e-1 5.286407e-2 5.286407e-2
6.2428793e-1 -1.2163599e-1 4.828384e-2 4.828384e-2
6.3915193e-1 -1.2163599e-1 4.392453e-2 4.392453e-2
6.5401593e-1 -1.2163599e-1 3.978613e-2 3.978613e-2
6.6887993e-1 -1.2163599e-1 3.586873e-2 3.586873e-2
6.8374393e-1 -1.2163599e-1 3.21722e-2 3.21722e-2
6.9860793e-1 -1.2163599e-1 2.869662e-2 2.869662e-2
7.1347192e-1 -1.2163599e-1 2.544193e-2 2.544193e-2
7.2833592e-1 -1.2163599e-1 2.240817e-2 2.240817e-2
7.4319992e-1 -1.2163599e-1 1.959537e-2 1.959537e-2
7.5806392e-1 -1.2163599e-1 1.700351e-2 1.700351e-2
7.7292792e-1 -1.2163599e-1 1.463321e-2 1.463321e-2
7.8779192e-1 -1.2163599e-1 1.248325e-2 1.248325e-2
8.0265591e-1 -1.2163599e-1 1.055423e-2 1.055423e-2
8.1751991e-1 -1.2163599e-1 8.84601e-3 8.84601e-3
8.3238391e-1 -1.2163599e-1 7.35889e-3 7.35889e-3
8.4724791e-1 -1.2163599e-1 6.09264e-3 6.09264e-3
8.6211191e-1 -1.2163599e-1 5.04741e-3 5.04741e-3
8.769759e-1 -1.2163599e-1 4.22298e-3 4.22298e-3
8.918399e-1 -1.2163599e-1 3.61957e-3 3.61957e-3
9.067039e-1 -1.2163599e-1 3.2371e-3 3.2371e-3
9.215679e-1 -1.2163599e-1 3.0762e-3 3.0762e-3
9.364319e-1 -1.2163599e-1 3.13556e-3 3.13556e-3
9.512959e-1 -1.2163599e-1 3.41594e-3 3.41594e-3
9.661599e-1 -1.2163599e-1 3.91727e-3 3.91727e-3
9.810239e-1 -1.2163599e-1 4.63939e-3 4.63939e-3
9.958879e-1 -1.2163599e-1 5.58253e-3 5.58253e-3
1.01075189e0 -1.2163599e-1 6.7467e-3 6.7467e-3
1.02561589e0 -1.2163599e-1 8.13159e-3 8.13159e-3
1.04047989e0 -1.2163599e-1 9.73758e-3 9.73758e-3
1.05534389e0 -1.2163599e-1 1.156451e-2 1.156451e-2
1.07020789e0 -1.2163599e-1 1.361232e-2 1.361232e-2
1.08507188e0 -1.2163599e-1 1.588176e-2 1.588176e-2
1.09993588e0 -1.2163599e-1 1.837154e-2 1.837154e-2

0.0e0 -1.0812299e-1 4.3203268e-1 4.3203268e-1
1.4863998e-2 -1.0812299e-1 4.1839389e-1 4.1839389e-1
2.9727997e-2 -1.0812299e-1 4.0497621e-1 4.0497621e-1
4.4591995e-2 -1.0812299e-1 3.917793e-1 3.917793e-1
5.9455994e-2 -1.0812299e-1 3.7880342e-1 3.7880342e-1
7.4319992e-2 -1.0812299e-1 3.6604851e-1 3.6604851e-1
8.918399e-2 -1.0812299e-1 3.5351443e-1 3.5351443e-1
1.04047989e-1 -1.0812299e-1 3.4120134e-1 3.4120134e-1
1.18911987e-1 -1.0812299e-1 3.2910905e-1 3.2910905e-1
1.33775986e-1 -1.0812299e-1 3.1723793e-1 3.1723793e-1
1.4863998e-1 -1.0812299e-1 3.0558762e-1 3.0558762e-1
1.6350398e-1 -1.0812299e-1 2.9415825e-1 2.9415825e-1
1.7836798e-1 -1.0812299e-1 2.8294981e-1 2.8294981e-1
1.9323198e-1 -1.0812299e-1 2.7196242e-1 2.7196242e-1
2.0809598e-1 -1.0812299e-1 2.6119588e-1 2.6119588e-1
2.2295998e-1 -1.0812299e-1 2.506503e-1 2.506503e-1
2.3782397e-1 -1.0812299e-1 2.4032565e-1 2.4032565e-1
2.5268797e-1 -1.0812299e-1 2.3022188e-1 2.3022188e-1
2.6755197e-1 -1.0812299e-1 2.2033914e-1 2.2033914e-1
2.8241597e-1 -1.0812299e-1 2.1067728e-1 2.1067728e-1
2.9727997e-1 -1.0812299e-1 2.0123642e-1 2.0123642e-1
3.1214397e-1 -1.0812299e-1 1.9201645e-1 1.9201645e-1
3.2700797e-1 -1.0812299e-1 1.8301741e-1 1.8301741e-1
3.4187196e-1 -1.0812299e-1 1.7423933e-1 1.7423933e-1
3.5673596e-1 -1.0812299e-1 1.65682191e-1 1.65682191e-1
3.7159996e-1 -1.0812299e-1 1.57346068e-1 1.57346068e-1
3.8646396e-1 -1.0812299e-1 1.49230762e-1 1.49230762e-1
4.0132796e-1 -1.0812299e-1 1.41336395e-1 1.41336395e-1
4.1619196e-1 -1.0812299e-1 1.33662964e-1 1.33662964e-1
4.3105595e-1 -1.0812299e-1 1.26210573e-1 1.26210573e-1
4.4591995e-1 -1.0812299e-1 1.18979028e-1 1.18979028e-1
4.6078395e-1 -1.0812299e-1 1.11968459e-1 1.11968459e-1
4.7564795e-1 -1.0812299e-1 1.05178813e-1 1.05178813e-1
4.9051195e-1 -1.0812299e-1 9.8610217e-2 9.8610217e-2
5.0537595e-1 -1.0812299e-1 9.2262317e-2 9.2262317e-2
5.2023994e-1 -1.0812299e-1 8.613562e-2 8.613562e-2
5.3510394e-1 -1.0812299e-1 8.022968e-2 8.022968e-2
5.4996794e-1 -1.0812299e-1 7.454472e-2 7.454472e-2
5.6483194e-1 -1.0812299e-1 6.908061e-2 6.908061e-2
5.7969594e-1 -1.0812299e-1 6.383768e-2 6.383768e-2
5.9455994e-1 -1.0812299e-1 5.881554e-2 5.881554e-2
6.0942393e-1 -1.0812299e-1 5.401428e-2 5.401428e-2
6.2428793e-1 -1.0812299e-1 4.943411e-2 4.943411e-2
6.3915193e-1 -1.0812299e-1 4.507477e-2 4.507477e-2
6.5401593e-1 -1.0812299e-1 4.093634e-2 4.093634e-2
6.6887993e-1 -1.0812299e-1 3.701895e-2 3.701895e-2
6.8374393e-1 -1.0812299e-1 3.332248e-2 3.332248e-2
6.9860793e-1 -1.0812299e-1 2.984691e-2 2.984691e-2
7.1347192e-1 -1.0812299e-1 2.659221e-2 2.659221e-2
7.2833592e-1 -1.0812299e-1 2.355846e-2 2.355846e-2
7.4319992e-1 -1.0812299e-1 2.074565e-2 2.074565e-2
7.5806392e-1 -1.0812299e-1 1.81538e-2 1.81538e-2
7.7292792e-1 -1.0812299e-1 1.57835e-2 1.57835e-2
7.8779192e-1 -1.0812299e-1 1.363353e-2 1.363353e-2
8.0265591e-1 -1.0812299e-1 1.170451e-2 1.170451e-2
8.1751991e-1 -1.0812299e-1 9.99629e-3 9.99629e-3
8.3238391e-1 -1.0812299e-1 8.50917e-3 8.50917e-3
8.4724791e-1 -1.0812299e-1 7.24292e-3 7.24292e-3
8.6211191e-1 -1.0812299e-1 6.1977e-3 6.1977e-3
8.769759e-1 -1.0812299e-1 5.37326e-3 5.37326e-3
8.918399e-1 -1.0812299e-1 4.76985e-3 4.76985e-3
9.067039e-1 -1.0812299e-1 4.38739e-3 4.38739e-3
9.215679e-1 -1.0812299e-1 4.22649e-3 4.22649e-3
9.364319e-1 -1.0812299e-1 4.28584e-3 4.28584e-3
9.512959e-1 -1.0812299e-1 4.56554e-3 4.56554e-3
9.661599e-1 -1.0812299e-1 5.06755e-3 5.06755e-3
9.810239e-1 -1.0812299e-1 5.78967e-3 5.78967e-3
9.958879e-1 -1.0812299e-1 6.73282e-3 6.73282e-3
1.01075189e0 -1.0812299e-1 7.89699e-3 7.89699e-3
1.02561589e0 -1.0812299e-1 9.28188e-3 9.28188e-3
1.04047989e0 -1.0812299e-1 1.088786e-2 1.088786e-2
1.05534389e0 -1.0812299e-1 1.27148e-2 1.27148e-2
1.07020789e0 -1.0812299e-1 1.47626e-2 1.47626e-2
1.08507188e0 -1.0812299e-1 1.703204e-2 1.703204e-2
1.09993588e0 -1.0812299e-1 1.952113e-2 1.952113e-2

0.0e0 -9.460999e-2 4.3336555e-1 4.3336555e-1
1.4863998e-2 -9.460999e-2 4.1972682e-1 4.1972682e-1
2.9727997e-2 -9.460999e-2 4.0630908e-1 4.0630908e-1
4.4591995e-2 -9.460999e-2 3.9311217e-1 3.9311217e-1
5.9455994e-2 -9.460999e-2 3.8013628e-1 3.8013628e-1
7.4319992e-2 -9.460999e-2 3.6738136e-1 3.6738136e-1
8.918399e-2 -9.460999e-2 3.5484729e-1 3.5484729e-1
1.04047989e-1 -9.460999e-2 3.4253421e-1 3.4253421e-1
1.18911987e-1 -9.460999e-2 3.3044193e-1 3.3044193e-1
1.33775986e-1 -9.460999e-2 3.185708e-1 3.185708e-1
1.4863998e-1 -9.460999e-2 3.0692055e-1 3.0692055e-1
1.6350398e-1 -9.460999e-2 2.954911e-1 2.954911e-1
1.7836798e-1 -9.460999e-2 2.8428268e-1 2.8428268e-1
1.9323198e-1 -9.460999e-2 2.7329527e-1 2.7329527e-1
2.0809598e-1 -9.460999e-2 2.6252875e-1 2.6252875e-1
2.2295998e-1 -9.460999e-2 2.5198315e-1 2.5198315e-1
2.3782397e-1 -9.460999e-2 2.4165852e-1 2.4165852e-1
2.5268797e-1 -9.460999e-2 2.3155475e-1 2.3155475e-1
2.6755197e-1 -9.460999e-2 2.21672e-1 2.21672e-1
2.8241597e-1 -9.460999e-2 2.1201013e-1 2.1201013e-1
2.9727997e-1 -9.460999e-2 2.0256927e-1 2.0256927e-1
3.1214397e-1 -9.460999e-2 1.933493e-1 1.933493e-1
3.2700797e-1 -9.460999e-2 1.8435027e-1 1.8435027e-1
3.4187196e-1 -9.460999e-2 1.7557219e-1 1.7557219e-1
3.5673596e-1 -9.460999e-2 1.6701505e-1 1.6701505e-1
3.7159996e-1 -9.460999e-2 1.58678926e-1 1.58678926e-1
3.8646396e-1 -9.460999e-2 1.5056361e-1 1.5056361e-1
4.0132796e-1 -9.460999e-2 1.42669255e-1 1.42669255e-1
4.1619196e-1 -9.460999e-2 1.34995833e-1 1.34995833e-1
4.3105595e-1 -9.460999e-2 1.27543431e-1 1.27543431e-1
4.4591995e-1 -9.460999e-2 1.20311888e-1 1.20311888e-1
4.6078395e-1 -9.460999e-2 1.13301328e-1 1.13301328e-1
4.7564795e-1 -9.460999e-2 1.06511671e-1 1.06511671e-1
4.9051195e-1 -9.460999e-2 9.9943066e-2 9.9943066e-2
5.0537595e-1 -9.460999e-2 9.3595184e-2 9.3595184e-2
5.2023994e-1 -9.460999e-2 8.7468459e-2 8.7468459e-2
5.3510394e-1 -9.460999e-2 8.156255e-2 8.156255e-2
5.4996794e-1 -9.460999e-2 7.587758e-2 7.587758e-2
5.6483194e-1 -9.460999e-2 7.041357e-2 7.041357e-2
5.7969594e-1 -9.460999e-2 6.517053e-2 6.517053e-2
5.9455994e-1 -9.460999e-2 6.014842e-2 6.014842e-2
6.0942393e-1 -9.460999e-2 5.534715e-2 5.534715e-2
6.2428793e-1 -9.460999e-2 5.07669e-2 5.07669e-2
6.3915193e-1 -9.460999e-2 4.640764e-2 4.640764e-2
6.5401593e-1 -9.460999e-2 4.226921e-2 4.226921e-2
6.6887993e-1 -9.460999e-2 3.83518e-2 3.83518e-2
6.8374393e-1 -9.460999e-2 3.465527e-2 3.465527e-2
6.9860793e-1 -9.460999e-2 3.117984e-2 3.117984e-2
7.1347192e-1 -9.460999e-2 2.792514e-2 2.792514e-2
7.2833592e-1 -9.460999e-2 2.489139e-2 2.489139e-2
7.4319992e-1 -9.460999e-2 2.207858e-2 2.207858e-2
7.5806392e-1 -9.460999e-2 1.948672e-2 1.948672e-2
7.7292792e-1 -9.460999e-2 1.711574e-2 1.711574e-2
7.8779192e-1 -9.460999e-2 1.496577e-2 1.496577e-2
8.0265591e-1 -9.460999e-2 1.303745e-2 1.303745e-2
8.1751991e-1 -9.460999e-2 1.132922e-2 1.132922e-2
8.3238391e-1 -9.460999e-2 9.8421e-3 9.8421e-3
8.4724791e-1 -9.460999e-2 8.57585e-3 8.57585e-3
8.6211191e-1 -9.460999e-2 7.53062e-3 7.53062e-3
8.769759e-1 -9.460999e-2 6.70619e-3 6.70619e-3
8.918399e-1 -9.460999e-2 6.10278e-3 6.10278e-3
9.067039e-1 -9.460999e-2 5.72032e-3 5.72032e-3
9.215679e-1 -9.460999e-2 5.55873e-3 5.55873e-3
9.364319e-1 -9.460999e-2 5.61809e-3 5.61809e-3
9.512959e-1 -9.460999e-2 5.89847e-3 5.89847e-3
9.661599e-1 -9.460999e-2 6.3998e-3 6.3998e-3
9.810239e-1 -9.460999e-2 7.1226e-3 7.1226e-3
9.958879e-1 -9.460999e-2 8.06575e-3 8.06575e-3
1.01075189e0 -9.460999e-2 9.22992e-3 9.22992e-3
1.02561589e0 -9.460999e-2 1.06148e-2 1.06148e-2
1.04047989e0 -9.460999e-2 1.22208e-2 1.22208e-2
1.05534389e0 -9.460999e-2 1.404773e-2 1.404773e-2
1.07020789e0 -9.460999e-2 1.609554e-2 1.609554e-2
1.08507188e0 -9.460999e-2 1.836429e-2 1.836429e-2
1.09993588e0 -9.460999e-2 2.085406e-2 2.085406e-2

0.0e0 -8.109698e-2 4.3488098e-1 4.3488098e-1
1.4863998e-2 -8.109698e-2 4.2124225e-1 4.2124225e-1
2.9727997e-2 -8.109698e-2 4.0782451e-1 4.0782451e-1
4.4591995e-2 -8.109698e-2 3.946276e-1 3.946276e-1
5.9455994e-2 -8.109698e-2 3.8165172e-1 3.8165172e-1
7.4319992e-2 -8.109698e-2 3.688968e-1 3.688968e-1
8.918399e-2 -8.109698e-2 3.5636273e-1 3.5636273e-1
1.04047989e-1 -8.109698e-2 3.4404964e-1 3.4404964e-1
1.18911987e-1 -8.109698e-2 3.3195735e-1 3.3195735e-1
1.33775986e-1 -8.109698e-2 3.2008623e-1 3.2008623e-1
1.4863998e-1 -8.109698e-2 3.0843599e-1 3.0843599e-1
1.6350398e-1 -8.109698e-2 2.9700655e-1 2.9700655e-1
1.7836798e-1 -8.109698e-2 2.8579811e-1 2.8579811e-1
1.9323198e-1 -8.109698e-2 2.748107e-1 2.748107e-1
2.0809598e-1 -8.109698e-2 2.6404417e-1 2.6404417e-1
2.2295998e-1 -8.109698e-2 2.534986e-1 2.534986e-1
2.3782397e-1 -8.109698e-2 2.4317395e-1 2.4317395e-1
2.5268797e-1 -8.109698e-2 2.3307018e-1 2.3307018e-1
2.6755197e-1 -8.109698e-2 2.2318744e-1 2.2318744e-1
2.8241597e-1 -8.109698e-2 2.1352556e-1 2.1352556e-1
2.9727997e-1 -8.109698e-2 2.0408472e-1 2.0408472e-1
3.1214397e-1 -8.109698e-2 1.9486473e-1 1.9486473e-1
3.2700797e-1 -8.109698e-2 1.858657e-1 1.858657e-1
3.4187196e-1 -8.109698e-2 1.7708762e-1 1.7708762e-1
3.5673596e-1 -8.109698e-2 1.6853049e-1 1.6853049e-1
3.7159996e-1 -8.109698e-2 1.60194366e-1 1.60194366e-1
3.8646396e-1 -8.109698e-2 1.5207906e-1 1.5207906e-1
4.0132796e-1 -8.109698e-2 1.44184674e-1 1.44184674e-1
4.1619196e-1 -8.109698e-2 1.36511273e-1 1.36511273e-1
4.3105595e-1 -8.109698e-2 1.29058871e-1 1.29058871e-1
4.4591995e-1 -8.109698e-2 1.21827328e-1 1.21827328e-1
4.6078395e-1 -8.109698e-2 1.14816757e-1 1.14816757e-1
4.7564795e-1 -8.109698e-2 1.08027112e-1 1.08027112e-1
4.9051195e-1 -8.109698e-2 1.01458496e-1 1.01458496e-1
5.0537595e-1 -8.109698e-2 9.5110616e-2 9.5110616e-2
5.2023994e-1 -8.109698e-2 8.8983899e-2 8.8983899e-2
5.3510394e-1 -8.109698e-2 8.3077972e-2 8.3077972e-2
5.4996794e-1 -8.109698e-2 7.7393008e-2 7.7393008e-2
5.6483194e-1 -8.109698e-2 7.192891e-2 7.192891e-2
5.7969594e-1 -8.109698e-2 6.66859e-2 6.66859e-2
5.9455994e-1 -8.109698e-2 6.166383e-2 6.166383e-2
6.0942393e-1 -8.109698e-2 5.68626e-2 5.68626e-2
6.2428793e-1 -8.109698e-2 5.228242e-2 5.228242e-2
6.3915193e-1 -8.109698e-2 4.792305e-2 4.792305e-2
6.5401593e-1 -8.109698e-2 4.378465e-2 4.378465e-2
6.6887993e-1 -8.109698e-2 3.986723e-2 3.986723e-2
6.8374393e-1 -8.109698e-2 3.61707e-2 3.61707e-2
6.9860793e-1 -8.109698e-2 3.269534e-2 3.269534e-2
7.1347192e-1 -8.109698e-2 2.944064e-2 2.944064e-2
7.2833592e-1 -8.109698e-2 2.640689e-2 2.640689e-2
7.4319992e-1 -8.109698e-2 2.359409e-2 2.359409e-2
7.5806392e-1 -8.109698e-2 2.100223e-2 2.100223e-2
7.7292792e-1 -8.109698e-2 1.863124e-2 1.863124e-2
7.8779192e-1 -8.109698e-2 1.648128e-2 1.648128e-2
8.0265591e-1 -8.109698e-2 1.455226e-2 1.455226e-2
8.1751991e-1 -8.109698e-2 1.284473e-2 1.284473e-2
8.3238391e-1 -8.109698e-2 1.13576e-2 1.13576e-2
8.4724791e-1 -8.109698e-2 1.009135e-2 1.009135e-2
8.6211191e-1 -8.109698e-2 9.04613e-3 9.04613e-3
8.769759e-1 -8.109698e-2 8.2217e-3 8.2217e-3
8.918399e-1 -8.109698e-2 7.61829e-3 7.61829e-3
9.067039e-1 -8.109698e-2 7.23582e-3 7.23582e-3
9.215679e-1 -8.109698e-2 7.07423e-3 7.07423e-3
9.364319e-1 -8.109698e-2 7.13359e-3 7.13359e-3
9.512959e-1 -8.109698e-2 7.41397e-3 7.41397e-3
9.661599e-1 -8.109698e-2 7.9153e-3 7.9153e-3
9.810239e-1 -8.109698e-2 8.6381e-3 8.6381e-3
9.958879e-1 -8.109698e-2 9.58125e-3 9.58125e-3
1.01075189e0 -8.109698e-2 1.074542e-2 1.074542e-2
1.02561589e0 -8.109698e-2 1.213031e-2 1.213031e-2
1.04047989e0 -8.109698e-2 1.37363e-2 1.37363e-2
1.05534389e0 -8.109698e-2 1.556323e-2 1.556323e-2
1.07020789e0 -8.109698e-2 1.761104e-2 1.761104e-2
1.08507188e0 -8.109698e-2 1.987979e-2 1.987979e-2
1.09993588e0 -8.109698e-2 2.236957e-2 2.236957e-2

0.0e0 -6.758398e-2 4.36579e-1 4.36579e-1
1.4863998e-2 -6.758398e-2 4.2294019e-1 4.2294019e-1
2.9727997e-2 -6.758398e-2 4.095225e-1 4.095225e-1
4.4591995e-2 -6.758398e-2 3.9632568e-1 3.9632568e-1
5.9455994e-2 -6.758398e-2 3.8334972e-1 3.8334972e-1
7.4319992e-2 -6.758398e-2 3.705948e-1 3.705948e-1
8.918399e-2 -6.758398e-2 3.5806073e-1 3.5806073e-1
1.04047989e-1 -6.758398e-2 3.4574762e-1 3.4574762e-1
1.18911987e-1 -6.758398e-2 3.3365536e-1 3.3365536e-1
1.33775986e-1 -6.758398e-2 3.2178424e-1 3.2178424e-1
1.4863998e-1 -6.758398e-2 3.1013393e-1 3.1013393e-1
1.6350398e-1 -6.758398e-2 2.9870454e-1 2.9870454e-1
1.7836798e-1 -6.758398e-2 2.8749612e-1 2.8749612e-1
1.9323198e-1 -6.758398e-2 2.7650871e-1 2.7650871e-1
2.0809598e-1 -6.758398e-2 2.6574219e-1 2.6574219e-1
2.2295998e-1 -6.758398e-2 2.551966e-1 2.551966e-1
2.3782397e-1 -6.758398e-2 2.4487196e-1 2.4487196e-1
2.5268797e-1 -6.758398e-2 2.3476819e-1 2.3476819e-1
2.6755197e-1 -6.758398e-2 2.2488545e-1 2.2488545e-1
2.8241597e-1 -6.758398e-2 2.1522357e-1 2.1522357e-1
2.9727997e-1 -6.758398e-2 2.0578273e-1 2.0578273e-1
3.1214397e-1 -6.758398e-2 1.9656274e-1 1.9656274e-1
3.2700797e-1 -6.758398e-2 1.8756372e-1 1.8756372e-1
3.4187196e-1 -6.758398e-2 1.7878563e-1 1.7878563e-1
3.5673596e-1 -6.758398e-2 1.702285e-1 1.702285e-1
3.7159996e-1 -6.758398e-2 1.618923e-1 1.618923e-1
3.8646396e-1 -6.758398e-2 1.53777072e-1 1.53777072e-1
4.0132796e-1 -6.758398e-2 1.45882686e-1 1.45882686e-1
4.1619196e-1 -6.758398e-2 1.38209274e-1 1.38209274e-1
4.3105595e-1 -6.758398e-2 1.30756874e-1 1.30756874e-1
4.4591995e-1 -6.758398e-2 1.23525417e-1 1.23525417e-1
4.6078395e-1 -6.758398e-2 1.16514769e-1 1.16514769e-1
4.7564795e-1 -6.758398e-2 1.09725124e-1 1.09725124e-1
4.9051195e-1 -6.758398e-2 1.03156432e-1 1.03156432e-1
5.0537595e-1 -6.758398e-2 9.6808627e-2 9.6808627e-2
5.2023994e-1 -6.758398e-2 9.06819e-2 9.06819e-2
5.3510394e-1 -6.758398e-2 8.4775984e-2 8.4775984e-2
5.4996794e-1 -6.758398e-2 7.909102e-2 7.909102e-2
5.6483194e-1 -6.758398e-2 7.3626979e-2 7.3626979e-2
5.7969594e-1 -6.758398e-2 6.838399e-2 6.838399e-2
5.9455994e-1 -6.758398e-2 6.336185e-2 6.336185e-2
6.0942393e-1 -6.758398e-2 5.85606e-2 5.85606e-2
6.2428793e-1 -6.758398e-2 5.398041e-2 5.398041e-2
6.3915193e-1 -6.758398e-2 4.962108e-2 4.962108e-2
6.5401593e-1 -6.758398e-2 4.548271e-2 4.548271e-2
6.6887993e-1 -6.758398e-2 4.156526e-2 4.156526e-2
6.8374393e-1 -6.758398e-2 3.786871e-2 3.786871e-2
6.9860793e-1 -6.758398e-2 3.439322e-2 3.439322e-2
7.1347192e-1 -6.758398e-2 3.113872e-2 3.113872e-2
7.2833592e-1 -6.758398e-2 2.810497e-2 2.810497e-2
7.4319992e-1 -6.758398e-2 2.529216e-2 2.529216e-2
7.5806392e-1 -6.758398e-2 2.27003e-2 2.27003e-2
7.7292792e-1 -6.758398e-2 2.032932e-2 2.032932e-2
7.8779192e-1 -6.758398e-2 1.817935e-2 1.817935e-2
8.0265591e-1 -6.758398e-2 1.625034e-2 1.625034e-2
8.1751991e-1 -6.758398e-2 1.454211e-2 1.454211e-2
8.3238391e-1 -6.758398e-2 1.305568e-2 1.305568e-2
8.4724791e-1 -6.758398e-2 1.178943e-2 1.178943e-2
8.6211191e-1 -6.758398e-2 1.07442e-2 1.07442e-2
8.769759e-1 -6.758398e-2 9.91977e-3 9.91977e-3
8.918399e-1 -6.758398e-2 9.31636e-3 9.31636e-3
9.067039e-1 -6.758398e-2 8.9339e-3 8.9339e-3
9.215679e-1 -6.758398e-2 8.77231e-3 8.77231e-3
9.364319e-1 -6.758398e-2 8.83167e-3 8.83167e-3
9.512959e-1 -6.758398e-2 9.11205e-3 9.11205e-3
9.661599e-1 -6.758398e-2 9.61337e-3 9.61337e-3
9.810239e-1 -6.758398e-2 1.033618e-2 1.033618e-2
9.958879e-1 -6.758398e-2 1.127933e-2 1.127933e-2
1.01075189e0 -6.758398e-2 1.24435e-2 1.24435e-2
1.02561589e0 -6.758398e-2 1.382838e-2 1.382838e-2
1.04047989e0 -6.758398e-2 1.543437e-2 1.543437e-2
1.05534389e0 -6.758398e-2 1.72613e-2 1.72613e-2
1.07020789e0 -6.758398e-2 1.930911e-2 1.930911e-2
1.08507188e0 -6.758398e-2 2.157787e-2 2.157787e-2
1.09993588e0 -6.758398e-2 2.406764e-2 2.406764e-2

0.0e0 -5.407098e-2 4.3845966e-1 4.3845966e-1
1.4863998e-2 -5.407098e-2 4.2482085e-1 4.2482085e-1
2.9727997e-2 -5.407098e-2 4.1140317e-1 4.1140317e-1
4.4591995e-2 -5.407098e-2 3.9820625e-1 3.9820625e-1
5.9455994e-2 -5.407098e-2 3.852303e-1 3.852303e-1
7.4319992e-2 -5.407098e-2 3.7247546e-1 3.7247546e-1
8.918399e-2 -5.407098e-2 3.5994131e-1 3.5994131e-1
1.04047989e-1 -5.407098e-2 3.476282e-1 3.476282e-1
1.18911987e-1 -5.407098e-2 3.3553603e-1 3.3553603e-1
1.33775986e-1 -5.407098e-2 3.236649e-1 3.236649e-1
1.4863998e-1 -5.407098e-2 3.1201457e-1 3.1201457e-1
1.6350398e-1 -5.407098e-2 3.0058519e-1 3.0058519e-1
1.7836798e-1 -5.407098e-2 2.8937679e-1 2.8937679e-1
1.9323198e-1 -5.407098e-2 2.7838931e-1 2.7838931e-1
2.0809598e-1 -5.407098e-2 2.6762279e-1 2.6762279e-1
2.2295998e-1 -5.407098e-2 2.570772e-1 2.570772e-1
2.3782397e-1 -5.407098e-2 2.4675255e-1 2.4675255e-1
2.5268797e-1 -5.407098e-2 2.3664883e-1 2.3664883e-1
2.6755197e-1 -5.407098e-2 2.2676607e-1 2.2676607e-1
2.8241597e-1 -5.407098e-2 2.1710423e-1 2.1710423e-1
2.9727997e-1 -5.407098e-2 2.0766333e-1 2.0766333e-1
3.1214397e-1 -5.407098e-2 1.9844339e-1 1.9844339e-1
3.2700797e-1 -5.407098e-2 1.8944435e-1 1.8944435e-1
3.4187196e-1 -5.407098e-2 1.8066629e-1 1.8066629e-1
3.5673596e-1 -5.407098e-2 1.7210915e-1 1.7210915e-1
3.7159996e-1 -5.407098e-2 1.6377303e-1 1.6377303e-1
3.8646396e-1 -5.407098e-2 1.5565764e-1 1.5565764e-1
4.0132796e-1 -5.407098e-2 1.47763353e-1 1.47763353e-1
4.1619196e-1 -5.407098e-2 1.4008994e-1 1.4008994e-1
4.3105595e-1 -5.407098e-2 1.32637529e-1 1.32637529e-1
4.4591995e-1 -5.407098e-2 1.25405995e-1 1.25405995e-1
4.6078395e-1 -5.407098e-2 1.18395338e-1 1.18395338e-1
4.7564795e-1 -5.407098e-2 1.1160578e-1 1.1160578e-1
4.9051195e-1 -5.407098e-2 1.05037088e-1 1.05037088e-1
5.0537595e-1 -5.407098e-2 9.8689284e-2 9.8689284e-2
5.2023994e-1 -5.407098e-2 9.256249e-2 9.256249e-2
5.3510394e-1 -5.407098e-2 8.665663e-2 8.665663e-2
5.4996794e-1 -5.407098e-2 8.0971666e-2 8.0971666e-2
5.6483194e-1 -5.407098e-2 7.5507585e-2 7.5507585e-2
5.7969594e-1 -5.407098e-2 7.026463e-2 7.026463e-2
5.9455994e-1 -5.407098e-2 6.524252e-2 6.524252e-2
6.0942393e-1 -5.407098e-2 6.044125e-2 6.044125e-2
6.2428793e-1 -5.407098e-2 5.586108e-2 5.586108e-2
6.3915193e-1 -5.407098e-2 5.150171e-2 5.150171e-2
6.5401593e-1 -5.407098e-2 4.736333e-2 4.736333e-2
6.6887993e-1 -5.407098e-2 4.34459e-2 4.34459e-2
6.8374393e-1 -5.407098e-2 3.974937e-2 3.974937e-2
6.9860793e-1 -5.407098e-2 3.62738e-2 3.62738e-2
7.1347192e-1 -5.407098e-2 3.301917e-2 3.301917e-2
7.2833592e-1 -5.407098e-2 2.998576e-2 2.998576e-2
7.4319992e-1 -5.407098e-2 2.717296e-2 2.717296e-2
7.5806392e-1 -5.407098e-2 2.45811e-2 2.45811e-2
7.7292792e-1 -5.407098e-2 2.221011e-2 2.221011e-2
7.8779192e-1 -5.407098e-2 2.006015e-2 2.006015e-2
8.0265591e-1 -5.407098e-2 1.813113e-2 1.813113e-2
8.1751991e-1 -5.407098e-2 1.642291e-2 1.642291e-2
8.3238391e-1 -5.407098e-2 1.493579e-2 1.493579e-2
8.4724791e-1 -5.407098e-2 1.366954e-2 1.366954e-2
8.6211191e-1 -5.407098e-2 1.262431e-2 1.262431e-2
8.769759e-1 -5.407098e-2 1.180057e-2 1.180057e-2
8.918399e-1 -5.407098e-2 1.119716e-2 1.119716e-2
9.067039e-1 -5.407098e-2 1.08147e-2 1.08147e-2
9.215679e-1 -5.407098e-2 1.06531e-2 1.06531e-2
9.364319e-1 -5.407098e-2 1.071246e-2 1.071246e-2
9.512959e-1 -5.407098e-2 1.099284e-2 1.099284e-2
9.661599e-1 -5.407098e-2 1.149417e-2 1.149417e-2
9.810239e-1 -5.407098e-2 1.22163e-2 1.22163e-2
9.958879e-1 -5.407098e-2 1.315944e-2 1.315944e-2
1.01075189e0 -5.407098e-2 1.432361e-2 1.432361e-2
1.02561589e0 -5.407098e-2 1.570918e-2 1.570918e-2
1.04047989e0 -5.407098e-2 1.731517e-2 1.731517e-2
1.05534389e0 -5.407098e-2 1.91421e-2 1.91421e-2
1.07020789e0 -5.407098e-2 2.118991e-2 2.118991e-2
1.08507188e0 -5.407098e-2 2.345866e-2 2.345866e-2
1.09993588e0 -5.407098e-2 2.594844e-2 2.594844e-2

0.0e0 -4.055798e-2 4.4052287e-1 4.4052287e-1
1.4863998e-2 -4.055798e-2 4.2688406e-1 4.2688406e-1
2.9727997e-2 -4.055798e-2 4.1346638e-1 4.1346638e-1
4.4591995e-2 -4.055798e-2 4.0026949e-1 4.0026949e-1
5.9455994e-2 -4.055798e-2 3.8729353e-1 3.8729353e-1
7.4319992e-2 -4.055798e-2 3.745387e-1 3.745387e-1
8.918399e-2 -4.055798e-2 3.6200462e-1 3.6200462e-1
1.04047989e-1 -4.055798e-2 3.496915e-1 3.496915e-1
1.18911987e-1 -4.055798e-2 3.3759924e-1 3.3759924e-1
1.33775986e-1 -4.055798e-2 3.2572812e-1 3.2572812e-1
1.4863998e-1 -4.055798e-2 3.1407785e-1 3.1407785e-1
1.6350398e-1 -4.055798e-2 3.0264844e-1 3.0264844e-1
1.7836798e-1 -4.055798e-2 2.9144003e-1 2.9144003e-1
1.9323198e-1 -4.055798e-2 2.8045258e-1 2.8045258e-1
2.0809598e-1 -4.055798e-2 2.6968604e-1 2.6968604e-1
2.2295998e-1 -4.055798e-2 2.5914046e-1 2.5914046e-1
2.3782397e-1 -4.055798e-2 2.488158e-1 2.488158e-1
2.5268797e-1 -4.055798e-2 2.387121e-1 2.387121e-1
2.6755197e-1 -4.055798e-2 2.2882932e-1 2.2882932e-1
2.8241597e-1 -4.055798e-2 2.1916748e-1 2.1916748e-1
2.9727997e-1 -4.055798e-2 2.097266e-1 2.097266e-1
3.1214397e-1 -4.055798e-2 2.0050664e-1 2.0050664e-1
3.2700797e-1 -4.055798e-2 1.9150761e-1 1.9150761e-1
3.4187196e-1 -4.055798e-2 1.8272954e-1 1.8272954e-1
3.5673596e-1 -4.055798e-2 1.741724e-1 1.741724e-1
3.7159996e-1 -4.055798e-2 1.6583618e-1 1.6583618e-1
3.8646396e-1 -4.055798e-2 1.5772095e-1 1.5772095e-1
4.0132796e-1 -4.055798e-2 1.49826582e-1 1.49826582e-1
4.1619196e-1 -4.055798e-2 1.42153171e-1 1.42153171e-1
4.3105595e-1 -4.055798e-2 1.3470076e-1 1.3470076e-1
4.4591995e-1 -4.055798e-2 1.27469226e-1 1.27469226e-1
4.6078395e-1 -4.055798e-2 1.20458656e-1 1.20458656e-1
4.7564795e-1 -4.055798e-2 1.13669011e-1 1.13669011e-1
4.9051195e-1 -4.055798e-2 1.07100328e-1 1.07100328e-1
5.0537595e-1 -4.055798e-2 1.00752515e-1 1.00752515e-1
5.2023994e-1 -4.055798e-2 9.4625797e-2 9.4625797e-2
5.3510394e-1 -4.055798e-2 8.871986e-2 8.871986e-2
5.4996794e-1 -4.055798e-2 8.3034898e-2 8.3034898e-2
5.6483194e-1 -4.055798e-2 7.7570805e-2 7.7570805e-2
5.7969594e-1 -4.055798e-2 7.232785e-2 7.232785e-2
5.9455994e-1 -4.055798e-2 6.730574e-2 6.730574e-2
6.0942393e-1 -4.055798e-2 6.250456e-2 6.250456e-2
6.2428793e-1 -4.055798e-2 5.79243e-2 5.79243e-2
6.3915193e-1 -4.055798e-2 5.356496e-2 5.356496e-2
6.5401593e-1 -4.055798e-2 4.942662e-2 4.942662e-2
6.6887993e-1 -4.055798e-2 4.550912e-2 4.550912e-2
6.8374393e-1 -4.055798e-2 4.181262e-2 4.181262e-2
6.9860793e-1 -4.055798e-2 3.83371e-2 3.83371e-2
7.1347192e-1 -4.055798e-2 3.50824e-2 3.50824e-2
7.2833592e-1 -4.055798e-2 3.204906e-2 3.204906e-2
7.4319992e-1 -4.055798e-2 2.923625e-2 2.923625e-2
7.5806392e-1 -4.055798e-2 2.66444e-2 2.66444e-2
7.7292792e-1 -4.055798e-2 2.42734e-2 2.42734e-2
7.8779192e-1 -4.055798e-2 2.212344e-2 2.212344e-2
8.0265591e-1 -4.055798e-2 2.019443e-2 2.019443e-2
8.1751991e-1 -4.055798e-2 1.84862e-2 1.84862e-2
8.3238391e-1 -4.055798e-2 1.699908e-2 1.699908e-2
8.4724791e-1 -4.055798e-2 1.573283e-2 1.573283e-2
8.6211191e-1 -4.055798e-2 1.46876e-2 1.46876e-2
8.769759e-1 -4.055798e-2 1.386386e-2 1.386386e-2
8.918399e-1 -4.055798e-2 1.326045e-2 1.326045e-2
9.067039e-1 -4.055798e-2 1.287799e-2 1.287799e-2
9.215679e-1 -4.055798e-2 1.27164e-2 1.27164e-2
9.364319e-1 -4.055798e-2 1.277576e-2 1.277576e-2
9.512959e-1 -4.055798e-2 1.305614e-2 1.305614e-2
9.661599e-1 -4.055798e-2 1.355746e-2 1.355746e-2
9.810239e-1 -4.055798e-2 1.427959e-2 1.427959e-2
9.958879e-1 -4.055798e-2 1.522273e-2 1.522273e-2
1.01075189e0 -4.055798e-2 1.63869e-2 1.63869e-2
1.02561589e0 -4.055798e-2 1.777179e-2 1.777179e-2
1.04047989e0 -4.055798e-2 1.937846e-2 1.937846e-2
1.05534389e0 -4.055798e-2 2.12054e-2 2.12054e-2
1.07020789e0 -4.055798e-2 2.32532e-2 2.32532e-2
1.08507188e0 -4.055798e-2 2.552196e-2 2.552196e-2
1.09993588e0 -4.055798e-2 2.801173e-2 2.801173e-2

0.0e0 -2.704498e-2 4.4276875e-1 4.4276875e-1
1.4863998e-2 -2.704498e-2 4.2912994e-1 4.2912994e-1
2.9727997e-2 -2.704498e-2 4.1571227e-1 4.1571227e-1
4.4591995e-2 -2.704498e-2 4.0251535e-1 4.0251535e-1
5.9455994e-2 -2.704498e-2 3.8953938e-1 3.8953938e-1
7.4319992e-2 -2.704498e-2 3.7678448e-1 3.7678448e-1
8.918399e-2 -2.704498e-2 3.6425041e-1 3.6425041e-1
1.04047989e-1 -2.704498e-2 3.5193732e-1 3.5193732e-1
1.18911987e-1 -2.704498e-2 3.3984511e-1 3.3984511e-1
1.33775986e-1 -2.704498e-2 3.2797397e-1 3.2797397e-1
1.4863998e-1 -2.704498e-2 3.1632362e-1 3.1632362e-1
1.6350398e-1 -2.704498e-2 3.0489427e-1 3.0489427e-1
1.7836798e-1 -2.704498e-2 2.9368588e-1 2.9368588e-1
1.9323198e-1 -2.704498e-2 2.8269841e-1 2.8269841e-1
2.0809598e-1 -2.704498e-2 2.7193188e-1 2.7193188e-1
2.2295998e-1 -2.704498e-2 2.6138629e-1 2.6138629e-1
2.3782397e-1 -2.704498e-2 2.5106163e-1 2.5106163e-1
2.5268797e-1 -2.704498e-2 2.4095793e-1 2.4095793e-1
2.6755197e-1 -2.704498e-2 2.3107515e-1 2.3107515e-1
2.8241597e-1 -2.704498e-2 2.2141333e-1 2.2141333e-1
2.9727997e-1 -2.704498e-2 2.1197243e-1 2.1197243e-1
3.1214397e-1 -2.704498e-2 2.0275247e-1 2.0275247e-1
3.2700797e-1 -2.704498e-2 1.9375345e-1 1.9375345e-1
3.4187196e-1 -2.704498e-2 1.8497537e-1 1.8497537e-1
3.5673596e-1 -2.704498e-2 1.7641823e-1 1.7641823e-1
3.7159996e-1 -2.704498e-2 1.6808202e-1 1.6808202e-1
3.8646396e-1 -2.704498e-2 1.5996675e-1 1.5996675e-1
4.0132796e-1 -2.704498e-2 1.5207243e-1 1.5207243e-1
4.1619196e-1 -2.704498e-2 1.44398953e-1 1.44398953e-1
4.3105595e-1 -2.704498e-2 1.3694663e-1 1.3694663e-1
4.4591995e-1 -2.704498e-2 1.29715085e-1 1.29715085e-1
4.6078395e-1 -2.704498e-2 1.22704448e-1 1.22704448e-1
4.7564795e-1 -2.704498e-2 1.1591487e-1 1.1591487e-1
4.9051195e-1 -2.704498e-2 1.09346187e-1 1.09346187e-1
5.0537595e-1 -2.704498e-2 1.02998383e-1 1.02998383e-1
5.2023994e-1 -2.704498e-2 9.6871579e-2 9.6871579e-2
5.3510394e-1 -2.704498e-2 9.0965729e-2 9.0965729e-2
5.4996794e-1 -2.704498e-2 8.5280688e-2 8.5280688e-2
5.6483194e-1 -2.704498e-2 7.9816745e-2 7.9816745e-2
5.7969594e-1 -2.704498e-2 7.4573653e-2 7.4573653e-2
5.9455994e-1 -2.704498e-2 6.9551532e-2 6.9551532e-2
6.0942393e-1 -2.704498e-2 6.475043e-2 6.475043e-2
6.2428793e-1 -2.704498e-2 6.01701e-2 6.01701e-2
6.3915193e-1 -2.704498e-2 5.581073e-2 5.581073e-2
6.5401593e-1 -2.704498e-2 5.167241e-2 5.167241e-2
6.6887993e-1 -2.704498e-2 4.775493e-2 4.775493e-2
6.8374393e-1 -2.704498e-2 4.405847e-2 4.405847e-2
6.9860793e-1 -2.704498e-2 4.058282e-2 4.058282e-2
7.1347192e-1 -2.704498e-2 3.73282e-2 3.73282e-2
7.2833592e-1 -2.704498e-2 3.429465e-2 3.429465e-2
7.4319992e-1 -2.704498e-2 3.14822e-2 3.14822e-2
7.5806392e-1 -2.704498e-2 2.889034e-2 2.889034e-2
7.7292792e-1 -2.704498e-2 2.651927e-2 2.651927e-2
7.8779192e-1 -2.704498e-2 2.436931e-2 2.436931e-2
8.0265591e-1 -2.704498e-2 2.244029e-2 2.244029e-2
8.1751991e-1 -2.704498e-2 2.073215e-2 2.073215e-2
8.3238391e-1 -2.704498e-2 1.924495e-2 1.924495e-2
8.4724791e-1 -2.704498e-2 1.797878e-2 1.797878e-2
8.6211191e-1 -2.704498e-2 1.693347e-2 1.693347e-2
8.769759e-1 -2.704498e-2 1.610912e-2 1.610912e-2
8.918399e-1 -2.704498e-2 1.55064e-2 1.55064e-2
9.067039e-1 -2.704498e-2 1.512386e-2 1.512386e-2
9.215679e-1 -2.704498e-2 1.496234e-2 1.496234e-2
9.364319e-1 -2.704498e-2 1.502162e-2 1.502162e-2
9.512959e-1 -2.704498e-2 1.530208e-2 1.530208e-2
9.661599e-1 -2.704498e-2 1.580333e-2 1.580333e-2
9.810239e-1 -2.704498e-2 1.652553e-2 1.652553e-2
9.958879e-1 -2.704498e-2 1.746867e-2 1.746867e-2
1.01075189e0 -2.704498e-2 1.863277e-2 1.863277e-2
1.02561589e0 -2.704498e-2 2.001773e-2 2.001773e-2
1.04047989e0 -2.704498e-2 2.16244e-2 2.16244e-2
1.05534389e0 -2.704498e-2 2.345065e-2 2.345065e-2
1.07020789e0 -2.704498e-2 2.549915e-2 2.549915e-2
1.08507188e0 -2.704498e-2 2.776782e-2 2.776782e-2
1.09993588e0 -2.704498e-2 3.02576e-2 3.02576e-2

0.0e0 -1.353198e-2 4.4519711e-1 4.4519711e-1
1.4863998e-2 -1.353198e-2 4.3155838e-1 4.3155838e-1
2.9727997e-2 -1.353198e-2 4.181407e-1 4.181407e-1
4.4591995e-2 -1.353198e-2 4.049438e-1 4.049438e-1
5.9455994e-2 -1.353198e-2 3.9196783e-1 3.9196783e-1
7.4319992e-2 -1.353198e-2 3.7921294e-1 3.7921294e-1
8.918399e-2 -1.353198e-2 3.666789e-1 3.666789e-1
1.04047989e-1 -1.353198e-2 3.5436575e-1 3.5436575e-1
1.18911987e-1 -1.353198e-2 3.4227354e-1 3.4227354e-1
1.33775986e-1 -1.353198e-2 3.304024e-1 3.304024e-1
1.4863998e-1 -1.353198e-2 3.1875206e-1 3.1875206e-1
1.6350398e-1 -1.353198e-2 3.0732272e-1 3.0732272e-1
1.7836798e-1 -1.353198e-2 2.9611432e-1 2.9611432e-1
1.9323198e-1 -1.353198e-2 2.8512686e-1 2.8512686e-1
2.0809598e-1 -1.353198e-2 2.7436032e-1 2.7436032e-1
2.2295998e-1 -1.353198e-2 2.6381473e-1 2.6381473e-1
2.3782397e-1 -1.353198e-2 2.5349008e-1 2.5349008e-1
2.5268797e-1 -1.353198e-2 2.4338638e-1 2.4338638e-1
2.6755197e-1 -1.353198e-2 2.335036e-1 2.335036e-1
2.8241597e-1 -1.353198e-2 2.2384178e-1 2.2384178e-1
2.9727997e-1 -1.353198e-2 2.1440088e-1 2.1440088e-1
3.1214397e-1 -1.353198e-2 2.0518092e-1 2.0518092e-1
3.2700797e-1 -1.353198e-2 1.961819e-1 1.961819e-1
3.4187196e-1 -1.353198e-2 1.8740382e-1 1.8740382e-1
3.5673596e-1 -1.353198e-2 1.7884668e-1 1.7884668e-1
3.7159996e-1 -1.353198e-2 1.7051047e-1 1.7051047e-1
3.8646396e-1 -1.353198e-2 1.623952e-1 1.623952e-1
4.0132796e-1 -1.353198e-2 1.5450089e-1 1.5450089e-1
4.1619196e-1 -1.353198e-2 1.4682743e-1 1.4682743e-1
4.3105595e-1 -1.353198e-2 1.3937508e-1 1.3937508e-1
4.4591995e-1 -1.353198e-2 1.32143535e-1 1.32143535e-1
4.6078395e-1 -1.353198e-2 1.25132889e-1 1.25132889e-1
4.7564795e-1 -1.353198e-2 1.18343329e-1 1.18343329e-1
4.9051195e-1 -1.353198e-2 1.11774637e-1 1.11774637e-1
5.0537595e-1 -1.353198e-2 1.05426822e-1 1.05426822e-1
5.2023994e-1 -1.353198e-2 9.9300018e-2 9.9300018e-2
5.3510394e-1 -1.353198e-2 9.3394179e-2 9.3394179e-2
5.4996794e-1 -1.353198e-2 8.7709138e-2 8.7709138e-2
5.6483194e-1 -1.353198e-2 8.2245175e-2 8.2245175e-2
5.7969594e-1 -1.353198e-2 7.7002103e-2 7.7002103e-2
5.9455994e-1 -1.353198e-2 7.1979962e-2 7.1979962e-2
6.0942393e-1 -1.353198e-2 6.7178868e-2 6.7178868e-2
6.2428793e-1 -1.353198e-2 6.259856e-2 6.259856e-2
6.3915193e-1 -1.353198e-2 5.823918e-2 5.823918e-2
6.5401593e-1 -1.353198e-2 5.410085e-2 5.410085e-2
6.6887993e-1 -1.353198e-2 5.018336e-2 5.018336e-2
6.8374393e-1 -1.353198e-2 4.648694e-2 4.648694e-2
6.9860793e-1 -1.353198e-2 4.301143e-2 4.301143e-2
7.1347192e-1 -1.353198e-2 3.975671e-2 3.975671e-2
7.2833592e-1 -1.353198e-2 3.67231e-2 3.67231e-2
7.4319992e-1 -1.353198e-2 3.391002e-2 3.391002e-2
7.5806392e-1 -1.353198e-2 3.131816e-2 3.131816e-2
7.7292792e-1 -1.353198e-2 2.894778e-2 2.894778e-2
7.8779192e-1 -1.353198e-2 2.679782e-2 2.679782e-2
8.0265591e-1 -1.353198e-2 2.48688e-2 2.48688e-2
8.1751991e-1 -1.353198e-2 2.316066e-2 2.316066e-2
8.3238391e-1 -1.353198e-2 2.167346e-2 2.167346e-2
8.4724791e-1 -1.353198e-2 2.040729e-2 2.040729e-2
8.6211191e-1 -1.353198e-2 1.936198e-2 1.936198e-2
8.769759e-1 -1.353198e-2 1.853763e-2 1.853763e-2
8.918399e-1 -1.353198e-2 1.793422e-2 1.793422e-2
9.067039e-1 -1.353198e-2 1.755168e-2 1.755168e-2
9.215679e-1 -1.353198e-2 1.739085e-2 1.739085e-2
9.364319e-1 -1.353198e-2 1.745013e-2 1.745013e-2
9.512959e-1 -1.353198e-2 1.773059e-2 1.773059e-2
9.661599e-1 -1.353198e-2 1.823184e-2 1.823184e-2
9.810239e-1 -1.353198e-2 1.895404e-2 1.895404e-2
9.958879e-1 -1.353198e-2 1.989711e-2 1.989711e-2
1.01075189e0 -1.353198e-2 2.106128e-2 2.106128e-2
1.02561589e0 -1.353198e-2 2.244624e-2 2.244624e-2
1.04047989e0 -1.353198e-2 2.405223e-2 2.405223e-2
1.05534389e0 -1.353198e-2 2.587917e-2 2.587917e-2
1.07020789e0 -1.353198e-2 2.792766e-2 2.792766e-2
1.08507188e0 -1.353198e-2 3.019633e-2 3.019633e-2
1.09993588e0 -1.353198e-2 3.268611e-2 3.268611e-2

0.0e0 -1.898e-5 4.4780821e-1 4.4780821e-1
1.4863998e-2 -1.898e-5 4.3416945e-1 4.3416945e-1
2.9727997e-2 -1.898e-5 4.2075172e-1 4.2075172e-1
4.4591995e-2 -1.898e-5 4.0755489e-1 4.0755489e-1
5.9455994e-2 -1.898e-5 3.9457889e-1 3.9457889e-1
7.4319992e-2 -1.898e-5 3.81824e-1 3.81824e-1
8.918399e-2 -1.898e-5 3.6928995e-1 3.6928995e-1
1.04047989e-1 -1.898e-5 3.569768e-1 3.569768e-1
1.18911987e-1 -1.898e-5 3.4488461e-1 3.4488461e-1
1.33775986e-1 -1.898e-5 3.3301347e-1 3.3301347e-1
1.4863998e-1 -1.898e-5 3.2136314e-1 3.2136314e-1
1.6350398e-1 -1.898e-5 3.0993378e-1 3.0993378e-1
1.7836798e-1 -1.898e-5 2.9872537e-1 2.9872537e-1
1.9323198e-1 -1.898e-5 2.877379e-1 2.877379e-1
2.0809598e-1 -1.898e-5 2.7697139e-1 2.7697139e-1
2.2295998e-1 -1.898e-5 2.6642578e-1 2.6642578e-1
2.3782397e-1 -1.898e-5 2.5610114e-1 2.5610114e-1
2.5268797e-1 -1.898e-5 2.4599742e-1 2.4599742e-1
2.6755197e-1 -1.898e-5 2.3611465e-1 2.3611465e-1
2.8241597e-1 -1.898e-5 2.2645282e-1 2.2645282e-1
2.9727997e-1 -1.898e-5 2.1701192e-1 2.1701192e-1
3.1214397e-1 -1.898e-5 2.0779198e-1 2.0779198e-1
3.2700797e-1 -1.898e-5 1.9879294e-1 1.9879294e-1
3.4187196e-1 -1.898e-5 1.9001488e-1 1.9001488e-1
3.5673596e-1 -1.898e-5 1.8145767e-1 1.8145767e-1
3.7159996e-1 -1.898e-5 1.7312152e-1 1.7312152e-1
3.8646396e-1 -1.898e-5 1.6500626e-1 1.6500626e-1
4.0132796e-1 -1.898e-5 1.5711188e-1 1.5711188e-1
4.1619196e-1 -1.898e-5 1.4943849e-1 1.4943849e-1
4.3105595e-1 -1.898e-5 1.41986087e-1 1.41986087e-1
4.4591995e-1 -1.898e-5 1.34754562e-1 1.34754562e-1
4.6078395e-1 -1.898e-5 1.27743987e-1 1.27743987e-1
4.7564795e-1 -1.898e-5 1.2095433e-1 1.2095433e-1
4.9051195e-1 -1.898e-5 1.14385588e-1 1.14385588e-1
5.0537595e-1 -1.898e-5 1.08037843e-1 1.08037843e-1
5.2023994e-1 -1.898e-5 1.01911116e-1 1.01911116e-1
5.3510394e-1 -1.898e-5 9.600512e-2 9.600512e-2
5.4996794e-1 -1.898e-5 9.0320238e-2 9.0320238e-2
5.6483194e-1 -1.898e-5 8.485628e-2 8.485628e-2
5.7969594e-1 -1.898e-5 7.9613132e-2 7.9613132e-2
5.9455994e-1 -1.898e-5 7.459106e-2 7.459106e-2
6.0942393e-1 -1.898e-5 6.978989e-2 6.978989e-2
6.2428793e-1 -1.898e-5 6.520956e-2 6.520956e-2
6.3915193e-1 -1.898e-5 6.08503e-2 6.08503e-2
6.5401593e-1 -1.898e-5 5.671193e-2 5.671193e-2
6.6887993e-1 -1.898e-5 5.279448e-2 5.279448e-2
6.8374393e-1 -1.898e-5 4.909793e-2 4.909793e-2
6.9860793e-1 -1.898e-5 4.562244e-2 4.562244e-2
7.1347192e-1 -1.898e-5 4.236774e-2 4.236774e-2
7.2833592e-1 -1.898e-5 3.933412e-2 3.933412e-2
7.4319992e-1 -1.898e-5 3.652138e-2 3.652138e-2
7.5806392e-1 -1.898e-5 3.392924e-2 3.392924e-2
7.7292792e-1 -1.898e-5 3.155894e-2 3.155894e-2
7.8779192e-1 -1.898e-5 2.940898e-2 2.940898e-2
8.0265591e-1 -1.898e-5 2.747997e-2 2.747997e-2
8.1751991e-1 -1.898e-5 2.577174e-2 2.577174e-2
8.3238391e-1 -1.898e-5 2.428462e-2 2.428462e-2
8.4724791e-1 -1.898e-5 2.301837e-2 2.301837e-2
8.6211191e-1 -1.898e-5 2.197314e-2 2.197314e-2
8.769759e-1 -1.898e-5 2.114871e-2 2.114871e-2
8.918399e-1 -1.898e-5 2.05453e-2 2.05453e-2
9.067039e-1 -1.898e-5 2.016284e-2 2.016284e-2
9.215679e-1 -1.898e-5 2.000194e-2 2.000194e-2
9.364319e-1 -1.898e-5 2.00613e-2 2.00613e-2
9.512959e-1 -1.898e-5 2.034167e-2 2.034167e-2
9.661599e-1 -1.898e-5 2.0843e-2 2.0843e-2
9.810239e-1 -1.898e-5 2.156512e-2 2.156512e-2
9.958879e-1 -1.898e-5 2.250827e-2 2.250827e-2
1.01075189e0 -1.898e-5 2.367244e-2 2.367244e-2
1.02561589e0 -1.898e-5 2.505733e-2 2.505733e-2
1.04047989e0 -1.898e-5 2.666331e-2 2.666331e-2
1.05534389e0 -1.898e-5 2.849025e-2 2.849025e-2
1.07020789e0 -1.898e-5 3.053806e-2 3.053806e-2
1.08507188e0 -1.898e-5 3.28075e-2 3.28075e-2
1.09993588e0 -1.898e-5 3.529727e-2 3.529727e-2

0.0e0 1.349402e-2 4.506018e-1 4.506018e-1
1.4863998e-2 1.349402e-2 4.3696304e-1 4.3696304e-1
2.9727997e-2 1.349402e-2 4.235454e-1 4.235454e-1
4.4591995e-2 1.349402e-2 4.1034846e-1 4.1034846e-1
5.9455994e-2 1.349402e-2 3.973725e-1 3.973725e-1
7.4319992e-2 1.349402e-2 3.8461761e-1 3.8461761e-1
8.918399e-2 1.349402e-2 3.7208356e-1 3.7208356e-1
1.04047989e-1 1.349402e-2 3.5977043e-1 3.5977043e-1
1.18911987e-1 1.349402e-2 3.4767822e-1 3.4767822e-1
1.33775986e-1 1.349402e-2 3.3580708e-1 3.3580708e-1
1.4863998e-1 1.349402e-2 3.2415677e-1 3.2415677e-1
1.6350398e-1 1.349402e-2 3.1272739e-1 3.1272739e-1
1.7836798e-1 1.349402e-2 3.01519e-1 3.01519e-1
1.9323198e-1 1.349402e-2 2.9053152e-1 2.9053152e-1
2.0809598e-1 1.349402e-2 2.79765e-1 2.79765e-1
2.2295998e-1 1.349402e-2 2.692194e-1 2.692194e-1
2.3782397e-1 1.349402e-2 2.5889476e-1 2.5889476e-1
2.5268797e-1 1.349402e-2 2.4879105e-1 2.4879105e-1
2.6755197e-1 1.349402e-2 2.3890826e-1 2.3890826e-1
2.8241597e-1 1.349402e-2 2.2924644e-1 2.2924644e-1
2.9727997e-1 1.349402e-2 2.1980554e-1 2.1980554e-1
3.1214397e-1 1.349402e-2 2.1058559e-1 2.1058559e-1
3.2700797e-1 1.349402e-2 2.0158656e-1 2.0158656e-1
3.4187196e-1 1.349402e-2 1.9280849e-1 1.9280849e-1
3.5673596e-1 1.349402e-2 1.8425134e-1 1.8425134e-1
3.7159996e-1 1.349402e-2 1.7591513e-1 1.7591513e-1
3.8646396e-1 1.349402e-2 1.6779988e-1 1.6779988e-1
4.0132796e-1 1.349402e-2 1.5990555e-1 1.5990555e-1
4.1619196e-1 1.349402e-2 1.522321e-1 1.522321e-1
4.3105595e-1 1.349402e-2 1.4477971e-1 1.4477971e-1
4.4591995e-1 1.349402e-2 1.37548207e-1 1.37548207e-1
4.6078395e-1 1.349402e-2 1.30537566e-1 1.30537566e-1
4.7564795e-1 1.349402e-2 1.23748006e-1 1.23748006e-1
4.9051195e-1 1.349402e-2 1.17179324e-1 1.17179324e-1
5.0537595e-1 1.349402e-2 1.10831519e-1 1.10831519e-1
5.2023994e-1 1.349402e-2 1.04704715e-1 1.04704715e-1
5.3510394e-1 1.349402e-2 9.8798856e-2 9.8798856e-2
5.4996794e-1 1.349402e-2 9.3113817e-2 9.3113817e-2
5.6483194e-1 1.349402e-2 8.764987e-2 8.764987e-2
5.7969594e-1 1.349402e-2 8.240678e-2 8.240678e-2
5.9455994e-1 1.349402e-2 7.7384659e-2 7.7384659e-2
6.0942393e-1 1.349402e-2 7.2583469e-2 7.2583469e-2
6.2428793e-1 1.349402e-2 6.800322e-2 6.800322e-2
6.3915193e-1 1.349402e-2 6.364388e-2 6.364388e-2
6.5401593e-1 1.349402e-2 5.950554e-2 5.950554e-2
6.6887993e-1 1.349402e-2 5.558806e-2 5.558806e-2
6.8374393e-1 1.349402e-2 5.189154e-2 5.189154e-2
6.9860793e-1 1.349402e-2 4.841602e-2 4.841602e-2
7.1347192e-1 1.349402e-2 4.516132e-2 4.516132e-2
7.2833592e-1 1.349402e-2 4.21277e-2 4.21277e-2
7.4319992e-1 1.349402e-2 3.931497e-2 3.931497e-2
7.5806392e-1 1.349402e-2 3.672311e-2 3.672311e-2
7.7292792e-1 1.349402e-2 3.435199e-2 3.435199e-2
7.8779192e-1 1.349402e-2 3.220203e-2 3.220203e-2
8.0265591e-1 1.349402e-2 3.027301e-2 3.027301e-2
8.1751991e-1 1.349402e-2 2.856548e-2 2.856548e-2
8.3238391e-1 1.349402e-2 2.707835e-2 2.707835e-2
8.4724791e-1 1.349402e-2 2.58121e-2 2.58121e-2
8.6211191e-1 1.349402e-2 2.476688e-2 2.476688e-2
8.769759e-1 1.349402e-2 2.394244e-2 2.394244e-2
8.918399e-1 1.349402e-2 2.333904e-2 2.333904e-2
9.067039e-1 1.349402e-2 2.295657e-2 2.295657e-2
9.215679e-1 1.349402e-2 2.279498e-2 2.279498e-2
9.364319e-1 1.349402e-2 2.285434e-2 2.285434e-2
9.512959e-1 1.349402e-2 2.313472e-2 2.313472e-2
9.661599e-1 1.349402e-2 2.363673e-2 2.363673e-2
9.810239e-1 1.349402e-2 2.435886e-2 2.435886e-2
9.958879e-1 1.349402e-2 2.5302e-2 2.5302e-2
1.01075189e0 1.349402e-2 2.646617e-2 2.646617e-2
1.02561589e0 1.349402e-2 2.785106e-2 2.785106e-2
1.04047989e0 1.349402e-2 2.945705e-2 2.945705e-2
1.05534389e0 1.349402e-2 3.128398e-2 3.128398e-2
1.07020789e0 1.349402e-2 3.333179e-2 3.333179e-2
1.08507188e0 1.349402e-2 3.560054e-2 3.560054e-2
1.09993588e0 1.349402e-2 3.809032e-2 3.809032e-2

0.0e0 2.700702e-2 4.5357811e-1 4.5357811e-1
1.4863998e-2 2.700702e-2 4.3993927e-1 4.3993927e-1
2.9727997e-2 2.700702e-2 4.2652156e-1 4.2652156e-1
4.4591995e-2 2.700702e-2 4.1332472e-1 4.1332472e-1
5.9455994e-2 2.700702e-2 4.0034875e-1 4.0034875e-1
7.4319992e-2 2.700702e-2 3.8759387e-1 3.8759387e-1
8.918399e-2 2.700702e-2 3.750598e-1 3.750598e-1
1.04047989e-1 2.700702e-2 3.6274667e-1 3.6274667e-1
1.18911987e-1 2.700702e-2 3.5065446e-1 3.5065446e-1
1.33775986e-1 2.700702e-2 3.3878333e-1 3.3878333e-1
1.4863998e-1 2.700702e-2 3.2713303e-1 3.2713303e-1
1.6350398e-1 2.700702e-2 3.1570367e-1 3.1570367e-1
1.7836798e-1 2.700702e-2 3.0449524e-1 3.0449524e-1
1.9323198e-1 2.700702e-2 2.9350778e-1 2.9350778e-1
2.0809598e-1 2.700702e-2 2.8274124e-1 2.8274124e-1
2.2295998e-1 2.700702e-2 2.7219566e-1 2.7219566e-1
2.3782397e-1 2.700702e-2 2.61871e-1 2.61871e-1
2.5268797e-1 2.700702e-2 2.517673e-1 2.517673e-1
2.6755197e-1 2.700702e-2 2.4188452e-1 2.4188452e-1
2.8241597e-1 2.700702e-2 2.322227e-1 2.322227e-1
2.9727997e-1 2.700702e-2 2.227818e-1 2.227818e-1
3.1214397e-1 2.700702e-2 2.1356184e-1 2.1356184e-1
3.2700797e-1 2.700702e-2 2.0456282e-1 2.0456282e-1
3.4187196e-1 2.700702e-2 1.9578474e-1 1.9578474e-1
3.5673596e-1 2.700702e-2 1.872276e-1 1.872276e-1
3.7159996e-1 2.700702e-2 1.7889139e-1 1.7889139e-1
3.8646396e-1 2.700702e-2 1.7077612e-1 1.7077612e-1
4.0132796e-1 2.700702e-2 1.628818e-1 1.628818e-1
4.1619196e-1 2.700702e-2 1.5520836e-1 1.5520836e-1
4.3105595e-1 2.700702e-2 1.4775597e-1 1.4775597e-1
4.4591995e-1 2.700702e-2 1.40524461e-1 1.40524461e-1
4.6078395e-1 2.700702e-2 1.33513821e-1 1.33513821e-1
4.7564795e-1 2.700702e-2 1.26724246e-1 1.26724246e-1
4.9051195e-1 2.700702e-2 1.20155565e-1 1.20155565e-1
5.0537595e-1 2.700702e-2 1.1380774e-1 1.1380774e-1
5.2023994e-1 2.700702e-2 1.07680956e-1 1.07680956e-1
5.3510394e-1 2.700702e-2 1.01775096e-1 1.01775096e-1
5.4996794e-1 2.700702e-2 9.6090134e-2 9.6090134e-2
5.6483194e-1 2.700702e-2 9.0626111e-2 9.0626111e-2
5.7969594e-1 2.700702e-2 8.5383026e-2 8.5383026e-2
5.9455994e-1 2.700702e-2 8.0360976e-2 8.0360976e-2
6.0942393e-1 2.700702e-2 7.5559709e-2 7.5559709e-2
6.2428793e-1 2.700702e-2 7.0979475e-2 7.0979475e-2
6.3915193e-1 2.700702e-2 6.662012e-2 6.662012e-2
6.5401593e-1 2.700702e-2 6.248184e-2 6.248184e-2
6.6887993e-1 2.700702e-2 5.856439e-2 5.856439e-2
6.8374393e-1 2.700702e-2 5.486778e-2 5.486778e-2
6.9860793e-1 2.700702e-2 5.139227e-2 5.139227e-2
7.1347192e-1 2.700702e-2 4.813763e-2 4.813763e-2
7.2833592e-1 2.700702e-2 4.510394e-2 4.510394e-2
7.4319992e-1 2.700702e-2 4.229114e-2 4.229114e-2
7.5806392e-1 2.700702e-2 3.969936e-2 3.969936e-2
7.7292792e-1 2.700702e-2 3.732837e-2 3.732837e-2
7.8779192e-1 2.700702e-2 3.51784e-2 3.51784e-2
8.0265591e-1 2.700702e-2 3.324939e-2 3.324939e-2
8.1751991e-1 2.700702e-2 3.154178e-2 3.154178e-2
8.3238391e-1 2.700702e-2 3.005473e-2 3.005473e-2
8.4724791e-1 2.700702e-2 2.878848e-2 2.878848e-2
8.6211191e-1 2.700702e-2 2.774326e-2 2.774326e-2
8.769759e-1 2.700702e-2 2.691875e-2 2.691875e-2
8.918399e-1 2.700702e-2 2.631534e-2 2.631534e-2
9.067039e-1 2.700702e-2 2.593295e-2 2.593295e-2
9.215679e-1 2.700702e-2 2.577136e-2 2.577136e-2
9.364319e-1 2.700702e-2 2.583072e-2 2.583072e-2
9.512959e-1 2.700702e-2 2.611102e-2 2.611102e-2
9.661599e-1 2.700702e-2 2.661243e-2 2.661243e-2
9.810239e-1 2.700702e-2 2.733516e-2 2.733516e-2
9.958879e-1 2.700702e-2 2.82783e-2 2.82783e-2
1.01075189e0 2.700702e-2 2.944255e-2 2.944255e-2
1.02561589e0 2.700702e-2 3.082736e-2 3.082736e-2
1.04047989e0 2.700702e-2 3.243335e-2 3.243335e-2
1.05534389e0 2.700702e-2 3.426028e-2 3.426028e-2
1.07020789e0 2.700702e-2 3.630809e-2 3.630809e-2
1.08507188e0 2.700702e-2 3.857692e-2 3.857692e-2
1.09993588e0 2.700702e-2 4.10667e-2 4.10667e-2

0.0e0 4.052002e-2 4.5673692e-1 4.5673692e-1
1.4863998e-2 4.052002e-2 4.4309813e-1 4.4309813e-1
2.9727997e-2 4.052002e-2 4.296805e-1 4.296805e-1
4.4591995e-2 4.052002e-2 4.1648357e-1 4.1648357e-1
5.9455994e-2 4.052002e-2 4.0350761e-1 4.0350761e-1
7.4319992e-2 4.052002e-2 3.9075273e-1 3.9075273e-1
8.918399e-2 4.052002e-2 3.7821866e-1 3.7821866e-1
1.04047989e-1 4.052002e-2 3.6590552e-1 3.6590552e-1
1.18911987e-1 4.052002e-2 3.5381334e-1 3.5381334e-1
1.33775986e-1 4.052002e-2 3.419422e-1 3.419422e-1
1.4863998e-1 4.052002e-2 3.3029187e-1 3.3029187e-1
1.6350398e-1 4.052002e-2 3.1886253e-1 3.1886253e-1
1.7836798e-1 4.052002e-2 3.076541e-1 3.076541e-1
1.9323198e-1 4.052002e-2 2.9666663e-1 2.9666663e-1
2.0809598e-1 4.052002e-2 2.8590012e-1 2.8590012e-1
2.2295998e-1 4.052002e-2 2.753545e-1 2.753545e-1
2.3782397e-1 4.052002e-2 2.6502988e-1 2.6502988e-1
2.5268797e-1 4.052002e-2 2.5492615e-1 2.5492615e-1
2.6755197e-1 4.052002e-2 2.4504338e-1 2.4504338e-1
2.8241597e-1 4.052002e-2 2.3538155e-1 2.3538155e-1
2.9727997e-1 4.052002e-2 2.2594064e-1 2.2594064e-1
3.1214397e-1 4.052002e-2 2.167207e-1 2.167207e-1
3.2700797e-1 4.052002e-2 2.0772166e-1 2.0772166e-1
3.4187196e-1 4.052002e-2 1.989436e-1 1.989436e-1
3.5673596e-1 4.052002e-2 1.903864e-1 1.903864e-1
3.7159996e-1 4.052002e-2 1.8205031e-1 1.8205031e-1
3.8646396e-1 4.052002e-2 1.7393498e-1 1.7393498e-1
4.0132796e-1 4.052002e-2 1.6604059e-1 1.6604059e-1
4.1619196e-1 4.052002e-2 1.5836722e-1 1.5836722e-1
4.3105595e-1 4.052002e-2 1.5091481e-1 1.5091481e-1
4.4591995e-1 4.052002e-2 1.4368324e-1 1.4368324e-1
4.6078395e-1 4.052002e-2 1.36672676e-1 1.36672676e-1
4.7564795e-1 4.052002e-2 1.29883092e-1 1.29883092e-1
4.9051195e-1 4.052002e-2 1.23314363e-1 1.23314363e-1
5.0537595e-1 4.052002e-2 1.16966628e-1 1.16966628e-1
5.2023994e-1 4.052002e-2 1.10839835e-1 1.10839835e-1
5.3510394e-1 4.052002e-2 1.04933914e-1 1.04933914e-1
5.4996794e-1 4.052002e-2 9.9248935e-2 9.9248935e-2
5.6483194e-1 4.052002e-2 9.378499e-2 9.378499e-2
5.7969594e-1 4.052002e-2 8.8541829e-2 8.8541829e-2
5.9455994e-1 4.052002e-2 8.3519777e-2 8.3519777e-2
6.0942393e-1 4.052002e-2 7.8718578e-2 7.8718578e-2
6.2428793e-1 4.052002e-2 7.4138278e-2 7.4138278e-2
6.3915193e-1 4.052002e-2 6.9778972e-2 6.9778972e-2
6.5401593e-1 4.052002e-2 6.564066e-2 6.564066e-2
6.6887993e-1 4.052002e-2 6.172318e-2 6.172318e-2
6.8374393e-1 4.052002e-2 5.802666e-2 5.802666e-2
6.9860793e-1 4.052002e-2 5.455113e-2 5.455113e-2
7.1347192e-1 4.052002e-2 5.129645e-2 5.129645e-2
7.2833592e-1 4.052002e-2 4.826282e-2 4.826282e-2
7.4319992e-1 4.052002e-2 4.54501e-2 4.54501e-2
7.5806392e-1 4.052002e-2 4.285823e-2 4.285823e-2
7.7292792e-1 4.052002e-2 4.048738e-2 4.048738e-2
7.8779192e-1 4.052002e-2 3.833728e-2 3.833728e-2
8.0265591e-1 4.052002e-2 3.640826e-2 3.640826e-2
8.1751991e-1 4.052002e-2 3.470004e-2 3.470004e-2
8.3238391e-1 4.052002e-2 3.321361e-2 3.321361e-2
8.4724791e-1 4.052002e-2 3.194736e-2 3.194736e-2
8.6211191e-1 4.052002e-2 3.090213e-2 3.090213e-2
8.769759e-1 4.052002e-2 3.00777e-2 3.00777e-2
8.918399e-1 4.052002e-2 2.947429e-2 2.947429e-2
9.067039e-1 4.052002e-2 2.909183e-2 2.909183e-2
9.215679e-1 4.052002e-2 2.893024e-2 2.893024e-2
9.364319e-1 4.052002e-2 2.89896e-2 2.89896e-2
9.512959e-1 4.052002e-2 2.926997e-2 2.926997e-2
9.661599e-1 4.052002e-2 2.97713e-2 2.97713e-2
9.810239e-1 4.052002e-2 3.049342e-2 3.049342e-2
9.958879e-1 4.052002e-2 3.143726e-2 3.143726e-2
1.01075189e0 4.052002e-2 3.260143e-2 3.260143e-2
1.02561589e0 4.052002e-2 3.398631e-2 3.398631e-2
1.04047989e0 4.052002e-2 3.55923e-2 3.55923e-2
1.05534389e0 4.052002e-2 3.741924e-2 3.741924e-2
1.07020789e0 4.052002e-2 3.946704e-2 3.946704e-2
1.08507188e0 4.052002e-2 4.17358e-2 4.17358e-2
1.09993588e0 4.052002e-2 4.422557e-2 4.422557e-2

0.0e0 5.403302e-2 4.6007837e-1 4.6007837e-1
1.4863998e-2 5.403302e-2 4.4643958e-1 4.4643958e-1
2.9727997e-2 5.403302e-2 4.3302196e-1 4.3302196e-1
4.4591995e-2 5.403302e-2 4.1982503e-1 4.1982503e-1
5.9455994e-2 5.403302e-2 4.0684908e-1 4.0684908e-1
7.4319992e-2 5.403302e-2 3.940942e-1 3.940942e-1
8.918399e-2 5.403302e-2 3.815601e-1 3.815601e-1
1.04047989e-1 5.403302e-2 3.6924696e-1 3.6924696e-1
1.18911987e-1 5.403302e-2 3.5715479e-1 3.5715479e-1
1.33775986e-1 5.403302e-2 3.4528365e-1 3.4528365e-1
1.4863998e-1 5.403302e-2 3.3363333e-1 3.3363333e-1
1.6350398e-1 5.403302e-2 3.22204e-1 3.22204e-1
1.7836798e-1 5.403302e-2 3.1099557e-1 3.1099557e-1
1.9323198e-1 5.403302e-2 3.0000809e-1 3.0000809e-1
2.0809598e-1 5.403302e-2 2.8924156e-1 2.8924156e-1
2.2295998e-1 5.403302e-2 2.7869597e-1 2.7869597e-1
2.3782397e-1 5.403302e-2 2.6837132e-1 2.6837132e-1
2.5268797e-1 5.403302e-2 2.5826761e-1 2.5826761e-1
2.6755197e-1 5.403302e-2 2.4838484e-1 2.4838484e-1
2.8241597e-1 5.403302e-2 2.38723e-1 2.38723e-1
2.9727997e-1 5.403302e-2 2.292821e-1 2.292821e-1
3.1214397e-1 5.403302e-2 2.2006216e-1 2.2006216e-1
3.2700797e-1 5.403302e-2 2.1106313e-1 2.1106313e-1
3.4187196e-1 5.403302e-2 2.0228506e-1 2.0228506e-1
3.5673596e-1 5.403302e-2 1.9372786e-1 1.9372786e-1
3.7159996e-1 5.403302e-2 1.8539171e-1 1.8539171e-1
3.8646396e-1 5.403302e-2 1.7727644e-1 1.7727644e-1
4.0132796e-1 5.403302e-2 1.6938205e-1 1.6938205e-1
4.1619196e-1 5.403302e-2 1.6170868e-1 1.6170868e-1
4.3105595e-1 5.403302e-2 1.5425627e-1 1.5425627e-1
4.4591995e-1 5.403302e-2 1.4702469e-1 1.4702469e-1
4.6078395e-1 5.403302e-2 1.40014136e-1 1.40014136e-1
4.7564795e-1 5.403302e-2 1.33224551e-1 1.33224551e-1
4.9051195e-1 5.403302e-2 1.266558e-1 1.266558e-1
5.0537595e-1 5.403302e-2 1.20308098e-1 1.20308098e-1
5.2023994e-1 5.403302e-2 1.14181294e-1 1.14181294e-1
5.3510394e-1 5.403302e-2 1.08275374e-1 1.08275374e-1
5.4996794e-1 5.403302e-2 1.02590395e-1 1.02590395e-1
5.6483194e-1 5.403302e-2 9.712645e-2 9.712645e-2
5.7969594e-1 5.403302e-2 9.1883278e-2 9.1883278e-2
5.9455994e-1 5.403302e-2 8.6861237e-2 8.6861237e-2
6.0942393e-1 5.403302e-2 8.2060048e-2 8.2060048e-2
6.2428793e-1 5.403302e-2 7.7479738e-2 7.7479738e-2
6.3915193e-1 5.403302e-2 7.3120442e-2 7.3120442e-2
6.5401593e-1 5.403302e-2 6.898212e-2 6.898212e-2
6.6887993e-1 5.403302e-2 6.506464e-2 6.506464e-2
6.8374393e-1 5.403302e-2 6.136812e-2 6.136812e-2
6.9860793e-1 5.403302e-2 5.78926e-2 5.78926e-2
7.1347192e-1 5.403302e-2 5.46379e-2 5.46379e-2
7.2833592e-1 5.403302e-2 5.160428e-2 5.160428e-2
7.4319992e-1 5.403302e-2 4.879153e-2 4.879153e-2
7.5806392e-1 5.403302e-2 4.619968e-2 4.619968e-2
7.7292792e-1 5.403302e-2 4.382884e-2 4.382884e-2
7.8779192e-1 5.403302e-2 4.16788e-2 4.16788e-2
8.0265591e-1 5.403302e-2 3.974979e-2 3.974979e-2
8.1751991e-1 5.403302e-2 3.804156e-2 3.804156e-2
8.3238391e-1 5.403302e-2 3.655444e-2 3.655444e-2
8.4724791e-1 5.403302e-2 3.52882e-2 3.52882e-2
8.6211191e-1 5.403302e-2 3.424365e-2 3.424365e-2
8.769759e-1 5.403302e-2 3.341922e-2 3.341922e-2
8.918399e-1 5.403302e-2 3.281581e-2 3.281581e-2
9.067039e-1 5.403302e-2 3.243335e-2 3.243335e-2
9.215679e-1 5.403302e-2 3.227176e-2 3.227176e-2
9.364319e-1 5.403302e-2 3.233112e-2 3.233112e-2
9.512959e-1 5.403302e-2 3.26115e-2 3.26115e-2
9.661599e-1 5.403302e-2 3.311282e-2 3.311282e-2
9.810239e-1 5.403302e-2 3.383495e-2 3.383495e-2
9.958879e-1 5.403302e-2 3.477878e-2 3.477878e-2
1.01075189e0 5.403302e-2 3.594226e-2 3.594226e-2
1.02561589e0 5.403302e-2 3.732784e-2 3.732784e-2
1.04047989e0 5.403302e-2 3.893382e-2 3.893382e-2
1.05534389e0 5.403302e-2 4.076076e-2 4.076076e-2
1.07020789e0 5.403302e-2 4.280856e-2 4.280856e-2
1.08507188e0 5.403302e-2 4.507732e-2 4.507732e-2
1.09993588e0 5.403302e-2 4.75671e-2 4.75671e-2

0.0e0 6.754602e-2 4.6360245e-1 4.6360245e-1
1.4863998e-2 6.754602e-2 4.499637e-1 4.499637e-1
2.9727997e-2 6.754602e-2 4.36546e-1 4.36546e-1
4.4591995e-2 6.754602e-2 4.2334908e-1 4.2334908e-1
5.9455994e-2 6.754602e-2 4.1037317e-1 4.1037317e-1
7.4319992e-2 6.754602e-2 3.9761824e-1 3.9761824e-1
8.918399e-2 6.754602e-2 3.8508417e-1 3.8508417e-1
1.04047989e-1 6.754602e-2 3.7277103e-1 3.7277103e-1
1.18911987e-1 6.754602e-2 3.6067883e-1 3.6067883e-1
1.33775986e-1 6.754602e-2 3.4880771e-1 3.4880771e-1
1.4863998e-1 6.754602e-2 3.3715738e-1 3.3715738e-1
1.6350398e-1 6.754602e-2 3.2572804e-1 3.2572804e-1
1.7836798e-1 6.754602e-2 3.1451964e-1 3.1451964e-1
1.9323198e-1 6.754602e-2 3.0353217e-1 3.0353217e-1
2.0809598e-1 6.754602e-2 2.9276563e-1 2.9276563e-1
2.2295998e-1 6.754602e-2 2.8222002e-1 2.8222002e-1
2.3782397e-1 6.754602e-2 2.7189539e-1 2.7189539e-1
2.5268797e-1 6.754602e-2 2.6179167e-1 2.6179167e-1
2.6755197e-1 6.754602e-2 2.519089e-1 2.519089e-1
2.8241597e-1 6.754602e-2 2.4224706e-1 2.4224706e-1
2.9727997e-1 6.754602e-2 2.3280615e-1 2.3280615e-1
3.1214397e-1 6.754602e-2 2.2358621e-1 2.2358621e-1
3.2700797e-1 6.754602e-2 2.1458717e-1 2.1458717e-1
3.4187196e-1 6.754602e-2 2.0580911e-1 2.0580911e-1
3.5673596e-1 6.754602e-2 1.9725197e-1 1.9725197e-1
3.7159996e-1 6.754602e-2 1.8891583e-1 1.8891583e-1
3.8646396e-1 6.754602e-2 1.8080049e-1 1.8080049e-1
4.0132796e-1 6.754602e-2 1.7290611e-1 1.7290611e-1
4.1619196e-1 6.754602e-2 1.6523273e-1 1.6523273e-1
4.3105595e-1 6.754602e-2 1.5778032e-1 1.5778032e-1
4.4591995e-1 6.754602e-2 1.5054875e-1 1.5054875e-1
4.6078395e-1 6.754602e-2 1.4353818e-1 1.4353818e-1
4.7564795e-1 6.754602e-2 1.36748602e-1 1.36748602e-1
4.9051195e-1 6.754602e-2 1.30179851e-1 1.30179851e-1
5.0537595e-1 6.754602e-2 1.23832109e-1 1.23832109e-1
5.2023994e-1 6.754602e-2 1.17705305e-1 1.17705305e-1
5.3510394e-1 6.754602e-2 1.11799394e-1 1.11799394e-1
5.4996794e-1 6.754602e-2 1.06114482e-1 1.06114482e-1
5.6483194e-1 6.754602e-2 1.006504e-1 1.006504e-1
5.7969594e-1 6.754602e-2 9.5407375e-2 9.5407375e-2
5.9455994e-1 6.754602e-2 9.0385335e-2 9.0385335e-2
6.0942393e-1 6.754602e-2 8.5584073e-2 8.5584073e-2
6.2428793e-1 6.754602e-2 8.1003836e-2 8.1003836e-2
6.3915193e-1 6.754602e-2 7.664453e-2 7.664453e-2
6.5401593e-1 6.754602e-2 7.2506131e-2 7.2506131e-2
6.6887993e-1 6.754602e-2 6.858873e-2 6.858873e-2
6.8374393e-1 6.754602e-2 6.48922e-2 6.48922e-2
6.9860793e-1 6.754602e-2 6.141664e-2 6.141664e-2
7.1347192e-1 6.754602e-2 5.8162e-2 5.8162e-2
7.2833592e-1 6.754602e-2 5.512839e-2 5.512839e-2
7.4319992e-1 6.754602e-2 5.231558e-2 5.231558e-2
7.5806392e-1 6.754602e-2 4.97238e-2 4.97238e-2
7.7292792e-1 6.754602e-2 4.735294e-2 4.735294e-2
7.8779192e-1 6.754602e-2 4.520297e-2 4.520297e-2
8.0265591e-1 6.754602e-2 4.327396e-2 4.327396e-2
8.1751991e-1 6.754602e-2 4.156573e-2 4.156573e-2
8.3238391e-1 6.754602e-2 4.007861e-2 4.007861e-2
8.4724791e-1 6.754602e-2 3.881236e-2 3.881236e-2
8.6211191e-1 6.754602e-2 3.776714e-2 3.776714e-2
8.769759e-1 6.754602e-2 3.694339e-2 3.694339e-2
8.918399e-1 6.754602e-2 3.633998e-2 3.633998e-2
9.067039e-1 6.754602e-2 3.595752e-2 3.595752e-2
9.215679e-1 6.754602e-2 3.579593e-2 3.579593e-2
9.364319e-1 6.754602e-2 3.585529e-2 3.585529e-2
9.512959e-1 6.754602e-2 3.613567e-2 3.613567e-2
9.661599e-1 6.754602e-2 3.6637e-2 3.6637e-2
9.810239e-1 6.754602e-2 3.735912e-2 3.735912e-2
9.958879e-1 6.754602e-2 3.830226e-2 3.830226e-2
1.01075189e0 6.754602e-2 3.946643e-2 3.946643e-2
1.02561589e0 6.754602e-2 4.0852e-2 4.0852e-2
1.04047989e0 6.754602e-2 4.2458e-2 4.2458e-2
1.05534389e0 6.754602e-2 4.428493e-2 4.428493e-2
1.07020789e0 6.754602e-2 4.633273e-2 4.633273e-2
1.08507188e0 6.754602e-2 4.860149e-2 4.860149e-2
1.09993588e0 6.754602e-2 5.109126e-2 5.109126e-2

0.0e0 8.105902e-2 4.6730907e-1 4.6730907e-1
1.4863998e-2 8.105902e-2 4.5367032e-1 4.5367032e-1
2.9727997e-2 8.105902e-2 4.4025262e-1 4.4025262e-1
4.4591995e-2 8.105902e-2 4.270557e-1 4.270557e-1
5.9455994e-2 8.105902e-2 4.1407971e-1 4.1407971e-1
7.4319992e-2 8.105902e-2 4.0132486e-1 4.0132486e-1
8.918399e-2 8.105902e-2 3.8879079e-1 3.8879079e-1
1.04047989e-1 8.105902e-2 3.7647765e-1 3.7647765e-1
1.18911987e-1 8.105902e-2 3.6438545e-1 3.6438545e-1
1.33775986e-1 8.105902e-2 3.5251431e-1 3.5251431e-1
1.4863998e-1 8.105902e-2 3.40864e-1 3.40864e-1
1.6350398e-1 8.105902e-2 3.2943466e-1 3.2943466e-1
1.7836798e-1 8.105902e-2 3.1822626e-1 3.1822626e-1
1.9323198e-1 8.105902e-2 3.0723878e-1 3.0723878e-1
2.0809598e-1 8.105902e-2 2.9647224e-1 2.9647224e-1
2.2295998e-1 8.105902e-2 2.8592664e-1 2.8592664e-1
2.3782397e-1 8.105902e-2 2.75602e-1 2.75602e-1
2.5268797e-1 8.105902e-2 2.6549829e-1 2.6549829e-1
2.6755197e-1 8.105902e-2 2.5561552e-1 2.5561552e-1
2.8241597e-1 8.105902e-2 2.4595367e-1 2.4595367e-1
2.9727997e-1 8.105902e-2 2.3651277e-1 2.3651277e-1
3.1214397e-1 8.105902e-2 2.2729283e-1 2.2729283e-1
3.2700797e-1 8.105902e-2 2.182938e-1 2.182938e-1
3.4187196e-1 8.105902e-2 2.0951573e-1 2.0951573e-1
3.5673596e-1 8.105902e-2 2.0095853e-1 2.0095853e-1
3.7159996e-1 8.105902e-2 1.9262238e-1 1.9262238e-1
3.8646396e-1 8.105902e-2 1.8450711e-1 1.8450711e-1
4.0132796e-1 8.105902e-2 1.7661272e-1 1.7661272e-1
4.1619196e-1 8.105902e-2 1.6893935e-1 1.6893935e-1
4.3105595e-1 8.105902e-2 1.6148694e-1 1.6148694e-1
4.4591995e-1 8.105902e-2 1.5425537e-1 1.5425537e-1
4.6078395e-1 8.105902e-2 1.472448e-1 1.472448e-1
4.7564795e-1 8.105902e-2 1.4045522e-1 1.4045522e-1
4.9051195e-1 8.105902e-2 1.33886465e-1 1.33886465e-1
5.0537595e-1 8.105902e-2 1.27538722e-1 1.27538722e-1
5.2023994e-1 8.105902e-2 1.21411914e-1 1.21411914e-1
5.3510394e-1 8.105902e-2 1.15505994e-1 1.15505994e-1
5.4996794e-1 8.105902e-2 1.0982109e-1 1.0982109e-1
5.6483194e-1 8.105902e-2 1.0435707e-1 1.0435707e-1
5.7969594e-1 8.105902e-2 9.9113985e-2 9.9113985e-2
5.9455994e-1 8.105902e-2 9.4091933e-2 9.4091933e-2
6.0942393e-1 8.105902e-2 8.9290753e-2 8.9290753e-2
6.2428793e-1 8.105902e-2 8.4710432e-2 8.4710432e-2
6.3915193e-1 8.105902e-2 8.0351138e-2 8.0351138e-2
6.5401593e-1 8.105902e-2 7.6212799e-2 7.6212799e-2
6.6887993e-1 8.105902e-2 7.229535e-2 7.229535e-2
6.8374393e-1 8.105902e-2 6.859882e-2 6.859882e-2
6.9860793e-1 8.105902e-2 6.51233e-2 6.51233e-2
7.1347192e-1 8.105902e-2 6.186859e-2 6.186859e-2
7.2833592e-1 8.105902e-2 5.883498e-2 5.883498e-2
7.4319992e-1 8.105902e-2 5.602226e-2 5.602226e-2
7.5806392e-1 8.105902e-2 5.343039e-2 5.343039e-2
7.7292792e-1 8.105902e-2 5.105956e-2 5.105956e-2
7.8779192e-1 8.105902e-2 4.890964e-2 4.890964e-2
8.0265591e-1 8.105902e-2 4.698062e-2 4.698062e-2
8.1751991e-1 8.105902e-2 4.527248e-2 4.527248e-2
8.3238391e-1 8.105902e-2 4.378535e-2 4.378535e-2
8.4724791e-1 8.105902e-2 4.25191e-2 4.25191e-2
8.6211191e-1 8.105902e-2 4.147388e-2 4.147388e-2
8.769759e-1 8.105902e-2 4.064944e-2 4.064944e-2
8.918399e-1 8.105902e-2 4.004604e-2 4.004604e-2
9.067039e-1 8.105902e-2 3.966426e-2 3.966426e-2
9.215679e-1 8.105902e-2 3.950267e-2 3.950267e-2
9.364319e-1 8.105902e-2 3.956203e-2 3.956203e-2
9.512959e-1 8.105902e-2 3.98424e-2 3.98424e-2
9.661599e-1 8.105902e-2 4.034373e-2 4.034373e-2
9.810239e-1 8.105902e-2 4.106586e-2 4.106586e-2
9.958879e-1 8.105902e-2 4.2009e-2 4.2009e-2
1.01075189e0 8.105902e-2 4.317317e-2 4.317317e-2
1.02561589e0 8.105902e-2 4.455806e-2 4.455806e-2
1.04047989e0 8.105902e-2 4.616405e-2 4.616405e-2
1.05534389e0 8.105902e-2 4.799098e-2 4.799098e-2
1.07020789e0 8.105902e-2 5.003947e-2 5.003947e-2
1.08507188e0 8.105902e-2 5.230823e-2 5.230823e-2
1.09993588e0 8.105902e-2 5.4798e-2 5.4798e-2

0.0e0 9.457202e-2 4.7119832e-1 4.7119832e-1
1.4863998e-2 9.457202e-2 4.5755951e-1 4.5755951e-1
2.9727997e-2 9.457202e-2 4.4414189e-1 4.4414189e-1
4.4591995e-2 9.457202e-2 4.3094496e-1 4.3094496e-1
5.9455994e-2 9.457202e-2 4.1796898e-1 4.1796898e-1
7.4319992e-2 9.457202e-2 4.0521416e-1 4.0521416e-1
8.918399e-2 9.457202e-2 3.9268004e-1 3.9268004e-1
1.04047989e-1 9.457202e-2 3.803669e-1 3.803669e-1
1.18911987e-1 9.457202e-2 3.6827472e-1 3.6827472e-1
1.33775986e-1 9.457202e-2 3.5640358e-1 3.5640358e-1
1.4863998e-1 9.457202e-2 3.4475327e-1 3.4475327e-1
1.6350398e-1 9.457202e-2 3.3332393e-1 3.3332393e-1
1.7836798e-1 9.457202e-2 3.2211551e-1 3.2211551e-1
1.9323198e-1 9.457202e-2 3.1112804e-1 3.1112804e-1
2.0809598e-1 9.457202e-2 3.0036153e-1 3.0036153e-1
2.2295998e-1 9.457202e-2 2.898159e-1 2.898159e-1
2.3782397e-1 9.457202e-2 2.7949126e-1 2.7949126e-1
2.5268797e-1 9.457202e-2 2.6938754e-1 2.6938754e-1
2.6755197e-1 9.457202e-2 2.5950478e-1 2.5950478e-1
2.8241597e-1 9.457202e-2 2.4984294e-1 2.4984294e-1
2.9727997e-1 9.457202e-2 2.4040204e-1 2.4040204e-1
3.1214397e-1 9.457202e-2 2.311821e-1 2.311821e-1
3.2700797e-1 9.457202e-2 2.2218306e-1 2.2218306e-1
3.4187196e-1 9.457202e-2 2.13405e-1 2.13405e-1
3.5673596e-1 9.457202e-2 2.048478e-1 2.048478e-1
3.7159996e-1 9.457202e-2 1.9651164e-1 1.9651164e-1
3.8646396e-1 9.457202e-2 1.8839638e-1 1.8839638e-1
4.0132796e-1 9.457202e-2 1.8050198e-1 1.8050198e-1
4.1619196e-1 9.457202e-2 1.7282861e-1 1.7282861e-1
4.3105595e-1 9.457202e-2 1.653762e-1 1.653762e-1
4.4591995e-1 9.457202e-2 1.5814464e-1 1.5814464e-1
4.6078395e-1 9.457202e-2 1.5113406e-1 1.5113406e-1
4.7564795e-1 9.457202e-2 1.4434448e-1 1.4434448e-1
4.9051195e-1 9.457202e-2 1.3777581e-1 1.3777581e-1
5.0537595e-1 9.457202e-2 1.31427998e-1 1.31427998e-1
5.2023994e-1 9.457202e-2 1.25301218e-1 1.25301218e-1
5.3510394e-1 9.457202e-2 1.19395244e-1 1.19395244e-1
5.4996794e-1 9.457202e-2 1.13710341e-1 1.13710341e-1
5.6483194e-1 9.457202e-2 1.08246394e-1 1.08246394e-1
5.7969594e-1 9.457202e-2 1.03003235e-1 1.03003235e-1
5.9455994e-1 9.457202e-2 9.7981183e-2 9.7981183e-2
6.0942393e-1 9.457202e-2 9.3179993e-2 9.3179993e-2
6.2428793e-1 9.457202e-2 8.8599683e-2 8.8599683e-2
6.3915193e-1 9.457202e-2 8.4240388e-2 8.4240388e-2
6.5401593e-1 9.457202e-2 8.010205e-2 8.010205e-2
6.6887993e-1 9.457202e-2 7.6184589e-2 7.6184589e-2
6.8374393e-1 9.457202e-2 7.248805e-2 7.248805e-2
6.9860793e-1 9.457202e-2 6.901256e-2 6.901256e-2
7.1347192e-1 9.457202e-2 6.575784e-2 6.575784e-2
7.2833592e-1 9.457202e-2 6.272424e-2 6.272424e-2
7.4319992e-1 9.457202e-2 5.991151e-2 5.991151e-2
7.5806392e-1 9.457202e-2 5.731964e-2 5.731964e-2
7.7292792e-1 9.457202e-2 5.49488e-2 5.49488e-2
7.8779192e-1 9.457202e-2 5.279883e-2 5.279883e-2
8.0265591e-1 9.457202e-2 5.086987e-2 5.086987e-2
8.1751991e-1 9.457202e-2 4.916179e-2 4.916179e-2
8.3238391e-1 9.457202e-2 4.767467e-2 4.767467e-2
8.4724791e-1 9.457202e-2 4.640842e-2 4.640842e-2
8.6211191e-1 9.457202e-2 4.536319e-2 4.536319e-2
8.769759e-1 9.457202e-2 4.453876e-2 4.453876e-2
8.918399e-1 9.457202e-2 4.393535e-2 4.393535e-2
9.067039e-1 9.457202e-2 4.355289e-2 4.355289e-2
9.215679e-1 9.457202e-2 4.339198e-2 4.339198e-2
9.364319e-1 9.457202e-2 4.345134e-2 4.345134e-2
9.512959e-1 9.457202e-2 4.373172e-2 4.373172e-2
9.661599e-1 9.457202e-2 4.423305e-2 4.423305e-2
9.810239e-1 9.457202e-2 4.495517e-2 4.495517e-2
9.958879e-1 9.457202e-2 4.589832e-2 4.589832e-2
1.01075189e0 9.457202e-2 4.706248e-2 4.706248e-2
1.02561589e0 9.457202e-2 4.844737e-2 4.844737e-2
1.04047989e0 9.457202e-2 5.005336e-2 5.005336e-2
1.05534389e0 9.457202e-2 5.18803e-2 5.18803e-2
1.07020789e0 9.457202e-2 5.392879e-2 5.392879e-2
1.08507188e0 9.457202e-2 5.619754e-2 5.619754e-2
1.09993588e0 9.457202e-2 5.868732e-2 5.868732e-2

0.0e0 1.0808502e-1 4.7527019e-1 4.7527019e-1
1.4863998e-2 1.0808502e-1 4.6163144e-1 4.6163144e-1
2.9727997e-2 1.0808502e-1 4.4821375e-1 4.4821375e-1
4.4591995e-2 1.0808502e-1 4.3501682e-1 4.3501682e-1
5.9455994e-2 1.0808502e-1 4.2204091e-1 4.2204091e-1
7.4319992e-2 1.0808502e-1 4.0928603e-1 4.0928603e-1
8.918399e-2 1.0808502e-1 3.967519e-1 3.967519e-1
1.04047989e-1 1.0808502e-1 3.8443877e-1 3.8443877e-1
1.18911987e-1 1.0808502e-1 3.7234657e-1 3.7234657e-1
1.33775986e-1 1.0808502e-1 3.6047543e-1 3.6047543e-1
1.4863998e-1 1.0808502e-1 3.488251e-1 3.488251e-1
1.6350398e-1 1.0808502e-1 3.3739578e-1 3.3739578e-1
1.7836798e-1 1.0808502e-1 3.2618738e-1 3.2618738e-1
1.9323198e-1 1.0808502e-1 3.151999e-1 3.151999e-1
2.0809598e-1 1.0808502e-1 3.0443338e-1 3.0443338e-1
2.2295998e-1 1.0808502e-1 2.9388776e-1 2.9388776e-1
2.3782397e-1 1.0808502e-1 2.8356313e-1 2.8356313e-1
2.5268797e-1 1.0808502e-1 2.734594e-1 2.734594e-1
2.6755197e-1 1.0808502e-1 2.6357664e-1 2.6357664e-1
2.8241597e-1 1.0808502e-1 2.539148e-1 2.539148e-1
2.9727997e-1 1.0808502e-1 2.444739e-1 2.444739e-1
3.1214397e-1 1.0808502e-1 2.3525395e-1 2.3525395e-1
3.2700797e-1 1.0808502e-1 2.2625491e-1 2.2625491e-1
3.4187196e-1 1.0808502e-1 2.1747685e-1 2.1747685e-1
3.5673596e-1 1.0808502e-1 2.0891965e-1 2.0891965e-1
3.7159996e-1 1.0808502e-1 2.0058356e-1 2.0058356e-1
3.8646396e-1 1.0808502e-1 1.9246823e-1 1.9246823e-1
4.0132796e-1 1.0808502e-1 1.8457384e-1 1.8457384e-1
4.1619196e-1 1.0808502e-1 1.7690047e-1 1.7690047e-1
4.3105595e-1 1.0808502e-1 1.6944806e-1 1.6944806e-1
4.4591995e-1 1.0808502e-1 1.6221655e-1 1.6221655e-1
4.6078395e-1 1.0808502e-1 1.5520592e-1 1.5520592e-1
4.7564795e-1 1.0808502e-1 1.4841634e-1 1.4841634e-1
4.9051195e-1 1.0808502e-1 1.4184758e-1 1.4184758e-1
5.0537595e-1 1.0808502e-1 1.35499846e-1 1.35499846e-1
5.2023994e-1 1.0808502e-1 1.29373074e-1 1.29373074e-1
5.3510394e-1 1.0808502e-1 1.23467131e-1 1.23467131e-1
5.4996794e-1 1.0808502e-1 1.17782228e-1 1.17782228e-1
5.6483194e-1 1.0808502e-1 1.12318126e-1 1.12318126e-1
5.7969594e-1 1.0808502e-1 1.07075122e-1 1.07075122e-1
5.9455994e-1 1.0808502e-1 1.02053072e-1 1.02053072e-1
6.0942393e-1 1.0808502e-1 9.725182e-2 9.725182e-2
6.2428793e-1 1.0808502e-1 9.2671571e-2 9.2671571e-2
6.3915193e-1 1.0808502e-1 8.8312265e-2 8.8312265e-2
6.5401593e-1 1.0808502e-1 8.4173859e-2 8.4173859e-2
6.6887993e-1 1.0808502e-1 8.0256467e-2 8.0256467e-2
6.8374393e-1 1.0808502e-1 7.655995e-2 7.655995e-2
6.9860793e-1 1.0808502e-1 7.308437e-2 7.308437e-2
7.1347192e-1 1.0808502e-1 6.982974e-2 6.982974e-2
7.2833592e-1 1.0808502e-1 6.679611e-2 6.679611e-2
7.4319992e-1 1.0808502e-1 6.398332e-2 6.398332e-2
7.5806392e-1 1.0808502e-1 6.139153e-2 6.139153e-2
7.7292792e-1 1.0808502e-1 5.902068e-2 5.902068e-2
7.8779192e-1 1.0808502e-1 5.687073e-2 5.687073e-2
8.0265591e-1 1.0808502e-1 5.494176e-2 5.494176e-2
8.1751991e-1 1.0808502e-1 5.323367e-2 5.323367e-2
8.3238391e-1 1.0808502e-1 5.174663e-2 5.174663e-2
8.4724791e-1 1.0808502e-1 5.048038e-2 5.048038e-2
8.6211191e-1 1.0808502e-1 4.943515e-2 4.943515e-2
8.769759e-1 1.0808502e-1 4.861072e-2 4.861072e-2
8.918399e-1 1.0808502e-1 4.800731e-2 4.800731e-2
9.067039e-1 1.0808502e-1 4.762485e-2 4.762485e-2
9.215679e-1 1.0808502e-1 4.746394e-2 4.746394e-2
9.364319e-1 1.0808502e-1 4.75233e-2 4.75233e-2
9.512959e-1 1.0808502e-1 4.780368e-2 4.780368e-2
9.661599e-1 1.0808502e-1 4.830501e-2 4.830501e-2
9.810239e-1 1.0808502e-1 4.902713e-2 4.902713e-2
9.958879e-1 1.0808502e-1 4.997028e-2 4.997028e-2
1.01075189e0 1.0808502e-1 5.113445e-2 5.113445e-2
1.02561589e0 1.0808502e-1 5.251933e-2 5.251933e-2
1.04047989e0 1.0808502e-1 5.412532e-2 5.412532e-2
1.05534389e0 1.0808502e-1 5.595226e-2 5.595226e-2
1.07020789e0 1.0808502e-1 5.800075e-2 5.800075e-2
1.08507188e0 1.0808502e-1 6.02695e-2 6.02695e-2
1.09993588e0 1.0808502e-1 6.275928e-2 6.275928e-2

0.0e0 1.2159802e-1 4.7952466e-1 4.7952466e-1
1.4863998e-2 1.2159802e-1 4.6588591e-1 4.6588591e-1
2.9727997e-2 1.2159802e-1 4.5246822e-1 4.5246822e-1
4.4591995e-2 1.2159802e-1 4.3927129e-1 4.3927129e-1
5.9455994e-2 1.2159802e-1 4.2629536e-1 4.2629536e-1
7.4319992e-2 1.2159802e-1 4.1354048e-1 4.1354048e-1
8.918399e-2 1.2159802e-1 4.0100636e-1 4.0100636e-1
1.04047989e-1 1.2159802e-1 3.8869322e-1 3.8869322e-1
1.18911987e-1 1.2159802e-1 3.7660104e-1 3.7660104e-1
1.33775986e-1 1.2159802e-1 3.647299e-1 3.647299e-1
1.4863998e-1 1.2159802e-1 3.5307957e-1 3.5307957e-1
1.6350398e-1 1.2159802e-1 3.4165024e-1 3.4165024e-1
1.7836798e-1 1.2159802e-1 3.3044183e-1 3.3044183e-1
1.9323198e-1 1.2159802e-1 3.1945436e-1 3.1945436e-1
2.0809598e-1 1.2159802e-1 3.0868785e-1 3.0868785e-1
2.2295998e-1 1.2159802e-1 2.9814224e-1 2.9814224e-1
2.3782397e-1 1.2159802e-1 2.8781758e-1 2.8781758e-1
2.5268797e-1 1.2159802e-1 2.7771388e-1 2.7771388e-1
2.6755197e-1 1.2159802e-1 2.678311e-1 2.678311e-1
2.8241597e-1 1.2159802e-1 2.5816927e-1 2.5816927e-1
2.9727997e-1 1.2159802e-1 2.4872836e-1 2.4872836e-1
3.1214397e-1 1.2159802e-1 2.3950842e-1 2.3950842e-1
3.2700797e-1 1.2159802e-1 2.3050938e-1 2.3050938e-1
3.4187196e-1 1.2159802e-1 2.2173132e-1 2.2173132e-1
3.5673596e-1 1.2159802e-1 2.1317412e-1 2.1317412e-1
3.7159996e-1 1.2159802e-1 2.0483803e-1 2.0483803e-1
3.8646396e-1 1.2159802e-1 1.967227e-1 1.967227e-1
4.0132796e-1 1.2159802e-1 1.8882838e-1 1.8882838e-1
4.1619196e-1 1.2159802e-1 1.8115494e-1 1.8115494e-1
4.3105595e-1 1.2159802e-1 1.7370253e-1 1.7370253e-1
4.4591995e-1 1.2159802e-1 1.6647096e-1 1.6647096e-1
4.6078395e-1 1.2159802e-1 1.5946039e-1 1.5946039e-1
4.7564795e-1 1.2159802e-1 1.526708e-1 1.526708e-1
4.9051195e-1 1.2159802e-1 1.4610205e-1 1.4610205e-1
5.0537595e-1 1.2159802e-1 1.39754315e-1 1.39754315e-1
5.2023994e-1 1.2159802e-1 1.33627544e-1 1.33627544e-1
5.3510394e-1 1.2159802e-1 1.277216e-1 1.277216e-1
5.4996794e-1 1.2159802e-1 1.22036697e-1 1.22036697e-1
5.6483194e-1 1.2159802e-1 1.16572606e-1 1.16572606e-1
5.7969594e-1 1.2159802e-1 1.11329591e-1 1.11329591e-1
5.9455994e-1 1.2159802e-1 1.0630754e-1 1.0630754e-1
6.0942393e-1 1.2159802e-1 1.0150628e-1 1.0150628e-1
6.2428793e-1 1.2159802e-1 9.692604e-2 9.692604e-2
6.3915193e-1 1.2159802e-1 9.2566745e-2 9.2566745e-2
6.5401593e-1 1.2159802e-1 8.8428328e-2 8.8428328e-2
6.6887993e-1 1.2159802e-1 8.4510925e-2 8.4510925e-2
6.8374393e-1 1.2159802e-1 8.081442e-2 8.081442e-2
6.9860793e-1 1.2159802e-1 7.733884e-2 7.733884e-2
7.1347192e-1 1.2159802e-1 7.40842e-2 7.40842e-2
7.2833592e-1 1.2159802e-1 7.105058e-2 7.105058e-2
7.4319992e-1 1.2159802e-1 6.823778e-2 6.823778e-2
7.5806392e-1 1.2159802e-1 6.5646e-2 6.5646e-2
7.7292792e-1 1.2159802e-1 6.327513e-2 6.327513e-2
7.8779192e-1 1.2159802e-1 6.112518e-2 6.112518e-2
8.0265591e-1 1.2159802e-1 5.919623e-2 5.919623e-2
8.1751991e-1 1.2159802e-1 5.748814e-2 5.748814e-2
8.3238391e-1 1.2159802e-1 5.600116e-2 5.600116e-2
8.4724791e-1 1.2159802e-1 5.473491e-2 5.473491e-2
8.6211191e-1 1.2159802e-1 5.368968e-2 5.368968e-2
8.769759e-1 1.2159802e-1 5.286525e-2 5.286525e-2
8.918399e-1 1.2159802e-1 5.226184e-2 5.226184e-2
9.067039e-1 1.2159802e-1 5.187938e-2 5.187938e-2
9.215679e-1 1.2159802e-1 5.171848e-2 5.171848e-2
9.364319e-1 1.2159802e-1 5.177715e-2 5.177715e-2
9.512959e-1 1.2159802e-1 5.205821e-2 5.205821e-2
9.661599e-1 1.2159802e-1 5.255954e-2 5.255954e-2
9.810239e-1 1.2159802e-1 5.328166e-2 5.328166e-2
9.958879e-1 1.2159802e-1 5.422481e-2 5.422481e-2
1.01075189e0 1.2159802e-1 5.538898e-2 5.538898e-2
1.02561589e0 1.2159802e-1 5.677386e-2 5.677386e-2
1.04047989e0 1.2159802e-1 5.837985e-2 5.837985e-2
1.05534389e0 1.2159802e-1 6.020679e-2 6.020679e-2
1.07020789e0 1.2159802e-1 6.22546e-2 6.22546e-2
1.08507188e0 1.2159802e-1 6.452335e-2 6.452335e-2
1.09993588e0 1.2159802e-1 6.701381e-2 6.701381e-2

0.0e0 1.3511102e-1 4.8396172e-1 4.8396172e-1
1.4863998e-2 1.3511102e-1 4.7032297e-1 4.7032297e-1
2.9727997e-2 1.3511102e-1 4.5690521e-1 4.5690521e-1
4.4591995e-2 1.3511102e-1 4.4370834e-1 4.4370834e-1
5.9455994e-2 1.3511102e-1 4.3073244e-1 4.3073244e-1
7.4319992e-2 1.3511102e-1 4.1797748e-1 4.1797748e-1
8.918399e-2 1.3511102e-1 4.0544344e-1 4.0544344e-1
1.04047989e-1 1.3511102e-1 3.9313033e-1 3.9313033e-1
1.18911987e-1 1.3511102e-1 3.810381e-1 3.810381e-1
1.33775986e-1 1.3511102e-1 3.6916696e-1 3.6916696e-1
1.4863998e-1 1.3511102e-1 3.5751663e-1 3.5751663e-1
1.6350398e-1 1.3511102e-1 3.460873e-1 3.460873e-1
1.7836798e-1 1.3511102e-1 3.348789e-1 3.348789e-1
1.9323198e-1 1.3511102e-1 3.2389143e-1 3.2389143e-1
2.0809598e-1 1.3511102e-1 3.1312491e-1 3.1312491e-1
2.2295998e-1 1.3511102e-1 3.025793e-1 3.025793e-1
2.3782397e-1 1.3511102e-1 2.9225467e-1 2.9225467e-1
2.5268797e-1 1.3511102e-1 2.8215094e-1 2.8215094e-1
2.6755197e-1 1.3511102e-1 2.7226817e-1 2.7226817e-1
2.8241597e-1 1.3511102e-1 2.6260632e-1 2.6260632e-1
2.9727997e-1 1.3511102e-1 2.5316544e-1 2.5316544e-1
3.1214397e-1 1.3511102e-1 2.4394548e-1 2.4394548e-1
3.2700797e-1 1.3511102e-1 2.3494644e-1 2.3494644e-1
3.4187196e-1 1.3511102e-1 2.2616838e-1 2.2616838e-1
3.5673596e-1 1.3511102e-1 2.1761124e-1 2.1761124e-1
3.7159996e-1 1.3511102e-1 2.0927509e-1 2.0927509e-1
3.8646396e-1 1.3511102e-1 2.0115976e-1 2.0115976e-1
4.0132796e-1 1.3511102e-1 1.9326544e-1 1.9326544e-1
4.1619196e-1 1.3511102e-1 1.85592e-1 1.85592e-1
4.3105595e-1 1.3511102e-1 1.7813959e-1 1.7813959e-1
4.4591995e-1 1.3511102e-1 1.7090808e-1 1.7090808e-1
4.6078395e-1 1.3511102e-1 1.6389745e-1 1.6389745e-1
4.7564795e-1 1.3511102e-1 1.5710786e-1 1.5710786e-1
4.9051195e-1 1.3511102e-1 1.5053918e-1 1.5053918e-1
5.0537595e-1 1.3511102e-1 1.4419138e-1 1.4419138e-1
5.2023994e-1 1.3511102e-1 1.38064595e-1 1.38064595e-1
5.3510394e-1 1.3511102e-1 1.32158722e-1 1.32158722e-1
5.4996794e-1 1.3511102e-1 1.26473718e-1 1.26473718e-1
5.6483194e-1 1.3511102e-1 1.21009723e-1 1.21009723e-1
5.7969594e-1 1.3511102e-1 1.15766692e-1 1.15766692e-1
5.9455994e-1 1.3511102e-1 1.10744571e-1 1.10744571e-1
6.0942393e-1 1.3511102e-1 1.0594331e-1 1.0594331e-1
6.2428793e-1 1.3511102e-1 1.01363132e-1 1.01363132e-1
6.3915193e-1 1.3511102e-1 9.7003766e-2 9.7003766e-2
6.5401593e-1 1.3511102e-1 9.2865367e-2 9.2865367e-2
6.6887993e-1 1.3511102e-1 8.8947968e-2 8.8947968e-2
6.8374393e-1 1.3511102e-1 8.525143e-2 8.525143e-2
6.9860793e-1 1.3511102e-1 8.177586e-2 8.177586e-2
7.1347192e-1 1.3511102e-1 7.852124e-2 7.852124e-2
7.2833592e-1 1.3511102e-1 7.548761e-2 7.548761e-2
7.4319992e-1 1.3511102e-1 7.267482e-2 7.267482e-2
7.5806392e-1 1.3511102e-1 7.008304e-2 7.008304e-2
7.7292792e-1 1.3511102e-1 6.771217e-2 6.771217e-2
7.8779192e-1 1.3511102e-1 6.556223e-2 6.556223e-2
8.0265591e-1 1.3511102e-1 6.363326e-2 6.363326e-2
8.1751991e-1 1.3511102e-1 6.192517e-2 6.192517e-2
8.3238391e-1 1.3511102e-1 6.043805e-2 6.043805e-2
8.4724791e-1 1.3511102e-1 5.917201e-2 5.917201e-2
8.6211191e-1 1.3511102e-1 5.812679e-2 5.812679e-2
8.769759e-1 1.3511102e-1 5.730235e-2 5.730235e-2
8.918399e-1 1.3511102e-1 5.669894e-2 5.669894e-2
9.067039e-1 1.3511102e-1 5.631648e-2 5.631648e-2
9.215679e-1 1.3511102e-1 5.615489e-2 5.615489e-2
9.364319e-1 1.3511102e-1 5.621425e-2 5.621425e-2
9.512959e-1 1.3511102e-1 5.649463e-2 5.649463e-2
9.661599e-1 1.3511102e-1 5.699596e-2 5.699596e-2
9.810239e-1 1.3511102e-1 5.771877e-2 5.771877e-2
9.958879e-1 1.3511102e-1 5.866191e-2 5.866191e-2
1.01075189e0 1.3511102e-1 5.982608e-2 5.982608e-2
1.02561589e0 1.3511102e-1 6.121097e-2 6.121097e-2
1.04047989e0 1.3511102e-1 6.281696e-2 6.281696e-2
1.05534389e0 1.3511102e-1 6.464389e-2 6.464389e-2
1.07020789e0 1.3511102e-1 6.66917e-2 6.66917e-2
1.08507188e0 1.3511102e-1 6.896045e-2 6.896045e-2
1.09993588e0 1.3511102e-1 7.145023e-2 7.145023e-2

0.0e0 1.4862402e-1 4.8858133e-1 4.8858133e-1
1.4863998e-2 1.4862402e-1 4.749426e-1 4.749426e-1
2.9727997e-2 1.4862402e-1 4.6152489e-1 4.6152489e-1
4.4591995e-2 1.4862402e-1 4.4832796e-1 4.4832796e-1
5.9455994e-2 1.4862402e-1 4.3535205e-1 4.3535205e-1
7.4319992e-2 1.4862402e-1 4.2259717e-1 4.2259717e-1
8.918399e-2 1.4862402e-1 4.1006305e-1 4.1006305e-1
1.04047989e-1 1.4862402e-1 3.9774994e-1 3.9774994e-1
1.18911987e-1 1.4862402e-1 3.8565771e-1 3.8565771e-1
1.33775986e-1 1.4862402e-1 3.7378658e-1 3.7378658e-1
1.4863998e-1 1.4862402e-1 3.6213625e-1 3.6213625e-1
1.6350398e-1 1.4862402e-1 3.5070691e-1 3.5070691e-1
1.7836798e-1 1.4862402e-1 3.394985e-1 3.394985e-1
1.9323198e-1 1.4862402e-1 3.2851105e-1 3.2851105e-1
2.0809598e-1 1.4862402e-1 3.1774452e-1 3.1774452e-1
2.2295998e-1 1.4862402e-1 3.0719891e-1 3.0719891e-1
2.3782397e-1 1.4862402e-1 2.9687428e-1 2.9687428e-1
2.5268797e-1 1.4862402e-1 2.8677055e-1 2.8677055e-1
2.6755197e-1 1.4862402e-1 2.7688779e-1 2.7688779e-1
2.8241597e-1 1.4862402e-1 2.6722594e-1 2.6722594e-1
2.9727997e-1 1.4862402e-1 2.5778505e-1 2.5778505e-1
3.1214397e-1 1.4862402e-1 2.485651e-1 2.485651e-1
3.2700797e-1 1.4862402e-1 2.3956607e-1 2.3956607e-1
3.4187196e-1 1.4862402e-1 2.30788e-1 2.30788e-1
3.5673596e-1 1.4862402e-1 2.2223079e-1 2.2223079e-1
3.7159996e-1 1.4862402e-1 2.1389471e-1 2.1389471e-1
3.8646396e-1 1.4862402e-1 2.0577939e-1 2.0577939e-1
4.0132796e-1 1.4862402e-1 1.9788498e-1 1.9788498e-1
4.1619196e-1 1.4862402e-1 1.9021161e-1 1.9021161e-1
4.3105595e-1 1.4862402e-1 1.827592e-1 1.827592e-1
4.4591995e-1 1.4862402e-1 1.7552763e-1 1.7552763e-1
4.6078395e-1 1.4862402e-1 1.6851706e-1 1.6851706e-1
4.7564795e-1 1.4862402e-1 1.617275e-1 1.617275e-1
4.9051195e-1 1.4862402e-1 1.5515872e-1 1.5515872e-1
5.0537595e-1 1.4862402e-1 1.4881099e-1 1.4881099e-1
5.2023994e-1 1.4862402e-1 1.426842e-1 1.426842e-1
5.3510394e-1 1.4862402e-1 1.36778351e-1 1.36778351e-1
5.4996794e-1 1.4862402e-1 1.31093336e-1 1.31093336e-1
5.6483194e-1 1.4862402e-1 1.25629245e-1 1.25629245e-1
5.7969594e-1 1.4862402e-1 1.2038623e-1 1.2038623e-1
5.9455994e-1 1.4862402e-1 1.15364178e-1 1.15364178e-1
6.0942393e-1 1.4862402e-1 1.10562929e-1 1.10562929e-1
6.2428793e-1 1.4862402e-1 1.0598268e-1 1.0598268e-1
6.3915193e-1 1.4862402e-1 1.01623395e-1 1.01623395e-1
6.5401593e-1 1.4862402e-1 9.7484966e-2 9.7484966e-2
6.6887993e-1 1.4862402e-1 9.3567584e-2 9.3567584e-2
6.8374393e-1 1.4862402e-1 8.987105e-2 8.987105e-2
6.9860793e-1 1.4862402e-1 8.63955e-2 8.63955e-2
7.1347192e-1 1.4862402e-1 8.314084e-2 8.314084e-2
7.2833592e-1 1.4862402e-1 8.010724e-2 8.010724e-2
7.4319992e-1 1.4862402e-1 7.729442e-2 7.729442e-2
7.5806392e-1 1.4862402e-1 7.470264e-2 7.470264e-2
7.7292792e-1 1.4862402e-1 7.23318e-2 7.23318e-2
7.8779192e-1 1.4862402e-1 7.018182e-2 7.018182e-2
8.0265591e-1 1.4862402e-1 6.825288e-2 6.825288e-2
8.1751991e-1 1.4862402e-1 6.654478e-2 6.654478e-2
8.3238391e-1 1.4862402e-1 6.505768e-2 6.505768e-2
8.4724791e-1 1.4862402e-1 6.379149e-2 6.379149e-2
8.6211191e-1 1.4862402e-1 6.274654e-2 6.274654e-2
8.769759e-1 1.4862402e-1 6.19221e-2 6.19221e-2
8.918399e-1 1.4862402e-1 6.13187e-2 6.13187e-2
9.067039e-1 1.4862402e-1 6.093623e-2 6.093623e-2
9.215679e-1 1.4862402e-1 6.077464e-2 6.077464e-2
9.364319e-1 1.4862402e-1 6.0834e-2 6.0834e-2
9.512959e-1 1.4862402e-1 6.111438e-2 6.111438e-2
9.661599e-1 1.4862402e-1 6.16157e-2 6.16157e-2
9.810239e-1 1.4862402e-1 6.233852e-2 6.233852e-2
9.958879e-1 1.4862402e-1 6.328166e-2 6.328166e-2
1.01075189e0 1.4862402e-1 6.444583e-2 6.444583e-2
1.02561589e0 1.4862402e-1 6.583072e-2 6.583072e-2
1.04047989e0 1.4862402e-1 6.74367e-2 6.74367e-2
1.05534389e0 1.4862402e-1 6.926364e-2 6.926364e-2
1.07020789e0 1.4862402e-1 7.131145e-2 7.131145e-2
1.08507188e0 1.4862402e-1 7.35802e-2 7.35802e-2
1.09993588e0 1.4862402e-1 7.606998e-2 7.606998e-2

0.0e0 1.6213702e-1 4.9338358e-1 4.9338358e-1
1.4863998e-2 1.6213702e-1 4.7974486e-1 4.7974486e-1
2.9727997e-2 1.6213702e-1 4.6632715e-1 4.6632715e-1
4.4591995e-2 1.6213702e-1 4.5313023e-1 4.5313023e-1
5.9455994e-2 1.6213702e-1 4.4015431e-1 4.4015431e-1
7.4319992e-2 1.6213702e-1 4.2739943e-1 4.2739943e-1
8.918399e-2 1.6213702e-1 4.1486531e-1 4.1486531e-1
1.04047989e-1 1.6213702e-1 4.0255222e-1 4.0255222e-1
1.18911987e-1 1.6213702e-1 3.9045999e-1 3.9045999e-1
1.33775986e-1 1.6213702e-1 3.7858884e-1 3.7858884e-1
1.4863998e-1 1.6213702e-1 3.6693854e-1 3.6693854e-1
1.6350398e-1 1.6213702e-1 3.5550919e-1 3.5550919e-1
1.7836798e-1 1.6213702e-1 3.4430078e-1 3.4430078e-1
1.9323198e-1 1.6213702e-1 3.3331332e-1 3.3331332e-1
2.0809598e-1 1.6213702e-1 3.225468e-1 3.225468e-1
2.2295998e-1 1.6213702e-1 3.120012e-1 3.120012e-1
2.3782397e-1 1.6213702e-1 3.0167654e-1 3.0167654e-1
2.5268797e-1 1.6213702e-1 2.9157285e-1 2.9157285e-1
2.6755197e-1 1.6213702e-1 2.8169003e-1 2.8169003e-1
2.8241597e-1 1.6213702e-1 2.7202821e-1 2.7202821e-1
2.9727997e-1 1.6213702e-1 2.6258731e-1 2.6258731e-1
3.1214397e-1 1.6213702e-1 2.5336736e-1 2.5336736e-1
3.2700797e-1 1.6213702e-1 2.4436833e-1 2.4436833e-1
3.4187196e-1 1.6213702e-1 2.3559026e-1 2.3559026e-1
3.5673596e-1 1.6213702e-1 2.2703311e-1 2.2703311e-1
3.7159996e-1 1.6213702e-1 2.1869698e-1 2.1869698e-1
3.8646396e-1 1.6213702e-1 2.1058163e-1 2.1058163e-1
4.0132796e-1 1.6213702e-1 2.0268733e-1 2.0268733e-1
4.1619196e-1 1.6213702e-1 1.9501389e-1 1.9501389e-1
4.3105595e-1 1.6213702e-1 1.8756148e-1 1.8756148e-1
4.4591995e-1 1.6213702e-1 1.8032997e-1 1.8032997e-1
4.6078395e-1 1.6213702e-1 1.7331934e-1 1.7331934e-1
4.7564795e-1 1.6213702e-1 1.6652975e-1 1.6652975e-1
4.9051195e-1 1.6213702e-1 1.5996106e-1 1.5996106e-1
5.0537595e-1 1.6213702e-1 1.5361325e-1 1.5361325e-1
5.2023994e-1 1.6213702e-1 1.4748647e-1 1.4748647e-1
5.3510394e-1 1.6213702e-1 1.41580615e-1 1.41580615e-1
5.4996794e-1 1.6213702e-1 1.35895612e-1 1.35895612e-1
5.6483194e-1 1.6213702e-1 1.30431651e-1 1.30431651e-1
5.7969594e-1 1.6213702e-1 1.2518855e-1 1.2518855e-1
5.9455994e-1 1.6213702e-1 1.20166449e-1 1.20166449e-1
6.0942393e-1 1.6213702e-1 1.15365248e-1 1.15365248e-1
6.2428793e-1 1.6213702e-1 1.10784999e-1 1.10784999e-1
6.3915193e-1 1.6213702e-1 1.06425644e-1 1.06425644e-1
6.5401593e-1 1.6213702e-1 1.02287306e-1 1.02287306e-1
6.6887993e-1 1.6213702e-1 9.8369844e-2 9.8369844e-2
6.8374393e-1 1.6213702e-1 9.467331e-2 9.467331e-2
6.9860793e-1 1.6213702e-1 9.119781e-2 9.119781e-2
7.1347192e-1 1.6213702e-1 8.79431e-2 8.79431e-2
7.2833592e-1 1.6213702e-1 8.49095e-2 8.49095e-2
7.4319992e-1 1.6213702e-1 8.209677e-2 8.209677e-2
7.5806392e-1 1.6213702e-1 7.95049e-2 7.95049e-2
7.7292792e-1 1.6213702e-1 7.713406e-2 7.713406e-2
7.8779192e-1 1.6213702e-1 7.498415e-2 7.498415e-2
8.0265591e-1 1.6213702e-1 7.305513e-2 7.305513e-2
8.1751991e-1 1.6213702e-1 7.134705e-2 7.134705e-2
8.3238391e-1 1.6213702e-1 6.986e-2 6.986e-2
8.4724791e-1 1.6213702e-1 6.859375e-2 6.859375e-2
8.6211191e-1 1.6213702e-1 6.754886e-2 6.754886e-2
8.769759e-1 1.6213702e-1 6.672443e-2 6.672443e-2
8.918399e-1 1.6213702e-1 6.612102e-2 6.612102e-2
9.067039e-1 1.6213702e-1 6.573856e-2 6.573856e-2
9.215679e-1 1.6213702e-1 6.557697e-2 6.557697e-2
9.364319e-1 1.6213702e-1 6.563632e-2 6.563632e-2
9.512959e-1 1.6213702e-1 6.59167e-2 6.59167e-2
9.661599e-1 1.6213702e-1 6.641803e-2 6.641803e-2
9.810239e-1 1.6213702e-1 6.714015e-2 6.714015e-2
9.958879e-1 1.6213702e-1 6.808398e-2 6.808398e-2
1.01075189e0 1.6213702e-1 6.924815e-2 6.924815e-2
1.02561589e0 1.6213702e-1 7.063304e-2 7.063304e-2
1.04047989e0 1.6213702e-1 7.223903e-2 7.223903e-2
1.05534389e0 1.6213702e-1 7.406596e-2 7.406596e-2
1.07020789e0 1.6213702e-1 7.611377e-2 7.611377e-2
1.08507188e0 1.6213702e-1 7.838252e-2 7.838252e-2
1.09993588e0 1.6213702e-1 8.08723e-2 8.08723e-2

0.0e0 1.7565002e-1 4.9836847e-1 4.9836847e-1
1.4863998e-2 1.7565002e-1 4.8472972e-1 4.8472972e-1
2.9727997e-2 1.7565002e-1 4.7131197e-1 4.7131197e-1
4.4591995e-2 1.7565002e-1 4.581151e-1 4.581151e-1
5.9455994e-2 1.7565002e-1 4.4513919e-1 4.4513919e-1
7.4319992e-2 1.7565002e-1 4.3238423e-1 4.3238423e-1
8.918399e-2 1.7565002e-1 4.1985019e-1 4.1985019e-1
1.04047989e-1 1.7565002e-1 4.0753708e-1 4.0753708e-1
1.18911987e-1 1.7565002e-1 3.9544485e-1 3.9544485e-1
1.33775986e-1 1.7565002e-1 3.8357372e-1 3.8357372e-1
1.4863998e-1 1.7565002e-1 3.7192339e-1 3.7192339e-1
1.6350398e-1 1.7565002e-1 3.6049403e-1 3.6049403e-1
1.7836798e-1 1.7565002e-1 3.4928564e-1 3.4928564e-1
1.9323198e-1 1.7565002e-1 3.3829817e-1 3.3829817e-1
2.0809598e-1 1.7565002e-1 3.2753165e-1 3.2753165e-1
2.2295998e-1 1.7565002e-1 3.1698605e-1 3.1698605e-1
2.3782397e-1 1.7565002e-1 3.066614e-1 3.066614e-1
2.5268797e-1 1.7565002e-1 2.965577e-1 2.965577e-1
2.6755197e-1 1.7565002e-1 2.8667491e-1 2.8667491e-1
2.8241597e-1 1.7565002e-1 2.7701308e-1 2.7701308e-1
2.9727997e-1 1.7565002e-1 2.6757219e-1 2.6757219e-1
3.1214397e-1 1.7565002e-1 2.5835222e-1 2.5835222e-1
3.2700797e-1 1.7565002e-1 2.4935321e-1 2.4935321e-1
3.4187196e-1 1.7565002e-1 2.4057513e-1 2.4057513e-1
3.5673596e-1 1.7565002e-1 2.3201799e-1 2.3201799e-1
3.7159996e-1 1.7565002e-1 2.2368185e-1 2.2368185e-1
3.8646396e-1 1.7565002e-1 2.1556653e-1 2.1556653e-1
4.0132796e-1 1.7565002e-1 2.076722e-1 2.076722e-1
4.1619196e-1 1.7565002e-1 1.9999875e-1 1.9999875e-1
4.3105595e-1 1.7565002e-1 1.9254634e-1 1.9254634e-1
4.4591995e-1 1.7565002e-1 1.8531483e-1 1.8531483e-1
4.6078395e-1 1.7565002e-1 1.783042e-1 1.783042e-1
4.7564795e-1 1.7565002e-1 1.7151462e-1 1.7151462e-1
4.9051195e-1 1.7565002e-1 1.6494594e-1 1.6494594e-1
5.0537595e-1 1.7565002e-1 1.5859813e-1 1.5859813e-1
5.2023994e-1 1.7565002e-1 1.5247134e-1 1.5247134e-1
5.3510394e-1 1.7565002e-1 1.4656548e-1 1.4656548e-1
5.4996794e-1 1.7565002e-1 1.4088048e-1 1.4088048e-1
5.6483194e-1 1.7565002e-1 1.35416393e-1 1.35416393e-1
5.7969594e-1 1.7565002e-1 1.30173457e-1 1.30173457e-1
5.9455994e-1 1.7565002e-1 1.25151337e-1 1.25151337e-1
6.0942393e-1 1.7565002e-1 1.20350087e-1 1.20350087e-1
6.2428793e-1 1.7565002e-1 1.15769917e-1 1.15769917e-1
6.3915193e-1 1.7565002e-1 1.11410542e-1 1.11410542e-1
6.5401593e-1 1.7565002e-1 1.07272124e-1 1.07272124e-1
6.6887993e-1 1.7565002e-1 1.03354732e-1 1.03354732e-1
6.8374393e-1 1.7565002e-1 9.9658205e-2 9.9658205e-2
6.9860793e-1 1.7565002e-1 9.618263e-2 9.618263e-2
7.1347192e-1 1.7565002e-1 9.2928e-2 9.2928e-2
7.2833592e-1 1.7565002e-1 8.989438e-2 8.989438e-2
7.4319992e-1 1.7565002e-1 8.708159e-2 8.708159e-2
7.5806392e-1 1.7565002e-1 8.448979e-2 8.448979e-2
7.7292792e-1 1.7565002e-1 8.211894e-2 8.211894e-2
7.8779192e-1 1.7565002e-1 7.996898e-2 7.996898e-2
8.0265591e-1 1.7565002e-1 7.804004e-2 7.804004e-2
8.1751991e-1 1.7565002e-1 7.633194e-2 7.633194e-2
8.3238391e-1 1.7565002e-1 7.484483e-2 7.484483e-2
8.4724791e-1 1.7565002e-1 7.357864e-2 7.357864e-2
8.6211191e-1 1.7565002e-1 7.253342e-2 7.253342e-2
8.769759e-1 1.7565002e-1 7.17094e-2 7.17094e-2
8.918399e-1 1.7565002e-1 7.110599e-2 7.110599e-2
9.067039e-1 1.7565002e-1 7.072353e-2 7.072353e-2
9.215679e-1 1.7565002e-1 7.056194e-2 7.056194e-2
9.364319e-1 1.7565002e-1 7.062129e-2 7.062129e-2
9.512959e-1 1.7565002e-1 7.090167e-2 7.090167e-2
9.661599e-1 1.7565002e-1 7.1403e-2 7.1403e-2
9.810239e-1 1.7565002e-1 7.212512e-2 7.212512e-2
9.958879e-1 1.7565002e-1 7.306827e-2 7.306827e-2
1.01075189e0 1.7565002e-1 7.423244e-2 7.423244e-2
1.02561589e0 1.7565002e-1 7.561801e-2 7.561801e-2
1.04047989e0 1.7565002e-1 7.7224e-2 7.7224e-2
1.05534389e0 1.7565002e-1 7.905093e-2 7.905093e-2
1.07020789e0 1.7565002e-1 8.109874e-2 8.109874e-2
1.08507188e0 1.7565002e-1 8.33675e-2 8.33675e-2
1.09993588e0 1.7565002e-1 8.585727e-2 8.585727e-2

0.0e0 1.8916302e-1 5.0353595e-1 5.0353595e-1
1.4863998e-2 1.8916302e-1 4.8989714e-1 4.8989714e-1
2.9727997e-2 1.8916302e-1 4.7647945e-1 4.7647945e-1
4.4591995e-2 1.8916302e-1 4.6328258e-1 4.6328258e-1
5.9455994e-2 1.8916302e-1 4.503066e-1 4.503066e-1
7.4319992e-2 1.8916302e-1 4.3755171e-1 4.3755171e-1
8.918399e-2 1.8916302e-1 4.2501765e-1 4.2501765e-1
1.04047989e-1 1.8916302e-1 4.1270448e-1 4.1270448e-1
1.18911987e-1 1.8916302e-1 4.0061234e-1 4.0061234e-1
1.33775986e-1 1.8916302e-1 3.887412e-1 3.887412e-1
1.4863998e-1 1.8916302e-1 3.7709085e-1 3.7709085e-1
1.6350398e-1 1.8916302e-1 3.656615e-1 3.656615e-1
1.7836798e-1 1.8916302e-1 3.544531e-1 3.544531e-1
1.9323198e-1 1.8916302e-1 3.4346564e-1 3.4346564e-1
2.0809598e-1 1.8916302e-1 3.326991e-1 3.326991e-1
2.2295998e-1 1.8916302e-1 3.2215352e-1 3.2215352e-1
2.3782397e-1 1.8916302e-1 3.1182886e-1 3.1182886e-1
2.5268797e-1 1.8916302e-1 3.0172516e-1 3.0172516e-1
2.6755197e-1 1.8916302e-1 2.9184238e-1 2.9184238e-1
2.8241597e-1 1.8916302e-1 2.8218056e-1 2.8218056e-1
2.9727997e-1 1.8916302e-1 2.7273965e-1 2.7273965e-1
3.1214397e-1 1.8916302e-1 2.635197e-1 2.635197e-1
3.2700797e-1 1.8916302e-1 2.5452068e-1 2.5452068e-1
3.4187196e-1 1.8916302e-1 2.4574261e-1 2.4574261e-1
3.5673596e-1 1.8916302e-1 2.3718541e-1 2.3718541e-1
3.7159996e-1 1.8916302e-1 2.2884926e-1 2.2884926e-1
3.8646396e-1 1.8916302e-1 2.20734e-1 2.20734e-1
4.0132796e-1 1.8916302e-1 2.128396e-1 2.128396e-1
4.1619196e-1 1.8916302e-1 2.0516623e-1 2.0516623e-1
4.3105595e-1 1.8916302e-1 1.9771382e-1 1.9771382e-1
4.4591995e-1 1.8916302e-1 1.9048225e-1 1.9048225e-1
4.6078395e-1 1.8916302e-1 1.8347168e-1 1.8347168e-1
4.7564795e-1 1.8916302e-1 1.766821e-1 1.766821e-1
4.9051195e-1 1.8916302e-1 1.7011334e-1 1.7011334e-1
5.0537595e-1 1.8916302e-1 1.637656e-1 1.637656e-1
5.2023994e-1 1.8916302e-1 1.5763882e-1 1.5763882e-1
5.3510394e-1 1.8916302e-1 1.517329e-1 1.517329e-1
5.4996794e-1 1.8916302e-1 1.46047958e-1 1.46047958e-1
5.6483194e-1 1.8916302e-1 1.4058388e-1 1.4058388e-1
5.7969594e-1 1.8916302e-1 1.35340866e-1 1.35340866e-1
5.9455994e-1 1.8916302e-1 1.30318816e-1 1.30318816e-1
6.0942393e-1 1.8916302e-1 1.25517564e-1 1.25517564e-1
6.2428793e-1 1.8916302e-1 1.20937315e-1 1.20937315e-1
6.3915193e-1 1.8916302e-1 1.1657802e-1 1.1657802e-1
6.5401593e-1 1.8916302e-1 1.12439603e-1 1.12439603e-1
6.6887993e-1 1.8916302e-1 1.08522221e-1 1.08522221e-1
6.8374393e-1 1.8916302e-1 1.04825684e-1 1.04825684e-1
6.9860793e-1 1.8916302e-1 1.0135011e-1 1.0135011e-1
7.1347192e-1 1.8916302e-1 9.809547e-2 9.809547e-2
7.2833592e-1 1.8916302e-1 9.506186e-2 9.506186e-2
7.4319992e-1 1.8916302e-1 9.224905e-2 9.224905e-2
7.5806392e-1 1.8916302e-1 8.965727e-2 8.965727e-2
7.7292792e-1 1.8916302e-1 8.728644e-2 8.728644e-2
7.8779192e-1 1.8916302e-1 8.513646e-2 8.513646e-2
8.0265591e-1 1.8916302e-1 8.320752e-2 8.320752e-2
8.1751991e-1 1.8916302e-1 8.149942e-2 8.149942e-2
8.3238391e-1 1.8916302e-1 8.001231e-2 8.001231e-2
8.4724791e-1 1.8916302e-1 7.874612e-2 7.874612e-2
8.6211191e-1 1.8916302e-1 7.77009e-2 7.77009e-2
8.769759e-1 1.8916302e-1 7.687694e-2 7.687694e-2
8.918399e-1 1.8916302e-1 7.627353e-2 7.627353e-2
9.067039e-1 1.8916302e-1 7.589107e-2 7.589107e-2
9.215679e-1 1.8916302e-1 7.572948e-2 7.572948e-2
9.364319e-1 1.8916302e-1 7.578883e-2 7.578883e-2
9.512959e-1 1.8916302e-1 7.606921e-2 7.606921e-2
9.661599e-1 1.8916302e-1 7.657054e-2 7.657054e-2
9.810239e-1 1.8916302e-1 7.729266e-2 7.729266e-2
9.958879e-1 1.8916302e-1 7.823581e-2 7.823581e-2
1.01075189e0 1.8916302e-1 7.939998e-2 7.939998e-2
1.02561589e0 1.8916302e-1 8.078555e-2 8.078555e-2
1.04047989e0 1.8916302e-1 8.239154e-2 8.239154e-2
1.05534389e0 1.8916302e-1 8.421848e-2 8.421848e-2
1.07020789e0 1.8916302e-1 8.626628e-2 8.626628e-2
1.08507188e0 1.8916302e-1 8.853503e-2 8.853503e-2
1.09993588e0 1.8916302e-1 9.102481e-2 9.102481e-2

0.0e0 2.0267603e-1 5.0888602e-1 5.0888602e-1
1.4863998e-2 2.0267603e-1 4.9524721e-1 4.9524721e-1
2.9727997e-2 2.0267603e-1 4.8182951e-1 4.8182951e-1
4.4591995e-2 2.0267603e-1 4.6863264e-1 4.6863264e-1
5.9455994e-2 2.0267603e-1 4.5565666e-1 4.5565666e-1
7.4319992e-2 2.0267603e-1 4.4290178e-1 4.4290178e-1
8.918399e-2 2.0267603e-1 4.3036774e-1 4.3036774e-1
1.04047989e-1 2.0267603e-1 4.1805457e-1 4.1805457e-1
1.18911987e-1 2.0267603e-1 4.059624e-1 4.059624e-1
1.33775986e-1 2.0267603e-1 3.9409126e-1 3.9409126e-1
1.4863998e-1 2.0267603e-1 3.824409e-1 3.824409e-1
1.6350398e-1 2.0267603e-1 3.7101157e-1 3.7101157e-1
1.7836798e-1 2.0267603e-1 3.5980316e-1 3.5980316e-1
1.9323198e-1 2.0267603e-1 3.4881569e-1 3.4881569e-1
2.0809598e-1 2.0267603e-1 3.3804916e-1 3.3804916e-1
2.2295998e-1 2.0267603e-1 3.2750359e-1 3.2750359e-1
2.3782397e-1 2.0267603e-1 3.1717892e-1 3.1717892e-1
2.5268797e-1 2.0267603e-1 3.0707523e-1 3.0707523e-1
2.6755197e-1 2.0267603e-1 2.9719244e-1 2.9719244e-1
2.8241597e-1 2.0267603e-1 2.8753061e-1 2.8753061e-1
2.9727997e-1 2.0267603e-1 2.7808974e-1 2.7808974e-1
3.1214397e-1 2.0267603e-1 2.6886977e-1 2.6886977e-1
3.2700797e-1 2.0267603e-1 2.5987076e-1 2.5987076e-1
3.4187196e-1 2.0267603e-1 2.5109268e-1 2.5109268e-1
3.5673596e-1 2.0267603e-1 2.4253548e-1 2.4253548e-1
3.7159996e-1 2.0267603e-1 2.3419933e-1 2.3419933e-1
3.8646396e-1 2.0267603e-1 2.2608406e-1 2.2608406e-1
4.0132796e-1 2.0267603e-1 2.1818967e-1 2.1818967e-1
4.1619196e-1 2.0267603e-1 2.105163e-1 2.105163e-1
4.3105595e-1 2.0267603e-1 2.0306389e-1 2.0306389e-1
4.4591995e-1 2.0267603e-1 1.9583232e-1 1.9583232e-1
4.6078395e-1 2.0267603e-1 1.8882175e-1 1.8882175e-1
4.7564795e-1 2.0267603e-1 1.8203217e-1 1.8203217e-1
4.9051195e-1 2.0267603e-1 1.7546341e-1 1.7546341e-1
5.0537595e-1 2.0267603e-1 1.6911568e-1 1.6911568e-1
5.2023994e-1 2.0267603e-1 1.6298889e-1 1.6298889e-1
5.3510394e-1 2.0267603e-1 1.5708296e-1 1.5708296e-1
5.4996794e-1 2.0267603e-1 1.5139803e-1 1.5139803e-1
5.6483194e-1 2.0267603e-1 1.45933998e-1 1.45933998e-1
5.7969594e-1 2.0267603e-1 1.40690907e-1 1.40690907e-1
5.9455994e-1 2.0267603e-1 1.35668855e-1 1.35668855e-1
6.0942393e-1 2.0267603e-1 1.30867595e-1 1.30867595e-1
6.2428793e-1 2.0267603e-1 1.26287357e-1 1.26287357e-1
6.3915193e-1 2.0267603e-1 1.2192805e-1 1.2192805e-1
6.5401593e-1 2.0267603e-1 1.17789642e-1 1.17789642e-1
6.6887993e-1 2.0267603e-1 1.13872252e-1 1.13872252e-1
6.8374393e-1 2.0267603e-1 1.10175716e-1 1.10175716e-1
6.9860793e-1 2.0267603e-1 1.0670013e-1 1.0670013e-1
7.1347192e-1 2.0267603e-1 1.0344553e-1 1.0344553e-1
7.2833592e-1 2.0267603e-1 1.004119e-1 1.004119e-1
7.4319992e-1 2.0267603e-1 9.75991e-2 9.75991e-2
7.5806392e-1 2.0267603e-1 9.500732e-2 9.500732e-2
7.7292792e-1 2.0267603e-1 9.263646e-2 9.263646e-2
7.8779192e-1 2.0267603e-1 9.048651e-2 9.048651e-2
8.0265591e-1 2.0267603e-1 8.855754e-2 8.855754e-2
8.1751991e-1 2.0267603e-1 8.684947e-2 8.684947e-2
8.3238391e-1 2.0267603e-1 8.536234e-2 8.536234e-2
8.4724791e-1 2.0267603e-1 8.409618e-2 8.409618e-2
8.6211191e-1 2.0267603e-1 8.305093e-2 8.305093e-2
8.769759e-1 2.0267603e-1 8.222664e-2 8.222664e-2
8.918399e-1 2.0267603e-1 8.162296e-2 8.162296e-2
9.067039e-1 2.0267603e-1 8.124118e-2 8.124118e-2
9.215679e-1 2.0267603e-1 8.107959e-2 8.107959e-2
9.364319e-1 2.0267603e-1 8.113895e-2 8.113895e-2
9.512959e-1 2.0267603e-1 8.141933e-2 8.141933e-2
9.661599e-1 2.0267603e-1 8.192065e-2 8.192065e-2
9.810239e-1 2.0267603e-1 8.264278e-2 8.264278e-2
9.958879e-1 2.0267603e-1 8.358592e-2 8.358592e-2
1.01075189e0 2.0267603e-1 8.475009e-2 8.475009e-2
1.02561589e0 2.0267603e-1 8.613498e-2 8.613498e-2
1.04047989e0 2.0267603e-1 8.774097e-2 8.774097e-2
1.05534389e0 2.0267603e-1 8.956859e-2 8.956859e-2
1.07020789e0 2.0267603e-1 9.16164e-2 9.16164e-2
1.08507188e0 2.0267603e-1 9.388515e-2 9.388515e-2
1.09993588e0 2.0267603e-1 9.637492e-2 9.637492e-2

0.0e0 2.1618903e-1 5.1441862e-1 5.1441862e-1
1.4863998e-2 2.1618903e-1 5.0077989e-1 5.0077989e-1
2.9727997e-2 2.1618903e-1 4.873622e-1 4.873622e-1
4.4591995e-2 2.1618903e-1 4.7416527e-1 4.7416527e-1
5.9455994e-2 2.1618903e-1 4.6118935e-1 4.6118935e-1
7.4319992e-2 2.1618903e-1 4.4843446e-1 4.4843446e-1
8.918399e-2 2.1618903e-1 4.3590034e-1 4.3590034e-1
1.04047989e-1 2.1618903e-1 4.2358723e-1 4.2358723e-1
1.18911987e-1 2.1618903e-1 4.1149501e-1 4.1149501e-1
1.33775986e-1 2.1618903e-1 3.9962387e-1 3.9962387e-1
1.4863998e-1 2.1618903e-1 3.8797359e-1 3.8797359e-1
1.6350398e-1 2.1618903e-1 3.7654422e-1 3.7654422e-1
1.7836798e-1 2.1618903e-1 3.6533583e-1 3.6533583e-1
1.9323198e-1 2.1618903e-1 3.5434836e-1 3.5434836e-1
2.0809598e-1 2.1618903e-1 3.4358182e-1 3.4358182e-1
2.2295998e-1 2.1618903e-1 3.3303622e-1 3.3303622e-1
2.3782397e-1 2.1618903e-1 3.227116e-1 3.227116e-1
2.5268797e-1 2.1618903e-1 3.1260788e-1 3.1260788e-1
2.6755197e-1 2.1618903e-1 3.027251e-1 3.027251e-1
2.8241597e-1 2.1618903e-1 2.9306326e-1 2.9306326e-1
2.9727997e-1 2.1618903e-1 2.8362234e-1 2.8362234e-1
3.1214397e-1 2.1618903e-1 2.7440237e-1 2.7440237e-1
3.2700797e-1 2.1618903e-1 2.6540337e-1 2.6540337e-1
3.4187196e-1 2.1618903e-1 2.5662527e-1 2.5662527e-1
3.5673596e-1 2.1618903e-1 2.4806816e-1 2.4806816e-1
3.7159996e-1 2.1618903e-1 2.3973201e-1 2.3973201e-1
3.8646396e-1 2.1618903e-1 2.3161668e-1 2.3161668e-1
4.0132796e-1 2.1618903e-1 2.2372235e-1 2.2372235e-1
4.1619196e-1 2.1618903e-1 2.160489e-1 2.160489e-1
4.3105595e-1 2.1618903e-1 2.085965e-1 2.085965e-1
4.4591995e-1 2.1618903e-1 2.0136499e-1 2.0136499e-1
4.6078395e-1 2.1618903e-1 1.9435435e-1 1.9435435e-1
4.7564795e-1 2.1618903e-1 1.8756479e-1 1.8756479e-1
4.9051195e-1 2.1618903e-1 1.809961e-1 1.809961e-1
5.0537595e-1 2.1618903e-1 1.7464828e-1 1.7464828e-1
5.2023994e-1 2.1618903e-1 1.685215e-1 1.685215e-1
5.3510394e-1 2.1618903e-1 1.6261565e-1 1.6261565e-1
5.4996794e-1 2.1618903e-1 1.5693065e-1 1.5693065e-1
5.6483194e-1 2.1618903e-1 1.5146661e-1 1.5146661e-1
5.7969594e-1 2.1618903e-1 1.46223605e-1 1.46223605e-1
5.9455994e-1 2.1618903e-1 1.41201474e-1 1.41201474e-1
6.0942393e-1 2.1618903e-1 1.36400304e-1 1.36400304e-1
6.2428793e-1 2.1618903e-1 1.31820055e-1 1.31820055e-1
6.3915193e-1 2.1618903e-1 1.27460678e-1 1.27460678e-1
6.5401593e-1 2.1618903e-1 1.2332234e-1 1.2332234e-1
6.6887993e-1 2.1618903e-1 1.1940488e-1 1.1940488e-1
6.8374393e-1 2.1618903e-1 1.15708344e-1 1.15708344e-1
6.9860793e-1 2.1618903e-1 1.1223283e-1 1.1223283e-1
7.1347192e-1 2.1618903e-1 1.0897812e-1 1.0897812e-1
7.2833592e-1 2.1618903e-1 1.0594453e-1 1.0594453e-1
7.4319992e-1 2.1618903e-1 1.031318e-1 1.031318e-1
7.5806392e-1 2.1618903e-1 1.0053993e-1 1.0053993e-1
7.7292792e-1 2.1618903e-1 9.81691e-2 9.81691e-2
7.8779192e-1 2.1618903e-1 9.60192e-2 9.60192e-2
8.0265591e-1 2.1618903e-1 9.409016e-2 9.409016e-2
8.1751991e-1 2.1618903e-1 9.238211e-2 9.238211e-2
8.3238391e-1 2.1618903e-1 9.089505e-2 9.089505e-2
8.4724791e-1 2.1618903e-1 8.962878e-2 8.962878e-2
8.6211191e-1 2.1618903e-1 8.858365e-2 8.858365e-2
8.769759e-1 2.1618903e-1 8.775934e-2 8.775934e-2
8.918399e-1 2.1618903e-1 8.715591e-2 8.715591e-2
9.067039e-1 2.1618903e-1 8.677325e-2 8.677325e-2
9.215679e-1 2.1618903e-1 8.661235e-2 8.661235e-2
9.364319e-1 2.1618903e-1 8.66717e-2 8.66717e-2
9.512959e-1 2.1618903e-1 8.695209e-2 8.695209e-2
9.661599e-1 2.1618903e-1 8.745341e-2 8.745341e-2
9.810239e-1 2.1618903e-1 8.817554e-2 8.817554e-2
9.958879e-1 2.1618903e-1 8.911868e-2 8.911868e-2
1.01075189e0 2.1618903e-1 9.028285e-2 9.028285e-2
1.02561589e0 2.1618903e-1 9.166774e-2 9.166774e-2
1.04047989e0 2.1618903e-1 9.327373e-2 9.327373e-2
1.05534389e0 2.1618903e-1 9.510066e-2 9.510066e-2
1.07020789e0 2.1618903e-1 9.714915e-2 9.714915e-2
1.08507188e0 2.1618903e-1 9.941791e-2 9.941791e-2
1.09993588e0 2.1618903e-1 1.0190768e-1 1.0190768e-1

0.0e0 2.2970203e-1 5.2013388e-1 5.2013388e-1
1.4863998e-2 2.2970203e-1 5.0649516e-1 5.0649516e-1
2.9727997e-2 2.2970203e-1 4.9307745e-1 4.9307745e-1
4.4591995e-2 2.2970203e-1 4.7988054e-1 4.7988054e-1
5.9455994e-2 2.2970203e-1 4.669046e-1 4.669046e-1
7.4319992e-2 2.2970203e-1 4.5414973e-1 4.5414973e-1
8.918399e-2 2.2970203e-1 4.4161562e-1 4.4161562e-1
1.04047989e-1 2.2970203e-1 4.2930252e-1 4.2930252e-1
1.18911987e-1 2.2970203e-1 4.1721028e-1 4.1721028e-1
1.33775986e-1 2.2970203e-1 4.0533914e-1 4.0533914e-1
1.4863998e-1 2.2970203e-1 3.9368886e-1 3.9368886e-1
1.6350398e-1 2.2970203e-1 3.8225952e-1 3.8225952e-1
1.7836798e-1 2.2970203e-1 3.7105109e-1 3.7105109e-1
1.9323198e-1 2.2970203e-1 3.6006361e-1 3.6006361e-1
2.0809598e-1 2.2970203e-1 3.4929709e-1 3.4929709e-1
2.2295998e-1 2.2970203e-1 3.387515e-1 3.387515e-1
2.3782397e-1 2.2970203e-1 3.2842685e-1 3.2842685e-1
2.5268797e-1 2.2970203e-1 3.1832315e-1 3.1832315e-1
2.6755197e-1 2.2970203e-1 3.0844037e-1 3.0844037e-1
2.8241597e-1 2.2970203e-1 2.9877853e-1 2.9877853e-1
2.9727997e-1 2.2970203e-1 2.8933763e-1 2.8933763e-1
3.1214397e-1 2.2970203e-1 2.8011766e-1 2.8011766e-1
3.2700797e-1 2.2970203e-1 2.7111864e-1 2.7111864e-1
3.4187196e-1 2.2970203e-1 2.6234056e-1 2.6234056e-1
3.5673596e-1 2.2970203e-1 2.5378342e-1 2.5378342e-1
3.7159996e-1 2.2970203e-1 2.4544727e-1 2.4544727e-1
3.8646396e-1 2.2970203e-1 2.3733194e-1 2.3733194e-1
4.0132796e-1 2.2970203e-1 2.294376e-1 2.294376e-1
4.1619196e-1 2.2970203e-1 2.2176418e-1 2.2176418e-1
4.3105595e-1 2.2970203e-1 2.1431177e-1 2.1431177e-1
4.4591995e-1 2.2970203e-1 2.0708028e-1 2.0708028e-1
4.6078395e-1 2.2970203e-1 2.0006964e-1 2.0006964e-1
4.7564795e-1 2.2970203e-1 1.9328006e-1 1.9328006e-1
4.9051195e-1 2.2970203e-1 1.8671136e-1 1.8671136e-1
5.0537595e-1 2.2970203e-1 1.8036356e-1 1.8036356e-1
5.2023994e-1 2.2970203e-1 1.7423677e-1 1.7423677e-1
5.3510394e-1 2.2970203e-1 1.683309e-1 1.683309e-1
5.4996794e-1 2.2970203e-1 1.626459e-1 1.626459e-1
5.6483194e-1 2.2970203e-1 1.5718193e-1 1.5718193e-1
5.7969594e-1 2.2970203e-1 1.51938864e-1 1.51938864e-1
5.9455994e-1 2.2970203e-1 1.46916753e-1 1.46916753e-1
6.0942393e-1 2.2970203e-1 1.42115553e-1 1.42115553e-1
6.2428793e-1 2.2970203e-1 1.37535313e-1 1.37535313e-1
6.3915193e-1 2.2970203e-1 1.33175948e-1 1.33175948e-1
6.5401593e-1 2.2970203e-1 1.2903761e-1 1.2903761e-1
6.6887993e-1 2.2970203e-1 1.25120149e-1 1.25120149e-1
6.8374393e-1 2.2970203e-1 1.21423602e-1 1.21423602e-1
6.9860793e-1 2.2970203e-1 1.179481e-1 1.179481e-1
7.1347192e-1 2.2970203e-1 1.1469339e-1 1.1469339e-1
7.2833592e-1 2.2970203e-1 1.116598e-1 1.116598e-1
7.4319992e-1 2.2970203e-1 1.0884705e-1 1.0884705e-1
7.5806392e-1 2.2970203e-1 1.0625522e-1 1.0625522e-1
7.7292792e-1 2.2970203e-1 1.0388434e-1 1.0388434e-1
7.8779192e-1 2.2970203e-1 1.0173447e-1 1.0173447e-1
8.0265591e-1 2.2970203e-1 9.980544e-2 9.980544e-2
8.1751991e-1 2.2970203e-1 9.809735e-2 9.809735e-2
8.3238391e-1 2.2970203e-1 9.661029e-2 9.661029e-2
8.4724791e-1 2.2970203e-1 9.534406e-2 9.534406e-2
8.6211191e-1 2.2970203e-1 9.429889e-2 9.429889e-2
8.769759e-1 2.2970203e-1 9.34746e-2 9.34746e-2
8.918399e-1 2.2970203e-1 9.287119e-2 9.287119e-2
9.067039e-1 2.2970203e-1 9.248859e-2 9.248859e-2
9.215679e-1 2.2970203e-1 9.232768e-2 9.232768e-2
9.364319e-1 2.2970203e-1 9.238704e-2 9.238704e-2
9.512959e-1 2.2970203e-1 9.266742e-2 9.266742e-2
9.661599e-1 2.2970203e-1 9.316875e-2 9.316875e-2
9.810239e-1 2.2970203e-1 9.389087e-2 9.389087e-2
9.958879e-1 2.2970203e-1 9.483401e-2 9.483401e-2
1.01075189e0 2.2970203e-1 9.599818e-2 9.599818e-2
1.02561589e0 2.2970203e-1 9.738307e-2 9.738307e-2
1.04047989e0 2.2970203e-1 9.898906e-2 9.898906e-2
1.05534389e0 2.2970203e-1 1.00816e-1 1.00816e-1
1.07020789e0 2.2970203e-1 1.028638e-1 1.028638e-1
1.08507188e0 2.2970203e-1 1.0513324e-1 1.0513324e-1
1.09993588e0 2.2970203e-1 1.0762302e-1 1.0762302e-1

0.0e0 2.4321503e-1 5.2603177e-1 5.2603177e-1
1.4863998e-2 2.4321503e-1 5.1239305e-1 5.1239305e-1
2.9727997e-2 2.4321503e-1 4.9897534e-1 4.9897534e-1
4.4591995e-2 2.4321503e-1 4.8577843e-1 4.8577843e-1
5.9455994e-2 2.4321503e-1 4.7280249e-1 4.7280249e-1
7.4319992e-2 2.4321503e-1 4.600476e-1 4.600476e-1
8.918399e-2 2.4321503e-1 4.475135e-1 4.475135e-1
1.04047989e-1 2.4321503e-1 4.352004e-1 4.352004e-1
1.18911987e-1 2.4321503e-1 4.2310815e-1 4.2310815e-1
1.33775986e-1 2.4321503e-1 4.1123701e-1 4.1123701e-1
1.4863998e-1 2.4321503e-1 3.9958675e-1 3.9958675e-1
1.6350398e-1 2.4321503e-1 3.8815733e-1 3.8815733e-1
1.7836798e-1 2.4321503e-1 3.7694891e-1 3.7694891e-1
1.9323198e-1 2.4321503e-1 3.6596147e-1 3.6596147e-1
2.0809598e-1 2.4321503e-1 3.5519495e-1 3.5519495e-1
2.2295998e-1 2.4321503e-1 3.4464937e-1 3.4464937e-1
2.3782397e-1 2.4321503e-1 3.343247e-1 3.343247e-1
2.5268797e-1 2.4321503e-1 3.2422101e-1 3.2422101e-1
2.6755197e-1 2.4321503e-1 3.1433823e-1 3.1433823e-1
2.8241597e-1 2.4321503e-1 3.0467639e-1 3.0467639e-1
2.9727997e-1 2.4321503e-1 2.9523549e-1 2.9523549e-1
3.1214397e-1 2.4321503e-1 2.8601553e-1 2.8601553e-1
3.2700797e-1 2.4321503e-1 2.7701653e-1 2.7701653e-1
3.4187196e-1 2.4321503e-1 2.6823843e-1 2.6823843e-1
3.5673596e-1 2.4321503e-1 2.596813e-1 2.596813e-1
3.7159996e-1 2.4321503e-1 2.5134515e-1 2.5134515e-1
3.8646396e-1 2.4321503e-1 2.4322983e-1 2.4322983e-1
4.0132796e-1 2.4321503e-1 2.353355e-1 2.353355e-1
4.1619196e-1 2.4321503e-1 2.2766205e-1 2.2766205e-1
4.3105595e-1 2.4321503e-1 2.2020966e-1 2.2020966e-1
4.4591995e-1 2.4321503e-1 2.1297816e-1 2.1297816e-1
4.6078395e-1 2.4321503e-1 2.0596751e-1 2.0596751e-1
4.7564795e-1 2.4321503e-1 1.9917795e-1 1.9917795e-1
4.9051195e-1 2.4321503e-1 1.9260925e-1 1.9260925e-1
5.0537595e-1 2.4321503e-1 1.8626143e-1 1.8626143e-1
5.2023994e-1 2.4321503e-1 1.8013466e-1 1.8013466e-1
5.3510394e-1 2.4321503e-1 1.7422879e-1 1.7422879e-1
5.4996794e-1 2.4321503e-1 1.6854378e-1 1.6854378e-1
5.6483194e-1 2.4321503e-1 1.630798e-1 1.630798e-1
5.7969594e-1 2.4321503e-1 1.5783678e-1 1.5783678e-1
5.9455994e-1 2.4321503e-1 1.5281465e-1 1.5281465e-1
6.0942393e-1 2.4321503e-1 1.4801347e-1 1.4801347e-1
6.2428793e-1 2.4321503e-1 1.4343323e-1 1.4343323e-1
6.3915193e-1 2.4321503e-1 1.39073845e-1 1.39073845e-1
6.5401593e-1 2.4321503e-1 1.34935516e-1 1.34935516e-1
6.6887993e-1 2.4321503e-1 1.31018056e-1 1.31018056e-1
6.8374393e-1 2.4321503e-1 1.2732152e-1 1.2732152e-1
6.9860793e-1 2.4321503e-1 1.2384601e-1 1.2384601e-1
7.1347192e-1 2.4321503e-1 1.205913e-1 1.205913e-1
7.2833592e-1 2.4321503e-1 1.1755768e-1 1.1755768e-1
7.4319992e-1 2.4321503e-1 1.1474498e-1 1.1474498e-1
7.5806392e-1 2.4321503e-1 1.121531e-1 1.121531e-1
7.7292792e-1 2.4321503e-1 1.0978227e-1 1.0978227e-1
7.8779192e-1 2.4321503e-1 1.0763235e-1 1.0763235e-1
8.0265591e-1 2.4321503e-1 1.0570335e-1 1.0570335e-1
8.1751991e-1 2.4321503e-1 1.0399525e-1 1.0399525e-1
8.3238391e-1 2.4321503e-1 1.0250821e-1 1.0250821e-1
8.4724791e-1 2.4321503e-1 1.0124196e-1 1.0124196e-1
8.6211191e-1 2.4321503e-1 1.001968e-1 1.001968e-1
8.769759e-1 2.4321503e-1 9.93725e-2 9.93725e-2
8.918399e-1 2.4321503e-1 9.876909e-2 9.876909e-2
9.067039e-1 2.4321503e-1 9.83867e-2 9.83867e-2
9.215679e-1 2.4321503e-1 9.822566e-2 9.822566e-2
9.364319e-1 2.4321503e-1 9.828502e-2 9.828502e-2
9.512959e-1 2.4321503e-1 9.856471e-2 9.856471e-2
9.661599e-1 2.4321503e-1 9.906673e-2 9.906673e-2
9.810239e-1 2.4321503e-1 9.978885e-2 9.978885e-2
9.958879e-1 2.4321503e-1 1.00732e-1 1.00732e-1
1.01075189e0 2.4321503e-1 1.0189616e-1 1.0189616e-1
1.02561589e0 2.4321503e-1 1.0328105e-1 1.0328105e-1
1.04047989e0 2.4321503e-1 1.0488704e-1 1.0488704e-1
1.05534389e0 2.4321503e-1 1.0671397e-1 1.0671397e-1
1.07020789e0 2.4321503e-1 1.0876178e-1 1.0876178e-1
1.08507188e0 2.4321503e-1 1.1103122e-1 1.1103122e-1
1.09993588e0 2.4321503e-1 1.1352031e-1 1.1352031e-1

0.0e0 2.5672803e-1 5.3211224e-1 5.3211224e-1
1.4863998e-2 2.5672803e-1 5.1847345e-1 5.1847345e-1
2.9727997e-2 2.5672803e-1 5.0505574e-1 5.0505574e-1
4.4591995e-2 2.5672803e-1 4.9185889e-1 4.9185889e-1
5.9455994e-2 2.5672803e-1 4.788829e-1 4.788829e-1
7.4319992e-2 2.5672803e-1 4.6612802e-1 4.6612802e-1
8.918399e-2 2.5672803e-1 4.5359396e-1 4.5359396e-1
1.04047989e-1 2.5672803e-1 4.4128082e-1 4.4128082e-1
1.18911987e-1 2.5672803e-1 4.2918864e-1 4.2918864e-1
1.33775986e-1 2.5672803e-1 4.173175e-1 4.173175e-1
1.4863998e-1 2.5672803e-1 4.0566716e-1 4.0566716e-1
1.6350398e-1 2.5672803e-1 3.9423781e-1 3.9423781e-1
1.7836798e-1 2.5672803e-1 3.830294e-1 3.830294e-1
1.9323198e-1 2.5672803e-1 3.7204195e-1 3.7204195e-1
2.0809598e-1 2.5672803e-1 3.6127542e-1 3.6127542e-1
2.2295998e-1 2.5672803e-1 3.5072983e-1 3.5072983e-1
2.3782397e-1 2.5672803e-1 3.4040518e-1 3.4040518e-1
2.5268797e-1 2.5672803e-1 3.3030147e-1 3.3030147e-1
2.6755197e-1 2.5672803e-1 3.204187e-1 3.204187e-1
2.8241597e-1 2.5672803e-1 3.1075687e-1 3.1075687e-1
2.9727997e-1 2.5672803e-1 3.0131596e-1 3.0131596e-1
3.1214397e-1 2.5672803e-1 2.9209601e-1 2.9209601e-1
3.2700797e-1 2.5672803e-1 2.8309698e-1 2.8309698e-1
3.4187196e-1 2.5672803e-1 2.7431892e-1 2.7431892e-1
3.5673596e-1 2.5672803e-1 2.6576172e-1 2.6576172e-1
3.7159996e-1 2.5672803e-1 2.5742557e-1 2.5742557e-1
3.8646396e-1 2.5672803e-1 2.493103e-1 2.493103e-1
4.0132796e-1 2.5672803e-1 2.4141591e-1 2.4141591e-1
4.1619196e-1 2.5672803e-1 2.3374254e-1 2.3374254e-1
4.3105595e-1 2.5672803e-1 2.2629013e-1 2.2629013e-1
4.4591995e-1 2.5672803e-1 2.1905856e-1 2.1905856e-1
4.6078395e-1 2.5672803e-1 2.1204799e-1 2.1204799e-1
4.7564795e-1 2.5672803e-1 2.052584e-1 2.052584e-1
4.9051195e-1 2.5672803e-1 1.9868965e-1 1.9868965e-1
5.0537595e-1 2.5672803e-1 1.9234192e-1 1.9234192e-1
5.2023994e-1 2.5672803e-1 1.8621513e-1 1.8621513e-1
5.3510394e-1 2.5672803e-1 1.803092e-1 1.803092e-1
5.4996794e-1 2.5672803e-1 1.7462427e-1 1.7462427e-1
5.6483194e-1 2.5672803e-1 1.6916022e-1 1.6916022e-1
5.7969594e-1 2.5672803e-1 1.6391719e-1 1.6391719e-1
5.9455994e-1 2.5672803e-1 1.58895139e-1 1.58895139e-1
6.0942393e-1 2.5672803e-1 1.54093889e-1 1.54093889e-1
6.2428793e-1 2.5672803e-1 1.4951364e-1 1.4951364e-1
6.3915193e-1 2.5672803e-1 1.45154344e-1 1.45154344e-1
6.5401593e-1 2.5672803e-1 1.41015926e-1 1.41015926e-1
6.6887993e-1 2.5672803e-1 1.37098544e-1 1.37098544e-1
6.8374393e-1 2.5672803e-1 1.33402008e-1 1.33402008e-1
6.9860793e-1 2.5672803e-1 1.2992644e-1 1.2992644e-1
7.1347192e-1 2.5672803e-1 1.2667178e-1 1.2667178e-1
7.2833592e-1 2.5672803e-1 1.2363817e-1 1.2363817e-1
7.4319992e-1 2.5672803e-1 1.2082538e-1 1.2082538e-1
7.5806392e-1 2.5672803e-1 1.182336e-1 1.182336e-1
7.7292792e-1 2.5672803e-1 1.1586276e-1 1.1586276e-1
7.8779192e-1 2.5672803e-1 1.1371278e-1 1.1371278e-1
8.0265591e-1 2.5672803e-1 1.1178383e-1 1.1178383e-1
8.1751991e-1 2.5672803e-1 1.1007574e-1 1.1007574e-1
8.3238391e-1 2.5672803e-1 1.0858864e-1 1.0858864e-1
8.4724791e-1 2.5672803e-1 1.0732245e-1 1.0732245e-1
8.6211191e-1 2.5672803e-1 1.0627724e-1 1.0627724e-1
8.769759e-1 2.5672803e-1 1.0545293e-1 1.0545293e-1
8.918399e-1 2.5672803e-1 1.0484958e-1 1.0484958e-1
9.067039e-1 2.5672803e-1 1.0446712e-1 1.0446712e-1
9.215679e-1 2.5672803e-1 1.0430553e-1 1.0430553e-1
9.364319e-1 2.5672803e-1 1.0436488e-1 1.0436488e-1
9.512959e-1 2.5672803e-1 1.0464526e-1 1.0464526e-1
9.661599e-1 2.5672803e-1 1.0514659e-1 1.0514659e-1
9.810239e-1 2.5672803e-1 1.0586871e-1 1.0586871e-1
9.958879e-1 2.5672803e-1 1.0681255e-1 1.0681255e-1
1.01075189e0 2.5672803e-1 1.0797672e-1 1.0797672e-1
1.02561589e0 2.5672803e-1 1.093616e-1 1.093616e-1
1.04047989e0 2.5672803e-1 1.1096759e-1 1.1096759e-1
1.05534389e0 2.5672803e-1 1.1279453e-1 1.1279453e-1
1.07020789e0 2.5672803e-1 1.1484233e-1 1.1484233e-1
1.08507188e0 2.5672803e-1 1.1711108e-1 1.1711108e-1
1.09993588e0 2.5672803e-1 1.1960086e-1 1.1960086e-1

0.0e0 2.7024103e-1 5.3837534e-1 5.3837534e-1
1.4863998e-2 2.7024103e-1 5.2473653e-1 5.2473653e-1
2.9727997e-2 2.7024103e-1 5.1131883e-1 5.1131883e-1
4.4591995e-2 2.7024103e-1 4.9812198e-1 4.9812198e-1
5.9455994e-2 2.7024103e-1 4.85146e-1 4.85146e-1
7.4319992e-2 2.7024103e-1 4.7239111e-1 4.7239111e-1
8.918399e-2 2.7024103e-1 4.5985706e-1 4.5985706e-1
1.04047989e-1 2.7024103e-1 4.4754388e-1 4.4754388e-1
1.18911987e-1 2.7024103e-1 4.3545172e-1 4.3545172e-1
1.33775986e-1 2.7024103e-1 4.2358058e-1 4.2358058e-1
1.4863998e-1 2.7024103e-1 4.1193022e-1 4.1193022e-1
1.6350398e-1 2.7024103e-1 4.0050089e-1 4.0050089e-1
1.7836798e-1 2.7024103e-1 3.8929248e-1 3.8929248e-1
1.9323198e-1 2.7024103e-1 3.7830502e-1 3.7830502e-1
2.0809598e-1 2.7024103e-1 3.6753848e-1 3.6753848e-1
2.2295998e-1 2.7024103e-1 3.5699289e-1 3.5699289e-1
2.3782397e-1 2.7024103e-1 3.4666824e-1 3.4666824e-1
2.5268797e-1 2.7024103e-1 3.3656453e-1 3.3656453e-1
2.6755197e-1 2.7024103e-1 3.2668176e-1 3.2668176e-1
2.8241597e-1 2.7024103e-1 3.1701993e-1 3.1701993e-1
2.9727997e-1 2.7024103e-1 3.0757903e-1 3.0757903e-1
3.1214397e-1 2.7024103e-1 2.9835907e-1 2.9835907e-1
3.2700797e-1 2.7024103e-1 2.8936005e-1 2.8936005e-1
3.4187196e-1 2.7024103e-1 2.8058192e-1 2.8058192e-1
3.5673596e-1 2.7024103e-1 2.720248e-1 2.720248e-1
3.7159996e-1 2.7024103e-1 2.6368864e-1 2.6368864e-1
3.8646396e-1 2.7024103e-1 2.555734e-1 2.555734e-1
4.0132796e-1 2.7024103e-1 2.47679e-1 2.47679e-1
4.1619196e-1 2.7024103e-1 2.4000562e-1 2.4000562e-1
4.3105595e-1 2.7024103e-1 2.325532e-1 2.325532e-1
4.4591995e-1 2.7024103e-1 2.2532164e-1 2.2532164e-1
4.6078395e-1 2.7024103e-1 2.1831107e-1 2.1831107e-1
4.7564795e-1 2.7024103e-1 2.1152148e-1 2.1152148e-1
4.9051195e-1 2.7024103e-1 2.0495273e-1 2.0495273e-1
5.0537595e-1 2.7024103e-1 1.98605e-1 1.98605e-1
5.2023994e-1 2.7024103e-1 1.9247821e-1 1.9247821e-1
5.3510394e-1 2.7024103e-1 1.8657228e-1 1.8657228e-1
5.4996794e-1 2.7024103e-1 1.8088736e-1 1.8088736e-1
5.6483194e-1 2.7024103e-1 1.7542328e-1 1.7542328e-1
5.7969594e-1 2.7024103e-1 1.7018024e-1 1.7018024e-1
5.9455994e-1 2.7024103e-1 1.6515819e-1 1.6515819e-1
6.0942393e-1 2.7024103e-1 1.60356938e-1 1.60356938e-1
6.2428793e-1 2.7024103e-1 1.55776689e-1 1.55776689e-1
6.3915193e-1 2.7024103e-1 1.51417393e-1 1.51417393e-1
6.5401593e-1 2.7024103e-1 1.47278975e-1 1.47278975e-1
6.6887993e-1 2.7024103e-1 1.43361584e-1 1.43361584e-1
6.8374393e-1 2.7024103e-1 1.39665057e-1 1.39665057e-1
6.9860793e-1 2.7024103e-1 1.3618947e-1 1.3618947e-1
7.1347192e-1 2.7024103e-1 1.3293484e-1 1.3293484e-1
7.2833592e-1 2.7024103e-1 1.2990121e-1 1.2990121e-1
7.4319992e-1 2.7024103e-1 1.2708842e-1 1.2708842e-1
7.5806392e-1 2.7024103e-1 1.2449664e-1 1.2449664e-1
7.7292792e-1 2.7024103e-1 1.221258e-1 1.221258e-1
7.8779192e-1 2.7024103e-1 1.1997585e-1 1.1997585e-1
8.0265591e-1 2.7024103e-1 1.1804689e-1 1.1804689e-1
8.1751991e-1 2.7024103e-1 1.163388e-1 1.163388e-1
8.3238391e-1 2.7024103e-1 1.1485168e-1 1.1485168e-1
8.4724791e-1 2.7024103e-1 1.1358551e-1 1.1358551e-1
8.6211191e-1 2.7024103e-1 1.1254027e-1 1.1254027e-1
8.769759e-1 2.7024103e-1 1.1171599e-1 1.1171599e-1
8.918399e-1 2.7024103e-1 1.1111263e-1 1.1111263e-1
9.067039e-1 2.7024103e-1 1.1073016e-1 1.1073016e-1
9.215679e-1 2.7024103e-1 1.1056871e-1 1.1056871e-1
9.364319e-1 2.7024103e-1 1.10628e-1 1.10628e-1
9.512959e-1 2.7024103e-1 1.1090839e-1 1.1090839e-1
9.661599e-1 2.7024103e-1 1.1140971e-1 1.1140971e-1
9.810239e-1 2.7024103e-1 1.1213184e-1 1.1213184e-1
9.958879e-1 2.7024103e-1 1.1307498e-1 1.1307498e-1
1.01075189e0 2.7024103e-1 1.1423915e-1 1.1423915e-1
1.02561589e0 2.7024103e-1 1.1562473e-1 1.1562473e-1
1.04047989e0 2.7024103e-1 1.1723071e-1 1.1723071e-1
1.05534389e0 2.7024103e-1 1.1905765e-1 1.1905765e-1
1.07020789e0 2.7024103e-1 1.2110545e-1 1.2110545e-1
1.08507188e0 2.7024103e-1 1.233742e-1 1.233742e-1
1.09993588e0 2.7024103e-1 1.2586398e-1 1.2586398e-1

0.0e0 2.8375403e-1 5.4482094e-1 5.4482094e-1
1.4863998e-2 2.8375403e-1 5.3118222e-1 5.3118222e-1
2.9727997e-2 2.8375403e-1 5.1776451e-1 5.1776451e-1
4.4591995e-2 2.8375403e-1 5.045676e-1 5.045676e-1
5.9455994e-2 2.8375403e-1 4.9159166e-1 4.9159166e-1
7.4319992e-2 2.8375403e-1 4.7883678e-1 4.7883678e-1
8.918399e-2 2.8375403e-1 4.6630267e-1 4.6630267e-1
1.04047989e-1 2.8375403e-1 4.5398958e-1 4.5398958e-1
1.18911987e-1 2.8375403e-1 4.4189734e-1 4.4189734e-1
1.33775986e-1 2.8375403e-1 4.3002618e-1 4.3002618e-1
1.4863998e-1 2.8375403e-1 4.1837592e-1 4.1837592e-1
1.6350398e-1 2.8375403e-1 4.0694656e-1 4.0694656e-1
1.7836798e-1 2.8375403e-1 3.9573817e-1 3.9573817e-1
1.9323198e-1 2.8375403e-1 3.847507e-1 3.847507e-1
2.0809598e-1 2.8375403e-1 3.7398415e-1 3.7398415e-1
2.2295998e-1 2.8375403e-1 3.6343855e-1 3.6343855e-1
2.3782397e-1 2.8375403e-1 3.531139e-1 3.531139e-1
2.5268797e-1 2.8375403e-1 3.430102e-1 3.430102e-1
2.6755197e-1 2.8375403e-1 3.3312741e-1 3.3312741e-1
2.8241597e-1 2.8375403e-1 3.234656e-1 3.234656e-1
2.9727997e-1 2.8375403e-1 3.140247e-1 3.140247e-1
3.1214397e-1 2.8375403e-1 3.0480473e-1 3.0480473e-1
3.2700797e-1 2.8375403e-1 2.9580571e-1 2.9580571e-1
3.4187196e-1 2.8375403e-1 2.870276e-1 2.870276e-1
3.5673596e-1 2.8375403e-1 2.7847047e-1 2.7847047e-1
3.7159996e-1 2.8375403e-1 2.7013432e-1 2.7013432e-1
3.8646396e-1 2.8375403e-1 2.62019e-1 2.62019e-1
4.0132796e-1 2.8375403e-1 2.5412466e-1 2.5412466e-1
4.1619196e-1 2.8375403e-1 2.4645122e-1 2.4645122e-1
4.3105595e-1 2.8375403e-1 2.3899883e-1 2.3899883e-1
4.4591995e-1 2.8375403e-1 2.3176733e-1 2.3176733e-1
4.6078395e-1 2.8375403e-1 2.247567e-1 2.247567e-1
4.7564795e-1 2.8375403e-1 2.179671e-1 2.179671e-1
4.9051195e-1 2.8375403e-1 2.1139842e-1 2.1139842e-1
5.0537595e-1 2.8375403e-1 2.050506e-1 2.050506e-1
5.2023994e-1 2.8375403e-1 1.9892383e-1 1.9892383e-1
5.3510394e-1 2.8375403e-1 1.9301796e-1 1.9301796e-1
5.4996794e-1 2.8375403e-1 1.8733296e-1 1.8733296e-1
5.6483194e-1 2.8375403e-1 1.8186896e-1 1.8186896e-1
5.7969594e-1 2.8375403e-1 1.7662595e-1 1.7662595e-1
5.9455994e-1 2.8375403e-1 1.7160382e-1 1.7160382e-1
6.0942393e-1 2.8375403e-1 1.6680264e-1 1.6680264e-1
6.2428793e-1 2.8375403e-1 1.62222397e-1 1.62222397e-1
6.3915193e-1 2.8375403e-1 1.57863042e-1 1.57863042e-1
6.5401593e-1 2.8375403e-1 1.53724683e-1 1.53724683e-1
6.6887993e-1 2.8375403e-1 1.49807222e-1 1.49807222e-1
6.8374393e-1 2.8375403e-1 1.46110686e-1 1.46110686e-1
6.9860793e-1 2.8375403e-1 1.4263518e-1 1.4263518e-1
7.1347192e-1 2.8375403e-1 1.3938046e-1 1.3938046e-1
7.2833592e-1 2.8375403e-1 1.3634686e-1 1.3634686e-1
7.4319992e-1 2.8375403e-1 1.3353413e-1 1.3353413e-1
7.5806392e-1 2.8375403e-1 1.3094226e-1 1.3094226e-1
7.7292792e-1 2.8375403e-1 1.2857144e-1 1.2857144e-1
7.8779192e-1 2.8375403e-1 1.2642154e-1 1.2642154e-1
8.0265591e-1 2.8375403e-1 1.2449254e-1 1.2449254e-1
8.1751991e-1 2.8375403e-1 1.2278444e-1 1.2278444e-1
8.3238391e-1 2.8375403e-1 1.212974e-1 1.212974e-1
8.4724791e-1 2.8375403e-1 1.2003113e-1 1.2003113e-1
8.6211191e-1 2.8375403e-1 1.1898596e-1 1.1898596e-1
8.769759e-1 2.8375403e-1 1.181617e-1 1.181617e-1
8.918399e-1 2.8375403e-1 1.1755827e-1 1.1755827e-1
9.067039e-1 2.8375403e-1 1.1717587e-1 1.1717587e-1
9.215679e-1 2.8375403e-1 1.1701442e-1 1.1701442e-1
9.364319e-1 2.8375403e-1 1.1707378e-1 1.1707378e-1
9.512959e-1 2.8375403e-1 1.1735416e-1 1.1735416e-1
9.661599e-1 2.8375403e-1 1.1785548e-1 1.1785548e-1
9.810239e-1 2.8375403e-1 1.185776e-1 1.185776e-1
9.958879e-1 2.8375403e-1 1.1952075e-1 1.1952075e-1
1.01075189e0 2.8375403e-1 1.2068492e-1 1.2068492e-1
1.02561589e0 2.8375403e-1 1.220705e-1 1.220705e-1
1.04047989e0 2.8375403e-1 1.2367648e-1 1.2367648e-1
1.05534389e0 2.8375403e-1 1.2550342e-1 1.2550342e-1
1.07020789e0 2.8375403e-1 1.2755122e-1 1.2755122e-1
1.08507188e0 2.8375403e-1 1.2981998e-1 1.2981998e-1
1.09993588e0 2.8375403e-1 1.3230975e-1 1.3230975e-1

0.0e0 2.9726703e-1 5.5144922e-1 5.5144922e-1
1.4863998e-2 2.9726703e-1 5.378105e-1 5.378105e-1
2.9727997e-2 2.9726703e-1 5.2439279e-1 5.2439279e-1
4.4591995e-2 2.9726703e-1 5.1119588e-1 5.1119588e-1
5.9455994e-2 2.9726703e-1 4.9821994e-1 4.9821994e-1
7.4319992e-2 2.9726703e-1 4.8546506e-1 4.8546506e-1
8.918399e-2 2.9726703e-1 4.7293095e-1 4.7293095e-1
1.04047989e-1 2.9726703e-1 4.6061786e-1 4.6061786e-1
1.18911987e-1 2.9726703e-1 4.4852562e-1 4.4852562e-1
1.33775986e-1 2.9726703e-1 4.3665448e-1 4.3665448e-1
1.4863998e-1 2.9726703e-1 4.250042e-1 4.250042e-1
1.6350398e-1 2.9726703e-1 4.1357486e-1 4.1357486e-1
1.7836798e-1 2.9726703e-1 4.0236644e-1 4.0236644e-1
1.9323198e-1 2.9726703e-1 3.9137898e-1 3.9137898e-1
2.0809598e-1 2.9726703e-1 3.806124e-1 3.806124e-1
2.2295998e-1 2.9726703e-1 3.7006683e-1 3.7006683e-1
2.3782397e-1 2.9726703e-1 3.5974217e-1 3.5974217e-1
2.5268797e-1 2.9726703e-1 3.4963847e-1 3.4963847e-1
2.6755197e-1 2.9726703e-1 3.3975569e-1 3.3975569e-1
2.8241597e-1 2.9726703e-1 3.3009386e-1 3.3009386e-1
2.9727997e-1 2.9726703e-1 3.2065295e-1 3.2065295e-1
3.1214397e-1 2.9726703e-1 3.1143301e-1 3.1143301e-1
3.2700797e-1 2.9726703e-1 3.0243399e-1 3.0243399e-1
3.4187196e-1 2.9726703e-1 2.936559e-1 2.936559e-1
3.5673596e-1 2.9726703e-1 2.8509875e-1 2.8509875e-1
3.7159996e-1 2.9726703e-1 2.767626e-1 2.767626e-1
3.8646396e-1 2.9726703e-1 2.6864728e-1 2.6864728e-1
4.0132796e-1 2.9726703e-1 2.6075296e-1 2.6075296e-1
4.1619196e-1 2.9726703e-1 2.5307951e-1 2.5307951e-1
4.3105595e-1 2.9726703e-1 2.456271e-1 2.456271e-1
4.4591995e-1 2.9726703e-1 2.3839561e-1 2.3839561e-1
4.6078395e-1 2.9726703e-1 2.3138498e-1 2.3138498e-1
4.7564795e-1 2.9726703e-1 2.245954e-1 2.245954e-1
4.9051195e-1 2.9726703e-1 2.180267e-1 2.180267e-1
5.0537595e-1 2.9726703e-1 2.1167888e-1 2.1167888e-1
5.2023994e-1 2.9726703e-1 2.0555211e-1 2.0555211e-1
5.3510394e-1 2.9726703e-1 1.9964624e-1 1.9964624e-1
5.4996794e-1 2.9726703e-1 1.9396124e-1 1.9396124e-1
5.6483194e-1 2.9726703e-1 1.8849722e-1 1.8849722e-1
5.7969594e-1 2.9726703e-1 1.8325421e-1 1.8325421e-1
5.9455994e-1 2.9726703e-1 1.7823209e-1 1.7823209e-1
6.0942393e-1 2.9726703e-1 1.7343091e-1 1.7343091e-1
6.2428793e-1 2.9726703e-1 1.68850665e-1 1.68850665e-1
6.3915193e-1 2.9726703e-1 1.64491301e-1 1.64491301e-1
6.5401593e-1 2.9726703e-1 1.60352953e-1 1.60352953e-1
6.6887993e-1 2.9726703e-1 1.56435501e-1 1.56435501e-1
6.8374393e-1 2.9726703e-1 1.52738954e-1 1.52738954e-1
6.9860793e-1 2.9726703e-1 1.4926346e-1 1.4926346e-1
7.1347192e-1 2.9726703e-1 1.4600876e-1 1.4600876e-1
7.2833592e-1 2.9726703e-1 1.4297514e-1 1.4297514e-1
7.4319992e-1 2.9726703e-1 1.401624e-1 1.401624e-1
7.5806392e-1 2.9726703e-1 1.3757056e-1 1.3757056e-1
7.7292792e-1 2.9726703e-1 1.3519969e-1 1.3519969e-1
7.8779192e-1 2.9726703e-1 1.3304982e-1 1.3304982e-1
8.0265591e-1 2.9726703e-1 1.3112079e-1 1.3112079e-1
8.1751991e-1 2.9726703e-1 1.2941272e-1 1.2941272e-1
8.3238391e-1 2.9726703e-1 1.2792564e-1 1.2792564e-1
8.4724791e-1 2.9726703e-1 1.2665941e-1 1.2665941e-1
8.6211191e-1 2.9726703e-1 1.2561424e-1 1.2561424e-1
8.769759e-1 2.9726703e-1 1.2478995e-1 1.2478995e-1
8.918399e-1 2.9726703e-1 1.2418654e-1 1.2418654e-1
9.067039e-1 2.9726703e-1 1.2380414e-1 1.2380414e-1
9.215679e-1 2.9726703e-1 1.2364268e-1 1.2364268e-1
9.364319e-1 2.9726703e-1 1.2370204e-1 1.2370204e-1
9.512959e-1 2.9726703e-1 1.239825e-1 1.239825e-1
9.661599e-1 2.9726703e-1 1.2448383e-1 1.2448383e-1
9.810239e-1 2.9726703e-1 1.2520595e-1 1.2520595e-1
9.958879e-1 2.9726703e-1 1.261491e-1 1.261491e-1
1.01075189e0 2.9726703e-1 1.2731326e-1 1.2731326e-1
1.02561589e0 2.9726703e-1 1.2869815e-1 1.2869815e-1
1.04047989e0 2.9726703e-1 1.3030482e-1 1.3030482e-1
1.05534389e0 2.9726703e-1 1.3213176e-1 1.3213176e-1
1.07020789e0 2.9726703e-1 1.3417957e-1 1.3417957e-1
1.08507188e0 2.9726703e-1 1.3644832e-1 1.3644832e-1
1.09993588e0 2.9726703e-1 1.389381e-1 1.389381e-1

0.0e0 3.1078003e-1 5.5826012e-1 5.5826012e-1
1.4863998e-2 3.1078003e-1 5.446213e-1 5.446213e-1
2.9727997e-2 3.1078003e-1 5.3120369e-1 5.3120369e-1
4.4591995e-2 3.1078003e-1 5.1800676e-1 5.1800676e-1
5.9455994e-2 3.1078003e-1 5.0503084e-1 5.0503084e-1
7.4319992e-2 3.1078003e-1 4.9227596e-1 4.9227596e-1
8.918399e-2 3.1078003e-1 4.7974184e-1 4.7974184e-1
1.04047989e-1 3.1078003e-1 4.6742867e-1 4.6742867e-1
1.18911987e-1 3.1078003e-1 4.553365e-1 4.553365e-1
1.33775986e-1 3.1078003e-1 4.4346538e-1 4.4346538e-1
1.4863998e-1 3.1078003e-1 4.31815e-1 4.31815e-1
1.6350398e-1 3.1078003e-1 4.2038567e-1 4.2038567e-1
1.7836798e-1 3.1078003e-1 4.0917726e-1 4.0917726e-1
1.9323198e-1 3.1078003e-1 3.981898e-1 3.981898e-1
2.0809598e-1 3.1078003e-1 3.8742326e-1 3.8742326e-1
2.2295998e-1 3.1078003e-1 3.7687769e-1 3.7687769e-1
2.3782397e-1 3.1078003e-1 3.6655305e-1 3.6655305e-1
2.5268797e-1 3.1078003e-1 3.5644933e-1 3.5644933e-1
2.6755197e-1 3.1078003e-1 3.4656656e-1 3.4656656e-1
2.8241597e-1 3.1078003e-1 3.3690472e-1 3.3690472e-1
2.9727997e-1 3.1078003e-1 3.2746384e-1 3.2746384e-1
3.1214397e-1 3.1078003e-1 3.1824387e-1 3.1824387e-1
3.2700797e-1 3.1078003e-1 3.0924484e-1 3.0924484e-1
3.4187196e-1 3.1078003e-1 3.0046678e-1 3.0046678e-1
3.5673596e-1 3.1078003e-1 2.9190962e-1 2.9190962e-1
3.7159996e-1 3.1078003e-1 2.8357343e-1 2.8357343e-1
3.8646396e-1 3.1078003e-1 2.7545818e-1 2.7545818e-1
4.0132796e-1 3.1078003e-1 2.6756378e-1 2.6756378e-1
4.1619196e-1 3.1078003e-1 2.598904e-1 2.598904e-1
4.3105595e-1 3.1078003e-1 2.5243799e-1 2.5243799e-1
4.4591995e-1 3.1078003e-1 2.4520642e-1 2.4520642e-1
4.6078395e-1 3.1078003e-1 2.3819585e-1 2.3819585e-1
4.7564795e-1 3.1078003e-1 2.3140628e-1 2.3140628e-1
4.9051195e-1 3.1078003e-1 2.2483751e-1 2.2483751e-1
5.0537595e-1 3.1078003e-1 2.1848978e-1 2.1848978e-1
5.2023994e-1 3.1078003e-1 2.1236299e-1 2.1236299e-1
5.3510394e-1 3.1078003e-1 2.0645706e-1 2.0645706e-1
5.4996794e-1 3.1078003e-1 2.0077214e-1 2.0077214e-1
5.6483194e-1 3.1078003e-1 1.9530815e-1 1.9530815e-1
5.7969594e-1 3.1078003e-1 1.90065e-1 1.90065e-1
5.9455994e-1 3.1078003e-1 1.8504294e-1 1.8504294e-1
6.0942393e-1 3.1078003e-1 1.8024174e-1 1.8024174e-1
6.2428793e-1 3.1078003e-1 1.7566144e-1 1.7566144e-1
6.3915193e-1 3.1078003e-1 1.71302151e-1 1.71302151e-1
6.5401593e-1 3.1078003e-1 1.67163803e-1 1.67163803e-1
6.6887993e-1 3.1078003e-1 1.63246332e-1 1.63246332e-1
6.8374393e-1 3.1078003e-1 1.59549805e-1 1.59549805e-1
6.9860793e-1 3.1078003e-1 1.560743e-1 1.560743e-1
7.1347192e-1 3.1078003e-1 1.5281958e-1 1.5281958e-1
7.2833592e-1 3.1078003e-1 1.49786e-1 1.49786e-1
7.4319992e-1 3.1078003e-1 1.4697325e-1 1.4697325e-1
7.5806392e-1 3.1078003e-1 1.4438138e-1 1.4438138e-1
7.7292792e-1 3.1078003e-1 1.4201053e-1 1.4201053e-1
7.8779192e-1 3.1078003e-1 1.3986067e-1 1.3986067e-1
8.0265591e-1 3.1078003e-1 1.3793163e-1 1.3793163e-1
8.1751991e-1 3.1078003e-1 1.3622357e-1 1.3622357e-1
8.3238391e-1 3.1078003e-1 1.347365e-1 1.347365e-1
8.4724791e-1 3.1078003e-1 1.3347025e-1 1.3347025e-1
8.6211191e-1 3.1078003e-1 1.324251e-1 1.324251e-1
8.769759e-1 3.1078003e-1 1.3160081e-1 1.3160081e-1
8.918399e-1 3.1078003e-1 1.3099739e-1 1.3099739e-1
9.067039e-1 3.1078003e-1 1.3061491e-1 1.3061491e-1
9.215679e-1 3.1078003e-1 1.3045354e-1 1.3045354e-1
9.364319e-1 3.1078003e-1 1.305129e-1 1.305129e-1
9.512959e-1 3.1078003e-1 1.3079327e-1 1.3079327e-1
9.661599e-1 3.1078003e-1 1.3129474e-1 1.3129474e-1
9.810239e-1 3.1078003e-1 1.3201686e-1 1.3201686e-1
9.958879e-1 3.1078003e-1 1.3296e-1 1.3296e-1
1.01075189e0 3.1078003e-1 1.3412418e-1 1.3412418e-1
1.02561589e0 3.1078003e-1 1.3550906e-1 1.3550906e-1
1.04047989e0 3.1078003e-1 1.3711574e-1 1.3711574e-1
1.05534389e0 3.1078003e-1 1.3894199e-1 1.3894199e-1
1.07020789e0 3.1078003e-1 1.4099048e-1 1.4099048e-1
1.08507188e0 3.1078003e-1 1.4325923e-1 1.4325923e-1
1.09993588e0 3.1078003e-1 1.4574901e-1 1.4574901e-1

0.0e0 3.2429303e-1 5.6525359e-1 5.6525359e-1
1.4863998e-2 3.2429303e-1 5.516148e-1 5.516148e-1
2.9727997e-2 3.2429303e-1 5.3819708e-1 5.3819708e-1
4.4591995e-2 3.2429303e-1 5.2500024e-1 5.2500024e-1
5.9455994e-2 3.2429303e-1 5.1202425e-1 5.1202425e-1
7.4319992e-2 3.2429303e-1 4.9926936e-1 4.9926936e-1
8.918399e-2 3.2429303e-1 4.8673532e-1 4.8673532e-1
1.04047989e-1 3.2429303e-1 4.7442215e-1 4.7442215e-1
1.18911987e-1 3.2429303e-1 4.6232999e-1 4.6232999e-1
1.33775986e-1 3.2429303e-1 4.5045885e-1 4.5045885e-1
1.4863998e-1 3.2429303e-1 4.388085e-1 4.388085e-1
1.6350398e-1 3.2429303e-1 4.2737915e-1 4.2737915e-1
1.7836798e-1 3.2429303e-1 4.1617076e-1 4.1617076e-1
1.9323198e-1 3.2429303e-1 4.0518327e-1 4.0518327e-1
2.0809598e-1 3.2429303e-1 3.9441676e-1 3.9441676e-1
2.2295998e-1 3.2429303e-1 3.8387117e-1 3.8387117e-1
2.3782397e-1 3.2429303e-1 3.7354652e-1 3.7354652e-1
2.5268797e-1 3.2429303e-1 3.6344281e-1 3.6344281e-1
2.6755197e-1 3.2429303e-1 3.5356003e-1 3.5356003e-1
2.8241597e-1 3.2429303e-1 3.4389818e-1 3.4389818e-1
2.9727997e-1 3.2429303e-1 3.3445729e-1 3.3445729e-1
3.1214397e-1 3.2429303e-1 3.2523735e-1 3.2523735e-1
3.2700797e-1 3.2429303e-1 3.1623833e-1 3.1623833e-1
3.4187196e-1 3.2429303e-1 3.0746025e-1 3.0746025e-1
3.5673596e-1 3.2429303e-1 2.9890308e-1 2.9890308e-1
3.7159996e-1 3.2429303e-1 2.9056691e-1 2.9056691e-1
3.8646396e-1 3.2429303e-1 2.8245164e-1 2.8245164e-1
4.0132796e-1 3.2429303e-1 2.7455725e-1 2.7455725e-1
4.1619196e-1 3.2429303e-1 2.6688388e-1 2.6688388e-1
4.3105595e-1 3.2429303e-1 2.5943149e-1 2.5943149e-1
4.4591995e-1 3.2429303e-1 2.5219992e-1 2.5219992e-1
4.6078395e-1 3.2429303e-1 2.4518935e-1 2.4518935e-1
4.7564795e-1 3.2429303e-1 2.3839977e-1 2.3839977e-1
4.9051195e-1 3.2429303e-1 2.3183101e-1 2.3183101e-1
5.0537595e-1 3.2429303e-1 2.2548326e-1 2.2548326e-1
5.2023994e-1 3.2429303e-1 2.1935648e-1 2.1935648e-1
5.3510394e-1 3.2429303e-1 2.1345055e-1 2.1345055e-1
5.4996794e-1 3.2429303e-1 2.0776561e-1 2.0776561e-1
5.6483194e-1 3.2429303e-1 2.0230157e-1 2.0230157e-1
5.7969594e-1 3.2429303e-1 1.9705849e-1 1.9705849e-1
5.9455994e-1 3.2429303e-1 1.9203644e-1 1.9203644e-1
6.0942393e-1 3.2429303e-1 1.8723518e-1 1.8723518e-1
6.2428793e-1 3.2429303e-1 1.8265494e-1 1.8265494e-1
6.3915193e-1 3.2429303e-1 1.78295639e-1 1.78295639e-1
6.5401593e-1 3.2429303e-1 1.74157231e-1 1.74157231e-1
6.6887993e-1 3.2429303e-1 1.70239839e-1 1.70239839e-1
6.8374393e-1 3.2429303e-1 1.66543294e-1 1.66543294e-1
6.9860793e-1 3.2429303e-1 1.6306773e-1 1.6306773e-1
7.1347192e-1 3.2429303e-1 1.5981308e-1 1.5981308e-1
7.2833592e-1 3.2429303e-1 1.5677948e-1 1.5677948e-1
7.4319992e-1 3.2429303e-1 1.5396667e-1 1.5396667e-1
7.5806392e-1 3.2429303e-1 1.5137488e-1 1.5137488e-1
7.7292792e-1 3.2429303e-1 1.4900401e-1 1.4900401e-1
7.8779192e-1 3.2429303e-1 1.4685408e-1 1.4685408e-1
8.0265591e-1 3.2429303e-1 1.4492513e-1 1.4492513e-1
8.1751991e-1 3.2429303e-1 1.4321704e-1 1.4321704e-1
8.3238391e-1 3.2429303e-1 1.4172992e-1 1.4172992e-1
8.4724791e-1 3.2429303e-1 1.4046375e-1 1.4046375e-1
8.6211191e-1 3.2429303e-1 1.3941853e-1 1.3941853e-1
8.769759e-1 3.2429303e-1 1.3859422e-1 1.3859422e-1
8.918399e-1 3.2429303e-1 1.3799089e-1 1.3799089e-1
9.067039e-1 3.2429303e-1 1.3760841e-1 1.3760841e-1
9.215679e-1 3.2429303e-1 1.3744698e-1 1.3744698e-1
9.364319e-1 3.2429303e-1 1.3750632e-1 1.3750632e-1
9.512959e-1 3.2429303e-1 1.377867e-1 1.377867e-1
9.661599e-1 3.2429303e-1 1.382881e-1 1.382881e-1
9.810239e-1 3.2429303e-1 1.3901042e-1 1.3901042e-1
9.958879e-1 3.2429303e-1 1.3995357e-1 1.3995357e-1
1.01075189e0 3.2429303e-1 1.4111774e-1 1.4111774e-1
1.02561589e0 3.2429303e-1 1.4250262e-1 1.4250262e-1
1.04047989e0 3.2429303e-1 1.4410861e-1 1.4410861e-1
1.05534389e0 3.2429303e-1 1.4593555e-1 1.4593555e-1
1.07020789e0 3.2429303e-1 1.4798404e-1 1.4798404e-1
1.08507188e0 3.2429303e-1 1.5025279e-1 1.5025279e-1
1.09993588e0 3.2429303e-1 1.5274257e-1 1.5274257e-1

0.0e0 3.3780603e-1 5.7242969e-1 5.7242969e-1
1.4863998e-2 3.3780603e-1 5.5879088e-1 5.5879088e-1
2.9727997e-2 3.3780603e-1 5.4537318e-1 5.4537318e-1
4.4591995e-2 3.3780603e-1 5.3217633e-1 5.3217633e-1
5.9455994e-2 3.3780603e-1 5.1920033e-1 5.1920033e-1
7.4319992e-2 3.3780603e-1 5.0644547e-1 5.0644547e-1
8.918399e-2 3.3780603e-1 4.939114e-1 4.939114e-1
1.04047989e-1 3.3780603e-1 4.8159824e-1 4.8159824e-1
1.18911987e-1 3.3780603e-1 4.6950607e-1 4.6950607e-1
1.33775986e-1 3.3780603e-1 4.5763495e-1 4.5763495e-1
1.4863998e-1 3.3780603e-1 4.4598457e-1 4.4598457e-1
1.6350398e-1 3.3780603e-1 4.3455525e-1 4.3455525e-1
1.7836798e-1 3.3780603e-1 4.2334683e-1 4.2334683e-1
1.9323198e-1 3.3780603e-1 4.1235938e-1 4.1235938e-1
2.0809598e-1 3.3780603e-1 4.0159283e-1 4.0159283e-1
2.2295998e-1 3.3780603e-1 3.9104726e-1 3.9104726e-1
2.3782397e-1 3.3780603e-1 3.8072261e-1 3.8072261e-1
2.5268797e-1 3.3780603e-1 3.7061888e-1 3.7061888e-1
2.6755197e-1 3.3780603e-1 3.607361e-1 3.607361e-1
2.8241597e-1 3.3780603e-1 3.5107426e-1 3.5107426e-1
2.9727997e-1 3.3780603e-1 3.4163336e-1 3.4163336e-1
3.1214397e-1 3.3780603e-1 3.3241342e-1 3.3241342e-1
3.2700797e-1 3.3780603e-1 3.234144e-1 3.234144e-1
3.4187196e-1 3.3780603e-1 3.1463632e-1 3.1463632e-1
3.5673596e-1 3.3780603e-1 3.0607916e-1 3.0607916e-1
3.7159996e-1 3.3780603e-1 2.9774301e-1 2.9774301e-1
3.8646396e-1 3.3780603e-1 2.8962775e-1 2.8962775e-1
4.0132796e-1 3.3780603e-1 2.8173335e-1 2.8173335e-1
4.1619196e-1 3.3780603e-1 2.7405997e-1 2.7405997e-1
4.3105595e-1 3.3780603e-1 2.6660756e-1 2.6660756e-1
4.4591995e-1 3.3780603e-1 2.5937599e-1 2.5937599e-1
4.6078395e-1 3.3780603e-1 2.5236542e-1 2.5236542e-1
4.7564795e-1 3.3780603e-1 2.4557585e-1 2.4557585e-1
4.9051195e-1 3.3780603e-1 2.3900708e-1 2.3900708e-1
5.0537595e-1 3.3780603e-1 2.3265935e-1 2.3265935e-1
5.2023994e-1 3.3780603e-1 2.2653256e-1 2.2653256e-1
5.3510394e-1 3.3780603e-1 2.2062663e-1 2.2062663e-1
5.4996794e-1 3.3780603e-1 2.149417e-1 2.149417e-1
5.6483194e-1 3.3780603e-1 2.0947763e-1 2.0947763e-1
5.7969594e-1 3.3780603e-1 2.0423463e-1 2.0423463e-1
5.9455994e-1 3.3780603e-1 1.992125e-1 1.992125e-1
6.0942393e-1 3.3780603e-1 1.9441124e-1 1.9441124e-1
6.2428793e-1 3.3780603e-1 1.89831e-1 1.89831e-1
6.3915193e-1 3.3780603e-1 1.8547177e-1 1.8547177e-1
6.5401593e-1 3.3780603e-1 1.81333357e-1 1.81333357e-1
6.6887993e-1 3.3780603e-1 1.77415965e-1 1.77415965e-1
6.8374393e-1 3.3780603e-1 1.73719353e-1 1.73719353e-1
6.9860793e-1 3.3780603e-1 1.7024385e-1 1.7024385e-1
7.1347192e-1 3.3780603e-1 1.6698923e-1 1.6698923e-1
7.2833592e-1 3.3780603e-1 1.6395552e-1 1.6395552e-1
7.4319992e-1 3.3780603e-1 1.611428e-1 1.611428e-1
7.5806392e-1 3.3780603e-1 1.5855093e-1 1.5855093e-1
7.7292792e-1 3.3780603e-1 1.5618008e-1 1.5618008e-1
7.8779192e-1 3.3780603e-1 1.540302e-1 1.540302e-1
8.0265591e-1 3.3780603e-1 1.521012e-1 1.521012e-1
8.1751991e-1 3.3780603e-1 1.503932e-1 1.503932e-1
8.3238391e-1 3.3780603e-1 1.4890599e-1 1.4890599e-1
8.4724791e-1 3.3780603e-1 1.4763982e-1 1.4763982e-1
8.6211191e-1 3.3780603e-1 1.4659465e-1 1.4659465e-1
8.769759e-1 3.3780603e-1 1.4577037e-1 1.4577037e-1
8.918399e-1 3.3780603e-1 1.4516695e-1 1.4516695e-1
9.067039e-1 3.3780603e-1 1.4478455e-1 1.4478455e-1
9.215679e-1 3.3780603e-1 1.4462302e-1 1.4462302e-1
9.364319e-1 3.3780603e-1 1.4468239e-1 1.4468239e-1
9.512959e-1 3.3780603e-1 1.4496275e-1 1.4496275e-1
9.661599e-1 3.3780603e-1 1.4546423e-1 1.4546423e-1
9.810239e-1 3.3780603e-1 1.4618663e-1 1.4618663e-1
9.958879e-1 3.3780603e-1 1.4712978e-1 1.4712978e-1
1.01075189e0 3.3780603e-1 1.4829395e-1 1.4829395e-1
1.02561589e0 3.3780603e-1 1.4967883e-1 1.4967883e-1
1.04047989e0 3.3780603e-1 1.5128474e-1 1.5128474e-1
1.05534389e0 3.3780603e-1 1.5311168e-1 1.5311168e-1
1.07020789e0 3.3780603e-1 1.5515948e-1 1.5515948e-1
1.08507188e0 3.3780603e-1 1.5742831e-1 1.5742831e-1
1.09993588e0 3.3780603e-1 1.5991809e-1 1.5991809e-1

0.0e0 3.5131903e-1 5.797883e-1 5.797883e-1
1.4863998e-2 3.5131903e-1 5.6614949e-1 5.6614949e-1
2.9727997e-2 3.5131903e-1 5.5273186e-1 5.5273186e-1
4.4591995e-2 3.5131903e-1 5.3953494e-1 5.3953494e-1
5.9455994e-2 3.5131903e-1 5.2655896e-1 5.2655896e-1
7.4319992e-2 3.5131903e-1 5.1380414e-1 5.1380414e-1
8.918399e-2 3.5131903e-1 5.0127002e-1 5.0127002e-1
1.04047989e-1 3.5131903e-1 4.8895685e-1 4.8895685e-1
1.18911987e-1 3.5131903e-1 4.768647e-1 4.768647e-1
1.33775986e-1 3.5131903e-1 4.6499356e-1 4.6499356e-1
1.4863998e-1 3.5131903e-1 4.5334326e-1 4.5334326e-1
1.6350398e-1 3.5131903e-1 4.4191386e-1 4.4191386e-1
1.7836798e-1 3.5131903e-1 4.3070544e-1 4.3070544e-1
1.9323198e-1 3.5131903e-1 4.1971799e-1 4.1971799e-1
2.0809598e-1 3.5131903e-1 4.0895146e-1 4.0895146e-1
2.2295998e-1 3.5131903e-1 3.9840587e-1 3.9840587e-1
2.3782397e-1 3.5131903e-1 3.8808122e-1 3.8808122e-1
2.5268797e-1 3.5131903e-1 3.7797751e-1 3.7797751e-1
2.6755197e-1 3.5131903e-1 3.6809476e-1 3.6809476e-1
2.8241597e-1 3.5131903e-1 3.584329e-1 3.584329e-1
2.9727997e-1 3.5131903e-1 3.48992e-1 3.48992e-1
3.1214397e-1 3.5131903e-1 3.3977206e-1 3.3977206e-1
3.2700797e-1 3.5131903e-1 3.3077304e-1 3.3077304e-1
3.4187196e-1 3.5131903e-1 3.2199496e-1 3.2199496e-1
3.5673596e-1 3.5131903e-1 3.134378e-1 3.134378e-1
3.7159996e-1 3.5131903e-1 3.0510165e-1 3.0510165e-1
3.8646396e-1 3.5131903e-1 2.9698636e-1 2.9698636e-1
4.0132796e-1 3.5131903e-1 2.8909196e-1 2.8909196e-1
4.1619196e-1 3.5131903e-1 2.8141858e-1 2.8141858e-1
4.3105595e-1 3.5131903e-1 2.7396617e-1 2.7396617e-1
4.4591995e-1 3.5131903e-1 2.667346e-1 2.667346e-1
4.6078395e-1 3.5131903e-1 2.5972404e-1 2.5972404e-1
4.7564795e-1 3.5131903e-1 2.5293446e-1 2.5293446e-1
4.9051195e-1 3.5131903e-1 2.463657e-1 2.463657e-1
5.0537595e-1 3.5131903e-1 2.4001796e-1 2.4001796e-1
5.2023994e-1 3.5131903e-1 2.3389117e-1 2.3389117e-1
5.3510394e-1 3.5131903e-1 2.2798524e-1 2.2798524e-1
5.4996794e-1 3.5131903e-1 2.2230031e-1 2.2230031e-1
5.6483194e-1 3.5131903e-1 2.1683635e-1 2.1683635e-1
5.7969594e-1 3.5131903e-1 2.115932e-1 2.115932e-1
5.9455994e-1 3.5131903e-1 2.0657114e-1 2.0657114e-1
6.0942393e-1 3.5131903e-1 2.0176996e-1 2.0176996e-1
6.2428793e-1 3.5131903e-1 1.9718964e-1 1.9718964e-1
6.3915193e-1 3.5131903e-1 1.9283035e-1 1.9283035e-1
6.5401593e-1 3.5131903e-1 1.88692e-1 1.88692e-1
6.6887993e-1 3.5131903e-1 1.84774536e-1 1.84774536e-1
6.8374393e-1 3.5131903e-1 1.81078e-1 1.81078e-1
6.9860793e-1 3.5131903e-1 1.776025e-1 1.776025e-1
7.1347192e-1 3.5131903e-1 1.7434781e-1 1.7434781e-1
7.2833592e-1 3.5131903e-1 1.7131418e-1 1.7131418e-1
7.4319992e-1 3.5131903e-1 1.6850145e-1 1.6850145e-1
7.5806392e-1 3.5131903e-1 1.6590959e-1 1.6590959e-1
7.7292792e-1 3.5131903e-1 1.6353874e-1 1.6353874e-1
7.8779192e-1 3.5131903e-1 1.6138884e-1 1.6138884e-1
8.0265591e-1 3.5131903e-1 1.5945984e-1 1.5945984e-1
8.1751991e-1 3.5131903e-1 1.5775175e-1 1.5775175e-1
8.3238391e-1 3.5131903e-1 1.5626471e-1 1.5626471e-1
8.4724791e-1 3.5131903e-1 1.5499844e-1 1.5499844e-1
8.6211191e-1 3.5131903e-1 1.5395331e-1 1.5395331e-1
8.769759e-1 3.5131903e-1 1.5312901e-1 1.5312901e-1
8.918399e-1 3.5131903e-1 1.5252557e-1 1.5252557e-1
9.067039e-1 3.5131903e-1 1.5214319e-1 1.5214319e-1
9.215679e-1 3.5131903e-1 1.5198174e-1 1.5198174e-1
9.364319e-1 3.5131903e-1 1.5204109e-1 1.5204109e-1
9.512959e-1 3.5131903e-1 1.5232149e-1 1.5232149e-1
9.661599e-1 3.5131903e-1 1.5282288e-1 1.5282288e-1
9.810239e-1 3.5131903e-1 1.5354514e-1 1.5354514e-1
9.958879e-1 3.5131903e-1 1.5448848e-1 1.5448848e-1
1.01075189e0 3.5131903e-1 1.5565265e-1 1.5565265e-1
1.02561589e0 3.5131903e-1 1.5703754e-1 1.5703754e-1
1.04047989e0 3.5131903e-1 1.5864352e-1 1.5864352e-1
1.05534389e0 3.5131903e-1 1.6047046e-1 1.6047046e-1
1.07020789e0 3.5131903e-1 1.6251826e-1 1.6251826e-1
1.08507188e0 3.5131903e-1 1.6478702e-1 1.6478702e-1
1.09993588e0 3.5131903e-1 1.672768e-1 1.672768e-1

0.0e0 3.6483203e-1 5.8732957e-1 5.8732957e-1
1.4863998e-2 3.6483203e-1 5.7369078e-1 5.7369078e-1
2.9727997e-2 3.6483203e-1 5.6027315e-1 5.6027315e-1
4.4591995e-2 3.6483203e-1 5.4707623e-1 5.4707623e-1
5.9455994e-2 3.6483203e-1 5.3410023e-1 5.3410023e-1
7.4319992e-2 3.6483203e-1 5.2134543e-1 5.2134543e-1
8.918399e-2 3.6483203e-1 5.0881131e-1 5.0881131e-1
1.04047989e-1 3.6483203e-1 4.9649821e-1 4.9649821e-1
1.18911987e-1 3.6483203e-1 4.8440598e-1 4.8440598e-1
1.33775986e-1 3.6483203e-1 4.7253484e-1 4.7253484e-1
1.4863998e-1 3.6483203e-1 4.6088449e-1 4.6088449e-1
1.6350398e-1 3.6483203e-1 4.4945514e-1 4.4945514e-1
1.7836798e-1 3.6483203e-1 4.3824675e-1 4.3824675e-1
1.9323198e-1 3.6483203e-1 4.2725928e-1 4.2725928e-1
2.0809598e-1 3.6483203e-1 4.1649275e-1 4.1649275e-1
2.2295998e-1 3.6483203e-1 4.0594716e-1 4.0594716e-1
2.3782397e-1 3.6483203e-1 3.9562251e-1 3.9562251e-1
2.5268797e-1 3.6483203e-1 3.855188e-1 3.855188e-1
2.6755197e-1 3.6483203e-1 3.7563603e-1 3.7563603e-1
2.8241597e-1 3.6483203e-1 3.659742e-1 3.659742e-1
2.9727997e-1 3.6483203e-1 3.5653331e-1 3.5653331e-1
3.1214397e-1 3.6483203e-1 3.4731334e-1 3.4731334e-1
3.2700797e-1 3.6483203e-1 3.3831433e-1 3.3831433e-1
3.4187196e-1 3.6483203e-1 3.2953625e-1 3.2953625e-1
3.5673596e-1 3.6483203e-1 3.2097908e-1 3.2097908e-1
3.7159996e-1 3.6483203e-1 3.1264293e-1 3.1264293e-1
3.8646396e-1 3.6483203e-1 3.0452763e-1 3.0452763e-1
4.0132796e-1 3.6483203e-1 2.9663324e-1 2.9663324e-1
4.1619196e-1 3.6483203e-1 2.8895987e-1 2.8895987e-1
4.3105595e-1 3.6483203e-1 2.8150748e-1 2.8150748e-1
4.4591995e-1 3.6483203e-1 2.7427591e-1 2.7427591e-1
4.6078395e-1 3.6483203e-1 2.6726534e-1 2.6726534e-1
4.7564795e-1 3.6483203e-1 2.6047575e-1 2.6047575e-1
4.9051195e-1 3.6483203e-1 2.53907e-1 2.53907e-1
5.0537595e-1 3.6483203e-1 2.4755923e-1 2.4755923e-1
5.2023994e-1 3.6483203e-1 2.4143248e-1 2.4143248e-1
5.3510394e-1 3.6483203e-1 2.3552652e-1 2.3552652e-1
5.4996794e-1 3.6483203e-1 2.2984158e-1 2.2984158e-1
5.6483194e-1 3.6483203e-1 2.2437762e-1 2.2437762e-1
5.7969594e-1 3.6483203e-1 2.1913448e-1 2.1913448e-1
5.9455994e-1 3.6483203e-1 2.1411241e-1 2.1411241e-1
6.0942393e-1 3.6483203e-1 2.0931123e-1 2.0931123e-1
6.2428793e-1 3.6483203e-1 2.0473091e-1 2.0473091e-1
6.3915193e-1 3.6483203e-1 2.0037163e-1 2.0037163e-1
6.5401593e-1 3.6483203e-1 1.9623328e-1 1.9623328e-1
6.6887993e-1 3.6483203e-1 1.92315816e-1 1.92315816e-1
6.8374393e-1 3.6483203e-1 1.8861928e-1 1.8861928e-1
6.9860793e-1 3.6483203e-1 1.8514377e-1 1.8514377e-1
7.1347192e-1 3.6483203e-1 1.8188907e-1 1.8188907e-1
7.2833592e-1 3.6483203e-1 1.7885547e-1 1.7885547e-1
7.4319992e-1 3.6483203e-1 1.7604272e-1 1.7604272e-1
7.5806392e-1 3.6483203e-1 1.7345085e-1 1.7345085e-1
7.7292792e-1 3.6483203e-1 1.7108002e-1 1.7108002e-1
7.8779192e-1 3.6483203e-1 1.6893013e-1 1.6893013e-1
8.0265591e-1 3.6483203e-1 1.670011e-1 1.670011e-1
8.1751991e-1 3.6483203e-1 1.6529303e-1 1.6529303e-1
8.3238391e-1 3.6483203e-1 1.6380597e-1 1.6380597e-1
8.4724791e-1 3.6483203e-1 1.6253972e-1 1.6253972e-1
8.6211191e-1 3.6483203e-1 1.6149457e-1 1.6149457e-1
8.769759e-1 3.6483203e-1 1.6067029e-1 1.6067029e-1
8.918399e-1 3.6483203e-1 1.6006686e-1 1.6006686e-1
9.067039e-1 3.6483203e-1 1.5968448e-1 1.5968448e-1
9.215679e-1 3.6483203e-1 1.5952301e-1 1.5952301e-1
9.364319e-1 3.6483203e-1 1.5958238e-1 1.5958238e-1
9.512959e-1 3.6483203e-1 1.5986278e-1 1.5986278e-1
9.661599e-1 3.6483203e-1 1.6036415e-1 1.6036415e-1
9.810239e-1 3.6483203e-1 1.6108641e-1 1.6108641e-1
9.958879e-1 3.6483203e-1 1.6202983e-1 1.6202983e-1
1.01075189e0 3.6483203e-1 1.63194e-1 1.63194e-1
1.02561589e0 3.6483203e-1 1.6457889e-1 1.6457889e-1
1.04047989e0 3.6483203e-1 1.6618488e-1 1.6618488e-1
1.05534389e0 3.6483203e-1 1.6801181e-1 1.6801181e-1
1.07020789e0 3.6483203e-1 1.7005962e-1 1.7005962e-1
1.08507188e0 3.6483203e-1 1.7232837e-1 1.7232837e-1
1.09993588e0 3.6483203e-1 1.7481815e-1 1.7481815e-1

0.0e0 3.7834503e-1 5.9505348e-1 5.9505348e-1
1.4863998e-2 3.7834503e-1 5.8141475e-1 5.8141475e-1
2.9727997e-2 3.7834503e-1 5.6799706e-1 5.6799706e-1
4.4591995e-2 3.7834503e-1 5.5480013e-1 5.5480013e-1
5.9455994e-2 3.7834503e-1 5.418242e-1 5.418242e-1
7.4319992e-2 3.7834503e-1 5.2906932e-1 5.2906932e-1
8.918399e-2 3.7834503e-1 5.165352e-1 5.165352e-1
1.04047989e-1 3.7834503e-1 5.042221e-1 5.042221e-1
1.18911987e-1 3.7834503e-1 4.9212988e-1 4.9212988e-1
1.33775986e-1 3.7834503e-1 4.8025874e-1 4.8025874e-1
1.4863998e-1 3.7834503e-1 4.6860844e-1 4.6860844e-1
1.6350398e-1 3.7834503e-1 4.5717905e-1 4.5717905e-1
1.7836798e-1 3.7834503e-1 4.4597064e-1 4.4597064e-1
1.9323198e-1 3.7834503e-1 4.3498317e-1 4.3498317e-1
2.0809598e-1 3.7834503e-1 4.2421664e-1 4.2421664e-1
2.2295998e-1 3.7834503e-1 4.1367105e-1 4.1367105e-1
2.3782397e-1 3.7834503e-1 4.033464e-1 4.033464e-1
2.5268797e-1 3.7834503e-1 3.932427e-1 3.932427e-1
2.6755197e-1 3.7834503e-1 3.8335992e-1 3.8335992e-1
2.8241597e-1 3.7834503e-1 3.7369809e-1 3.7369809e-1
2.9727997e-1 3.7834503e-1 3.6425719e-1 3.6425719e-1
3.1214397e-1 3.7834503e-1 3.5503725e-1 3.5503725e-1
3.2700797e-1 3.7834503e-1 3.4603821e-1 3.4603821e-1
3.4187196e-1 3.7834503e-1 3.3726015e-1 3.3726015e-1
3.5673596e-1 3.7834503e-1 3.2870299e-1 3.2870299e-1
3.7159996e-1 3.7834503e-1 3.2036684e-1 3.2036684e-1
3.8646396e-1 3.7834503e-1 3.1225154e-1 3.1225154e-1
4.0132796e-1 3.7834503e-1 3.0435718e-1 3.0435718e-1
4.1619196e-1 3.7834503e-1 2.9668376e-1 2.9668376e-1
4.3105595e-1 3.7834503e-1 2.8923135e-1 2.8923135e-1
4.4591995e-1 3.7834503e-1 2.8199979e-1 2.8199979e-1
4.6078395e-1 3.7834503e-1 2.7498923e-1 2.7498923e-1
4.7564795e-1 3.7834503e-1 2.6819965e-1 2.6819965e-1
4.9051195e-1 3.7834503e-1 2.6163089e-1 2.6163089e-1
5.0537595e-1 3.7834503e-1 2.5528314e-1 2.5528314e-1
5.2023994e-1 3.7834503e-1 2.4915636e-1 2.4915636e-1
5.3510394e-1 3.7834503e-1 2.4325043e-1 2.4325043e-1
5.4996794e-1 3.7834503e-1 2.3756552e-1 2.3756552e-1
5.6483194e-1 3.7834503e-1 2.3210143e-1 2.3210143e-1
5.7969594e-1 3.7834503e-1 2.2685847e-1 2.2685847e-1
5.9455994e-1 3.7834503e-1 2.2183635e-1 2.2183635e-1
6.0942393e-1 3.7834503e-1 2.170351e-1 2.170351e-1
6.2428793e-1 3.7834503e-1 2.1245485e-1 2.1245485e-1
6.3915193e-1 3.7834503e-1 2.0809555e-1 2.0809555e-1
6.5401593e-1 3.7834503e-1 2.0395714e-1 2.0395714e-1
6.6887993e-1 3.7834503e-1 2.0003975e-1 2.0003975e-1
6.8374393e-1 3.7834503e-1 1.9634322e-1 1.9634322e-1
6.9860793e-1 3.7834503e-1 1.9286765e-1 1.9286765e-1
7.1347192e-1 3.7834503e-1 1.8961299e-1 1.8961299e-1
7.2833592e-1 3.7834503e-1 1.8657939e-1 1.8657939e-1
7.4319992e-1 3.7834503e-1 1.837666e-1 1.837666e-1
7.5806392e-1 3.7834503e-1 1.8117479e-1 1.8117479e-1
7.7292792e-1 3.7834503e-1 1.7880396e-1 1.7880396e-1
7.8779192e-1 3.7834503e-1 1.7665399e-1 1.7665399e-1
8.0265591e-1 3.7834503e-1 1.7472504e-1 1.7472504e-1
8.1751991e-1 3.7834503e-1 1.7301697e-1 1.7301697e-1
8.3238391e-1 3.7834503e-1 1.7152985e-1 1.7152985e-1
8.4724791e-1 3.7834503e-1 1.7026366e-1 1.7026366e-1
8.6211191e-1 3.7834503e-1 1.692185e-1 1.692185e-1
8.769759e-1 3.7834503e-1 1.6839413e-1 1.6839413e-1
8.918399e-1 3.7834503e-1 1.677908e-1 1.677908e-1
9.067039e-1 3.7834503e-1 1.674084e-1 1.674084e-1
9.215679e-1 3.7834503e-1 1.6724695e-1 1.6724695e-1
9.364319e-1 3.7834503e-1 1.6730632e-1 1.6730632e-1
9.512959e-1 3.7834503e-1 1.6758669e-1 1.6758669e-1
9.661599e-1 3.7834503e-1 1.6808807e-1 1.6808807e-1
9.810239e-1 3.7834503e-1 1.6881035e-1 1.6881035e-1
9.958879e-1 3.7834503e-1 1.6975356e-1 1.6975356e-1
1.01075189e0 3.7834503e-1 1.70918e-1 1.70918e-1
1.02561589e0 3.7834503e-1 1.7230289e-1 1.7230289e-1
1.04047989e0 3.7834503e-1 1.7390887e-1 1.7390887e-1
1.05534389e0 3.7834503e-1 1.7573581e-1 1.7573581e-1
1.07020789e0 3.7834503e-1 1.7778362e-1 1.7778362e-1
1.08507188e0 3.7834503e-1 1.8005237e-1 1.8005237e-1
1.09993588e0 3.7834503e-1 1.8254214e-1 1.8254214e-1

0.0e0 3.9185803e-1 6.0295996e-1 6.0295996e-1
1.4863998e-2 3.9185803e-1 5.8932124e-1 5.8932124e-1
2.9727997e-2 3.9185803e-1 5.7590353e-1 5.7590353e-1
4.4591995e-2 3.9185803e-1 5.6270662e-1 5.6270662e-1
5.9455994e-2 3.9185803e-1 5.4973068e-1 5.4973068e-1
7.4319992e-2 3.9185803e-1 5.3697581e-1 5.3697581e-1
8.918399e-2 3.9185803e-1 5.244417e-1 5.244417e-1
1.04047989e-1 3.9185803e-1 5.121286e-1 5.121286e-1
1.18911987e-1 3.9185803e-1 5.0003636e-1 5.0003636e-1
1.33775986e-1 3.9185803e-1 4.8816522e-1 4.8816522e-1
1.4863998e-1 3.9185803e-1 4.7651494e-1 4.7651494e-1
1.6350398e-1 3.9185803e-1 4.6508553e-1 4.6508553e-1
1.7836798e-1 3.9185803e-1 4.5387714e-1 4.5387714e-1
1.9323198e-1 3.9185803e-1 4.4288966e-1 4.4288966e-1
2.0809598e-1 3.9185803e-1 4.3212314e-1 4.3212314e-1
2.2295998e-1 3.9185803e-1 4.2157755e-1 4.2157755e-1
2.3782397e-1 3.9185803e-1 4.112529e-1 4.112529e-1
2.5268797e-1 3.9185803e-1 4.0114919e-1 4.0114919e-1
2.6755197e-1 3.9185803e-1 3.9126642e-1 3.9126642e-1
2.8241597e-1 3.9185803e-1 3.8160458e-1 3.8160458e-1
2.9727997e-1 3.9185803e-1 3.721637e-1 3.721637e-1
3.1214397e-1 3.9185803e-1 3.6294373e-1 3.6294373e-1
3.2700797e-1 3.9185803e-1 3.539447e-1 3.539447e-1
3.4187196e-1 3.9185803e-1 3.4516663e-1 3.4516663e-1
3.5673596e-1 3.9185803e-1 3.3660947e-1 3.3660947e-1
3.7159996e-1 3.9185803e-1 3.2827332e-1 3.2827332e-1
3.8646396e-1 3.9185803e-1 3.2015802e-1 3.2015802e-1
4.0132796e-1 3.9185803e-1 3.1226367e-1 3.1226367e-1
4.1619196e-1 3.9185803e-1 3.0459026e-1 3.0459026e-1
4.3105595e-1 3.9185803e-1 2.9713786e-1 2.9713786e-1
4.4591995e-1 3.9185803e-1 2.899063e-1 2.899063e-1
4.6078395e-1 3.9185803e-1 2.8289572e-1 2.8289572e-1
4.7564795e-1 3.9185803e-1 2.7610614e-1 2.7610614e-1
4.9051195e-1 3.9185803e-1 2.6953738e-1 2.6953738e-1
5.0537595e-1 3.9185803e-1 2.6318962e-1 2.6318962e-1
5.2023994e-1 3.9185803e-1 2.5706285e-1 2.5706285e-1
5.3510394e-1 3.9185803e-1 2.5115698e-1 2.5115698e-1
5.4996794e-1 3.9185803e-1 2.4547202e-1 2.4547202e-1
5.6483194e-1 3.9185803e-1 2.4000792e-1 2.4000792e-1
5.7969594e-1 3.9185803e-1 2.3476491e-1 2.3476491e-1
5.9455994e-1 3.9185803e-1 2.2974284e-1 2.2974284e-1
6.0942393e-1 3.9185803e-1 2.249416e-1 2.249416e-1
6.2428793e-1 3.9185803e-1 2.2036134e-1 2.2036134e-1
6.3915193e-1 3.9185803e-1 2.1600206e-1 2.1600206e-1
6.5401593e-1 3.9185803e-1 2.1186365e-1 2.1186365e-1
6.6887993e-1 3.9185803e-1 2.0794626e-1 2.0794626e-1
6.8374393e-1 3.9185803e-1 2.0424971e-1 2.0424971e-1
6.9860793e-1 3.9185803e-1 2.0077415e-1 2.0077415e-1
7.1347192e-1 3.9185803e-1 1.975195e-1 1.975195e-1
7.2833592e-1 3.9185803e-1 1.944859e-1 1.944859e-1
7.4319992e-1 3.9185803e-1 1.9167308e-1 1.9167308e-1
7.5806392e-1 3.9185803e-1 1.8908131e-1 1.8908131e-1
7.7292792e-1 3.9185803e-1 1.8671043e-1 1.8671043e-1
7.8779192e-1 3.9185803e-1 1.845605e-1 1.845605e-1
8.0265591e-1 3.9185803e-1 1.8263153e-1 1.8263153e-1
8.1751991e-1 3.9185803e-1 1.8092346e-1 1.8092346e-1
8.3238391e-1 3.9185803e-1 1.7943634e-1 1.7943634e-1
8.4724791e-1 3.9185803e-1 1.7817017e-1 1.7817017e-1
8.6211191e-1 3.9185803e-1 1.77125e-1 1.77125e-1
8.769759e-1 3.9185803e-1 1.7630064e-1 1.7630064e-1
8.918399e-1 3.9185803e-1 1.7569731e-1 1.7569731e-1
9.067039e-1 3.9185803e-1 1.7531491e-1 1.7531491e-1
9.215679e-1 3.9185803e-1 1.7515346e-1 1.7515346e-1
9.364319e-1 3.9185803e-1 1.7521281e-1 1.7521281e-1
9.512959e-1 3.9185803e-1 1.7549321e-1 1.7549321e-1
9.661599e-1 3.9185803e-1 1.7599458e-1 1.7599458e-1
9.810239e-1 3.9185803e-1 1.7671684e-1 1.7671684e-1
9.958879e-1 3.9185803e-1 1.7766005e-1 1.7766005e-1
1.01075189e0 3.9185803e-1 1.7882423e-1 1.7882423e-1
1.02561589e0 3.9185803e-1 1.8020946e-1 1.8020946e-1
1.04047989e0 3.9185803e-1 1.8181544e-1 1.8181544e-1
1.05534389e0 3.9185803e-1 1.8364238e-1 1.8364238e-1
1.07020789e0 3.9185803e-1 1.8569019e-1 1.8569019e-1
1.08507188e0 3.9185803e-1 1.8795894e-1 1.8795894e-1
1.09993588e0 3.9185803e-1 1.9044872e-1 1.9044872e-1

0.0e0 4.0537103e-1 6.1104907e-1 6.1104907e-1
1.4863998e-2 4.0537103e-1 5.9741035e-1 5.9741035e-1
2.9727997e-2 4.0537103e-1 5.8399257e-1 5.8399257e-1
4.4591995e-2 4.0537103e-1 5.7079573e-1 5.7079573e-1
5.9455994e-2 4.0537103e-1 5.578198e-1 5.578198e-1
7.4319992e-2 4.0537103e-1 5.4506485e-1 5.4506485e-1
8.918399e-2 4.0537103e-1 5.325308e-1 5.325308e-1
1.04047989e-1 4.0537103e-1 5.2021771e-1 5.2021771e-1
1.18911987e-1 4.0537103e-1 5.0812547e-1 5.0812547e-1
1.33775986e-1 4.0537103e-1 4.9625433e-1 4.9625433e-1
1.4863998e-1 4.0537103e-1 4.8460405e-1 4.8460405e-1
1.6350398e-1 4.0537103e-1 4.7317464e-1 4.7317464e-1
1.7836798e-1 4.0537103e-1 4.6196625e-1 4.6196625e-1
1.9323198e-1 4.0537103e-1 4.5097878e-1 4.5097878e-1
2.0809598e-1 4.0537103e-1 4.4021223e-1 4.4021223e-1
2.2295998e-1 4.0537103e-1 4.2966666e-1 4.2966666e-1
2.3782397e-1 4.0537103e-1 4.19342e-1 4.19342e-1
2.5268797e-1 4.0537103e-1 4.092383e-1 4.092383e-1
2.6755197e-1 4.0537103e-1 3.9935551e-1 3.9935551e-1
2.8241597e-1 4.0537103e-1 3.896937e-1 3.896937e-1
2.9727997e-1 4.0537103e-1 3.8025279e-1 3.8025279e-1
3.1214397e-1 4.0537103e-1 3.7103284e-1 3.7103284e-1
3.2700797e-1 4.0537103e-1 3.6203381e-1 3.6203381e-1
3.4187196e-1 4.0537103e-1 3.5325572e-1 3.5325572e-1
3.5673596e-1 4.0537103e-1 3.4469858e-1 3.4469858e-1
3.7159996e-1 4.0537103e-1 3.3636243e-1 3.3636243e-1
3.8646396e-1 4.0537103e-1 3.2824713e-1 3.2824713e-1
4.0132796e-1 4.0537103e-1 3.2035277e-1 3.2035277e-1
4.1619196e-1 4.0537103e-1 3.1267935e-1 3.1267935e-1
4.3105595e-1 4.0537103e-1 3.0522696e-1 3.0522696e-1
4.4591995e-1 4.0537103e-1 2.9799547e-1 2.9799547e-1
4.6078395e-1 4.0537103e-1 2.9098483e-1 2.9098483e-1
4.7564795e-1 4.0537103e-1 2.8419525e-1 2.8419525e-1
4.9051195e-1 4.0537103e-1 2.7762656e-1 2.7762656e-1
5.0537595e-1 4.0537103e-1 2.7127873e-1 2.7127873e-1
5.2023994e-1 4.0537103e-1 2.6515196e-1 2.6515196e-1
5.3510394e-1 4.0537103e-1 2.5924606e-1 2.5924606e-1
5.4996794e-1 4.0537103e-1 2.535611e-1 2.535611e-1
5.6483194e-1 4.0537103e-1 2.4809714e-1 2.4809714e-1
5.7969594e-1 4.0537103e-1 2.4285405e-1 2.4285405e-1
5.9455994e-1 4.0537103e-1 2.3783192e-1 2.3783192e-1
6.0942393e-1 4.0537103e-1 2.3303067e-1 2.3303067e-1
6.2428793e-1 4.0537103e-1 2.284505e-1 2.284505e-1
6.3915193e-1 4.0537103e-1 2.2409114e-1 2.2409114e-1
6.5401593e-1 4.0537103e-1 2.1995271e-1 2.1995271e-1
6.6887993e-1 4.0537103e-1 2.1603532e-1 2.1603532e-1
6.8374393e-1 4.0537103e-1 2.1233879e-1 2.1233879e-1
6.9860793e-1 4.0537103e-1 2.0886322e-1 2.0886322e-1
7.1347192e-1 4.0537103e-1 2.0560857e-1 2.0560857e-1
7.2833592e-1 4.0537103e-1 2.0257498e-1 2.0257498e-1
7.4319992e-1 4.0537103e-1 1.9976216e-1 1.9976216e-1
7.5806392e-1 4.0537103e-1 1.9717036e-1 1.9717036e-1
7.7292792e-1 4.0537103e-1 1.9479953e-1 1.9479953e-1
7.8779192e-1 4.0537103e-1 1.9264955e-1 1.9264955e-1
8.0265591e-1 4.0537103e-1 1.9072061e-1 1.9072061e-1
8.1751991e-1 4.0537103e-1 1.8901253e-1 1.8901253e-1
8.3238391e-1 4.0537103e-1 1.875254e-1 1.875254e-1
8.4724791e-1 4.0537103e-1 1.8625925e-1 1.8625925e-1
8.6211191e-1 4.0537103e-1 1.8521402e-1 1.8521402e-1
8.769759e-1 4.0537103e-1 1.8438972e-1 1.8438972e-1
8.918399e-1 4.0537103e-1 1.8378638e-1 1.8378638e-1
9.067039e-1 4.0537103e-1 1.834039e-1 1.834039e-1
9.215679e-1 4.0537103e-1 1.8324252e-1 1.8324252e-1
9.364319e-1 4.0537103e-1 1.833019e-1 1.833019e-1
9.512959e-1 4.0537103e-1 1.8358226e-1 1.8358226e-1
9.661599e-1 4.0537103e-1 1.8408366e-1 1.8408366e-1
9.810239e-1 4.0537103e-1 1.8480591e-1 1.8480591e-1
9.958879e-1 4.0537103e-1 1.8574913e-1 1.8574913e-1
1.01075189e0 4.0537103e-1 1.869133e-1 1.869133e-1
1.02561589e0 4.0537103e-1 1.882986e-1 1.882986e-1
1.04047989e0 4.0537103e-1 1.8990459e-1 1.8990459e-1
1.05534389e0 4.0537103e-1 1.9173152e-1 1.9173152e-1
1.07020789e0 4.0537103e-1 1.9377933e-1 1.9377933e-1
1.08507188e0 4.0537103e-1 1.9604808e-1 1.9604808e-1
1.09993588e0 4.0537103e-1 1.9853786e-1 1.9853786e-1

0.0e0 4.1888403e-1 6.1932068e-1 6.1932068e-1
1.4863998e-2 4.1888403e-1 6.0568187e-1 6.0568187e-1
2.9727997e-2 4.1888403e-1 5.9226424e-1 5.9226424e-1
4.4591995e-2 4.1888403e-1 5.7906732e-1 5.7906732e-1
5.9455994e-2 4.1888403e-1 5.660914e-1 5.660914e-1
7.4319992e-2 4.1888403e-1 5.5333652e-1 5.5333652e-1
8.918399e-2 4.1888403e-1 5.408024e-1 5.408024e-1
1.04047989e-1 4.1888403e-1 5.2848929e-1 5.2848929e-1
1.18911987e-1 4.1888403e-1 5.1639708e-1 5.1639708e-1
1.33775986e-1 4.1888403e-1 5.0452592e-1 5.0452592e-1
1.4863998e-1 4.1888403e-1 4.9287564e-1 4.9287564e-1
1.6350398e-1 4.1888403e-1 4.8144624e-1 4.8144624e-1
1.7836798e-1 4.1888403e-1 4.7023784e-1 4.7023784e-1
1.9323198e-1 4.1888403e-1 4.5925037e-1 4.5925037e-1
2.0809598e-1 4.1888403e-1 4.4848386e-1 4.4848386e-1
2.2295998e-1 4.1888403e-1 4.3793825e-1 4.3793825e-1
2.3782397e-1 4.1888403e-1 4.276136e-1 4.276136e-1
2.5268797e-1 4.1888403e-1 4.175099e-1 4.175099e-1
2.6755197e-1 4.1888403e-1 4.0762712e-1 4.0762712e-1
2.8241597e-1 4.1888403e-1 3.9796529e-1 3.9796529e-1
2.9727997e-1 4.1888403e-1 3.8852438e-1 3.8852438e-1
3.1214397e-1 4.1888403e-1 3.7930444e-1 3.7930444e-1
3.2700797e-1 4.1888403e-1 3.703054e-1 3.703054e-1
3.4187196e-1 4.1888403e-1 3.6152733e-1 3.6152733e-1
3.5673596e-1 4.1888403e-1 3.5297017e-1 3.5297017e-1
3.7159996e-1 4.1888403e-1 3.4463403e-1 3.4463403e-1
3.8646396e-1 4.1888403e-1 3.3651874e-1 3.3651874e-1
4.0132796e-1 4.1888403e-1 3.2862437e-1 3.2862437e-1
4.1619196e-1 4.1888403e-1 3.2095096e-1 3.2095096e-1
4.3105595e-1 4.1888403e-1 3.1349855e-1 3.1349855e-1
4.4591995e-1 4.1888403e-1 3.0626698e-1 3.0626698e-1
4.6078395e-1 4.1888403e-1 2.9925642e-1 2.9925642e-1
4.7564795e-1 4.1888403e-1 2.9246684e-1 2.9246684e-1
4.9051195e-1 4.1888403e-1 2.8589809e-1 2.8589809e-1
5.0537595e-1 4.1888403e-1 2.7955034e-1 2.7955034e-1
5.2023994e-1 4.1888403e-1 2.7342355e-1 2.7342355e-1
5.3510394e-1 4.1888403e-1 2.6751764e-1 2.6751764e-1
5.4996794e-1 4.1888403e-1 2.6183267e-1 2.6183267e-1
5.6483194e-1 4.1888403e-1 2.5636865e-1 2.5636865e-1
5.7969594e-1 4.1888403e-1 2.5112556e-1 2.5112556e-1
5.9455994e-1 4.1888403e-1 2.461035e-1 2.461035e-1
6.0942393e-1 4.1888403e-1 2.4130225e-1 2.4130225e-1
6.2428793e-1 4.1888403e-1 2.36722e-1 2.36722e-1
6.3915193e-1 4.1888403e-1 2.3236272e-1 2.3236272e-1
6.5401593e-1 4.1888403e-1 2.282243e-1 2.282243e-1
6.6887993e-1 4.1888403e-1 2.243069e-1 2.243069e-1
6.8374393e-1 4.1888403e-1 2.2061037e-1 2.2061037e-1
6.9860793e-1 4.1888403e-1 2.171348e-1 2.171348e-1
7.1347192e-1 4.1888403e-1 2.1388016e-1 2.1388016e-1
7.2833592e-1 4.1888403e-1 2.1084654e-1 2.1084654e-1
7.4319992e-1 4.1888403e-1 2.0803374e-1 2.0803374e-1
7.5806392e-1 4.1888403e-1 2.0544196e-1 2.0544196e-1
7.7292792e-1 4.1888403e-1 2.0307109e-1 2.0307109e-1
7.8779192e-1 4.1888403e-1 2.0092114e-1 2.0092114e-1
8.0265591e-1 4.1888403e-1 1.989922e-1 1.989922e-1
8.1751991e-1 4.1888403e-1 1.972841e-1 1.972841e-1
8.3238391e-1 4.1888403e-1 1.95797e-1 1.95797e-1
8.4724791e-1 4.1888403e-1 1.9453079e-1 1.9453079e-1
8.6211191e-1 4.1888403e-1 1.9348567e-1 1.9348567e-1
8.769759e-1 4.1888403e-1 1.9266129e-1 1.9266129e-1
8.918399e-1 4.1888403e-1 1.9205797e-1 1.9205797e-1
9.067039e-1 4.1888403e-1 1.9167555e-1 1.9167555e-1
9.215679e-1 4.1888403e-1 1.9151411e-1 1.9151411e-1
9.364319e-1 4.1888403e-1 1.9157346e-1 1.9157346e-1
9.512959e-1 4.1888403e-1 1.9185385e-1 1.9185385e-1
9.661599e-1 4.1888403e-1 1.9235524e-1 1.9235524e-1
9.810239e-1 4.1888403e-1 1.930775e-1 1.930775e-1
9.958879e-1 4.1888403e-1 1.940207e-1 1.940207e-1
1.01075189e0 4.1888403e-1 1.9518488e-1 1.9518488e-1
1.02561589e0 4.1888403e-1 1.965699e-1 1.965699e-1
1.04047989e0 4.1888403e-1 1.9817561e-1 1.9817561e-1
1.05534389e0 4.1888403e-1 2.0000255e-1 2.0000255e-1
1.07020789e0 4.1888403e-1 2.0205104e-1 2.0205104e-1
1.08507188e0 4.1888403e-1 2.043198e-1 2.043198e-1
1.09993588e0 4.1888403e-1 2.0680957e-1 2.0680957e-1

0.0e0 4.3239703e-1 6.2777496e-1 6.2777496e-1
1.4863998e-2 4.3239703e-1 6.1413625e-1 6.1413625e-1
2.9727997e-2 4.3239703e-1 6.0071854e-1 6.0071854e-1
4.4591995e-2 4.3239703e-1 5.8752162e-1 5.8752162e-1
5.9455994e-2 4.3239703e-1 5.745457e-1 5.745457e-1
7.4319992e-2 4.3239703e-1 5.6179082e-1 5.6179082e-1
8.918399e-2 4.3239703e-1 5.492567e-1 5.492567e-1
1.04047989e-1 4.3239703e-1 5.369436e-1 5.369436e-1
1.18911987e-1 4.3239703e-1 5.2485136e-1 5.2485136e-1
1.33775986e-1 4.3239703e-1 5.1298022e-1 5.1298022e-1
1.4863998e-1 4.3239703e-1 5.0132994e-1 5.0132994e-1
1.6350398e-1 4.3239703e-1 4.8990053e-1 4.8990053e-1
1.7836798e-1 4.3239703e-1 4.7869214e-1 4.7869214e-1
1.9323198e-1 4.3239703e-1 4.6770467e-1 4.6770467e-1
2.0809598e-1 4.3239703e-1 4.5693814e-1 4.5693814e-1
2.2295998e-1 4.3239703e-1 4.4639255e-1 4.4639255e-1
2.3782397e-1 4.3239703e-1 4.360679e-1 4.360679e-1
2.5268797e-1 4.3239703e-1 4.2596419e-1 4.2596419e-1
2.6755197e-1 4.3239703e-1 4.1608142e-1 4.1608142e-1
2.8241597e-1 4.3239703e-1 4.0641959e-1 4.0641959e-1
2.9727997e-1 4.3239703e-1 3.969787e-1 3.969787e-1
3.1214397e-1 4.3239703e-1 3.8775873e-1 3.8775873e-1
3.2700797e-1 4.3239703e-1 3.787597e-1 3.787597e-1
3.4187196e-1 4.3239703e-1 3.6998163e-1 3.6998163e-1
3.5673596e-1 4.3239703e-1 3.6142445e-1 3.6142445e-1
3.7159996e-1 4.3239703e-1 3.5308832e-1 3.5308832e-1
3.8646396e-1 4.3239703e-1 3.4497302e-1 3.4497302e-1
4.0132796e-1 4.3239703e-1 3.3707867e-1 3.3707867e-1
4.1619196e-1 4.3239703e-1 3.2940526e-1 3.2940526e-1
4.3105595e-1 4.3239703e-1 3.2195287e-1 3.2195287e-1
4.4591995e-1 4.3239703e-1 3.147213e-1 3.147213e-1
4.6078395e-1 4.3239703e-1 3.0771072e-1 3.0771072e-1
4.7564795e-1 4.3239703e-1 3.0092114e-1 3.0092114e-1
4.9051195e-1 4.3239703e-1 2.9435239e-1 2.9435239e-1
5.0537595e-1 4.3239703e-1 2.8800464e-1 2.8800464e-1
5.2023994e-1 4.3239703e-1 2.8187784e-1 2.8187784e-1
5.3510394e-1 4.3239703e-1 2.7597192e-1 2.7597192e-1
5.4996794e-1 4.3239703e-1 2.7028696e-1 2.7028696e-1
5.6483194e-1 4.3239703e-1 2.6482294e-1 2.6482294e-1
5.7969594e-1 4.3239703e-1 2.5957985e-1 2.5957985e-1
5.9455994e-1 4.3239703e-1 2.5455779e-1 2.5455779e-1
6.0942393e-1 4.3239703e-1 2.497566e-1 2.497566e-1
6.2428793e-1 4.3239703e-1 2.4517636e-1 2.4517636e-1
6.3915193e-1 4.3239703e-1 2.40817e-1 2.40817e-1
6.5401593e-1 4.3239703e-1 2.3667859e-1 2.3667859e-1
6.6887993e-1 4.3239703e-1 2.3276118e-1 2.3276118e-1
6.8374393e-1 4.3239703e-1 2.2906473e-1 2.2906473e-1
6.9860793e-1 4.3239703e-1 2.2558916e-1 2.2558916e-1
7.1347192e-1 4.3239703e-1 2.2233446e-1 2.2233446e-1
7.2833592e-1 4.3239703e-1 2.193009e-1 2.193009e-1
7.4319992e-1 4.3239703e-1 2.1648811e-1 2.1648811e-1
7.5806392e-1 4.3239703e-1 2.138963e-1 2.138963e-1
7.7292792e-1 4.3239703e-1 2.1152539e-1 2.1152539e-1
7.8779192e-1 4.3239703e-1 2.0937541e-1 2.0937541e-1
8.0265591e-1 4.3239703e-1 2.0744649e-1 2.0744649e-1
8.1751991e-1 4.3239703e-1 2.0573848e-1 2.0573848e-1
8.3238391e-1 4.3239703e-1 2.0425128e-1 2.0425128e-1
8.4724791e-1 4.3239703e-1 2.0298515e-1 2.0298515e-1
8.6211191e-1 4.3239703e-1 2.0193994e-1 2.0193994e-1
8.769759e-1 4.3239703e-1 2.0111565e-1 2.0111565e-1
8.918399e-1 4.3239703e-1 2.0051231e-1 2.0051231e-1
9.067039e-1 4.3239703e-1 2.0012985e-1 2.0012985e-1
9.215679e-1 4.3239703e-1 1.9996846e-1 1.9996846e-1
9.364319e-1 4.3239703e-1 2.0002776e-1 2.0002776e-1
9.512959e-1 4.3239703e-1 2.003082e-1 2.003082e-1
9.661599e-1 4.3239703e-1 2.0080962e-1 2.0080962e-1
9.810239e-1 4.3239703e-1 2.0153188e-1 2.0153188e-1
9.958879e-1 4.3239703e-1 2.0247508e-1 2.0247508e-1
1.01075189e0 4.3239703e-1 2.0363916e-1 2.0363916e-1
1.02561589e0 4.3239703e-1 2.0502426e-1 2.0502426e-1
1.04047989e0 4.3239703e-1 2.0663005e-1 2.0663005e-1
1.05534389e0 4.3239703e-1 2.0845699e-1 2.0845699e-1
1.07020789e0 4.3239703e-1 2.1050548e-1 2.1050548e-1
1.08507188e0 4.3239703e-1 2.1277415e-1 2.1277415e-1
1.09993588e0 4.3239703e-1 2.1526393e-1 2.1526393e-1

0.0e0 4.4591003e-1 6.3641188e-1 6.3641188e-1
1.4863998e-2 4.4591003e-1 6.2277315e-1 6.2277315e-1
2.9727997e-2 4.4591003e-1 6.0935538e-1 6.0935538e-1
4.4591995e-2 4.4591003e-1 5.9615852e-1 5.9615852e-1
5.9455994e-2 4.4591003e-1 5.831826e-1 5.831826e-1
7.4319992e-2 4.4591003e-1 5.7042766e-1 5.7042766e-1
8.918399e-2 4.4591003e-1 5.578936e-1 5.578936e-1
1.04047989e-1 4.4591003e-1 5.455805e-1 5.455805e-1
1.18911987e-1 4.4591003e-1 5.3348828e-1 5.3348828e-1
1.33775986e-1 4.4591003e-1 5.2161714e-1 5.2161714e-1
1.4863998e-1 4.4591003e-1 5.0996684e-1 5.0996684e-1
1.6350398e-1 4.4591003e-1 4.9853745e-1 4.9853745e-1
1.7836798e-1 4.4591003e-1 4.8732904e-1 4.8732904e-1
1.9323198e-1 4.4591003e-1 4.7634157e-1 4.7634157e-1
2.0809598e-1 4.4591003e-1 4.6557506e-1 4.6557506e-1
2.2295998e-1 4.4591003e-1 4.5502945e-1 4.5502945e-1
2.3782397e-1 4.4591003e-1 4.447048e-1 4.447048e-1
2.5268797e-1 4.4591003e-1 4.3460109e-1 4.3460109e-1
2.6755197e-1 4.4591003e-1 4.2471832e-1 4.2471832e-1
2.8241597e-1 4.4591003e-1 4.1505649e-1 4.1505649e-1
2.9727997e-1 4.4591003e-1 4.0561559e-1 4.0561559e-1
3.1214397e-1 4.4591003e-1 3.9639565e-1 3.9639565e-1
3.2700797e-1 4.4591003e-1 3.873966e-1 3.873966e-1
3.4187196e-1 4.4591003e-1 3.7861853e-1 3.7861853e-1
3.5673596e-1 4.4591003e-1 3.7006137e-1 3.7006137e-1
3.7159996e-1 4.4591003e-1 3.6172522e-1 3.6172522e-1
3.8646396e-1 4.4591003e-1 3.5360994e-1 3.5360994e-1
4.0132796e-1 4.4591003e-1 3.4571558e-1 3.4571558e-1
4.1619196e-1 4.4591003e-1 3.3804216e-1 3.3804216e-1
4.3105595e-1 4.4591003e-1 3.3058975e-1 3.3058975e-1
4.4591995e-1 4.4591003e-1 3.2335823e-1 3.2335823e-1
4.6078395e-1 4.4591003e-1 3.1634763e-1 3.1634763e-1
4.7564795e-1 4.4591003e-1 3.0955804e-1 3.0955804e-1
4.9051195e-1 4.4591003e-1 3.0298935e-1 3.0298935e-1
5.0537595e-1 4.4591003e-1 2.9664151e-1 2.9664151e-1
5.2023994e-1 4.4591003e-1 2.9051479e-1 2.9051479e-1
5.3510394e-1 4.4591003e-1 2.8460887e-1 2.8460887e-1
5.4996794e-1 4.4591003e-1 2.789239e-1 2.789239e-1
5.6483194e-1 4.4591003e-1 2.7345987e-1 2.7345987e-1
5.7969594e-1 4.4591003e-1 2.6821686e-1 2.6821686e-1
5.9455994e-1 4.4591003e-1 2.6319473e-1 2.6319473e-1
6.0942393e-1 4.4591003e-1 2.5839348e-1 2.5839348e-1
6.2428793e-1 4.4591003e-1 2.5381331e-1 2.5381331e-1
6.3915193e-1 4.4591003e-1 2.4945395e-1 2.4945395e-1
6.5401593e-1 4.4591003e-1 2.453156e-1 2.453156e-1
6.6887993e-1 4.4591003e-1 2.4139813e-1 2.4139813e-1
6.8374393e-1 4.4591003e-1 2.377016e-1 2.377016e-1
6.9860793e-1 4.4591003e-1 2.3422603e-1 2.3422603e-1
7.1347192e-1 4.4591003e-1 2.309714e-1 2.309714e-1
7.2833592e-1 4.4591003e-1 2.2793777e-1 2.2793777e-1
7.4319992e-1 4.4591003e-1 2.2512498e-1 2.2512498e-1
7.5806392e-1 4.4591003e-1 2.2253319e-1 2.2253319e-1
7.7292792e-1 4.4591003e-1 2.2016234e-1 2.2016234e-1
7.8779192e-1 4.4591003e-1 2.1801236e-1 2.1801236e-1
8.0265591e-1 4.4591003e-1 2.1608344e-1 2.1608344e-1
8.1751991e-1 4.4591003e-1 2.1437535e-1 2.1437535e-1
8.3238391e-1 4.4591003e-1 2.1288823e-1 2.1288823e-1
8.4724791e-1 4.4591003e-1 2.1162202e-1 2.1162202e-1
8.6211191e-1 4.4591003e-1 2.1057681e-1 2.1057681e-1
8.769759e-1 4.4591003e-1 2.0975252e-1 2.0975252e-1
8.918399e-1 4.4591003e-1 2.0914919e-1 2.0914919e-1
9.067039e-1 4.4591003e-1 2.0876671e-1 2.0876671e-1
9.215679e-1 4.4591003e-1 2.0860533e-1 2.0860533e-1
9.364319e-1 4.4591003e-1 2.0866469e-1 2.0866469e-1
9.512959e-1 4.4591003e-1 2.0894508e-1 2.0894508e-1
9.661599e-1 4.4591003e-1 2.0944649e-1 2.0944649e-1
9.810239e-1 4.4591003e-1 2.1016873e-1 2.1016873e-1
9.958879e-1 4.4591003e-1 2.1111195e-1 2.1111195e-1
1.01075189e0 4.4591003e-1 2.1227611e-1 2.1227611e-1
1.02561589e0 4.4591003e-1 2.1366113e-1 2.1366113e-1
1.04047989e0 4.4591003e-1 2.152672e-1 2.152672e-1
1.05534389e0 4.4591003e-1 2.1709392e-1 2.1709392e-1
1.07020789e0 4.4591003e-1 2.1914241e-1 2.1914241e-1
1.08507188e0 4.4591003e-1 2.2141116e-1 2.2141116e-1
1.09993588e0 4.4591003e-1 2.2390094e-1 2.2390094e-1

0.0e0 4.5942303e-1 6.452314e-1 6.452314e-1
1.4863998e-2 4.5942303e-1 6.3159265e-1 6.3159265e-1
2.9727997e-2 4.5942303e-1 6.1817487e-1 6.1817487e-1
4.4591995e-2 4.5942303e-1 6.0497803e-1 6.0497803e-1
5.9455994e-2 4.5942303e-1 5.9200209e-1 5.9200209e-1
7.4319992e-2 4.5942303e-1 5.7924715e-1 5.7924715e-1
8.918399e-2 4.5942303e-1 5.667131e-1 5.667131e-1
1.04047989e-1 4.5942303e-1 5.5440001e-1 5.5440001e-1
1.18911987e-1 4.5942303e-1 5.4230777e-1 5.4230777e-1
1.33775986e-1 4.5942303e-1 5.3043663e-1 5.3043663e-1
1.4863998e-1 4.5942303e-1 5.1878635e-1 5.1878635e-1
1.6350398e-1 4.5942303e-1 5.0735693e-1 5.0735693e-1
1.7836798e-1 4.5942303e-1 4.9614854e-1 4.9614854e-1
1.9323198e-1 4.5942303e-1 4.8516107e-1 4.8516107e-1
2.0809598e-1 4.5942303e-1 4.7439455e-1 4.7439455e-1
2.2295998e-1 4.5942303e-1 4.6384895e-1 4.6384895e-1
2.3782397e-1 4.5942303e-1 4.535243e-1 4.535243e-1
2.5268797e-1 4.5942303e-1 4.434206e-1 4.434206e-1
2.6755197e-1 4.5942303e-1 4.3353783e-1 4.3353783e-1
2.8241597e-1 4.5942303e-1 4.2387599e-1 4.2387599e-1
2.9727997e-1 4.5942303e-1 4.144351e-1 4.144351e-1
3.1214397e-1 4.5942303e-1 4.0521513e-1 4.0521513e-1
3.2700797e-1 4.5942303e-1 3.9621611e-1 3.9621611e-1
3.4187196e-1 4.5942303e-1 3.8743803e-1 3.8743803e-1
3.5673596e-1 4.5942303e-1 3.7888086e-1 3.7888086e-1
3.7159996e-1 4.5942303e-1 3.7054471e-1 3.7054471e-1
3.8646396e-1 4.5942303e-1 3.6242941e-1 3.6242941e-1
4.0132796e-1 4.5942303e-1 3.5453508e-1 3.5453508e-1
4.1619196e-1 4.5942303e-1 3.4686166e-1 3.4686166e-1
4.3105595e-1 4.5942303e-1 3.3940927e-1 3.3940927e-1
4.4591995e-1 4.5942303e-1 3.3217773e-1 3.3217773e-1
4.6078395e-1 4.5942303e-1 3.2516713e-1 3.2516713e-1
4.7564795e-1 4.5942303e-1 3.1837755e-1 3.1837755e-1
4.9051195e-1 4.5942303e-1 3.1180884e-1 3.1180884e-1
5.0537595e-1 4.5942303e-1 3.0546103e-1 3.0546103e-1
5.2023994e-1 4.5942303e-1 2.993343e-1 2.993343e-1
5.3510394e-1 4.5942303e-1 2.9342838e-1 2.9342838e-1
5.4996794e-1 4.5942303e-1 2.8774341e-1 2.8774341e-1
5.6483194e-1 4.5942303e-1 2.8227931e-1 2.8227931e-1
5.7969594e-1 4.5942303e-1 2.7703636e-1 2.7703636e-1
5.9455994e-1 4.5942303e-1 2.7201424e-1 2.7201424e-1
6.0942393e-1 4.5942303e-1 2.6721306e-1 2.6721306e-1
6.2428793e-1 4.5942303e-1 2.6263281e-1 2.6263281e-1
6.3915193e-1 4.5942303e-1 2.5827345e-1 2.5827345e-1
6.5401593e-1 4.5942303e-1 2.5413504e-1 2.5413504e-1
6.6887993e-1 4.5942303e-1 2.5021764e-1 2.5021764e-1
6.8374393e-1 4.5942303e-1 2.465211e-1 2.465211e-1
6.9860793e-1 4.5942303e-1 2.4304553e-1 2.4304553e-1
7.1347192e-1 4.5942303e-1 2.3979091e-1 2.3979091e-1
7.2833592e-1 4.5942303e-1 2.367573e-1 2.367573e-1
7.4319992e-1 4.5942303e-1 2.3394449e-1 2.3394449e-1
7.5806392e-1 4.5942303e-1 2.3135268e-1 2.3135268e-1
7.7292792e-1 4.5942303e-1 2.2898184e-1 2.2898184e-1
7.8779192e-1 4.5942303e-1 2.2683186e-1 2.2683186e-1
8.0265591e-1 4.5942303e-1 2.2490292e-1 2.2490292e-1
8.1751991e-1 4.5942303e-1 2.2319485e-1 2.2319485e-1
8.3238391e-1 4.5942303e-1 2.2170772e-1 2.2170772e-1
8.4724791e-1 4.5942303e-1 2.2044154e-1 2.2044154e-1
8.6211191e-1 4.5942303e-1 2.1939633e-1 2.1939633e-1
8.769759e-1 4.5942303e-1 2.1857202e-1 2.1857202e-1
8.918399e-1 4.5942303e-1 2.1796869e-1 2.1796869e-1
9.067039e-1 4.5942303e-1 2.1758624e-1 2.1758624e-1
9.215679e-1 4.5942303e-1 2.1742484e-1 2.1742484e-1
9.364319e-1 4.5942303e-1 2.174842e-1 2.174842e-1
9.512959e-1 4.5942303e-1 2.177646e-1 2.177646e-1
9.661599e-1 4.5942303e-1 2.1826599e-1 2.1826599e-1
9.810239e-1 4.5942303e-1 2.1898825e-1 2.1898825e-1
9.958879e-1 4.5942303e-1 2.1993144e-1 2.1993144e-1
1.01075189e0 4.5942303e-1 2.2109564e-1 2.2109564e-1
1.02561589e0 4.5942303e-1 2.2248064e-1 2.2248064e-1
1.04047989e0 4.5942303e-1 2.240867e-1 2.240867e-1
1.05534389e0 4.5942303e-1 2.2591364e-1 2.2591364e-1
1.07020789e0 4.5942303e-1 2.279613e-1 2.279613e-1
1.08507188e0 4.5942303e-1 2.3023006e-1 2.3023006e-1
1.09993588e0 4.5942303e-1 2.3272052e-1 2.3272052e-1

0.0e0 4.7293604e-1 6.5423347e-1 6.5423347e-1
1.4863998e-2 4.7293604e-1 6.4059479e-1 6.4059479e-1
2.9727997e-2 4.7293604e-1 6.2717706e-1 6.2717706e-1
4.4591995e-2 4.7293604e-1 6.1398013e-1 6.1398013e-1
5.9455994e-2 4.7293604e-1 6.0100421e-1 6.0100421e-1
7.4319992e-2 4.7293604e-1 5.8824927e-1 5.8824927e-1
8.918399e-2 4.7293604e-1 5.7571521e-1 5.7571521e-1
1.04047989e-1 4.7293604e-1 5.6340211e-1 5.6340211e-1
1.18911987e-1 4.7293604e-1 5.5130988e-1 5.5130988e-1
1.33775986e-1 4.7293604e-1 5.3943875e-1 5.3943875e-1
1.4863998e-1 4.7293604e-1 5.2778845e-1 5.2778845e-1
1.6350398e-1 4.7293604e-1 5.1635905e-1 5.1635905e-1
1.7836798e-1 4.7293604e-1 5.0515065e-1 5.0515065e-1
1.9323198e-1 4.7293604e-1 4.9416318e-1 4.9416318e-1
2.0809598e-1 4.7293604e-1 4.8339667e-1 4.8339667e-1
2.2295998e-1 4.7293604e-1 4.7285106e-1 4.7285106e-1
2.3782397e-1 4.7293604e-1 4.6252643e-1 4.6252643e-1
2.5268797e-1 4.7293604e-1 4.5242271e-1 4.5242271e-1
2.6755197e-1 4.7293604e-1 4.4253993e-1 4.4253993e-1
2.8241597e-1 4.7293604e-1 4.328781e-1 4.328781e-1
2.9727997e-1 4.7293604e-1 4.234372e-1 4.234372e-1
3.1214397e-1 4.7293604e-1 4.1421725e-1 4.1421725e-1
3.2700797e-1 4.7293604e-1 4.0521822e-1 4.0521822e-1
3.4187196e-1 4.7293604e-1 3.9644014e-1 3.9644014e-1
3.5673596e-1 4.7293604e-1 3.8788298e-1 3.8788298e-1
3.7159996e-1 4.7293604e-1 3.7954683e-1 3.7954683e-1
3.8646396e-1 4.7293604e-1 3.7143153e-1 3.7143153e-1
4.0132796e-1 4.7293604e-1 3.6353719e-1 3.6353719e-1
4.1619196e-1 4.7293604e-1 3.5586377e-1 3.5586377e-1
4.3105595e-1 4.7293604e-1 3.4841136e-1 3.4841136e-1
4.4591995e-1 4.7293604e-1 3.4117984e-1 3.4117984e-1
4.6078395e-1 4.7293604e-1 3.3416924e-1 3.3416924e-1
4.7564795e-1 4.7293604e-1 3.2737968e-1 3.2737968e-1
4.9051195e-1 4.7293604e-1 3.2081099e-1 3.2081099e-1
5.0537595e-1 4.7293604e-1 3.1446318e-1 3.1446318e-1
5.2023994e-1 4.7293604e-1 3.0833638e-1 3.0833638e-1
5.3510394e-1 4.7293604e-1 3.0243054e-1 3.0243054e-1
5.4996794e-1 4.7293604e-1 2.967455e-1 2.967455e-1
5.6483194e-1 4.7293604e-1 2.9128154e-1 2.9128154e-1
5.7969594e-1 4.7293604e-1 2.8603845e-1 2.8603845e-1
5.9455994e-1 4.7293604e-1 2.8101633e-1 2.8101633e-1
6.0942393e-1 4.7293604e-1 2.7621513e-1 2.7621513e-1
6.2428793e-1 4.7293604e-1 2.716349e-1 2.716349e-1
6.3915193e-1 4.7293604e-1 2.6727554e-1 2.6727554e-1
6.5401593e-1 4.7293604e-1 2.6313719e-1 2.6313719e-1
6.6887993e-1 4.7293604e-1 2.5921973e-1 2.5921973e-1
6.8374393e-1 4.7293604e-1 2.555232e-1 2.555232e-1
6.9860793e-1 4.7293604e-1 2.520477e-1 2.520477e-1
7.1347192e-1 4.7293604e-1 2.48793e-1 2.48793e-1
7.2833592e-1 4.7293604e-1 2.4575938e-1 2.4575938e-1
7.4319992e-1 4.7293604e-1 2.4294664e-1 2.4294664e-1
7.5806392e-1 4.7293604e-1 2.4035477e-1 2.4035477e-1
7.7292792e-1 4.7293604e-1 2.3798393e-1 2.3798393e-1
7.8779192e-1 4.7293604e-1 2.3583405e-1 2.3583405e-1
8.0265591e-1 4.7293604e-1 2.3390501e-1 2.3390501e-1
8.1751991e-1 4.7293604e-1 2.3219695e-1 2.3219695e-1
8.3238391e-1 4.7293604e-1 2.3070987e-1 2.3070987e-1
8.4724791e-1 4.7293604e-1 2.2944363e-1 2.2944363e-1
8.6211191e-1 4.7293604e-1 2.283984e-1 2.283984e-1
8.769759e-1 4.7293604e-1 2.2757411e-1 2.2757411e-1
8.918399e-1 4.7293604e-1 2.2697078e-1 2.2697078e-1
9.067039e-1 4.7293604e-1 2.265883e-1 2.265883e-1
9.215679e-1 4.7293604e-1 2.2642693e-1 2.2642693e-1
9.364319e-1 4.7293604e-1 2.264863e-1 2.264863e-1
9.512959e-1 4.7293604e-1 2.2676666e-1 2.2676666e-1
9.661599e-1 4.7293604e-1 2.2726805e-1 2.2726805e-1
9.810239e-1 4.7293604e-1 2.2799034e-1 2.2799034e-1
9.958879e-1 4.7293604e-1 2.2893355e-1 2.2893355e-1
1.01075189e0 4.7293604e-1 2.300977e-1 2.300977e-1
1.02561589e0 4.7293604e-1 2.3148273e-1 2.3148273e-1
1.04047989e0 4.7293604e-1 2.3308879e-1 2.3308879e-1
1.05534389e0 4.7293604e-1 2.3491571e-1 2.3491571e-1
1.07020789e0 4.7293604e-1 2.3696346e-1 2.3696346e-1
1.08507188e0 4.7293604e-1 2.3923221e-1 2.3923221e-1
1.09993588e0 4.7293604e-1 2.4172198e-1 2.4172198e-1

0.0e0 4.8644904e-1 6.6341806e-1 6.6341806e-1
1.4863998e-2 4.8644904e-1 6.4977936e-1 6.4977936e-1
2.9727997e-2 4.8644904e-1 6.3636162e-1 6.3636162e-1
4.4591995e-2 4.8644904e-1 6.2316472e-1 6.2316472e-1
5.9455994e-2 4.8644904e-1 6.1018881e-1 6.1018881e-1
7.4319992e-2 4.8644904e-1 5.9743385e-1 5.9743385e-1
8.918399e-2 4.8644904e-1 5.8489981e-1 5.8489981e-1
1.04047989e-1 4.8644904e-1 5.725867e-1 5.725867e-1
1.18911987e-1 4.8644904e-1 5.6049449e-1 5.6049449e-1
1.33775986e-1 4.8644904e-1 5.4862334e-1 5.4862334e-1
1.4863998e-1 4.8644904e-1 5.3697305e-1 5.3697305e-1
1.6350398e-1 4.8644904e-1 5.2554366e-1 5.2554366e-1
1.7836798e-1 4.8644904e-1 5.1433525e-1 5.1433525e-1
1.9323198e-1 4.8644904e-1 5.0334778e-1 5.0334778e-1
2.0809598e-1 4.8644904e-1 4.9258127e-1 4.9258127e-1
2.2295998e-1 4.8644904e-1 4.8203566e-1 4.8203566e-1
2.3782397e-1 4.8644904e-1 4.7171103e-1 4.7171103e-1
2.5268797e-1 4.8644904e-1 4.6160732e-1 4.6160732e-1
2.6755197e-1 4.8644904e-1 4.5172453e-1 4.5172453e-1
2.8241597e-1 4.8644904e-1 4.420627e-1 4.420627e-1
2.9727997e-1 4.8644904e-1 4.326218e-1 4.326218e-1
3.1214397e-1 4.8644904e-1 4.2340186e-1 4.2340186e-1
3.2700797e-1 4.8644904e-1 4.1440282e-1 4.1440282e-1
3.4187196e-1 4.8644904e-1 4.0562474e-1 4.0562474e-1
3.5673596e-1 4.8644904e-1 3.9706758e-1 3.9706758e-1
3.7159996e-1 4.8644904e-1 3.8873143e-1 3.8873143e-1
3.8646396e-1 4.8644904e-1 3.8061613e-1 3.8061613e-1
4.0132796e-1 4.8644904e-1 3.7272177e-1 3.7272177e-1
4.1619196e-1 4.8644904e-1 3.6504837e-1 3.6504837e-1
4.3105595e-1 4.8644904e-1 3.5759596e-1 3.5759596e-1
4.4591995e-1 4.8644904e-1 3.5036444e-1 3.5036444e-1
4.6078395e-1 4.8644904e-1 3.4335384e-1 3.4335384e-1
4.7564795e-1 4.8644904e-1 3.3656427e-1 3.3656427e-1
4.9051195e-1 4.8644904e-1 3.2999557e-1 3.2999557e-1
5.0537595e-1 4.8644904e-1 3.2364777e-1 3.2364777e-1
5.2023994e-1 4.8644904e-1 3.1752097e-1 3.1752097e-1
5.3510394e-1 4.8644904e-1 3.1161505e-1 3.1161505e-1
5.4996794e-1 4.8644904e-1 3.0593008e-1 3.0593008e-1
5.6483194e-1 4.8644904e-1 3.0046606e-1 3.0046606e-1
5.7969594e-1 4.8644904e-1 2.9522304e-1 2.9522304e-1
5.9455994e-1 4.8644904e-1 2.9020091e-1 2.9020091e-1
6.0942393e-1 4.8644904e-1 2.8539966e-1 2.8539966e-1
6.2428793e-1 4.8644904e-1 2.8081947e-1 2.8081947e-1
6.3915193e-1 4.8644904e-1 2.7646013e-1 2.7646013e-1
6.5401593e-1 4.8644904e-1 2.7232172e-1 2.7232172e-1
6.6887993e-1 4.8644904e-1 2.6840431e-1 2.6840431e-1
6.8374393e-1 4.8644904e-1 2.6470778e-1 2.6470778e-1
6.9860793e-1 4.8644904e-1 2.6123221e-1 2.6123221e-1
7.1347192e-1 4.8644904e-1 2.5797758e-1 2.5797758e-1
7.2833592e-1 4.8644904e-1 2.5494397e-1 2.5494397e-1
7.4319992e-1 4.8644904e-1 2.5213123e-1 2.5213123e-1
7.5806392e-1 4.8644904e-1 2.4953937e-1 2.4953937e-1
7.7292792e-1 4.8644904e-1 2.471685e-1 2.471685e-1
7.8779192e-1 4.8644904e-1 2.4501855e-1 2.4501855e-1
8.0265591e-1 4.8644904e-1 2.4308961e-1 2.4308961e-1
8.1751991e-1 4.8644904e-1 2.4138152e-1 2.4138152e-1
8.3238391e-1 4.8644904e-1 2.3989441e-1 2.3989441e-1
8.4724791e-1 4.8644904e-1 2.3862822e-1 2.3862822e-1
8.6211191e-1 4.8644904e-1 2.3758298e-1 2.3758298e-1
8.769759e-1 4.8644904e-1 2.367587e-1 2.367587e-1
8.918399e-1 4.8644904e-1 2.3615535e-1 2.3615535e-1
9.067039e-1 4.8644904e-1 2.357729e-1 2.357729e-1
9.215679e-1 4.8644904e-1 2.3561153e-1 2.3561153e-1
9.364319e-1 4.8644904e-1 2.3567087e-1 2.3567087e-1
9.512959e-1 4.8644904e-1 2.3595126e-1 2.3595126e-1
9.661599e-1 4.8644904e-1 2.3645265e-1 2.3645265e-1
9.810239e-1 4.8644904e-1 2.3717491e-1 2.3717491e-1
9.958879e-1 4.8644904e-1 2.3811812e-1 2.3811812e-1
1.01075189e0 4.8644904e-1 2.392823e-1 2.392823e-1
1.02561589e0 4.8644904e-1 2.4066731e-1 2.4066731e-1
1.04047989e0 4.8644904e-1 2.4227338e-1 2.4227338e-1
1.05534389e0 4.8644904e-1 2.4410031e-1 2.4410031e-1
1.07020789e0 4.8644904e-1 2.4614825e-1 2.4614825e-1
1.08507188e0 4.8644904e-1 2.4841693e-1 2.4841693e-1
1.09993588e0 4.8644904e-1 2.5090671e-1 2.5090671e-1

0.0e0 4.9996204e-1 6.7278545e-1 6.7278545e-1
1.4863998e-2 4.9996204e-1 6.5914667e-1 6.5914667e-1
2.9727997e-2 4.9996204e-1 6.4572893e-1 6.4572893e-1
4.4591995e-2 4.9996204e-1 6.3253204e-1 6.3253204e-1
5.9455994e-2 4.9996204e-1 6.195561e-1 6.195561e-1
7.4319992e-2 4.9996204e-1 6.0680116e-1 6.0680116e-1
8.918399e-2 4.9996204e-1 5.9426714e-1 5.9426714e-1
1.04047989e-1 4.9996204e-1 5.8195403e-1 5.8195403e-1
1.18911987e-1 4.9996204e-1 5.6986179e-1 5.6986179e-1
1.33775986e-1 4.9996204e-1 5.5799065e-1 5.5799065e-1
1.4863998e-1 4.9996204e-1 5.4634038e-1 5.4634038e-1
1.6350398e-1 4.9996204e-1 5.3491095e-1 5.3491095e-1
1.7836798e-1 4.9996204e-1 5.2370256e-1 5.2370256e-1
1.9323198e-1 4.9996204e-1 5.1271509e-1 5.1271509e-1
2.0809598e-1 4.9996204e-1 5.0194856e-1 5.0194856e-1
2.2295998e-1 4.9996204e-1 4.9140297e-1 4.9140297e-1
2.3782397e-1 4.9996204e-1 4.8107832e-1 4.8107832e-1
2.5268797e-1 4.9996204e-1 4.7097461e-1 4.7097461e-1
2.6755197e-1 4.9996204e-1 4.6109184e-1 4.6109184e-1
2.8241597e-1 4.9996204e-1 4.5143001e-1 4.5143001e-1
2.9727997e-1 4.9996204e-1 4.4198912e-1 4.4198912e-1
3.1214397e-1 4.9996204e-1 4.3276915e-1 4.3276915e-1
3.2700797e-1 4.9996204e-1 4.2377014e-1 4.2377014e-1
3.4187196e-1 4.9996204e-1 4.1499205e-1 4.1499205e-1
3.5673596e-1 4.9996204e-1 4.0643488e-1 4.0643488e-1
3.7159996e-1 4.9996204e-1 3.9809872e-1 3.9809872e-1
3.8646396e-1 4.9996204e-1 3.8998344e-1 3.8998344e-1
4.0132796e-1 4.9996204e-1 3.8208908e-1 3.8208908e-1
4.1619196e-1 4.9996204e-1 3.7441566e-1 3.7441566e-1
4.3105595e-1 4.9996204e-1 3.6696329e-1 3.6696329e-1
4.4591995e-1 4.9996204e-1 3.5973175e-1 3.5973175e-1
4.6078395e-1 4.9996204e-1 3.5272113e-1 3.5272113e-1
4.7564795e-1 4.9996204e-1 3.4593156e-1 3.4593156e-1
4.9051195e-1 4.9996204e-1 3.3936281e-1 3.3936281e-1
5.0537595e-1 4.9996204e-1 3.3301508e-1 3.3301508e-1
5.2023994e-1 4.9996204e-1 3.2688828e-1 3.2688828e-1
5.3510394e-1 4.9996204e-1 3.2098242e-1 3.2098242e-1
5.4996794e-1 4.9996204e-1 3.1529745e-1 3.1529745e-1
5.6483194e-1 4.9996204e-1 3.0983336e-1 3.0983336e-1
5.7969594e-1 4.9996204e-1 3.0459035e-1 3.0459035e-1
5.9455994e-1 4.9996204e-1 2.995682e-1 2.995682e-1
6.0942393e-1 4.9996204e-1 2.9476695e-1 2.9476695e-1
6.2428793e-1 4.9996204e-1 2.9018678e-1 2.9018678e-1
6.3915193e-1 4.9996204e-1 2.8582742e-1 2.8582742e-1
6.5401593e-1 4.9996204e-1 2.8168909e-1 2.8168909e-1
6.6887993e-1 4.9996204e-1 2.777716e-1 2.777716e-1
6.8374393e-1 4.9996204e-1 2.7407507e-1 2.7407507e-1
6.9860793e-1 4.9996204e-1 2.7059966e-1 2.7059966e-1
7.1347192e-1 4.9996204e-1 2.6734496e-1 2.6734496e-1
7.2833592e-1 4.9996204e-1 2.6431134e-1 2.6431134e-1
7.4319992e-1 4.9996204e-1 2.6149854e-1 2.6149854e-1
7.5806392e-1 4.9996204e-1 2.5890666e-1 2.5890666e-1
7.7292792e-1 4.9996204e-1 2.5653581e-1 2.5653581e-1
7.8779192e-1 4.9996204e-1 2.5438591e-1 2.5438591e-1
8.0265591e-1 4.9996204e-1 2.5245691e-1 2.5245691e-1
8.1751991e-1 4.9996204e-1 2.507489e-1 2.507489e-1
8.3238391e-1 4.9996204e-1 2.4926178e-1 2.4926178e-1
8.4724791e-1 4.9996204e-1 2.4799557e-1 2.4799557e-1
8.6211191e-1 4.9996204e-1 2.4695036e-1 2.4695036e-1
8.769759e-1 4.9996204e-1 2.4612605e-1 2.4612605e-1
8.918399e-1 4.9996204e-1 2.4552272e-1 2.4552272e-1
9.067039e-1 4.9996204e-1 2.4514021e-1 2.4514021e-1
9.215679e-1 4.9996204e-1 2.449788e-1 2.449788e-1
9.364319e-1 4.9996204e-1 2.4503818e-1 2.4503818e-1
9.512959e-1 4.9996204e-1 2.4531854e-1 2.4531854e-1
9.661599e-1 4.9996204e-1 2.4581996e-1 2.4581996e-1
9.810239e-1 4.9996204e-1 2.465422e-1 2.465422e-1
9.958879e-1 4.9996204e-1 2.474855e-1 2.474855e-1
1.01075189e0 4.9996204e-1 2.4864966e-1 2.4864966e-1
1.02561589e0 4.9996204e-1 2.500347e-1 2.500347e-1
1.04047989e0 4.9996204e-1 2.5164069e-1 2.5164069e-1
1.05534389e0 4.9996204e-1 2.5346768e-1 2.5346768e-1
1.07020789e0 4.9996204e-1 2.5551563e-1 2.5551563e-1
1.08507188e0 4.9996204e-1 2.577843e-1 2.577843e-1
1.09993588e0 4.9996204e-1 2.6027415e-1 2.6027415e-1


==> cache/infburgers-figure6_contourtmp2.dat <==
0.0e0 1.0e-7 2.0993912e-1 2.0993912e-1
1.4863998e-2 1.0e-7 2.0521873e-1 2.0521873e-1
2.9727997e-2 1.0e-7 2.0071939e-1 2.0071939e-1
4.4591995e-2 1.0e-7 1.964409e-1 1.964409e-1
5.9455994e-2 1.0e-7 1.9238338e-1 1.9238338e-1
7.4319992e-2 1.0e-7 1.8854683e-1 1.8854683e-1
8.918399e-2 1.0e-7 1.8493118e-1 1.8493118e-1
1.04047989e-1 1.0e-7 1.8153647e-1 1.8153647e-1
1.18911987e-1 1.0e-7 1.783627e-1 1.783627e-1
1.33775986e-1 1.0e-7 1.754099e-1 1.754099e-1
1.4863998e-1 1.0e-7 1.72678e-1 1.72678e-1
1.6350398e-1 1.0e-7 1.7016705e-1 1.7016705e-1
1.7836798e-1 1.0e-7 1.6787704e-1 1.6787704e-1
1.9323198e-1 1.0e-7 1.6580798e-1 1.6580798e-1
2.0809598e-1 1.0e-7 1.6395985e-1 1.6395985e-1
2.2295998e-1 1.0e-7 1.6233266e-1 1.6233266e-1
2.3782397e-1 1.0e-7 1.609264e-1 1.609264e-1
2.5268797e-1 1.0e-7 1.5974109e-1 1.5974109e-1
2.6755197e-1 1.0e-7 1.5877672e-1 1.5877672e-1
2.8241597e-1 1.0e-7 1.5803328e-1 1.5803328e-1
2.9727997e-1 1.0e-7 1.5751077e-1 1.5751077e-1
3.1214397e-1 1.0e-7 1.5720921e-1 1.5720921e-1
3.2700797e-1 1.0e-7 1.5712859e-1 1.5712859e-1
3.4187196e-1 1.0e-7 1.572689e-1 1.572689e-1
3.5673596e-1 1.0e-7 1.5763016e-1 1.5763016e-1
3.7159996e-1 1.0e-7 1.5821236e-1 1.5821236e-1
3.8646396e-1 1.0e-7 1.5901549e-1 1.5901549e-1
4.0132796e-1 1.0e-7 1.6003955e-1 1.6003955e-1
4.1619196e-1 1.0e-7 1.6128456e-1 1.6128456e-1
4.3105595e-1 1.0e-7 1.627505e-1 1.627505e-1
4.4591995e-1 1.0e-7 1.644374e-1 1.644374e-1
4.6078395e-1 1.0e-7 1.663452e-1 1.663452e-1
4.7564795e-1 1.0e-7 1.6847397e-1 1.6847397e-1
4.9051195e-1 1.0e-7 1.7082367e-1 1.7082367e-1
5.0537595e-1 1.0e-7 1.7339433e-1 1.7339433e-1
5.2023994e-1 1.0e-7 1.7618587e-1 1.7618587e-1
5.3510394e-1 1.0e-7 1.7919841e-1 1.7919841e-1
5.4996794e-1 1.0e-7 1.824319e-1 1.824319e-1
5.6483194e-1 1.0e-7 1.8588626e-1 1.8588626e-1
5.7969594e-1 1.0e-7 1.8956151e-1 1.8956151e-1
5.9455994e-1 1.0e-7 1.9345786e-1 1.9345786e-1
6.0942393e-1 1.0e-7 1.9757506e-1 1.9757506e-1
6.2428793e-1 1.0e-7 2.0191315e-1 2.0191315e-1
6.3915193e-1 1.0e-7 2.0647226e-1 2.0647226e-1
6.5401593e-1 1.0e-7 2.1125238e-1 2.1125238e-1
6.6887993e-1 1.0e-7 2.162533e-1 2.162533e-1
6.8374393e-1 1.0e-7 2.214751e-1 2.214751e-1
6.9860793e-1 1.0e-7 2.2691808e-1 2.2691808e-1
7.1347192e-1 1.0e-7 2.3258182e-1 2.3258182e-1
7.2833592e-1 1.0e-7 2.3846648e-1 2.3846648e-1
7.4319992e-1 1.0e-7 2.445722e-1 2.445722e-1
7.5806392e-1 1.0e-7 2.5089874e-1 2.5089874e-1
7.7292792e-1 1.0e-7 2.5744629e-1 2.5744629e-1
7.8779192e-1 1.0e-7 2.6421478e-1 2.6421478e-1
8.0265591e-1 1.0e-7 2.7120415e-1 2.7120415e-1
8.1751991e-1 1.0e-7 2.7841446e-1 2.7841446e-1
8.3238391e-1 1.0e-7 2.8584572e-1 2.8584572e-1
8.4724791e-1 1.0e-7 2.93498e-1 2.93498e-1
8.6211191e-1 1.0e-7 3.013713e-1 3.013713e-1
8.769759e-1 1.0e-7 3.0946533e-1 3.0946533e-1
8.918399e-1 1.0e-7 3.1778038e-1 3.1778038e-1
9.067039e-1 1.0e-7 3.2631638e-1 3.2631638e-1
9.215679e-1 1.0e-7 3.3507317e-1 3.3507317e-1
9.364319e-1 1.0e-7 3.4405098e-1 3.4405098e-1
9.512959e-1 1.0e-7 3.5324982e-1 3.5324982e-1
9.661599e-1 1.0e-7 3.6266968e-1 3.6266968e-1
9.810239e-1 1.0e-7 3.7231026e-1 3.7231026e-1
9.958879e-1 1.0e-7 3.8217194e-1 3.8217194e-1
1.01075189e0 1.0e-7 3.9225449e-1 3.9225449e-1
1.02561589e0 1.0e-7 4.025579e-1 4.025579e-1
1.04047989e0 1.0e-7 4.1308228e-1 4.1308228e-1
1.05534389e0 1.0e-7 4.2382767e-1 4.2382767e-1
1.07020789e0 1.0e-7 4.34794e-1 4.34794e-1
1.08507188e0 1.0e-7 4.4598122e-1 4.4598122e-1
1.09993588e0 1.0e-7 4.5738945e-1 4.5738945e-1

0.0e0 6.7568001e-3 9.7672577e-2 9.7672577e-2
1.4863998e-2 6.7568001e-3 9.2952203e-2 9.2952203e-2
2.9727997e-2 6.7568001e-3 8.8452855e-2 8.8452855e-2
4.4591995e-2 6.7568001e-3 8.4174371e-2 8.4174371e-2
5.9455994e-2 6.7568001e-3 8.0116856e-2 8.0116856e-2
7.4319992e-2 6.7568001e-3 7.6280309e-2 7.6280309e-2
8.918399e-2 6.7568001e-3 7.2664659e-2 7.2664659e-2
1.04047989e-1 6.7568001e-3 6.9269948e-2 6.9269948e-2
1.18911987e-1 6.7568001e-3 6.6096178e-2 6.6096178e-2
1.33775986e-1 6.7568001e-3 6.3143373e-2 6.3143373e-2
1.4863998e-1 6.7568001e-3 6.041148e-2 6.041148e-2
1.6350398e-1 6.7568001e-3 5.7900536e-2 5.7900536e-2
1.7836798e-1 6.7568001e-3 5.5610527e-2 5.5610527e-2
1.9323198e-1 6.7568001e-3 5.3541458e-2 5.3541458e-2
2.0809598e-1 6.7568001e-3 5.1693329e-2 5.1693329e-2
2.2295998e-1 6.7568001e-3 5.0066133e-2 5.0066133e-2
2.3782397e-1 6.7568001e-3 4.8659883e-2 4.8659883e-2
2.5268797e-1 6.7568001e-3 4.7474565e-2 4.7474565e-2
2.6755197e-1 6.7568001e-3 4.6510194e-2 4.6510194e-2
2.8241597e-1 6.7568001e-3 4.5766756e-2 4.5766756e-2
2.9727997e-1 6.7568001e-3 4.5244255e-2 4.5244255e-2
3.1214397e-1 6.7568001e-3 4.4942696e-2 4.4942696e-2
3.2700797e-1 6.7568001e-3 4.486207e-2 4.486207e-2
3.4187196e-1 6.7568001e-3 4.500239e-2 4.500239e-2
3.5673596e-1 6.7568001e-3 4.5363649e-2 4.5363649e-2
3.7159996e-1 6.7568001e-3 4.5945833e-2 4.5945833e-2
3.8646396e-1 6.7568001e-3 4.6748964e-2 4.6748964e-2
4.0132796e-1 6.7568001e-3 4.7773035e-2 4.7773035e-2
4.1619196e-1 6.7568001e-3 4.9018045e-2 4.9018045e-2
4.3105595e-1 6.7568001e-3 5.048398e-2 5.048398e-2
4.4591995e-1 6.7568001e-3 5.2170877e-2 5.2170877e-2
4.6078395e-1 6.7568001e-3 5.4078668e-2 5.4078668e-2
4.7564795e-1 6.7568001e-3 5.6207437e-2 5.6207437e-2
4.9051195e-1 6.7568001e-3 5.8557146e-2 5.8557146e-2
5.0537595e-1 6.7568001e-3 6.1127794e-2 6.1127794e-2
5.2023994e-1 6.7568001e-3 6.3919328e-2 6.3919328e-2
5.3510394e-1 6.7568001e-3 6.6931879e-2 6.6931879e-2
5.4996794e-1 6.7568001e-3 7.0165369e-2 7.0165369e-2
5.6483194e-1 6.7568001e-3 7.361973e-2 7.361973e-2
5.7969594e-1 6.7568001e-3 7.7295053e-2 7.7295053e-2
5.9455994e-1 6.7568001e-3 8.1191393e-2 8.1191393e-2
6.0942393e-1 6.7568001e-3 8.5308595e-2 8.5308595e-2
6.2428793e-1 6.7568001e-3 8.9646692e-2 8.9646692e-2
6.3915193e-1 6.7568001e-3 9.4205795e-2 9.4205795e-2
6.5401593e-1 6.7568001e-3 9.8985835e-2 9.8985835e-2
6.6887993e-1 6.7568001e-3 1.03986845e-1 1.03986845e-1
6.8374393e-1 6.7568001e-3 1.09208646e-1 1.09208646e-1
6.9860793e-1 6.7568001e-3 1.14651537e-1 1.14651537e-1
7.1347192e-1 6.7568001e-3 1.20315295e-1 1.20315295e-1
7.2833592e-1 6.7568001e-3 1.26200015e-1 1.26200015e-1
7.4319992e-1 6.7568001e-3 1.32305666e-1 1.32305666e-1
7.5806392e-1 6.7568001e-3 1.3863228e-1 1.3863228e-1
7.7292792e-1 6.7568001e-3 1.4517975e-1 1.4517975e-1
7.8779192e-1 6.7568001e-3 1.5194824e-1 1.5194824e-1
8.0265591e-1 6.7568001e-3 1.5893768e-1 1.5893768e-1
8.1751991e-1 6.7568001e-3 1.6614792e-1 1.6614792e-1
8.3238391e-1 6.7568001e-3 1.7357925e-1 1.7357925e-1
8.4724791e-1 6.7568001e-3 1.8123154e-1 1.8123154e-1
8.6211191e-1 6.7568001e-3 1.8910477e-1 1.8910477e-1
8.769759e-1 6.7568001e-3 1.9719879e-1 1.9719879e-1
8.918399e-1 6.7568001e-3 2.0551384e-1 2.0551384e-1
9.067039e-1 6.7568001e-3 2.1404984e-1 2.1404984e-1
9.215679e-1 6.7568001e-3 2.228067e-1 2.228067e-1
9.364319e-1 6.7568001e-3 2.3178452e-1 2.3178452e-1
9.512959e-1 6.7568001e-3 2.4098335e-1 2.4098335e-1
9.661599e-1 6.7568001e-3 2.5040314e-1 2.5040314e-1
9.810239e-1 6.7568001e-3 2.6004372e-1 2.6004372e-1
9.958879e-1 6.7568001e-3 2.699054e-1 2.699054e-1
1.01075189e0 6.7568001e-3 2.7998795e-1 2.7998795e-1
1.02561589e0 6.7568001e-3 2.9029137e-1 2.9029137e-1
1.04047989e0 6.7568001e-3 3.0081581e-1 3.0081581e-1
1.05534389e0 6.7568001e-3 3.115612e-1 3.115612e-1
1.07020789e0 6.7568001e-3 3.2252747e-1 3.2252747e-1
1.08507188e0 6.7568001e-3 3.3371468e-1 3.3371468e-1
1.09993588e0 6.7568001e-3 3.4512291e-1 3.4512291e-1

0.0e0 1.35135e-2 8.972866e-2 8.972866e-2
1.4863998e-2 1.35135e-2 8.500828e-2 8.500828e-2
2.9727997e-2 1.35135e-2 8.0508939e-2 8.0508939e-2
4.4591995e-2 1.35135e-2 7.6230478e-2 7.6230478e-2
5.9455994e-2 1.35135e-2 7.2172948e-2 7.2172948e-2
7.4319992e-2 1.35135e-2 6.83364e-2 6.83364e-2
8.918399e-2 1.35135e-2 6.472075e-2 6.472075e-2
1.04047989e-1 1.35135e-2 6.1326039e-2 6.1326039e-2
1.18911987e-1 1.35135e-2 5.8152269e-2 5.8152269e-2
1.33775986e-1 1.35135e-2 5.5199464e-2 5.5199464e-2
1.4863998e-1 1.35135e-2 5.2467572e-2 5.2467572e-2
1.6350398e-1 1.35135e-2 4.9956627e-2 4.9956627e-2
1.7836798e-1 1.35135e-2 4.7666618e-2 4.7666618e-2
1.9323198e-1 1.35135e-2 4.559755e-2 4.559755e-2
2.0809598e-1 1.35135e-2 4.374942e-2 4.374942e-2
2.2295998e-1 1.35135e-2 4.2122223e-2 4.2122223e-2
2.3782397e-1 1.35135e-2 4.0715974e-2 4.0715974e-2
2.5268797e-1 1.35135e-2 3.9530664e-2 3.9530664e-2
2.6755197e-1 1.35135e-2 3.8566286e-2 3.8566286e-2
2.8241597e-1 1.35135e-2 3.7822845e-2 3.7822845e-2
2.9727997e-1 1.35135e-2 3.7300346e-2 3.7300346e-2
3.1214397e-1 1.35135e-2 3.6998788e-2 3.6998788e-2
3.2700797e-1 1.35135e-2 3.691816e-2 3.691816e-2
3.4187196e-1 1.35135e-2 3.705848e-2 3.705848e-2
3.5673596e-1 1.35135e-2 3.7419733e-2 3.7419733e-2
3.7159996e-1 1.35135e-2 3.8001917e-2 3.8001917e-2
3.8646396e-1 1.35135e-2 3.8805054e-2 3.8805054e-2
4.0132796e-1 1.35135e-2 3.9829118e-2 3.9829118e-2
4.1619196e-1 1.35135e-2 4.1074136e-2 4.1074136e-2
4.3105595e-1 1.35135e-2 4.2540071e-2 4.2540071e-2
4.4591995e-1 1.35135e-2 4.422696e-2 4.422696e-2
4.6078395e-1 1.35135e-2 4.6134828e-2 4.6134828e-2
4.7564795e-1 1.35135e-2 4.8263521e-2 4.8263521e-2
4.9051195e-1 1.35135e-2 5.0613222e-2 5.0613222e-2
5.0537595e-1 1.35135e-2 5.3183878e-2 5.3183878e-2
5.2023994e-1 1.35135e-2 5.5975488e-2 5.5975488e-2
5.3510394e-1 1.35135e-2 5.8987955e-2 5.8987955e-2
5.4996794e-1 1.35135e-2 6.2221452e-2 6.2221452e-2
5.6483194e-1 1.35135e-2 6.5675821e-2 6.5675821e-2
5.7969594e-1 1.35135e-2 6.9351137e-2 6.9351137e-2
5.9455994e-1 1.35135e-2 7.3247476e-2 7.3247476e-2
6.0942393e-1 1.35135e-2 7.7364687e-2 7.7364687e-2
6.2428793e-1 1.35135e-2 8.1702768e-2 8.1702768e-2
6.3915193e-1 1.35135e-2 8.6261885e-2 8.6261885e-2
6.5401593e-1 1.35135e-2 9.1041934e-2 9.1041934e-2
6.6887993e-1 1.35135e-2 9.6042924e-2 9.6042924e-2
6.8374393e-1 1.35135e-2 1.01264725e-1 1.01264725e-1
6.9860793e-1 1.35135e-2 1.06707625e-1 1.06707625e-1
7.1347192e-1 1.35135e-2 1.12371385e-1 1.12371385e-1
7.2833592e-1 1.35135e-2 1.18256105e-1 1.18256105e-1
7.4319992e-1 1.35135e-2 1.24361755e-1 1.24361755e-1
7.5806392e-1 1.35135e-2 1.3068835e-1 1.3068835e-1
7.7292792e-1 1.35135e-2 1.3723582e-1 1.3723582e-1
7.8779192e-1 1.35135e-2 1.4400432e-1 1.4400432e-1
8.0265591e-1 1.35135e-2 1.5099376e-1 1.5099376e-1
8.1751991e-1 1.35135e-2 1.58204e-1 1.58204e-1
8.3238391e-1 1.35135e-2 1.656354e-1 1.656354e-1
8.4724791e-1 1.35135e-2 1.7328761e-1 1.7328761e-1
8.6211191e-1 1.35135e-2 1.8116084e-1 1.8116084e-1
8.769759e-1 1.35135e-2 1.8925487e-1 1.8925487e-1
8.918399e-1 1.35135e-2 1.9756992e-1 1.9756992e-1
9.067039e-1 1.35135e-2 2.0610591e-1 2.0610591e-1
9.215679e-1 1.35135e-2 2.1486278e-1 2.1486278e-1
9.364319e-1 1.35135e-2 2.2384059e-1 2.2384059e-1
9.512959e-1 1.35135e-2 2.3303943e-1 2.3303943e-1
9.661599e-1 1.35135e-2 2.4245921e-1 2.4245921e-1
9.810239e-1 1.35135e-2 2.5209987e-1 2.5209987e-1
9.958879e-1 1.35135e-2 2.6196147e-1 2.6196147e-1
1.01075189e0 1.35135e-2 2.720441e-1 2.720441e-1
1.02561589e0 1.35135e-2 2.8234744e-1 2.8234744e-1
1.04047989e0 1.35135e-2 2.9287189e-1 2.9287189e-1
1.05534389e0 1.35135e-2 3.0361728e-1 3.0361728e-1
1.07020789e0 1.35135e-2 3.1458354e-1 3.1458354e-1
1.08507188e0 1.35135e-2 3.2577075e-1 3.2577075e-1
1.09993588e0 1.35135e-2 3.3717899e-1 3.3717899e-1

0.0e0 2.02702e-2 8.4706772e-2 8.4706772e-2
1.4863998e-2 2.02702e-2 7.9986473e-2 7.9986473e-2
2.9727997e-2 2.02702e-2 7.5487054e-2 7.5487054e-2
4.4591995e-2 2.02702e-2 7.120862e-2 7.120862e-2
5.9455994e-2 2.02702e-2 6.715109e-2 6.715109e-2
7.4319992e-2 2.02702e-2 6.3314542e-2 6.3314542e-2
8.918399e-2 2.02702e-2 5.9698892e-2 5.9698892e-2
1.04047989e-1 2.02702e-2 5.6304181e-2 5.6304181e-2
1.18911987e-1 2.02702e-2 5.3130411e-2 5.3130411e-2
1.33775986e-1 2.02702e-2 5.0177606e-2 5.0177606e-2
1.4863998e-1 2.02702e-2 4.7445714e-2 4.7445714e-2
1.6350398e-1 2.02702e-2 4.4934772e-2 4.4934772e-2
1.7836798e-1 2.02702e-2 4.264476e-2 4.264476e-2
1.9323198e-1 2.02702e-2 4.0575691e-2 4.0575691e-2
2.0809598e-1 2.02702e-2 3.8727562e-2 3.8727562e-2
2.2295998e-1 2.02702e-2 3.7100365e-2 3.7100365e-2
2.3782397e-1 2.02702e-2 3.5694116e-2 3.5694116e-2
2.5268797e-1 2.02702e-2 3.4508806e-2 3.4508806e-2
2.6755197e-1 2.02702e-2 3.3544426e-2 3.3544426e-2
2.8241597e-1 2.02702e-2 3.2800987e-2 3.2800987e-2
2.9727997e-1 2.02702e-2 3.2278488e-2 3.2278488e-2
3.1214397e-1 2.02702e-2 3.197693e-2 3.197693e-2
3.2700797e-1 2.02702e-2 3.1896303e-2 3.1896303e-2
3.4187196e-1 2.02702e-2 3.2036621e-2 3.2036621e-2
3.5673596e-1 2.02702e-2 3.2397873e-2 3.2397873e-2
3.7159996e-1 2.02702e-2 3.2980058e-2 3.2980058e-2
3.8646396e-1 2.02702e-2 3.3783197e-2 3.3783197e-2
4.0132796e-1 2.02702e-2 3.480726e-2 3.480726e-2
4.1619196e-1 2.02702e-2 3.6052278e-2 3.6052278e-2
4.3105595e-1 2.02702e-2 3.7518213e-2 3.7518213e-2
4.4591995e-1 2.02702e-2 3.9205103e-2 3.9205103e-2
4.6078395e-1 2.02702e-2 4.1112932e-2 4.1112932e-2
4.7564795e-1 2.02702e-2 4.3241708e-2 4.3241708e-2
4.9051195e-1 2.02702e-2 4.559141e-2 4.559141e-2
5.0537595e-1 2.02702e-2 4.8162065e-2 4.8162065e-2
5.2023994e-1 2.02702e-2 5.09536e-2 5.09536e-2
5.3510394e-1 2.02702e-2 5.3966142e-2 5.3966142e-2
5.4996794e-1 2.02702e-2 5.7199564e-2 5.7199564e-2
5.6483194e-1 2.02702e-2 6.0654001e-2 6.0654001e-2
5.7969594e-1 2.02702e-2 6.4329256e-2 6.4329256e-2
5.9455994e-1 2.02702e-2 6.8225587e-2 6.8225587e-2
6.0942393e-1 2.02702e-2 7.234279e-2 7.234279e-2
6.2428793e-1 2.02702e-2 7.6680879e-2 7.6680879e-2
6.3915193e-1 2.02702e-2 8.1239998e-2 8.1239998e-2
6.5401593e-1 2.02702e-2 8.6020038e-2 8.6020038e-2
6.6887993e-1 2.02702e-2 9.1021037e-2 9.1021037e-2
6.8374393e-1 2.02702e-2 9.6242847e-2 9.6242847e-2
6.9860793e-1 2.02702e-2 1.01685727e-1 1.01685727e-1
7.1347192e-1 2.02702e-2 1.07349487e-1 1.07349487e-1
7.2833592e-1 2.02702e-2 1.13234207e-1 1.13234207e-1
7.4319992e-1 2.02702e-2 1.19339857e-1 1.19339857e-1
7.5806392e-1 2.02702e-2 1.25666478e-1 1.25666478e-1
7.7292792e-1 2.02702e-2 1.3221393e-1 1.3221393e-1
7.8779192e-1 2.02702e-2 1.3898242e-1 1.3898242e-1
8.0265591e-1 2.02702e-2 1.4597186e-1 1.4597186e-1
8.1751991e-1 2.02702e-2 1.5318217e-1 1.5318217e-1
8.3238391e-1 2.02702e-2 1.6061351e-1 1.6061351e-1
8.4724791e-1 2.02702e-2 1.6826572e-1 1.6826572e-1
8.6211191e-1 2.02702e-2 1.7613895e-1 1.7613895e-1
8.769759e-1 2.02702e-2 1.8423297e-1 1.8423297e-1
8.918399e-1 2.02702e-2 1.9254802e-1 1.9254802e-1
9.067039e-1 2.02702e-2 2.0108401e-1 2.0108401e-1
9.215679e-1 2.02702e-2 2.0984088e-1 2.0984088e-1
9.364319e-1 2.02702e-2 2.188187e-1 2.188187e-1
9.512959e-1 2.02702e-2 2.2801753e-1 2.2801753e-1
9.661599e-1 2.02702e-2 2.3743732e-1 2.3743732e-1
9.810239e-1 2.02702e-2 2.4707797e-1 2.4707797e-1
9.958879e-1 2.02702e-2 2.5693958e-1 2.5693958e-1
1.01075189e0 2.02702e-2 2.670222e-1 2.670222e-1
1.02561589e0 2.02702e-2 2.7732555e-1 2.7732555e-1
1.04047989e0 2.02702e-2 2.8784999e-1 2.8784999e-1
1.05534389e0 2.02702e-2 2.9859538e-1 2.9859538e-1
1.07020789e0 2.02702e-2 3.0956165e-1 3.0956165e-1
1.08507188e0 2.02702e-2 3.2074886e-1 3.2074886e-1
1.09993588e0 2.02702e-2 3.3215709e-1 3.3215709e-1

0.0e0 2.70269e-2 8.090886e-2 8.090886e-2
1.4863998e-2 2.70269e-2 7.6188484e-2 7.6188484e-2
2.9727997e-2 2.70269e-2 7.1689119e-2 7.1689119e-2
4.4591995e-2 2.70269e-2 6.7410661e-2 6.7410661e-2
5.9455994e-2 2.70269e-2 6.3353131e-2 6.3353131e-2
7.4319992e-2 2.70269e-2 5.9516583e-2 5.9516583e-2
8.918399e-2 2.70269e-2 5.5900934e-2 5.5900934e-2
1.04047989e-1 2.70269e-2 5.2506223e-2 5.2506223e-2
1.18911987e-1 2.70269e-2 4.9332452e-2 4.9332452e-2
1.33775986e-1 2.70269e-2 4.6379648e-2 4.6379648e-2
1.4863998e-1 2.70269e-2 4.3647755e-2 4.3647755e-2
1.6350398e-1 2.70269e-2 4.1136813e-2 4.1136813e-2
1.7836798e-1 2.70269e-2 3.8846802e-2 3.8846802e-2
1.9323198e-1 2.70269e-2 3.6777733e-2 3.6777733e-2
2.0809598e-1 2.70269e-2 3.4929604e-2 3.4929604e-2
2.2295998e-1 2.70269e-2 3.3302406e-2 3.3302406e-2
2.3782397e-1 2.70269e-2 3.1896156e-2 3.1896156e-2
2.5268797e-1 2.70269e-2 3.071084e-2 3.071084e-2
2.6755197e-1 2.70269e-2 2.9746469e-2 2.9746469e-2
2.8241597e-1 2.70269e-2 2.9003029e-2 2.9003029e-2
2.9727997e-1 2.70269e-2 2.8480531e-2 2.8480531e-2
3.1214397e-1 2.70269e-2 2.8178972e-2 2.8178972e-2
3.2700797e-1 2.70269e-2 2.8098343e-2 2.8098343e-2
3.4187196e-1 2.70269e-2 2.8238664e-2 2.8238664e-2
3.5673596e-1 2.70269e-2 2.8599922e-2 2.8599922e-2
3.7159996e-1 2.70269e-2 2.9182106e-2 2.9182106e-2
3.8646396e-1 2.70269e-2 2.9985237e-2 2.9985237e-2
4.0132796e-1 2.70269e-2 3.1009308e-2 3.1009308e-2
4.1619196e-1 2.70269e-2 3.225432e-2 3.225432e-2
4.3105595e-1 2.70269e-2 3.3720255e-2 3.3720255e-2
4.4591995e-1 2.70269e-2 3.5407152e-2 3.5407152e-2
4.6078395e-1 2.70269e-2 3.7314973e-2 3.7314973e-2
4.7564795e-1 2.70269e-2 3.944372e-2 3.944372e-2
4.9051195e-1 2.70269e-2 4.1793428e-2 4.1793428e-2
5.0537595e-1 2.70269e-2 4.4364076e-2 4.4364076e-2
5.2023994e-1 2.70269e-2 4.715561e-2 4.715561e-2
5.3510394e-1 2.70269e-2 5.0168161e-2 5.0168161e-2
5.4996794e-1 2.70269e-2 5.3401651e-2 5.3401651e-2
5.6483194e-1 2.70269e-2 5.6856012e-2 5.6856012e-2
5.7969594e-1 2.70269e-2 6.0531343e-2 6.0531343e-2
5.9455994e-1 2.70269e-2 6.4427675e-2 6.4427675e-2
6.0942393e-1 2.70269e-2 6.8544878e-2 6.8544878e-2
6.2428793e-1 2.70269e-2 7.2882974e-2 7.2882974e-2
6.3915193e-1 2.70269e-2 7.7442078e-2 7.7442078e-2
6.5401593e-1 2.70269e-2 8.2222118e-2 8.2222118e-2
6.6887993e-1 2.70269e-2 8.7223128e-2 8.7223128e-2
6.8374393e-1 2.70269e-2 9.2444928e-2 9.2444928e-2
6.9860793e-1 2.70269e-2 9.7887817e-2 9.7887817e-2
7.1347192e-1 2.70269e-2 1.03551567e-1 1.03551567e-1
7.2833592e-1 2.70269e-2 1.09436298e-1 1.09436298e-1
7.4319992e-1 2.70269e-2 1.15541948e-1 1.15541948e-1
7.5806392e-1 2.70269e-2 1.21868567e-1 1.21868567e-1
7.7292792e-1 2.70269e-2 1.2841602e-1 1.2841602e-1
7.8779192e-1 2.70269e-2 1.3518451e-1 1.3518451e-1
8.0265591e-1 2.70269e-2 1.4217395e-1 1.4217395e-1
8.1751991e-1 2.70269e-2 1.4938426e-1 1.4938426e-1
8.3238391e-1 2.70269e-2 1.568156e-1 1.568156e-1
8.4724791e-1 2.70269e-2 1.644678e-1 1.644678e-1
8.6211191e-1 2.70269e-2 1.7234103e-1 1.7234103e-1
8.769759e-1 2.70269e-2 1.8043506e-1 1.8043506e-1
8.918399e-1 2.70269e-2 1.887501e-1 1.887501e-1
9.067039e-1 2.70269e-2 1.972861e-1 1.972861e-1
9.215679e-1 2.70269e-2 2.0604297e-1 2.0604297e-1
9.364319e-1 2.70269e-2 2.1502078e-1 2.1502078e-1
9.512959e-1 2.70269e-2 2.2421962e-1 2.2421962e-1
9.661599e-1 2.70269e-2 2.336394e-1 2.336394e-1
9.810239e-1 2.70269e-2 2.4328006e-1 2.4328006e-1
9.958879e-1 2.70269e-2 2.5314166e-1 2.5314166e-1
1.01075189e0 2.70269e-2 2.6322429e-1 2.6322429e-1
1.02561589e0 2.70269e-2 2.7352763e-1 2.7352763e-1
1.04047989e0 2.70269e-2 2.8405208e-1 2.8405208e-1
1.05534389e0 2.70269e-2 2.9479747e-1 2.9479747e-1
1.07020789e0 2.70269e-2 3.0576373e-1 3.0576373e-1
1.08507188e0 2.70269e-2 3.1695094e-1 3.1695094e-1
1.09993588e0 2.70269e-2 3.2835918e-1 3.2835918e-1

0.0e0 3.37836e-2 7.7801399e-2 7.7801399e-2
1.4863998e-2 3.37836e-2 7.3081017e-2 7.3081017e-2
2.9727997e-2 3.37836e-2 6.8581682e-2 6.8581682e-2
4.4591995e-2 3.37836e-2 6.4303217e-2 6.4303217e-2
5.9455994e-2 3.37836e-2 6.0245686e-2 6.0245686e-2
7.4319992e-2 3.37836e-2 5.6409138e-2 5.6409138e-2
8.918399e-2 3.37836e-2 5.2793489e-2 5.2793489e-2
1.04047989e-1 3.37836e-2 4.9398778e-2 4.9398778e-2
1.18911987e-1 3.37836e-2 4.6225008e-2 4.6225008e-2
1.33775986e-1 3.37836e-2 4.3272203e-2 4.3272203e-2
1.4863998e-1 3.37836e-2 4.054031e-2 4.054031e-2
1.6350398e-1 3.37836e-2 3.8029369e-2 3.8029369e-2
1.7836798e-1 3.37836e-2 3.5739357e-2 3.5739357e-2
1.9323198e-1 3.37836e-2 3.3670288e-2 3.3670288e-2
2.0809598e-1 3.37836e-2 3.1822159e-2 3.1822159e-2
2.2295998e-1 3.37836e-2 3.0194962e-2 3.0194962e-2
2.3782397e-1 3.37836e-2 2.8788712e-2 2.8788712e-2
2.5268797e-1 3.37836e-2 2.7603394e-2 2.7603394e-2
2.6755197e-1 3.37836e-2 2.6639024e-2 2.6639024e-2
2.8241597e-1 3.37836e-2 2.5895586e-2 2.5895586e-2
2.9727997e-1 3.37836e-2 2.5373087e-2 2.5373087e-2
3.1214397e-1 3.37836e-2 2.5071526e-2 2.5071526e-2
3.2700797e-1 3.37836e-2 2.49909e-2 2.49909e-2
3.4187196e-1 3.37836e-2 2.513122e-2 2.513122e-2
3.5673596e-1 3.37836e-2 2.5492471e-2 2.5492471e-2
3.7159996e-1 3.37836e-2 2.6074654e-2 2.6074654e-2
3.8646396e-1 3.37836e-2 2.6877794e-2 2.6877794e-2
4.0132796e-1 3.37836e-2 2.7901855e-2 2.7901855e-2
4.1619196e-1 3.37836e-2 2.9146873e-2 2.9146873e-2
4.3105595e-1 3.37836e-2 3.0612808e-2 3.0612808e-2
4.4591995e-1 3.37836e-2 3.22997e-2 3.22997e-2
4.6078395e-1 3.37836e-2 3.4207529e-2 3.4207529e-2
4.7564795e-1 3.37836e-2 3.6336282e-2 3.6336282e-2
4.9051195e-1 3.37836e-2 3.868596e-2 3.868596e-2
5.0537595e-1 3.37836e-2 4.1256616e-2 4.1256616e-2
5.2023994e-1 3.37836e-2 4.404815e-2 4.404815e-2
5.3510394e-1 3.37836e-2 4.7060693e-2 4.7060693e-2
5.4996794e-1 3.37836e-2 5.0294191e-2 5.0294191e-2
5.6483194e-1 3.37836e-2 5.374856e-2 5.374856e-2
5.7969594e-1 3.37836e-2 5.7423875e-2 5.7423875e-2
5.9455994e-1 3.37836e-2 6.1320215e-2 6.1320215e-2
6.0942393e-1 3.37836e-2 6.5437425e-2 6.5437425e-2
6.2428793e-1 3.37836e-2 6.9775507e-2 6.9775507e-2
6.3915193e-1 3.37836e-2 7.4334612e-2 7.4334612e-2
6.5401593e-1 3.37836e-2 7.9114674e-2 7.9114674e-2
6.6887993e-1 3.37836e-2 8.4115665e-2 8.4115665e-2
6.8374393e-1 3.37836e-2 8.9337465e-2 8.9337465e-2
6.9860793e-1 3.37836e-2 9.4780365e-2 9.4780365e-2
7.1347192e-1 3.37836e-2 1.00444125e-1 1.00444125e-1
7.2833592e-1 3.37836e-2 1.06328835e-1 1.06328835e-1
7.4319992e-1 3.37836e-2 1.12434494e-1 1.12434494e-1
7.5806392e-1 3.37836e-2 1.18761095e-1 1.18761095e-1
7.7292792e-1 3.37836e-2 1.2530855e-1 1.2530855e-1
7.8779192e-1 3.37836e-2 1.3207704e-1 1.3207704e-1
8.0265591e-1 3.37836e-2 1.3906648e-1 1.3906648e-1
8.1751991e-1 3.37836e-2 1.462768e-1 1.462768e-1
8.3238391e-1 3.37836e-2 1.5370813e-1 1.5370813e-1
8.4724791e-1 3.37836e-2 1.6136034e-1 1.6136034e-1
8.6211191e-1 3.37836e-2 1.6923357e-1 1.6923357e-1
8.769759e-1 3.37836e-2 1.7732759e-1 1.7732759e-1
8.918399e-1 3.37836e-2 1.8564264e-1 1.8564264e-1
9.067039e-1 3.37836e-2 1.9417863e-1 1.9417863e-1
9.215679e-1 3.37836e-2 2.029355e-1 2.029355e-1
9.364319e-1 3.37836e-2 2.1191331e-1 2.1191331e-1
9.512959e-1 3.37836e-2 2.2111215e-1 2.2111215e-1
9.661599e-1 3.37836e-2 2.3053194e-1 2.3053194e-1
9.810239e-1 3.37836e-2 2.4017259e-1 2.4017259e-1
9.958879e-1 3.37836e-2 2.500342e-1 2.500342e-1
1.01075189e0 3.37836e-2 2.6011682e-1 2.6011682e-1
1.02561589e0 3.37836e-2 2.7042017e-1 2.7042017e-1
1.04047989e0 3.37836e-2 2.8094461e-1 2.8094461e-1
1.05534389e0 3.37836e-2 2.9169e-1 2.9169e-1
1.07020789e0 3.37836e-2 3.0265627e-1 3.0265627e-1
1.08507188e0 3.37836e-2 3.1384348e-1 3.1384348e-1
1.09993588e0 3.37836e-2 3.2525171e-1 3.2525171e-1

0.0e0 4.05403e-2 7.5149155e-2 7.5149155e-2
1.4863998e-2 4.05403e-2 7.0428856e-2 7.0428856e-2
2.9727997e-2 4.05403e-2 6.5929483e-2 6.5929483e-2
4.4591995e-2 4.05403e-2 6.1651025e-2 6.1651025e-2
5.9455994e-2 4.05403e-2 5.7593495e-2 5.7593495e-2
7.4319992e-2 4.05403e-2 5.3756947e-2 5.3756947e-2
8.918399e-2 4.05403e-2 5.0141298e-2 5.0141298e-2
1.04047989e-1 4.05403e-2 4.6746587e-2 4.6746587e-2
1.18911987e-1 4.05403e-2 4.3572816e-2 4.3572816e-2
1.33775986e-1 4.05403e-2 4.0620012e-2 4.0620012e-2
1.4863998e-1 4.05403e-2 3.788812e-2 3.788812e-2
1.6350398e-1 4.05403e-2 3.5377177e-2 3.5377177e-2
1.7836798e-1 4.05403e-2 3.3087166e-2 3.3087166e-2
1.9323198e-1 4.05403e-2 3.1018097e-2 3.1018097e-2
2.0809598e-1 4.05403e-2 2.9169968e-2 2.9169968e-2
2.2295998e-1 4.05403e-2 2.754277e-2 2.754277e-2
2.3782397e-1 4.05403e-2 2.613652e-2 2.613652e-2
2.5268797e-1 4.05403e-2 2.4951202e-2 2.4951202e-2
2.6755197e-1 4.05403e-2 2.3986833e-2 2.3986833e-2
2.8241597e-1 4.05403e-2 2.3243393e-2 2.3243393e-2
2.9727997e-1 4.05403e-2 2.2720895e-2 2.2720895e-2
3.1214397e-1 4.05403e-2 2.2419334e-2 2.2419334e-2
3.2700797e-1 4.05403e-2 2.2338708e-2 2.2338708e-2
3.4187196e-1 4.05403e-2 2.2479028e-2 2.2479028e-2
3.5673596e-1 4.05403e-2 2.2840288e-2 2.2840288e-2
3.7159996e-1 4.05403e-2 2.3422472e-2 2.3422472e-2
3.8646396e-1 4.05403e-2 2.4225603e-2 2.4225603e-2
4.0132796e-1 4.05403e-2 2.5249673e-2 2.5249673e-2
4.1619196e-1 4.05403e-2 2.6494682e-2 2.6494682e-2
4.3105595e-1 4.05403e-2 2.7960619e-2 2.7960619e-2
4.4591995e-1 4.05403e-2 2.9647514e-2 2.9647514e-2
4.6078395e-1 4.05403e-2 3.1555338e-2 3.1555338e-2
4.7564795e-1 4.05403e-2 3.3684091e-2 3.3684091e-2
4.9051195e-1 4.05403e-2 3.60338e-2 3.60338e-2
5.0537595e-1 4.05403e-2 3.8604448e-2 3.8604448e-2
5.2023994e-1 4.05403e-2 4.1395982e-2 4.1395982e-2
5.3510394e-1 4.05403e-2 4.4408533e-2 4.4408533e-2
5.4996794e-1 4.05403e-2 4.7641946e-2 4.7641946e-2
5.6483194e-1 4.05403e-2 5.1096384e-2 5.1096384e-2
5.7969594e-1 4.05403e-2 5.4771715e-2 5.4771715e-2
5.9455994e-1 4.05403e-2 5.8668047e-2 5.8668047e-2
6.0942393e-1 4.05403e-2 6.2785173e-2 6.2785173e-2
6.2428793e-1 4.05403e-2 6.7123338e-2 6.7123338e-2
6.3915193e-1 4.05403e-2 7.1682443e-2 7.1682443e-2
6.5401593e-1 4.05403e-2 7.6462494e-2 7.6462494e-2
6.6887993e-1 4.05403e-2 8.1463493e-2 8.1463493e-2
6.8374393e-1 4.05403e-2 8.6685223e-2 8.6685223e-2
6.9860793e-1 4.05403e-2 9.2128114e-2 9.2128114e-2
7.1347192e-1 4.05403e-2 9.7791873e-2 9.7791873e-2
7.2833592e-1 4.05403e-2 1.03676593e-1 1.03676593e-1
7.4319992e-1 4.05403e-2 1.09782243e-1 1.09782243e-1
7.5806392e-1 4.05403e-2 1.16108853e-1 1.16108853e-1
7.7292792e-1 4.05403e-2 1.2265642e-1 1.2265642e-1
7.8779192e-1 4.05403e-2 1.2942487e-1 1.2942487e-1
8.0265591e-1 4.05403e-2 1.3641438e-1 1.3641438e-1
8.1751991e-1 4.05403e-2 1.4362454e-1 1.4362454e-1
8.3238391e-1 4.05403e-2 1.5105595e-1 1.5105595e-1
8.4724791e-1 4.05403e-2 1.5870808e-1 1.5870808e-1
8.6211191e-1 4.05403e-2 1.6658139e-1 1.6658139e-1
8.769759e-1 4.05403e-2 1.7467534e-1 1.7467534e-1
8.918399e-1 4.05403e-2 1.8299039e-1 1.8299039e-1
9.067039e-1 4.05403e-2 1.9152646e-1 1.9152646e-1
9.215679e-1 4.05403e-2 2.0028333e-1 2.0028333e-1
9.364319e-1 4.05403e-2 2.0926122e-1 2.0926122e-1
9.512959e-1 4.05403e-2 2.1845998e-1 2.1845998e-1
9.661599e-1 4.05403e-2 2.2787984e-1 2.2787984e-1
9.810239e-1 4.05403e-2 2.3752034e-1 2.3752034e-1
9.958879e-1 4.05403e-2 2.4738194e-1 2.4738194e-1
1.01075189e0 4.05403e-2 2.5746465e-1 2.5746465e-1
1.02561589e0 4.05403e-2 2.6776791e-1 2.6776791e-1
1.04047989e0 4.05403e-2 2.7829243e-1 2.7829243e-1
1.05534389e0 4.05403e-2 2.8903775e-1 2.8903775e-1
1.07020789e0 4.05403e-2 3.0000401e-1 3.0000401e-1
1.08507188e0 4.05403e-2 3.1119138e-1 3.1119138e-1
1.09993588e0 4.05403e-2 3.2259953e-1 3.2259953e-1

0.0e0 4.7297e-2 7.2823616e-2 7.2823616e-2
1.4863998e-2 4.7297e-2 6.8103233e-2 6.8103233e-2
2.9727997e-2 4.7297e-2 6.3603867e-2 6.3603867e-2
4.4591995e-2 4.7297e-2 5.932541e-2 5.932541e-2
5.9455994e-2 4.7297e-2 5.526788e-2 5.526788e-2
7.4319992e-2 4.7297e-2 5.1431332e-2 5.1431332e-2
8.918399e-2 4.7297e-2 4.7815683e-2 4.7815683e-2
1.04047989e-1 4.7297e-2 4.4420972e-2 4.4420972e-2
1.18911987e-1 4.7297e-2 4.1247202e-2 4.1247202e-2
1.33775986e-1 4.7297e-2 3.8294397e-2 3.8294397e-2
1.4863998e-1 4.7297e-2 3.5562505e-2 3.5562505e-2
1.6350398e-1 4.7297e-2 3.3051564e-2 3.3051564e-2
1.7836798e-1 4.7297e-2 3.0761554e-2 3.0761554e-2
1.9323198e-1 4.7297e-2 2.8692482e-2 2.8692482e-2
2.0809598e-1 4.7297e-2 2.6844351e-2 2.6844351e-2
2.2295998e-1 4.7297e-2 2.5217154e-2 2.5217154e-2
2.3782397e-1 4.7297e-2 2.3810904e-2 2.3810904e-2
2.5268797e-1 4.7297e-2 2.2625589e-2 2.2625589e-2
2.6755197e-1 4.7297e-2 2.1661218e-2 2.1661218e-2
2.8241597e-1 4.7297e-2 2.0917778e-2 2.0917778e-2
2.9727997e-1 4.7297e-2 2.0395279e-2 2.0395279e-2
3.1214397e-1 4.7297e-2 2.0093721e-2 2.0093721e-2
3.2700797e-1 4.7297e-2 2.0013092e-2 2.0013092e-2
3.4187196e-1 4.7297e-2 2.0153413e-2 2.0153413e-2
3.5673596e-1 4.7297e-2 2.0514671e-2 2.0514671e-2
3.7159996e-1 4.7297e-2 2.1096849e-2 2.1096849e-2
3.8646396e-1 4.7297e-2 2.1899986e-2 2.1899986e-2
4.0132796e-1 4.7297e-2 2.2924057e-2 2.2924057e-2
4.1619196e-1 4.7297e-2 2.4169069e-2 2.4169069e-2
4.3105595e-1 4.7297e-2 2.5635002e-2 2.5635002e-2
4.4591995e-1 4.7297e-2 2.7321901e-2 2.7321901e-2
4.6078395e-1 4.7297e-2 2.9229723e-2 2.9229723e-2
4.7564795e-1 4.7297e-2 3.1358476e-2 3.1358476e-2
4.9051195e-1 4.7297e-2 3.3708185e-2 3.3708185e-2
5.0537595e-1 4.7297e-2 3.6278833e-2 3.6278833e-2
5.2023994e-1 4.7297e-2 3.9070367e-2 3.9070367e-2
5.3510394e-1 4.7297e-2 4.2082918e-2 4.2082918e-2
5.4996794e-1 4.7297e-2 4.5316408e-2 4.5316408e-2
5.6483194e-1 4.7297e-2 4.8770776e-2 4.8770776e-2
5.7969594e-1 4.7297e-2 5.24461e-2 5.24461e-2
5.9455994e-1 4.7297e-2 5.6342355e-2 5.6342355e-2
6.0942393e-1 4.7297e-2 6.0459566e-2 6.0459566e-2
6.2428793e-1 4.7297e-2 6.4797731e-2 6.4797731e-2
6.3915193e-1 4.7297e-2 6.9356828e-2 6.9356828e-2
6.5401593e-1 4.7297e-2 7.4136882e-2 7.4136882e-2
6.6887993e-1 4.7297e-2 7.9137883e-2 7.9137883e-2
6.8374393e-1 4.7297e-2 8.4359602e-2 8.4359602e-2
6.9860793e-1 4.7297e-2 8.9802502e-2 8.9802502e-2
7.1347192e-1 4.7297e-2 9.5466342e-2 9.5466342e-2
7.2833592e-1 4.7297e-2 1.01350983e-1 1.01350983e-1
7.4319992e-1 4.7297e-2 1.07456633e-1 1.07456633e-1
7.5806392e-1 4.7297e-2 1.13783232e-1 1.13783232e-1
7.7292792e-1 4.7297e-2 1.2033072e-1 1.2033072e-1
7.8779192e-1 4.7297e-2 1.2709932e-1 1.2709932e-1
8.0265591e-1 4.7297e-2 1.3408868e-1 1.3408868e-1
8.1751991e-1 4.7297e-2 1.4129892e-1 1.4129892e-1
8.3238391e-1 4.7297e-2 1.4873033e-1 1.4873033e-1
8.4724791e-1 4.7297e-2 1.5638246e-1 1.5638246e-1
8.6211191e-1 4.7297e-2 1.6425577e-1 1.6425577e-1
8.769759e-1 4.7297e-2 1.7234972e-1 1.7234972e-1
8.918399e-1 4.7297e-2 1.8066476e-1 1.8066476e-1
9.067039e-1 4.7297e-2 1.8920084e-1 1.8920084e-1
9.215679e-1 4.7297e-2 1.979577e-1 1.979577e-1
9.364319e-1 4.7297e-2 2.069356e-1 2.069356e-1
9.512959e-1 4.7297e-2 2.1613435e-1 2.1613435e-1
9.661599e-1 4.7297e-2 2.2555421e-1 2.2555421e-1
9.810239e-1 4.7297e-2 2.3519472e-1 2.3519472e-1
9.958879e-1 4.7297e-2 2.4505632e-1 2.4505632e-1
1.01075189e0 4.7297e-2 2.5513902e-1 2.5513902e-1
1.02561589e0 4.7297e-2 2.6544229e-1 2.6544229e-1
1.04047989e0 4.7297e-2 2.7596674e-1 2.7596674e-1
1.05534389e0 4.7297e-2 2.8671213e-1 2.8671213e-1
1.07020789e0 4.7297e-2 2.9767839e-1 2.9767839e-1
1.08507188e0 4.7297e-2 3.0886575e-1 3.0886575e-1
1.09993588e0 4.7297e-2 3.2027399e-1 3.2027399e-1

0.0e0 5.40537e-2 7.074868e-2 7.074868e-2
1.4863998e-2 5.40537e-2 6.6028358e-2 6.6028358e-2
2.9727997e-2 5.40537e-2 6.1529e-2 6.1529e-2
4.4591995e-2 5.40537e-2 5.7250536e-2 5.7250536e-2
5.9455994e-2 5.40537e-2 5.3193005e-2 5.3193005e-2
7.4319992e-2 5.40537e-2 4.9356458e-2 4.9356458e-2
8.918399e-2 5.40537e-2 4.5740808e-2 4.5740808e-2
1.04047989e-1 5.40537e-2 4.2346097e-2 4.2346097e-2
1.18911987e-1 5.40537e-2 3.9172327e-2 3.9172327e-2
1.33775986e-1 5.40537e-2 3.6219522e-2 3.6219522e-2
1.4863998e-1 5.40537e-2 3.348763e-2 3.348763e-2
1.6350398e-1 5.40537e-2 3.0976689e-2 3.0976689e-2
1.7836798e-1 5.40537e-2 2.8686679e-2 2.8686679e-2
1.9323198e-1 5.40537e-2 2.6617606e-2 2.6617606e-2
2.0809598e-1 5.40537e-2 2.4769478e-2 2.4769478e-2
2.2295998e-1 5.40537e-2 2.314228e-2 2.314228e-2
2.3782397e-1 5.40537e-2 2.173603e-2 2.173603e-2
2.5268797e-1 5.40537e-2 2.0550719e-2 2.0550719e-2
2.6755197e-1 5.40537e-2 1.9586343e-2 1.9586343e-2
2.8241597e-1 5.40537e-2 1.8842905e-2 1.8842905e-2
2.9727997e-1 5.40537e-2 1.8320406e-2 1.8320406e-2
3.1214397e-1 5.40537e-2 1.8018845e-2 1.8018845e-2
3.2700797e-1 5.40537e-2 1.7938219e-2 1.7938219e-2
3.4187196e-1 5.40537e-2 1.8078539e-2 1.8078539e-2
3.5673596e-1 5.40537e-2 1.8439789e-2 1.8439789e-2
3.7159996e-1 5.40537e-2 1.9021973e-2 1.9021973e-2
3.8646396e-1 5.40537e-2 1.9825113e-2 1.9825113e-2
4.0132796e-1 5.40537e-2 2.0849174e-2 2.0849174e-2
4.1619196e-1 5.40537e-2 2.2094193e-2 2.2094193e-2
4.3105595e-1 5.40537e-2 2.3560129e-2 2.3560129e-2
4.4591995e-1 5.40537e-2 2.5247018e-2 2.5247018e-2
4.6078395e-1 5.40537e-2 2.7154848e-2 2.7154848e-2
4.7564795e-1 5.40537e-2 2.9283601e-2 2.9283601e-2
4.9051195e-1 5.40537e-2 3.1633302e-2 3.1633302e-2
5.0537595e-1 5.40537e-2 3.4203973e-2 3.4203973e-2
5.2023994e-1 5.40537e-2 3.6995508e-2 3.6995508e-2
5.3510394e-1 5.40537e-2 4.000805e-2 4.000805e-2
5.4996794e-1 5.40537e-2 4.3241472e-2 4.3241472e-2
5.6483194e-1 5.40537e-2 4.6695917e-2 4.6695917e-2
5.7969594e-1 5.40537e-2 5.0371156e-2 5.0371156e-2
5.9455994e-1 5.40537e-2 5.4267496e-2 5.4267496e-2
6.0942393e-1 5.40537e-2 5.8384706e-2 5.8384706e-2
6.2428793e-1 5.40537e-2 6.2722787e-2 6.2722787e-2
6.3915193e-1 5.40537e-2 6.7281892e-2 6.7281892e-2
6.5401593e-1 5.40537e-2 7.2061954e-2 7.2061954e-2
6.6887993e-1 5.40537e-2 7.7062944e-2 7.7062944e-2
6.8374393e-1 5.40537e-2 8.2284744e-2 8.2284744e-2
6.9860793e-1 5.40537e-2 8.7727644e-2 8.7727644e-2
7.1347192e-1 5.40537e-2 9.3391403e-2 9.3391403e-2
7.2833592e-1 5.40537e-2 9.9276125e-2 9.9276125e-2
7.4319992e-1 5.40537e-2 1.05381773e-1 1.05381773e-1
7.5806392e-1 5.40537e-2 1.11708374e-1 1.11708374e-1
7.7292792e-1 5.40537e-2 1.1825586e-1 1.1825586e-1
7.8779192e-1 5.40537e-2 1.2502438e-1 1.2502438e-1
8.0265591e-1 5.40537e-2 1.3201382e-1 1.3201382e-1
8.1751991e-1 5.40537e-2 1.3922406e-1 1.3922406e-1
8.3238391e-1 5.40537e-2 1.466554e-1 1.466554e-1
8.4724791e-1 5.40537e-2 1.543076e-1 1.543076e-1
8.6211191e-1 5.40537e-2 1.6218083e-1 1.6218083e-1
8.769759e-1 5.40537e-2 1.7027486e-1 1.7027486e-1
8.918399e-1 5.40537e-2 1.785899e-1 1.785899e-1
9.067039e-1 5.40537e-2 1.871259e-1 1.871259e-1
9.215679e-1 5.40537e-2 1.9588284e-1 1.9588284e-1
9.364319e-1 5.40537e-2 2.0486066e-1 2.0486066e-1
9.512959e-1 5.40537e-2 2.140595e-1 2.140595e-1
9.661599e-1 5.40537e-2 2.2347928e-1 2.2347928e-1
9.810239e-1 5.40537e-2 2.3311986e-1 2.3311986e-1
9.958879e-1 5.40537e-2 2.4298146e-1 2.4298146e-1
1.01075189e0 5.40537e-2 2.5306409e-1 2.5306409e-1
1.02561589e0 5.40537e-2 2.6336743e-1 2.6336743e-1
1.04047989e0 5.40537e-2 2.7389188e-1 2.7389188e-1
1.05534389e0 5.40537e-2 2.8463727e-1 2.8463727e-1
1.07020789e0 5.40537e-2 2.9560353e-1 2.9560353e-1
1.08507188e0 5.40537e-2 3.0679082e-1 3.0679082e-1
1.09993588e0 5.40537e-2 3.1819905e-1 3.1819905e-1

0.0e0 6.08104e-2 6.8877678e-2 6.8877678e-2
1.4863998e-2 6.08104e-2 6.4157341e-2 6.4157341e-2
2.9727997e-2 6.08104e-2 5.9657967e-2 5.9657967e-2
4.4591995e-2 6.08104e-2 5.537951e-2 5.537951e-2
5.9455994e-2 6.08104e-2 5.132198e-2 5.132198e-2
7.4319992e-2 6.08104e-2 4.7485432e-2 4.7485432e-2
8.918399e-2 6.08104e-2 4.3869783e-2 4.3869783e-2
1.04047989e-1 6.08104e-2 4.0475072e-2 4.0475072e-2
1.18911987e-1 6.08104e-2 3.7301302e-2 3.7301302e-2
1.33775986e-1 6.08104e-2 3.4348497e-2 3.4348497e-2
1.4863998e-1 6.08104e-2 3.1616605e-2 3.1616605e-2
1.6350398e-1 6.08104e-2 2.9105664e-2 2.9105664e-2
1.7836798e-1 6.08104e-2 2.6815654e-2 2.6815654e-2
1.9323198e-1 6.08104e-2 2.474658e-2 2.474658e-2
2.0809598e-1 6.08104e-2 2.2898453e-2 2.2898453e-2
2.2295998e-1 6.08104e-2 2.1271255e-2 2.1271255e-2
2.3782397e-1 6.08104e-2 1.9865005e-2 1.9865005e-2
2.5268797e-1 6.08104e-2 1.8679688e-2 1.8679688e-2
2.6755197e-1 6.08104e-2 1.7715318e-2 1.7715318e-2
2.8241597e-1 6.08104e-2 1.697188e-2 1.697188e-2
2.9727997e-1 6.08104e-2 1.6449382e-2 1.6449382e-2
3.1214397e-1 6.08104e-2 1.6147821e-2 1.6147821e-2
3.2700797e-1 6.08104e-2 1.6067195e-2 1.6067195e-2
3.4187196e-1 6.08104e-2 1.6207515e-2 1.6207515e-2
3.5673596e-1 6.08104e-2 1.6568765e-2 1.6568765e-2
3.7159996e-1 6.08104e-2 1.7150957e-2 1.7150957e-2
3.8646396e-1 6.08104e-2 1.7954088e-2 1.7954088e-2
4.0132796e-1 6.08104e-2 1.8978159e-2 1.8978159e-2
4.1619196e-1 6.08104e-2 2.0223167e-2 2.0223167e-2
4.3105595e-1 6.08104e-2 2.1689104e-2 2.1689104e-2
4.4591995e-1 6.08104e-2 2.3376e-2 2.3376e-2
4.6078395e-1 6.08104e-2 2.5283823e-2 2.5283823e-2
4.7564795e-1 6.08104e-2 2.7412576e-2 2.7412576e-2
4.9051195e-1 6.08104e-2 2.9762285e-2 2.9762285e-2
5.0537595e-1 6.08104e-2 3.2332964e-2 3.2332964e-2
5.2023994e-1 6.08104e-2 3.5124498e-2 3.5124498e-2
5.3510394e-1 6.08104e-2 3.8136972e-2 3.8136972e-2
5.4996794e-1 6.08104e-2 4.1370462e-2 4.1370462e-2
5.6483194e-1 6.08104e-2 4.4824907e-2 4.4824907e-2
5.7969594e-1 6.08104e-2 4.8500154e-2 4.8500154e-2
5.9455994e-1 6.08104e-2 5.2396486e-2 5.2396486e-2
6.0942393e-1 6.08104e-2 5.6513689e-2 5.6513689e-2
6.2428793e-1 6.08104e-2 6.0851785e-2 6.0851785e-2
6.3915193e-1 6.08104e-2 6.5410883e-2 6.5410883e-2
6.5401593e-1 6.08104e-2 7.0190927e-2 7.0190927e-2
6.6887993e-1 6.08104e-2 7.5191943e-2 7.5191943e-2
6.8374393e-1 6.08104e-2 8.0413744e-2 8.0413744e-2
6.9860793e-1 6.08104e-2 8.5856624e-2 8.5856624e-2
7.1347192e-1 6.08104e-2 9.1520384e-2 9.1520384e-2
7.2833592e-1 6.08104e-2 9.7405104e-2 9.7405104e-2
7.4319992e-1 6.08104e-2 1.03510754e-1 1.03510754e-1
7.5806392e-1 6.08104e-2 1.09837373e-1 1.09837373e-1
7.7292792e-1 6.08104e-2 1.16384854e-1 1.16384854e-1
7.8779192e-1 6.08104e-2 1.2315335e-1 1.2315335e-1
8.0265591e-1 6.08104e-2 1.301428e-1 1.301428e-1
8.1751991e-1 6.08104e-2 1.3735304e-1 1.3735304e-1
8.3238391e-1 6.08104e-2 1.4478438e-1 1.4478438e-1
8.4724791e-1 6.08104e-2 1.5243658e-1 1.5243658e-1
8.6211191e-1 6.08104e-2 1.6030981e-1 1.6030981e-1
8.769759e-1 6.08104e-2 1.6840384e-1 1.6840384e-1
8.918399e-1 6.08104e-2 1.7671889e-1 1.7671889e-1
9.067039e-1 6.08104e-2 1.8525488e-1 1.8525488e-1
9.215679e-1 6.08104e-2 1.9401183e-1 1.9401183e-1
9.364319e-1 6.08104e-2 2.0298964e-1 2.0298964e-1
9.512959e-1 6.08104e-2 2.1218848e-1 2.1218848e-1
9.661599e-1 6.08104e-2 2.2160826e-1 2.2160826e-1
9.810239e-1 6.08104e-2 2.3124884e-1 2.3124884e-1
9.958879e-1 6.08104e-2 2.4111044e-1 2.4111044e-1
1.01075189e0 6.08104e-2 2.5119307e-1 2.5119307e-1
1.02561589e0 6.08104e-2 2.6149641e-1 2.6149641e-1
1.04047989e0 6.08104e-2 2.7202086e-1 2.7202086e-1
1.05534389e0 6.08104e-2 2.8276625e-1 2.8276625e-1
1.07020789e0 6.08104e-2 2.9373259e-1 2.9373259e-1
1.08507188e0 6.08104e-2 3.049198e-1 3.049198e-1
1.09993588e0 6.08104e-2 3.1632803e-1 3.1632803e-1

0.0e0 6.75671e-2 6.7176514e-2 6.7176514e-2
1.4863998e-2 6.75671e-2 6.2456169e-2 6.2456169e-2
2.9727997e-2 6.75671e-2 5.7956802e-2 5.7956802e-2
4.4591995e-2 6.75671e-2 5.3678345e-2 5.3678345e-2
5.9455994e-2 6.75671e-2 4.9620813e-2 4.9620813e-2
7.4319992e-2 6.75671e-2 4.5784268e-2 4.5784268e-2
8.918399e-2 6.75671e-2 4.2168619e-2 4.2168619e-2
1.04047989e-1 6.75671e-2 3.8773907e-2 3.8773907e-2
1.18911987e-1 6.75671e-2 3.5600137e-2 3.5600137e-2
1.33775986e-1 6.75671e-2 3.2647333e-2 3.2647333e-2
1.4863998e-1 6.75671e-2 2.991544e-2 2.991544e-2
1.6350398e-1 6.75671e-2 2.74045e-2 2.74045e-2
1.7836798e-1 6.75671e-2 2.5114491e-2 2.5114491e-2
1.9323198e-1 6.75671e-2 2.304542e-2 2.304542e-2
2.0809598e-1 6.75671e-2 2.1197287e-2 2.1197287e-2
2.2295998e-1 6.75671e-2 1.9570091e-2 1.9570091e-2
2.3782397e-1 6.75671e-2 1.8163841e-2 1.8163841e-2
2.5268797e-1 6.75671e-2 1.697853e-2 1.697853e-2
2.6755197e-1 6.75671e-2 1.6014154e-2 1.6014154e-2
2.8241597e-1 6.75671e-2 1.5270715e-2 1.5270715e-2
2.9727997e-1 6.75671e-2 1.4748216e-2 1.4748216e-2
3.1214397e-1 6.75671e-2 1.4446658e-2 1.4446658e-2
3.2700797e-1 6.75671e-2 1.436603e-2 1.436603e-2
3.4187196e-1 6.75671e-2 1.4506349e-2 1.4506349e-2
3.5673596e-1 6.75671e-2 1.4867603e-2 1.4867603e-2
3.7159996e-1 6.75671e-2 1.5449786e-2 1.5449786e-2
3.8646396e-1 6.75671e-2 1.6252922e-2 1.6252922e-2
4.0132796e-1 6.75671e-2 1.7276985e-2 1.7276985e-2
4.1619196e-1 6.75671e-2 1.8522003e-2 1.8522003e-2
4.3105595e-1 6.75671e-2 1.9987938e-2 1.9987938e-2
4.4591995e-1 6.75671e-2 2.1674829e-2 2.1674829e-2
4.6078395e-1 6.75671e-2 2.3582657e-2 2.3582657e-2
4.7564795e-1 6.75671e-2 2.5711412e-2 2.5711412e-2
4.9051195e-1 6.75671e-2 2.8061113e-2 2.8061113e-2
5.0537595e-1 6.75671e-2 3.0631761e-2 3.0631761e-2
5.2023994e-1 6.75671e-2 3.3423318e-2 3.3423318e-2
5.3510394e-1 6.75671e-2 3.6435861e-2 3.6435861e-2
5.4996794e-1 6.75671e-2 3.9669283e-2 3.9669283e-2
5.6483194e-1 6.75671e-2 4.3123727e-2 4.3123727e-2
5.7969594e-1 6.75671e-2 4.6798967e-2 4.6798967e-2
5.9455994e-1 6.75671e-2 5.0695306e-2 5.0695306e-2
6.0942393e-1 6.75671e-2 5.4812517e-2 5.4812517e-2
6.2428793e-1 6.75671e-2 5.9150598e-2 5.9150598e-2
6.3915193e-1 6.75671e-2 6.3709703e-2 6.3709703e-2
6.5401593e-1 6.75671e-2 6.8489755e-2 6.8489755e-2
6.6887993e-1 6.75671e-2 7.349075e-2 7.349075e-2
6.8374393e-1 6.75671e-2 7.871255e-2 7.871255e-2
6.9860793e-1 6.75671e-2 8.415546e-2 8.415546e-2
7.1347192e-1 6.75671e-2 8.9819211e-2 8.9819211e-2
7.2833592e-1 6.75671e-2 9.570393e-2 9.570393e-2
7.4319992e-1 6.75671e-2 1.0180958e-1 1.0180958e-1
7.5806392e-1 6.75671e-2 1.0813618e-1 1.0813618e-1
7.7292792e-1 6.75671e-2 1.1468367e-1 1.1468367e-1
7.8779192e-1 6.75671e-2 1.2145218e-1 1.2145218e-1
8.0265591e-1 6.75671e-2 1.2844162e-1 1.2844162e-1
8.1751991e-1 6.75671e-2 1.3565186e-1 1.3565186e-1
8.3238391e-1 6.75671e-2 1.4308319e-1 1.4308319e-1
8.4724791e-1 6.75671e-2 1.507354e-1 1.507354e-1
8.6211191e-1 6.75671e-2 1.5860863e-1 1.5860863e-1
8.769759e-1 6.75671e-2 1.6670265e-1 1.6670265e-1
8.918399e-1 6.75671e-2 1.750177e-1 1.750177e-1
9.067039e-1 6.75671e-2 1.8355377e-1 1.8355377e-1
9.215679e-1 6.75671e-2 1.9231064e-1 1.9231064e-1
9.364319e-1 6.75671e-2 2.0128845e-1 2.0128845e-1
9.512959e-1 6.75671e-2 2.1048729e-1 2.1048729e-1
9.661599e-1 6.75671e-2 2.1990707e-1 2.1990707e-1
9.810239e-1 6.75671e-2 2.2954765e-1 2.2954765e-1
9.958879e-1 6.75671e-2 2.3940926e-1 2.3940926e-1
1.01075189e0 6.75671e-2 2.4949188e-1 2.4949188e-1
1.02561589e0 6.75671e-2 2.5979523e-1 2.5979523e-1
1.04047989e0 6.75671e-2 2.7031975e-1 2.7031975e-1
1.05534389e0 6.75671e-2 2.8106506e-1 2.8106506e-1
1.07020789e0 6.75671e-2 2.920314e-1 2.920314e-1
1.08507188e0 6.75671e-2 3.0321861e-1 3.0321861e-1
1.09993588e0 6.75671e-2 3.1462685e-1 3.1462685e-1

0.0e0 7.43238e-2 6.5622719e-2 6.5622719e-2
1.4863998e-2 7.43238e-2 6.0902374e-2 6.0902374e-2
2.9727997e-2 7.43238e-2 5.6403015e-2 5.6403015e-2
4.4591995e-2 7.43238e-2 5.212455e-2 5.212455e-2
5.9455994e-2 7.43238e-2 4.8067026e-2 4.8067026e-2
7.4319992e-2 7.43238e-2 4.4230473e-2 4.4230473e-2
8.918399e-2 7.43238e-2 4.0614824e-2 4.0614824e-2
1.04047989e-1 7.43238e-2 3.7220113e-2 3.7220113e-2
1.18911987e-1 7.43238e-2 3.4046342e-2 3.4046342e-2
1.33775986e-1 7.43238e-2 3.1093538e-2 3.1093538e-2
1.4863998e-1 7.43238e-2 2.8361646e-2 2.8361646e-2
1.6350398e-1 7.43238e-2 2.5850705e-2 2.5850705e-2
1.7836798e-1 7.43238e-2 2.3560696e-2 2.3560696e-2
1.9323198e-1 7.43238e-2 2.1491626e-2 2.1491626e-2
2.0809598e-1 7.43238e-2 1.9643492e-2 1.9643492e-2
2.2295998e-1 7.43238e-2 1.8016296e-2 1.8016296e-2
2.3782397e-1 7.43238e-2 1.6610046e-2 1.6610046e-2
2.5268797e-1 7.43238e-2 1.5424728e-2 1.5424728e-2
2.6755197e-1 7.43238e-2 1.446036e-2 1.446036e-2
2.8241597e-1 7.43238e-2 1.371692e-2 1.371692e-2
2.9727997e-1 7.43238e-2 1.3194423e-2 1.3194423e-2
3.1214397e-1 7.43238e-2 1.2892862e-2 1.2892862e-2
3.2700797e-1 7.43238e-2 1.2812234e-2 1.2812234e-2
3.4187196e-1 7.43238e-2 1.2952556e-2 1.2952556e-2
3.5673596e-1 7.43238e-2 1.3313808e-2 1.3313808e-2
3.7159996e-1 7.43238e-2 1.389599e-2 1.389599e-2
3.8646396e-1 7.43238e-2 1.4699129e-2 1.4699129e-2
4.0132796e-1 7.43238e-2 1.572319e-2 1.572319e-2
4.1619196e-1 7.43238e-2 1.6968208e-2 1.6968208e-2
4.3105595e-1 7.43238e-2 1.8434143e-2 1.8434143e-2
4.4591995e-1 7.43238e-2 2.0121034e-2 2.0121034e-2
4.6078395e-1 7.43238e-2 2.2028864e-2 2.2028864e-2
4.7564795e-1 7.43238e-2 2.4157616e-2 2.4157616e-2
4.9051195e-1 7.43238e-2 2.6507318e-2 2.6507318e-2
5.0537595e-1 7.43238e-2 2.9077966e-2 2.9077966e-2
5.2023994e-1 7.43238e-2 3.1869531e-2 3.1869531e-2
5.3510394e-1 7.43238e-2 3.4882074e-2 3.4882074e-2
5.4996794e-1 7.43238e-2 3.8115495e-2 3.8115495e-2
5.6483194e-1 7.43238e-2 4.156994e-2 4.156994e-2
5.7969594e-1 7.43238e-2 4.524518e-2 4.524518e-2
5.9455994e-1 7.43238e-2 4.9141519e-2 4.9141519e-2
6.0942393e-1 7.43238e-2 5.325873e-2 5.325873e-2
6.2428793e-1 7.43238e-2 5.7596811e-2 5.7596811e-2
6.3915193e-1 7.43238e-2 6.2155916e-2 6.2155916e-2
6.5401593e-1 7.43238e-2 6.6935968e-2 6.6935968e-2
6.6887993e-1 7.43238e-2 7.1936966e-2 7.1936966e-2
6.8374393e-1 7.43238e-2 7.7158766e-2 7.7158766e-2
6.9860793e-1 7.43238e-2 8.2601666e-2 8.2601666e-2
7.1347192e-1 7.43238e-2 8.8265427e-2 8.8265427e-2
7.2833592e-1 7.43238e-2 9.4150146e-2 9.4150146e-2
7.4319992e-1 7.43238e-2 1.00255797e-1 1.00255797e-1
7.5806392e-1 7.43238e-2 1.06582396e-1 1.06582396e-1
7.7292792e-1 7.43238e-2 1.13129886e-1 1.13129886e-1
7.8779192e-1 7.43238e-2 1.1989839e-1 1.1989839e-1
8.0265591e-1 7.43238e-2 1.2688783e-1 1.2688783e-1
8.1751991e-1 7.43238e-2 1.3409807e-1 1.3409807e-1
8.3238391e-1 7.43238e-2 1.415294e-1 1.415294e-1
8.4724791e-1 7.43238e-2 1.4918161e-1 1.4918161e-1
8.6211191e-1 7.43238e-2 1.5705484e-1 1.5705484e-1
8.769759e-1 7.43238e-2 1.6514886e-1 1.6514886e-1
8.918399e-1 7.43238e-2 1.7346391e-1 1.7346391e-1
9.067039e-1 7.43238e-2 1.8199998e-1 1.8199998e-1
9.215679e-1 7.43238e-2 1.9075685e-1 1.9075685e-1
9.364319e-1 7.43238e-2 1.9973466e-1 1.9973466e-1
9.512959e-1 7.43238e-2 2.089335e-1 2.089335e-1
9.661599e-1 7.43238e-2 2.1835329e-1 2.1835329e-1
9.810239e-1 7.43238e-2 2.2799387e-1 2.2799387e-1
9.958879e-1 7.43238e-2 2.3785547e-1 2.3785547e-1
1.01075189e0 7.43238e-2 2.479381e-1 2.479381e-1
1.02561589e0 7.43238e-2 2.5824144e-1 2.5824144e-1
1.04047989e0 7.43238e-2 2.6876596e-1 2.6876596e-1
1.05534389e0 7.43238e-2 2.7951128e-1 2.7951128e-1
1.07020789e0 7.43238e-2 2.9047762e-1 2.9047762e-1
1.08507188e0 7.43238e-2 3.0166483e-1 3.0166483e-1
1.09993588e0 7.43238e-2 3.1307306e-1 3.1307306e-1

0.0e0 8.1080501e-2 6.4196535e-2 6.4196535e-2
1.4863998e-2 8.1080501e-2 5.9476196e-2 5.9476196e-2
2.9727997e-2 8.1080501e-2 5.4976822e-2 5.4976822e-2
4.4591995e-2 8.1080501e-2 5.0698364e-2 5.0698364e-2
5.9455994e-2 8.1080501e-2 4.664084e-2 4.664084e-2
7.4319992e-2 8.1080501e-2 4.2804288e-2 4.2804288e-2
8.918399e-2 8.1080501e-2 3.9188638e-2 3.9188638e-2
1.04047989e-1 8.1080501e-2 3.5793927e-2 3.5793927e-2
1.18911987e-1 8.1080501e-2 3.2620157e-2 3.2620157e-2
1.33775986e-1 8.1080501e-2 2.9667351e-2 2.9667351e-2
1.4863998e-1 8.1080501e-2 2.693546e-2 2.693546e-2
1.6350398e-1 8.1080501e-2 2.4424518e-2 2.4424518e-2
1.7836798e-1 8.1080501e-2 2.2134511e-2 2.2134511e-2
1.9323198e-1 8.1080501e-2 2.0065439e-2 2.0065439e-2
2.0809598e-1 8.1080501e-2 1.8217308e-2 1.8217308e-2
2.2295998e-1 8.1080501e-2 1.6590111e-2 1.6590111e-2
2.3782397e-1 8.1080501e-2 1.5183861e-2 1.5183861e-2
2.5268797e-1 8.1080501e-2 1.399855e-2 1.399855e-2
2.6755197e-1 8.1080501e-2 1.3034172e-2 1.3034172e-2
2.8241597e-1 8.1080501e-2 1.2290736e-2 1.2290736e-2
2.9727997e-1 8.1080501e-2 1.1768237e-2 1.1768237e-2
3.1214397e-1 8.1080501e-2 1.1466676e-2 1.1466676e-2
3.2700797e-1 8.1080501e-2 1.138605e-2 1.138605e-2
3.4187196e-1 8.1080501e-2 1.152637e-2 1.152637e-2
3.5673596e-1 8.1080501e-2 1.1887628e-2 1.1887628e-2
3.7159996e-1 8.1080501e-2 1.2469812e-2 1.2469812e-2
3.8646396e-1 8.1080501e-2 1.3272943e-2 1.3272943e-2
4.0132796e-1 8.1080501e-2 1.4297015e-2 1.4297015e-2
4.1619196e-1 8.1080501e-2 1.5542023e-2 1.5542023e-2
4.3105595e-1 8.1080501e-2 1.7007959e-2 1.7007959e-2
4.4591995e-1 8.1080501e-2 1.8694855e-2 1.8694855e-2
4.6078395e-1 8.1080501e-2 2.0602678e-2 2.0602678e-2
4.7564795e-1 8.1080501e-2 2.2731432e-2 2.2731432e-2
4.9051195e-1 8.1080501e-2 2.508114e-2 2.508114e-2
5.0537595e-1 8.1080501e-2 2.765178e-2 2.765178e-2
5.2023994e-1 8.1080501e-2 3.0443346e-2 3.0443346e-2
5.3510394e-1 8.1080501e-2 3.3455888e-2 3.3455888e-2
5.4996794e-1 8.1080501e-2 3.668931e-2 3.668931e-2
5.6483194e-1 8.1080501e-2 4.0143747e-2 4.0143747e-2
5.7969594e-1 8.1080501e-2 4.3819002e-2 4.3819002e-2
5.9455994e-1 8.1080501e-2 4.7715334e-2 4.7715334e-2
6.0942393e-1 8.1080501e-2 5.1832536e-2 5.1832536e-2
6.2428793e-1 8.1080501e-2 5.6170633e-2 5.6170633e-2
6.3915193e-1 8.1080501e-2 6.072973e-2 6.072973e-2
6.5401593e-1 8.1080501e-2 6.5509775e-2 6.5509775e-2
6.6887993e-1 8.1080501e-2 7.0510783e-2 7.0510783e-2
6.8374393e-1 8.1080501e-2 7.5732593e-2 7.5732593e-2
6.9860793e-1 8.1080501e-2 8.1175473e-2 8.1175473e-2
7.1347192e-1 8.1080501e-2 8.6839233e-2 8.6839233e-2
7.2833592e-1 8.1080501e-2 9.2723953e-2 9.2723953e-2
7.4319992e-1 8.1080501e-2 9.8829623e-2 9.8829623e-2
7.5806392e-1 8.1080501e-2 1.05156223e-1 1.05156223e-1
7.7292792e-1 8.1080501e-2 1.11703703e-1 1.11703703e-1
7.8779192e-1 8.1080501e-2 1.184722e-1 1.184722e-1
8.0265591e-1 8.1080501e-2 1.2546164e-1 1.2546164e-1
8.1751991e-1 8.1080501e-2 1.3267188e-1 1.3267188e-1
8.3238391e-1 8.1080501e-2 1.4010321e-1 1.4010321e-1
8.4724791e-1 8.1080501e-2 1.4775542e-1 1.4775542e-1
8.6211191e-1 8.1080501e-2 1.5562865e-1 1.5562865e-1
8.769759e-1 8.1080501e-2 1.6372275e-1 1.6372275e-1
8.918399e-1 8.1080501e-2 1.720378e-1 1.720378e-1
9.067039e-1 8.1080501e-2 1.8057379e-1 1.8057379e-1
9.215679e-1 8.1080501e-2 1.8933066e-1 1.8933066e-1
9.364319e-1 8.1080501e-2 1.9830847e-1 1.9830847e-1
9.512959e-1 8.1080501e-2 2.0750731e-1 2.0750731e-1
9.661599e-1 8.1080501e-2 2.169271e-1 2.169271e-1
9.810239e-1 8.1080501e-2 2.2656767e-1 2.2656767e-1
9.958879e-1 8.1080501e-2 2.3642928e-1 2.3642928e-1
1.01075189e0 8.1080501e-2 2.465119e-1 2.465119e-1
1.02561589e0 8.1080501e-2 2.5681525e-1 2.5681525e-1
1.04047989e0 8.1080501e-2 2.6733977e-1 2.6733977e-1
1.05534389e0 8.1080501e-2 2.7808516e-1 2.7808516e-1
1.07020789e0 8.1080501e-2 2.8905142e-1 2.8905142e-1
1.08507188e0 8.1080501e-2 3.0023863e-1 3.0023863e-1
1.09993588e0 8.1080501e-2 3.1164687e-1 3.1164687e-1

0.0e0 8.7837201e-2 6.2885422e-2 6.2885422e-2
1.4863998e-2 8.7837201e-2 5.8165077e-2 5.8165077e-2
2.9727997e-2 8.7837201e-2 5.3665718e-2 5.3665718e-2
4.4591995e-2 8.7837201e-2 4.9387253e-2 4.9387253e-2
5.9455994e-2 8.7837201e-2 4.532972e-2 4.532972e-2
7.4319992e-2 8.7837201e-2 4.1493181e-2 4.1493181e-2
8.918399e-2 8.7837201e-2 3.7877527e-2 3.7877527e-2
1.04047989e-1 8.7837201e-2 3.4482816e-2 3.4482816e-2
1.18911987e-1 8.7837201e-2 3.1309045e-2 3.1309045e-2
1.33775986e-1 8.7837201e-2 2.8356241e-2 2.8356241e-2
1.4863998e-1 8.7837201e-2 2.5624348e-2 2.5624348e-2
1.6350398e-1 8.7837201e-2 2.3113408e-2 2.3113408e-2
1.7836798e-1 8.7837201e-2 2.0823398e-2 2.0823398e-2
1.9323198e-1 8.7837201e-2 1.8754329e-2 1.8754329e-2
2.0809598e-1 8.7837201e-2 1.69062e-2 1.69062e-2
2.2295998e-1 8.7837201e-2 1.5278998e-2 1.5278998e-2
2.3782397e-1 8.7837201e-2 1.387275e-2 1.387275e-2
2.5268797e-1 8.7837201e-2 1.2687431e-2 1.2687431e-2
2.6755197e-1 8.7837201e-2 1.1723062e-2 1.1723062e-2
2.8241597e-1 8.7837201e-2 1.0979623e-2 1.0979623e-2
2.9727997e-1 8.7837201e-2 1.0457124e-2 1.0457124e-2
3.1214397e-1 8.7837201e-2 1.0155565e-2 1.0155565e-2
3.2700797e-1 8.7837201e-2 1.0074937e-2 1.0074937e-2
3.4187196e-1 8.7837201e-2 1.0215257e-2 1.0215257e-2
3.5673596e-1 8.7837201e-2 1.0576509e-2 1.0576509e-2
3.7159996e-1 8.7837201e-2 1.1158702e-2 1.1158702e-2
3.8646396e-1 8.7837201e-2 1.1961833e-2 1.1961833e-2
4.0132796e-1 8.7837201e-2 1.2985896e-2 1.2985896e-2
4.1619196e-1 8.7837201e-2 1.4230913e-2 1.4230913e-2
4.3105595e-1 8.7837201e-2 1.5696846e-2 1.5696846e-2
4.4591995e-1 8.7837201e-2 1.7383736e-2 1.7383736e-2
4.6078395e-1 8.7837201e-2 1.9291566e-2 1.9291566e-2
4.7564795e-1 8.7837201e-2 2.1420319e-2 2.1420319e-2
4.9051195e-1 8.7837201e-2 2.377002e-2 2.377002e-2
5.0537595e-1 8.7837201e-2 2.634067e-2 2.634067e-2
5.2023994e-1 8.7837201e-2 2.9132227e-2 2.9132227e-2
5.3510394e-1 8.7837201e-2 3.2144754e-2 3.2144754e-2
5.4996794e-1 8.7837201e-2 3.5378175e-2 3.5378175e-2
5.6483194e-1 8.7837201e-2 3.883262e-2 3.883262e-2
5.7969594e-1 8.7837201e-2 4.2507936e-2 4.2507936e-2
5.9455994e-1 8.7837201e-2 4.6404276e-2 4.6404276e-2
6.0942393e-1 8.7837201e-2 5.052141e-2 5.052141e-2
6.2428793e-1 8.7837201e-2 5.4859567e-2 5.4859567e-2
6.3915193e-1 8.7837201e-2 5.9418672e-2 5.9418672e-2
6.5401593e-1 8.7837201e-2 6.4198648e-2 6.4198648e-2
6.6887993e-1 8.7837201e-2 6.9199727e-2 6.9199727e-2
6.8374393e-1 8.7837201e-2 7.4421527e-2 7.4421527e-2
6.9860793e-1 8.7837201e-2 7.9864346e-2 7.9864346e-2
7.1347192e-1 8.7837201e-2 8.5528107e-2 8.5528107e-2
7.2833592e-1 8.7837201e-2 9.1412827e-2 9.1412827e-2
7.4319992e-1 8.7837201e-2 9.7518477e-2 9.7518477e-2
7.5806392e-1 8.7837201e-2 1.03845157e-1 1.03845157e-1
7.7292792e-1 8.7837201e-2 1.10392638e-1 1.10392638e-1
7.8779192e-1 8.7837201e-2 1.1716107e-1 1.1716107e-1
8.0265591e-1 8.7837201e-2 1.2415059e-1 1.2415059e-1
8.1751991e-1 8.7837201e-2 1.3136073e-1 1.3136073e-1
8.3238391e-1 8.7837201e-2 1.3879214e-1 1.3879214e-1
8.4724791e-1 8.7837201e-2 1.4644435e-1 1.4644435e-1
8.6211191e-1 8.7837201e-2 1.5431758e-1 1.5431758e-1
8.769759e-1 8.7837201e-2 1.624116e-1 1.624116e-1
8.918399e-1 8.7837201e-2 1.7072665e-1 1.7072665e-1
9.067039e-1 8.7837201e-2 1.7926273e-1 1.7926273e-1
9.215679e-1 8.7837201e-2 1.8801959e-1 1.8801959e-1
9.364319e-1 8.7837201e-2 1.969974e-1 1.969974e-1
9.512959e-1 8.7837201e-2 2.0619624e-1 2.0619624e-1
9.661599e-1 8.7837201e-2 2.1561595e-1 2.1561595e-1
9.810239e-1 8.7837201e-2 2.2525653e-1 2.2525653e-1
9.958879e-1 8.7837201e-2 2.3511821e-1 2.3511821e-1
1.01075189e0 8.7837201e-2 2.4520084e-1 2.4520084e-1
1.02561589e0 8.7837201e-2 2.5550418e-1 2.5550418e-1
1.04047989e0 8.7837201e-2 2.660287e-1 2.660287e-1
1.05534389e0 8.7837201e-2 2.7677402e-1 2.7677402e-1
1.07020789e0 8.7837201e-2 2.8774028e-1 2.8774028e-1
1.08507188e0 8.7837201e-2 2.9892757e-1 2.9892757e-1
1.09993588e0 8.7837201e-2 3.1033572e-1 3.1033572e-1

0.0e0 9.4593901e-2 6.168007e-2 6.168007e-2
1.4863998e-2 9.4593901e-2 5.6959732e-2 5.6959732e-2
2.9727997e-2 9.4593901e-2 5.2460365e-2 5.2460365e-2
4.4591995e-2 9.4593901e-2 4.81819e-2 4.81819e-2
5.9455994e-2 9.4593901e-2 4.4124374e-2 4.4124374e-2
7.4319992e-2 9.4593901e-2 4.0287828e-2 4.0287828e-2
8.918399e-2 9.4593901e-2 3.6672174e-2 3.6672174e-2
1.04047989e-1 9.4593901e-2 3.3277463e-2 3.3277463e-2
1.18911987e-1 9.4593901e-2 3.0103693e-2 3.0103693e-2
1.33775986e-1 9.4593901e-2 2.7150888e-2 2.7150888e-2
1.4863998e-1 9.4593901e-2 2.4418996e-2 2.4418996e-2
1.6350398e-1 9.4593901e-2 2.1908055e-2 2.1908055e-2
1.7836798e-1 9.4593901e-2 1.9618045e-2 1.9618045e-2
1.9323198e-1 9.4593901e-2 1.7548976e-2 1.7548976e-2
2.0809598e-1 9.4593901e-2 1.5700847e-2 1.5700847e-2
2.2295998e-1 9.4593901e-2 1.4073645e-2 1.4073645e-2
2.3782397e-1 9.4593901e-2 1.2667397e-2 1.2667397e-2
2.5268797e-1 9.4593901e-2 1.1482088e-2 1.1482088e-2
2.6755197e-1 9.4593901e-2 1.051771e-2 1.051771e-2
2.8241597e-1 9.4593901e-2 9.77427e-3 9.77427e-3
2.9727997e-1 9.4593901e-2 9.251772e-3 9.251772e-3
3.1214397e-1 9.4593901e-2 8.950214e-3 8.950214e-3
3.2700797e-1 9.4593901e-2 8.869586e-3 8.869586e-3
3.4187196e-1 9.4593901e-2 9.009904e-3 9.009904e-3
3.5673596e-1 9.4593901e-2 9.371156e-3 9.371156e-3
3.7159996e-1 9.4593901e-2 9.953348e-3 9.953348e-3
3.8646396e-1 9.4593901e-2 1.075648e-2 1.075648e-2
4.0132796e-1 9.4593901e-2 1.1780544e-2 1.1780544e-2
4.1619196e-1 9.4593901e-2 1.3025562e-2 1.3025562e-2
4.3105595e-1 9.4593901e-2 1.4491495e-2 1.4491495e-2
4.4591995e-1 9.4593901e-2 1.6178392e-2 1.6178392e-2
4.6078395e-1 9.4593901e-2 1.8086212e-2 1.8086212e-2
4.7564795e-1 9.4593901e-2 2.0214967e-2 2.0214967e-2
4.9051195e-1 9.4593901e-2 2.2564674e-2 2.2564674e-2
5.0537595e-1 9.4593901e-2 2.5135316e-2 2.5135316e-2
5.2023994e-1 9.4593901e-2 2.7926874e-2 2.7926874e-2
5.3510394e-1 9.4593901e-2 3.0939432e-2 3.0939432e-2
5.4996794e-1 9.4593901e-2 3.4172845e-2 3.4172845e-2
5.6483194e-1 9.4593901e-2 3.7627283e-2 3.7627283e-2
5.7969594e-1 9.4593901e-2 4.1302538e-2 4.1302538e-2
5.9455994e-1 9.4593901e-2 4.519887e-2 4.519887e-2
6.0942393e-1 9.4593901e-2 4.931608e-2 4.931608e-2
6.2428793e-1 9.4593901e-2 5.3654169e-2 5.3654169e-2
6.3915193e-1 9.4593901e-2 5.8213266e-2 5.8213266e-2
6.5401593e-1 9.4593901e-2 6.299331e-2 6.299331e-2
6.6887993e-1 9.4593901e-2 6.799431e-2 6.799431e-2
6.8374393e-1 9.4593901e-2 7.3216125e-2 7.3216125e-2
6.9860793e-1 9.4593901e-2 7.8659015e-2 7.8659015e-2
7.1347192e-1 9.4593901e-2 8.4322765e-2 8.4322765e-2
7.2833592e-1 9.4593901e-2 9.0207486e-2 9.0207486e-2
7.4319992e-1 9.4593901e-2 9.6313145e-2 9.6313145e-2
7.5806392e-1 9.4593901e-2 1.02639755e-1 1.02639755e-1
7.7292792e-1 9.4593901e-2 1.09187245e-1 1.09187245e-1
7.8779192e-1 9.4593901e-2 1.1595573e-1 1.1595573e-1
8.0265591e-1 9.4593901e-2 1.2294518e-1 1.2294518e-1
8.1751991e-1 9.4593901e-2 1.301554e-1 1.301554e-1
8.3238391e-1 9.4593901e-2 1.3758673e-1 1.3758673e-1
8.4724791e-1 9.4593901e-2 1.4523901e-1 1.4523901e-1
8.6211191e-1 9.4593901e-2 1.5311224e-1 1.5311224e-1
8.769759e-1 9.4593901e-2 1.6120627e-1 1.6120627e-1
8.918399e-1 9.4593901e-2 1.6952132e-1 1.6952132e-1
9.067039e-1 9.4593901e-2 1.7805731e-1 1.7805731e-1
9.215679e-1 9.4593901e-2 1.8681418e-1 1.8681418e-1
9.364319e-1 9.4593901e-2 1.9579199e-1 1.9579199e-1
9.512959e-1 9.4593901e-2 2.0499083e-1 2.0499083e-1
9.661599e-1 9.4593901e-2 2.1441061e-1 2.1441061e-1
9.810239e-1 9.4593901e-2 2.240512e-1 2.240512e-1
9.958879e-1 9.4593901e-2 2.3391287e-1 2.3391287e-1
1.01075189e0 9.4593901e-2 2.4399542e-1 2.4399542e-1
1.02561589e0 9.4593901e-2 2.5429884e-1 2.5429884e-1
1.04047989e0 9.4593901e-2 2.6482329e-1 2.6482329e-1
1.05534389e0 9.4593901e-2 2.7556868e-1 2.7556868e-1
1.07020789e0 9.4593901e-2 2.8653494e-1 2.8653494e-1
1.08507188e0 9.4593901e-2 2.9772215e-1 2.9772215e-1
1.09993588e0 9.4593901e-2 3.0913039e-1 3.0913039e-1

0.0e0 1.0135059e-1 6.0570154e-2 6.0570154e-2
1.4863998e-2 1.0135059e-1 5.5849817e-2 5.5849817e-2
2.9727997e-2 1.0135059e-1 5.1350441e-2 5.1350441e-2
4.4591995e-2 1.0135059e-1 4.7071983e-2 4.7071983e-2
5.9455994e-2 1.0135059e-1 4.3014458e-2 4.3014458e-2
7.4319992e-2 1.0135059e-1 3.9177904e-2 3.9177904e-2
8.918399e-2 1.0135059e-1 3.5562257e-2 3.5562257e-2
1.04047989e-1 1.0135059e-1 3.2167546e-2 3.2167546e-2
1.18911987e-1 1.0135059e-1 2.8993776e-2 2.8993776e-2
1.33775986e-1 1.0135059e-1 2.6040971e-2 2.6040971e-2
1.4863998e-1 1.0135059e-1 2.3309079e-2 2.3309079e-2
1.6350398e-1 1.0135059e-1 2.0798138e-2 2.0798138e-2
1.7836798e-1 1.0135059e-1 1.8508128e-2 1.8508128e-2
1.9323198e-1 1.0135059e-1 1.643906e-2 1.643906e-2
2.0809598e-1 1.0135059e-1 1.459093e-2 1.459093e-2
2.2295998e-1 1.0135059e-1 1.296373e-2 1.296373e-2
2.3782397e-1 1.0135059e-1 1.155748e-2 1.155748e-2
2.5268797e-1 1.0135059e-1 1.037217e-2 1.037217e-2
2.6755197e-1 1.0135059e-1 9.407793e-3 9.407793e-3
2.8241597e-1 1.0135059e-1 8.664354e-3 8.664354e-3
2.9727997e-1 1.0135059e-1 8.141855e-3 8.141855e-3
3.1214397e-1 1.0135059e-1 7.840297e-3 7.840297e-3
3.2700797e-1 1.0135059e-1 7.759668e-3 7.759668e-3
3.4187196e-1 1.0135059e-1 7.899988e-3 7.899988e-3
3.5673596e-1 1.0135059e-1 8.261249e-3 8.261249e-3
3.7159996e-1 1.0135059e-1 8.843433e-3 8.843433e-3
3.8646396e-1 1.0135059e-1 9.646564e-3 9.646564e-3
4.0132796e-1 1.0135059e-1 1.0670633e-2 1.0670633e-2
4.1619196e-1 1.0135059e-1 1.1915643e-2 1.1915643e-2
4.3105595e-1 1.0135059e-1 1.3381578e-2 1.3381578e-2
4.4591995e-1 1.0135059e-1 1.5068475e-2 1.5068475e-2
4.6078395e-1 1.0135059e-1 1.6976295e-2 1.6976295e-2
4.7564795e-1 1.0135059e-1 1.9105049e-2 1.9105049e-2
4.9051195e-1 1.0135059e-1 2.1454759e-2 2.1454759e-2
5.0537595e-1 1.0135059e-1 2.40254e-2 2.40254e-2
5.2023994e-1 1.0135059e-1 2.6816957e-2 2.6816957e-2
5.3510394e-1 1.0135059e-1 2.9829477e-2 2.9829477e-2
5.4996794e-1 1.0135059e-1 3.3062967e-2 3.3062967e-2
5.6483194e-1 1.0135059e-1 3.6517328e-2 3.6517328e-2
5.7969594e-1 1.0135059e-1 4.0192659e-2 4.0192659e-2
5.9455994e-1 1.0135059e-1 4.4088991e-2 4.4088991e-2
6.0942393e-1 1.0135059e-1 4.8206194e-2 4.8206194e-2
6.2428793e-1 1.0135059e-1 5.254429e-2 5.254429e-2
6.3915193e-1 1.0135059e-1 5.7103387e-2 5.7103387e-2
6.5401593e-1 1.0135059e-1 6.1883432e-2 6.1883432e-2
6.6887993e-1 1.0135059e-1 6.6884431e-2 6.6884431e-2
6.8374393e-1 1.0135059e-1 7.2106242e-2 7.2106242e-2
6.9860793e-1 1.0135059e-1 7.7549133e-2 7.7549133e-2
7.1347192e-1 1.0135059e-1 8.3212892e-2 8.3212892e-2
7.2833592e-1 1.0135059e-1 8.9097612e-2 8.9097612e-2
7.4319992e-1 1.0135059e-1 9.5203262e-2 9.5203262e-2
7.5806392e-1 1.0135059e-1 1.01529872e-1 1.01529872e-1
7.7292792e-1 1.0135059e-1 1.08077362e-1 1.08077362e-1
7.8779192e-1 1.0135059e-1 1.1484586e-1 1.1484586e-1
8.0265591e-1 1.0135059e-1 1.218353e-1 1.218353e-1
8.1751991e-1 1.0135059e-1 1.2904555e-1 1.2904555e-1
8.3238391e-1 1.0135059e-1 1.3647685e-1 1.3647685e-1
8.4724791e-1 1.0135059e-1 1.4412914e-1 1.4412914e-1
8.6211191e-1 1.0135059e-1 1.5200237e-1 1.5200237e-1
8.769759e-1 1.0135059e-1 1.6009639e-1 1.6009639e-1
8.918399e-1 1.0135059e-1 1.6841144e-1 1.6841144e-1
9.067039e-1 1.0135059e-1 1.7694743e-1 1.7694743e-1
9.215679e-1 1.0135059e-1 1.857043e-1 1.857043e-1
9.364319e-1 1.0135059e-1 1.9468211e-1 1.9468211e-1
9.512959e-1 1.0135059e-1 2.0388095e-1 2.0388095e-1
9.661599e-1 1.0135059e-1 2.1330074e-1 2.1330074e-1
9.810239e-1 1.0135059e-1 2.2294131e-1 2.2294131e-1
9.958879e-1 1.0135059e-1 2.32803e-1 2.32803e-1
1.01075189e0 1.0135059e-1 2.4288554e-1 2.4288554e-1
1.02561589e0 1.0135059e-1 2.5318896e-1 2.5318896e-1
1.04047989e0 1.0135059e-1 2.6371341e-1 2.6371341e-1
1.05534389e0 1.0135059e-1 2.744588e-1 2.744588e-1
1.07020789e0 1.0135059e-1 2.8542506e-1 2.8542506e-1
1.08507188e0 1.0135059e-1 2.9661227e-1 2.9661227e-1
1.09993588e0 1.0135059e-1 3.0802051e-1 3.0802051e-1

0.0e0 1.081073e-1 5.9551422e-2 5.9551422e-2
1.4863998e-2 1.081073e-1 5.4831078e-2 5.4831078e-2
2.9727997e-2 1.081073e-1 5.0331718e-2 5.0331718e-2
4.4591995e-2 1.081073e-1 4.6053253e-2 4.6053253e-2
5.9455994e-2 1.081073e-1 4.199572e-2 4.199572e-2
7.4319992e-2 1.081073e-1 3.8159181e-2 3.8159181e-2
8.918399e-2 1.081073e-1 3.4543527e-2 3.4543527e-2
1.04047989e-1 1.081073e-1 3.1148816e-2 3.1148816e-2
1.18911987e-1 1.081073e-1 2.7975046e-2 2.7975046e-2
1.33775986e-1 1.081073e-1 2.5022241e-2 2.5022241e-2
1.4863998e-1 1.081073e-1 2.2290347e-2 2.2290347e-2
1.6350398e-1 1.081073e-1 1.9779408e-2 1.9779408e-2
1.7836798e-1 1.081073e-1 1.7489398e-2 1.7489398e-2
1.9323198e-1 1.081073e-1 1.542033e-2 1.542033e-2
2.0809598e-1 1.081073e-1 1.3572198e-2 1.3572198e-2
2.2295998e-1 1.081073e-1 1.1945e-2 1.1945e-2
2.3782397e-1 1.081073e-1 1.053875e-2 1.053875e-2
2.5268797e-1 1.081073e-1 9.353441e-3 9.353441e-3
2.6755197e-1 1.081073e-1 8.389061e-3 8.389061e-3
2.8241597e-1 1.081073e-1 7.645624e-3 7.645624e-3
2.9727997e-1 1.081073e-1 7.123125e-3 7.123125e-3
3.1214397e-1 1.081073e-1 6.821567e-3 6.821567e-3
3.2700797e-1 1.081073e-1 6.740938e-3 6.740938e-3
3.4187196e-1 1.081073e-1 6.881258e-3 6.881258e-3
3.5673596e-1 1.081073e-1 7.242511e-3 7.242511e-3
3.7159996e-1 1.081073e-1 7.824693e-3 7.824693e-3
3.8646396e-1 1.081073e-1 8.627834e-3 8.627834e-3
4.0132796e-1 1.081073e-1 9.651897e-3 9.651897e-3
4.1619196e-1 1.081073e-1 1.0896913e-2 1.0896913e-2
4.3105595e-1 1.081073e-1 1.2362848e-2 1.2362848e-2
4.4591995e-1 1.081073e-1 1.4049738e-2 1.4049738e-2
4.6078395e-1 1.081073e-1 1.5957565e-2 1.5957565e-2
4.7564795e-1 1.081073e-1 1.808632e-2 1.808632e-2
4.9051195e-1 1.081073e-1 2.0436021e-2 2.0436021e-2
5.0537595e-1 1.081073e-1 2.300667e-2 2.300667e-2
5.2023994e-1 1.081073e-1 2.5798227e-2 2.5798227e-2
5.3510394e-1 1.081073e-1 2.8810709e-2 2.8810709e-2
5.4996794e-1 1.081073e-1 3.2044206e-2 3.2044206e-2
5.6483194e-1 1.081073e-1 3.5498651e-2 3.5498651e-2
5.7969594e-1 1.081073e-1 3.917389e-2 3.917389e-2
5.9455994e-1 1.081073e-1 4.307023e-2 4.307023e-2
6.0942393e-1 1.081073e-1 4.718744e-2 4.718744e-2
6.2428793e-1 1.081073e-1 5.1525522e-2 5.1525522e-2
6.3915193e-1 1.081073e-1 5.6084627e-2 5.6084627e-2
6.5401593e-1 1.081073e-1 6.0864679e-2 6.0864679e-2
6.6887993e-1 1.081073e-1 6.5865671e-2 6.5865671e-2
6.8374393e-1 1.081073e-1 7.1087483e-2 7.1087483e-2
6.9860793e-1 1.081073e-1 7.6530383e-2 7.6530383e-2
7.1347192e-1 1.081073e-1 8.2194142e-2 8.2194142e-2
7.2833592e-1 1.081073e-1 8.8078853e-2 8.8078853e-2
7.4319992e-1 1.081073e-1 9.4184512e-2 9.4184512e-2
7.5806392e-1 1.081073e-1 1.00511113e-1 1.00511113e-1
7.7292792e-1 1.081073e-1 1.07058592e-1 1.07058592e-1
7.8779192e-1 1.081073e-1 1.138271e-1 1.138271e-1
8.0265591e-1 1.081073e-1 1.2081654e-1 1.2081654e-1
8.1751991e-1 1.081073e-1 1.280268e-1 1.280268e-1
8.3238391e-1 1.081073e-1 1.3545816e-1 1.3545816e-1
8.4724791e-1 1.081073e-1 1.4311037e-1 1.4311037e-1
8.6211191e-1 1.081073e-1 1.509836e-1 1.509836e-1
8.769759e-1 1.081073e-1 1.5907762e-1 1.5907762e-1
8.918399e-1 1.081073e-1 1.6739267e-1 1.6739267e-1
9.067039e-1 1.081073e-1 1.7592867e-1 1.7592867e-1
9.215679e-1 1.081073e-1 1.8468553e-1 1.8468553e-1
9.364319e-1 1.081073e-1 1.9366335e-1 1.9366335e-1
9.512959e-1 1.081073e-1 2.0286218e-1 2.0286218e-1
9.661599e-1 1.081073e-1 2.1228197e-1 2.1228197e-1
9.810239e-1 1.081073e-1 2.2192255e-1 2.2192255e-1
9.958879e-1 1.081073e-1 2.3178423e-1 2.3178423e-1
1.01075189e0 1.081073e-1 2.4186685e-1 2.4186685e-1
1.02561589e0 1.081073e-1 2.521702e-1 2.521702e-1
1.04047989e0 1.081073e-1 2.6269464e-1 2.6269464e-1
1.05534389e0 1.081073e-1 2.7344003e-1 2.7344003e-1
1.07020789e0 1.081073e-1 2.844063e-1 2.844063e-1
1.08507188e0 1.081073e-1 2.955935e-1 2.955935e-1
1.09993588e0 1.081073e-1 3.0700174e-1 3.0700174e-1

0.0e0 1.14864e-1 5.8617462e-2 5.8617462e-2
1.4863998e-2 1.14864e-1 5.3897127e-2 5.3897127e-2
2.9727997e-2 1.14864e-1 4.9397751e-2 4.9397751e-2
4.4591995e-2 1.14864e-1 4.5119293e-2 4.5119293e-2
5.9455994e-2 1.14864e-1 4.1061768e-2 4.1061768e-2
7.4319992e-2 1.14864e-1 3.7225212e-2 3.7225212e-2
8.918399e-2 1.14864e-1 3.3609567e-2 3.3609567e-2
1.04047989e-1 1.14864e-1 3.0214856e-2 3.0214856e-2
1.18911987e-1 1.14864e-1 2.7041086e-2 2.7041086e-2
1.33775986e-1 1.14864e-1 2.4088281e-2 2.4088281e-2
1.4863998e-1 1.14864e-1 2.1356389e-2 2.1356389e-2
1.6350398e-1 1.14864e-1 1.8845447e-2 1.8845447e-2
1.7836798e-1 1.14864e-1 1.655544e-2 1.655544e-2
1.9323198e-1 1.14864e-1 1.4486368e-2 1.4486368e-2
2.0809598e-1 1.14864e-1 1.2638239e-2 1.2638239e-2
2.2295998e-1 1.14864e-1 1.1011041e-2 1.1011041e-2
2.3782397e-1 1.14864e-1 9.604791e-3 9.604791e-3
2.5268797e-1 1.14864e-1 8.419481e-3 8.419481e-3
2.6755197e-1 1.14864e-1 7.455101e-3 7.455101e-3
2.8241597e-1 1.14864e-1 6.711662e-3 6.711662e-3
2.9727997e-1 1.14864e-1 6.189166e-3 6.189166e-3
3.1214397e-1 1.14864e-1 5.887605e-3 5.887605e-3
3.2700797e-1 1.14864e-1 5.806978e-3 5.806978e-3
3.4187196e-1 1.14864e-1 5.947299e-3 5.947299e-3
3.5673596e-1 1.14864e-1 6.308557e-3 6.308557e-3
3.7159996e-1 1.14864e-1 6.890741e-3 6.890741e-3
3.8646396e-1 1.14864e-1 7.693872e-3 7.693872e-3
4.0132796e-1 1.14864e-1 8.717943e-3 8.717943e-3
4.1619196e-1 1.14864e-1 9.962953e-3 9.962953e-3
4.3105595e-1 1.14864e-1 1.1428888e-2 1.1428888e-2
4.4591995e-1 1.14864e-1 1.3115784e-2 1.3115784e-2
4.6078395e-1 1.14864e-1 1.5023607e-2 1.5023607e-2
4.7564795e-1 1.14864e-1 1.715236e-2 1.715236e-2
4.9051195e-1 1.14864e-1 1.9502068e-2 1.9502068e-2
5.0537595e-1 1.14864e-1 2.207271e-2 2.207271e-2
5.2023994e-1 1.14864e-1 2.4864267e-2 2.4864267e-2
5.3510394e-1 1.14864e-1 2.7876794e-2 2.7876794e-2
5.4996794e-1 1.14864e-1 3.1110254e-2 3.1110254e-2
5.6483194e-1 1.14864e-1 3.4564615e-2 3.4564615e-2
5.7969594e-1 1.14864e-1 3.8239938e-2 3.8239938e-2
5.9455994e-1 1.14864e-1 4.2136278e-2 4.2136278e-2
6.0942393e-1 1.14864e-1 4.625348e-2 4.625348e-2
6.2428793e-1 1.14864e-1 5.0591577e-2 5.0591577e-2
6.3915193e-1 1.14864e-1 5.5150674e-2 5.5150674e-2
6.5401593e-1 1.14864e-1 5.9930719e-2 5.9930719e-2
6.6887993e-1 1.14864e-1 6.4931718e-2 6.4931718e-2
6.8374393e-1 1.14864e-1 7.0153531e-2 7.0153531e-2
6.9860793e-1 1.14864e-1 7.559642e-2 7.559642e-2
7.1347192e-1 1.14864e-1 8.126018e-2 8.126018e-2
7.2833592e-1 1.14864e-1 8.71449e-2 8.71449e-2
7.4319992e-1 1.14864e-1 9.3250551e-2 9.3250551e-2
7.5806392e-1 1.14864e-1 9.957716e-2 9.957716e-2
7.7292792e-1 1.14864e-1 1.0612465e-1 1.0612465e-1
7.8779192e-1 1.14864e-1 1.1289314e-1 1.1289314e-1
8.0265591e-1 1.14864e-1 1.1988258e-1 1.1988258e-1
8.1751991e-1 1.14864e-1 1.2709283e-1 1.2709283e-1
8.3238391e-1 1.14864e-1 1.345242e-1 1.345242e-1
8.4724791e-1 1.14864e-1 1.421764e-1 1.421764e-1
8.6211191e-1 1.14864e-1 1.5004964e-1 1.5004964e-1
8.769759e-1 1.14864e-1 1.5814366e-1 1.5814366e-1
8.918399e-1 1.14864e-1 1.6645871e-1 1.6645871e-1
9.067039e-1 1.14864e-1 1.749947e-1 1.749947e-1
9.215679e-1 1.14864e-1 1.8375157e-1 1.8375157e-1
9.364319e-1 1.14864e-1 1.9272939e-1 1.9272939e-1
9.512959e-1 1.14864e-1 2.0192822e-1 2.0192822e-1
9.661599e-1 1.14864e-1 2.11348e-1 2.11348e-1
9.810239e-1 1.14864e-1 2.2098866e-1 2.2098866e-1
9.958879e-1 1.14864e-1 2.3085027e-1 2.3085027e-1
1.01075189e0 1.14864e-1 2.4093289e-1 2.4093289e-1
1.02561589e0 1.14864e-1 2.5123624e-1 2.5123624e-1
1.04047989e0 1.14864e-1 2.6176068e-1 2.6176068e-1
1.05534389e0 1.14864e-1 2.7250607e-1 2.7250607e-1
1.07020789e0 1.14864e-1 2.8347234e-1 2.8347234e-1
1.08507188e0 1.14864e-1 2.9465955e-1 2.9465955e-1
1.09993588e0 1.14864e-1 3.0606778e-1 3.0606778e-1

0.0e0 1.216207e-1 5.776346e-2 5.776346e-2
1.4863998e-2 1.216207e-1 5.3043123e-2 5.3043123e-2
2.9727997e-2 1.216207e-1 4.8543748e-2 4.8543748e-2
4.4591995e-2 1.216207e-1 4.426529e-2 4.426529e-2
5.9455994e-2 1.216207e-1 4.0207764e-2 4.0207764e-2
7.4319992e-2 1.216207e-1 3.6371208e-2 3.6371208e-2
8.918399e-2 1.216207e-1 3.2755563e-2 3.2755563e-2
1.04047989e-1 1.216207e-1 2.9360852e-2 2.9360852e-2
1.18911987e-1 1.216207e-1 2.6187082e-2 2.6187082e-2
1.33775986e-1 1.216207e-1 2.3234277e-2 2.3234277e-2
1.4863998e-1 1.216207e-1 2.0502385e-2 2.0502385e-2
1.6350398e-1 1.216207e-1 1.7991441e-2 1.7991441e-2
1.7836798e-1 1.216207e-1 1.5701434e-2 1.5701434e-2
1.9323198e-1 1.216207e-1 1.3632364e-2 1.3632364e-2
2.0809598e-1 1.216207e-1 1.1784236e-2 1.1784236e-2
2.2295998e-1 1.216207e-1 1.0157039e-2 1.0157039e-2
2.3782397e-1 1.216207e-1 8.750786e-3 8.750786e-3
2.5268797e-1 1.216207e-1 7.565468e-3 7.565468e-3
2.6755197e-1 1.216207e-1 6.601099e-3 6.601099e-3
2.8241597e-1 1.216207e-1 5.85766e-3 5.85766e-3
2.9727997e-1 1.216207e-1 5.335161e-3 5.335161e-3
3.1214397e-1 1.216207e-1 5.033603e-3 5.033603e-3
3.2700797e-1 1.216207e-1 4.952974e-3 4.952974e-3
3.4187196e-1 1.216207e-1 5.093294e-3 5.093294e-3
3.5673596e-1 1.216207e-1 5.454555e-3 5.454555e-3
3.7159996e-1 1.216207e-1 6.036737e-3 6.036737e-3
3.8646396e-1 1.216207e-1 6.83987e-3 6.83987e-3
4.0132796e-1 1.216207e-1 7.863939e-3 7.863939e-3
4.1619196e-1 1.216207e-1 9.108951e-3 9.108951e-3
4.3105595e-1 1.216207e-1 1.0574884e-2 1.0574884e-2
4.4591995e-1 1.216207e-1 1.2261772e-2 1.2261772e-2
4.6078395e-1 1.216207e-1 1.4169601e-2 1.4169601e-2
4.7564795e-1 1.216207e-1 1.6298357e-2 1.6298357e-2
4.9051195e-1 1.216207e-1 1.8648065e-2 1.8648065e-2
5.0537595e-1 1.216207e-1 2.1218704e-2 2.1218704e-2
5.2023994e-1 1.216207e-1 2.4010263e-2 2.4010263e-2
5.3510394e-1 1.216207e-1 2.702279e-2 2.702279e-2
5.4996794e-1 1.216207e-1 3.025628e-2 3.025628e-2
5.6483194e-1 1.216207e-1 3.3710641e-2 3.3710641e-2
5.7969594e-1 1.216207e-1 3.7385973e-2 3.7385973e-2
5.9455994e-1 1.216207e-1 4.1282304e-2 4.1282304e-2
6.0942393e-1 1.216207e-1 4.5399507e-2 4.5399507e-2
6.2428793e-1 1.216207e-1 4.9737604e-2 4.9737604e-2
6.3915193e-1 1.216207e-1 5.4296701e-2 5.4296701e-2
6.5401593e-1 1.216207e-1 5.9076753e-2 5.9076753e-2
6.6887993e-1 1.216207e-1 6.4077745e-2 6.4077745e-2
6.8374393e-1 1.216207e-1 6.9299556e-2 6.9299556e-2
6.9860793e-1 1.216207e-1 7.4742445e-2 7.4742445e-2
7.1347192e-1 1.216207e-1 8.0406206e-2 8.0406206e-2
7.2833592e-1 1.216207e-1 8.6290926e-2 8.6290926e-2
7.4319992e-1 1.216207e-1 9.2396596e-2 9.2396596e-2
7.5806392e-1 1.216207e-1 9.8723195e-2 9.8723195e-2
7.7292792e-1 1.216207e-1 1.05270676e-1 1.05270676e-1
7.8779192e-1 1.216207e-1 1.12039166e-1 1.12039166e-1
8.0265591e-1 1.216207e-1 1.1902861e-1 1.1902861e-1
8.1751991e-1 1.216207e-1 1.2623886e-1 1.2623886e-1
8.3238391e-1 1.216207e-1 1.3367023e-1 1.3367023e-1
8.4724791e-1 1.216207e-1 1.4132243e-1 1.4132243e-1
8.6211191e-1 1.216207e-1 1.4919566e-1 1.4919566e-1
8.769759e-1 1.216207e-1 1.5728969e-1 1.5728969e-1
8.918399e-1 1.216207e-1 1.6560474e-1 1.6560474e-1
9.067039e-1 1.216207e-1 1.7414073e-1 1.7414073e-1
9.215679e-1 1.216207e-1 1.828976e-1 1.828976e-1
9.364319e-1 1.216207e-1 1.9187541e-1 1.9187541e-1
9.512959e-1 1.216207e-1 2.0107425e-1 2.0107425e-1
9.661599e-1 1.216207e-1 2.1049403e-1 2.1049403e-1
9.810239e-1 1.216207e-1 2.2013469e-1 2.2013469e-1
9.958879e-1 1.216207e-1 2.2999629e-1 2.2999629e-1
1.01075189e0 1.216207e-1 2.4007892e-1 2.4007892e-1
1.02561589e0 1.216207e-1 2.5038226e-1 2.5038226e-1
1.04047989e0 1.216207e-1 2.6090671e-1 2.6090671e-1
1.05534389e0 1.216207e-1 2.716521e-1 2.716521e-1
1.07020789e0 1.216207e-1 2.8261836e-1 2.8261836e-1
1.08507188e0 1.216207e-1 2.9380557e-1 2.9380557e-1
1.09993588e0 1.216207e-1 3.052138e-1 3.052138e-1

0.0e0 1.283774e-1 5.698671e-2 5.698671e-2
1.4863998e-2 1.283774e-1 5.2266365e-2 5.2266365e-2
2.9727997e-2 1.283774e-1 4.7767007e-2 4.7767007e-2
4.4591995e-2 1.283774e-1 4.348854e-2 4.348854e-2
5.9455994e-2 1.283774e-1 3.9431007e-2 3.9431007e-2
7.4319992e-2 1.283774e-1 3.559446e-2 3.559446e-2
8.918399e-2 1.283774e-1 3.1978815e-2 3.1978815e-2
1.04047989e-1 1.283774e-1 2.8584103e-2 2.8584103e-2
1.18911987e-1 1.283774e-1 2.5410333e-2 2.5410333e-2
1.33775986e-1 1.283774e-1 2.2457529e-2 2.2457529e-2
1.4863998e-1 1.283774e-1 1.9725636e-2 1.9725636e-2
1.6350398e-1 1.283774e-1 1.7214694e-2 1.7214694e-2
1.7836798e-1 1.283774e-1 1.4924686e-2 1.4924686e-2
1.9323198e-1 1.283774e-1 1.2855615e-2 1.2855615e-2
2.0809598e-1 1.283774e-1 1.1007487e-2 1.1007487e-2
2.2295998e-1 1.283774e-1 9.380289e-3 9.380289e-3
2.3782397e-1 1.283774e-1 7.974037e-3 7.974037e-3
2.5268797e-1 1.283774e-1 6.788727e-3 6.788727e-3
2.6755197e-1 1.283774e-1 5.82435e-3 5.82435e-3
2.8241597e-1 1.283774e-1 5.08091e-3 5.08091e-3
2.9727997e-1 1.283774e-1 4.55841e-3 4.55841e-3
3.1214397e-1 1.283774e-1 4.256853e-3 4.256853e-3
3.2700797e-1 1.283774e-1 4.176227e-3 4.176227e-3
3.4187196e-1 1.283774e-1 4.316547e-3 4.316547e-3
3.5673596e-1 1.283774e-1 4.677797e-3 4.677797e-3
3.7159996e-1 1.283774e-1 5.259981e-3 5.259981e-3
3.8646396e-1 1.283774e-1 6.063121e-3 6.063121e-3
4.0132796e-1 1.283774e-1 7.087183e-3 7.087183e-3
4.1619196e-1 1.283774e-1 8.3322e-3 8.3322e-3
4.3105595e-1 1.283774e-1 9.798137e-3 9.798137e-3
4.4591995e-1 1.283774e-1 1.1485025e-2 1.1485025e-2
4.6078395e-1 1.283774e-1 1.3392854e-2 1.3392854e-2
4.7564795e-1 1.283774e-1 1.5521606e-2 1.5521606e-2
4.9051195e-1 1.283774e-1 1.7871307e-2 1.7871307e-2
5.0537595e-1 1.283774e-1 2.0441956e-2 2.0441956e-2
5.2023994e-1 1.283774e-1 2.3233514e-2 2.3233514e-2
5.3510394e-1 1.283774e-1 2.6246034e-2 2.6246034e-2
5.4996794e-1 1.283774e-1 2.9479478e-2 2.9479478e-2
5.6483194e-1 1.283774e-1 3.2933923e-2 3.2933923e-2
5.7969594e-1 1.283774e-1 3.6609163e-2 3.6609163e-2
5.9455994e-1 1.283774e-1 4.0505502e-2 4.0505502e-2
6.0942393e-1 1.283774e-1 4.4622713e-2 4.4622713e-2
6.2428793e-1 1.283774e-1 4.8960794e-2 4.8960794e-2
6.3915193e-1 1.283774e-1 5.3519899e-2 5.3519899e-2
6.5401593e-1 1.283774e-1 5.8299951e-2 5.8299951e-2
6.6887993e-1 1.283774e-1 6.3300943e-2 6.3300943e-2
6.8374393e-1 1.283774e-1 6.8522746e-2 6.8522746e-2
6.9860793e-1 1.283774e-1 7.3965657e-2 7.3965657e-2
7.1347192e-1 1.283774e-1 7.9629407e-2 7.9629407e-2
7.2833592e-1 1.283774e-1 8.5514127e-2 8.5514127e-2
7.4319992e-1 1.283774e-1 9.1619777e-2 9.1619777e-2
7.5806392e-1 1.283774e-1 9.7946376e-2 9.7946376e-2
7.7292792e-1 1.283774e-1 1.04493866e-1 1.04493866e-1
7.8779192e-1 1.283774e-1 1.11262376e-1 1.11262376e-1
8.0265591e-1 1.283774e-1 1.1825182e-1 1.1825182e-1
8.1751991e-1 1.283774e-1 1.2546207e-1 1.2546207e-1
8.3238391e-1 1.283774e-1 1.328934e-1 1.328934e-1
8.4724791e-1 1.283774e-1 1.4054562e-1 1.4054562e-1
8.6211191e-1 1.283774e-1 1.4841885e-1 1.4841885e-1
8.769759e-1 1.283774e-1 1.5651288e-1 1.5651288e-1
8.918399e-1 1.283774e-1 1.6482793e-1 1.6482793e-1
9.067039e-1 1.283774e-1 1.7336392e-1 1.7336392e-1
9.215679e-1 1.283774e-1 1.8212079e-1 1.8212079e-1
9.364319e-1 1.283774e-1 1.910986e-1 1.910986e-1
9.512959e-1 1.283774e-1 2.0029744e-1 2.0029744e-1
9.661599e-1 1.283774e-1 2.0971722e-1 2.0971722e-1
9.810239e-1 1.283774e-1 2.1935788e-1 2.1935788e-1
9.958879e-1 1.283774e-1 2.2921948e-1 2.2921948e-1
1.01075189e0 1.283774e-1 2.3930211e-1 2.3930211e-1
1.02561589e0 1.283774e-1 2.4960545e-1 2.4960545e-1
1.04047989e0 1.283774e-1 2.601299e-1 2.601299e-1
1.05534389e0 1.283774e-1 2.7087529e-1 2.7087529e-1
1.07020789e0 1.283774e-1 2.8184155e-1 2.8184155e-1
1.08507188e0 1.283774e-1 2.9302876e-1 2.9302876e-1
1.09993588e0 1.283774e-1 3.04437e-1 3.04437e-1

0.0e0 1.351341e-1 5.6282693e-2 5.6282693e-2
1.4863998e-2 1.351341e-1 5.1562357e-2 5.1562357e-2
2.9727997e-2 1.351341e-1 4.7062982e-2 4.7062982e-2
4.4591995e-2 1.351341e-1 4.2784523e-2 4.2784523e-2
5.9455994e-2 1.351341e-1 3.8726997e-2 3.8726997e-2
7.4319992e-2 1.351341e-1 3.4890442e-2 3.4890442e-2
8.918399e-2 1.351341e-1 3.1274796e-2 3.1274796e-2
1.04047989e-1 1.351341e-1 2.788009e-2 2.788009e-2
1.18911987e-1 1.351341e-1 2.4706316e-2 2.4706316e-2
1.33775986e-1 1.351341e-1 2.1753511e-2 2.1753511e-2
1.4863998e-1 1.351341e-1 1.9021619e-2 1.9021619e-2
1.6350398e-1 1.351341e-1 1.6510677e-2 1.6510677e-2
1.7836798e-1 1.351341e-1 1.4220668e-2 1.4220668e-2
1.9323198e-1 1.351341e-1 1.2151598e-2 1.2151598e-2
2.0809598e-1 1.351341e-1 1.030347e-2 1.030347e-2
2.2295998e-1 1.351341e-1 8.676273e-3 8.676273e-3
2.3782397e-1 1.351341e-1 7.270021e-3 7.270021e-3
2.5268797e-1 1.351341e-1 6.084703e-3 6.084703e-3
2.6755197e-1 1.351341e-1 5.120332e-3 5.120332e-3
2.8241597e-1 1.351341e-1 4.376892e-3 4.376892e-3
2.9727997e-1 1.351341e-1 3.854393e-3 3.854393e-3
3.1214397e-1 1.351341e-1 3.552835e-3 3.552835e-3
3.2700797e-1 1.351341e-1 3.472209e-3 3.472209e-3
3.4187196e-1 1.351341e-1 3.612529e-3 3.612529e-3
3.5673596e-1 1.351341e-1 3.973787e-3 3.973787e-3
3.7159996e-1 1.351341e-1 4.555972e-3 4.555972e-3
3.8646396e-1 1.351341e-1 5.359102e-3 5.359102e-3
4.0132796e-1 1.351341e-1 6.383173e-3 6.383173e-3
4.1619196e-1 1.351341e-1 7.628183e-3 7.628183e-3
4.3105595e-1 1.351341e-1 9.09412e-3 9.09412e-3
4.4591995e-1 1.351341e-1 1.0781015e-2 1.0781015e-2
4.6078395e-1 1.351341e-1 1.2688837e-2 1.2688837e-2
4.7564795e-1 1.351341e-1 1.4817589e-2 1.4817589e-2
4.9051195e-1 1.351341e-1 1.7167299e-2 1.7167299e-2
5.0537595e-1 1.351341e-1 1.973794e-2 1.973794e-2
5.2023994e-1 1.351341e-1 2.2529497e-2 2.2529497e-2
5.3510394e-1 1.351341e-1 2.5542024e-2 2.5542024e-2
5.4996794e-1 1.351341e-1 2.8775461e-2 2.8775461e-2
5.6483194e-1 1.351341e-1 3.2229898e-2 3.2229898e-2
5.7969594e-1 1.351341e-1 3.5905153e-2 3.5905153e-2
5.9455994e-1 1.351341e-1 3.9801485e-2 3.9801485e-2
6.0942393e-1 1.351341e-1 4.3918687e-2 4.3918687e-2
6.2428793e-1 1.351341e-1 4.8256784e-2 4.8256784e-2
6.3915193e-1 1.351341e-1 5.2815881e-2 5.2815881e-2
6.5401593e-1 1.351341e-1 5.7595926e-2 5.7595926e-2
6.6887993e-1 1.351341e-1 6.2596925e-2 6.2596925e-2
6.8374393e-1 1.351341e-1 6.7818742e-2 6.7818742e-2
6.9860793e-1 1.351341e-1 7.3261632e-2 7.3261632e-2
7.1347192e-1 1.351341e-1 7.8925381e-2 7.8925381e-2
7.2833592e-1 1.351341e-1 8.4810101e-2 8.4810101e-2
7.4319992e-1 1.351341e-1 9.0915752e-2 9.0915752e-2
7.5806392e-1 1.351341e-1 9.7242372e-2 9.7242372e-2
7.7292792e-1 1.351341e-1 1.03789851e-1 1.03789851e-1
7.8779192e-1 1.351341e-1 1.10558353e-1 1.10558353e-1
8.0265591e-1 1.351341e-1 1.1754779e-1 1.1754779e-1
8.1751991e-1 1.351341e-1 1.2475804e-1 1.2475804e-1
8.3238391e-1 1.351341e-1 1.3218938e-1 1.3218938e-1
8.4724791e-1 1.351341e-1 1.398416e-1 1.398416e-1
8.6211191e-1 1.351341e-1 1.4771483e-1 1.4771483e-1
8.769759e-1 1.351341e-1 1.5580885e-1 1.5580885e-1
8.918399e-1 1.351341e-1 1.641239e-1 1.641239e-1
9.067039e-1 1.351341e-1 1.726599e-1 1.726599e-1
9.215679e-1 1.351341e-1 1.8141676e-1 1.8141676e-1
9.364319e-1 1.351341e-1 1.9039465e-1 1.9039465e-1
9.512959e-1 1.351341e-1 1.9959349e-1 1.9959349e-1
9.661599e-1 1.351341e-1 2.0901328e-1 2.0901328e-1
9.810239e-1 1.351341e-1 2.1865385e-1 2.1865385e-1
9.958879e-1 1.351341e-1 2.2851546e-1 2.2851546e-1
1.01075189e0 1.351341e-1 2.3859808e-1 2.3859808e-1
1.02561589e0 1.351341e-1 2.4890143e-1 2.4890143e-1
1.04047989e0 1.351341e-1 2.5942587e-1 2.5942587e-1
1.05534389e0 1.351341e-1 2.7017126e-1 2.7017126e-1
1.07020789e0 1.351341e-1 2.8113753e-1 2.8113753e-1
1.08507188e0 1.351341e-1 2.9232481e-1 2.9232481e-1
1.09993588e0 1.351341e-1 3.0373305e-1 3.0373305e-1

0.0e0 1.418908e-1 5.5649637e-2 5.5649637e-2
1.4863998e-2 1.418908e-1 5.0929292e-2 5.0929292e-2
2.9727997e-2 1.418908e-1 4.6429932e-2 4.6429932e-2
4.4591995e-2 1.418908e-1 4.2151466e-2 4.2151466e-2
5.9455994e-2 1.418908e-1 3.8093933e-2 3.8093933e-2
7.4319992e-2 1.418908e-1 3.4257393e-2 3.4257393e-2
8.918399e-2 1.418908e-1 3.0641739e-2 3.0641739e-2
1.04047989e-1 1.418908e-1 2.7247026e-2 2.7247026e-2
1.18911987e-1 1.418908e-1 2.4073259e-2 2.4073259e-2
1.33775986e-1 1.418908e-1 2.1120454e-2 2.1120454e-2
1.4863998e-1 1.418908e-1 1.8388562e-2 1.8388562e-2
1.6350398e-1 1.418908e-1 1.587762e-2 1.587762e-2
1.7836798e-1 1.418908e-1 1.3587611e-2 1.3587611e-2
1.9323198e-1 1.418908e-1 1.1518541e-2 1.1518541e-2
2.0809598e-1 1.418908e-1 9.670413e-3 9.670413e-3
2.2295998e-1 1.418908e-1 8.043216e-3 8.043216e-3
2.3782397e-1 1.418908e-1 6.636964e-3 6.636964e-3
2.5268797e-1 1.418908e-1 5.451653e-3 5.451653e-3
2.6755197e-1 1.418908e-1 4.487276e-3 4.487276e-3
2.8241597e-1 1.418908e-1 3.743835e-3 3.743835e-3
2.9727997e-1 1.418908e-1 3.221336e-3 3.221336e-3
3.1214397e-1 1.418908e-1 2.919778e-3 2.919778e-3
3.2700797e-1 1.418908e-1 2.839153e-3 2.839153e-3
3.4187196e-1 1.418908e-1 2.979471e-3 2.979471e-3
3.5673596e-1 1.418908e-1 3.340723e-3 3.340723e-3
3.7159996e-1 1.418908e-1 3.922906e-3 3.922906e-3
3.8646396e-1 1.418908e-1 4.726047e-3 4.726047e-3
4.0132796e-1 1.418908e-1 5.750108e-3 5.750108e-3
4.1619196e-1 1.418908e-1 6.995126e-3 6.995126e-3
4.3105595e-1 1.418908e-1 8.461063e-3 8.461063e-3
4.4591995e-1 1.418908e-1 1.014795e-2 1.014795e-2
4.6078395e-1 1.418908e-1 1.205578e-2 1.205578e-2
4.7564795e-1 1.418908e-1 1.4184532e-2 1.4184532e-2
4.9051195e-1 1.418908e-1 1.6534233e-2 1.6534233e-2
5.0537595e-1 1.418908e-1 1.9104881e-2 1.9104881e-2
5.2023994e-1 1.418908e-1 2.189644e-2 2.189644e-2
5.3510394e-1 1.418908e-1 2.490896e-2 2.490896e-2
5.4996794e-1 1.418908e-1 2.8142442e-2 2.8142442e-2
5.6483194e-1 1.418908e-1 3.1596811e-2 3.1596811e-2
5.7969594e-1 1.418908e-1 3.5272127e-2 3.5272127e-2
5.9455994e-1 1.418908e-1 3.9168466e-2 3.9168466e-2
6.0942393e-1 1.418908e-1 4.3285677e-2 4.3285677e-2
6.2428793e-1 1.418908e-1 4.7623758e-2 4.7623758e-2
6.3915193e-1 1.418908e-1 5.2182863e-2 5.2182863e-2
6.5401593e-1 1.418908e-1 5.6962915e-2 5.6962915e-2
6.6887993e-1 1.418908e-1 6.1963907e-2 6.1963907e-2
6.8374393e-1 1.418908e-1 6.7185709e-2 6.7185709e-2
6.9860793e-1 1.418908e-1 7.2628616e-2 7.2628616e-2
7.1347192e-1 1.418908e-1 7.8292377e-2 7.8292377e-2
7.2833592e-1 1.418908e-1 8.4177097e-2 8.4177097e-2
7.4319992e-1 1.418908e-1 9.0282747e-2 9.0282747e-2
7.5806392e-1 1.418908e-1 9.6609346e-2 9.6609346e-2
7.7292792e-1 1.418908e-1 1.03156827e-1 1.03156827e-1
7.8779192e-1 1.418908e-1 1.09925336e-1 1.09925336e-1
8.0265591e-1 1.418908e-1 1.1691478e-1 1.1691478e-1
8.1751991e-1 1.418908e-1 1.2412503e-1 1.2412503e-1
8.3238391e-1 1.418908e-1 1.3155637e-1 1.3155637e-1
8.4724791e-1 1.418908e-1 1.3920857e-1 1.3920857e-1
8.6211191e-1 1.418908e-1 1.470818e-1 1.470818e-1
8.769759e-1 1.418908e-1 1.5517583e-1 1.5517583e-1
8.918399e-1 1.418908e-1 1.6349088e-1 1.6349088e-1
9.067039e-1 1.418908e-1 1.7202687e-1 1.7202687e-1
9.215679e-1 1.418908e-1 1.8078381e-1 1.8078381e-1
9.364319e-1 1.418908e-1 1.8976163e-1 1.8976163e-1
9.512959e-1 1.418908e-1 1.9896046e-1 1.9896046e-1
9.661599e-1 1.418908e-1 2.0838025e-1 2.0838025e-1
9.810239e-1 1.418908e-1 2.1802083e-1 2.1802083e-1
9.958879e-1 1.418908e-1 2.2788243e-1 2.2788243e-1
1.01075189e0 1.418908e-1 2.3796506e-1 2.3796506e-1
1.02561589e0 1.418908e-1 2.482684e-1 2.482684e-1
1.04047989e0 1.418908e-1 2.5879285e-1 2.5879285e-1
1.05534389e0 1.418908e-1 2.6953824e-1 2.6953824e-1
1.07020789e0 1.418908e-1 2.805045e-1 2.805045e-1
1.08507188e0 1.418908e-1 2.9169179e-1 2.9169179e-1
1.09993588e0 1.418908e-1 3.0310002e-1 3.0310002e-1

0.0e0 1.4864749e-1 5.5085442e-2 5.5085442e-2
1.4863998e-2 1.4864749e-1 5.0365106e-2 5.0365106e-2
2.9727997e-2 1.4864749e-1 4.586574e-2 4.586574e-2
4.4591995e-2 1.4864749e-1 4.1587274e-2 4.1587274e-2
5.9455994e-2 1.4864749e-1 3.752974e-2 3.752974e-2
7.4319992e-2 1.4864749e-1 3.3693199e-2 3.3693199e-2
8.918399e-2 1.4864749e-1 3.0077545e-2 3.0077545e-2
1.04047989e-1 1.4864749e-1 2.6682832e-2 2.6682832e-2
1.18911987e-1 1.4864749e-1 2.3509065e-2 2.3509065e-2
1.33775986e-1 1.4864749e-1 2.0556259e-2 2.0556259e-2
1.4863998e-1 1.4864749e-1 1.7824368e-2 1.7824368e-2
1.6350398e-1 1.4864749e-1 1.5313426e-2 1.5313426e-2
1.7836798e-1 1.4864749e-1 1.3023418e-2 1.3023418e-2
1.9323198e-1 1.4864749e-1 1.0954349e-2 1.0954349e-2
2.0809598e-1 1.4864749e-1 9.10622e-3 9.10622e-3
2.2295998e-1 1.4864749e-1 7.479022e-3 7.479022e-3
2.3782397e-1 1.4864749e-1 6.07277e-3 6.07277e-3
2.5268797e-1 1.4864749e-1 4.88746e-3 4.88746e-3
2.6755197e-1 1.4864749e-1 3.92308e-3 3.92308e-3
2.8241597e-1 1.4864749e-1 3.179642e-3 3.179642e-3
2.9727997e-1 1.4864749e-1 2.657143e-3 2.657143e-3
3.1214397e-1 1.4864749e-1 2.355585e-3 2.355585e-3
3.2700797e-1 1.4864749e-1 2.274959e-3 2.274959e-3
3.4187196e-1 1.4864749e-1 2.415279e-3 2.415279e-3
3.5673596e-1 1.4864749e-1 2.77653e-3 2.77653e-3
3.7159996e-1 1.4864749e-1 3.358713e-3 3.358713e-3
3.8646396e-1 1.4864749e-1 4.161852e-3 4.161852e-3
4.0132796e-1 1.4864749e-1 5.185915e-3 5.185915e-3
4.1619196e-1 1.4864749e-1 6.430933e-3 6.430933e-3
4.3105595e-1 1.4864749e-1 7.896867e-3 7.896867e-3
4.4591995e-1 1.4864749e-1 9.583759e-3 9.583759e-3
4.6078395e-1 1.4864749e-1 1.1491586e-2 1.1491586e-2
4.7564795e-1 1.4864749e-1 1.3620338e-2 1.3620338e-2
4.9051195e-1 1.4864749e-1 1.5970041e-2 1.5970041e-2
5.0537595e-1 1.4864749e-1 1.8540689e-2 1.8540689e-2
5.2023994e-1 1.4864749e-1 2.1332246e-2 2.1332246e-2
5.3510394e-1 1.4864749e-1 2.4344774e-2 2.4344774e-2
5.4996794e-1 1.4864749e-1 2.7578249e-2 2.7578249e-2
5.6483194e-1 1.4864749e-1 3.1032617e-2 3.1032617e-2
5.7969594e-1 1.4864749e-1 3.4707933e-2 3.4707933e-2
5.9455994e-1 1.4864749e-1 3.8604272e-2 3.8604272e-2
6.0942393e-1 1.4864749e-1 4.2721483e-2 4.2721483e-2
6.2428793e-1 1.4864749e-1 4.7059564e-2 4.7059564e-2
6.3915193e-1 1.4864749e-1 5.1618669e-2 5.1618669e-2
6.5401593e-1 1.4864749e-1 5.6398721e-2 5.6398721e-2
6.6887993e-1 1.4864749e-1 6.1399713e-2 6.1399713e-2
6.8374393e-1 1.4864749e-1 6.6621515e-2 6.6621515e-2
6.9860793e-1 1.4864749e-1 7.206442e-2 7.206442e-2
7.1347192e-1 1.4864749e-1 7.772818e-2 7.772818e-2
7.2833592e-1 1.4864749e-1 8.36129e-2 8.36129e-2
7.4319992e-1 1.4864749e-1 8.971855e-2 8.971855e-2
7.5806392e-1 1.4864749e-1 9.6045149e-2 9.6045149e-2
7.7292792e-1 1.4864749e-1 1.02592639e-1 1.02592639e-1
7.8779192e-1 1.4864749e-1 1.0936115e-1 1.0936115e-1
8.0265591e-1 1.4864749e-1 1.1635059e-1 1.1635059e-1
8.1751991e-1 1.4864749e-1 1.2356084e-1 1.2356084e-1
8.3238391e-1 1.4864749e-1 1.3099217e-1 1.3099217e-1
8.4724791e-1 1.4864749e-1 1.3864438e-1 1.3864438e-1
8.6211191e-1 1.4864749e-1 1.4651761e-1 1.4651761e-1
8.769759e-1 1.4864749e-1 1.5461163e-1 1.5461163e-1
8.918399e-1 1.4864749e-1 1.6292668e-1 1.6292668e-1
9.067039e-1 1.4864749e-1 1.7146268e-1 1.7146268e-1
9.215679e-1 1.4864749e-1 1.8021962e-1 1.8021962e-1
9.364319e-1 1.4864749e-1 1.8919743e-1 1.8919743e-1
9.512959e-1 1.4864749e-1 1.9839627e-1 1.9839627e-1
9.661599e-1 1.4864749e-1 2.0781606e-1 2.0781606e-1
9.810239e-1 1.4864749e-1 2.1745663e-1 2.1745663e-1
9.958879e-1 1.4864749e-1 2.2731824e-1 2.2731824e-1
1.01075189e0 1.4864749e-1 2.3740086e-1 2.3740086e-1
1.02561589e0 1.4864749e-1 2.4770421e-1 2.4770421e-1
1.04047989e0 1.4864749e-1 2.5822865e-1 2.5822865e-1
1.05534389e0 1.4864749e-1 2.6897404e-1 2.6897404e-1
1.07020789e0 1.4864749e-1 2.799403e-1 2.799403e-1
1.08507188e0 1.4864749e-1 2.911276e-1 2.911276e-1
1.09993588e0 1.4864749e-1 3.0253583e-1 3.0253583e-1

0.0e0 1.5540419e-1 5.4586595e-2 5.4586595e-2
1.4863998e-2 1.5540419e-1 4.9866249e-2 4.9866249e-2
2.9727997e-2 1.5540419e-1 4.5366884e-2 4.5366884e-2
4.4591995e-2 1.5540419e-1 4.1088426e-2 4.1088426e-2
5.9455994e-2 1.5540419e-1 3.7030891e-2 3.7030891e-2
7.4319992e-2 1.5540419e-1 3.3194344e-2 3.3194344e-2
8.918399e-2 1.5540419e-1 2.9578697e-2 2.9578697e-2
1.04047989e-1 1.5540419e-1 2.6183983e-2 2.6183983e-2
1.18911987e-1 1.5540419e-1 2.3010217e-2 2.3010217e-2
1.33775986e-1 1.5540419e-1 2.0057411e-2 2.0057411e-2
1.4863998e-1 1.5540419e-1 1.7325519e-2 1.7325519e-2
1.6350398e-1 1.5540419e-1 1.4814577e-2 1.4814577e-2
1.7836798e-1 1.5540419e-1 1.2524568e-2 1.2524568e-2
1.9323198e-1 1.5540419e-1 1.0455501e-2 1.0455501e-2
2.0809598e-1 1.5540419e-1 8.607372e-3 8.607372e-3
2.2295998e-1 1.5540419e-1 6.980179e-3 6.980179e-3
2.3782397e-1 1.5540419e-1 5.573926e-3 5.573926e-3
2.5268797e-1 1.5540419e-1 4.388611e-3 4.388611e-3
2.6755197e-1 1.5540419e-1 3.424232e-3 3.424232e-3
2.8241597e-1 1.5540419e-1 2.680794e-3 2.680794e-3
2.9727997e-1 1.5540419e-1 2.158295e-3 2.158295e-3
3.1214397e-1 1.5540419e-1 1.856737e-3 1.856737e-3
3.2700797e-1 1.5540419e-1 1.776111e-3 1.776111e-3
3.4187196e-1 1.5540419e-1 1.91643e-3 1.91643e-3
3.5673596e-1 1.5540419e-1 2.277682e-3 2.277682e-3
3.7159996e-1 1.5540419e-1 2.859865e-3 2.859865e-3
3.8646396e-1 1.5540419e-1 3.663004e-3 3.663004e-3
4.0132796e-1 1.5540419e-1 4.687067e-3 4.687067e-3
4.1619196e-1 1.5540419e-1 5.932085e-3 5.932085e-3
4.3105595e-1 1.5540419e-1 7.398021e-3 7.398021e-3
4.4591995e-1 1.5540419e-1 9.08491e-3 9.08491e-3
4.6078395e-1 1.5540419e-1 1.0992738e-2 1.0992738e-2
4.7564795e-1 1.5540419e-1 1.312149e-2 1.312149e-2
4.9051195e-1 1.5540419e-1 1.5471191e-2 1.5471191e-2
5.0537595e-1 1.5540419e-1 1.8041841e-2 1.8041841e-2
5.2023994e-1 1.5540419e-1 2.0833398e-2 2.0833398e-2
5.3510394e-1 1.5540419e-1 2.3845918e-2 2.3845918e-2
5.4996794e-1 1.5540419e-1 2.7079385e-2 2.7079385e-2
5.6483194e-1 1.5540419e-1 3.0533823e-2 3.0533823e-2
5.7969594e-1 1.5540419e-1 3.420907e-2 3.420907e-2
5.9455994e-1 1.5540419e-1 3.810541e-2 3.810541e-2
6.0942393e-1 1.5540419e-1 4.2222612e-2 4.2222612e-2
6.2428793e-1 1.5540419e-1 4.6560701e-2 4.6560701e-2
6.3915193e-1 1.5540419e-1 5.1119806e-2 5.1119806e-2
6.5401593e-1 1.5540419e-1 5.589985e-2 5.589985e-2
6.6887993e-1 1.5540419e-1 6.090085e-2 6.090085e-2
6.8374393e-1 1.5540419e-1 6.6122652e-2 6.6122652e-2
6.9860793e-1 1.5540419e-1 7.1565552e-2 7.1565552e-2
7.1347192e-1 1.5540419e-1 7.7229301e-2 7.7229301e-2
7.2833592e-1 1.5540419e-1 8.3114032e-2 8.3114032e-2
7.4319992e-1 1.5540419e-1 8.9219681e-2 8.9219681e-2
7.5806392e-1 1.5540419e-1 9.5546301e-2 9.5546301e-2
7.7292792e-1 1.5540419e-1 1.02093782e-1 1.02093782e-1
7.8779192e-1 1.5540419e-1 1.08862271e-1 1.08862271e-1
8.0265591e-1 1.5540419e-1 1.1585172e-1 1.1585172e-1
8.1751991e-1 1.5540419e-1 1.2306197e-1 1.2306197e-1
8.3238391e-1 1.5540419e-1 1.304933e-1 1.304933e-1
8.4724791e-1 1.5540419e-1 1.3814552e-1 1.3814552e-1
8.6211191e-1 1.5540419e-1 1.4601874e-1 1.4601874e-1
8.769759e-1 1.5540419e-1 1.5411276e-1 1.5411276e-1
8.918399e-1 1.5540419e-1 1.6242781e-1 1.6242781e-1
9.067039e-1 1.5540419e-1 1.709638e-1 1.709638e-1
9.215679e-1 1.5540419e-1 1.7972075e-1 1.7972075e-1
9.364319e-1 1.5540419e-1 1.8869856e-1 1.8869856e-1
9.512959e-1 1.5540419e-1 1.978974e-1 1.978974e-1
9.661599e-1 1.5540419e-1 2.0731718e-1 2.0731718e-1
9.810239e-1 1.5540419e-1 2.1695776e-1 2.1695776e-1
9.958879e-1 1.5540419e-1 2.2681937e-1 2.2681937e-1
1.01075189e0 1.5540419e-1 2.36902e-1 2.36902e-1
1.02561589e0 1.5540419e-1 2.4720534e-1 2.4720534e-1
1.04047989e0 1.5540419e-1 2.5772978e-1 2.5772978e-1
1.05534389e0 1.5540419e-1 2.6847517e-1 2.6847517e-1
1.07020789e0 1.5540419e-1 2.7944151e-1 2.7944151e-1
1.08507188e0 1.5540419e-1 2.9062872e-1 2.9062872e-1
1.09993588e0 1.5540419e-1 3.0203696e-1 3.0203696e-1

0.0e0 1.6216089e-1 5.4153307e-2 5.4153307e-2
1.4863998e-2 1.6216089e-1 4.9432962e-2 4.9432962e-2
2.9727997e-2 1.6216089e-1 4.4933595e-2 4.4933595e-2
4.4591995e-2 1.6216089e-1 4.0655136e-2 4.0655136e-2
5.9455994e-2 1.6216089e-1 3.6597603e-2 3.6597603e-2
7.4319992e-2 1.6216089e-1 3.2761055e-2 3.2761055e-2
8.918399e-2 1.6216089e-1 2.9145409e-2 2.9145409e-2
1.04047989e-1 1.6216089e-1 2.5750694e-2 2.5750694e-2
1.18911987e-1 1.6216089e-1 2.2576929e-2 2.2576929e-2
1.33775986e-1 1.6216089e-1 1.9624121e-2 1.9624121e-2
1.4863998e-1 1.6216089e-1 1.6892227e-2 1.6892227e-2
1.6350398e-1 1.6216089e-1 1.4381279e-2 1.4381279e-2
1.7836798e-1 1.6216089e-1 1.2091278e-2 1.2091278e-2
1.9323198e-1 1.6216089e-1 1.0022203e-2 1.0022203e-2
2.0809598e-1 1.6216089e-1 8.174075e-3 8.174075e-3
2.2295998e-1 1.6216089e-1 6.546884e-3 6.546884e-3
2.3782397e-1 1.6216089e-1 5.140631e-3 5.140631e-3
2.5268797e-1 1.6216089e-1 3.955316e-3 3.955316e-3
2.6755197e-1 1.6216089e-1 2.99094e-3 2.99094e-3
2.8241597e-1 1.6216089e-1 2.247502e-3 2.247502e-3
2.9727997e-1 1.6216089e-1 1.725003e-3 1.725003e-3
3.1214397e-1 1.6216089e-1 1.423439e-3 1.423439e-3
3.2700797e-1 1.6216089e-1 1.342813e-3 1.342813e-3
3.4187196e-1 1.6216089e-1 1.483134e-3 1.483134e-3
3.5673596e-1 1.6216089e-1 1.844392e-3 1.844392e-3
3.7159996e-1 1.6216089e-1 2.426576e-3 2.426576e-3
3.8646396e-1 1.6216089e-1 3.229716e-3 3.229716e-3
4.0132796e-1 1.6216089e-1 4.253778e-3 4.253778e-3
4.1619196e-1 1.6216089e-1 5.498796e-3 5.498796e-3
4.3105595e-1 1.6216089e-1 6.964732e-3 6.964732e-3
4.4591995e-1 1.6216089e-1 8.651622e-3 8.651622e-3
4.6078395e-1 1.6216089e-1 1.0559451e-2 1.0559451e-2
4.7564795e-1 1.6216089e-1 1.2688202e-2 1.2688202e-2
4.9051195e-1 1.6216089e-1 1.5037903e-2 1.5037903e-2
5.0537595e-1 1.6216089e-1 1.7608551e-2 1.7608551e-2
5.2023994e-1 1.6216089e-1 2.040011e-2 2.040011e-2
5.3510394e-1 1.6216089e-1 2.341263e-2 2.341263e-2
5.4996794e-1 1.6216089e-1 2.6646097e-2 2.6646097e-2
5.6483194e-1 1.6216089e-1 3.010048e-2 3.010048e-2
5.7969594e-1 1.6216089e-1 3.3775804e-2 3.3775804e-2
5.9455994e-1 1.6216089e-1 3.7672144e-2 3.7672144e-2
6.0942393e-1 1.6216089e-1 4.1789346e-2 4.1789346e-2
6.2428793e-1 1.6216089e-1 4.6127435e-2 4.6127435e-2
6.3915193e-1 1.6216089e-1 5.068654e-2 5.068654e-2
6.5401593e-1 1.6216089e-1 5.5466585e-2 5.5466585e-2
6.6887993e-1 1.6216089e-1 6.0467584e-2 6.0467584e-2
6.8374393e-1 1.6216089e-1 6.5689386e-2 6.5689386e-2
6.9860793e-1 1.6216089e-1 7.1132281e-2 7.1132281e-2
7.1347192e-1 1.6216089e-1 7.6796051e-2 7.6796051e-2
7.2833592e-1 1.6216089e-1 8.2680771e-2 8.2680771e-2
7.4319992e-1 1.6216089e-1 8.8786421e-2 8.8786421e-2
7.5806392e-1 1.6216089e-1 9.511302e-2 9.511302e-2
7.7292792e-1 1.6216089e-1 1.01660501e-1 1.01660501e-1
7.8779192e-1 1.6216089e-1 1.08429001e-1 1.08429001e-1
8.0265591e-1 1.6216089e-1 1.1541846e-1 1.1541846e-1
8.1751991e-1 1.6216089e-1 1.2262871e-1 1.2262871e-1
8.3238391e-1 1.6216089e-1 1.3006004e-1 1.3006004e-1
8.4724791e-1 1.6216089e-1 1.3771225e-1 1.3771225e-1
8.6211191e-1 1.6216089e-1 1.4558546e-1 1.4558546e-1
8.769759e-1 1.6216089e-1 1.5367949e-1 1.5367949e-1
8.918399e-1 1.6216089e-1 1.6199454e-1 1.6199454e-1
9.067039e-1 1.6216089e-1 1.7053061e-1 1.7053061e-1
9.215679e-1 1.6216089e-1 1.7928748e-1 1.7928748e-1
9.364319e-1 1.6216089e-1 1.8826529e-1 1.8826529e-1
9.512959e-1 1.6216089e-1 1.9746413e-1 1.9746413e-1
9.661599e-1 1.6216089e-1 2.0688391e-1 2.0688391e-1
9.810239e-1 1.6216089e-1 2.1652449e-1 2.1652449e-1
9.958879e-1 1.6216089e-1 2.263861e-1 2.263861e-1
1.01075189e0 1.6216089e-1 2.3646872e-1 2.3646872e-1
1.02561589e0 1.6216089e-1 2.4677206e-1 2.4677206e-1
1.04047989e0 1.6216089e-1 2.5729659e-1 2.5729659e-1
1.05534389e0 1.6216089e-1 2.680419e-1 2.680419e-1
1.07020789e0 1.6216089e-1 2.7900824e-1 2.7900824e-1
1.08507188e0 1.6216089e-1 2.9019545e-1 2.9019545e-1
1.09993588e0 1.6216089e-1 3.0160368e-1 3.0160368e-1

0.0e0 1.6891759e-1 5.3781662e-2 5.3781662e-2
1.4863998e-2 1.6891759e-1 4.9061327e-2 4.9061327e-2
2.9727997e-2 1.6891759e-1 4.456196e-2 4.456196e-2
4.4591995e-2 1.6891759e-1 4.0283495e-2 4.0283495e-2
5.9455994e-2 1.6891759e-1 3.6225967e-2 3.6225967e-2
7.4319992e-2 1.6891759e-1 3.238942e-2 3.238942e-2
8.918399e-2 1.6891759e-1 2.8773766e-2 2.8773766e-2
1.04047989e-1 1.6891759e-1 2.5379059e-2 2.5379059e-2
1.18911987e-1 1.6891759e-1 2.2205286e-2 2.2205286e-2
1.33775986e-1 1.6891759e-1 1.9252481e-2 1.9252481e-2
1.4863998e-1 1.6891759e-1 1.652059e-2 1.652059e-2
1.6350398e-1 1.6891759e-1 1.4009648e-2 1.4009648e-2
1.7836798e-1 1.6891759e-1 1.171964e-2 1.171964e-2
1.9323198e-1 1.6891759e-1 9.65057e-3 9.65057e-3
2.0809598e-1 1.6891759e-1 7.802441e-3 7.802441e-3
2.2295998e-1 1.6891759e-1 6.17525e-3 6.17525e-3
2.3782397e-1 1.6891759e-1 4.768996e-3 4.768996e-3
2.5268797e-1 1.6891759e-1 3.583682e-3 3.583682e-3
2.6755197e-1 1.6891759e-1 2.6193e-3 2.6193e-3
2.8241597e-1 1.6891759e-1 1.875862e-3 1.875862e-3
2.9727997e-1 1.6891759e-1 1.353365e-3 1.353365e-3
3.1214397e-1 1.6891759e-1 1.051804e-3 1.051804e-3
3.2700797e-1 1.6891759e-1 9.71176e-4 9.71176e-4
3.4187196e-1 1.6891759e-1 1.111497e-3 1.111497e-3
3.5673596e-1 1.6891759e-1 1.472758e-3 1.472758e-3
3.7159996e-1 1.6891759e-1 2.054942e-3 2.054942e-3
3.8646396e-1 1.6891759e-1 2.858073e-3 2.858073e-3
4.0132796e-1 1.6891759e-1 3.882144e-3 3.882144e-3
4.1619196e-1 1.6891759e-1 5.127155e-3 5.127155e-3
4.3105595e-1 1.6891759e-1 6.593088e-3 6.593088e-3
4.4591995e-1 1.6891759e-1 8.279987e-3 8.279987e-3
4.6078395e-1 1.6891759e-1 1.0187808e-2 1.0187808e-2
4.7564795e-1 1.6891759e-1 1.2316559e-2 1.2316559e-2
4.9051195e-1 1.6891759e-1 1.4666269e-2 1.4666269e-2
5.0537595e-1 1.6891759e-1 1.7236908e-2 1.7236908e-2
5.2023994e-1 1.6891759e-1 2.0028467e-2 2.0028467e-2
5.3510394e-1 1.6891759e-1 2.3040994e-2 2.3040994e-2
5.4996794e-1 1.6891759e-1 2.6274454e-2 2.6274454e-2
5.6483194e-1 1.6891759e-1 2.9728845e-2 2.9728845e-2
5.7969594e-1 1.6891759e-1 3.3404169e-2 3.3404169e-2
5.9455994e-1 1.6891759e-1 3.73005e-2 3.73005e-2
6.0942393e-1 1.6891759e-1 4.1417711e-2 4.1417711e-2
6.2428793e-1 1.6891759e-1 4.57558e-2 4.57558e-2
6.3915193e-1 1.6891759e-1 5.0314897e-2 5.0314897e-2
6.5401593e-1 1.6891759e-1 5.509495e-2 5.509495e-2
6.6887993e-1 1.6891759e-1 6.0095941e-2 6.0095941e-2
6.8374393e-1 1.6891759e-1 6.5317743e-2 6.5317743e-2
6.9860793e-1 1.6891759e-1 7.0760648e-2 7.0760648e-2
7.1347192e-1 1.6891759e-1 7.6424406e-2 7.6424406e-2
7.2833592e-1 1.6891759e-1 8.2309128e-2 8.2309128e-2
7.4319992e-1 1.6891759e-1 8.8414777e-2 8.8414777e-2
7.5806392e-1 1.6891759e-1 9.4741377e-2 9.4741377e-2
7.7292792e-1 1.6891759e-1 1.01288867e-1 1.01288867e-1
7.8779192e-1 1.6891759e-1 1.08057378e-1 1.08057378e-1
8.0265591e-1 1.6891759e-1 1.1504681e-1 1.1504681e-1
8.1751991e-1 1.6891759e-1 1.2225706e-1 1.2225706e-1
8.3238391e-1 1.6891759e-1 1.296884e-1 1.296884e-1
8.4724791e-1 1.6891759e-1 1.373406e-1 1.373406e-1
8.6211191e-1 1.6891759e-1 1.4521385e-1 1.4521385e-1
8.769759e-1 1.6891759e-1 1.5330785e-1 1.5330785e-1
8.918399e-1 1.6891759e-1 1.6162297e-1 1.6162297e-1
9.067039e-1 1.6891759e-1 1.7015897e-1 1.7015897e-1
9.215679e-1 1.6891759e-1 1.7891583e-1 1.7891583e-1
9.364319e-1 1.6891759e-1 1.8789365e-1 1.8789365e-1
9.512959e-1 1.6891759e-1 1.9709248e-1 1.9709248e-1
9.661599e-1 1.6891759e-1 2.0651227e-1 2.0651227e-1
9.810239e-1 1.6891759e-1 2.1615285e-1 2.1615285e-1
9.958879e-1 1.6891759e-1 2.2601445e-1 2.2601445e-1
1.01075189e0 1.6891759e-1 2.3609708e-1 2.3609708e-1
1.02561589e0 1.6891759e-1 2.464005e-1 2.464005e-1
1.04047989e0 1.6891759e-1 2.5692494e-1 2.5692494e-1
1.05534389e0 1.6891759e-1 2.6767033e-1 2.6767033e-1
1.07020789e0 1.6891759e-1 2.786366e-1 2.786366e-1
1.08507188e0 1.6891759e-1 2.898238e-1 2.898238e-1
1.09993588e0 1.6891759e-1 3.0123204e-1 3.0123204e-1

0.0e0 1.756743e-1 5.3473367e-2 5.3473367e-2
1.4863998e-2 1.756743e-1 4.875303e-2 4.875303e-2
2.9727997e-2 1.756743e-1 4.4253662e-2 4.4253662e-2
4.4591995e-2 1.756743e-1 3.9975198e-2 3.9975198e-2
5.9455994e-2 1.756743e-1 3.5917673e-2 3.5917673e-2
7.4319992e-2 1.756743e-1 3.2081123e-2 3.2081123e-2
8.918399e-2 1.756743e-1 2.846547e-2 2.846547e-2
1.04047989e-1 1.756743e-1 2.5070763e-2 2.5070763e-2
1.18911987e-1 1.756743e-1 2.189699e-2 2.189699e-2
1.33775986e-1 1.756743e-1 1.8944183e-2 1.8944183e-2
1.4863998e-1 1.756743e-1 1.6212292e-2 1.6212292e-2
1.6350398e-1 1.756743e-1 1.370135e-2 1.370135e-2
1.7836798e-1 1.756743e-1 1.1411342e-2 1.1411342e-2
1.9323198e-1 1.756743e-1 9.342273e-3 9.342273e-3
2.0809598e-1 1.756743e-1 7.494144e-3 7.494144e-3
2.2295998e-1 1.756743e-1 5.866953e-3 5.866953e-3
2.3782397e-1 1.756743e-1 4.460698e-3 4.460698e-3
2.5268797e-1 1.756743e-1 3.275385e-3 3.275385e-3
2.6755197e-1 1.756743e-1 2.311003e-3 2.311003e-3
2.8241597e-1 1.756743e-1 1.567567e-3 1.567567e-3
2.9727997e-1 1.756743e-1 1.045068e-3 1.045068e-3
3.1214397e-1 1.756743e-1 7.43507e-4 7.43507e-4
3.2700797e-1 1.756743e-1 6.62881e-4 6.62881e-4
3.4187196e-1 1.756743e-1 8.03201e-4 8.03201e-4
3.5673596e-1 1.756743e-1 1.164462e-3 1.164462e-3
3.7159996e-1 1.756743e-1 1.746645e-3 1.746645e-3
3.8646396e-1 1.756743e-1 2.549777e-3 2.549777e-3
4.0132796e-1 1.756743e-1 3.573846e-3 3.573846e-3
4.1619196e-1 1.756743e-1 4.818858e-3 4.818858e-3
4.3105595e-1 1.756743e-1 6.284792e-3 6.284792e-3
4.4591995e-1 1.756743e-1 7.971689e-3 7.971689e-3
4.6078395e-1 1.756743e-1 9.87951e-3 9.87951e-3
4.7564795e-1 1.756743e-1 1.2008264e-2 1.2008264e-2
4.9051195e-1 1.756743e-1 1.4357973e-2 1.4357973e-2
5.0537595e-1 1.756743e-1 1.6928612e-2 1.6928612e-2
5.2023994e-1 1.756743e-1 1.9720169e-2 1.9720169e-2
5.3510394e-1 1.756743e-1 2.2732698e-2 2.2732698e-2
5.4996794e-1 1.756743e-1 2.5966158e-2 2.5966158e-2
5.6483194e-1 1.756743e-1 2.9420595e-2 2.9420595e-2
5.7969594e-1 1.756743e-1 3.3095842e-2 3.3095842e-2
5.9455994e-1 1.756743e-1 3.6992174e-2 3.6992174e-2
6.0942393e-1 1.756743e-1 4.1109384e-2 4.1109384e-2
6.2428793e-1 1.756743e-1 4.5447473e-2 4.5447473e-2
6.3915193e-1 1.756743e-1 5.000657e-2 5.000657e-2
6.5401593e-1 1.756743e-1 5.4786623e-2 5.4786623e-2
6.6887993e-1 1.756743e-1 5.9787614e-2 5.9787614e-2
6.8374393e-1 1.756743e-1 6.5009416e-2 6.5009416e-2
6.9860793e-1 1.756743e-1 7.0452318e-2 7.0452318e-2
7.1347192e-1 1.756743e-1 7.6116078e-2 7.6116078e-2
7.2833592e-1 1.756743e-1 8.2000798e-2 8.2000798e-2
7.4319992e-1 1.756743e-1 8.8106458e-2 8.8106458e-2
7.5806392e-1 1.756743e-1 9.4433058e-2 9.4433058e-2
7.7292792e-1 1.756743e-1 1.00980548e-1 1.00980548e-1
7.8779192e-1 1.756743e-1 1.07749039e-1 1.07749039e-1
8.0265591e-1 1.756743e-1 1.1473848e-1 1.1473848e-1
8.1751991e-1 1.756743e-1 1.2194873e-1 1.2194873e-1
8.3238391e-1 1.756743e-1 1.2938008e-1 1.2938008e-1
8.4724791e-1 1.756743e-1 1.3703229e-1 1.3703229e-1
8.6211191e-1 1.756743e-1 1.4490552e-1 1.4490552e-1
8.769759e-1 1.756743e-1 1.5299959e-1 1.5299959e-1
8.918399e-1 1.756743e-1 1.6131464e-1 1.6131464e-1
9.067039e-1 1.756743e-1 1.6985063e-1 1.6985063e-1
9.215679e-1 1.756743e-1 1.786075e-1 1.786075e-1
9.364319e-1 1.756743e-1 1.8758531e-1 1.8758531e-1
9.512959e-1 1.756743e-1 1.9678415e-1 1.9678415e-1
9.661599e-1 1.756743e-1 2.0620393e-1 2.0620393e-1
9.810239e-1 1.756743e-1 2.1584451e-1 2.1584451e-1
9.958879e-1 1.756743e-1 2.2570612e-1 2.2570612e-1
1.01075189e0 1.756743e-1 2.3578874e-1 2.3578874e-1
1.02561589e0 1.756743e-1 2.4609216e-1 2.4609216e-1
1.04047989e0 1.756743e-1 2.5661661e-1 2.5661661e-1
1.05534389e0 1.756743e-1 2.67362e-1 2.67362e-1
1.07020789e0 1.756743e-1 2.7832826e-1 2.7832826e-1
1.08507188e0 1.756743e-1 2.8951547e-1 2.8951547e-1
1.09993588e0 1.756743e-1 3.009237e-1 3.009237e-1

0.0e0 1.82431e-1 5.3225343e-2 5.3225343e-2
1.4863998e-2 1.82431e-1 4.8504999e-2 4.8504999e-2
2.9727997e-2 1.82431e-1 4.4005632e-2 4.4005632e-2
4.4591995e-2 1.82431e-1 3.9727173e-2 3.9727173e-2
5.9455994e-2 1.82431e-1 3.566964e-2 3.566964e-2
7.4319992e-2 1.82431e-1 3.1833092e-2 3.1833092e-2
8.918399e-2 1.82431e-1 2.8217445e-2 2.8217445e-2
1.04047989e-1 1.82431e-1 2.4822731e-2 2.4822731e-2
1.18911987e-1 1.82431e-1 2.1648964e-2 2.1648964e-2
1.33775986e-1 1.82431e-1 1.869616e-2 1.869616e-2
1.4863998e-1 1.82431e-1 1.5964265e-2 1.5964265e-2
1.6350398e-1 1.82431e-1 1.3453325e-2 1.3453325e-2
1.7836798e-1 1.82431e-1 1.1163316e-2 1.1163316e-2
1.9323198e-1 1.82431e-1 9.094247e-3 9.094247e-3
2.0809598e-1 1.82431e-1 7.246118e-3 7.246118e-3
2.2295998e-1 1.82431e-1 5.618925e-3 5.618925e-3
2.3782397e-1 1.82431e-1 4.212672e-3 4.212672e-3
2.5268797e-1 1.82431e-1 3.027357e-3 3.027357e-3
2.6755197e-1 1.82431e-1 2.062982e-3 2.062982e-3
2.8241597e-1 1.82431e-1 1.319543e-3 1.319543e-3
2.9727997e-1 1.82431e-1 7.97044e-4 7.97044e-4
3.1214397e-1 1.82431e-1 4.95483e-4 4.95483e-4
3.2700797e-1 1.82431e-1 4.14856e-4 4.14856e-4
3.4187196e-1 1.82431e-1 5.55177e-4 5.55177e-4
3.5673596e-1 1.82431e-1 9.16429e-4 9.16429e-4
3.7159996e-1 1.82431e-1 1.498613e-3 1.498613e-3
3.8646396e-1 1.82431e-1 2.301753e-3 2.301753e-3
4.0132796e-1 1.82431e-1 3.325816e-3 3.325816e-3
4.1619196e-1 1.82431e-1 4.570834e-3 4.570834e-3
4.3105595e-1 1.82431e-1 6.036768e-3 6.036768e-3
4.4591995e-1 1.82431e-1 7.723657e-3 7.723657e-3
4.6078395e-1 1.82431e-1 9.631488e-3 9.631488e-3
4.7564795e-1 1.82431e-1 1.1760239e-2 1.1760239e-2
4.9051195e-1 1.82431e-1 1.4109941e-2 1.4109941e-2
5.0537595e-1 1.82431e-1 1.6680588e-2 1.6680588e-2
5.2023994e-1 1.82431e-1 1.9472147e-2 1.9472147e-2
5.3510394e-1 1.82431e-1 2.2484666e-2 2.2484666e-2
5.4996794e-1 1.82431e-1 2.5718134e-2 2.5718134e-2
5.6483194e-1 1.82431e-1 2.9172502e-2 2.9172502e-2
5.7969594e-1 1.82431e-1 3.2847826e-2 3.2847826e-2
5.9455994e-1 1.82431e-1 3.6744165e-2 3.6744165e-2
6.0942393e-1 1.82431e-1 4.0861368e-2 4.0861368e-2
6.2428793e-1 1.82431e-1 4.5199457e-2 4.5199457e-2
6.3915193e-1 1.82431e-1 4.9758562e-2 4.9758562e-2
6.5401593e-1 1.82431e-1 5.4538606e-2 5.4538606e-2
6.6887993e-1 1.82431e-1 5.9539606e-2 5.9539606e-2
6.8374393e-1 1.82431e-1 6.4761407e-2 6.4761407e-2
6.9860793e-1 1.82431e-1 7.0204308e-2 7.0204308e-2
7.1347192e-1 1.82431e-1 7.5868077e-2 7.5868077e-2
7.2833592e-1 1.82431e-1 8.1752797e-2 8.1752797e-2
7.4319992e-1 1.82431e-1 8.7858447e-2 8.7858447e-2
7.5806392e-1 1.82431e-1 9.4185046e-2 9.4185046e-2
7.7292792e-1 1.82431e-1 1.00732527e-1 1.00732527e-1
7.8779192e-1 1.82431e-1 1.07501027e-1 1.07501027e-1
8.0265591e-1 1.82431e-1 1.1449048e-1 1.1449048e-1
8.1751991e-1 1.82431e-1 1.2170073e-1 1.2170073e-1
8.3238391e-1 1.82431e-1 1.2913206e-1 1.2913206e-1
8.4724791e-1 1.82431e-1 1.3678427e-1 1.3678427e-1
8.6211191e-1 1.82431e-1 1.446575e-1 1.446575e-1
8.769759e-1 1.82431e-1 1.5275157e-1 1.5275157e-1
8.918399e-1 1.82431e-1 1.6106662e-1 1.6106662e-1
9.067039e-1 1.82431e-1 1.6960262e-1 1.6960262e-1
9.215679e-1 1.82431e-1 1.7835948e-1 1.7835948e-1
9.364319e-1 1.82431e-1 1.873373e-1 1.873373e-1
9.512959e-1 1.82431e-1 1.9653613e-1 1.9653613e-1
9.661599e-1 1.82431e-1 2.0595592e-1 2.0595592e-1
9.810239e-1 1.82431e-1 2.155965e-1 2.155965e-1
9.958879e-1 1.82431e-1 2.254581e-1 2.254581e-1
1.01075189e0 1.82431e-1 2.3554073e-1 2.3554073e-1
1.02561589e0 1.82431e-1 2.4584415e-1 2.4584415e-1
1.04047989e0 1.82431e-1 2.5636859e-1 2.5636859e-1
1.05534389e0 1.82431e-1 2.6711398e-1 2.6711398e-1
1.07020789e0 1.82431e-1 2.7808025e-1 2.7808025e-1
1.08507188e0 1.82431e-1 2.8926746e-1 2.8926746e-1
1.09993588e0 1.82431e-1 3.0067569e-1 3.0067569e-1

0.0e0 1.891877e-1 5.3035364e-2 5.3035364e-2
1.4863998e-2 1.891877e-1 4.8315019e-2 4.8315019e-2
2.9727997e-2 1.891877e-1 4.3815652e-2 4.3815652e-2
4.4591995e-2 1.891877e-1 3.9537195e-2 3.9537195e-2
5.9455994e-2 1.891877e-1 3.547966e-2 3.547966e-2
7.4319992e-2 1.891877e-1 3.1643114e-2 3.1643114e-2
8.918399e-2 1.891877e-1 2.8027466e-2 2.8027466e-2
1.04047989e-1 1.891877e-1 2.4632751e-2 2.4632751e-2
1.18911987e-1 1.891877e-1 2.1458984e-2 2.1458984e-2
1.33775986e-1 1.891877e-1 1.850618e-2 1.850618e-2
1.4863998e-1 1.891877e-1 1.5774284e-2 1.5774284e-2
1.6350398e-1 1.891877e-1 1.3263342e-2 1.3263342e-2
1.7836798e-1 1.891877e-1 1.0973332e-2 1.0973332e-2
1.9323198e-1 1.891877e-1 8.904265e-3 8.904265e-3
2.0809598e-1 1.891877e-1 7.056134e-3 7.056134e-3
2.2295998e-1 1.891877e-1 5.428943e-3 5.428943e-3
2.3782397e-1 1.891877e-1 4.02269e-3 4.02269e-3
2.5268797e-1 1.891877e-1 2.837375e-3 2.837375e-3
2.6755197e-1 1.891877e-1 1.872997e-3 1.872997e-3
2.8241597e-1 1.891877e-1 1.129562e-3 1.129562e-3
2.9727997e-1 1.891877e-1 6.07063e-4 6.07063e-4
3.1214397e-1 1.891877e-1 3.05493e-4 3.05493e-4
3.2700797e-1 1.891877e-1 2.2487e-4 2.2487e-4
3.4187196e-1 1.891877e-1 3.6519e-4 3.6519e-4
3.5673596e-1 1.891877e-1 7.26451e-4 7.26451e-4
3.7159996e-1 1.891877e-1 1.308633e-3 1.308633e-3
3.8646396e-1 1.891877e-1 2.111765e-3 2.111765e-3
4.0132796e-1 1.891877e-1 3.135835e-3 3.135835e-3
4.1619196e-1 1.891877e-1 4.380847e-3 4.380847e-3
4.3105595e-1 1.891877e-1 5.846788e-3 5.846788e-3
4.4591995e-1 1.891877e-1 7.533679e-3 7.533679e-3
4.6078395e-1 1.891877e-1 9.4415e-3 9.4415e-3
4.7564795e-1 1.891877e-1 1.157026e-2 1.157026e-2
4.9051195e-1 1.891877e-1 1.391996e-2 1.391996e-2
5.0537595e-1 1.891877e-1 1.6490602e-2 1.6490602e-2
5.2023994e-1 1.891877e-1 1.9282167e-2 1.9282167e-2
5.3510394e-1 1.891877e-1 2.2294687e-2 2.2294687e-2
5.4996794e-1 1.891877e-1 2.5528146e-2 2.5528146e-2
5.6483194e-1 1.891877e-1 2.8982584e-2 2.8982584e-2
5.7969594e-1 1.891877e-1 3.2657831e-2 3.2657831e-2
5.9455994e-1 1.891877e-1 3.655417e-2 3.655417e-2
6.0942393e-1 1.891877e-1 4.0671373e-2 4.0671373e-2
6.2428793e-1 1.891877e-1 4.5009462e-2 4.5009462e-2
6.3915193e-1 1.891877e-1 4.956856e-2 4.956856e-2
6.5401593e-1 1.891877e-1 5.4348611e-2 5.4348611e-2
6.6887993e-1 1.891877e-1 5.9349603e-2 5.9349603e-2
6.8374393e-1 1.891877e-1 6.4571405e-2 6.4571405e-2
6.9860793e-1 1.891877e-1 7.0014307e-2 7.0014307e-2
7.1347192e-1 1.891877e-1 7.5678065e-2 7.5678065e-2
7.2833592e-1 1.891877e-1 8.1562785e-2 8.1562785e-2
7.4319992e-1 1.891877e-1 8.7668446e-2 8.7668446e-2
7.5806392e-1 1.891877e-1 9.3995036e-2 9.3995036e-2
7.7292792e-1 1.891877e-1 1.00542526e-1 1.00542526e-1
7.8779192e-1 1.891877e-1 1.07311037e-1 1.07311037e-1
8.0265591e-1 1.891877e-1 1.1430048e-1 1.1430048e-1
8.1751991e-1 1.891877e-1 1.2151073e-1 1.2151073e-1
8.3238391e-1 1.891877e-1 1.2894206e-1 1.2894206e-1
8.4724791e-1 1.891877e-1 1.3659427e-1 1.3659427e-1
8.6211191e-1 1.891877e-1 1.4446751e-1 1.4446751e-1
8.769759e-1 1.891877e-1 1.5256157e-1 1.5256157e-1
8.918399e-1 1.891877e-1 1.6087662e-1 1.6087662e-1
9.067039e-1 1.891877e-1 1.6941261e-1 1.6941261e-1
9.215679e-1 1.891877e-1 1.7816948e-1 1.7816948e-1
9.364319e-1 1.891877e-1 1.871473e-1 1.871473e-1
9.512959e-1 1.891877e-1 1.9634613e-1 1.9634613e-1
9.661599e-1 1.891877e-1 2.0576591e-1 2.0576591e-1
9.810239e-1 1.891877e-1 2.154065e-1 2.154065e-1
9.958879e-1 1.891877e-1 2.2526817e-1 2.2526817e-1
1.01075189e0 1.891877e-1 2.3535072e-1 2.3535072e-1
1.02561589e0 1.891877e-1 2.4565414e-1 2.4565414e-1
1.04047989e0 1.891877e-1 2.5617859e-1 2.5617859e-1
1.05534389e0 1.891877e-1 2.6692398e-1 2.6692398e-1
1.07020789e0 1.891877e-1 2.7789024e-1 2.7789024e-1
1.08507188e0 1.891877e-1 2.8907745e-1 2.8907745e-1
1.09993588e0 1.891877e-1 3.0048569e-1 3.0048569e-1

0.0e0 1.959444e-1 5.2905222e-2 5.2905222e-2
1.4863998e-2 1.959444e-1 4.8184883e-2 4.8184883e-2
2.9727997e-2 1.959444e-1 4.3685516e-2 4.3685516e-2
4.4591995e-2 1.959444e-1 3.9407051e-2 3.9407051e-2
5.9455994e-2 1.959444e-1 3.5349527e-2 3.5349527e-2
7.4319992e-2 1.959444e-1 3.1512979e-2 3.1512979e-2
8.918399e-2 1.959444e-1 2.7897324e-2 2.7897324e-2
1.04047989e-1 1.959444e-1 2.4502617e-2 2.4502617e-2
1.18911987e-1 1.959444e-1 2.1328842e-2 2.1328842e-2
1.33775986e-1 1.959444e-1 1.8376038e-2 1.8376038e-2
1.4863998e-1 1.959444e-1 1.5644147e-2 1.5644147e-2
1.6350398e-1 1.959444e-1 1.3133199e-2 1.3133199e-2
1.7836798e-1 1.959444e-1 1.0843193e-2 1.0843193e-2
1.9323198e-1 1.959444e-1 8.774126e-3 8.774126e-3
2.0809598e-1 1.959444e-1 6.925995e-3 6.925995e-3
2.2295998e-1 1.959444e-1 5.298804e-3 5.298804e-3
2.3782397e-1 1.959444e-1 3.89255e-3 3.89255e-3
2.5268797e-1 1.959444e-1 2.707236e-3 2.707236e-3
2.6755197e-1 1.959444e-1 1.742859e-3 1.742859e-3
2.8241597e-1 1.959444e-1 9.99417e-4 9.99417e-4
2.9727997e-1 1.959444e-1 4.76918e-4 4.76918e-4
3.1214397e-1 1.959444e-1 1.75357e-4 1.75357e-4
3.2700797e-1 1.959444e-1 9.4734e-5 9.4734e-5
3.4187196e-1 1.959444e-1 2.35046e-4 2.35046e-4
3.5673596e-1 1.959444e-1 5.96315e-4 5.96315e-4
3.7159996e-1 1.959444e-1 1.178499e-3 1.178499e-3
3.8646396e-1 1.959444e-1 1.98163e-3 1.98163e-3
4.0132796e-1 1.959444e-1 3.005702e-3 3.005702e-3
4.1619196e-1 1.959444e-1 4.250711e-3 4.250711e-3
4.3105595e-1 1.959444e-1 5.716646e-3 5.716646e-3
4.4591995e-1 1.959444e-1 7.403543e-3 7.403543e-3
4.6078395e-1 1.959444e-1 9.311366e-3 9.311366e-3
4.7564795e-1 1.959444e-1 1.1440118e-2 1.1440118e-2
4.9051195e-1 1.959444e-1 1.3789825e-2 1.3789825e-2
5.0537595e-1 1.959444e-1 1.6360468e-2 1.6360468e-2
5.2023994e-1 1.959444e-1 1.9152025e-2 1.9152025e-2
5.3510394e-1 1.959444e-1 2.2164552e-2 2.2164552e-2
5.4996794e-1 1.959444e-1 2.5398012e-2 2.5398012e-2
5.6483194e-1 1.959444e-1 2.8852403e-2 2.8852403e-2
5.7969594e-1 1.959444e-1 3.2527727e-2 3.2527727e-2
5.9455994e-1 1.959444e-1 3.6424059e-2 3.6424059e-2
6.0942393e-1 1.959444e-1 4.0541269e-2 4.0541269e-2
6.2428793e-1 1.959444e-1 4.4879358e-2 4.4879358e-2
6.3915193e-1 1.959444e-1 4.9438455e-2 4.9438455e-2
6.5401593e-1 1.959444e-1 5.4218507e-2 5.4218507e-2
6.6887993e-1 1.959444e-1 5.9219499e-2 5.9219499e-2
6.8374393e-1 1.959444e-1 6.4441301e-2 6.4441301e-2
6.9860793e-1 1.959444e-1 6.9884196e-2 6.9884196e-2
7.1347192e-1 1.959444e-1 7.5547955e-2 7.5547955e-2
7.2833592e-1 1.959444e-1 8.1432675e-2 8.1432675e-2
7.4319992e-1 1.959444e-1 8.7538345e-2 8.7538345e-2
7.5806392e-1 1.959444e-1 9.3864946e-2 9.3864946e-2
7.7292792e-1 1.959444e-1 1.00412425e-1 1.00412425e-1
7.8779192e-1 1.959444e-1 1.07180927e-1 1.07180927e-1
8.0265591e-1 1.959444e-1 1.1417036e-1 1.1417036e-1
8.1751991e-1 1.959444e-1 1.2138062e-1 1.2138062e-1
8.3238391e-1 1.959444e-1 1.2881197e-1 1.2881197e-1
8.4724791e-1 1.959444e-1 1.3646417e-1 1.3646417e-1
8.6211191e-1 1.959444e-1 1.443374e-1 1.443374e-1
8.769759e-1 1.959444e-1 1.5243144e-1 1.5243144e-1
8.918399e-1 1.959444e-1 1.607465e-1 1.607465e-1
9.067039e-1 1.959444e-1 1.692825e-1 1.692825e-1
9.215679e-1 1.959444e-1 1.7803937e-1 1.7803937e-1
9.364319e-1 1.959444e-1 1.8701718e-1 1.8701718e-1
9.512959e-1 1.959444e-1 1.9621602e-1 1.9621602e-1
9.661599e-1 1.959444e-1 2.056358e-1 2.056358e-1
9.810239e-1 1.959444e-1 2.1527638e-1 2.1527638e-1
9.958879e-1 1.959444e-1 2.2513806e-1 2.2513806e-1
1.01075189e0 1.959444e-1 2.3522069e-1 2.3522069e-1
1.02561589e0 1.959444e-1 2.4552403e-1 2.4552403e-1
1.04047989e0 1.959444e-1 2.5604848e-1 2.5604848e-1
1.05534389e0 1.959444e-1 2.6679387e-1 2.6679387e-1
1.07020789e0 1.959444e-1 2.7776013e-1 2.7776013e-1
1.08507188e0 1.959444e-1 2.8894734e-1 2.8894734e-1
1.09993588e0 1.959444e-1 3.0035558e-1 3.0035558e-1

0.0e0 2.027011e-1 5.2830652e-2 5.2830652e-2
1.4863998e-2 2.027011e-1 4.8110307e-2 4.8110307e-2
2.9727997e-2 2.027011e-1 4.361094e-2 4.361094e-2
4.4591995e-2 2.027011e-1 3.9332481e-2 3.9332481e-2
5.9455994e-2 2.027011e-1 3.5274948e-2 3.5274948e-2
7.4319992e-2 2.027011e-1 3.1438402e-2 3.1438402e-2
8.918399e-2 2.027011e-1 2.7822754e-2 2.7822754e-2
1.04047989e-1 2.027011e-1 2.442804e-2 2.442804e-2
1.18911987e-1 2.027011e-1 2.1254272e-2 2.1254272e-2
1.33775986e-1 2.027011e-1 1.8301468e-2 1.8301468e-2
1.4863998e-1 2.027011e-1 1.5569572e-2 1.5569572e-2
1.6350398e-1 2.027011e-1 1.3058632e-2 1.3058632e-2
1.7836798e-1 2.027011e-1 1.0768625e-2 1.0768625e-2
1.9323198e-1 2.027011e-1 8.699557e-3 8.699557e-3
2.0809598e-1 2.027011e-1 6.851427e-3 6.851427e-3
2.2295998e-1 2.027011e-1 5.224236e-3 5.224236e-3
2.3782397e-1 2.027011e-1 3.817982e-3 3.817982e-3
2.5268797e-1 2.027011e-1 2.632668e-3 2.632668e-3
2.6755197e-1 2.027011e-1 1.66829e-3 1.66829e-3
2.8241597e-1 2.027011e-1 9.24852e-4 9.24852e-4
2.9727997e-1 2.027011e-1 4.02353e-4 4.02353e-4
3.1214397e-1 2.027011e-1 1.0079e-4 1.0079e-4
3.2700797e-1 2.027011e-1 2.0168e-5 2.0168e-5
3.4187196e-1 2.027011e-1 1.60484e-4 1.60484e-4
3.5673596e-1 2.027011e-1 5.21738e-4 5.21738e-4
3.7159996e-1 2.027011e-1 1.103923e-3 1.103923e-3
3.8646396e-1 2.027011e-1 1.907062e-3 1.907062e-3
4.0132796e-1 2.027011e-1 2.931125e-3 2.931125e-3
4.1619196e-1 2.027011e-1 4.176143e-3 4.176143e-3
4.3105595e-1 2.027011e-1 5.642076e-3 5.642076e-3
4.4591995e-1 2.027011e-1 7.328966e-3 7.328966e-3
4.6078395e-1 2.027011e-1 9.236795e-3 9.236795e-3
4.7564795e-1 2.027011e-1 1.1365549e-2 1.1365549e-2
4.9051195e-1 2.027011e-1 1.371525e-2 1.371525e-2
5.0537595e-1 2.027011e-1 1.6285896e-2 1.6285896e-2
5.2023994e-1 2.027011e-1 1.9077454e-2 1.9077454e-2
5.3510394e-1 2.027011e-1 2.2089975e-2 2.2089975e-2
5.4996794e-1 2.027011e-1 2.5323442e-2 2.5323442e-2
5.6483194e-1 2.027011e-1 2.8777834e-2 2.8777834e-2
5.7969594e-1 2.027011e-1 3.2453157e-2 3.2453157e-2
5.9455994e-1 2.027011e-1 3.6349496e-2 3.6349496e-2
6.0942393e-1 2.027011e-1 4.0466699e-2 4.0466699e-2
6.2428793e-1 2.027011e-1 4.4804788e-2 4.4804788e-2
6.3915193e-1 2.027011e-1 4.9363893e-2 4.9363893e-2
6.5401593e-1 2.027011e-1 5.4143938e-2 5.4143938e-2
6.6887993e-1 2.027011e-1 5.9144937e-2 5.9144937e-2
6.8374393e-1 2.027011e-1 6.4366739e-2 6.4366739e-2
6.9860793e-1 2.027011e-1 6.9809634e-2 6.9809634e-2
7.1347192e-1 2.027011e-1 7.5473404e-2 7.5473404e-2
7.2833592e-1 2.027011e-1 8.1358124e-2 8.1358124e-2
7.4319992e-1 2.027011e-1 8.7463774e-2 8.7463774e-2
7.5806392e-1 2.027011e-1 9.3790373e-2 9.3790373e-2
7.7292792e-1 2.027011e-1 1.00337863e-1 1.00337863e-1
7.8779192e-1 2.027011e-1 1.07106354e-1 1.07106354e-1
8.0265591e-1 2.027011e-1 1.1409581e-1 1.1409581e-1
8.1751991e-1 2.027011e-1 1.2130606e-1 1.2130606e-1
8.3238391e-1 2.027011e-1 1.287374e-1 1.287374e-1
8.4724791e-1 2.027011e-1 1.363896e-1 1.363896e-1
8.6211191e-1 2.027011e-1 1.4426283e-1 1.4426283e-1
8.769759e-1 2.027011e-1 1.5235687e-1 1.5235687e-1
8.918399e-1 2.027011e-1 1.6067194e-1 1.6067194e-1
9.067039e-1 2.027011e-1 1.6920793e-1 1.6920793e-1
9.215679e-1 2.027011e-1 1.779648e-1 1.779648e-1
9.364319e-1 2.027011e-1 1.8694261e-1 1.8694261e-1
9.512959e-1 2.027011e-1 1.9614145e-1 1.9614145e-1
9.661599e-1 2.027011e-1 2.0556123e-1 2.0556123e-1
9.810239e-1 2.027011e-1 2.1520181e-1 2.1520181e-1
9.958879e-1 2.027011e-1 2.2506349e-1 2.2506349e-1
1.01075189e0 2.027011e-1 2.3514612e-1 2.3514612e-1
1.02561589e0 2.027011e-1 2.4544946e-1 2.4544946e-1
1.04047989e0 2.027011e-1 2.559739e-1 2.559739e-1
1.05534389e0 2.027011e-1 2.667193e-1 2.667193e-1
1.07020789e0 2.027011e-1 2.7768556e-1 2.7768556e-1
1.08507188e0 2.027011e-1 2.8887277e-1 2.8887277e-1
1.09993588e0 2.027011e-1 3.00281e-1 3.00281e-1

0.0e0 2.094578e-1 5.2814027e-2 5.2814027e-2
1.4863998e-2 2.094578e-1 4.8093683e-2 4.8093683e-2
2.9727997e-2 2.094578e-1 4.3594316e-2 4.3594316e-2
4.4591995e-2 2.094578e-1 3.9315858e-2 3.9315858e-2
5.9455994e-2 2.094578e-1 3.5258324e-2 3.5258324e-2
7.4319992e-2 2.094578e-1 3.1421777e-2 3.1421777e-2
8.918399e-2 2.094578e-1 2.7806131e-2 2.7806131e-2
1.04047989e-1 2.094578e-1 2.4411415e-2 2.4411415e-2
1.18911987e-1 2.094578e-1 2.1237648e-2 2.1237648e-2
1.33775986e-1 2.094578e-1 1.8284843e-2 1.8284843e-2
1.4863998e-1 2.094578e-1 1.5552948e-2 1.5552948e-2
1.6350398e-1 2.094578e-1 1.3042001e-2 1.3042001e-2
1.7836798e-1 2.094578e-1 1.0751994e-2 1.0751994e-2
1.9323198e-1 2.094578e-1 8.682925e-3 8.682925e-3
2.0809598e-1 2.094578e-1 6.834796e-3 6.834796e-3
2.2295998e-1 2.094578e-1 5.207603e-3 5.207603e-3
2.3782397e-1 2.094578e-1 3.80135e-3 3.80135e-3
2.5268797e-1 2.094578e-1 2.616035e-3 2.616035e-3
2.6755197e-1 2.094578e-1 1.651659e-3 1.651659e-3
2.8241597e-1 2.094578e-1 9.08221e-4 9.08221e-4
2.9727997e-1 2.094578e-1 3.85722e-4 3.85722e-4
3.1214397e-1 2.094578e-1 8.4161e-5 8.4161e-5
3.2700797e-1 2.094578e-1 3.539e-6 3.539e-6
3.4187196e-1 2.094578e-1 1.43852e-4 1.43852e-4
3.5673596e-1 2.094578e-1 5.05113e-4 5.05113e-4
3.7159996e-1 2.094578e-1 1.087297e-3 1.087297e-3
3.8646396e-1 2.094578e-1 1.890437e-3 1.890437e-3
4.0132796e-1 2.094578e-1 2.9145e-3 2.9145e-3
4.1619196e-1 2.094578e-1 4.159518e-3 4.159518e-3
4.3105595e-1 2.094578e-1 5.625453e-3 5.625453e-3
4.4591995e-1 2.094578e-1 7.312341e-3 7.312341e-3
4.6078395e-1 2.094578e-1 9.220172e-3 9.220172e-3
4.7564795e-1 2.094578e-1 1.1348924e-2 1.1348924e-2
4.9051195e-1 2.094578e-1 1.3698624e-2 1.3698624e-2
5.0537595e-1 2.094578e-1 1.6269272e-2 1.6269272e-2
5.2023994e-1 2.094578e-1 1.906083e-2 1.906083e-2
5.3510394e-1 2.094578e-1 2.207335e-2 2.207335e-2
5.4996794e-1 2.094578e-1 2.5306818e-2 2.5306818e-2
5.6483194e-1 2.094578e-1 2.8761179e-2 2.8761179e-2
5.7969594e-1 2.094578e-1 3.2436502e-2 3.2436502e-2
5.9455994e-1 2.094578e-1 3.6332841e-2 3.6332841e-2
6.0942393e-1 2.094578e-1 4.0450044e-2 4.0450044e-2
6.2428793e-1 2.094578e-1 4.4788133e-2 4.4788133e-2
6.3915193e-1 2.094578e-1 4.9347238e-2 4.9347238e-2
6.5401593e-1 2.094578e-1 5.4127283e-2 5.4127283e-2
6.6887993e-1 2.094578e-1 5.9128282e-2 5.9128282e-2
6.8374393e-1 2.094578e-1 6.4350084e-2 6.4350084e-2
6.9860793e-1 2.094578e-1 6.9792986e-2 6.9792986e-2
7.1347192e-1 2.094578e-1 7.5456744e-2 7.5456744e-2
7.2833592e-1 2.094578e-1 8.1341464e-2 8.1341464e-2
7.4319992e-1 2.094578e-1 8.7447115e-2 8.7447115e-2
7.5806392e-1 2.094578e-1 9.3773724e-2 9.3773724e-2
7.7292792e-1 2.094578e-1 1.00321214e-1 1.00321214e-1
7.8779192e-1 2.094578e-1 1.07089705e-1 1.07089705e-1
8.0265591e-1 2.094578e-1 1.1407915e-1 1.1407915e-1
8.1751991e-1 2.094578e-1 1.212894e-1 1.212894e-1
8.3238391e-1 2.094578e-1 1.2872073e-1 1.2872073e-1
8.4724791e-1 2.094578e-1 1.3637296e-1 1.3637296e-1
8.6211191e-1 2.094578e-1 1.4424619e-1 1.4424619e-1
8.769759e-1 2.094578e-1 1.5234023e-1 1.5234023e-1
8.918399e-1 2.094578e-1 1.6065527e-1 1.6065527e-1
9.067039e-1 2.094578e-1 1.6919127e-1 1.6919127e-1
9.215679e-1 2.094578e-1 1.7794814e-1 1.7794814e-1
9.364319e-1 2.094578e-1 1.8692595e-1 1.8692595e-1
9.512959e-1 2.094578e-1 1.9612479e-1 1.9612479e-1
9.661599e-1 2.094578e-1 2.0554457e-1 2.0554457e-1
9.810239e-1 2.094578e-1 2.1518523e-1 2.1518523e-1
9.958879e-1 2.094578e-1 2.2504683e-1 2.2504683e-1
1.01075189e0 2.094578e-1 2.3512946e-1 2.3512946e-1
1.02561589e0 2.094578e-1 2.454328e-1 2.454328e-1
1.04047989e0 2.094578e-1 2.5595724e-1 2.5595724e-1
1.05534389e0 2.094578e-1 2.6670264e-1 2.6670264e-1
1.07020789e0 2.094578e-1 2.776689e-1 2.776689e-1
1.08507188e0 2.094578e-1 2.8885611e-1 2.8885611e-1
1.09993588e0 2.094578e-1 3.0026434e-1 3.0026434e-1

0.0e0 2.162145e-1 5.2853555e-2 5.2853555e-2
1.4863998e-2 2.162145e-1 4.8133217e-2 4.8133217e-2
2.9727997e-2 2.162145e-1 4.363385e-2 4.363385e-2
4.4591995e-2 2.162145e-1 3.9355385e-2 3.9355385e-2
5.9455994e-2 2.162145e-1 3.529786e-2 3.529786e-2
7.4319992e-2 2.162145e-1 3.1461313e-2 3.1461313e-2
8.918399e-2 2.162145e-1 2.7845659e-2 2.7845659e-2
1.04047989e-1 2.162145e-1 2.445095e-2 2.445095e-2
1.18911987e-1 2.162145e-1 2.1277176e-2 2.1277176e-2
1.33775986e-1 2.162145e-1 1.8324371e-2 1.8324371e-2
1.4863998e-1 2.162145e-1 1.5592484e-2 1.5592484e-2
1.6350398e-1 2.162145e-1 1.3081535e-2 1.3081535e-2
1.7836798e-1 2.162145e-1 1.0791528e-2 1.0791528e-2
1.9323198e-1 2.162145e-1 8.722461e-3 8.722461e-3
2.0809598e-1 2.162145e-1 6.87433e-3 6.87433e-3
2.2295998e-1 2.162145e-1 5.247139e-3 5.247139e-3
2.3782397e-1 2.162145e-1 3.840886e-3 3.840886e-3
2.5268797e-1 2.162145e-1 2.655571e-3 2.655571e-3
2.6755197e-1 2.162145e-1 1.691194e-3 1.691194e-3
2.8241597e-1 2.162145e-1 9.47754e-4 9.47754e-4
2.9727997e-1 2.162145e-1 4.25252e-4 4.25252e-4
3.1214397e-1 2.162145e-1 1.23691e-4 1.23691e-4
3.2700797e-1 2.162145e-1 4.3068e-5 4.3068e-5
3.4187196e-1 2.162145e-1 1.83385e-4 1.83385e-4
3.5673596e-1 2.162145e-1 5.44649e-4 5.44649e-4
3.7159996e-1 2.162145e-1 1.126833e-3 1.126833e-3
3.8646396e-1 2.162145e-1 1.929964e-3 1.929964e-3
4.0132796e-1 2.162145e-1 2.954036e-3 2.954036e-3
4.1619196e-1 2.162145e-1 4.199045e-3 4.199045e-3
4.3105595e-1 2.162145e-1 5.66498e-3 5.66498e-3
4.4591995e-1 2.162145e-1 7.351877e-3 7.351877e-3
4.6078395e-1 2.162145e-1 9.2597e-3 9.2597e-3
4.7564795e-1 2.162145e-1 1.1388452e-2 1.1388452e-2
4.9051195e-1 2.162145e-1 1.3738159e-2 1.3738159e-2
5.0537595e-1 2.162145e-1 1.6308801e-2 1.6308801e-2
5.2023994e-1 2.162145e-1 1.9100359e-2 1.9100359e-2
5.3510394e-1 2.162145e-1 2.2112886e-2 2.2112886e-2
5.4996794e-1 2.162145e-1 2.5346346e-2 2.5346346e-2
5.6483194e-1 2.162145e-1 2.8800737e-2 2.8800737e-2
5.7969594e-1 2.162145e-1 3.247606e-2 3.247606e-2
5.9455994e-1 2.162145e-1 3.6372392e-2 3.6372392e-2
6.0942393e-1 2.162145e-1 4.0489603e-2 4.0489603e-2
6.2428793e-1 2.162145e-1 4.4827692e-2 4.4827692e-2
6.3915193e-1 2.162145e-1 4.9386789e-2 4.9386789e-2
6.5401593e-1 2.162145e-1 5.4166841e-2 5.4166841e-2
6.6887993e-1 2.162145e-1 5.9167833e-2 5.9167833e-2
6.8374393e-1 2.162145e-1 6.4389635e-2 6.4389635e-2
6.9860793e-1 2.162145e-1 6.983254e-2 6.983254e-2
7.1347192e-1 2.162145e-1 7.54963e-2 7.54963e-2
7.2833592e-1 2.162145e-1 8.1381009e-2 8.1381009e-2
7.4319992e-1 2.162145e-1 8.7486679e-2 8.7486679e-2
7.5806392e-1 2.162145e-1 9.381328e-2 9.381328e-2
7.7292792e-1 2.162145e-1 1.00360759e-1 1.00360759e-1
7.8779192e-1 2.162145e-1 1.0712926e-1 1.0712926e-1
8.0265591e-1 2.162145e-1 1.141187e-1 1.141187e-1
8.1751991e-1 2.162145e-1 1.2132895e-1 1.2132895e-1
8.3238391e-1 2.162145e-1 1.287603e-1 1.287603e-1
8.4724791e-1 2.162145e-1 1.364125e-1 1.364125e-1
8.6211191e-1 2.162145e-1 1.4428574e-1 1.4428574e-1
8.769759e-1 2.162145e-1 1.5237978e-1 1.5237978e-1
8.918399e-1 2.162145e-1 1.6069482e-1 1.6069482e-1
9.067039e-1 2.162145e-1 1.6923082e-1 1.6923082e-1
9.215679e-1 2.162145e-1 1.7798769e-1 1.7798769e-1
9.364319e-1 2.162145e-1 1.869655e-1 1.869655e-1
9.512959e-1 2.162145e-1 1.9616434e-1 1.9616434e-1
9.661599e-1 2.162145e-1 2.0558412e-1 2.0558412e-1
9.810239e-1 2.162145e-1 2.1522478e-1 2.1522478e-1
9.958879e-1 2.162145e-1 2.2508638e-1 2.2508638e-1
1.01075189e0 2.162145e-1 2.35169e-1 2.35169e-1
1.02561589e0 2.162145e-1 2.4547235e-1 2.4547235e-1
1.04047989e0 2.162145e-1 2.559968e-1 2.559968e-1
1.05534389e0 2.162145e-1 2.6674219e-1 2.6674219e-1
1.07020789e0 2.162145e-1 2.7770845e-1 2.7770845e-1
1.08507188e0 2.162145e-1 2.8889566e-1 2.8889566e-1
1.09993588e0 2.162145e-1 3.003039e-1 3.003039e-1

0.0e0 2.2297119e-1 5.2948541e-2 5.2948541e-2
1.4863998e-2 2.2297119e-1 4.8228204e-2 4.8228204e-2
2.9727997e-2 2.2297119e-1 4.3728838e-2 4.3728838e-2
4.4591995e-2 2.2297119e-1 3.9450371e-2 3.9450371e-2
5.9455994e-2 2.2297119e-1 3.5392847e-2 3.5392847e-2
7.4319992e-2 2.2297119e-1 3.1556299e-2 3.1556299e-2
8.918399e-2 2.2297119e-1 2.7940645e-2 2.7940645e-2
1.04047989e-1 2.2297119e-1 2.4545937e-2 2.4545937e-2
1.18911987e-1 2.2297119e-1 2.1372162e-2 2.1372162e-2
1.33775986e-1 2.2297119e-1 1.8419357e-2 1.8419357e-2
1.4863998e-1 2.2297119e-1 1.568747e-2 1.568747e-2
1.6350398e-1 2.2297119e-1 1.3176517e-2 1.3176517e-2
1.7836798e-1 2.2297119e-1 1.0886511e-2 1.0886511e-2
1.9323198e-1 2.2297119e-1 8.817444e-3 8.817444e-3
2.0809598e-1 2.2297119e-1 6.969313e-3 6.969313e-3
2.2295998e-1 2.2297119e-1 5.342122e-3 5.342122e-3
2.3782397e-1 2.2297119e-1 3.935869e-3 3.935869e-3
2.5268797e-1 2.2297119e-1 2.750554e-3 2.750554e-3
2.6755197e-1 2.2297119e-1 1.786177e-3 1.786177e-3
2.8241597e-1 2.2297119e-1 1.04274e-3 1.04274e-3
2.9727997e-1 2.2297119e-1 5.20238e-4 5.20238e-4
3.1214397e-1 2.2297119e-1 2.18677e-4 2.18677e-4
3.2700797e-1 2.2297119e-1 1.38055e-4 1.38055e-4
3.4187196e-1 2.2297119e-1 2.7837e-4 2.7837e-4
3.5673596e-1 2.2297119e-1 6.39626e-4 6.39626e-4
3.7159996e-1 2.2297119e-1 1.221819e-3 1.221819e-3
3.8646396e-1 2.2297119e-1 2.024951e-3 2.024951e-3
4.0132796e-1 2.2297119e-1 3.049013e-3 3.049013e-3
4.1619196e-1 2.2297119e-1 4.29403e-3 4.29403e-3
4.3105595e-1 2.2297119e-1 5.759966e-3 5.759966e-3
4.4591995e-1 2.2297119e-1 7.446857e-3 7.446857e-3
4.6078395e-1 2.2297119e-1 9.354684e-3 9.354684e-3
4.7564795e-1 2.2297119e-1 1.1483438e-2 1.1483438e-2
4.9051195e-1 2.2297119e-1 1.3833145e-2 1.3833145e-2
5.0537595e-1 2.2297119e-1 1.6403787e-2 1.6403787e-2
5.2023994e-1 2.2297119e-1 1.9195343e-2 1.9195343e-2
5.3510394e-1 2.2297119e-1 2.2207864e-2 2.2207864e-2
5.4996794e-1 2.2297119e-1 2.5441331e-2 2.5441331e-2
5.6483194e-1 2.2297119e-1 2.889573e-2 2.889573e-2
5.7969594e-1 2.2297119e-1 3.2571031e-2 3.2571031e-2
5.9455994e-1 2.2297119e-1 3.646737e-2 3.646737e-2
6.0942393e-1 2.2297119e-1 4.0584573e-2 4.0584573e-2
6.2428793e-1 2.2297119e-1 4.4922662e-2 4.4922662e-2
6.3915193e-1 2.2297119e-1 4.9481767e-2 4.9481767e-2
6.5401593e-1 2.2297119e-1 5.4261812e-2 5.4261812e-2
6.6887993e-1 2.2297119e-1 5.9262811e-2 5.9262811e-2
6.8374393e-1 2.2297119e-1 6.4484613e-2 6.4484613e-2
6.9860793e-1 2.2297119e-1 6.9927501e-2 6.9927501e-2
7.1347192e-1 2.2297119e-1 7.559128e-2 7.559128e-2
7.2833592e-1 2.2297119e-1 8.1476001e-2 8.1476001e-2
7.4319992e-1 2.2297119e-1 8.758165e-2 8.758165e-2
7.5806392e-1 2.2297119e-1 9.390825e-2 9.390825e-2
7.7292792e-1 2.2297119e-1 1.0045573e-1 1.0045573e-1
7.8779192e-1 2.2297119e-1 1.07224231e-1 1.07224231e-1
8.0265591e-1 2.2297119e-1 1.1421368e-1 1.1421368e-1
8.1751991e-1 2.2297119e-1 1.2142393e-1 1.2142393e-1
8.3238391e-1 2.2297119e-1 1.2885527e-1 1.2885527e-1
8.4724791e-1 2.2297119e-1 1.3650748e-1 1.3650748e-1
8.6211191e-1 2.2297119e-1 1.4438072e-1 1.4438072e-1
8.769759e-1 2.2297119e-1 1.5247475e-1 1.5247475e-1
8.918399e-1 2.2297119e-1 1.6078981e-1 1.6078981e-1
9.067039e-1 2.2297119e-1 1.6932579e-1 1.6932579e-1
9.215679e-1 2.2297119e-1 1.7808266e-1 1.7808266e-1
9.364319e-1 2.2297119e-1 1.8706047e-1 1.8706047e-1
9.512959e-1 2.2297119e-1 1.9625931e-1 1.9625931e-1
9.661599e-1 2.2297119e-1 2.056791e-1 2.056791e-1
9.810239e-1 2.2297119e-1 2.1531975e-1 2.1531975e-1
9.958879e-1 2.2297119e-1 2.2518135e-1 2.2518135e-1
1.01075189e0 2.2297119e-1 2.3526398e-1 2.3526398e-1
1.02561589e0 2.2297119e-1 2.4556732e-1 2.4556732e-1
1.04047989e0 2.2297119e-1 2.5609177e-1 2.5609177e-1
1.05534389e0 2.2297119e-1 2.6683716e-1 2.6683716e-1
1.07020789e0 2.2297119e-1 2.7780342e-1 2.7780342e-1
1.08507188e0 2.2297119e-1 2.8899063e-1 2.8899063e-1
1.09993588e0 2.2297119e-1 3.0039886e-1 3.0039886e-1

0.0e0 2.2972789e-1 5.3098268e-2 5.3098268e-2
1.4863998e-2 2.2972789e-1 4.8377931e-2 4.8377931e-2
2.9727997e-2 2.2972789e-1 4.3878564e-2 4.3878564e-2
4.4591995e-2 2.2972789e-1 3.9600099e-2 3.9600099e-2
5.9455994e-2 2.2972789e-1 3.5542564e-2 3.5542564e-2
7.4319992e-2 2.2972789e-1 3.1706017e-2 3.1706017e-2
8.918399e-2 2.2972789e-1 2.8090372e-2 2.8090372e-2
1.04047989e-1 2.2972789e-1 2.4695656e-2 2.4695656e-2
1.18911987e-1 2.2972789e-1 2.1521896e-2 2.1521896e-2
1.33775986e-1 2.2972789e-1 1.8569084e-2 1.8569084e-2
1.4863998e-1 2.2972789e-1 1.5837196e-2 1.5837196e-2
1.6350398e-1 2.2972789e-1 1.332625e-2 1.332625e-2
1.7836798e-1 2.2972789e-1 1.1036243e-2 1.1036243e-2
1.9323198e-1 2.2972789e-1 8.967175e-3 8.967175e-3
2.0809598e-1 2.2972789e-1 7.119044e-3 7.119044e-3
2.2295998e-1 2.2972789e-1 5.491853e-3 5.491853e-3
2.3782397e-1 2.2972789e-1 4.085599e-3 4.085599e-3
2.5268797e-1 2.2972789e-1 2.900285e-3 2.900285e-3
2.6755197e-1 2.2972789e-1 1.935907e-3 1.935907e-3
2.8241597e-1 2.2972789e-1 1.19247e-3 1.19247e-3
2.9727997e-1 2.2972789e-1 6.69969e-4 6.69969e-4
3.1214397e-1 2.2972789e-1 3.68411e-4 3.68411e-4
3.2700797e-1 2.2972789e-1 2.87788e-4 2.87788e-4
3.4187196e-1 2.2972789e-1 4.28104e-4 4.28104e-4
3.5673596e-1 2.2972789e-1 7.89352e-4 7.89352e-4
3.7159996e-1 2.2972789e-1 1.371545e-3 1.371545e-3
3.8646396e-1 2.2972789e-1 2.174677e-3 2.174677e-3
4.0132796e-1 2.2972789e-1 3.198747e-3 3.198747e-3
4.1619196e-1 2.2972789e-1 4.443765e-3 4.443765e-3
4.3105595e-1 2.2972789e-1 5.909692e-3 5.909692e-3
4.4591995e-1 2.2972789e-1 7.59659e-3 7.59659e-3
4.6078395e-1 2.2972789e-1 9.504411e-3 9.504411e-3
4.7564795e-1 2.2972789e-1 1.1633165e-2 1.1633165e-2
4.9051195e-1 2.2972789e-1 1.3982864e-2 1.3982864e-2
5.0537595e-1 2.2972789e-1 1.6553522e-2 1.6553522e-2
5.2023994e-1 2.2972789e-1 1.934507e-2 1.934507e-2
5.3510394e-1 2.2972789e-1 2.2357591e-2 2.2357591e-2
5.4996794e-1 2.2972789e-1 2.5591058e-2 2.5591058e-2
5.6483194e-1 2.2972789e-1 2.9045465e-2 2.9045465e-2
5.7969594e-1 2.2972789e-1 3.2720728e-2 3.2720728e-2
5.9455994e-1 2.2972789e-1 3.6617067e-2 3.6617067e-2
6.0942393e-1 2.2972789e-1 4.073427e-2 4.073427e-2
6.2428793e-1 2.2972789e-1 4.5072359e-2 4.5072359e-2
6.3915193e-1 2.2972789e-1 4.9631464e-2 4.9631464e-2
6.5401593e-1 2.2972789e-1 5.4411508e-2 5.4411508e-2
6.6887993e-1 2.2972789e-1 5.9412508e-2 5.9412508e-2
6.8374393e-1 2.2972789e-1 6.463431e-2 6.463431e-2
6.9860793e-1 2.2972789e-1 7.0077205e-2 7.0077205e-2
7.1347192e-1 2.2972789e-1 7.5740965e-2 7.5740965e-2
7.2833592e-1 2.2972789e-1 8.1625685e-2 8.1625685e-2
7.4319992e-1 2.2972789e-1 8.7731335e-2 8.7731335e-2
7.5806392e-1 2.2972789e-1 9.4057956e-2 9.4057956e-2
7.7292792e-1 2.2972789e-1 1.00605435e-1 1.00605435e-1
7.8779192e-1 2.2972789e-1 1.07373935e-1 1.07373935e-1
8.0265591e-1 2.2972789e-1 1.1436337e-1 1.1436337e-1
8.1751991e-1 2.2972789e-1 1.2157362e-1 1.2157362e-1
8.3238391e-1 2.2972789e-1 1.2900496e-1 1.2900496e-1
8.4724791e-1 2.2972789e-1 1.3665718e-1 1.3665718e-1
8.6211191e-1 2.2972789e-1 1.4453041e-1 1.4453041e-1
8.769759e-1 2.2972789e-1 1.5262445e-1 1.5262445e-1
8.918399e-1 2.2972789e-1 1.609395e-1 1.609395e-1
9.067039e-1 2.2972789e-1 1.6947548e-1 1.6947548e-1
9.215679e-1 2.2972789e-1 1.7823242e-1 1.7823242e-1
9.364319e-1 2.2972789e-1 1.8721016e-1 1.8721016e-1
9.512959e-1 2.2972789e-1 1.9640907e-1 1.9640907e-1
9.661599e-1 2.2972789e-1 2.0582886e-1 2.0582886e-1
9.810239e-1 2.2972789e-1 2.1546944e-1 2.1546944e-1
9.958879e-1 2.2972789e-1 2.2533104e-1 2.2533104e-1
1.01075189e0 2.2972789e-1 2.3541367e-1 2.3541367e-1
1.02561589e0 2.2972789e-1 2.4571701e-1 2.4571701e-1
1.04047989e0 2.2972789e-1 2.5624146e-1 2.5624146e-1
1.05534389e0 2.2972789e-1 2.6698685e-1 2.6698685e-1
1.07020789e0 2.2972789e-1 2.7795311e-1 2.7795311e-1
1.08507188e0 2.2972789e-1 2.8914032e-1 2.8914032e-1
1.09993588e0 2.2972789e-1 3.0054855e-1 3.0054855e-1

0.0e0 2.364846e-1 5.3301965e-2 5.3301965e-2
1.4863998e-2 2.364846e-1 4.8581628e-2 4.8581628e-2
2.9727997e-2 2.364846e-1 4.408226e-2 4.408226e-2
4.4591995e-2 2.364846e-1 3.9803795e-2 3.9803795e-2
5.9455994e-2 2.364846e-1 3.574627e-2 3.574627e-2
7.4319992e-2 2.364846e-1 3.1909723e-2 3.1909723e-2
8.918399e-2 2.364846e-1 2.8294067e-2 2.8294067e-2
1.04047989e-1 2.364846e-1 2.489936e-2 2.489936e-2
1.18911987e-1 2.364846e-1 2.1725586e-2 2.1725586e-2
1.33775986e-1 2.364846e-1 1.8772789e-2 1.8772789e-2
1.4863998e-1 2.364846e-1 1.6040894e-2 1.6040894e-2
1.6350398e-1 2.364846e-1 1.3529951e-2 1.3529951e-2
1.7836798e-1 2.364846e-1 1.1239943e-2 1.1239943e-2
1.9323198e-1 2.364846e-1 9.170876e-3 9.170876e-3
2.0809598e-1 2.364846e-1 7.322745e-3 7.322745e-3
2.2295998e-1 2.364846e-1 5.695554e-3 5.695554e-3
2.3782397e-1 2.364846e-1 4.289299e-3 4.289299e-3
2.5268797e-1 2.364846e-1 3.103986e-3 3.103986e-3
2.6755197e-1 2.364846e-1 2.139609e-3 2.139609e-3
2.8241597e-1 2.364846e-1 1.39617e-3 1.39617e-3
2.9727997e-1 2.364846e-1 8.7367e-4 8.7367e-4
3.1214397e-1 2.364846e-1 5.72105e-4 5.72105e-4
3.2700797e-1 2.364846e-1 4.91483e-4 4.91483e-4
3.4187196e-1 2.364846e-1 6.318e-4 6.318e-4
3.5673596e-1 2.364846e-1 9.93057e-4 9.93057e-4
3.7159996e-1 2.364846e-1 1.575243e-3 1.575243e-3
3.8646396e-1 2.364846e-1 2.378375e-3 2.378375e-3
4.0132796e-1 2.364846e-1 3.402444e-3 3.402444e-3
4.1619196e-1 2.364846e-1 4.647462e-3 4.647462e-3
4.3105595e-1 2.364846e-1 6.11339e-3 6.11339e-3
4.4591995e-1 2.364846e-1 7.800287e-3 7.800287e-3
4.6078395e-1 2.364846e-1 9.708118e-3 9.708118e-3
4.7564795e-1 2.364846e-1 1.1836862e-2 1.1836862e-2
4.9051195e-1 2.364846e-1 1.418657e-2 1.418657e-2
5.0537595e-1 2.364846e-1 1.6757219e-2 1.6757219e-2
5.2023994e-1 2.364846e-1 1.9548767e-2 1.9548767e-2
5.3510394e-1 2.364846e-1 2.2561296e-2 2.2561296e-2
5.4996794e-1 2.364846e-1 2.5794763e-2 2.5794763e-2
5.6483194e-1 2.364846e-1 2.9249162e-2 2.9249162e-2
5.7969594e-1 2.364846e-1 3.292444e-2 3.292444e-2
5.9455994e-1 2.364846e-1 3.682078e-2 3.682078e-2
6.0942393e-1 2.364846e-1 4.0937982e-2 4.0937982e-2
6.2428793e-1 2.364846e-1 4.5276071e-2 4.5276071e-2
6.3915193e-1 2.364846e-1 4.9835176e-2 4.9835176e-2
6.5401593e-1 2.364846e-1 5.461522e-2 5.461522e-2
6.6887993e-1 2.364846e-1 5.961622e-2 5.961622e-2
6.8374393e-1 2.364846e-1 6.4838022e-2 6.4838022e-2
6.9860793e-1 2.364846e-1 7.0280916e-2 7.0280916e-2
7.1347192e-1 2.364846e-1 7.5944687e-2 7.5944687e-2
7.2833592e-1 2.364846e-1 8.1829407e-2 8.1829407e-2
7.4319992e-1 2.364846e-1 8.7935056e-2 8.7935056e-2
7.5806392e-1 2.364846e-1 9.4261656e-2 9.4261656e-2
7.7292792e-1 2.364846e-1 1.00809146e-1 1.00809146e-1
7.8779192e-1 2.364846e-1 1.07577637e-1 1.07577637e-1
8.0265591e-1 2.364846e-1 1.145671e-1 1.145671e-1
8.1751991e-1 2.364846e-1 1.2177734e-1 1.2177734e-1
8.3238391e-1 2.364846e-1 1.2920868e-1 1.2920868e-1
8.4724791e-1 2.364846e-1 1.3686089e-1 1.3686089e-1
8.6211191e-1 2.364846e-1 1.4473412e-1 1.4473412e-1
8.769759e-1 2.364846e-1 1.5282816e-1 1.5282816e-1
8.918399e-1 2.364846e-1 1.6114322e-1 1.6114322e-1
9.067039e-1 2.364846e-1 1.6967921e-1 1.6967921e-1
9.215679e-1 2.364846e-1 1.7843613e-1 1.7843613e-1
9.364319e-1 2.364846e-1 1.8741394e-1 1.8741394e-1
9.512959e-1 2.364846e-1 1.9661278e-1 1.9661278e-1
9.661599e-1 2.364846e-1 2.0603256e-1 2.0603256e-1
9.810239e-1 2.364846e-1 2.1567314e-1 2.1567314e-1
9.958879e-1 2.364846e-1 2.2553474e-1 2.2553474e-1
1.01075189e0 2.364846e-1 2.3561737e-1 2.3561737e-1
1.02561589e0 2.364846e-1 2.4592072e-1 2.4592072e-1
1.04047989e0 2.364846e-1 2.5644516e-1 2.5644516e-1
1.05534389e0 2.364846e-1 2.6719055e-1 2.6719055e-1
1.07020789e0 2.364846e-1 2.7815689e-1 2.7815689e-1
1.08507188e0 2.364846e-1 2.893441e-1 2.893441e-1
1.09993588e0 2.364846e-1 3.0075233e-1 3.0075233e-1

0.0e0 2.432413e-1 5.3560007e-2 5.3560007e-2
1.4863998e-2 2.432413e-1 4.883967e-2 4.883967e-2
2.9727997e-2 2.432413e-1 4.4340303e-2 4.4340303e-2
4.4591995e-2 2.432413e-1 4.0061836e-2 4.0061836e-2
5.9455994e-2 2.432413e-1 3.6004312e-2 3.6004312e-2
7.4319992e-2 2.432413e-1 3.2167764e-2 3.2167764e-2
8.918399e-2 2.432413e-1 2.855211e-2 2.855211e-2
1.04047989e-1 2.432413e-1 2.5157402e-2 2.5157402e-2
1.18911987e-1 2.432413e-1 2.1983627e-2 2.1983627e-2
1.33775986e-1 2.432413e-1 1.9030823e-2 1.9030823e-2
1.4863998e-1 2.432413e-1 1.6298935e-2 1.6298935e-2
1.6350398e-1 2.432413e-1 1.3787988e-2 1.3787988e-2
1.7836798e-1 2.432413e-1 1.1497981e-2 1.1497981e-2
1.9323198e-1 2.432413e-1 9.428911e-3 9.428911e-3
2.0809598e-1 2.432413e-1 7.58078e-3 7.58078e-3
2.2295998e-1 2.432413e-1 5.953589e-3 5.953589e-3
2.3782397e-1 2.432413e-1 4.547334e-3 4.547334e-3
2.5268797e-1 2.432413e-1 3.362021e-3 3.362021e-3
2.6755197e-1 2.432413e-1 2.397644e-3 2.397644e-3
2.8241597e-1 2.432413e-1 1.654205e-3 1.654205e-3
2.9727997e-1 2.432413e-1 1.131705e-3 1.131705e-3
3.1214397e-1 2.432413e-1 8.30144e-4 8.30144e-4
3.2700797e-1 2.432413e-1 7.49521e-4 7.49521e-4
3.4187196e-1 2.432413e-1 8.89835e-4 8.89835e-4
3.5673596e-1 2.432413e-1 1.251099e-3 1.251099e-3
3.7159996e-1 2.432413e-1 1.833282e-3 1.833282e-3
3.8646396e-1 2.432413e-1 2.636417e-3 2.636417e-3
4.0132796e-1 2.432413e-1 3.660486e-3 3.660486e-3
4.1619196e-1 2.432413e-1 4.905498e-3 4.905498e-3
4.3105595e-1 2.432413e-1 6.371432e-3 6.371432e-3
4.4591995e-1 2.432413e-1 8.05833e-3 8.05833e-3
4.6078395e-1 2.432413e-1 9.96615e-3 9.96615e-3
4.7564795e-1 2.432413e-1 1.2094902e-2 1.2094902e-2
4.9051195e-1 2.432413e-1 1.4444612e-2 1.4444612e-2
5.0537595e-1 2.432413e-1 1.7015251e-2 1.7015251e-2
5.2023994e-1 2.432413e-1 1.9806808e-2 1.9806808e-2
5.3510394e-1 2.432413e-1 2.2819337e-2 2.2819337e-2
5.4996794e-1 2.432413e-1 2.6052797e-2 2.6052797e-2
5.6483194e-1 2.432413e-1 2.9507204e-2 2.9507204e-2
5.7969594e-1 2.432413e-1 3.3182458e-2 3.3182458e-2
5.9455994e-1 2.432413e-1 3.707879e-2 3.707879e-2
6.0942393e-1 2.432413e-1 4.1196e-2 4.1196e-2
6.2428793e-1 2.432413e-1 4.553409e-2 4.553409e-2
6.3915193e-1 2.432413e-1 5.0093187e-2 5.0093187e-2
6.5401593e-1 2.432413e-1 5.4873239e-2 5.4873239e-2
6.6887993e-1 2.432413e-1 5.9874231e-2 5.9874231e-2
6.8374393e-1 2.432413e-1 6.5096033e-2 6.5096033e-2
6.9860793e-1 2.432413e-1 7.0538939e-2 7.0538939e-2
7.1347192e-1 2.432413e-1 7.62027e-2 7.62027e-2
7.2833592e-1 2.432413e-1 8.2087419e-2 8.2087419e-2
7.4319992e-1 2.432413e-1 8.819307e-2 8.819307e-2
7.5806392e-1 2.432413e-1 9.451967e-2 9.451967e-2
7.7292792e-1 2.432413e-1 1.0106715e-1 1.0106715e-1
7.8779192e-1 2.432413e-1 1.0783566e-1 1.0783566e-1
8.0265591e-1 2.432413e-1 1.148251e-1 1.148251e-1
8.1751991e-1 2.432413e-1 1.2203535e-1 1.2203535e-1
8.3238391e-1 2.432413e-1 1.2946669e-1 1.2946669e-1
8.4724791e-1 2.432413e-1 1.371189e-1 1.371189e-1
8.6211191e-1 2.432413e-1 1.4499214e-1 1.4499214e-1
8.769759e-1 2.432413e-1 1.5308618e-1 1.5308618e-1
8.918399e-1 2.432413e-1 1.6140123e-1 1.6140123e-1
9.067039e-1 2.432413e-1 1.6993723e-1 1.6993723e-1
9.215679e-1 2.432413e-1 1.7869414e-1 1.7869414e-1
9.364319e-1 2.432413e-1 1.8767195e-1 1.8767195e-1
9.512959e-1 2.432413e-1 1.9687079e-1 1.9687079e-1
9.661599e-1 2.432413e-1 2.0629057e-1 2.0629057e-1
9.810239e-1 2.432413e-1 2.1593115e-1 2.1593115e-1
9.958879e-1 2.432413e-1 2.2579276e-1 2.2579276e-1
1.01075189e0 2.432413e-1 2.3587538e-1 2.3587538e-1
1.02561589e0 2.432413e-1 2.4617873e-1 2.4617873e-1
1.04047989e0 2.432413e-1 2.5670317e-1 2.5670317e-1
1.05534389e0 2.432413e-1 2.6744856e-1 2.6744856e-1
1.07020789e0 2.432413e-1 2.784149e-1 2.784149e-1
1.08507188e0 2.432413e-1 2.8960211e-1 2.8960211e-1
1.09993588e0 2.432413e-1 3.0101035e-1 3.0101035e-1

0.0e0 2.49998e-1 5.3871309e-2 5.3871309e-2
1.4863998e-2 2.49998e-1 4.9150964e-2 4.9150964e-2
2.9727997e-2 2.49998e-1 4.4651598e-2 4.4651598e-2
4.4591995e-2 2.49998e-1 4.037314e-2 4.037314e-2
5.9455994e-2 2.49998e-1 3.6315605e-2 3.6315605e-2
7.4319992e-2 2.49998e-1 3.2479059e-2 3.2479059e-2
8.918399e-2 2.49998e-1 2.8863411e-2 2.8863411e-2
1.04047989e-1 2.49998e-1 2.5468698e-2 2.5468698e-2
1.18911987e-1 2.49998e-1 2.229493e-2 2.229493e-2
1.33775986e-1 2.49998e-1 1.9342125e-2 1.9342125e-2
1.4863998e-1 2.49998e-1 1.661023e-2 1.661023e-2
1.6350398e-1 2.49998e-1 1.4099286e-2 1.4099286e-2
1.7836798e-1 2.49998e-1 1.1809279e-2 1.1809279e-2
1.9323198e-1 2.49998e-1 9.740213e-3 9.740213e-3
2.0809598e-1 2.49998e-1 7.892082e-3 7.892082e-3
2.2295998e-1 2.49998e-1 6.264891e-3 6.264891e-3
2.3782397e-1 2.49998e-1 4.858638e-3 4.858638e-3
2.5268797e-1 2.49998e-1 3.673323e-3 3.673323e-3
2.6755197e-1 2.49998e-1 2.708946e-3 2.708946e-3
2.8241597e-1 2.49998e-1 1.965508e-3 1.965508e-3
2.9727997e-1 2.49998e-1 1.443008e-3 1.443008e-3
3.1214397e-1 2.49998e-1 1.141446e-3 1.141446e-3
3.2700797e-1 2.49998e-1 1.060823e-3 1.060823e-3
3.4187196e-1 2.49998e-1 1.20114e-3 1.20114e-3
3.5673596e-1 2.49998e-1 1.562393e-3 1.562393e-3
3.7159996e-1 2.49998e-1 2.144577e-3 2.144577e-3
3.8646396e-1 2.49998e-1 2.947717e-3 2.947717e-3
4.0132796e-1 2.49998e-1 3.971782e-3 3.971782e-3
4.1619196e-1 2.49998e-1 5.2168e-3 5.2168e-3
4.3105595e-1 2.49998e-1 6.682733e-3 6.682733e-3
4.4591995e-1 2.49998e-1 8.369623e-3 8.369623e-3
4.6078395e-1 2.49998e-1 1.027745e-2 1.027745e-2
4.7564795e-1 2.49998e-1 1.2406206e-2 1.2406206e-2
4.9051195e-1 2.49998e-1 1.4755907e-2 1.4755907e-2
5.0537595e-1 2.49998e-1 1.7326555e-2 1.7326555e-2
5.2023994e-1 2.49998e-1 2.0118112e-2 2.0118112e-2
5.3510394e-1 2.49998e-1 2.3130632e-2 2.3130632e-2
5.4996794e-1 2.49998e-1 2.6364099e-2 2.6364099e-2
5.6483194e-1 2.49998e-1 2.9818498e-2 2.9818498e-2
5.7969594e-1 2.49998e-1 3.3493784e-2 3.3493784e-2
5.9455994e-1 2.49998e-1 3.7390123e-2 3.7390123e-2
6.0942393e-1 2.49998e-1 4.1507326e-2 4.1507326e-2
6.2428793e-1 2.49998e-1 4.5845415e-2 4.5845415e-2
6.3915193e-1 2.49998e-1 5.040452e-2 5.040452e-2
6.5401593e-1 2.49998e-1 5.5184564e-2 5.5184564e-2
6.6887993e-1 2.49998e-1 6.0185564e-2 6.0185564e-2
6.8374393e-1 2.49998e-1 6.5407365e-2 6.5407365e-2
6.9860793e-1 2.49998e-1 7.0850267e-2 7.0850267e-2
7.1347192e-1 2.49998e-1 7.6514027e-2 7.6514027e-2
7.2833592e-1 2.49998e-1 8.2398747e-2 8.2398747e-2
7.4319992e-1 2.49998e-1 8.8504396e-2 8.8504396e-2
7.5806392e-1 2.49998e-1 9.4831007e-2 9.4831007e-2
7.7292792e-1 2.49998e-1 1.01378497e-1 1.01378497e-1
7.8779192e-1 2.49998e-1 1.08146986e-1 1.08146986e-1
8.0265591e-1 2.49998e-1 1.1513643e-1 1.1513643e-1
8.1751991e-1 2.49998e-1 1.2234668e-1 1.2234668e-1
8.3238391e-1 2.49998e-1 1.2977802e-1 1.2977802e-1
8.4724791e-1 2.49998e-1 1.3743024e-1 1.3743024e-1
8.6211191e-1 2.49998e-1 1.4530347e-1 1.4530347e-1
8.769759e-1 2.49998e-1 1.533975e-1 1.533975e-1
8.918399e-1 2.49998e-1 1.6171255e-1 1.6171255e-1
9.067039e-1 2.49998e-1 1.7024855e-1 1.7024855e-1
9.215679e-1 2.49998e-1 1.7900546e-1 1.7900546e-1
9.364319e-1 2.49998e-1 1.8798328e-1 1.8798328e-1
9.512959e-1 2.49998e-1 1.9718211e-1 1.9718211e-1
9.661599e-1 2.49998e-1 2.066019e-1 2.066019e-1
9.810239e-1 2.49998e-1 2.1624248e-1 2.1624248e-1
9.958879e-1 2.49998e-1 2.2610408e-1 2.2610408e-1
1.01075189e0 2.49998e-1 2.361867e-1 2.361867e-1
1.02561589e0 2.49998e-1 2.4649005e-1 2.4649005e-1
1.04047989e0 2.49998e-1 2.570145e-1 2.570145e-1
1.05534389e0 2.49998e-1 2.6775989e-1 2.6775989e-1
1.07020789e0 2.49998e-1 2.7872623e-1 2.7872623e-1
1.08507188e0 2.49998e-1 2.8991344e-1 2.8991344e-1
1.09993588e0 2.49998e-1 3.0132167e-1 3.0132167e-1

0.0e0 2.567547e-1 5.4235559e-2 5.4235559e-2
1.4863998e-2 2.567547e-1 4.9515215e-2 4.9515215e-2
2.9727997e-2 2.567547e-1 4.5015848e-2 4.5015848e-2
4.4591995e-2 2.567547e-1 4.073739e-2 4.073739e-2
5.9455994e-2 2.567547e-1 3.6679857e-2 3.6679857e-2
7.4319992e-2 2.567547e-1 3.2843309e-2 3.2843309e-2
8.918399e-2 2.567547e-1 2.9227661e-2 2.9227661e-2
1.04047989e-1 2.567547e-1 2.5832947e-2 2.5832947e-2
1.18911987e-1 2.567547e-1 2.2659181e-2 2.2659181e-2
1.33775986e-1 2.567547e-1 1.9706375e-2 1.9706375e-2
1.4863998e-1 2.567547e-1 1.697448e-2 1.697448e-2
1.6350398e-1 2.567547e-1 1.4463536e-2 1.4463536e-2
1.7836798e-1 2.567547e-1 1.2173529e-2 1.2173529e-2
1.9323198e-1 2.567547e-1 1.010446e-2 1.010446e-2
2.0809598e-1 2.567547e-1 8.256331e-3 8.256331e-3
2.2295998e-1 2.567547e-1 6.62914e-3 6.62914e-3
2.3782397e-1 2.567547e-1 5.222887e-3 5.222887e-3
2.5268797e-1 2.567547e-1 4.037572e-3 4.037572e-3
2.6755197e-1 2.567547e-1 3.073195e-3 3.073195e-3
2.8241597e-1 2.567547e-1 2.329756e-3 2.329756e-3
2.9727997e-1 2.567547e-1 1.807257e-3 1.807257e-3
3.1214397e-1 2.567547e-1 1.505696e-3 1.505696e-3
3.2700797e-1 2.567547e-1 1.425069e-3 1.425069e-3
3.4187196e-1 2.567547e-1 1.565382e-3 1.565382e-3
3.5673596e-1 2.567547e-1 1.926643e-3 1.926643e-3
3.7159996e-1 2.567547e-1 2.508829e-3 2.508829e-3
3.8646396e-1 2.567547e-1 3.311966e-3 3.311966e-3
4.0132796e-1 2.567547e-1 4.336032e-3 4.336032e-3
4.1619196e-1 2.567547e-1 5.581049e-3 5.581049e-3
4.3105595e-1 2.567547e-1 7.046983e-3 7.046983e-3
4.4591995e-1 2.567547e-1 8.733873e-3 8.733873e-3
4.6078395e-1 2.567547e-1 1.06417e-2 1.06417e-2
4.7564795e-1 2.567547e-1 1.2770456e-2 1.2770456e-2
4.9051195e-1 2.567547e-1 1.5120157e-2 1.5120157e-2
5.0537595e-1 2.567547e-1 1.7690804e-2 1.7690804e-2
5.2023994e-1 2.567547e-1 2.0482362e-2 2.0482362e-2
5.3510394e-1 2.567547e-1 2.3494882e-2 2.3494882e-2
5.4996794e-1 2.567547e-1 2.672835e-2 2.672835e-2
5.6483194e-1 2.567547e-1 3.0182748e-2 3.0182748e-2
5.7969594e-1 2.567547e-1 3.3858034e-2 3.3858034e-2
5.9455994e-1 2.567547e-1 3.7754373e-2 3.7754373e-2
6.0942393e-1 2.567547e-1 4.1871576e-2 4.1871576e-2
6.2428793e-1 2.567547e-1 4.6209665e-2 4.6209665e-2
6.3915193e-1 2.567547e-1 5.076877e-2 5.076877e-2
6.5401593e-1 2.567547e-1 5.5548814e-2 5.5548814e-2
6.6887993e-1 2.567547e-1 6.0549814e-2 6.0549814e-2
6.8374393e-1 2.567547e-1 6.5771616e-2 6.5771616e-2
6.9860793e-1 2.567547e-1 7.1214508e-2 7.1214508e-2
7.1347192e-1 2.567547e-1 7.6878278e-2 7.6878278e-2
7.2833592e-1 2.567547e-1 8.2763008e-2 8.2763008e-2
7.4319992e-1 2.567547e-1 8.8868648e-2 8.8868648e-2
7.5806392e-1 2.567547e-1 9.5195248e-2 9.5195248e-2
7.7292792e-1 2.567547e-1 1.01742738e-1 1.01742738e-1
7.8779192e-1 2.567547e-1 1.08511227e-1 1.08511227e-1
8.0265591e-1 2.567547e-1 1.1550069e-1 1.1550069e-1
8.1751991e-1 2.567547e-1 1.2271094e-1 1.2271094e-1
8.3238391e-1 2.567547e-1 1.3014227e-1 1.3014227e-1
8.4724791e-1 2.567547e-1 1.3779448e-1 1.3779448e-1
8.6211191e-1 2.567547e-1 1.4566771e-1 1.4566771e-1
8.769759e-1 2.567547e-1 1.5376175e-1 1.5376175e-1
8.918399e-1 2.567547e-1 1.6207681e-1 1.6207681e-1
9.067039e-1 2.567547e-1 1.7061281e-1 1.7061281e-1
9.215679e-1 2.567547e-1 1.793697e-1 1.793697e-1
9.364319e-1 2.567547e-1 1.8834752e-1 1.8834752e-1
9.512959e-1 2.567547e-1 1.9754636e-1 1.9754636e-1
9.661599e-1 2.567547e-1 2.0696614e-1 2.0696614e-1
9.810239e-1 2.567547e-1 2.1660672e-1 2.1660672e-1
9.958879e-1 2.567547e-1 2.2646832e-1 2.2646832e-1
1.01075189e0 2.567547e-1 2.3655095e-1 2.3655095e-1
1.02561589e0 2.567547e-1 2.468543e-1 2.468543e-1
1.04047989e0 2.567547e-1 2.5737874e-1 2.5737874e-1
1.05534389e0 2.567547e-1 2.6812413e-1 2.6812413e-1
1.07020789e0 2.567547e-1 2.7909047e-1 2.7909047e-1
1.08507188e0 2.567547e-1 2.9027768e-1 2.9027768e-1
1.09993588e0 2.567547e-1 3.0168591e-1 3.0168591e-1

0.0e0 2.635114e-1 5.4652353e-2 5.4652353e-2
1.4863998e-2 2.635114e-1 4.9932016e-2 4.9932016e-2
2.9727997e-2 2.635114e-1 4.5432649e-2 4.5432649e-2
4.4591995e-2 2.635114e-1 4.1154182e-2 4.1154182e-2
5.9455994e-2 2.635114e-1 3.7096658e-2 3.7096658e-2
7.4319992e-2 2.635114e-1 3.326011e-2 3.326011e-2
8.918399e-2 2.635114e-1 2.9644456e-2 2.9644456e-2
1.04047989e-1 2.635114e-1 2.6249748e-2 2.6249748e-2
1.18911987e-1 2.635114e-1 2.3075975e-2 2.3075975e-2
1.33775986e-1 2.635114e-1 2.0123169e-2 2.0123169e-2
1.4863998e-1 2.635114e-1 1.7391281e-2 1.7391281e-2
1.6350398e-1 2.635114e-1 1.4880338e-2 1.4880338e-2
1.7836798e-1 2.635114e-1 1.259033e-2 1.259033e-2
1.9323198e-1 2.635114e-1 1.052126e-2 1.052126e-2
2.0809598e-1 2.635114e-1 8.673131e-3 8.673131e-3
2.2295998e-1 2.635114e-1 7.045938e-3 7.045938e-3
2.3782397e-1 2.635114e-1 5.639685e-3 5.639685e-3
2.5268797e-1 2.635114e-1 4.45437e-3 4.45437e-3
2.6755197e-1 2.635114e-1 3.489993e-3 3.489993e-3
2.8241597e-1 2.635114e-1 2.746556e-3 2.746556e-3
2.9727997e-1 2.635114e-1 2.224055e-3 2.224055e-3
3.1214397e-1 2.635114e-1 1.922493e-3 1.922493e-3
3.2700797e-1 2.635114e-1 1.84187e-3 1.84187e-3
3.4187196e-1 2.635114e-1 1.982185e-3 1.982185e-3
3.5673596e-1 2.635114e-1 2.343446e-3 2.343446e-3
3.7159996e-1 2.635114e-1 2.92563e-3 2.92563e-3
3.8646396e-1 2.635114e-1 3.728761e-3 3.728761e-3
4.0132796e-1 2.635114e-1 4.752832e-3 4.752832e-3
4.1619196e-1 2.635114e-1 5.997842e-3 5.997842e-3
4.3105595e-1 2.635114e-1 7.463777e-3 7.463777e-3
4.4591995e-1 2.635114e-1 9.150676e-3 9.150676e-3
4.6078395e-1 2.635114e-1 1.1058495e-2 1.1058495e-2
4.7564795e-1 2.635114e-1 1.318725e-2 1.318725e-2
4.9051195e-1 2.635114e-1 1.5536957e-2 1.5536957e-2
5.0537595e-1 2.635114e-1 1.8107599e-2 1.8107599e-2
5.2023994e-1 2.635114e-1 2.0899156e-2 2.0899156e-2
5.3510394e-1 2.635114e-1 2.3911684e-2 2.3911684e-2
5.4996794e-1 2.635114e-1 2.7145143e-2 2.7145143e-2
5.6483194e-1 2.635114e-1 3.059955e-2 3.059955e-2
5.7969594e-1 2.635114e-1 3.4274805e-2 3.4274805e-2
5.9455994e-1 2.635114e-1 3.8171136e-2 3.8171136e-2
6.0942393e-1 2.635114e-1 4.2288347e-2 4.2288347e-2
6.2428793e-1 2.635114e-1 4.6626436e-2 4.6626436e-2
6.3915193e-1 2.635114e-1 5.1185533e-2 5.1185533e-2
6.5401593e-1 2.635114e-1 5.5965585e-2 5.5965585e-2
6.6887993e-1 2.635114e-1 6.0966577e-2 6.0966577e-2
6.8374393e-1 2.635114e-1 6.6188379e-2 6.6188379e-2
6.9860793e-1 2.635114e-1 7.1631287e-2 7.1631287e-2
7.1347192e-1 2.635114e-1 7.7295045e-2 7.7295045e-2
7.2833592e-1 2.635114e-1 8.3179765e-2 8.3179765e-2
7.4319992e-1 2.635114e-1 8.9285416e-2 8.9285416e-2
7.5806392e-1 2.635114e-1 9.5612016e-2 9.5612016e-2
7.7292792e-1 2.635114e-1 1.02159506e-1 1.02159506e-1
7.8779192e-1 2.635114e-1 1.08928006e-1 1.08928006e-1
8.0265591e-1 2.635114e-1 1.1591745e-1 1.1591745e-1
8.1751991e-1 2.635114e-1 1.231277e-1 1.231277e-1
8.3238391e-1 2.635114e-1 1.3055904e-1 1.3055904e-1
8.4724791e-1 2.635114e-1 1.3821124e-1 1.3821124e-1
8.6211191e-1 2.635114e-1 1.4608449e-1 1.4608449e-1
8.769759e-1 2.635114e-1 1.5417853e-1 1.5417853e-1
8.918399e-1 2.635114e-1 1.6249358e-1 1.6249358e-1
9.067039e-1 2.635114e-1 1.7102957e-1 1.7102957e-1
9.215679e-1 2.635114e-1 1.7978645e-1 1.7978645e-1
9.364319e-1 2.635114e-1 1.8876428e-1 1.8876428e-1
9.512959e-1 2.635114e-1 1.9796312e-1 1.9796312e-1
9.661599e-1 2.635114e-1 2.073829e-1 2.073829e-1
9.810239e-1 2.635114e-1 2.1702348e-1 2.1702348e-1
9.958879e-1 2.635114e-1 2.2688509e-1 2.2688509e-1
1.01075189e0 2.635114e-1 2.3696771e-1 2.3696771e-1
1.02561589e0 2.635114e-1 2.4727106e-1 2.4727106e-1
1.04047989e0 2.635114e-1 2.5779558e-1 2.5779558e-1
1.05534389e0 2.635114e-1 2.6854097e-1 2.6854097e-1
1.07020789e0 2.635114e-1 2.7950723e-1 2.7950723e-1
1.08507188e0 2.635114e-1 2.9069444e-1 2.9069444e-1
1.09993588e0 2.635114e-1 3.0210268e-1 3.0210268e-1

0.0e0 2.702681e-1 5.5121507e-2 5.5121507e-2
1.4863998e-2 2.702681e-1 5.0401163e-2 5.0401163e-2
2.9727997e-2 2.702681e-1 4.5901804e-2 4.5901804e-2
4.4591995e-2 2.702681e-1 4.1623338e-2 4.1623338e-2
5.9455994e-2 2.702681e-1 3.7565804e-2 3.7565804e-2
7.4319992e-2 2.702681e-1 3.3729257e-2 3.3729257e-2
8.918399e-2 2.702681e-1 3.011361e-2 3.011361e-2
1.04047989e-1 2.702681e-1 2.6718896e-2 2.6718896e-2
1.18911987e-1 2.702681e-1 2.354513e-2 2.354513e-2
1.33775986e-1 2.702681e-1 2.0592323e-2 2.0592323e-2
1.4863998e-1 2.702681e-1 1.7860428e-2 1.7860428e-2
1.6350398e-1 2.702681e-1 1.5349483e-2 1.5349483e-2
1.7836798e-1 2.702681e-1 1.3059476e-2 1.3059476e-2
1.9323198e-1 2.702681e-1 1.0990407e-2 1.0990407e-2
2.0809598e-1 2.702681e-1 9.14228e-3 9.14228e-3
2.2295998e-1 2.702681e-1 7.51509e-3 7.51509e-3
2.3782397e-1 2.702681e-1 6.108836e-3 6.108836e-3
2.5268797e-1 2.702681e-1 4.923521e-3 4.923521e-3
2.6755197e-1 2.702681e-1 3.959145e-3 3.959145e-3
2.8241597e-1 2.702681e-1 3.215706e-3 3.215706e-3
2.9727997e-1 2.702681e-1 2.693207e-3 2.693207e-3
3.1214397e-1 2.702681e-1 2.391646e-3 2.391646e-3
3.2700797e-1 2.702681e-1 2.311023e-3 2.311023e-3
3.4187196e-1 2.702681e-1 2.451337e-3 2.451337e-3
3.5673596e-1 2.702681e-1 2.8126e-3 2.8126e-3
3.7159996e-1 2.702681e-1 3.394777e-3 3.394777e-3
3.8646396e-1 2.702681e-1 4.197916e-3 4.197916e-3
4.0132796e-1 2.702681e-1 5.221988e-3 5.221988e-3
4.1619196e-1 2.702681e-1 6.466997e-3 6.466997e-3
4.3105595e-1 2.702681e-1 7.932932e-3 7.932932e-3
4.4591995e-1 2.702681e-1 9.619829e-3 9.619829e-3
4.6078395e-1 2.702681e-1 1.152765e-2 1.152765e-2
4.7564795e-1 2.702681e-1 1.3656404e-2 1.3656404e-2
4.9051195e-1 2.702681e-1 1.6006111e-2 1.6006111e-2
5.0537595e-1 2.702681e-1 1.8576752e-2 1.8576752e-2
5.2023994e-1 2.702681e-1 2.136831e-2 2.136831e-2
5.3510394e-1 2.702681e-1 2.4380838e-2 2.4380838e-2
5.4996794e-1 2.702681e-1 2.7614297e-2 2.7614297e-2
5.6483194e-1 2.702681e-1 3.1068704e-2 3.1068704e-2
5.7969594e-1 2.702681e-1 3.4743974e-2 3.4743974e-2
5.9455994e-1 2.702681e-1 3.8640306e-2 3.8640306e-2
6.0942393e-1 2.702681e-1 4.2757516e-2 4.2757516e-2
6.2428793e-1 2.702681e-1 4.7095605e-2 4.7095605e-2
6.3915193e-1 2.702681e-1 5.1654703e-2 5.1654703e-2
6.5401593e-1 2.702681e-1 5.6434755e-2 5.6434755e-2
6.6887993e-1 2.702681e-1 6.1435747e-2 6.1435747e-2
6.8374393e-1 2.702681e-1 6.6657549e-2 6.6657549e-2
6.9860793e-1 2.702681e-1 7.2100453e-2 7.2100453e-2
7.1347192e-1 2.702681e-1 7.7764203e-2 7.7764203e-2
7.2833592e-1 2.702681e-1 8.3648923e-2 8.3648923e-2
7.4319992e-1 2.702681e-1 8.9754593e-2 8.9754593e-2
7.5806392e-1 2.702681e-1 9.6081192e-2 9.6081192e-2
7.7292792e-1 2.702681e-1 1.02628673e-1 1.02628673e-1
7.8779192e-1 2.702681e-1 1.09397173e-1 1.09397173e-1
8.0265591e-1 2.702681e-1 1.1638661e-1 1.1638661e-1
8.1751991e-1 2.702681e-1 1.2359686e-1 1.2359686e-1
8.3238391e-1 2.702681e-1 1.3102821e-1 1.3102821e-1
8.4724791e-1 2.702681e-1 1.3868042e-1 1.3868042e-1
8.6211191e-1 2.702681e-1 1.4655365e-1 1.4655365e-1
8.769759e-1 2.702681e-1 1.5464769e-1 1.5464769e-1
8.918399e-1 2.702681e-1 1.6296274e-1 1.6296274e-1
9.067039e-1 2.702681e-1 1.7149873e-1 1.7149873e-1
9.215679e-1 2.702681e-1 1.8025563e-1 1.8025563e-1
9.364319e-1 2.702681e-1 1.8923344e-1 1.8923344e-1
9.512959e-1 2.702681e-1 1.9843228e-1 1.9843228e-1
9.661599e-1 2.702681e-1 2.0785207e-1 2.0785207e-1
9.810239e-1 2.702681e-1 2.1749265e-1 2.1749265e-1
9.958879e-1 2.702681e-1 2.2735425e-1 2.2735425e-1
1.01075189e0 2.702681e-1 2.3743687e-1 2.3743687e-1
1.02561589e0 2.702681e-1 2.4774022e-1 2.4774022e-1
1.04047989e0 2.702681e-1 2.5826474e-1 2.5826474e-1
1.05534389e0 2.702681e-1 2.6901013e-1 2.6901013e-1
1.07020789e0 2.702681e-1 2.799764e-1 2.799764e-1
1.08507188e0 2.702681e-1 2.911636e-1 2.911636e-1
1.09993588e0 2.702681e-1 3.0257184e-1 3.0257184e-1

0.0e0 2.770248e-1 5.5642503e-2 5.5642503e-2
1.4863998e-2 2.770248e-1 5.0922159e-2 5.0922159e-2
2.9727997e-2 2.770248e-1 4.6422792e-2 4.6422792e-2
4.4591995e-2 2.770248e-1 4.2144334e-2 4.2144334e-2
5.9455994e-2 2.770248e-1 3.8086809e-2 3.8086809e-2
7.4319992e-2 2.770248e-1 3.4250261e-2 3.4250261e-2
8.918399e-2 2.770248e-1 3.0634605e-2 3.0634605e-2
1.04047989e-1 2.770248e-1 2.7239899e-2 2.7239899e-2
1.18911987e-1 2.770248e-1 2.4066125e-2 2.4066125e-2
1.33775986e-1 2.770248e-1 2.1113321e-2 2.1113321e-2
1.4863998e-1 2.770248e-1 1.8381432e-2 1.8381432e-2
1.6350398e-1 2.770248e-1 1.5870483e-2 1.5870483e-2
1.7836798e-1 2.770248e-1 1.3580476e-2 1.3580476e-2
1.9323198e-1 2.770248e-1 1.1511407e-2 1.1511407e-2
2.0809598e-1 2.770248e-1 9.66328e-3 9.66328e-3
2.2295998e-1 2.770248e-1 8.036087e-3 8.036087e-3
2.3782397e-1 2.770248e-1 6.629834e-3 6.629834e-3
2.5268797e-1 2.770248e-1 5.444519e-3 5.444519e-3
2.6755197e-1 2.770248e-1 4.480142e-3 4.480142e-3
2.8241597e-1 2.770248e-1 3.736703e-3 3.736703e-3
2.9727997e-1 2.770248e-1 3.214204e-3 3.214204e-3
3.1214397e-1 2.770248e-1 2.912643e-3 2.912643e-3
3.2700797e-1 2.770248e-1 2.83202e-3 2.83202e-3
3.4187196e-1 2.770248e-1 2.972337e-3 2.972337e-3
3.5673596e-1 2.770248e-1 3.333588e-3 3.333588e-3
3.7159996e-1 2.770248e-1 3.91578e-3 3.91578e-3
3.8646396e-1 2.770248e-1 4.718912e-3 4.718912e-3
4.0132796e-1 2.770248e-1 5.742982e-3 5.742982e-3
4.1619196e-1 2.770248e-1 6.987994e-3 6.987994e-3
4.3105595e-1 2.770248e-1 8.453935e-3 8.453935e-3
4.4591995e-1 2.770248e-1 1.0140817e-2 1.0140817e-2
4.6078395e-1 2.770248e-1 1.2048654e-2 1.2048654e-2
4.7564795e-1 2.770248e-1 1.4177408e-2 1.4177408e-2
4.9051195e-1 2.770248e-1 1.6527101e-2 1.6527101e-2
5.0537595e-1 2.770248e-1 1.909775e-2 1.909775e-2
5.2023994e-1 2.770248e-1 2.1889314e-2 2.1889314e-2
5.3510394e-1 2.770248e-1 2.4901834e-2 2.4901834e-2
5.4996794e-1 2.770248e-1 2.8135301e-2 2.8135301e-2
5.6483194e-1 2.770248e-1 3.1589693e-2 3.1589693e-2
5.7969594e-1 2.770248e-1 3.5264955e-2 3.5264955e-2
5.9455994e-1 2.770248e-1 3.9161295e-2 3.9161295e-2
6.0942393e-1 2.770248e-1 4.3278497e-2 4.3278497e-2
6.2428793e-1 2.770248e-1 4.7616586e-2 4.7616586e-2
6.3915193e-1 2.770248e-1 5.2175691e-2 5.2175691e-2
6.5401593e-1 2.770248e-1 5.6955736e-2 5.6955736e-2
6.6887993e-1 2.770248e-1 6.1956735e-2 6.1956735e-2
6.8374393e-1 2.770248e-1 6.7178537e-2 6.7178537e-2
6.9860793e-1 2.770248e-1 7.2621434e-2 7.2621434e-2
7.1347192e-1 2.770248e-1 7.8285204e-2 7.8285204e-2
7.2833592e-1 2.770248e-1 8.4169925e-2 8.4169925e-2
7.4319992e-1 2.770248e-1 9.0275574e-2 9.0275574e-2
7.5806392e-1 2.770248e-1 9.6602174e-2 9.6602174e-2
7.7292792e-1 2.770248e-1 1.03149654e-1 1.03149654e-1
7.8779192e-1 2.770248e-1 1.09918155e-1 1.09918155e-1
8.0265591e-1 2.770248e-1 1.1690761e-1 1.1690761e-1
8.1751991e-1 2.770248e-1 1.2411786e-1 1.2411786e-1
8.3238391e-1 2.770248e-1 1.315492e-1 1.315492e-1
8.4724791e-1 2.770248e-1 1.392014e-1 1.392014e-1
8.6211191e-1 2.770248e-1 1.4707463e-1 1.4707463e-1
8.769759e-1 2.770248e-1 1.5516867e-1 1.5516867e-1
8.918399e-1 2.770248e-1 1.6348373e-1 1.6348373e-1
9.067039e-1 2.770248e-1 1.7201973e-1 1.7201973e-1
9.215679e-1 2.770248e-1 1.8077661e-1 1.8077661e-1
9.364319e-1 2.770248e-1 1.8975443e-1 1.8975443e-1
9.512959e-1 2.770248e-1 1.9895326e-1 1.9895326e-1
9.661599e-1 2.770248e-1 2.0837305e-1 2.0837305e-1
9.810239e-1 2.770248e-1 2.1801363e-1 2.1801363e-1
9.958879e-1 2.770248e-1 2.2787523e-1 2.2787523e-1
1.01075189e0 2.770248e-1 2.3795786e-1 2.3795786e-1
1.02561589e0 2.770248e-1 2.482612e-1 2.482612e-1
1.04047989e0 2.770248e-1 2.5878572e-1 2.5878572e-1
1.05534389e0 2.770248e-1 2.6953111e-1 2.6953111e-1
1.07020789e0 2.770248e-1 2.8049738e-1 2.8049738e-1
1.08507188e0 2.770248e-1 2.9168459e-1 2.9168459e-1
1.09993588e0 2.770248e-1 3.0309282e-1 3.0309282e-1

0.0e0 2.837815e-1 5.6215166e-2 5.6215166e-2
1.4863998e-2 2.837815e-1 5.1494829e-2 5.1494829e-2
2.9727997e-2 2.837815e-1 4.6995462e-2 4.6995462e-2
4.4591995e-2 2.837815e-1 4.2716997e-2 4.2716997e-2
5.9455994e-2 2.837815e-1 3.8659471e-2 3.8659471e-2
7.4319992e-2 2.837815e-1 3.4822923e-2 3.4822923e-2
8.918399e-2 2.837815e-1 3.120727e-2 3.120727e-2
1.04047989e-1 2.837815e-1 2.7812561e-2 2.7812561e-2
1.18911987e-1 2.837815e-1 2.4638788e-2 2.4638788e-2
1.33775986e-1 2.837815e-1 2.1685983e-2 2.1685983e-2
1.4863998e-1 2.837815e-1 1.8954094e-2 1.8954094e-2
1.6350398e-1 2.837815e-1 1.644315e-2 1.644315e-2
1.7836798e-1 2.837815e-1 1.4153143e-2 1.4153143e-2
1.9323198e-1 2.837815e-1 1.2084074e-2 1.2084074e-2
2.0809598e-1 2.837815e-1 1.0235942e-2 1.0235942e-2
2.2295998e-1 2.837815e-1 8.608752e-3 8.608752e-3
2.3782397e-1 2.837815e-1 7.202498e-3 7.202498e-3
2.5268797e-1 2.837815e-1 6.017183e-3 6.017183e-3
2.6755197e-1 2.837815e-1 5.052806e-3 5.052806e-3
2.8241597e-1 2.837815e-1 4.309369e-3 4.309369e-3
2.9727997e-1 2.837815e-1 3.786868e-3 3.786868e-3
3.1214397e-1 2.837815e-1 3.485307e-3 3.485307e-3
3.2700797e-1 2.837815e-1 3.404683e-3 3.404683e-3
3.4187196e-1 2.837815e-1 3.544998e-3 3.544998e-3
3.5673596e-1 2.837815e-1 3.906259e-3 3.906259e-3
3.7159996e-1 2.837815e-1 4.488441e-3 4.488441e-3
3.8646396e-1 2.837815e-1 5.291574e-3 5.291574e-3
4.0132796e-1 2.837815e-1 6.315643e-3 6.315643e-3
4.1619196e-1 2.837815e-1 7.560655e-3 7.560655e-3
4.3105595e-1 2.837815e-1 9.02659e-3 9.02659e-3
4.4591995e-1 2.837815e-1 1.0713487e-2 1.0713487e-2
4.6078395e-1 2.837815e-1 1.2621309e-2 1.2621309e-2
4.7564795e-1 2.837815e-1 1.4750063e-2 1.4750063e-2
4.9051195e-1 2.837815e-1 1.709977e-2 1.709977e-2
5.0537595e-1 2.837815e-1 1.9670412e-2 1.9670412e-2
5.2023994e-1 2.837815e-1 2.2461969e-2 2.2461969e-2
5.3510394e-1 2.837815e-1 2.5474496e-2 2.5474496e-2
5.4996794e-1 2.837815e-1 2.8707956e-2 2.8707956e-2
5.6483194e-1 2.837815e-1 3.2162332e-2 3.2162332e-2
5.7969594e-1 2.837815e-1 3.5837656e-2 3.5837656e-2
5.9455994e-1 2.837815e-1 3.9733987e-2 3.9733987e-2
6.0942393e-1 2.837815e-1 4.3851198e-2 4.3851198e-2
6.2428793e-1 2.837815e-1 4.8189287e-2 4.8189287e-2
6.3915193e-1 2.837815e-1 5.2748384e-2 5.2748384e-2
6.5401593e-1 2.837815e-1 5.7528436e-2 5.7528436e-2
6.6887993e-1 2.837815e-1 6.2529428e-2 6.2529428e-2
6.8374393e-1 2.837815e-1 6.775123e-2 6.775123e-2
6.9860793e-1 2.837815e-1 7.3194138e-2 7.3194138e-2
7.1347192e-1 2.837815e-1 7.8857898e-2 7.8857898e-2
7.2833592e-1 2.837815e-1 8.4742618e-2 8.4742618e-2
7.4319992e-1 2.837815e-1 9.0848268e-2 9.0848268e-2
7.5806392e-1 2.837815e-1 9.7174867e-2 9.7174867e-2
7.7292792e-1 2.837815e-1 1.03722348e-1 1.03722348e-1
7.8779192e-1 2.837815e-1 1.1049086e-1 1.1049086e-1
8.0265591e-1 2.837815e-1 1.174803e-1 1.174803e-1
8.1751991e-1 2.837815e-1 1.2469055e-1 1.2469055e-1
8.3238391e-1 2.837815e-1 1.3212189e-1 1.3212189e-1
8.4724791e-1 2.837815e-1 1.397741e-1 1.397741e-1
8.6211191e-1 2.837815e-1 1.4764734e-1 1.4764734e-1
8.769759e-1 2.837815e-1 1.5574138e-1 1.5574138e-1
8.918399e-1 2.837815e-1 1.6405643e-1 1.6405643e-1
9.067039e-1 2.837815e-1 1.7259242e-1 1.7259242e-1
9.215679e-1 2.837815e-1 1.813493e-1 1.813493e-1
9.364319e-1 2.837815e-1 1.9032712e-1 1.9032712e-1
9.512959e-1 2.837815e-1 1.9952596e-1 1.9952596e-1
9.661599e-1 2.837815e-1 2.0894574e-1 2.0894574e-1
9.810239e-1 2.837815e-1 2.1858632e-1 2.1858632e-1
9.958879e-1 2.837815e-1 2.2844792e-1 2.2844792e-1
1.01075189e0 2.837815e-1 2.3853055e-1 2.3853055e-1
1.02561589e0 2.837815e-1 2.4883397e-1 2.4883397e-1
1.04047989e0 2.837815e-1 2.5935841e-1 2.5935841e-1
1.05534389e0 2.837815e-1 2.701038e-1 2.701038e-1
1.07020789e0 2.837815e-1 2.8107007e-1 2.8107007e-1
1.08507188e0 2.837815e-1 2.9225728e-1 2.9225728e-1
1.09993588e0 2.837815e-1 3.0366551e-1 3.0366551e-1

0.0e0 2.905382e-1 5.6838884e-2 5.6838884e-2
1.4863998e-2 2.905382e-1 5.2118547e-2 5.2118547e-2
2.9727997e-2 2.905382e-1 4.761918e-2 4.761918e-2
4.4591995e-2 2.905382e-1 4.3340715e-2 4.3340715e-2
5.9455994e-2 2.905382e-1 3.928319e-2 3.928319e-2
7.4319992e-2 2.905382e-1 3.544664e-2 3.544664e-2
8.918399e-2 2.905382e-1 3.1830986e-2 3.1830986e-2
1.04047989e-1 2.905382e-1 2.8436281e-2 2.8436281e-2
1.18911987e-1 2.905382e-1 2.5262506e-2 2.5262506e-2
1.33775986e-1 2.905382e-1 2.2309702e-2 2.2309702e-2
1.4863998e-1 2.905382e-1 1.9577812e-2 1.9577812e-2
1.6350398e-1 2.905382e-1 1.7066862e-2 1.7066862e-2
1.7836798e-1 2.905382e-1 1.4776855e-2 1.4776855e-2
1.9323198e-1 2.905382e-1 1.2707787e-2 1.2707787e-2
2.0809598e-1 2.905382e-1 1.0859657e-2 1.0859657e-2
2.2295998e-1 2.905382e-1 9.232469e-3 9.232469e-3
2.3782397e-1 2.905382e-1 7.826216e-3 7.826216e-3
2.5268797e-1 2.905382e-1 6.640901e-3 6.640901e-3
2.6755197e-1 2.905382e-1 5.676524e-3 5.676524e-3
2.8241597e-1 2.905382e-1 4.933086e-3 4.933086e-3
2.9727997e-1 2.905382e-1 4.410587e-3 4.410587e-3
3.1214397e-1 2.905382e-1 4.109026e-3 4.109026e-3
3.2700797e-1 2.905382e-1 4.028403e-3 4.028403e-3
3.4187196e-1 2.905382e-1 4.168716e-3 4.168716e-3
3.5673596e-1 2.905382e-1 4.529977e-3 4.529977e-3
3.7159996e-1 2.905382e-1 5.11216e-3 5.11216e-3
3.8646396e-1 2.905382e-1 5.915292e-3 5.915292e-3
4.0132796e-1 2.905382e-1 6.939362e-3 6.939362e-3
4.1619196e-1 2.905382e-1 8.184373e-3 8.184373e-3
4.3105595e-1 2.905382e-1 9.65031e-3 9.65031e-3
4.4591995e-1 2.905382e-1 1.1337204e-2 1.1337204e-2
4.6078395e-1 2.905382e-1 1.3245027e-2 1.3245027e-2
4.7564795e-1 2.905382e-1 1.5373781e-2 1.5373781e-2
4.9051195e-1 2.905382e-1 1.7723488e-2 1.7723488e-2
5.0537595e-1 2.905382e-1 2.029413e-2 2.029413e-2
5.2023994e-1 2.905382e-1 2.3085687e-2 2.3085687e-2
5.3510394e-1 2.905382e-1 2.6098215e-2 2.6098215e-2
5.4996794e-1 2.905382e-1 2.9331674e-2 2.9331674e-2
5.6483194e-1 2.905382e-1 3.2786058e-2 3.2786058e-2
5.7969594e-1 2.905382e-1 3.6461382e-2 3.6461382e-2
5.9455994e-1 2.905382e-1 4.0357713e-2 4.0357713e-2
6.0942393e-1 2.905382e-1 4.4474924e-2 4.4474924e-2
6.2428793e-1 2.905382e-1 4.8813013e-2 4.8813013e-2
6.3915193e-1 2.905382e-1 5.337211e-2 5.337211e-2
6.5401593e-1 2.905382e-1 5.8152162e-2 5.8152162e-2
6.6887993e-1 2.905382e-1 6.3153154e-2 6.3153154e-2
6.8374393e-1 2.905382e-1 6.8374956e-2 6.8374956e-2
6.9860793e-1 2.905382e-1 7.3817853e-2 7.3817853e-2
7.1347192e-1 2.905382e-1 7.9481613e-2 7.9481613e-2
7.2833592e-1 2.905382e-1 8.5366333e-2 8.5366333e-2
7.4319992e-1 2.905382e-1 9.1472003e-2 9.1472003e-2
7.5806392e-1 2.905382e-1 9.7798604e-2 9.7798604e-2
7.7292792e-1 2.905382e-1 1.04346083e-1 1.04346083e-1
7.8779192e-1 2.905382e-1 1.1111458e-1 1.1111458e-1
8.0265591e-1 2.905382e-1 1.1810402e-1 1.1810402e-1
8.1751991e-1 2.905382e-1 1.2531427e-1 1.2531427e-1
8.3238391e-1 2.905382e-1 1.3274562e-1 1.3274562e-1
8.4724791e-1 2.905382e-1 1.4039783e-1 1.4039783e-1
8.6211191e-1 2.905382e-1 1.4827106e-1 1.4827106e-1
8.769759e-1 2.905382e-1 1.563651e-1 1.563651e-1
8.918399e-1 2.905382e-1 1.6468015e-1 1.6468015e-1
9.067039e-1 2.905382e-1 1.7321616e-1 1.7321616e-1
9.215679e-1 2.905382e-1 1.8197304e-1 1.8197304e-1
9.364319e-1 2.905382e-1 1.9095085e-1 1.9095085e-1
9.512959e-1 2.905382e-1 2.0014967e-1 2.0014967e-1
9.661599e-1 2.905382e-1 2.0956946e-1 2.0956946e-1
9.810239e-1 2.905382e-1 2.1921004e-1 2.1921004e-1
9.958879e-1 2.905382e-1 2.2907172e-1 2.2907172e-1
1.01075189e0 2.905382e-1 2.3915427e-1 2.3915427e-1
1.02561589e0 2.905382e-1 2.4945769e-1 2.4945769e-1
1.04047989e0 2.905382e-1 2.5998213e-1 2.5998213e-1
1.05534389e0 2.905382e-1 2.7072752e-1 2.7072752e-1
1.07020789e0 2.905382e-1 2.8169379e-1 2.8169379e-1
1.08507188e0 2.905382e-1 2.92881e-1 2.92881e-1
1.09993588e0 2.905382e-1 3.0428923e-1 3.0428923e-1

0.0e0 2.9729489e-1 5.7513643e-2 5.7513643e-2
1.4863998e-2 2.9729489e-1 5.2793298e-2 5.2793298e-2
2.9727997e-2 2.9729489e-1 4.8293932e-2 4.8293932e-2
4.4591995e-2 2.9729489e-1 4.4015474e-2 4.4015474e-2
5.9455994e-2 2.9729489e-1 3.995794e-2 3.995794e-2
7.4319992e-2 2.9729489e-1 3.6121393e-2 3.6121393e-2
8.918399e-2 2.9729489e-1 3.2505745e-2 3.2505745e-2
1.04047989e-1 2.9729489e-1 2.911103e-2 2.911103e-2
1.18911987e-1 2.9729489e-1 2.5937265e-2 2.5937265e-2
1.33775986e-1 2.9729489e-1 2.298446e-2 2.298446e-2
1.4863998e-1 2.9729489e-1 2.0252563e-2 2.0252563e-2
1.6350398e-1 2.9729489e-1 1.7741623e-2 1.7741623e-2
1.7836798e-1 2.9729489e-1 1.5451616e-2 1.5451616e-2
1.9323198e-1 2.9729489e-1 1.3382547e-2 1.3382547e-2
2.0809598e-1 2.9729489e-1 1.1534416e-2 1.1534416e-2
2.2295998e-1 2.9729489e-1 9.907227e-3 9.907227e-3
2.3782397e-1 2.9729489e-1 8.500974e-3 8.500974e-3
2.5268797e-1 2.9729489e-1 7.315659e-3 7.315659e-3
2.6755197e-1 2.9729489e-1 6.351282e-3 6.351282e-3
2.8241597e-1 2.9729489e-1 5.607843e-3 5.607843e-3
2.9727997e-1 2.9729489e-1 5.085344e-3 5.085344e-3
3.1214397e-1 2.9729489e-1 4.783783e-3 4.783783e-3
3.2700797e-1 2.9729489e-1 4.70316e-3 4.70316e-3
3.4187196e-1 2.9729489e-1 4.843475e-3 4.843475e-3
3.5673596e-1 2.9729489e-1 5.204727e-3 5.204727e-3
3.7159996e-1 2.9729489e-1 5.786911e-3 5.786911e-3
3.8646396e-1 2.9729489e-1 6.590051e-3 6.590051e-3
4.0132796e-1 2.9729489e-1 7.614114e-3 7.614114e-3
4.1619196e-1 2.9729489e-1 8.859132e-3 8.859132e-3
4.3105595e-1 2.9729489e-1 1.0325066e-2 1.0325066e-2
4.4591995e-1 2.9729489e-1 1.2011957e-2 1.2011957e-2
4.6078395e-1 2.9729489e-1 1.3919785e-2 1.3919785e-2
4.7564795e-1 2.9729489e-1 1.604854e-2 1.604854e-2
4.9051195e-1 2.9729489e-1 1.839824e-2 1.839824e-2
5.0537595e-1 2.9729489e-1 2.0968889e-2 2.0968889e-2
5.2023994e-1 2.9729489e-1 2.3760446e-2 2.3760446e-2
5.3510394e-1 2.9729489e-1 2.6772966e-2 2.6772966e-2
5.4996794e-1 2.9729489e-1 3.0006433e-2 3.0006433e-2
5.6483194e-1 2.9729489e-1 3.3460863e-2 3.3460863e-2
5.7969594e-1 2.9729489e-1 3.713611e-2 3.713611e-2
5.9455994e-1 2.9729489e-1 4.103245e-2 4.103245e-2
6.0942393e-1 2.9729489e-1 4.5149652e-2 4.5149652e-2
6.2428793e-1 2.9729489e-1 4.9487741e-2 4.9487741e-2
6.3915193e-1 2.9729489e-1 5.4046846e-2 5.4046846e-2
6.5401593e-1 2.9729489e-1 5.882689e-2 5.882689e-2
6.6887993e-1 2.9729489e-1 6.382789e-2 6.382789e-2
6.8374393e-1 2.9729489e-1 6.9049692e-2 6.9049692e-2
6.9860793e-1 2.9729489e-1 7.4492584e-2 7.4492584e-2
7.1347192e-1 2.9729489e-1 8.0156355e-2 8.0156355e-2
7.2833592e-1 2.9729489e-1 8.6041075e-2 8.6041075e-2
7.4319992e-1 2.9729489e-1 9.2146725e-2 9.2146725e-2
7.5806392e-1 2.9729489e-1 9.8473325e-2 9.8473325e-2
7.7292792e-1 2.9729489e-1 1.05020815e-1 1.05020815e-1
7.8779192e-1 2.9729489e-1 1.117893e-1 1.117893e-1
8.0265591e-1 2.9729489e-1 1.1877876e-1 1.1877876e-1
8.1751991e-1 2.9729489e-1 1.2598901e-1 1.2598901e-1
8.3238391e-1 2.9729489e-1 1.3342035e-1 1.3342035e-1
8.4724791e-1 2.9729489e-1 1.4107256e-1 1.4107256e-1
8.6211191e-1 2.9729489e-1 1.4894579e-1 1.4894579e-1
8.769759e-1 2.9729489e-1 1.5703983e-1 1.5703983e-1
8.918399e-1 2.9729489e-1 1.6535489e-1 1.6535489e-1
9.067039e-1 2.9729489e-1 1.7389088e-1 1.7389088e-1
9.215679e-1 2.9729489e-1 1.8264777e-1 1.8264777e-1
9.364319e-1 2.9729489e-1 1.9162558e-1 1.9162558e-1
9.512959e-1 2.9729489e-1 2.008244e-1 2.008244e-1
9.661599e-1 2.9729489e-1 2.1024419e-1 2.1024419e-1
9.810239e-1 2.9729489e-1 2.1988477e-1 2.1988477e-1
9.958879e-1 2.9729489e-1 2.2974644e-1 2.2974644e-1
1.01075189e0 2.9729489e-1 2.39829e-1 2.39829e-1
1.02561589e0 2.9729489e-1 2.5013242e-1 2.5013242e-1
1.04047989e0 2.9729489e-1 2.6065686e-1 2.6065686e-1
1.05534389e0 2.9729489e-1 2.7140225e-1 2.7140225e-1
1.07020789e0 2.9729489e-1 2.8236852e-1 2.8236852e-1
1.08507188e0 2.9729489e-1 2.9355573e-1 2.9355573e-1
1.09993588e0 2.9729489e-1 3.0496396e-1 3.0496396e-1

0.0e0 3.0405159e-1 5.8239473e-2 5.8239473e-2
1.4863998e-2 3.0405159e-1 5.3519128e-2 5.3519128e-2
2.9727997e-2 3.0405159e-1 4.9019762e-2 4.9019762e-2
4.4591995e-2 3.0405159e-1 4.4741304e-2 4.4741304e-2
5.9455994e-2 3.0405159e-1 4.068377e-2 4.068377e-2
7.4319992e-2 3.0405159e-1 3.6847221e-2 3.6847221e-2
8.918399e-2 3.0405159e-1 3.3231569e-2 3.3231569e-2
1.04047989e-1 3.0405159e-1 2.983686e-2 2.983686e-2
1.18911987e-1 3.0405159e-1 2.6663095e-2 2.6663095e-2
1.33775986e-1 3.0405159e-1 2.3710283e-2 2.3710283e-2
1.4863998e-1 3.0405159e-1 2.0978395e-2 2.0978395e-2
1.6350398e-1 3.0405159e-1 1.8467453e-2 1.8467453e-2
1.7836798e-1 3.0405159e-1 1.6177444e-2 1.6177444e-2
1.9323198e-1 3.0405159e-1 1.4108376e-2 1.4108376e-2
2.0809598e-1 3.0405159e-1 1.2260246e-2 1.2260246e-2
2.2295998e-1 3.0405159e-1 1.0633054e-2 1.0633054e-2
2.3782397e-1 3.0405159e-1 9.2268e-3 9.2268e-3
2.5268797e-1 3.0405159e-1 8.041486e-3 8.041486e-3
2.6755197e-1 3.0405159e-1 7.077109e-3 7.077109e-3
2.8241597e-1 3.0405159e-1 6.33367e-3 6.33367e-3
2.9727997e-1 3.0405159e-1 5.811171e-3 5.811171e-3
3.1214397e-1 3.0405159e-1 5.50961e-3 5.50961e-3
3.2700797e-1 3.0405159e-1 5.428987e-3 5.428987e-3
3.4187196e-1 3.0405159e-1 5.569301e-3 5.569301e-3
3.5673596e-1 3.0405159e-1 5.930559e-3 5.930559e-3
3.7159996e-1 3.0405159e-1 6.512743e-3 6.512743e-3
3.8646396e-1 3.0405159e-1 7.31588e-3 7.31588e-3
4.0132796e-1 3.0405159e-1 8.339944e-3 8.339944e-3
4.1619196e-1 3.0405159e-1 9.584961e-3 9.584961e-3
4.3105595e-1 3.0405159e-1 1.1050897e-2 1.1050897e-2
4.4591995e-1 3.0405159e-1 1.2737785e-2 1.2737785e-2
4.6078395e-1 3.0405159e-1 1.4645616e-2 1.4645616e-2
4.7564795e-1 3.0405159e-1 1.6774368e-2 1.6774368e-2
4.9051195e-1 3.0405159e-1 1.9124069e-2 1.9124069e-2
5.0537595e-1 3.0405159e-1 2.1694719e-2 2.1694719e-2
5.2023994e-1 3.0405159e-1 2.4486276e-2 2.4486276e-2
5.3510394e-1 3.0405159e-1 2.7498796e-2 2.7498796e-2
5.4996794e-1 3.0405159e-1 3.0732263e-2 3.0732263e-2
5.6483194e-1 3.0405159e-1 3.418664e-2 3.418664e-2
5.7969594e-1 3.0405159e-1 3.7861963e-2 3.7861963e-2
5.9455994e-1 3.0405159e-1 4.1758302e-2 4.1758302e-2
6.0942393e-1 3.0405159e-1 4.5875505e-2 4.5875505e-2
6.2428793e-1 3.0405159e-1 5.0213594e-2 5.0213594e-2
6.3915193e-1 3.0405159e-1 5.4772699e-2 5.4772699e-2
6.5401593e-1 3.0405159e-1 5.9552744e-2 5.9552744e-2
6.6887993e-1 3.0405159e-1 6.4553735e-2 6.4553735e-2
6.8374393e-1 3.0405159e-1 6.9775545e-2 6.9775545e-2
6.9860793e-1 3.0405159e-1 7.5218443e-2 7.5218443e-2
7.1347192e-1 3.0405159e-1 8.0882204e-2 8.0882204e-2
7.2833592e-1 3.0405159e-1 8.6766924e-2 8.6766924e-2
7.4319992e-1 3.0405159e-1 9.2872574e-2 9.2872574e-2
7.5806392e-1 3.0405159e-1 9.9199173e-2 9.9199173e-2
7.7292792e-1 3.0405159e-1 1.05746654e-1 1.05746654e-1
7.8779192e-1 3.0405159e-1 1.1251517e-1 1.1251517e-1
8.0265591e-1 3.0405159e-1 1.1950461e-1 1.1950461e-1
8.1751991e-1 3.0405159e-1 1.2671486e-1 1.2671486e-1
8.3238391e-1 3.0405159e-1 1.341462e-1 1.341462e-1
8.4724791e-1 3.0405159e-1 1.417984e-1 1.417984e-1
8.6211191e-1 3.0405159e-1 1.4967165e-1 1.4967165e-1
8.769759e-1 3.0405159e-1 1.5776569e-1 1.5776569e-1
8.918399e-1 3.0405159e-1 1.6608073e-1 1.6608073e-1
9.067039e-1 3.0405159e-1 1.7461673e-1 1.7461673e-1
9.215679e-1 3.0405159e-1 1.8337361e-1 1.8337361e-1
9.364319e-1 3.0405159e-1 1.9235143e-1 1.9235143e-1
9.512959e-1 3.0405159e-1 2.0155026e-1 2.0155026e-1
9.661599e-1 3.0405159e-1 2.1097003e-1 2.1097003e-1
9.810239e-1 3.0405159e-1 2.2061061e-1 2.2061061e-1
9.958879e-1 3.0405159e-1 2.3047229e-1 2.3047229e-1
1.01075189e0 3.0405159e-1 2.4055492e-1 2.4055492e-1
1.02561589e0 3.0405159e-1 2.5085826e-1 2.5085826e-1
1.04047989e0 3.0405159e-1 2.613827e-1 2.613827e-1
1.05534389e0 3.0405159e-1 2.721281e-1 2.721281e-1
1.07020789e0 3.0405159e-1 2.8309436e-1 2.8309436e-1
1.08507188e0 3.0405159e-1 2.9428157e-1 2.9428157e-1
1.09993588e0 3.0405159e-1 3.056898e-1 3.056898e-1

0.0e0 3.108083e-1 5.9016046e-2 5.9016046e-2
1.4863998e-2 3.108083e-1 5.4295709e-2 5.4295709e-2
2.9727997e-2 3.108083e-1 4.9796342e-2 4.9796342e-2
4.4591995e-2 3.108083e-1 4.5517877e-2 4.5517877e-2
5.9455994e-2 3.108083e-1 4.1460352e-2 4.1460352e-2
7.4319992e-2 3.108083e-1 3.7623804e-2 3.7623804e-2
8.918399e-2 3.108083e-1 3.4008148e-2 3.4008148e-2
1.04047989e-1 3.108083e-1 3.0613443e-2 3.0613443e-2
1.18911987e-1 3.108083e-1 2.7439667e-2 2.7439667e-2
1.33775986e-1 3.108083e-1 2.4486864e-2 2.4486864e-2
1.4863998e-1 3.108083e-1 2.1754976e-2 2.1754976e-2
1.6350398e-1 3.108083e-1 1.9244034e-2 1.9244034e-2
1.7836798e-1 3.108083e-1 1.6954025e-2 1.6954025e-2
1.9323198e-1 3.108083e-1 1.4884956e-2 1.4884956e-2
2.0809598e-1 3.108083e-1 1.3036826e-2 1.3036826e-2
2.2295998e-1 3.108083e-1 1.1409634e-2 1.1409634e-2
2.3782397e-1 3.108083e-1 1.000338e-2 1.000338e-2
2.5268797e-1 3.108083e-1 8.818065e-3 8.818065e-3
2.6755197e-1 3.108083e-1 7.853688e-3 7.853688e-3
2.8241597e-1 3.108083e-1 7.11025e-3 7.11025e-3
2.9727997e-1 3.108083e-1 6.58775e-3 6.58775e-3
3.1214397e-1 3.108083e-1 6.28619e-3 6.28619e-3
3.2700797e-1 3.108083e-1 6.205565e-3 6.205565e-3
3.4187196e-1 3.108083e-1 6.345882e-3 6.345882e-3
3.5673596e-1 3.108083e-1 6.707137e-3 6.707137e-3
3.7159996e-1 3.108083e-1 7.289322e-3 7.289322e-3
3.8646396e-1 3.108083e-1 8.092455e-3 8.092455e-3
4.0132796e-1 3.108083e-1 9.116524e-3 9.116524e-3
4.1619196e-1 3.108083e-1 1.0361534e-2 1.0361534e-2
4.3105595e-1 3.108083e-1 1.182747e-2 1.182747e-2
4.4591995e-1 3.108083e-1 1.3514368e-2 1.3514368e-2
4.6078395e-1 3.108083e-1 1.542219e-2 1.542219e-2
4.7564795e-1 3.108083e-1 1.7550943e-2 1.7550943e-2
4.9051195e-1 3.108083e-1 1.990065e-2 1.990065e-2
5.0537595e-1 3.108083e-1 2.2471292e-2 2.2471292e-2
5.2023994e-1 3.108083e-1 2.526285e-2 2.526285e-2
5.3510394e-1 3.108083e-1 2.8275377e-2 2.8275377e-2
5.4996794e-1 3.108083e-1 3.1508836e-2 3.1508836e-2
5.6483194e-1 3.108083e-1 3.4963213e-2 3.4963213e-2
5.7969594e-1 3.108083e-1 3.8638536e-2 3.8638536e-2
5.9455994e-1 3.108083e-1 4.2534868e-2 4.2534868e-2
6.0942393e-1 3.108083e-1 4.6652078e-2 4.6652078e-2
6.2428793e-1 3.108083e-1 5.0990167e-2 5.0990167e-2
6.3915193e-1 3.108083e-1 5.5549265e-2 5.5549265e-2
6.5401593e-1 3.108083e-1 6.0329317e-2 6.0329317e-2
6.6887993e-1 3.108083e-1 6.5330309e-2 6.5330309e-2
6.8374393e-1 3.108083e-1 7.055211e-2 7.055211e-2
6.9860793e-1 3.108083e-1 7.5995009e-2 7.5995009e-2
7.1347192e-1 3.108083e-1 8.1658768e-2 8.1658768e-2
7.2833592e-1 3.108083e-1 8.7543489e-2 8.7543489e-2
7.4319992e-1 3.108083e-1 9.3649158e-2 9.3649158e-2
7.5806392e-1 3.108083e-1 9.9975758e-2 9.9975758e-2
7.7292792e-1 3.108083e-1 1.06523239e-1 1.06523239e-1
7.8779192e-1 3.108083e-1 1.1329173e-1 1.1329173e-1
8.0265591e-1 3.108083e-1 1.2028117e-1 1.2028117e-1
8.1751991e-1 3.108083e-1 1.2749142e-1 1.2749142e-1
8.3238391e-1 3.108083e-1 1.3492278e-1 1.3492278e-1
8.4724791e-1 3.108083e-1 1.4257498e-1 1.4257498e-1
8.6211191e-1 3.108083e-1 1.5044821e-1 1.5044821e-1
8.769759e-1 3.108083e-1 1.5854225e-1 1.5854225e-1
8.918399e-1 3.108083e-1 1.668573e-1 1.668573e-1
9.067039e-1 3.108083e-1 1.7539331e-1 1.7539331e-1
9.215679e-1 3.108083e-1 1.8415019e-1 1.8415019e-1
9.364319e-1 3.108083e-1 1.93128e-1 1.93128e-1
9.512959e-1 3.108083e-1 2.0232684e-1 2.0232684e-1
9.661599e-1 3.108083e-1 2.117466e-1 2.117466e-1
9.810239e-1 3.108083e-1 2.2138725e-1 2.2138725e-1
9.958879e-1 3.108083e-1 2.3124886e-1 2.3124886e-1
1.01075189e0 3.108083e-1 2.4133148e-1 2.4133148e-1
1.02561589e0 3.108083e-1 2.5163483e-1 2.5163483e-1
1.04047989e0 3.108083e-1 2.6215927e-1 2.6215927e-1
1.05534389e0 3.108083e-1 2.7290466e-1 2.7290466e-1
1.07020789e0 3.108083e-1 2.8387093e-1 2.8387093e-1
1.08507188e0 3.108083e-1 2.9505814e-1 2.9505814e-1
1.09993588e0 3.108083e-1 3.0646637e-1 3.0646637e-1

0.0e0 3.17565e-1 5.9842569e-2 5.9842569e-2
1.4863998e-2 3.17565e-1 5.5122232e-2 5.5122232e-2
2.9727997e-2 3.17565e-1 5.0622865e-2 5.0622865e-2
4.4591995e-2 3.17565e-1 4.63444e-2 4.63444e-2
5.9455994e-2 3.17565e-1 4.2286874e-2 4.2286874e-2
7.4319992e-2 3.17565e-1 3.8450327e-2 3.8450327e-2
8.918399e-2 3.17565e-1 3.4834671e-2 3.4834671e-2
1.04047989e-1 3.17565e-1 3.1439966e-2 3.1439966e-2
1.18911987e-1 3.17565e-1 2.8266191e-2 2.8266191e-2
1.33775986e-1 3.17565e-1 2.5313387e-2 2.5313387e-2
1.4863998e-1 3.17565e-1 2.2581499e-2 2.2581499e-2
1.6350398e-1 3.17565e-1 2.0070541e-2 2.0070541e-2
1.7836798e-1 3.17565e-1 1.7780537e-2 1.7780537e-2
1.9323198e-1 3.17565e-1 1.5711469e-2 1.5711469e-2
2.0809598e-1 3.17565e-1 1.3863338e-2 1.3863338e-2
2.2295998e-1 3.17565e-1 1.2236147e-2 1.2236147e-2
2.3782397e-1 3.17565e-1 1.0829895e-2 1.0829895e-2
2.5268797e-1 3.17565e-1 9.644582e-3 9.644582e-3
2.6755197e-1 3.17565e-1 8.680205e-3 8.680205e-3
2.8241597e-1 3.17565e-1 7.936768e-3 7.936768e-3
2.9727997e-1 3.17565e-1 7.414267e-3 7.414267e-3
3.1214397e-1 3.17565e-1 7.112706e-3 7.112706e-3
3.2700797e-1 3.17565e-1 7.032082e-3 7.032082e-3
3.4187196e-1 3.17565e-1 7.172401e-3 7.172401e-3
3.5673596e-1 3.17565e-1 7.53366e-3 7.53366e-3
3.7159996e-1 3.17565e-1 8.115846e-3 8.115846e-3
3.8646396e-1 3.17565e-1 8.918977e-3 8.918977e-3
4.0132796e-1 3.17565e-1 9.94304e-3 9.94304e-3
4.1619196e-1 3.17565e-1 1.1188057e-2 1.1188057e-2
4.3105595e-1 3.17565e-1 1.2653992e-2 1.2653992e-2
4.4591995e-1 3.17565e-1 1.4340883e-2 1.4340883e-2
4.6078395e-1 3.17565e-1 1.6248712e-2 1.6248712e-2
4.7564795e-1 3.17565e-1 1.8377466e-2 1.8377466e-2
4.9051195e-1 3.17565e-1 2.0727167e-2 2.0727167e-2
5.0537595e-1 3.17565e-1 2.3297815e-2 2.3297815e-2
5.2023994e-1 3.17565e-1 2.6089372e-2 2.6089372e-2
5.3510394e-1 3.17565e-1 2.9101892e-2 2.9101892e-2
5.4996794e-1 3.17565e-1 3.2335359e-2 3.2335359e-2
5.6483194e-1 3.17565e-1 3.5789766e-2 3.5789766e-2
5.7969594e-1 3.17565e-1 3.9465013e-2 3.9465013e-2
5.9455994e-1 3.17565e-1 4.3361353e-2 4.3361353e-2
6.0942393e-1 3.17565e-1 4.7478555e-2 4.7478555e-2
6.2428793e-1 3.17565e-1 5.1816652e-2 5.1816652e-2
6.3915193e-1 3.17565e-1 5.6375749e-2 5.6375749e-2
6.5401593e-1 3.17565e-1 6.1155794e-2 6.1155794e-2
6.6887993e-1 3.17565e-1 6.6156793e-2 6.6156793e-2
6.8374393e-1 3.17565e-1 7.1378595e-2 7.1378595e-2
6.9860793e-1 3.17565e-1 7.682149e-2 7.682149e-2
7.1347192e-1 3.17565e-1 8.2485262e-2 8.2485262e-2
7.2833592e-1 3.17565e-1 8.8369981e-2 8.8369981e-2
7.4319992e-1 3.17565e-1 9.4475632e-2 9.4475632e-2
7.5806392e-1 3.17565e-1 1.00802231e-1 1.00802231e-1
7.7292792e-1 3.17565e-1 1.07349721e-1 1.07349721e-1
7.8779192e-1 3.17565e-1 1.1411821e-1 1.1411821e-1
8.0265591e-1 3.17565e-1 1.2110767e-1 1.2110767e-1
8.1751991e-1 3.17565e-1 1.2831792e-1 1.2831792e-1
8.3238391e-1 3.17565e-1 1.3574925e-1 1.3574925e-1
8.4724791e-1 3.17565e-1 1.4340146e-1 1.4340146e-1
8.6211191e-1 3.17565e-1 1.512747e-1 1.512747e-1
8.769759e-1 3.17565e-1 1.5936873e-1 1.5936873e-1
8.918399e-1 3.17565e-1 1.6768379e-1 1.6768379e-1
9.067039e-1 3.17565e-1 1.7621979e-1 1.7621979e-1
9.215679e-1 3.17565e-1 1.8497667e-1 1.8497667e-1
9.364319e-1 3.17565e-1 1.9395448e-1 1.9395448e-1
9.512959e-1 3.17565e-1 2.0315332e-1 2.0315332e-1
9.661599e-1 3.17565e-1 2.1257307e-1 2.1257307e-1
9.810239e-1 3.17565e-1 2.2221373e-1 2.2221373e-1
9.958879e-1 3.17565e-1 2.3207533e-1 2.3207533e-1
1.01075189e0 3.17565e-1 2.4215796e-1 2.4215796e-1
1.02561589e0 3.17565e-1 2.524613e-1 2.524613e-1
1.04047989e0 3.17565e-1 2.6298575e-1 2.6298575e-1
1.05534389e0 3.17565e-1 2.7373114e-1 2.7373114e-1
1.07020789e0 3.17565e-1 2.846974e-1 2.846974e-1
1.08507188e0 3.17565e-1 2.9588461e-1 2.9588461e-1
1.09993588e0 3.17565e-1 3.0729285e-1 3.0729285e-1

0.0e0 3.243217e-1 6.0719652e-2 6.0719652e-2
1.4863998e-2 3.243217e-1 5.5999307e-2 5.5999307e-2
2.9727997e-2 3.243217e-1 5.149994e-2 5.149994e-2
4.4591995e-2 3.243217e-1 4.7221483e-2 4.7221483e-2
5.9455994e-2 3.243217e-1 4.316395e-2 4.316395e-2
7.4319992e-2 3.243217e-1 3.9327402e-2 3.9327402e-2
8.918399e-2 3.243217e-1 3.5711755e-2 3.5711755e-2
1.04047989e-1 3.243217e-1 3.231704e-2 3.231704e-2
1.18911987e-1 3.243217e-1 2.9143274e-2 2.9143274e-2
1.33775986e-1 3.243217e-1 2.619047e-2 2.619047e-2
1.4863998e-1 3.243217e-1 2.3458574e-2 2.3458574e-2
1.6350398e-1 3.243217e-1 2.0947633e-2 2.0947633e-2
1.7836798e-1 3.243217e-1 1.8657623e-2 1.8657623e-2
1.9323198e-1 3.243217e-1 1.6588554e-2 1.6588554e-2
2.0809598e-1 3.243217e-1 1.4740424e-2 1.4740424e-2
2.2295998e-1 3.243217e-1 1.3113232e-2 1.3113232e-2
2.3782397e-1 3.243217e-1 1.170698e-2 1.170698e-2
2.5268797e-1 3.243217e-1 1.0521664e-2 1.0521664e-2
2.6755197e-1 3.243217e-1 9.557289e-3 9.557289e-3
2.8241597e-1 3.243217e-1 8.81385e-3 8.81385e-3
2.9727997e-1 3.243217e-1 8.291351e-3 8.291351e-3
3.1214397e-1 3.243217e-1 7.989789e-3 7.989789e-3
3.2700797e-1 3.243217e-1 7.909163e-3 7.909163e-3
3.4187196e-1 3.243217e-1 8.049483e-3 8.049483e-3
3.5673596e-1 3.243217e-1 8.410738e-3 8.410738e-3
3.7159996e-1 3.243217e-1 8.992921e-3 8.992921e-3
3.8646396e-1 3.243217e-1 9.79606e-3 9.79606e-3
4.0132796e-1 3.243217e-1 1.0820122e-2 1.0820122e-2
4.1619196e-1 3.243217e-1 1.206514e-2 1.206514e-2
4.3105595e-1 3.243217e-1 1.3531073e-2 1.3531073e-2
4.4591995e-1 3.243217e-1 1.5217966e-2 1.5217966e-2
4.6078395e-1 3.243217e-1 1.7125795e-2 1.7125795e-2
4.7564795e-1 3.243217e-1 1.9254549e-2 1.9254549e-2
4.9051195e-1 3.243217e-1 2.160425e-2 2.160425e-2
5.0537595e-1 3.243217e-1 2.4174898e-2 2.4174898e-2
5.2023994e-1 3.243217e-1 2.6966455e-2 2.6966455e-2
5.3510394e-1 3.243217e-1 2.9978975e-2 2.9978975e-2
5.4996794e-1 3.243217e-1 3.3212442e-2 3.3212442e-2
5.6483194e-1 3.243217e-1 3.6666864e-2 3.6666864e-2
5.7969594e-1 3.243217e-1 4.0342111e-2 4.0342111e-2
5.9455994e-1 3.243217e-1 4.423845e-2 4.423845e-2
6.0942393e-1 3.243217e-1 4.8355653e-2 4.8355653e-2
6.2428793e-1 3.243217e-1 5.2693742e-2 5.2693742e-2
6.3915193e-1 3.243217e-1 5.7252847e-2 5.7252847e-2
6.5401593e-1 3.243217e-1 6.2032892e-2 6.2032892e-2
6.6887993e-1 3.243217e-1 6.7033891e-2 6.7033891e-2
6.8374393e-1 3.243217e-1 7.2255693e-2 7.2255693e-2
6.9860793e-1 3.243217e-1 7.7698598e-2 7.7698598e-2
7.1347192e-1 3.243217e-1 8.3362347e-2 8.3362347e-2
7.2833592e-1 3.243217e-1 8.9247067e-2 8.9247067e-2
7.4319992e-1 3.243217e-1 9.5352727e-2 9.5352727e-2
7.5806392e-1 3.243217e-1 1.01679337e-1 1.01679337e-1
7.7292792e-1 3.243217e-1 1.08226817e-1 1.08226817e-1
7.8779192e-1 3.243217e-1 1.1499532e-1 1.1499532e-1
8.0265591e-1 3.243217e-1 1.2198476e-1 1.2198476e-1
8.1751991e-1 3.243217e-1 1.29195e-1 1.29195e-1
8.3238391e-1 3.243217e-1 1.3662634e-1 1.3662634e-1
8.4724791e-1 3.243217e-1 1.4427856e-1 1.4427856e-1
8.6211191e-1 3.243217e-1 1.521518e-1 1.521518e-1
8.769759e-1 3.243217e-1 1.6024583e-1 1.6024583e-1
8.918399e-1 3.243217e-1 1.6856088e-1 1.6856088e-1
9.067039e-1 3.243217e-1 1.7709688e-1 1.7709688e-1
9.215679e-1 3.243217e-1 1.8585376e-1 1.8585376e-1
9.364319e-1 3.243217e-1 1.9483157e-1 1.9483157e-1
9.512959e-1 3.243217e-1 2.0403041e-1 2.0403041e-1
9.661599e-1 3.243217e-1 2.1345021e-1 2.1345021e-1
9.810239e-1 3.243217e-1 2.2309082e-1 2.2309082e-1
9.958879e-1 3.243217e-1 2.3295242e-1 2.3295242e-1
1.01075189e0 3.243217e-1 2.4303505e-1 2.4303505e-1
1.02561589e0 3.243217e-1 2.533384e-1 2.533384e-1
1.04047989e0 3.243217e-1 2.6386284e-1 2.6386284e-1
1.05534389e0 3.243217e-1 2.7460823e-1 2.7460823e-1
1.07020789e0 3.243217e-1 2.855745e-1 2.855745e-1
1.08507188e0 3.243217e-1 2.967617e-1 2.967617e-1
1.09993588e0 3.243217e-1 3.0816994e-1 3.0816994e-1

0.0e0 3.310784e-1 6.1646478e-2 6.1646478e-2
1.4863998e-2 3.310784e-1 5.6926141e-2 5.6926141e-2
2.9727997e-2 3.310784e-1 5.2426775e-2 5.2426775e-2
4.4591995e-2 3.310784e-1 4.814831e-2 4.814831e-2
5.9455994e-2 3.310784e-1 4.4090776e-2 4.4090776e-2
7.4319992e-2 3.310784e-1 4.0254228e-2 4.0254228e-2
8.918399e-2 3.310784e-1 3.663858e-2 3.663858e-2
1.04047989e-1 3.310784e-1 3.3243867e-2 3.3243867e-2
1.18911987e-1 3.310784e-1 3.0070093e-2 3.0070093e-2
1.33775986e-1 3.310784e-1 2.7117296e-2 2.7117296e-2
1.4863998e-1 3.310784e-1 2.43854e-2 2.43854e-2
1.6350398e-1 3.310784e-1 2.187446e-2 2.187446e-2
1.7836798e-1 3.310784e-1 1.958445e-2 1.958445e-2
1.9323198e-1 3.310784e-1 1.7515382e-2 1.7515382e-2
2.0809598e-1 3.310784e-1 1.5667253e-2 1.5667253e-2
2.2295998e-1 3.310784e-1 1.4040062e-2 1.4040062e-2
2.3782397e-1 3.310784e-1 1.2633806e-2 1.2633806e-2
2.5268797e-1 3.310784e-1 1.1448491e-2 1.1448491e-2
2.6755197e-1 3.310784e-1 1.0484114e-2 1.0484114e-2
2.8241597e-1 3.310784e-1 9.740677e-3 9.740677e-3
2.9727997e-1 3.310784e-1 9.218178e-3 9.218178e-3
3.1214397e-1 3.310784e-1 8.916615e-3 8.916615e-3
3.2700797e-1 3.310784e-1 8.835994e-3 8.835994e-3
3.4187196e-1 3.310784e-1 8.976306e-3 8.976306e-3
3.5673596e-1 3.310784e-1 9.337572e-3 9.337572e-3
3.7159996e-1 3.310784e-1 9.919748e-3 9.919748e-3
3.8646396e-1 3.310784e-1 1.0722885e-2 1.0722885e-2
4.0132796e-1 3.310784e-1 1.1746948e-2 1.1746948e-2
4.1619196e-1 3.310784e-1 1.2991957e-2 1.2991957e-2
4.3105595e-1 3.310784e-1 1.4457893e-2 1.4457893e-2
4.4591995e-1 3.310784e-1 1.6144798e-2 1.6144798e-2
4.6078395e-1 3.310784e-1 1.8052612e-2 1.8052612e-2
4.7564795e-1 3.310784e-1 2.0181375e-2 2.0181375e-2
4.9051195e-1 3.310784e-1 2.2531076e-2 2.2531076e-2
5.0537595e-1 3.310784e-1 2.5101717e-2 2.5101717e-2
5.2023994e-1 3.310784e-1 2.7893274e-2 2.7893274e-2
5.3510394e-1 3.310784e-1 3.0905801e-2 3.0905801e-2
5.4996794e-1 3.310784e-1 3.4139268e-2 3.4139268e-2
5.6483194e-1 3.310784e-1 3.7593675e-2 3.7593675e-2
5.7969594e-1 3.310784e-1 4.1268922e-2 4.1268922e-2
5.9455994e-1 3.310784e-1 4.5165254e-2 4.5165254e-2
6.0942393e-1 3.310784e-1 4.9282465e-2 4.9282465e-2
6.2428793e-1 3.310784e-1 5.3620554e-2 5.3620554e-2
6.3915193e-1 3.310784e-1 5.8179651e-2 5.8179651e-2
6.5401593e-1 3.310784e-1 6.2959703e-2 6.2959703e-2
6.6887993e-1 3.310784e-1 6.7960695e-2 6.7960695e-2
6.8374393e-1 3.310784e-1 7.3182497e-2 7.3182497e-2
6.9860793e-1 3.310784e-1 7.8625403e-2 7.8625403e-2
7.1347192e-1 3.310784e-1 8.4289153e-2 8.4289153e-2
7.2833592e-1 3.310784e-1 9.0173872e-2 9.0173872e-2
7.4319992e-1 3.310784e-1 9.6279543e-2 9.6279543e-2
7.5806392e-1 3.310784e-1 1.02606143e-1 1.02606143e-1
7.7292792e-1 3.310784e-1 1.09153622e-1 1.09153622e-1
7.8779192e-1 3.310784e-1 1.1592212e-1 1.1592212e-1
8.0265591e-1 3.310784e-1 1.2291156e-1 1.2291156e-1
8.1751991e-1 3.310784e-1 1.3012181e-1 1.3012181e-1
8.3238391e-1 3.310784e-1 1.3755316e-1 1.3755316e-1
8.4724791e-1 3.310784e-1 1.4520537e-1 1.4520537e-1
8.6211191e-1 3.310784e-1 1.530786e-1 1.530786e-1
8.769759e-1 3.310784e-1 1.6117264e-1 1.6117264e-1
8.918399e-1 3.310784e-1 1.6948769e-1 1.6948769e-1
9.067039e-1 3.310784e-1 1.780237e-1 1.780237e-1
9.215679e-1 3.310784e-1 1.8678058e-1 1.8678058e-1
9.364319e-1 3.310784e-1 1.9575839e-1 1.9575839e-1
9.512959e-1 3.310784e-1 2.0495723e-1 2.0495723e-1
9.661599e-1 3.310784e-1 2.1437701e-1 2.1437701e-1
9.810239e-1 3.310784e-1 2.2401762e-1 2.2401762e-1
9.958879e-1 3.310784e-1 2.3387923e-1 2.3387923e-1
1.01075189e0 3.310784e-1 2.4396185e-1 2.4396185e-1
1.02561589e0 3.310784e-1 2.542652e-1 2.542652e-1
1.04047989e0 3.310784e-1 2.6478964e-1 2.6478964e-1
1.05534389e0 3.310784e-1 2.7553503e-1 2.7553503e-1
1.07020789e0 3.310784e-1 2.865013e-1 2.865013e-1
1.08507188e0 3.310784e-1 2.976885e-1 2.976885e-1
1.09993588e0 3.310784e-1 3.0909682e-1 3.0909682e-1

0.0e0 3.378351e-1 6.2622865e-2 6.2622865e-2
1.4863998e-2 3.378351e-1 5.790252e-2 5.790252e-2
2.9727997e-2 3.378351e-1 5.3403162e-2 5.3403162e-2
4.4591995e-2 3.378351e-1 4.9124689e-2 4.9124689e-2
5.9455994e-2 3.378351e-1 4.506717e-2 4.506717e-2
7.4319992e-2 3.378351e-1 4.1230623e-2 4.1230623e-2
8.918399e-2 3.378351e-1 3.7614961e-2 3.7614961e-2
1.04047989e-1 3.378351e-1 3.4220255e-2 3.4220255e-2
1.18911987e-1 3.378351e-1 3.104648e-2 3.104648e-2
1.33775986e-1 3.378351e-1 2.8093675e-2 2.8093675e-2
1.4863998e-1 3.378351e-1 2.5361787e-2 2.5361787e-2
1.6350398e-1 3.378351e-1 2.2850847e-2 2.2850847e-2
1.7836798e-1 3.378351e-1 2.0560837e-2 2.0560837e-2
1.9323198e-1 3.378351e-1 1.849176e-2 1.849176e-2
2.0809598e-1 3.378351e-1 1.6643633e-2 1.6643633e-2
2.2295998e-1 3.378351e-1 1.5016441e-2 1.5016441e-2
2.3782397e-1 3.378351e-1 1.3610188e-2 1.3610188e-2
2.5268797e-1 3.378351e-1 1.2424875e-2 1.2424875e-2
2.6755197e-1 3.378351e-1 1.1460498e-2 1.1460498e-2
2.8241597e-1 3.378351e-1 1.071706e-2 1.071706e-2
2.9727997e-1 3.378351e-1 1.0194562e-2 1.0194562e-2
3.1214397e-1 3.378351e-1 9.893e-3 9.893e-3
3.2700797e-1 3.378351e-1 9.81238e-3 9.81238e-3
3.4187196e-1 3.378351e-1 9.952692e-3 9.952692e-3
3.5673596e-1 3.378351e-1 1.0313948e-2 1.0313948e-2
3.7159996e-1 3.378351e-1 1.0896138e-2 1.0896138e-2
3.8646396e-1 3.378351e-1 1.169927e-2 1.169927e-2
4.0132796e-1 3.378351e-1 1.2723334e-2 1.2723334e-2
4.1619196e-1 3.378351e-1 1.3968346e-2 1.3968346e-2
4.3105595e-1 3.378351e-1 1.5434288e-2 1.5434288e-2
4.4591995e-1 3.378351e-1 1.7121178e-2 1.7121178e-2
4.6078395e-1 3.378351e-1 1.9029007e-2 1.9029007e-2
4.7564795e-1 3.378351e-1 2.1157762e-2 2.1157762e-2
4.9051195e-1 3.378351e-1 2.3507463e-2 2.3507463e-2
5.0537595e-1 3.378351e-1 2.6078104e-2 2.6078104e-2
5.2023994e-1 3.378351e-1 2.8869661e-2 2.8869661e-2
5.3510394e-1 3.378351e-1 3.1882196e-2 3.1882196e-2
5.4996794e-1 3.378351e-1 3.5115656e-2 3.5115656e-2
5.6483194e-1 3.378351e-1 3.8570093e-2 3.8570093e-2
5.7969594e-1 3.378351e-1 4.224534e-2 4.224534e-2
5.9455994e-1 3.378351e-1 4.6141672e-2 4.6141672e-2
6.0942393e-1 3.378351e-1 5.0258882e-2 5.0258882e-2
6.2428793e-1 3.378351e-1 5.4596971e-2 5.4596971e-2
6.3915193e-1 3.378351e-1 5.9156068e-2 5.9156068e-2
6.5401593e-1 3.378351e-1 6.393612e-2 6.393612e-2
6.6887993e-1 3.378351e-1 6.8937112e-2 6.8937112e-2
6.8374393e-1 3.378351e-1 7.4158914e-2 7.4158914e-2
6.9860793e-1 3.378351e-1 7.9601823e-2 7.9601823e-2
7.1347192e-1 3.378351e-1 8.5265584e-2 8.5265584e-2
7.2833592e-1 3.378351e-1 9.1150304e-2 9.1150304e-2
7.4319992e-1 3.378351e-1 9.7255954e-2 9.7255954e-2
7.5806392e-1 3.378351e-1 1.03582555e-1 1.03582555e-1
7.7292792e-1 3.378351e-1 1.10130034e-1 1.10130034e-1
7.8779192e-1 3.378351e-1 1.1689854e-1 1.1689854e-1
8.0265591e-1 3.378351e-1 1.2388799e-1 1.2388799e-1
8.1751991e-1 3.378351e-1 1.3109824e-1 1.3109824e-1
8.3238391e-1 3.378351e-1 1.3852957e-1 1.3852957e-1
8.4724791e-1 3.378351e-1 1.4618178e-1 1.4618178e-1
8.6211191e-1 3.378351e-1 1.5405502e-1 1.5405502e-1
8.769759e-1 3.378351e-1 1.6214906e-1 1.6214906e-1
8.918399e-1 3.378351e-1 1.7046411e-1 1.7046411e-1
9.067039e-1 3.378351e-1 1.790001e-1 1.790001e-1
9.215679e-1 3.378351e-1 1.8775699e-1 1.8775699e-1
9.364319e-1 3.378351e-1 1.967348e-1 1.967348e-1
9.512959e-1 3.378351e-1 2.0593364e-1 2.0593364e-1
9.661599e-1 3.378351e-1 2.1535344e-1 2.1535344e-1
9.810239e-1 3.378351e-1 2.2499403e-1 2.2499403e-1
9.958879e-1 3.378351e-1 2.3485564e-1 2.3485564e-1
1.01075189e0 3.378351e-1 2.4493826e-1 2.4493826e-1
1.02561589e0 3.378351e-1 2.5524161e-1 2.5524161e-1
1.04047989e0 3.378351e-1 2.6576605e-1 2.6576605e-1
1.05534389e0 3.378351e-1 2.7651144e-1 2.7651144e-1
1.07020789e0 3.378351e-1 2.874777e-1 2.874777e-1
1.08507188e0 3.378351e-1 2.98665e-1 2.98665e-1
1.09993588e0 3.378351e-1 3.1007323e-1 3.1007323e-1

0.0e0 3.445918e-1 6.364969e-2 6.364969e-2
1.4863998e-2 3.445918e-1 5.8929346e-2 5.8929346e-2
2.9727997e-2 3.445918e-1 5.4429979e-2 5.4429979e-2
4.4591995e-2 3.445918e-1 5.0151521e-2 5.0151521e-2
5.9455994e-2 3.445918e-1 4.6093988e-2 4.6093988e-2
7.4319992e-2 3.445918e-1 4.225744e-2 4.225744e-2
8.918399e-2 3.445918e-1 3.8641794e-2 3.8641794e-2
1.04047989e-1 3.445918e-1 3.524708e-2 3.524708e-2
1.18911987e-1 3.445918e-1 3.2073312e-2 3.2073312e-2
1.33775986e-1 3.445918e-1 2.9120506e-2 2.9120506e-2
1.4863998e-1 3.445918e-1 2.6388612e-2 2.6388612e-2
1.6350398e-1 3.445918e-1 2.3877672e-2 2.3877672e-2
1.7836798e-1 3.445918e-1 2.1587663e-2 2.1587663e-2
1.9323198e-1 3.445918e-1 1.9518593e-2 1.9518593e-2
2.0809598e-1 3.445918e-1 1.7670464e-2 1.7670464e-2
2.2295998e-1 3.445918e-1 1.6043272e-2 1.6043272e-2
2.3782397e-1 3.445918e-1 1.463702e-2 1.463702e-2
2.5268797e-1 3.445918e-1 1.3451704e-2 1.3451704e-2
2.6755197e-1 3.445918e-1 1.2487328e-2 1.2487328e-2
2.8241597e-1 3.445918e-1 1.1743889e-2 1.1743889e-2
2.9727997e-1 3.445918e-1 1.1221388e-2 1.1221388e-2
3.1214397e-1 3.445918e-1 1.0919827e-2 1.0919827e-2
3.2700797e-1 3.445918e-1 1.0839207e-2 1.0839207e-2
3.4187196e-1 3.445918e-1 1.097952e-2 1.097952e-2
3.5673596e-1 3.445918e-1 1.1340776e-2 1.1340776e-2
3.7159996e-1 3.445918e-1 1.192296e-2 1.192296e-2
3.8646396e-1 3.445918e-1 1.2726096e-2 1.2726096e-2
4.0132796e-1 3.445918e-1 1.3750159e-2 1.3750159e-2
4.1619196e-1 3.445918e-1 1.4995177e-2 1.4995177e-2
4.3105595e-1 3.445918e-1 1.6461113e-2 1.6461113e-2
4.4591995e-1 3.445918e-1 1.8148003e-2 1.8148003e-2
4.6078395e-1 3.445918e-1 2.0055832e-2 2.0055832e-2
4.7564795e-1 3.445918e-1 2.2184587e-2 2.2184587e-2
4.9051195e-1 3.445918e-1 2.4534288e-2 2.4534288e-2
5.0537595e-1 3.445918e-1 2.7104936e-2 2.7104936e-2
5.2023994e-1 3.445918e-1 2.9896494e-2 2.9896494e-2
5.3510394e-1 3.445918e-1 3.2909013e-2 3.2909013e-2
5.4996794e-1 3.445918e-1 3.614248e-2 3.614248e-2
5.6483194e-1 3.445918e-1 3.9596918e-2 3.9596918e-2
5.7969594e-1 3.445918e-1 4.3272165e-2 4.3272165e-2
5.9455994e-1 3.445918e-1 4.7168504e-2 4.7168504e-2
6.0942393e-1 3.445918e-1 5.1285707e-2 5.1285707e-2
6.2428793e-1 3.445918e-1 5.5623796e-2 5.5623796e-2
6.3915193e-1 3.445918e-1 6.0182901e-2 6.0182901e-2
6.5401593e-1 3.445918e-1 6.4962946e-2 6.4962946e-2
6.6887993e-1 3.445918e-1 6.9963945e-2 6.9963945e-2
6.8374393e-1 3.445918e-1 7.5185747e-2 7.5185747e-2
6.9860793e-1 3.445918e-1 8.0628647e-2 8.0628647e-2
7.1347192e-1 3.445918e-1 8.6292397e-2 8.6292397e-2
7.2833592e-1 3.445918e-1 9.2177127e-2 9.2177127e-2
7.4319992e-1 3.445918e-1 9.8282777e-2 9.8282777e-2
7.5806392e-1 3.445918e-1 1.04609396e-1 1.04609396e-1
7.7292792e-1 3.445918e-1 1.1115688e-1 1.1115688e-1
7.8779192e-1 3.445918e-1 1.1792537e-1 1.1792537e-1
8.0265591e-1 3.445918e-1 1.2491481e-1 1.2491481e-1
8.1751991e-1 3.445918e-1 1.3212506e-1 1.3212506e-1
8.3238391e-1 3.445918e-1 1.395564e-1 1.395564e-1
8.4724791e-1 3.445918e-1 1.4720862e-1 1.4720862e-1
8.6211191e-1 3.445918e-1 1.5508185e-1 1.5508185e-1
8.769759e-1 3.445918e-1 1.6317589e-1 1.6317589e-1
8.918399e-1 3.445918e-1 1.7149094e-1 1.7149094e-1
9.067039e-1 3.445918e-1 1.8002693e-1 1.8002693e-1
9.215679e-1 3.445918e-1 1.8878381e-1 1.8878381e-1
9.364319e-1 3.445918e-1 1.9776163e-1 1.9776163e-1
9.512959e-1 3.445918e-1 2.0696046e-1 2.0696046e-1
9.661599e-1 3.445918e-1 2.1638026e-1 2.1638026e-1
9.810239e-1 3.445918e-1 2.2602086e-1 2.2602086e-1
9.958879e-1 3.445918e-1 2.3588246e-1 2.3588246e-1
1.01075189e0 3.445918e-1 2.4596509e-1 2.4596509e-1
1.02561589e0 3.445918e-1 2.5626843e-1 2.5626843e-1
1.04047989e0 3.445918e-1 2.6679288e-1 2.6679288e-1
1.05534389e0 3.445918e-1 2.7753827e-1 2.7753827e-1
1.07020789e0 3.445918e-1 2.8850461e-1 2.8850461e-1
1.08507188e0 3.445918e-1 2.9969182e-1 2.9969182e-1
1.09993588e0 3.445918e-1 3.1110005e-1 3.1110005e-1

0.0e0 3.513485e-1 6.4725389e-2 6.4725389e-2
1.4863998e-2 3.513485e-1 6.0005045e-2 6.0005045e-2
2.9727997e-2 3.513485e-1 5.5505685e-2 5.5505685e-2
4.4591995e-2 3.513485e-1 5.122722e-2 5.122722e-2
5.9455994e-2 3.513485e-1 4.7169695e-2 4.7169695e-2
7.4319992e-2 3.513485e-1 4.3333147e-2 4.3333147e-2
8.918399e-2 3.513485e-1 3.9717493e-2 3.9717493e-2
1.04047989e-1 3.513485e-1 3.6322784e-2 3.6322784e-2
1.18911987e-1 3.513485e-1 3.314901e-2 3.314901e-2
1.33775986e-1 3.513485e-1 3.0196205e-2 3.0196205e-2
1.4863998e-1 3.513485e-1 2.7464319e-2 2.7464319e-2
1.6350398e-1 3.513485e-1 2.495337e-2 2.495337e-2
1.7836798e-1 3.513485e-1 2.2663362e-2 2.2663362e-2
1.9323198e-1 3.513485e-1 2.0594292e-2 2.0594292e-2
2.0809598e-1 3.513485e-1 1.8746162e-2 1.8746162e-2
2.2295998e-1 3.513485e-1 1.7118965e-2 1.7118965e-2
2.3782397e-1 3.513485e-1 1.5712715e-2 1.5712715e-2
2.5268797e-1 3.513485e-1 1.4527399e-2 1.4527399e-2
2.6755197e-1 3.513485e-1 1.3563026e-2 1.3563026e-2
2.8241597e-1 3.513485e-1 1.2819588e-2 1.2819588e-2
2.9727997e-1 3.513485e-1 1.2297089e-2 1.2297089e-2
3.1214397e-1 3.513485e-1 1.1995529e-2 1.1995529e-2
3.2700797e-1 3.513485e-1 1.19149e-2 1.19149e-2
3.4187196e-1 3.513485e-1 1.205522e-2 1.205522e-2
3.5673596e-1 3.513485e-1 1.2416478e-2 1.2416478e-2
3.7159996e-1 3.513485e-1 1.2998662e-2 1.2998662e-2
3.8646396e-1 3.513485e-1 1.3801796e-2 1.3801796e-2
4.0132796e-1 3.513485e-1 1.4825859e-2 1.4825859e-2
4.1619196e-1 3.513485e-1 1.6070877e-2 1.6070877e-2
4.3105595e-1 3.513485e-1 1.7536812e-2 1.7536812e-2
4.4591995e-1 3.513485e-1 1.92237e-2 1.92237e-2
4.6078395e-1 3.513485e-1 2.1131532e-2 2.1131532e-2
4.7564795e-1 3.513485e-1 2.3260286e-2 2.3260286e-2
4.9051195e-1 3.513485e-1 2.5609987e-2 2.5609987e-2
5.0537595e-1 3.513485e-1 2.8180635e-2 2.8180635e-2
5.2023994e-1 3.513485e-1 3.0972192e-2 3.0972192e-2
5.3510394e-1 3.513485e-1 3.3984712e-2 3.3984712e-2
5.4996794e-1 3.513485e-1 3.7218141e-2 3.7218141e-2
5.6483194e-1 3.513485e-1 4.0672578e-2 4.0672578e-2
5.7969594e-1 3.513485e-1 4.4347826e-2 4.4347826e-2
5.9455994e-1 3.513485e-1 4.8244241e-2 4.8244241e-2
6.0942393e-1 3.513485e-1 5.2361444e-2 5.2361444e-2
6.2428793e-1 3.513485e-1 5.6699457e-2 5.6699457e-2
6.3915193e-1 3.513485e-1 6.1258638e-2 6.1258638e-2
6.5401593e-1 3.513485e-1 6.6038606e-2 6.6038606e-2
6.6887993e-1 3.513485e-1 7.1039606e-2 7.1039606e-2
6.8374393e-1 3.513485e-1 7.6261484e-2 7.6261484e-2
6.9860793e-1 3.513485e-1 8.1704294e-2 8.1704294e-2
7.1347192e-1 3.513485e-1 8.7368074e-2 8.7368074e-2
7.2833592e-1 3.513485e-1 9.3252864e-2 9.3252864e-2
7.4319992e-1 3.513485e-1 9.9358444e-2 9.9358444e-2
7.5806392e-1 3.513485e-1 1.05685124e-1 1.05685124e-1
7.7292792e-1 3.513485e-1 1.1223253e-1 1.1223253e-1
7.8779192e-1 3.513485e-1 1.1900102e-1 1.1900102e-1
8.0265591e-1 3.513485e-1 1.2599055e-1 1.2599055e-1
8.1751991e-1 3.513485e-1 1.3320073e-1 1.3320073e-1
8.3238391e-1 3.513485e-1 1.4063206e-1 1.4063206e-1
8.4724791e-1 3.513485e-1 1.4828435e-1 1.4828435e-1
8.6211191e-1 3.513485e-1 1.5615752e-1 1.5615752e-1
8.769759e-1 3.513485e-1 1.6425162e-1 1.6425162e-1
8.918399e-1 3.513485e-1 1.7256668e-1 1.7256668e-1
9.067039e-1 3.513485e-1 1.811026e-1 1.811026e-1
9.215679e-1 3.513485e-1 1.8985956e-1 1.8985956e-1
9.364319e-1 3.513485e-1 1.9883737e-1 1.9883737e-1
9.512959e-1 3.513485e-1 2.0803621e-1 2.0803621e-1
9.661599e-1 3.513485e-1 2.1745593e-1 2.1745593e-1
9.810239e-1 3.513485e-1 2.2709653e-1 2.2709653e-1
9.958879e-1 3.513485e-1 2.3695811e-1 2.3695811e-1
1.01075189e0 3.513485e-1 2.4704074e-1 2.4704074e-1
1.02561589e0 3.513485e-1 2.5734416e-1 2.5734416e-1
1.04047989e0 3.513485e-1 2.678686e-1 2.678686e-1
1.05534389e0 3.513485e-1 2.7861407e-1 2.7861407e-1
1.07020789e0 3.513485e-1 2.8958034e-1 2.8958034e-1
1.08507188e0 3.513485e-1 3.0076747e-1 3.0076747e-1
1.09993588e0 3.513485e-1 3.121757e-1 3.121757e-1

0.0e0 3.581052e-1 6.5851015e-2 6.5851015e-2
1.4863998e-2 3.581052e-1 6.1130678e-2 6.1130678e-2
2.9727997e-2 3.581052e-1 5.6631311e-2 5.6631311e-2
4.4591995e-2 3.581052e-1 5.2352846e-2 5.2352846e-2
5.9455994e-2 3.581052e-1 4.829532e-2 4.829532e-2
7.4319992e-2 3.581052e-1 4.4458772e-2 4.4458772e-2
8.918399e-2 3.581052e-1 4.0843118e-2 4.0843118e-2
1.04047989e-1 3.581052e-1 3.7448412e-2 3.7448412e-2
1.18911987e-1 3.581052e-1 3.4274637e-2 3.4274637e-2
1.33775986e-1 3.581052e-1 3.1321832e-2 3.1321832e-2
1.4863998e-1 3.581052e-1 2.8589943e-2 2.8589943e-2
1.6350398e-1 3.581052e-1 2.6078996e-2 2.6078996e-2
1.7836798e-1 3.581052e-1 2.3788988e-2 2.3788988e-2
1.9323198e-1 3.581052e-1 2.1719917e-2 2.1719917e-2
2.0809598e-1 3.581052e-1 1.9871788e-2 1.9871788e-2
2.2295998e-1 3.581052e-1 1.824459e-2 1.824459e-2
2.3782397e-1 3.581052e-1 1.683834e-2 1.683834e-2
2.5268797e-1 3.581052e-1 1.565303e-2 1.565303e-2
2.6755197e-1 3.581052e-1 1.4688652e-2 1.4688652e-2
2.8241597e-1 3.581052e-1 1.3945213e-2 1.3945213e-2
2.9727997e-1 3.581052e-1 1.3422714e-2 1.3422714e-2
3.1214397e-1 3.581052e-1 1.3121155e-2 1.3121155e-2
3.2700797e-1 3.581052e-1 1.3040526e-2 1.3040526e-2
3.4187196e-1 3.581052e-1 1.3180847e-2 1.3180847e-2
3.5673596e-1 3.581052e-1 1.3542102e-2 1.3542102e-2
3.7159996e-1 3.581052e-1 1.4124287e-2 1.4124287e-2
3.8646396e-1 3.581052e-1 1.492742e-2 1.492742e-2
4.0132796e-1 3.581052e-1 1.5951483e-2 1.5951483e-2
4.1619196e-1 3.581052e-1 1.7196501e-2 1.7196501e-2
4.3105595e-1 3.581052e-1 1.8662436e-2 1.8662436e-2
4.4591995e-1 3.581052e-1 2.0349327e-2 2.0349327e-2
4.6078395e-1 3.581052e-1 2.2257158e-2 2.2257158e-2
4.7564795e-1 3.581052e-1 2.4385912e-2 2.4385912e-2
4.9051195e-1 3.581052e-1 2.673562e-2 2.673562e-2
5.0537595e-1 3.581052e-1 2.930626e-2 2.930626e-2
5.2023994e-1 3.581052e-1 3.2097818e-2 3.2097818e-2
5.3510394e-1 3.581052e-1 3.5110345e-2 3.5110345e-2
5.4996794e-1 3.581052e-1 3.8343797e-2 3.8343797e-2
5.6483194e-1 3.581052e-1 4.1798235e-2 4.1798235e-2
5.7969594e-1 3.581052e-1 4.547349e-2 4.547349e-2
5.9455994e-1 3.581052e-1 4.9369821e-2 4.9369821e-2
6.0942393e-1 3.581052e-1 5.3487032e-2 5.3487032e-2
6.2428793e-1 3.581052e-1 5.782512e-2 5.782512e-2
6.3915193e-1 3.581052e-1 6.2384218e-2 6.2384218e-2
6.5401593e-1 3.581052e-1 6.7164262e-2 6.7164262e-2
6.6887993e-1 3.581052e-1 7.2165262e-2 7.2165262e-2
6.8374393e-1 3.581052e-1 7.7387064e-2 7.7387064e-2
6.9860793e-1 3.581052e-1 8.2829955e-2 8.2829955e-2
7.1347192e-1 3.581052e-1 8.8493724e-2 8.8493724e-2
7.2833592e-1 3.581052e-1 9.4378444e-2 9.4378444e-2
7.4319992e-1 3.581052e-1 1.00484094e-1 1.00484094e-1
7.5806392e-1 3.581052e-1 1.06810695e-1 1.06810695e-1
7.7292792e-1 3.581052e-1 1.1335818e-1 1.1335818e-1
7.8779192e-1 3.581052e-1 1.2012668e-1 1.2012668e-1
8.0265591e-1 3.581052e-1 1.2711613e-1 1.2711613e-1
8.1751991e-1 3.581052e-1 1.3432639e-1 1.3432639e-1
8.3238391e-1 3.581052e-1 1.4175772e-1 1.4175772e-1
8.4724791e-1 3.581052e-1 1.4940993e-1 1.4940993e-1
8.6211191e-1 3.581052e-1 1.5728316e-1 1.5728316e-1
8.769759e-1 3.581052e-1 1.653772e-1 1.653772e-1
8.918399e-1 3.581052e-1 1.7369226e-1 1.7369226e-1
9.067039e-1 3.581052e-1 1.8222826e-1 1.8222826e-1
9.215679e-1 3.581052e-1 1.9098514e-1 1.9098514e-1
9.364319e-1 3.581052e-1 1.9996295e-1 1.9996295e-1
9.512959e-1 3.581052e-1 2.0916179e-1 2.0916179e-1
9.661599e-1 3.581052e-1 2.1858159e-1 2.1858159e-1
9.810239e-1 3.581052e-1 2.2822218e-1 2.2822218e-1
9.958879e-1 3.581052e-1 2.3808377e-1 2.3808377e-1
1.01075189e0 3.581052e-1 2.481664e-1 2.481664e-1
1.02561589e0 3.581052e-1 2.5846974e-1 2.5846974e-1
1.04047989e0 3.581052e-1 2.6899419e-1 2.6899419e-1
1.05534389e0 3.581052e-1 2.7973965e-1 2.7973965e-1
1.07020789e0 3.581052e-1 2.9070592e-1 2.9070592e-1
1.08507188e0 3.581052e-1 3.0189313e-1 3.0189313e-1
1.09993588e0 3.581052e-1 3.1330136e-1 3.1330136e-1

0.0e0 3.648619e-1 6.7025522e-2 6.7025522e-2
1.4863998e-2 3.648619e-1 6.2305177e-2 6.2305177e-2
2.9727997e-2 3.648619e-1 5.780581e-2 5.780581e-2
4.4591995e-2 3.648619e-1 5.3527353e-2 5.3527353e-2
5.9455994e-2 3.648619e-1 4.946982e-2 4.946982e-2
7.4319992e-2 3.648619e-1 4.5633272e-2 4.5633272e-2
8.918399e-2 3.648619e-1 4.2017625e-2 4.2017625e-2
1.04047989e-1 3.648619e-1 3.8622911e-2 3.8622911e-2
1.18911987e-1 3.648619e-1 3.5449144e-2 3.5449144e-2
1.33775986e-1 3.648619e-1 3.2496338e-2 3.2496338e-2
1.4863998e-1 3.648619e-1 2.9764444e-2 2.9764444e-2
1.6350398e-1 3.648619e-1 2.7253503e-2 2.7253503e-2
1.7836798e-1 3.648619e-1 2.4963495e-2 2.4963495e-2
1.9323198e-1 3.648619e-1 2.2894426e-2 2.2894426e-2
2.0809598e-1 3.648619e-1 2.1046295e-2 2.1046295e-2
2.2295998e-1 3.648619e-1 1.9419098e-2 1.9419098e-2
2.3782397e-1 3.648619e-1 1.8012848e-2 1.8012848e-2
2.5268797e-1 3.648619e-1 1.6827538e-2 1.6827538e-2
2.6755197e-1 3.648619e-1 1.5863159e-2 1.5863159e-2
2.8241597e-1 3.648619e-1 1.511972e-2 1.511972e-2
2.9727997e-1 3.648619e-1 1.4597221e-2 1.4597221e-2
3.1214397e-1 3.648619e-1 1.4295662e-2 1.4295662e-2
3.2700797e-1 3.648619e-1 1.4215033e-2 1.4215033e-2
3.4187196e-1 3.648619e-1 1.4355353e-2 1.4355353e-2
3.5673596e-1 3.648619e-1 1.471661e-2 1.471661e-2
3.7159996e-1 3.648619e-1 1.5298795e-2 1.5298795e-2
3.8646396e-1 3.648619e-1 1.6101929e-2 1.6101929e-2
4.0132796e-1 3.648619e-1 1.7125998e-2 1.7125998e-2
4.1619196e-1 3.648619e-1 1.837101e-2 1.837101e-2
4.3105595e-1 3.648619e-1 1.9836945e-2 1.9836945e-2
4.4591995e-1 3.648619e-1 2.1523842e-2 2.1523842e-2
4.6078395e-1 3.648619e-1 2.3431665e-2 2.3431665e-2
4.7564795e-1 3.648619e-1 2.5560419e-2 2.5560419e-2
4.9051195e-1 3.648619e-1 2.7910127e-2 2.7910127e-2
5.0537595e-1 3.648619e-1 3.0480768e-2 3.0480768e-2
5.2023994e-1 3.648619e-1 3.3272325e-2 3.3272325e-2
5.3510394e-1 3.648619e-1 3.6284853e-2 3.6284853e-2
5.4996794e-1 3.648619e-1 3.9518289e-2 3.9518289e-2
5.6483194e-1 3.648619e-1 4.2972726e-2 4.2972726e-2
5.7969594e-1 3.648619e-1 4.6647981e-2 4.6647981e-2
5.9455994e-1 3.648619e-1 5.0544313e-2 5.0544313e-2
6.0942393e-1 3.648619e-1 5.4661523e-2 5.4661523e-2
6.2428793e-1 3.648619e-1 5.8999612e-2 5.8999612e-2
6.3915193e-1 3.648619e-1 6.355871e-2 6.355871e-2
6.5401593e-1 3.648619e-1 6.8338762e-2 6.8338762e-2
6.6887993e-1 3.648619e-1 7.3339754e-2 7.3339754e-2
6.8374393e-1 3.648619e-1 7.8561569e-2 7.8561569e-2
6.9860793e-1 3.648619e-1 8.4004459e-2 8.4004459e-2
7.1347192e-1 3.648619e-1 8.9668208e-2 8.9668208e-2
7.2833592e-1 3.648619e-1 9.5552928e-2 9.5552928e-2
7.4319992e-1 3.648619e-1 1.01658598e-1 1.01658598e-1
7.5806392e-1 3.648619e-1 1.07985199e-1 1.07985199e-1
7.7292792e-1 3.648619e-1 1.1453268e-1 1.1453268e-1
7.8779192e-1 3.648619e-1 1.2130118e-1 1.2130118e-1
8.0265591e-1 3.648619e-1 1.2829062e-1 1.2829062e-1
8.1751991e-1 3.648619e-1 1.3550087e-1 1.3550087e-1
8.3238391e-1 3.648619e-1 1.4293222e-1 1.4293222e-1
8.4724791e-1 3.648619e-1 1.5058443e-1 1.5058443e-1
8.6211191e-1 3.648619e-1 1.5845766e-1 1.5845766e-1
8.769759e-1 3.648619e-1 1.665517e-1 1.665517e-1
8.918399e-1 3.648619e-1 1.7486674e-1 1.7486674e-1
9.067039e-1 3.648619e-1 1.8340274e-1 1.8340274e-1
9.215679e-1 3.648619e-1 1.9215964e-1 1.9215964e-1
9.364319e-1 3.648619e-1 2.0113745e-1 2.0113745e-1
9.512959e-1 3.648619e-1 2.1033629e-1 2.1033629e-1
9.661599e-1 3.648619e-1 2.1975607e-1 2.1975607e-1
9.810239e-1 3.648619e-1 2.2939667e-1 2.2939667e-1
9.958879e-1 3.648619e-1 2.3925826e-1 2.3925826e-1
1.01075189e0 3.648619e-1 2.4934088e-1 2.4934088e-1
1.02561589e0 3.648619e-1 2.5964423e-1 2.5964423e-1
1.04047989e0 3.648619e-1 2.7016875e-1 2.7016875e-1
1.05534389e0 3.648619e-1 2.8091414e-1 2.8091414e-1
1.07020789e0 3.648619e-1 2.918804e-1 2.918804e-1
1.08507188e0 3.648619e-1 3.0306761e-1 3.0306761e-1
1.09993588e0 3.648619e-1 3.1447585e-1 3.1447585e-1

0.0e0 3.7161859e-1 6.8249284e-2 6.8249284e-2
1.4863998e-2 3.7161859e-1 6.3528947e-2 6.3528947e-2
2.9727997e-2 3.7161859e-1 5.902958e-2 5.902958e-2
4.4591995e-2 3.7161859e-1 5.4751115e-2 5.4751115e-2
5.9455994e-2 3.7161859e-1 5.069359e-2 5.069359e-2
7.4319992e-2 3.7161859e-1 4.6857042e-2 4.6857042e-2
8.918399e-2 3.7161859e-1 4.3241388e-2 4.3241388e-2
1.04047989e-1 3.7161859e-1 3.9846681e-2 3.9846681e-2
1.18911987e-1 3.7161859e-1 3.6672905e-2 3.6672905e-2
1.33775986e-1 3.7161859e-1 3.37201e-2 3.37201e-2
1.4863998e-1 3.7161859e-1 3.0988214e-2 3.0988214e-2
1.6350398e-1 3.7161859e-1 2.8477266e-2 2.8477266e-2
1.7836798e-1 3.7161859e-1 2.6187257e-2 2.6187257e-2
1.9323198e-1 3.7161859e-1 2.4118188e-2 2.4118188e-2
2.0809598e-1 3.7161859e-1 2.2270058e-2 2.2270058e-2
2.2295998e-1 3.7161859e-1 2.064286e-2 2.064286e-2
2.3782397e-1 3.7161859e-1 1.923661e-2 1.923661e-2
2.5268797e-1 3.7161859e-1 1.80513e-2 1.80513e-2
2.6755197e-1 3.7161859e-1 1.7086922e-2 1.7086922e-2
2.8241597e-1 3.7161859e-1 1.6343483e-2 1.6343483e-2
2.9727997e-1 3.7161859e-1 1.5820984e-2 1.5820984e-2
3.1214397e-1 3.7161859e-1 1.5519424e-2 1.5519424e-2
3.2700797e-1 3.7161859e-1 1.5438795e-2 1.5438795e-2
3.4187196e-1 3.7161859e-1 1.5579115e-2 1.5579115e-2
3.5673596e-1 3.7161859e-1 1.5940373e-2 1.5940373e-2
3.7159996e-1 3.7161859e-1 1.6522557e-2 1.6522557e-2
3.8646396e-1 3.7161859e-1 1.7325691e-2 1.7325691e-2
4.0132796e-1 3.7161859e-1 1.834976e-2 1.834976e-2
4.1619196e-1 3.7161859e-1 1.9594772e-2 1.9594772e-2
4.3105595e-1 3.7161859e-1 2.1060707e-2 2.1060707e-2
4.4591995e-1 3.7161859e-1 2.2747597e-2 2.2747597e-2
4.6078395e-1 3.7161859e-1 2.4655426e-2 2.4655426e-2
4.7564795e-1 3.7161859e-1 2.6784181e-2 2.6784181e-2
4.9051195e-1 3.7161859e-1 2.9133882e-2 2.9133882e-2
5.0537595e-1 3.7161859e-1 3.170453e-2 3.170453e-2
5.2023994e-1 3.7161859e-1 3.4496088e-2 3.4496088e-2
5.3510394e-1 3.7161859e-1 3.7508607e-2 3.7508607e-2
5.4996794e-1 3.7161859e-1 4.0742082e-2 4.0742082e-2
5.6483194e-1 3.7161859e-1 4.4196443e-2 4.4196443e-2
5.7969594e-1 3.7161859e-1 4.7871767e-2 4.7871767e-2
5.9455994e-1 3.7161859e-1 5.1768106e-2 5.1768106e-2
6.0942393e-1 3.7161859e-1 5.5885309e-2 5.5885309e-2
6.2428793e-1 3.7161859e-1 6.0223398e-2 6.0223398e-2
6.3915193e-1 3.7161859e-1 6.4782503e-2 6.4782503e-2
6.5401593e-1 3.7161859e-1 6.9562547e-2 6.9562547e-2
6.6887993e-1 3.7161859e-1 7.4563547e-2 7.4563547e-2
6.8374393e-1 3.7161859e-1 7.9785355e-2 7.9785355e-2
6.9860793e-1 3.7161859e-1 8.5228244e-2 8.5228244e-2
7.1347192e-1 3.7161859e-1 9.0892015e-2 9.0892015e-2
7.2833592e-1 3.7161859e-1 9.6776735e-2 9.6776735e-2
7.4319992e-1 3.7161859e-1 1.02882385e-1 1.02882385e-1
7.5806392e-1 3.7161859e-1 1.09208984e-1 1.09208984e-1
7.7292792e-1 3.7161859e-1 1.1575647e-1 1.1575647e-1
7.8779192e-1 3.7161859e-1 1.2252496e-1 1.2252496e-1
8.0265591e-1 3.7161859e-1 1.2951442e-1 1.2951442e-1
8.1751991e-1 3.7161859e-1 1.3672467e-1 1.3672467e-1
8.3238391e-1 3.7161859e-1 1.44156e-1 1.44156e-1
8.4724791e-1 3.7161859e-1 1.5180821e-1 1.5180821e-1
8.6211191e-1 3.7161859e-1 1.5968146e-1 1.5968146e-1
8.769759e-1 3.7161859e-1 1.6777548e-1 1.6777548e-1
8.918399e-1 3.7161859e-1 1.7609055e-1 1.7609055e-1
9.067039e-1 3.7161859e-1 1.8462654e-1 1.8462654e-1
9.215679e-1 3.7161859e-1 1.9338342e-1 1.9338342e-1
9.364319e-1 3.7161859e-1 2.0236124e-1 2.0236124e-1
9.512959e-1 3.7161859e-1 2.1156007e-1 2.1156007e-1
9.661599e-1 3.7161859e-1 2.2097987e-1 2.2097987e-1
9.810239e-1 3.7161859e-1 2.3062047e-1 2.3062047e-1
9.958879e-1 3.7161859e-1 2.4048207e-1 2.4048207e-1
1.01075189e0 3.7161859e-1 2.5056467e-1 2.5056467e-1
1.02561589e0 3.7161859e-1 2.6086809e-1 2.6086809e-1
1.04047989e0 3.7161859e-1 2.7139253e-1 2.7139253e-1
1.05534389e0 3.7161859e-1 2.8213792e-1 2.8213792e-1
1.07020789e0 3.7161859e-1 2.9310419e-1 2.9310419e-1
1.08507188e0 3.7161859e-1 3.042914e-1 3.042914e-1
1.09993588e0 3.7161859e-1 3.1569963e-1 3.1569963e-1

0.0e0 3.783753e-1 6.9521074e-2 6.9521074e-2
1.4863998e-2 3.783753e-1 6.4800737e-2 6.4800737e-2
2.9727997e-2 3.783753e-1 6.0301363e-2 6.0301363e-2
4.4591995e-2 3.783753e-1 5.6022905e-2 5.6022905e-2
5.9455994e-2 3.783753e-1 5.196538e-2 5.196538e-2
7.4319992e-2 3.783753e-1 4.8128824e-2 4.8128824e-2
8.918399e-2 3.783753e-1 4.4513177e-2 4.4513177e-2
1.04047989e-1 3.783753e-1 4.1118471e-2 4.1118471e-2
1.18911987e-1 3.783753e-1 3.7944696e-2 3.7944696e-2
1.33775986e-1 3.783753e-1 3.4991891e-2 3.4991891e-2
1.4863998e-1 3.783753e-1 3.2260002e-2 3.2260002e-2
1.6350398e-1 3.783753e-1 2.9749054e-2 2.9749054e-2
1.7836798e-1 3.783753e-1 2.7459047e-2 2.7459047e-2
1.9323198e-1 3.783753e-1 2.5389978e-2 2.5389978e-2
2.0809598e-1 3.783753e-1 2.3541847e-2 2.3541847e-2
2.2295998e-1 3.783753e-1 2.191465e-2 2.191465e-2
2.3782397e-1 3.783753e-1 2.05084e-2 2.05084e-2
2.5268797e-1 3.783753e-1 1.9323082e-2 1.9323082e-2
2.6755197e-1 3.783753e-1 1.8358711e-2 1.8358711e-2
2.8241597e-1 3.783753e-1 1.7615273e-2 1.7615273e-2
2.9727997e-1 3.783753e-1 1.7092773e-2 1.7092773e-2
3.1214397e-1 3.783753e-1 1.6791216e-2 1.6791216e-2
3.2700797e-1 3.783753e-1 1.6710587e-2 1.6710587e-2
3.4187196e-1 3.783753e-1 1.6850905e-2 1.6850905e-2
3.5673596e-1 3.783753e-1 1.7212163e-2 1.7212163e-2
3.7159996e-1 3.783753e-1 1.7794347e-2 1.7794347e-2
3.8646396e-1 3.783753e-1 1.8597482e-2 1.8597482e-2
4.0132796e-1 3.783753e-1 1.9621548e-2 1.9621548e-2
4.1619196e-1 3.783753e-1 2.086656e-2 2.086656e-2
4.3105595e-1 3.783753e-1 2.2332497e-2 2.2332497e-2
4.4591995e-1 3.783753e-1 2.4019394e-2 2.4019394e-2
4.6078395e-1 3.783753e-1 2.5927216e-2 2.5927216e-2
4.7564795e-1 3.783753e-1 2.8055971e-2 2.8055971e-2
4.9051195e-1 3.783753e-1 3.040568e-2 3.040568e-2
5.0537595e-1 3.783753e-1 3.297632e-2 3.297632e-2
5.2023994e-1 3.783753e-1 3.5767877e-2 3.5767877e-2
5.3510394e-1 3.783753e-1 3.8780405e-2 3.8780405e-2
5.4996794e-1 3.783753e-1 4.2013887e-2 4.2013887e-2
5.6483194e-1 3.783753e-1 4.5468248e-2 4.5468248e-2
5.7969594e-1 3.783753e-1 4.9143571e-2 4.9143571e-2
5.9455994e-1 3.783753e-1 5.3039911e-2 5.3039911e-2
6.0942393e-1 3.783753e-1 5.7157114e-2 5.7157114e-2
6.2428793e-1 3.783753e-1 6.149521e-2 6.149521e-2
6.3915193e-1 3.783753e-1 6.6054308e-2 6.6054308e-2
6.5401593e-1 3.783753e-1 7.0834352e-2 7.0834352e-2
6.6887993e-1 3.783753e-1 7.5835352e-2 7.5835352e-2
6.8374393e-1 3.783753e-1 8.1057156e-2 8.1057156e-2
6.9860793e-1 3.783753e-1 8.6500046e-2 8.6500046e-2
7.1347192e-1 3.783753e-1 9.2163815e-2 9.2163815e-2
7.2833592e-1 3.783753e-1 9.8048535e-2 9.8048535e-2
7.4319992e-1 3.783753e-1 1.04154185e-1 1.04154185e-1
7.5806392e-1 3.783753e-1 1.10480786e-1 1.10480786e-1
7.7292792e-1 3.783753e-1 1.1702827e-1 1.1702827e-1
7.8779192e-1 3.783753e-1 1.2379678e-1 1.2379678e-1
8.0265591e-1 3.783753e-1 1.3078622e-1 1.3078622e-1
8.1751991e-1 3.783753e-1 1.3799648e-1 1.3799648e-1
8.3238391e-1 3.783753e-1 1.4542781e-1 1.4542781e-1
8.4724791e-1 3.783753e-1 1.5308002e-1 1.5308002e-1
8.6211191e-1 3.783753e-1 1.6095325e-1 1.6095325e-1
8.769759e-1 3.783753e-1 1.6904729e-1 1.6904729e-1
8.918399e-1 3.783753e-1 1.7736235e-1 1.7736235e-1
9.067039e-1 3.783753e-1 1.8589835e-1 1.8589835e-1
9.215679e-1 3.783753e-1 1.9465523e-1 1.9465523e-1
9.364319e-1 3.783753e-1 2.0363304e-1 2.0363304e-1
9.512959e-1 3.783753e-1 2.1283188e-1 2.1283188e-1
9.661599e-1 3.783753e-1 2.2225168e-1 2.2225168e-1
9.810239e-1 3.783753e-1 2.3189227e-1 2.3189227e-1
9.958879e-1 3.783753e-1 2.4175388e-1 2.4175388e-1
1.01075189e0 3.783753e-1 2.5183647e-1 2.5183647e-1
1.02561589e0 3.783753e-1 2.621399e-1 2.621399e-1
1.04047989e0 3.783753e-1 2.7266434e-1 2.7266434e-1
1.05534389e0 3.783753e-1 2.8340973e-1 2.8340973e-1
1.07020789e0 3.783753e-1 2.9437599e-1 2.9437599e-1
1.08507188e0 3.783753e-1 3.055632e-1 3.055632e-1
1.09993588e0 3.783753e-1 3.1697144e-1 3.1697144e-1

0.0e0 3.85132e-1 7.084282e-2 7.084282e-2
1.4863998e-2 3.85132e-1 6.6122476e-2 6.6122476e-2
2.9727997e-2 3.85132e-1 6.162311e-2 6.162311e-2
4.4591995e-2 3.85132e-1 5.7344652e-2 5.7344652e-2
5.9455994e-2 3.85132e-1 5.3287119e-2 5.3287119e-2
7.4319992e-2 3.85132e-1 4.945057e-2 4.945057e-2
8.918399e-2 3.85132e-1 4.5834924e-2 4.5834924e-2
1.04047989e-1 3.85132e-1 4.244021e-2 4.244021e-2
1.18911987e-1 3.85132e-1 3.9266443e-2 3.9266443e-2
1.33775986e-1 3.85132e-1 3.6313637e-2 3.6313637e-2
1.4863998e-1 3.85132e-1 3.3581743e-2 3.3581743e-2
1.6350398e-1 3.85132e-1 3.1070802e-2 3.1070802e-2
1.7836798e-1 3.85132e-1 2.8780794e-2 2.8780794e-2
1.9323198e-1 3.85132e-1 2.6711725e-2 2.6711725e-2
2.0809598e-1 3.85132e-1 2.4863594e-2 2.4863594e-2
2.2295998e-1 3.85132e-1 2.3236397e-2 2.3236397e-2
2.3782397e-1 3.85132e-1 2.1830147e-2 2.1830147e-2
2.5268797e-1 3.85132e-1 2.0644836e-2 2.0644836e-2
2.6755197e-1 3.85132e-1 1.9680458e-2 1.9680458e-2
2.8241597e-1 3.85132e-1 1.893702e-2 1.893702e-2
2.9727997e-1 3.85132e-1 1.8414522e-2 1.8414522e-2
3.1214397e-1 3.85132e-1 1.8112962e-2 1.8112962e-2
3.2700797e-1 3.85132e-1 1.8032333e-2 1.8032333e-2
3.4187196e-1 3.85132e-1 1.8172652e-2 1.8172652e-2
3.5673596e-1 3.85132e-1 1.853391e-2 1.853391e-2
3.7159996e-1 3.85132e-1 1.9116093e-2 1.9116093e-2
3.8646396e-1 3.85132e-1 1.9919228e-2 1.9919228e-2
4.0132796e-1 3.85132e-1 2.0943294e-2 2.0943294e-2
4.1619196e-1 3.85132e-1 2.2188309e-2 2.2188309e-2
4.3105595e-1 3.85132e-1 2.3654243e-2 2.3654243e-2
4.4591995e-1 3.85132e-1 2.534114e-2 2.534114e-2
4.6078395e-1 3.85132e-1 2.7248962e-2 2.7248962e-2
4.7564795e-1 3.85132e-1 2.9377718e-2 2.9377718e-2
4.9051195e-1 3.85132e-1 3.1727426e-2 3.1727426e-2
5.0537595e-1 3.85132e-1 3.4298067e-2 3.4298067e-2
5.2023994e-1 3.85132e-1 3.7089624e-2 3.7089624e-2
5.3510394e-1 3.85132e-1 4.0102151e-2 4.0102151e-2
5.4996794e-1 3.85132e-1 4.3335611e-2 4.3335611e-2
5.6483194e-1 3.85132e-1 4.678998e-2 4.678998e-2
5.7969594e-1 3.85132e-1 5.0465295e-2 5.0465295e-2
5.9455994e-1 3.85132e-1 5.4361635e-2 5.4361635e-2
6.0942393e-1 3.85132e-1 5.8478845e-2 5.8478845e-2
6.2428793e-1 3.85132e-1 6.2816927e-2 6.2816927e-2
6.3915193e-1 3.85132e-1 6.7376031e-2 6.7376031e-2
6.5401593e-1 3.85132e-1 7.2156084e-2 7.2156084e-2
6.6887993e-1 3.85132e-1 7.7157076e-2 7.7157076e-2
6.8374393e-1 3.85132e-1 8.2378894e-2 8.2378894e-2
6.9860793e-1 3.85132e-1 8.7821774e-2 8.7821774e-2
7.1347192e-1 3.85132e-1 9.3485535e-2 9.3485535e-2
7.2833592e-1 3.85132e-1 9.9370255e-2 9.9370255e-2
7.4319992e-1 3.85132e-1 1.05475905e-1 1.05475905e-1
7.5806392e-1 3.85132e-1 1.1180252e-1 1.1180252e-1
7.7292792e-1 3.85132e-1 1.1835e-1 1.1835e-1
7.8779192e-1 3.85132e-1 1.251185e-1 1.251185e-1
8.0265591e-1 3.85132e-1 1.3210794e-1 1.3210794e-1
8.1751991e-1 3.85132e-1 1.3931819e-1 1.3931819e-1
8.3238391e-1 3.85132e-1 1.4674954e-1 1.4674954e-1
8.4724791e-1 3.85132e-1 1.5440175e-1 1.5440175e-1
8.6211191e-1 3.85132e-1 1.6227498e-1 1.6227498e-1
8.769759e-1 3.85132e-1 1.7036902e-1 1.7036902e-1
8.918399e-1 3.85132e-1 1.7868407e-1 1.7868407e-1
9.067039e-1 3.85132e-1 1.8722008e-1 1.8722008e-1
9.215679e-1 3.85132e-1 1.9597696e-1 1.9597696e-1
9.364319e-1 3.85132e-1 2.0495477e-1 2.0495477e-1
9.512959e-1 3.85132e-1 2.1415361e-1 2.1415361e-1
9.661599e-1 3.85132e-1 2.235734e-1 2.235734e-1
9.810239e-1 3.85132e-1 2.3321399e-1 2.3321399e-1
9.958879e-1 3.85132e-1 2.430756e-1 2.430756e-1
1.01075189e0 3.85132e-1 2.5315819e-1 2.5315819e-1
1.02561589e0 3.85132e-1 2.6346161e-1 2.6346161e-1
1.04047989e0 3.85132e-1 2.7398605e-1 2.7398605e-1
1.05534389e0 3.85132e-1 2.8473145e-1 2.8473145e-1
1.07020789e0 3.85132e-1 2.9569771e-1 2.9569771e-1
1.08507188e0 3.85132e-1 3.0688492e-1 3.0688492e-1
1.09993588e0 3.85132e-1 3.1829315e-1 3.1829315e-1

0.0e0 3.918887e-1 7.221264e-2 7.221264e-2
1.4863998e-2 3.918887e-1 6.7492303e-2 6.7492303e-2
2.9727997e-2 3.918887e-1 6.2992937e-2 6.2992937e-2
4.4591995e-2 3.918887e-1 5.8714471e-2 5.8714471e-2
5.9455994e-2 3.918887e-1 5.4656946e-2 5.4656946e-2
7.4319992e-2 3.918887e-1 5.0820398e-2 5.0820398e-2
8.918399e-2 3.918887e-1 4.7204744e-2 4.7204744e-2
1.04047989e-1 3.918887e-1 4.3810037e-2 4.3810037e-2
1.18911987e-1 3.918887e-1 4.0636263e-2 4.0636263e-2
1.33775986e-1 3.918887e-1 3.7683456e-2 3.7683456e-2
1.4863998e-1 3.918887e-1 3.495157e-2 3.495157e-2
1.6350398e-1 3.918887e-1 3.2440622e-2 3.2440622e-2
1.7836798e-1 3.918887e-1 3.0150612e-2 3.0150612e-2
1.9323198e-1 3.918887e-1 2.8081544e-2 2.8081544e-2
2.0809598e-1 3.918887e-1 2.6233414e-2 2.6233414e-2
2.2295998e-1 3.918887e-1 2.4606216e-2 2.4606216e-2
2.3782397e-1 3.918887e-1 2.3199966e-2 2.3199966e-2
2.5268797e-1 3.918887e-1 2.2014656e-2 2.2014656e-2
2.6755197e-1 3.918887e-1 2.1050279e-2 2.1050279e-2
2.8241597e-1 3.918887e-1 2.030684e-2 2.030684e-2
2.9727997e-1 3.918887e-1 1.9784341e-2 1.9784341e-2
3.1214397e-1 3.918887e-1 1.948278e-2 1.948278e-2
3.2700797e-1 3.918887e-1 1.9402151e-2 1.9402151e-2
3.4187196e-1 3.918887e-1 1.9542471e-2 1.9542471e-2
3.5673596e-1 3.918887e-1 1.990373e-2 1.990373e-2
3.7159996e-1 3.918887e-1 2.0485913e-2 2.0485913e-2
3.8646396e-1 3.918887e-1 2.1289049e-2 2.1289049e-2
4.0132796e-1 3.918887e-1 2.2313115e-2 2.2313115e-2
4.1619196e-1 3.918887e-1 2.3558128e-2 2.3558128e-2
4.3105595e-1 3.918887e-1 2.5024063e-2 2.5024063e-2
4.4591995e-1 3.918887e-1 2.6710953e-2 2.6710953e-2
4.6078395e-1 3.918887e-1 2.8618782e-2 2.8618782e-2
4.7564795e-1 3.918887e-1 3.0747536e-2 3.0747536e-2
4.9051195e-1 3.918887e-1 3.3097238e-2 3.3097238e-2
5.0537595e-1 3.918887e-1 3.5667886e-2 3.5667886e-2
5.2023994e-1 3.918887e-1 3.8459444e-2 3.8459444e-2
5.3510394e-1 3.918887e-1 4.1471948e-2 4.1471948e-2
5.4996794e-1 3.918887e-1 4.4705446e-2 4.4705446e-2
5.6483194e-1 3.918887e-1 4.8159807e-2 4.8159807e-2
5.7969594e-1 3.918887e-1 5.1835138e-2 5.1835138e-2
5.9455994e-1 3.918887e-1 5.573147e-2 5.573147e-2
6.0942393e-1 3.918887e-1 5.9848672e-2 5.9848672e-2
6.2428793e-1 3.918887e-1 6.4186761e-2 6.4186761e-2
6.3915193e-1 3.918887e-1 6.8745866e-2 6.8745866e-2
6.5401593e-1 3.918887e-1 7.3525911e-2 7.3525911e-2
6.6887993e-1 3.918887e-1 7.852691e-2 7.852691e-2
6.8374393e-1 3.918887e-1 8.3748715e-2 8.3748715e-2
6.9860793e-1 3.918887e-1 8.9191605e-2 8.9191605e-2
7.1347192e-1 3.918887e-1 9.4855374e-2 9.4855374e-2
7.2833592e-1 3.918887e-1 1.00740094e-1 1.00740094e-1
7.4319992e-1 3.918887e-1 1.06845744e-1 1.06845744e-1
7.5806392e-1 3.918887e-1 1.1317235e-1 1.1317235e-1
7.7292792e-1 3.918887e-1 1.1971983e-1 1.1971983e-1
7.8779192e-1 3.918887e-1 1.2648833e-1 1.2648833e-1
8.0265591e-1 3.918887e-1 1.3347778e-1 1.3347778e-1
8.1751991e-1 3.918887e-1 1.4068803e-1 1.4068803e-1
8.3238391e-1 3.918887e-1 1.4811937e-1 1.4811937e-1
8.4724791e-1 3.918887e-1 1.5577158e-1 1.5577158e-1
8.6211191e-1 3.918887e-1 1.6364482e-1 1.6364482e-1
8.769759e-1 3.918887e-1 1.7173885e-1 1.7173885e-1
8.918399e-1 3.918887e-1 1.8005391e-1 1.8005391e-1
9.067039e-1 3.918887e-1 1.885899e-1 1.885899e-1
9.215679e-1 3.918887e-1 1.9734679e-1 1.9734679e-1
9.364319e-1 3.918887e-1 2.063246e-1 2.063246e-1
9.512959e-1 3.918887e-1 2.1552344e-1 2.1552344e-1
9.661599e-1 3.918887e-1 2.2494324e-1 2.2494324e-1
9.810239e-1 3.918887e-1 2.3458383e-1 2.3458383e-1
9.958879e-1 3.918887e-1 2.4444543e-1 2.4444543e-1
1.01075189e0 3.918887e-1 2.5452806e-1 2.5452806e-1
1.02561589e0 3.918887e-1 2.6483144e-1 2.6483144e-1
1.04047989e0 3.918887e-1 2.7535588e-1 2.7535588e-1
1.05534389e0 3.918887e-1 2.8610127e-1 2.8610127e-1
1.07020789e0 3.918887e-1 2.9706754e-1 2.9706754e-1
1.08507188e0 3.918887e-1 3.0825475e-1 3.0825475e-1
1.09993588e0 3.918887e-1 3.1966298e-1 3.1966298e-1

0.0e0 3.986454e-1 7.363128e-2 7.363128e-2
1.4863998e-2 3.986454e-1 6.8910944e-2 6.8910944e-2
2.9727997e-2 3.986454e-1 6.4411569e-2 6.4411569e-2
4.4591995e-2 3.986454e-1 6.0133112e-2 6.0133112e-2
5.9455994e-2 3.986454e-1 5.6075586e-2 5.6075586e-2
7.4319992e-2 3.986454e-1 5.223903e-2 5.223903e-2
8.918399e-2 3.986454e-1 4.8623384e-2 4.8623384e-2
1.04047989e-1 3.986454e-1 4.5228677e-2 4.5228677e-2
1.18911987e-1 3.986454e-1 4.2054903e-2 4.2054903e-2
1.33775986e-1 3.986454e-1 3.9102098e-2 3.9102098e-2
1.4863998e-1 3.986454e-1 3.637021e-2 3.637021e-2
1.6350398e-1 3.986454e-1 3.385926e-2 3.385926e-2
1.7836798e-1 3.986454e-1 3.1569254e-2 3.1569254e-2
1.9323198e-1 3.986454e-1 2.9500183e-2 2.9500183e-2
2.0809598e-1 3.986454e-1 2.7652055e-2 2.7652055e-2
2.2295998e-1 3.986454e-1 2.6024857e-2 2.6024857e-2
2.3782397e-1 3.986454e-1 2.4618607e-2 2.4618607e-2
2.5268797e-1 3.986454e-1 2.3433296e-2 2.3433296e-2
2.6755197e-1 3.986454e-1 2.246892e-2 2.246892e-2
2.8241597e-1 3.986454e-1 2.172548e-2 2.172548e-2
2.9727997e-1 3.986454e-1 2.1202982e-2 2.1202982e-2
3.1214397e-1 3.986454e-1 2.090142e-2 2.090142e-2
3.2700797e-1 3.986454e-1 2.0820792e-2 2.0820792e-2
3.4187196e-1 3.986454e-1 2.0961111e-2 2.0961111e-2
3.5673596e-1 3.986454e-1 2.132237e-2 2.132237e-2
3.7159996e-1 3.986454e-1 2.1904553e-2 2.1904553e-2
3.8646396e-1 3.986454e-1 2.2707689e-2 2.2707689e-2
4.0132796e-1 3.986454e-1 2.3731755e-2 2.3731755e-2
4.1619196e-1 3.986454e-1 2.4976768e-2 2.4976768e-2
4.3105595e-1 3.986454e-1 2.6442703e-2 2.6442703e-2
4.4591995e-1 3.986454e-1 2.81296e-2 2.81296e-2
4.6078395e-1 3.986454e-1 3.0037422e-2 3.0037422e-2
4.7564795e-1 3.986454e-1 3.2166176e-2 3.2166176e-2
4.9051195e-1 3.986454e-1 3.4515886e-2 3.4515886e-2
5.0537595e-1 3.986454e-1 3.7086526e-2 3.7086526e-2
5.2023994e-1 3.986454e-1 3.9878084e-2 3.9878084e-2
5.3510394e-1 3.986454e-1 4.2890611e-2 4.2890611e-2
5.4996794e-1 3.986454e-1 4.6124101e-2 4.6124101e-2
5.6483194e-1 3.986454e-1 4.9578462e-2 4.9578462e-2
5.7969594e-1 3.986454e-1 5.3253793e-2 5.3253793e-2
5.9455994e-1 3.986454e-1 5.7150125e-2 5.7150125e-2
6.0942393e-1 3.986454e-1 6.1267328e-2 6.1267328e-2
6.2428793e-1 3.986454e-1 6.5605424e-2 6.5605424e-2
6.3915193e-1 3.986454e-1 7.0164522e-2 7.0164522e-2
6.5401593e-1 3.986454e-1 7.4944566e-2 7.4944566e-2
6.6887993e-1 3.986454e-1 7.9945566e-2 7.9945566e-2
6.8374393e-1 3.986454e-1 8.5167369e-2 8.5167369e-2
6.9860793e-1 3.986454e-1 9.0610258e-2 9.0610258e-2
7.1347192e-1 3.986454e-1 9.627403e-2 9.627403e-2
7.2833592e-1 3.986454e-1 1.0215875e-1 1.0215875e-1
7.4319992e-1 3.986454e-1 1.08264398e-1 1.08264398e-1
7.5806392e-1 3.986454e-1 1.14591e-1 1.14591e-1
7.7292792e-1 3.986454e-1 1.2113849e-1 1.2113849e-1
7.8779192e-1 3.986454e-1 1.2790698e-1 1.2790698e-1
8.0265591e-1 3.986454e-1 1.3489644e-1 1.3489644e-1
8.1751991e-1 3.986454e-1 1.4210669e-1 1.4210669e-1
8.3238391e-1 3.986454e-1 1.4953802e-1 1.4953802e-1
8.4724791e-1 3.986454e-1 1.5719023e-1 1.5719023e-1
8.6211191e-1 3.986454e-1 1.6506346e-1 1.6506346e-1
8.769759e-1 3.986454e-1 1.731575e-1 1.731575e-1
8.918399e-1 3.986454e-1 1.8147256e-1 1.8147256e-1
9.067039e-1 3.986454e-1 1.9000856e-1 1.9000856e-1
9.215679e-1 3.986454e-1 1.9876544e-1 1.9876544e-1
9.364319e-1 3.986454e-1 2.0774326e-1 2.0774326e-1
9.512959e-1 3.986454e-1 2.169421e-1 2.169421e-1
9.661599e-1 3.986454e-1 2.263619e-1 2.263619e-1
9.810239e-1 3.986454e-1 2.3600249e-1 2.3600249e-1
9.958879e-1 3.986454e-1 2.4586409e-1 2.4586409e-1
1.01075189e0 3.986454e-1 2.5594672e-1 2.5594672e-1
1.02561589e0 3.986454e-1 2.6625009e-1 2.6625009e-1
1.04047989e0 3.986454e-1 2.7677454e-1 2.7677454e-1
1.05534389e0 3.986454e-1 2.8751993e-1 2.8751993e-1
1.07020789e0 3.986454e-1 2.9848619e-1 2.9848619e-1
1.08507188e0 3.986454e-1 3.096734e-1 3.096734e-1
1.09993588e0 3.986454e-1 3.2108163e-1 3.2108163e-1

0.0e0 4.054021e-1 7.50991e-2 7.50991e-2
1.4863998e-2 4.054021e-1 7.0378755e-2 7.0378755e-2
2.9727997e-2 4.054021e-1 6.5879396e-2 6.5879396e-2
4.4591995e-2 4.054021e-1 6.1600931e-2 6.1600931e-2
5.9455994e-2 4.054021e-1 5.7543398e-2 5.7543398e-2
7.4319992e-2 4.054021e-1 5.3706857e-2 5.3706857e-2
8.918399e-2 4.054021e-1 5.0091203e-2 5.0091203e-2
1.04047989e-1 4.054021e-1 4.6696489e-2 4.6696489e-2
1.18911987e-1 4.054021e-1 4.3522722e-2 4.3522722e-2
1.33775986e-1 4.054021e-1 4.0569917e-2 4.0569917e-2
1.4863998e-1 4.054021e-1 3.783803e-2 3.783803e-2
1.6350398e-1 4.054021e-1 3.5327081e-2 3.5327081e-2
1.7836798e-1 4.054021e-1 3.3037071e-2 3.3037071e-2
1.9323198e-1 4.054021e-1 3.0968004e-2 3.0968004e-2
2.0809598e-1 4.054021e-1 2.9119873e-2 2.9119873e-2
2.2295998e-1 4.054021e-1 2.7492676e-2 2.7492676e-2
2.3782397e-1 4.054021e-1 2.6086426e-2 2.6086426e-2
2.5268797e-1 4.054021e-1 2.4901108e-2 2.4901108e-2
2.6755197e-1 4.054021e-1 2.3936737e-2 2.3936737e-2
2.8241597e-1 4.054021e-1 2.31933e-2 2.31933e-2
2.9727997e-1 4.054021e-1 2.2670801e-2 2.2670801e-2
3.1214397e-1 4.054021e-1 2.2369241e-2 2.2369241e-2
3.2700797e-1 4.054021e-1 2.2288612e-2 2.2288612e-2
3.4187196e-1 4.054021e-1 2.2428932e-2 2.2428932e-2
3.5673596e-1 4.054021e-1 2.2790189e-2 2.2790189e-2
3.7159996e-1 4.054021e-1 2.3372372e-2 2.3372372e-2
3.8646396e-1 4.054021e-1 2.4175508e-2 2.4175508e-2
4.0132796e-1 4.054021e-1 2.5199574e-2 2.5199574e-2
4.1619196e-1 4.054021e-1 2.6444588e-2 2.6444588e-2
4.3105595e-1 4.054021e-1 2.7910522e-2 2.7910522e-2
4.4591995e-1 4.054021e-1 2.9597412e-2 2.9597412e-2
4.6078395e-1 4.054021e-1 3.1505241e-2 3.1505241e-2
4.7564795e-1 4.054021e-1 3.3633995e-2 3.3633995e-2
4.9051195e-1 4.054021e-1 3.5983698e-2 3.5983698e-2
5.0537595e-1 4.054021e-1 3.8554346e-2 3.8554346e-2
5.2023994e-1 4.054021e-1 4.1345903e-2 4.1345903e-2
5.3510394e-1 4.054021e-1 4.4358385e-2 4.4358385e-2
5.4996794e-1 4.054021e-1 4.7591882e-2 4.7591882e-2
5.6483194e-1 4.054021e-1 5.1046327e-2 5.1046327e-2
5.7969594e-1 4.054021e-1 5.4721567e-2 5.4721567e-2
5.9455994e-1 4.054021e-1 5.8617906e-2 5.8617906e-2
6.0942393e-1 4.054021e-1 6.2735117e-2 6.2735117e-2
6.2428793e-1 4.054021e-1 6.7073198e-2 6.7073198e-2
6.3915193e-1 4.054021e-1 7.1632303e-2 7.1632303e-2
6.5401593e-1 4.054021e-1 7.6412355e-2 7.6412355e-2
6.6887993e-1 4.054021e-1 8.1413347e-2 8.1413347e-2
6.8374393e-1 4.054021e-1 8.6635167e-2 8.6635167e-2
6.9860793e-1 4.054021e-1 9.2078047e-2 9.2078047e-2
7.1347192e-1 4.054021e-1 9.7741808e-2 9.7741808e-2
7.2833592e-1 4.054021e-1 1.03626527e-1 1.03626527e-1
7.4319992e-1 4.054021e-1 1.09732198e-1 1.09732198e-1
7.5806392e-1 4.054021e-1 1.1605879e-1 1.1605879e-1
7.7292792e-1 4.054021e-1 1.2260628e-1 1.2260628e-1
7.8779192e-1 4.054021e-1 1.2937477e-1 1.2937477e-1
8.0265591e-1 4.054021e-1 1.3636421e-1 1.3636421e-1
8.1751991e-1 4.054021e-1 1.4357446e-1 1.4357446e-1
8.3238391e-1 4.054021e-1 1.5100581e-1 1.5100581e-1
8.4724791e-1 4.054021e-1 1.5865802e-1 1.5865802e-1
8.6211191e-1 4.054021e-1 1.6653125e-1 1.6653125e-1
8.769759e-1 4.054021e-1 1.7462529e-1 1.7462529e-1
8.918399e-1 4.054021e-1 1.8294034e-1 1.8294034e-1
9.067039e-1 4.054021e-1 1.9147635e-1 1.9147635e-1
9.215679e-1 4.054021e-1 2.0023323e-1 2.0023323e-1
9.364319e-1 4.054021e-1 2.0921104e-1 2.0921104e-1
9.512959e-1 4.054021e-1 2.1840988e-1 2.1840988e-1
9.661599e-1 4.054021e-1 2.2782967e-1 2.2782967e-1
9.810239e-1 4.054021e-1 2.3747026e-1 2.3747026e-1
9.958879e-1 4.054021e-1 2.4733188e-1 2.4733188e-1
1.01075189e0 4.054021e-1 2.574145e-1 2.574145e-1
1.02561589e0 4.054021e-1 2.6771786e-1 2.6771786e-1
1.04047989e0 4.054021e-1 2.7824231e-1 2.7824231e-1
1.05534389e0 4.054021e-1 2.889877e-1 2.889877e-1
1.07020789e0 4.054021e-1 2.9995396e-1 2.9995396e-1
1.08507188e0 4.054021e-1 3.1114117e-1 3.1114117e-1
1.09993588e0 4.054021e-1 3.2254941e-1 3.2254941e-1

0.0e0 4.121588e-1 7.6614885e-2 7.6614885e-2
1.4863998e-2 4.121588e-1 7.1894548e-2 7.1894548e-2
2.9727997e-2 4.121588e-1 6.7395181e-2 6.7395181e-2
4.4591995e-2 4.121588e-1 6.3116716e-2 6.3116716e-2
5.9455994e-2 4.121588e-1 5.905919e-2 5.905919e-2
7.4319992e-2 4.121588e-1 5.5222643e-2 5.5222643e-2
8.918399e-2 4.121588e-1 5.1606989e-2 5.1606989e-2
1.04047989e-1 4.121588e-1 4.8212274e-2 4.8212274e-2
1.18911987e-1 4.121588e-1 4.5038507e-2 4.5038507e-2
1.33775986e-1 4.121588e-1 4.2085703e-2 4.2085703e-2
1.4863998e-1 4.121588e-1 3.9353815e-2 3.9353815e-2
1.6350398e-1 4.121588e-1 3.6842867e-2 3.6842867e-2
1.7836798e-1 4.121588e-1 3.4552856e-2 3.4552856e-2
1.9323198e-1 4.121588e-1 3.2483789e-2 3.2483789e-2
2.0809598e-1 4.121588e-1 3.0635658e-2 3.0635658e-2
2.2295998e-1 4.121588e-1 2.9008463e-2 2.9008463e-2
2.3782397e-1 4.121588e-1 2.7602211e-2 2.7602211e-2
2.5268797e-1 4.121588e-1 2.6416893e-2 2.6416893e-2
2.6755197e-1 4.121588e-1 2.5452522e-2 2.5452522e-2
2.8241597e-1 4.121588e-1 2.4709085e-2 2.4709085e-2
2.9727997e-1 4.121588e-1 2.4186586e-2 2.4186586e-2
3.1214397e-1 4.121588e-1 2.3885027e-2 2.3885027e-2
3.2700797e-1 4.121588e-1 2.3804398e-2 2.3804398e-2
3.4187196e-1 4.121588e-1 2.3944717e-2 2.3944717e-2
3.5673596e-1 4.121588e-1 2.4305974e-2 2.4305974e-2
3.7159996e-1 4.121588e-1 2.4888158e-2 2.4888158e-2
3.8646396e-1 4.121588e-1 2.5691293e-2 2.5691293e-2
4.0132796e-1 4.121588e-1 2.671536e-2 2.671536e-2
4.1619196e-1 4.121588e-1 2.7960373e-2 2.7960373e-2
4.3105595e-1 4.121588e-1 2.9426308e-2 2.9426308e-2
4.4591995e-1 4.121588e-1 3.1113197e-2 3.1113197e-2
4.6078395e-1 4.121588e-1 3.3021027e-2 3.3021027e-2
4.7564795e-1 4.121588e-1 3.514978e-2 3.514978e-2
4.9051195e-1 4.121588e-1 3.7499481e-2 3.7499481e-2
5.0537595e-1 4.121588e-1 4.0070131e-2 4.0070131e-2
5.2023994e-1 4.121588e-1 4.2861688e-2 4.2861688e-2
5.3510394e-1 4.121588e-1 4.587417e-2 4.587417e-2
5.4996794e-1 4.121588e-1 4.9107668e-2 4.9107668e-2
5.6483194e-1 4.121588e-1 5.2562105e-2 5.2562105e-2
5.7969594e-1 4.121588e-1 5.6237352e-2 5.6237352e-2
5.9455994e-1 4.121588e-1 6.0133691e-2 6.0133691e-2
6.0942393e-1 4.121588e-1 6.4250894e-2 6.4250894e-2
6.2428793e-1 4.121588e-1 6.8588983e-2 6.8588983e-2
6.3915193e-1 4.121588e-1 7.3148088e-2 7.3148088e-2
6.5401593e-1 4.121588e-1 7.7928133e-2 7.7928133e-2
6.6887993e-1 4.121588e-1 8.292914e-2 8.292914e-2
6.8374393e-1 4.121588e-1 8.815094e-2 8.815094e-2
6.9860793e-1 4.121588e-1 9.359383e-2 9.359383e-2
7.1347192e-1 4.121588e-1 9.92576e-2 9.92576e-2
7.2833592e-1 4.121588e-1 1.0514232e-1 1.0514232e-1
7.4319992e-1 4.121588e-1 1.11247969e-1 1.11247969e-1
7.5806392e-1 4.121588e-1 1.1757457e-1 1.1757457e-1
7.7292792e-1 4.121588e-1 1.2412206e-1 1.2412206e-1
7.8779192e-1 4.121588e-1 1.3089055e-1 1.3089055e-1
8.0265591e-1 4.121588e-1 1.3788e-1 1.3788e-1
8.1751991e-1 4.121588e-1 1.4509026e-1 1.4509026e-1
8.3238391e-1 4.121588e-1 1.5252159e-1 1.5252159e-1
8.4724791e-1 4.121588e-1 1.601738e-1 1.601738e-1
8.6211191e-1 4.121588e-1 1.6804704e-1 1.6804704e-1
8.769759e-1 4.121588e-1 1.7614107e-1 1.7614107e-1
8.918399e-1 4.121588e-1 1.8445613e-1 1.8445613e-1
9.067039e-1 4.121588e-1 1.9299213e-1 1.9299213e-1
9.215679e-1 4.121588e-1 2.0174901e-1 2.0174901e-1
9.364319e-1 4.121588e-1 2.1072682e-1 2.1072682e-1
9.512959e-1 4.121588e-1 2.1992566e-1 2.1992566e-1
9.661599e-1 4.121588e-1 2.2934546e-1 2.2934546e-1
9.810239e-1 4.121588e-1 2.3898605e-1 2.3898605e-1
9.958879e-1 4.121588e-1 2.4884766e-1 2.4884766e-1
1.01075189e0 4.121588e-1 2.5893028e-1 2.5893028e-1
1.02561589e0 4.121588e-1 2.6923364e-1 2.6923364e-1
1.04047989e0 4.121588e-1 2.7975809e-1 2.7975809e-1
1.05534389e0 4.121588e-1 2.9050348e-1 2.9050348e-1
1.07020789e0 4.121588e-1 3.0146974e-1 3.0146974e-1
1.08507188e0 4.121588e-1 3.1265695e-1 3.1265695e-1
1.09993588e0 4.121588e-1 3.2406519e-1 3.2406519e-1

0.0e0 4.189155e-1 7.8177919e-2 7.8177919e-2
1.4863998e-2 4.189155e-1 7.3457574e-2 7.3457574e-2
2.9727997e-2 4.189155e-1 6.8958208e-2 6.8958208e-2
4.4591995e-2 4.189155e-1 6.467975e-2 6.467975e-2
5.9455994e-2 4.189155e-1 6.0622217e-2 6.0622217e-2
7.4319992e-2 4.189155e-1 5.6785669e-2 5.6785669e-2
8.918399e-2 4.189155e-1 5.3170023e-2 5.3170023e-2
1.04047989e-1 4.189155e-1 4.9775308e-2 4.9775308e-2
1.18911987e-1 4.189155e-1 4.6601541e-2 4.6601541e-2
1.33775986e-1 4.189155e-1 4.3648737e-2 4.3648737e-2
1.4863998e-1 4.189155e-1 4.0916841e-2 4.0916841e-2
1.6350398e-1 4.189155e-1 3.84059e-2 3.84059e-2
1.7836798e-1 4.189155e-1 3.6115892e-2 3.6115892e-2
1.9323198e-1 4.189155e-1 3.4046823e-2 3.4046823e-2
2.0809598e-1 4.189155e-1 3.2198694e-2 3.2198694e-2
2.2295998e-1 4.189155e-1 3.0571497e-2 3.0571497e-2
2.3782397e-1 4.189155e-1 2.9165245e-2 2.9165245e-2
2.5268797e-1 4.189155e-1 2.7979935e-2 2.7979935e-2
2.6755197e-1 4.189155e-1 2.7015556e-2 2.7015556e-2
2.8241597e-1 4.189155e-1 2.6272119e-2 2.6272119e-2
2.9727997e-1 4.189155e-1 2.574962e-2 2.574962e-2
3.1214397e-1 4.189155e-1 2.544806e-2 2.544806e-2
3.2700797e-1 4.189155e-1 2.5367432e-2 2.5367432e-2
3.4187196e-1 4.189155e-1 2.5507751e-2 2.5507751e-2
3.5673596e-1 4.189155e-1 2.5869008e-2 2.5869008e-2
3.7159996e-1 4.189155e-1 2.6451192e-2 2.6451192e-2
3.8646396e-1 4.189155e-1 2.7254327e-2 2.7254327e-2
4.0132796e-1 4.189155e-1 2.8278394e-2 2.8278394e-2
4.1619196e-1 4.189155e-1 2.9523407e-2 2.9523407e-2
4.3105595e-1 4.189155e-1 3.0989342e-2 3.0989342e-2
4.4591995e-1 4.189155e-1 3.2676239e-2 3.2676239e-2
4.6078395e-1 4.189155e-1 3.458406e-2 3.458406e-2
4.7564795e-1 4.189155e-1 3.6712814e-2 3.6712814e-2
4.9051195e-1 4.189155e-1 3.9062523e-2 3.9062523e-2
5.0537595e-1 4.189155e-1 4.1633165e-2 4.1633165e-2
5.2023994e-1 4.189155e-1 4.4424715e-2 4.4424715e-2
5.3510394e-1 4.189155e-1 4.7437265e-2 4.7437265e-2
5.4996794e-1 4.189155e-1 5.0670679e-2 5.0670679e-2
5.6483194e-1 4.189155e-1 5.4125124e-2 5.4125124e-2
5.7969594e-1 4.189155e-1 5.7800371e-2 5.7800371e-2
5.9455994e-1 4.189155e-1 6.1696703e-2 6.1696703e-2
6.0942393e-1 4.189155e-1 6.5813913e-2 6.5813913e-2
6.2428793e-1 4.189155e-1 7.0152002e-2 7.0152002e-2
6.3915193e-1 4.189155e-1 7.47111e-2 7.47111e-2
6.5401593e-1 4.189155e-1 7.9491151e-2 7.9491151e-2
6.6887993e-1 4.189155e-1 8.4492154e-2 8.4492154e-2
6.8374393e-1 4.189155e-1 8.9713954e-2 8.9713954e-2
6.9860793e-1 4.189155e-1 9.5156845e-2 9.5156845e-2
7.1347192e-1 4.189155e-1 1.00820604e-1 1.00820604e-1
7.2833592e-1 4.189155e-1 1.06705324e-1 1.06705324e-1
7.4319992e-1 4.189155e-1 1.1281099e-1 1.1281099e-1
7.5806392e-1 4.189155e-1 1.1913759e-1 1.1913759e-1
7.7292792e-1 4.189155e-1 1.2568507e-1 1.2568507e-1
7.8779192e-1 4.189155e-1 1.3245357e-1 1.3245357e-1
8.0265591e-1 4.189155e-1 1.3944301e-1 1.3944301e-1
8.1751991e-1 4.189155e-1 1.4665326e-1 1.4665326e-1
8.3238391e-1 4.189155e-1 1.5408461e-1 1.5408461e-1
8.4724791e-1 4.189155e-1 1.6173682e-1 1.6173682e-1
8.6211191e-1 4.189155e-1 1.6961005e-1 1.6961005e-1
8.769759e-1 4.189155e-1 1.7770409e-1 1.7770409e-1
8.918399e-1 4.189155e-1 1.8601913e-1 1.8601913e-1
9.067039e-1 4.189155e-1 1.9455513e-1 1.9455513e-1
9.215679e-1 4.189155e-1 2.0331203e-1 2.0331203e-1
9.364319e-1 4.189155e-1 2.1228984e-1 2.1228984e-1
9.512959e-1 4.189155e-1 2.2148868e-1 2.2148868e-1
9.661599e-1 4.189155e-1 2.3090846e-1 2.3090846e-1
9.810239e-1 4.189155e-1 2.4054906e-1 2.4054906e-1
9.958879e-1 4.189155e-1 2.5041068e-1 2.5041068e-1
1.01075189e0 4.189155e-1 2.604933e-1 2.604933e-1
1.02561589e0 4.189155e-1 2.7079666e-1 2.7079666e-1
1.04047989e0 4.189155e-1 2.8132109e-1 2.8132109e-1
1.05534389e0 4.189155e-1 2.9206648e-1 2.9206648e-1
1.07020789e0 4.189155e-1 3.0303275e-1 3.0303275e-1
1.08507188e0 4.189155e-1 3.1421996e-1 3.1421996e-1
1.09993588e0 4.189155e-1 3.2562827e-1 3.2562827e-1

0.0e0 4.256722e-1 7.9790567e-2 7.9790567e-2
1.4863998e-2 4.256722e-1 7.5070222e-2 7.5070222e-2
2.9727997e-2 4.256722e-1 7.0570863e-2 7.0570863e-2
4.4591995e-2 4.256722e-1 6.6292398e-2 6.6292398e-2
5.9455994e-2 4.256722e-1 6.2234865e-2 6.2234865e-2
7.4319992e-2 4.256722e-1 5.8398325e-2 5.8398325e-2
8.918399e-2 4.256722e-1 5.478267e-2 5.478267e-2
1.04047989e-1 4.256722e-1 5.1387956e-2 5.1387956e-2
1.18911987e-1 4.256722e-1 4.8214189e-2 4.8214189e-2
1.33775986e-1 4.256722e-1 4.5261385e-2 4.5261385e-2
1.4863998e-1 4.256722e-1 4.2529489e-2 4.2529489e-2
1.6350398e-1 4.256722e-1 4.0018549e-2 4.0018549e-2
1.7836798e-1 4.256722e-1 3.7728539e-2 3.7728539e-2
1.9323198e-1 4.256722e-1 3.5659471e-2 3.5659471e-2
2.0809598e-1 4.256722e-1 3.381134e-2 3.381134e-2
2.2295998e-1 4.256722e-1 3.2184145e-2 3.2184145e-2
2.3782397e-1 4.256722e-1 3.0777893e-2 3.0777893e-2
2.5268797e-1 4.256722e-1 2.9592583e-2 2.9592583e-2
2.6755197e-1 4.256722e-1 2.8628204e-2 2.8628204e-2
2.8241597e-1 4.256722e-1 2.7884766e-2 2.7884766e-2
2.9727997e-1 4.256722e-1 2.7362268e-2 2.7362268e-2
3.1214397e-1 4.256722e-1 2.7060709e-2 2.7060709e-2
3.2700797e-1 4.256722e-1 2.698008e-2 2.698008e-2
3.4187196e-1 4.256722e-1 2.71204e-2 2.71204e-2
3.5673596e-1 4.256722e-1 2.7481656e-2 2.7481656e-2
3.7159996e-1 4.256722e-1 2.806384e-2 2.806384e-2
3.8646396e-1 4.256722e-1 2.8866975e-2 2.8866975e-2
4.0132796e-1 4.256722e-1 2.9891042e-2 2.9891042e-2
4.1619196e-1 4.256722e-1 3.1136057e-2 3.1136057e-2
4.3105595e-1 4.256722e-1 3.260199e-2 3.260199e-2
4.4591995e-1 4.256722e-1 3.428888e-2 3.428888e-2
4.6078395e-1 4.256722e-1 3.6196709e-2 3.6196709e-2
4.7564795e-1 4.256722e-1 3.8325462e-2 3.8325462e-2
4.9051195e-1 4.256722e-1 4.0675163e-2 4.0675163e-2
5.0537595e-1 4.256722e-1 4.3245813e-2 4.3245813e-2
5.2023994e-1 4.256722e-1 4.603734e-2 4.603734e-2
5.3510394e-1 4.256722e-1 4.9049883e-2 4.9049883e-2
5.4996794e-1 4.256722e-1 5.228338e-2 5.228338e-2
5.6483194e-1 4.256722e-1 5.5737749e-2 5.5737749e-2
5.7969594e-1 4.256722e-1 5.9413065e-2 5.9413065e-2
5.9455994e-1 4.256722e-1 6.3309404e-2 6.3309404e-2
6.0942393e-1 4.256722e-1 6.7426614e-2 6.7426614e-2
6.2428793e-1 4.256722e-1 7.1764696e-2 7.1764696e-2
6.3915193e-1 4.256722e-1 7.63238e-2 7.63238e-2
6.5401593e-1 4.256722e-1 8.1103853e-2 8.1103853e-2
6.6887993e-1 4.256722e-1 8.6104857e-2 8.6104857e-2
6.8374393e-1 4.256722e-1 9.1326657e-2 9.1326657e-2
6.9860793e-1 4.256722e-1 9.6769547e-2 9.6769547e-2
7.1347192e-1 4.256722e-1 1.02433307e-1 1.02433307e-1
7.2833592e-1 4.256722e-1 1.08318027e-1 1.08318027e-1
7.4319992e-1 4.256722e-1 1.1442369e-1 1.1442369e-1
7.5806392e-1 4.256722e-1 1.2075029e-1 1.2075029e-1
7.7292792e-1 4.256722e-1 1.2729778e-1 1.2729778e-1
7.8779192e-1 4.256722e-1 1.3406627e-1 1.3406627e-1
8.0265591e-1 4.256722e-1 1.4105571e-1 1.4105571e-1
8.1751991e-1 4.256722e-1 1.4826596e-1 1.4826596e-1
8.3238391e-1 4.256722e-1 1.5569731e-1 1.5569731e-1
8.4724791e-1 4.256722e-1 1.6334952e-1 1.6334952e-1
8.6211191e-1 4.256722e-1 1.7122275e-1 1.7122275e-1
8.769759e-1 4.256722e-1 1.7931679e-1 1.7931679e-1
8.918399e-1 4.256722e-1 1.8763184e-1 1.8763184e-1
9.067039e-1 4.256722e-1 1.9616785e-1 1.9616785e-1
9.215679e-1 4.256722e-1 2.0492473e-1 2.0492473e-1
9.364319e-1 4.256722e-1 2.1390254e-1 2.1390254e-1
9.512959e-1 4.256722e-1 2.2310138e-1 2.2310138e-1
9.661599e-1 4.256722e-1 2.3252116e-1 2.3252116e-1
9.810239e-1 4.256722e-1 2.4216176e-1 2.4216176e-1
9.958879e-1 4.256722e-1 2.5202338e-1 2.5202338e-1
1.01075189e0 4.256722e-1 2.62106e-1 2.62106e-1
1.02561589e0 4.256722e-1 2.7240936e-1 2.7240936e-1
1.04047989e0 4.256722e-1 2.8293379e-1 2.8293379e-1
1.05534389e0 4.256722e-1 2.9367918e-1 2.9367918e-1
1.07020789e0 4.256722e-1 3.0464545e-1 3.0464545e-1
1.08507188e0 4.256722e-1 3.1583266e-1 3.1583266e-1
1.09993588e0 4.256722e-1 3.2724097e-1 3.2724097e-1

0.0e0 4.324289e-1 8.1450906e-2 8.1450906e-2
1.4863998e-2 4.324289e-1 7.673057e-2 7.673057e-2
2.9727997e-2 4.324289e-1 7.2231195e-2 7.2231195e-2
4.4591995e-2 4.324289e-1 6.7952737e-2 6.7952737e-2
5.9455994e-2 4.324289e-1 6.3895212e-2 6.3895212e-2
7.4319992e-2 4.324289e-1 6.0058656e-2 6.0058656e-2
8.918399e-2 4.324289e-1 5.644301e-2 5.644301e-2
1.04047989e-1 4.324289e-1 5.3048303e-2 5.3048303e-2
1.18911987e-1 4.324289e-1 4.9874529e-2 4.9874529e-2
1.33775986e-1 4.324289e-1 4.6921724e-2 4.6921724e-2
1.4863998e-1 4.324289e-1 4.4189836e-2 4.4189836e-2
1.6350398e-1 4.324289e-1 4.1678888e-2 4.1678888e-2
1.7836798e-1 4.324289e-1 3.9388878e-2 3.9388878e-2
1.9323198e-1 4.324289e-1 3.731981e-2 3.731981e-2
2.0809598e-1 4.324289e-1 3.547168e-2 3.547168e-2
2.2295998e-1 4.324289e-1 3.3844484e-2 3.3844484e-2
2.3782397e-1 4.324289e-1 3.2438232e-2 3.2438232e-2
2.5268797e-1 4.324289e-1 3.1252922e-2 3.1252922e-2
2.6755197e-1 4.324289e-1 3.0288544e-2 3.0288544e-2
2.8241597e-1 4.324289e-1 2.9545105e-2 2.9545105e-2
2.9727997e-1 4.324289e-1 2.9022607e-2 2.9022607e-2
3.1214397e-1 4.324289e-1 2.8721048e-2 2.8721048e-2
3.2700797e-1 4.324289e-1 2.8640419e-2 2.8640419e-2
3.4187196e-1 4.324289e-1 2.8780739e-2 2.8780739e-2
3.5673596e-1 4.324289e-1 2.9141995e-2 2.9141995e-2
3.7159996e-1 4.324289e-1 2.9724179e-2 2.9724179e-2
3.8646396e-1 4.324289e-1 3.0527315e-2 3.0527315e-2
4.0132796e-1 4.324289e-1 3.1551381e-2 3.1551381e-2
4.1619196e-1 4.324289e-1 3.2796396e-2 3.2796396e-2
4.3105595e-1 4.324289e-1 3.4262329e-2 3.4262329e-2
4.4591995e-1 4.324289e-1 3.5949226e-2 3.5949226e-2
4.6078395e-1 4.324289e-1 3.7857048e-2 3.7857048e-2
4.7564795e-1 4.324289e-1 3.9985802e-2 3.9985802e-2
4.9051195e-1 4.324289e-1 4.233551e-2 4.233551e-2
5.0537595e-1 4.324289e-1 4.4906152e-2 4.4906152e-2
5.2023994e-1 4.324289e-1 4.7697672e-2 4.7697672e-2
5.3510394e-1 4.324289e-1 5.0710222e-2 5.0710222e-2
5.4996794e-1 4.324289e-1 5.3943712e-2 5.3943712e-2
5.6483194e-1 4.324289e-1 5.739808e-2 5.739808e-2
5.7969594e-1 4.324289e-1 6.1073404e-2 6.1073404e-2
5.9455994e-1 4.324289e-1 6.4969736e-2 6.4969736e-2
6.0942393e-1 4.324289e-1 6.9086938e-2 6.9086938e-2
6.2428793e-1 4.324289e-1 7.3425035e-2 7.3425035e-2
6.3915193e-1 4.324289e-1 7.7984132e-2 7.7984132e-2
6.5401593e-1 4.324289e-1 8.2764177e-2 8.2764177e-2
6.6887993e-1 4.324289e-1 8.7765178e-2 8.7765178e-2
6.8374393e-1 4.324289e-1 9.2986989e-2 9.2986989e-2
6.9860793e-1 4.324289e-1 9.8429869e-2 9.8429869e-2
7.1347192e-1 4.324289e-1 1.04093639e-1 1.04093639e-1
7.2833592e-1 4.324289e-1 1.09978358e-1 1.09978358e-1
7.4319992e-1 4.324289e-1 1.1608401e-1 1.1608401e-1
7.5806392e-1 4.324289e-1 1.2241061e-1 1.2241061e-1
7.7292792e-1 4.324289e-1 1.289581e-1 1.289581e-1
7.8779192e-1 4.324289e-1 1.357266e-1 1.357266e-1
8.0265591e-1 4.324289e-1 1.4271605e-1 1.4271605e-1
8.1751991e-1 4.324289e-1 1.499263e-1 1.499263e-1
8.3238391e-1 4.324289e-1 1.5735764e-1 1.5735764e-1
8.4724791e-1 4.324289e-1 1.6500984e-1 1.6500984e-1
8.6211191e-1 4.324289e-1 1.7288307e-1 1.7288307e-1
8.769759e-1 4.324289e-1 1.8097711e-1 1.8097711e-1
8.918399e-1 4.324289e-1 1.8929218e-1 1.8929218e-1
9.067039e-1 4.324289e-1 1.9782817e-1 1.9782817e-1
9.215679e-1 4.324289e-1 2.0658505e-1 2.0658505e-1
9.364319e-1 4.324289e-1 2.1556287e-1 2.1556287e-1
9.512959e-1 4.324289e-1 2.247617e-1 2.247617e-1
9.661599e-1 4.324289e-1 2.341815e-1 2.341815e-1
9.810239e-1 4.324289e-1 2.438221e-1 2.438221e-1
9.958879e-1 4.324289e-1 2.536837e-1 2.536837e-1
1.01075189e0 4.324289e-1 2.6376633e-1 2.6376633e-1
1.02561589e0 4.324289e-1 2.7406969e-1 2.7406969e-1
1.04047989e0 4.324289e-1 2.8459412e-1 2.8459412e-1
1.05534389e0 4.324289e-1 2.9533951e-1 2.9533951e-1
1.07020789e0 4.324289e-1 3.0630585e-1 3.0630585e-1
1.08507188e0 4.324289e-1 3.1749306e-1 3.1749306e-1
1.09993588e0 4.324289e-1 3.2890129e-1 3.2890129e-1

0.0e0 4.3918561e-1 8.3159486e-2 8.3159486e-2
1.4863998e-2 4.3918561e-1 7.8439142e-2 7.8439142e-2
2.9727997e-2 4.3918561e-1 7.3939775e-2 7.3939775e-2
4.4591995e-2 4.3918561e-1 6.9661317e-2 6.9661317e-2
5.9455994e-2 4.3918561e-1 6.5603784e-2 6.5603784e-2
7.4319992e-2 4.3918561e-1 6.1767236e-2 6.1767236e-2
8.918399e-2 4.3918561e-1 5.815159e-2 5.815159e-2
1.04047989e-1 4.3918561e-1 5.4756876e-2 5.4756876e-2
1.18911987e-1 4.3918561e-1 5.1583109e-2 5.1583109e-2
1.33775986e-1 4.3918561e-1 4.8630304e-2 4.8630304e-2
1.4863998e-1 4.3918561e-1 4.5898409e-2 4.5898409e-2
1.6350398e-1 4.3918561e-1 4.3387468e-2 4.3387468e-2
1.7836798e-1 4.3918561e-1 4.109746e-2 4.109746e-2
1.9323198e-1 4.3918561e-1 3.902839e-2 3.902839e-2
2.0809598e-1 4.3918561e-1 3.7180261e-2 3.7180261e-2
2.2295998e-1 4.3918561e-1 3.5553064e-2 3.5553064e-2
2.3782397e-1 4.3918561e-1 3.4146814e-2 3.4146814e-2
2.5268797e-1 4.3918561e-1 3.2961502e-2 3.2961502e-2
2.6755197e-1 4.3918561e-1 3.1997124e-2 3.1997124e-2
2.8241597e-1 4.3918561e-1 3.1253685e-2 3.1253685e-2
2.9727997e-1 4.3918561e-1 3.0731187e-2 3.0731187e-2
3.1214397e-1 4.3918561e-1 3.0429628e-2 3.0429628e-2
3.2700797e-1 4.3918561e-1 3.0348999e-2 3.0348999e-2
3.4187196e-1 4.3918561e-1 3.0489319e-2 3.0489319e-2
3.5673596e-1 4.3918561e-1 3.0850575e-2 3.0850575e-2
3.7159996e-1 4.3918561e-1 3.1432759e-2 3.1432759e-2
3.8646396e-1 4.3918561e-1 3.2235895e-2 3.2235895e-2
4.0132796e-1 4.3918561e-1 3.3259961e-2 3.3259961e-2
4.1619196e-1 4.3918561e-1 3.4504976e-2 3.4504976e-2
4.3105595e-1 4.3918561e-1 3.5970909e-2 3.5970909e-2
4.4591995e-1 4.3918561e-1 3.7657806e-2 3.7657806e-2
4.6078395e-1 4.3918561e-1 3.9565628e-2 3.9565628e-2
4.7564795e-1 4.3918561e-1 4.1694382e-2 4.1694382e-2
4.9051195e-1 4.3918561e-1 4.404409e-2 4.404409e-2
5.0537595e-1 4.3918561e-1 4.6614761e-2 4.6614761e-2
5.2023994e-1 4.3918561e-1 4.9406297e-2 4.9406297e-2
5.3510394e-1 4.3918561e-1 5.2418848e-2 5.2418848e-2
5.4996794e-1 4.3918561e-1 5.5652261e-2 5.5652261e-2
5.6483194e-1 4.3918561e-1 5.9106706e-2 5.9106706e-2
5.7969594e-1 4.3918561e-1 6.2781953e-2 6.2781953e-2
5.9455994e-1 4.3918561e-1 6.6678285e-2 6.6678285e-2
6.0942393e-1 4.3918561e-1 7.0795496e-2 7.0795496e-2
6.2428793e-1 4.3918561e-1 7.5133585e-2 7.5133585e-2
6.3915193e-1 4.3918561e-1 7.9692682e-2 7.9692682e-2
6.5401593e-1 4.3918561e-1 8.4472734e-2 8.4472734e-2
6.6887993e-1 4.3918561e-1 8.9473744e-2 8.9473744e-2
6.8374393e-1 4.3918561e-1 9.4695544e-2 9.4695544e-2
6.9860793e-1 4.3918561e-1 1.00138423e-1 1.00138423e-1
7.1347192e-1 4.3918561e-1 1.05802184e-1 1.05802184e-1
7.2833592e-1 4.3918561e-1 1.11686903e-1 1.11686903e-1
7.4319992e-1 4.3918561e-1 1.1779257e-1 1.1779257e-1
7.5806392e-1 4.3918561e-1 1.2411917e-1 1.2411917e-1
7.7292792e-1 4.3918561e-1 1.3066666e-1 1.3066666e-1
7.8779192e-1 4.3918561e-1 1.3743515e-1 1.3743515e-1
8.0265591e-1 4.3918561e-1 1.4442459e-1 1.4442459e-1
8.1751991e-1 4.3918561e-1 1.5163484e-1 1.5163484e-1
8.3238391e-1 4.3918561e-1 1.590662e-1 1.590662e-1
8.4724791e-1 4.3918561e-1 1.667184e-1 1.667184e-1
8.6211191e-1 4.3918561e-1 1.7459163e-1 1.7459163e-1
8.769759e-1 4.3918561e-1 1.8268567e-1 1.8268567e-1
8.918399e-1 4.3918561e-1 1.9100072e-1 1.9100072e-1
9.067039e-1 4.3918561e-1 1.9953671e-1 1.9953671e-1
9.215679e-1 4.3918561e-1 2.0829361e-1 2.0829361e-1
9.364319e-1 4.3918561e-1 2.1727142e-1 2.1727142e-1
9.512959e-1 4.3918561e-1 2.2647026e-1 2.2647026e-1
9.661599e-1 4.3918561e-1 2.3589005e-1 2.3589005e-1
9.810239e-1 4.3918561e-1 2.4553064e-1 2.4553064e-1
9.958879e-1 4.3918561e-1 2.5539226e-1 2.5539226e-1
1.01075189e0 4.3918561e-1 2.6547488e-1 2.6547488e-1
1.02561589e0 4.3918561e-1 2.7577824e-1 2.7577824e-1
1.04047989e0 4.3918561e-1 2.8630269e-1 2.8630269e-1
1.05534389e0 4.3918561e-1 2.9704805e-1 2.9704805e-1
1.07020789e0 4.3918561e-1 3.0801439e-1 3.0801439e-1
1.08507188e0 4.3918561e-1 3.192016e-1 3.192016e-1
1.09993588e0 4.3918561e-1 3.3060983e-1 3.3060983e-1

0.0e0 4.459423e-1 8.4916414e-2 8.4916414e-2
1.4863998e-2 4.459423e-1 8.0196046e-2 8.0196046e-2
2.9727997e-2 4.459423e-1 7.5696687e-2 7.5696687e-2
4.4591995e-2 4.459423e-1 7.1418222e-2 7.1418222e-2
5.9455994e-2 4.459423e-1 6.7360696e-2 6.7360696e-2
7.4319992e-2 4.459423e-1 6.3524149e-2 6.3524149e-2
8.918399e-2 4.459423e-1 5.9908495e-2 5.9908495e-2
1.04047989e-1 4.459423e-1 5.651378e-2 5.651378e-2
1.18911987e-1 4.459423e-1 5.3340013e-2 5.3340013e-2
1.33775986e-1 4.459423e-1 5.0387209e-2 5.0387209e-2
1.4863998e-1 4.459423e-1 4.7655313e-2 4.7655313e-2
1.6350398e-1 4.459423e-1 4.5144373e-2 4.5144373e-2
1.7836798e-1 4.459423e-1 4.2854362e-2 4.2854362e-2
1.9323198e-1 4.459423e-1 4.0785295e-2 4.0785295e-2
2.0809598e-1 4.459423e-1 3.8937164e-2 3.8937164e-2
2.2295998e-1 4.459423e-1 3.7309969e-2 3.7309969e-2
2.3782397e-1 4.459423e-1 3.5903717e-2 3.5903717e-2
2.5268797e-1 4.459423e-1 3.4718399e-2 3.4718399e-2
2.6755197e-1 4.459423e-1 3.3754028e-2 3.3754028e-2
2.8241597e-1 4.459423e-1 3.301059e-2 3.301059e-2
2.9727997e-1 4.459423e-1 3.248809e-2 3.248809e-2
3.1214397e-1 4.459423e-1 3.2186533e-2 3.2186533e-2
3.2700797e-1 4.459423e-1 3.2105904e-2 3.2105904e-2
3.4187196e-1 4.459423e-1 3.2246223e-2 3.2246223e-2
3.5673596e-1 4.459423e-1 3.260748e-2 3.260748e-2
3.7159996e-1 4.459423e-1 3.3189664e-2 3.3189664e-2
3.8646396e-1 4.459423e-1 3.39928e-2 3.39928e-2
4.0132796e-1 4.459423e-1 3.5016866e-2 3.5016866e-2
4.1619196e-1 4.459423e-1 3.626188e-2 3.626188e-2
4.3105595e-1 4.459423e-1 3.7727815e-2 3.7727815e-2
4.4591995e-1 4.459423e-1 3.9414708e-2 3.9414708e-2
4.6078395e-1 4.459423e-1 4.1322533e-2 4.1322533e-2
4.7564795e-1 4.459423e-1 4.3451286e-2 4.3451286e-2
4.9051195e-1 4.459423e-1 4.5800987e-2 4.5800987e-2
5.0537595e-1 4.459423e-1 4.8371628e-2 4.8371628e-2
5.2023994e-1 4.459423e-1 5.1163164e-2 5.1163164e-2
5.3510394e-1 4.459423e-1 5.4175706e-2 5.4175706e-2
5.4996794e-1 4.459423e-1 5.7409204e-2 5.7409204e-2
5.6483194e-1 4.459423e-1 6.0863573e-2 6.0863573e-2
5.7969594e-1 4.459423e-1 6.4538889e-2 6.4538889e-2
5.9455994e-1 4.459423e-1 6.8435228e-2 6.8435228e-2
6.0942393e-1 4.459423e-1 7.2552438e-2 7.2552438e-2
6.2428793e-1 4.459423e-1 7.689052e-2 7.689052e-2
6.3915193e-1 4.459423e-1 8.1449625e-2 8.1449625e-2
6.5401593e-1 4.459423e-1 8.622969e-2 8.622969e-2
6.6887993e-1 4.459423e-1 9.123068e-2 9.123068e-2
6.8374393e-1 4.459423e-1 9.645248e-2 9.645248e-2
6.9860793e-1 4.459423e-1 1.0189537e-1 1.0189537e-1
7.1347192e-1 4.459423e-1 1.0755913e-1 1.0755913e-1
7.2833592e-1 4.459423e-1 1.1344385e-1 1.1344385e-1
7.4319992e-1 4.459423e-1 1.1954951e-1 1.1954951e-1
7.5806392e-1 4.459423e-1 1.2587611e-1 1.2587611e-1
7.7292792e-1 4.459423e-1 1.324236e-1 1.324236e-1
7.8779192e-1 4.459423e-1 1.391921e-1 1.391921e-1
8.0265591e-1 4.459423e-1 1.4618153e-1 1.4618153e-1
8.1751991e-1 4.459423e-1 1.5339178e-1 1.5339178e-1
8.3238391e-1 4.459423e-1 1.6082314e-1 1.6082314e-1
8.4724791e-1 4.459423e-1 1.6847534e-1 1.6847534e-1
8.6211191e-1 4.459423e-1 1.7634857e-1 1.7634857e-1
8.769759e-1 4.459423e-1 1.8444261e-1 1.8444261e-1
8.918399e-1 4.459423e-1 1.9275766e-1 1.9275766e-1
9.067039e-1 4.459423e-1 2.0129366e-1 2.0129366e-1
9.215679e-1 4.459423e-1 2.1005055e-1 2.1005055e-1
9.364319e-1 4.459423e-1 2.1902837e-1 2.1902837e-1
9.512959e-1 4.459423e-1 2.282272e-1 2.282272e-1
9.661599e-1 4.459423e-1 2.3764699e-1 2.3764699e-1
9.810239e-1 4.459423e-1 2.4728758e-1 2.4728758e-1
9.958879e-1 4.459423e-1 2.571492e-1 2.571492e-1
1.01075189e0 4.459423e-1 2.6723183e-1 2.6723183e-1
1.02561589e0 4.459423e-1 2.7753519e-1 2.7753519e-1
1.04047989e0 4.459423e-1 2.8805963e-1 2.8805963e-1
1.05534389e0 4.459423e-1 2.98805e-1 2.98805e-1
1.07020789e0 4.459423e-1 3.0977133e-1 3.0977133e-1
1.08507188e0 4.459423e-1 3.2095854e-1 3.2095854e-1
1.09993588e0 4.459423e-1 3.3236678e-1 3.3236678e-1

0.0e0 4.52699e-1 8.6721292e-2 8.6721292e-2
1.4863998e-2 4.52699e-1 8.2000948e-2 8.2000948e-2
2.9727997e-2 4.52699e-1 7.7501573e-2 7.7501573e-2
4.4591995e-2 4.52699e-1 7.3223116e-2 7.3223116e-2
5.9455994e-2 4.52699e-1 6.916559e-2 6.916559e-2
7.4319992e-2 4.52699e-1 6.5329034e-2 6.5329034e-2
8.918399e-2 4.52699e-1 6.1713388e-2 6.1713388e-2
1.04047989e-1 4.52699e-1 5.8318681e-2 5.8318681e-2
1.18911987e-1 4.52699e-1 5.5144907e-2 5.5144907e-2
1.33775986e-1 4.52699e-1 5.2192102e-2 5.2192102e-2
1.4863998e-1 4.52699e-1 4.9460214e-2 4.9460214e-2
1.6350398e-1 4.52699e-1 4.6949266e-2 4.6949266e-2
1.7836798e-1 4.52699e-1 4.4659256e-2 4.4659256e-2
1.9323198e-1 4.52699e-1 4.2590189e-2 4.2590189e-2
2.0809598e-1 4.52699e-1 4.074206e-2 4.074206e-2
2.2295998e-1 4.52699e-1 3.9114862e-2 3.9114862e-2
2.3782397e-1 4.52699e-1 3.770861e-2 3.770861e-2
2.5268797e-1 4.52699e-1 3.6523293e-2 3.6523293e-2
2.6755197e-1 4.52699e-1 3.5558922e-2 3.5558922e-2
2.8241597e-1 4.52699e-1 3.4815483e-2 3.4815483e-2
2.9727997e-1 4.52699e-1 3.4292984e-2 3.4292984e-2
3.1214397e-1 4.52699e-1 3.3991426e-2 3.3991426e-2
3.2700797e-1 4.52699e-1 3.3910797e-2 3.3910797e-2
3.4187196e-1 4.52699e-1 3.4051117e-2 3.4051117e-2
3.5673596e-1 4.52699e-1 3.4412373e-2 3.4412373e-2
3.7159996e-1 4.52699e-1 3.4994557e-2 3.4994557e-2
3.8646396e-1 4.52699e-1 3.5797693e-2 3.5797693e-2
4.0132796e-1 4.52699e-1 3.6821759e-2 3.6821759e-2
4.1619196e-1 4.52699e-1 3.8066774e-2 3.8066774e-2
4.3105595e-1 4.52699e-1 3.9532709e-2 3.9532709e-2
4.4591995e-1 4.52699e-1 4.1219601e-2 4.1219601e-2
4.6078395e-1 4.52699e-1 4.3127426e-2 4.3127426e-2
4.7564795e-1 4.52699e-1 4.525618e-2 4.525618e-2
4.9051195e-1 4.52699e-1 4.7605888e-2 4.7605888e-2
5.0537595e-1 4.52699e-1 5.0176506e-2 5.0176506e-2
5.2023994e-1 4.52699e-1 5.2968118e-2 5.2968118e-2
5.3510394e-1 4.52699e-1 5.5980585e-2 5.5980585e-2
5.4996794e-1 4.52699e-1 5.9214082e-2 5.9214082e-2
5.6483194e-1 4.52699e-1 6.2668443e-2 6.2668443e-2
5.7969594e-1 4.52699e-1 6.6343774e-2 6.6343774e-2
5.9455994e-1 4.52699e-1 7.0240106e-2 7.0240106e-2
6.0942393e-1 4.52699e-1 7.4357309e-2 7.4357309e-2
6.2428793e-1 4.52699e-1 7.8695406e-2 7.8695406e-2
6.3915193e-1 4.52699e-1 8.3254503e-2 8.3254503e-2
6.5401593e-1 4.52699e-1 8.803456e-2 8.803456e-2
6.6887993e-1 4.52699e-1 9.303555e-2 9.303555e-2
6.8374393e-1 4.52699e-1 9.825735e-2 9.825735e-2
6.9860793e-1 4.52699e-1 1.03700241e-1 1.03700241e-1
7.1347192e-1 4.52699e-1 1.0936401e-1 1.0936401e-1
7.2833592e-1 4.52699e-1 1.1524873e-1 1.1524873e-1
7.4319992e-1 4.52699e-1 1.2135439e-1 1.2135439e-1
7.5806392e-1 4.52699e-1 1.2768098e-1 1.2768098e-1
7.7292792e-1 4.52699e-1 1.3422847e-1 1.3422847e-1
7.8779192e-1 4.52699e-1 1.4099696e-1 1.4099696e-1
8.0265591e-1 4.52699e-1 1.4798642e-1 1.4798642e-1
8.1751991e-1 4.52699e-1 1.5519667e-1 1.5519667e-1
8.3238391e-1 4.52699e-1 1.62628e-1 1.62628e-1
8.4724791e-1 4.52699e-1 1.7028021e-1 1.7028021e-1
8.6211191e-1 4.52699e-1 1.7815344e-1 1.7815344e-1
8.769759e-1 4.52699e-1 1.8624748e-1 1.8624748e-1
8.918399e-1 4.52699e-1 1.9456255e-1 1.9456255e-1
9.067039e-1 4.52699e-1 2.0309854e-1 2.0309854e-1
9.215679e-1 4.52699e-1 2.1185542e-1 2.1185542e-1
9.364319e-1 4.52699e-1 2.2083324e-1 2.2083324e-1
9.512959e-1 4.52699e-1 2.3003207e-1 2.3003207e-1
9.661599e-1 4.52699e-1 2.3945187e-1 2.3945187e-1
9.810239e-1 4.52699e-1 2.4909247e-1 2.4909247e-1
9.958879e-1 4.52699e-1 2.5895407e-1 2.5895407e-1
1.01075189e0 4.52699e-1 2.690367e-1 2.690367e-1
1.02561589e0 4.52699e-1 2.7934006e-1 2.7934006e-1
1.04047989e0 4.52699e-1 2.8986452e-1 2.8986452e-1
1.05534389e0 4.52699e-1 3.0060986e-1 3.0060986e-1
1.07020789e0 4.52699e-1 3.115762e-1 3.115762e-1
1.08507188e0 4.52699e-1 3.2276341e-1 3.2276341e-1
1.09993588e0 4.52699e-1 3.3417165e-1 3.3417165e-1

0.0e0 4.594557e-1 8.8573976e-2 8.8573976e-2
1.4863998e-2 4.594557e-1 8.3853601e-2 8.3853601e-2
2.9727997e-2 4.594557e-1 7.9354242e-2 7.9354242e-2
4.4591995e-2 4.594557e-1 7.5075777e-2 7.5075777e-2
5.9455994e-2 4.594557e-1 7.1018243e-2 7.1018243e-2
7.4319992e-2 4.594557e-1 6.7181703e-2 6.7181703e-2
8.918399e-2 4.594557e-1 6.3566049e-2 6.3566049e-2
1.04047989e-1 4.594557e-1 6.0171335e-2 6.0171335e-2
1.18911987e-1 4.594557e-1 5.6997568e-2 5.6997568e-2
1.33775986e-1 4.594557e-1 5.4044763e-2 5.4044763e-2
1.4863998e-1 4.594557e-1 5.1312868e-2 5.1312868e-2
1.6350398e-1 4.594557e-1 4.8801927e-2 4.8801927e-2
1.7836798e-1 4.594557e-1 4.6511919e-2 4.6511919e-2
1.9323198e-1 4.594557e-1 4.4442848e-2 4.4442848e-2
2.0809598e-1 4.594557e-1 4.259472e-2 4.259472e-2
2.2295998e-1 4.594557e-1 4.0967522e-2 4.0967522e-2
2.3782397e-1 4.594557e-1 3.9561273e-2 3.9561273e-2
2.5268797e-1 4.594557e-1 3.8375954e-2 3.8375954e-2
2.6755197e-1 4.594557e-1 3.7411583e-2 3.7411583e-2
2.8241597e-1 4.594557e-1 3.6668144e-2 3.6668144e-2
2.9727997e-1 4.594557e-1 3.6145645e-2 3.6145645e-2
3.1214397e-1 4.594557e-1 3.5844087e-2 3.5844087e-2
3.2700797e-1 4.594557e-1 3.5763458e-2 3.5763458e-2
3.4187196e-1 4.594557e-1 3.5903778e-2 3.5903778e-2
3.5673596e-1 4.594557e-1 3.6265034e-2 3.6265034e-2
3.7159996e-1 4.594557e-1 3.6847218e-2 3.6847218e-2
3.8646396e-1 4.594557e-1 3.7650354e-2 3.7650354e-2
4.0132796e-1 4.594557e-1 3.867442e-2 3.867442e-2
4.1619196e-1 4.594557e-1 3.9919435e-2 3.9919435e-2
4.3105595e-1 4.594557e-1 4.138537e-2 4.138537e-2
4.4591995e-1 4.594557e-1 4.3072263e-2 4.3072263e-2
4.6078395e-1 4.594557e-1 4.4980087e-2 4.4980087e-2
4.7564795e-1 4.594557e-1 4.7108841e-2 4.7108841e-2
4.9051195e-1 4.594557e-1 4.9458534e-2 4.9458534e-2
5.0537595e-1 4.594557e-1 5.202919e-2 5.202919e-2
5.2023994e-1 4.594557e-1 5.4820724e-2 5.4820724e-2
5.3510394e-1 4.594557e-1 5.7833269e-2 5.7833269e-2
5.4996794e-1 4.594557e-1 6.1066766e-2 6.1066766e-2
5.6483194e-1 4.594557e-1 6.4521135e-2 6.4521135e-2
5.7969594e-1 4.594557e-1 6.8196451e-2 6.8196451e-2
5.9455994e-1 4.594557e-1 7.209279e-2 7.209279e-2
6.0942393e-1 4.594557e-1 7.621e-2 7.621e-2
6.2428793e-1 4.594557e-1 8.0548082e-2 8.0548082e-2
6.3915193e-1 4.594557e-1 8.5107187e-2 8.5107187e-2
6.5401593e-1 4.594557e-1 8.9887256e-2 8.9887256e-2
6.6887993e-1 4.594557e-1 9.4888246e-2 9.4888246e-2
6.8374393e-1 4.594557e-1 1.00110046e-1 1.00110046e-1
6.9860793e-1 4.594557e-1 1.05552936e-1 1.05552936e-1
7.1347192e-1 4.594557e-1 1.11216687e-1 1.11216687e-1
7.2833592e-1 4.594557e-1 1.1710141e-1 1.1710141e-1
7.4319992e-1 4.594557e-1 1.2320708e-1 1.2320708e-1
7.5806392e-1 4.594557e-1 1.2953368e-1 1.2953368e-1
7.7292792e-1 4.594557e-1 1.3608116e-1 1.3608116e-1
7.8779192e-1 4.594557e-1 1.4284966e-1 1.4284966e-1
8.0265591e-1 4.594557e-1 1.498391e-1 1.498391e-1
8.1751991e-1 4.594557e-1 1.5704935e-1 1.5704935e-1
8.3238391e-1 4.594557e-1 1.644807e-1 1.644807e-1
8.4724791e-1 4.594557e-1 1.721329e-1 1.721329e-1
8.6211191e-1 4.594557e-1 1.8000613e-1 1.8000613e-1
8.769759e-1 4.594557e-1 1.8810017e-1 1.8810017e-1
8.918399e-1 4.594557e-1 1.9641522e-1 1.9641522e-1
9.067039e-1 4.594557e-1 2.0495123e-1 2.0495123e-1
9.215679e-1 4.594557e-1 2.1370811e-1 2.1370811e-1
9.364319e-1 4.594557e-1 2.2268593e-1 2.2268593e-1
9.512959e-1 4.594557e-1 2.3188477e-1 2.3188477e-1
9.661599e-1 4.594557e-1 2.4130455e-1 2.4130455e-1
9.810239e-1 4.594557e-1 2.5094514e-1 2.5094514e-1
9.958879e-1 4.594557e-1 2.6080676e-1 2.6080676e-1
1.01075189e0 4.594557e-1 2.7088939e-1 2.7088939e-1
1.02561589e0 4.594557e-1 2.8119275e-1 2.8119275e-1
1.04047989e0 4.594557e-1 2.917172e-1 2.917172e-1
1.05534389e0 4.594557e-1 3.0246259e-1 3.0246259e-1
1.07020789e0 4.594557e-1 3.1342888e-1 3.1342888e-1
1.08507188e0 4.594557e-1 3.2461609e-1 3.2461609e-1
1.09993588e0 4.594557e-1 3.3602432e-1 3.3602432e-1

0.0e0 4.662124e-1 9.0472879e-2 9.0472879e-2
1.4863998e-2 4.662124e-1 8.5752504e-2 8.5752504e-2
2.9727997e-2 4.662124e-1 8.1253145e-2 8.1253145e-2
4.4591995e-2 4.662124e-1 7.697468e-2 7.697468e-2
5.9455994e-2 4.662124e-1 7.2917154e-2 7.2917154e-2
7.4319992e-2 4.662124e-1 6.9080606e-2 6.9080606e-2
8.918399e-2 4.662124e-1 6.5464952e-2 6.5464952e-2
1.04047989e-1 4.662124e-1 6.2070245e-2 6.2070245e-2
1.18911987e-1 4.662124e-1 5.889647e-2 5.889647e-2
1.33775986e-1 4.662124e-1 5.5943666e-2 5.5943666e-2
1.4863998e-1 4.662124e-1 5.3211778e-2 5.3211778e-2
1.6350398e-1 4.662124e-1 5.070083e-2 5.070083e-2
1.7836798e-1 4.662124e-1 4.8410822e-2 4.8410822e-2
1.9323198e-1 4.662124e-1 4.6341751e-2 4.6341751e-2
2.0809598e-1 4.662124e-1 4.4493623e-2 4.4493623e-2
2.2295998e-1 4.662124e-1 4.2866425e-2 4.2866425e-2
2.3782397e-1 4.662124e-1 4.1460176e-2 4.1460176e-2
2.5268797e-1 4.662124e-1 4.0274857e-2 4.0274857e-2
2.6755197e-1 4.662124e-1 3.9310486e-2 3.9310486e-2
2.8241597e-1 4.662124e-1 3.8567047e-2 3.8567047e-2
2.9727997e-1 4.662124e-1 3.8044548e-2 3.8044548e-2
3.1214397e-1 4.662124e-1 3.7742989e-2 3.7742989e-2
3.2700797e-1 4.662124e-1 3.7662363e-2 3.7662363e-2
3.4187196e-1 4.662124e-1 3.7802681e-2 3.7802681e-2
3.5673596e-1 4.662124e-1 3.8163937e-2 3.8163937e-2
3.7159996e-1 4.662124e-1 3.8746121e-2 3.8746121e-2
3.8646396e-1 4.662124e-1 3.9549257e-2 3.9549257e-2
4.0132796e-1 4.662124e-1 4.0573323e-2 4.0573323e-2
4.1619196e-1 4.662124e-1 4.1818338e-2 4.1818338e-2
4.3105595e-1 4.662124e-1 4.3284273e-2 4.3284273e-2
4.4591995e-1 4.662124e-1 4.4971165e-2 4.4971165e-2
4.6078395e-1 4.662124e-1 4.687899e-2 4.687899e-2
4.7564795e-1 4.662124e-1 4.9007744e-2 4.9007744e-2
4.9051195e-1 4.662124e-1 5.1357437e-2 5.1357437e-2
5.0537595e-1 4.662124e-1 5.3928093e-2 5.3928093e-2
5.2023994e-1 4.662124e-1 5.6719627e-2 5.6719627e-2
5.3510394e-1 4.662124e-1 5.973218e-2 5.973218e-2
5.4996794e-1 4.662124e-1 6.296567e-2 6.296567e-2
5.6483194e-1 4.662124e-1 6.642003e-2 6.642003e-2
5.7969594e-1 4.662124e-1 7.0095354e-2 7.0095354e-2
5.9455994e-1 4.662124e-1 7.3991693e-2 7.3991693e-2
6.0942393e-1 4.662124e-1 7.8108896e-2 7.8108896e-2
6.2428793e-1 4.662124e-1 8.2446985e-2 8.2446985e-2
6.3915193e-1 4.662124e-1 8.700609e-2 8.700609e-2
6.5401593e-1 4.662124e-1 9.1786148e-2 9.1786148e-2
6.6887993e-1 4.662124e-1 9.6787137e-2 9.6787137e-2
6.8374393e-1 4.662124e-1 1.02008937e-1 1.02008937e-1
6.9860793e-1 4.662124e-1 1.07451828e-1 1.07451828e-1
7.1347192e-1 4.662124e-1 1.131156e-1 1.131156e-1
7.2833592e-1 4.662124e-1 1.1900032e-1 1.1900032e-1
7.4319992e-1 4.662124e-1 1.2510597e-1 1.2510597e-1
7.5806392e-1 4.662124e-1 1.3143257e-1 1.3143257e-1
7.7292792e-1 4.662124e-1 1.3798006e-1 1.3798006e-1
7.8779192e-1 4.662124e-1 1.4474855e-1 1.4474855e-1
8.0265591e-1 4.662124e-1 1.51738e-1 1.51738e-1
8.1751991e-1 4.662124e-1 1.5894826e-1 1.5894826e-1
8.3238391e-1 4.662124e-1 1.663796e-1 1.663796e-1
8.4724791e-1 4.662124e-1 1.740318e-1 1.740318e-1
8.6211191e-1 4.662124e-1 1.8190504e-1 1.8190504e-1
8.769759e-1 4.662124e-1 1.8999907e-1 1.8999907e-1
8.918399e-1 4.662124e-1 1.9831413e-1 1.9831413e-1
9.067039e-1 4.662124e-1 2.0685013e-1 2.0685013e-1
9.215679e-1 4.662124e-1 2.1560701e-1 2.1560701e-1
9.364319e-1 4.662124e-1 2.2458482e-1 2.2458482e-1
9.512959e-1 4.662124e-1 2.3378366e-1 2.3378366e-1
9.661599e-1 4.662124e-1 2.4320346e-1 2.4320346e-1
9.810239e-1 4.662124e-1 2.5284406e-1 2.5284406e-1
9.958879e-1 4.662124e-1 2.6270566e-1 2.6270566e-1
1.01075189e0 4.662124e-1 2.7278828e-1 2.7278828e-1
1.02561589e0 4.662124e-1 2.8309164e-1 2.8309164e-1
1.04047989e0 4.662124e-1 2.936161e-1 2.936161e-1
1.05534389e0 4.662124e-1 3.043615e-1 3.043615e-1
1.07020789e0 4.662124e-1 3.1532777e-1 3.1532777e-1
1.08507188e0 4.662124e-1 3.2651498e-1 3.2651498e-1
1.09993588e0 4.662124e-1 3.3792322e-1 3.3792322e-1

0.0e0 4.729691e-1 9.2421686e-2 9.2421686e-2
1.4863998e-2 4.729691e-1 8.770131e-2 8.770131e-2
2.9727997e-2 4.729691e-1 8.3201936e-2 8.3201936e-2
4.4591995e-2 4.729691e-1 7.8923479e-2 7.8923479e-2
5.9455994e-2 4.729691e-1 7.4865953e-2 7.4865953e-2
7.4319992e-2 4.729691e-1 7.1029398e-2 7.1029398e-2
8.918399e-2 4.729691e-1 6.7413751e-2 6.7413751e-2
1.04047989e-1 4.729691e-1 6.4019044e-2 6.4019044e-2
1.18911987e-1 4.729691e-1 6.084527e-2 6.084527e-2
1.33775986e-1 4.729691e-1 5.7892465e-2 5.7892465e-2
1.4863998e-1 4.729691e-1 5.5160577e-2 5.5160577e-2
1.6350398e-1 4.729691e-1 5.2649629e-2 5.2649629e-2
1.7836798e-1 4.729691e-1 5.035962e-2 5.035962e-2
1.9323198e-1 4.729691e-1 4.8290552e-2 4.8290552e-2
2.0809598e-1 4.729691e-1 4.6442421e-2 4.6442421e-2
2.2295998e-1 4.729691e-1 4.4815225e-2 4.4815225e-2
2.3782397e-1 4.729691e-1 4.3408974e-2 4.3408974e-2
2.5268797e-1 4.729691e-1 4.2223665e-2 4.2223665e-2
2.6755197e-1 4.729691e-1 4.1259285e-2 4.1259285e-2
2.8241597e-1 4.729691e-1 4.0515846e-2 4.0515846e-2
2.9727997e-1 4.729691e-1 3.9993347e-2 3.9993347e-2
3.1214397e-1 4.729691e-1 3.9691788e-2 3.9691788e-2
3.2700797e-1 4.729691e-1 3.9611162e-2 3.9611162e-2
3.4187196e-1 4.729691e-1 3.975148e-2 3.975148e-2
3.5673596e-1 4.729691e-1 4.0112737e-2 4.0112737e-2
3.7159996e-1 4.729691e-1 4.069492e-2 4.069492e-2
3.8646396e-1 4.729691e-1 4.1498056e-2 4.1498056e-2
4.0132796e-1 4.729691e-1 4.2522122e-2 4.2522122e-2
4.1619196e-1 4.729691e-1 4.3767137e-2 4.3767137e-2
4.3105595e-1 4.729691e-1 4.5233072e-2 4.5233072e-2
4.4591995e-1 4.729691e-1 4.6919965e-2 4.6919965e-2
4.6078395e-1 4.729691e-1 4.882779e-2 4.882779e-2
4.7564795e-1 4.729691e-1 5.0956543e-2 5.0956543e-2
4.9051195e-1 4.729691e-1 5.3306252e-2 5.3306252e-2
5.0537595e-1 4.729691e-1 5.58769e-2 5.58769e-2
5.2023994e-1 4.729691e-1 5.8668434e-2 5.8668434e-2
5.3510394e-1 4.729691e-1 6.1680986e-2 6.1680986e-2
5.4996794e-1 4.729691e-1 6.4914476e-2 6.4914476e-2
5.6483194e-1 4.729691e-1 6.8368837e-2 6.8368837e-2
5.7969594e-1 4.729691e-1 7.2044168e-2 7.2044168e-2
5.9455994e-1 4.729691e-1 7.5940424e-2 7.5940424e-2
6.0942393e-1 4.729691e-1 8.0057626e-2 8.0057626e-2
6.2428793e-1 4.729691e-1 8.43958e-2 8.43958e-2
6.3915193e-1 4.729691e-1 8.8954836e-2 8.8954836e-2
6.5401593e-1 4.729691e-1 9.3734877e-2 9.3734877e-2
6.6887993e-1 4.729691e-1 9.8735866e-2 9.8735866e-2
6.8374393e-1 4.729691e-1 1.03957677e-1 1.03957677e-1
6.9860793e-1 4.729691e-1 1.09400636e-1 1.09400636e-1
7.1347192e-1 4.729691e-1 1.150644e-1 1.150644e-1
7.2833592e-1 4.729691e-1 1.2094905e-1 1.2094905e-1
7.4319992e-1 4.729691e-1 1.2705478e-1 1.2705478e-1
7.5806392e-1 4.729691e-1 1.333813e-1 1.333813e-1
7.7292792e-1 4.729691e-1 1.3992886e-1 1.3992886e-1
7.8779192e-1 4.729691e-1 1.4669736e-1 1.4669736e-1
8.0265591e-1 4.729691e-1 1.5368674e-1 1.5368674e-1
8.1751991e-1 4.729691e-1 1.6089706e-1 1.6089706e-1
8.3238391e-1 4.729691e-1 1.6832832e-1 1.6832832e-1
8.4724791e-1 4.729691e-1 1.7598053e-1 1.7598053e-1
8.6211191e-1 4.729691e-1 1.8385384e-1 1.8385384e-1
8.769759e-1 4.729691e-1 1.9194788e-1 1.9194788e-1
8.918399e-1 4.729691e-1 2.0026286e-1 2.0026286e-1
9.067039e-1 4.729691e-1 2.0879893e-1 2.0879893e-1
9.215679e-1 4.729691e-1 2.1755574e-1 2.1755574e-1
9.364319e-1 4.729691e-1 2.2653355e-1 2.2653355e-1
9.512959e-1 4.729691e-1 2.3573239e-1 2.3573239e-1
9.661599e-1 4.729691e-1 2.4515227e-1 2.4515227e-1
9.810239e-1 4.729691e-1 2.5479286e-1 2.5479286e-1
9.958879e-1 4.729691e-1 2.6465446e-1 2.6465446e-1
1.01075189e0 4.729691e-1 2.7473709e-1 2.7473709e-1
1.02561589e0 4.729691e-1 2.8504045e-1 2.8504045e-1
1.04047989e0 4.729691e-1 2.9556491e-1 2.9556491e-1
1.05534389e0 4.729691e-1 3.0631023e-1 3.0631023e-1
1.07020789e0 4.729691e-1 3.172765e-1 3.172765e-1
1.08507188e0 4.729691e-1 3.2846379e-1 3.2846379e-1
1.09993588e0 4.729691e-1 3.3987202e-1 3.3987202e-1

0.0e0 4.797258e-1 9.4417543e-2 9.4417543e-2
1.4863998e-2 4.797258e-1 8.9697237e-2 8.9697237e-2
2.9727997e-2 4.797258e-1 8.5197824e-2 8.5197824e-2
4.4591995e-2 4.797258e-1 8.0919397e-2 8.0919397e-2
5.9455994e-2 4.797258e-1 7.6861864e-2 7.6861864e-2
7.4319992e-2 4.797258e-1 7.3025323e-2 7.3025323e-2
8.918399e-2 4.797258e-1 6.940967e-2 6.940967e-2
1.04047989e-1 4.797258e-1 6.6014963e-2 6.6014963e-2
1.18911987e-1 4.797258e-1 6.2841188e-2 6.2841188e-2
1.33775986e-1 4.797258e-1 5.9888383e-2 5.9888383e-2
1.4863998e-1 4.797258e-1 5.7156488e-2 5.7156488e-2
1.6350398e-1 4.797258e-1 5.4645547e-2 5.4645547e-2
1.7836798e-1 4.797258e-1 5.2355539e-2 5.2355539e-2
1.9323198e-1 4.797258e-1 5.0286469e-2 5.0286469e-2
2.0809598e-1 4.797258e-1 4.8438339e-2 4.8438339e-2
2.2295998e-1 4.797258e-1 4.6811142e-2 4.6811142e-2
2.3782397e-1 4.797258e-1 4.5404893e-2 4.5404893e-2
2.5268797e-1 4.797258e-1 4.4219574e-2 4.4219574e-2
2.6755197e-1 4.797258e-1 4.3255205e-2 4.3255205e-2
2.8241597e-1 4.797258e-1 4.2511765e-2 4.2511765e-2
2.9727997e-1 4.797258e-1 4.1989265e-2 4.1989265e-2
3.1214397e-1 4.797258e-1 4.1687706e-2 4.1687706e-2
3.2700797e-1 4.797258e-1 4.160708e-2 4.160708e-2
3.4187196e-1 4.797258e-1 4.1747398e-2 4.1747398e-2
3.5673596e-1 4.797258e-1 4.2108655e-2 4.2108655e-2
3.7159996e-1 4.797258e-1 4.2690839e-2 4.2690839e-2
3.8646396e-1 4.797258e-1 4.3493974e-2 4.3493974e-2
4.0132796e-1 4.797258e-1 4.451804e-2 4.451804e-2
4.1619196e-1 4.797258e-1 4.5763055e-2 4.5763055e-2
4.3105595e-1 4.797258e-1 4.722899e-2 4.722899e-2
4.4591995e-1 4.797258e-1 4.8915883e-2 4.8915883e-2
4.6078395e-1 4.797258e-1 5.0823708e-2 5.0823708e-2
4.7564795e-1 4.797258e-1 5.2952477e-2 5.2952477e-2
4.9051195e-1 4.797258e-1 5.5302177e-2 5.5302177e-2
5.0537595e-1 4.797258e-1 5.7872833e-2 5.7872833e-2
5.2023994e-1 4.797258e-1 6.0664368e-2 6.0664368e-2
5.3510394e-1 4.797258e-1 6.367691e-2 6.367691e-2
5.4996794e-1 4.797258e-1 6.6910333e-2 6.6910333e-2
5.6483194e-1 4.797258e-1 7.0364778e-2 7.0364778e-2
5.7969594e-1 4.797258e-1 7.4040018e-2 7.4040018e-2
5.9455994e-1 4.797258e-1 7.7936357e-2 7.7936357e-2
6.0942393e-1 4.797258e-1 8.2053568e-2 8.2053568e-2
6.2428793e-1 4.797258e-1 8.6391649e-2 8.6391649e-2
6.3915193e-1 4.797258e-1 9.0950764e-2 9.0950764e-2
6.5401593e-1 4.797258e-1 9.5730824e-2 9.5730824e-2
6.6887993e-1 4.797258e-1 1.00731804e-1 1.00731804e-1
6.8374393e-1 4.797258e-1 1.05953615e-1 1.05953615e-1
6.9860793e-1 4.797258e-1 1.11396504e-1 1.11396504e-1
7.1347192e-1 4.797258e-1 1.1706026e-1 1.1706026e-1
7.2833592e-1 4.797258e-1 1.2294498e-1 1.2294498e-1
7.4319992e-1 4.797258e-1 1.2905064e-1 1.2905064e-1
7.5806392e-1 4.797258e-1 1.3537724e-1 1.3537724e-1
7.7292792e-1 4.797258e-1 1.4192473e-1 1.4192473e-1
7.8779192e-1 4.797258e-1 1.4869322e-1 1.4869322e-1
8.0265591e-1 4.797258e-1 1.5568266e-1 1.5568266e-1
8.1751991e-1 4.797258e-1 1.6289291e-1 1.6289291e-1
8.3238391e-1 4.797258e-1 1.7032426e-1 1.7032426e-1
8.4724791e-1 4.797258e-1 1.7797647e-1 1.7797647e-1
8.6211191e-1 4.797258e-1 1.858497e-1 1.858497e-1
8.769759e-1 4.797258e-1 1.9394374e-1 1.9394374e-1
8.918399e-1 4.797258e-1 2.0225879e-1 2.0225879e-1
9.067039e-1 4.797258e-1 2.107948e-1 2.107948e-1
9.215679e-1 4.797258e-1 2.1955168e-1 2.1955168e-1
9.364319e-1 4.797258e-1 2.285295e-1 2.285295e-1
9.512959e-1 4.797258e-1 2.3772833e-1 2.3772833e-1
9.661599e-1 4.797258e-1 2.4714812e-1 2.4714812e-1
9.810239e-1 4.797258e-1 2.5678871e-1 2.5678871e-1
9.958879e-1 4.797258e-1 2.6665033e-1 2.6665033e-1
1.01075189e0 4.797258e-1 2.7673296e-1 2.7673296e-1
1.02561589e0 4.797258e-1 2.8703632e-1 2.8703632e-1
1.04047989e0 4.797258e-1 2.9756076e-1 2.9756076e-1
1.05534389e0 4.797258e-1 3.0830615e-1 3.0830615e-1
1.07020789e0 4.797258e-1 3.1927243e-1 3.1927243e-1
1.08507188e0 4.797258e-1 3.3045964e-1 3.3045964e-1
1.09993588e0 4.797258e-1 3.4186787e-1 3.4186787e-1

0.0e0 4.864825e-1 9.6461359e-2 9.6461359e-2
1.4863998e-2 4.864825e-1 9.1740984e-2 9.1740984e-2
2.9727997e-2 4.864825e-1 8.7241632e-2 8.7241632e-2
4.4591995e-2 4.864825e-1 8.2963152e-2 8.2963152e-2
5.9455994e-2 4.864825e-1 7.8905626e-2 7.8905626e-2
7.4319992e-2 4.864825e-1 7.506907e-2 7.506907e-2
8.918399e-2 4.864825e-1 7.1453424e-2 7.1453424e-2
1.04047989e-1 4.864825e-1 6.8058717e-2 6.8058717e-2
1.18911987e-1 4.864825e-1 6.4884943e-2 6.4884943e-2
1.33775986e-1 4.864825e-1 6.1932138e-2 6.1932138e-2
1.4863998e-1 4.864825e-1 5.920025e-2 5.920025e-2
1.6350398e-1 4.864825e-1 5.6689302e-2 5.6689302e-2
1.7836798e-1 4.864825e-1 5.4399294e-2 5.4399294e-2
1.9323198e-1 4.864825e-1 5.2330223e-2 5.2330223e-2
2.0809598e-1 4.864825e-1 5.0482095e-2 5.0482095e-2
2.2295998e-1 4.864825e-1 4.8854897e-2 4.8854897e-2
2.3782397e-1 4.864825e-1 4.7448648e-2 4.7448648e-2
2.5268797e-1 4.864825e-1 4.626333e-2 4.626333e-2
2.6755197e-1 4.864825e-1 4.529896e-2 4.529896e-2
2.8241597e-1 4.864825e-1 4.4555519e-2 4.4555519e-2
2.9727997e-1 4.864825e-1 4.403302e-2 4.403302e-2
3.1214397e-1 4.864825e-1 4.373146e-2 4.373146e-2
3.2700797e-1 4.864825e-1 4.3650835e-2 4.3650835e-2
3.4187196e-1 4.864825e-1 4.3791153e-2 4.3791153e-2
3.5673596e-1 4.864825e-1 4.415241e-2 4.415241e-2
3.7159996e-1 4.864825e-1 4.4734593e-2 4.4734593e-2
3.8646396e-1 4.864825e-1 4.5537729e-2 4.5537729e-2
4.0132796e-1 4.864825e-1 4.6561795e-2 4.6561795e-2
4.1619196e-1 4.864825e-1 4.780681e-2 4.780681e-2
4.3105595e-1 4.864825e-1 4.9272745e-2 4.9272745e-2
4.4591995e-1 4.864825e-1 5.0959637e-2 5.0959637e-2
4.6078395e-1 4.864825e-1 5.2867447e-2 5.2867447e-2
4.7564795e-1 4.864825e-1 5.4996216e-2 5.4996216e-2
4.9051195e-1 4.864825e-1 5.7345924e-2 5.7345924e-2
5.0537595e-1 4.864825e-1 5.9916573e-2 5.9916573e-2
5.2023994e-1 4.864825e-1 6.2708107e-2 6.2708107e-2
5.3510394e-1 4.864825e-1 6.5720657e-2 6.5720657e-2
5.4996794e-1 4.864825e-1 6.8954149e-2 6.8954149e-2
5.6483194e-1 4.864825e-1 7.240851e-2 7.240851e-2
5.7969594e-1 4.864825e-1 7.6083833e-2 7.6083833e-2
5.9455994e-1 4.864825e-1 7.9980096e-2 7.9980096e-2
6.0942393e-1 4.864825e-1 8.4097299e-2 8.4097299e-2
6.2428793e-1 4.864825e-1 8.8435472e-2 8.8435472e-2
6.3915193e-1 4.864825e-1 9.2994504e-2 9.2994504e-2
6.5401593e-1 4.864825e-1 9.7774625e-2 9.7774625e-2
6.6887993e-1 4.864825e-1 1.02775545e-1 1.02775545e-1
6.8374393e-1 4.864825e-1 1.07997424e-1 1.07997424e-1
6.9860793e-1 4.864825e-1 1.1344023e-1 1.1344023e-1
7.1347192e-1 4.864825e-1 1.1910408e-1 1.1910408e-1
7.2833592e-1 4.864825e-1 1.2498872e-1 1.2498872e-1
7.4319992e-1 4.864825e-1 1.3109438e-1 1.3109438e-1
7.5806392e-1 4.864825e-1 1.3742097e-1 1.3742097e-1
7.7292792e-1 4.864825e-1 1.4396854e-1 1.4396854e-1
7.8779192e-1 4.864825e-1 1.5073705e-1 1.5073705e-1
8.0265591e-1 4.864825e-1 1.5772649e-1 1.5772649e-1
8.1751991e-1 4.864825e-1 1.6493666e-1 1.6493666e-1
8.3238391e-1 4.864825e-1 1.7236807e-1 1.7236807e-1
8.4724791e-1 4.864825e-1 1.800202e-1 1.800202e-1
8.6211191e-1 4.864825e-1 1.8789351e-1 1.8789351e-1
8.769759e-1 4.864825e-1 1.9598747e-1 1.9598747e-1
8.918399e-1 4.864825e-1 2.0430254e-1 2.0430254e-1
9.067039e-1 4.864825e-1 2.1283861e-1 2.1283861e-1
9.215679e-1 4.864825e-1 2.2159541e-1 2.2159541e-1
9.364319e-1 4.864825e-1 2.305733e-1 2.305733e-1
9.512959e-1 4.864825e-1 2.3977206e-1 2.3977206e-1
9.661599e-1 4.864825e-1 2.4919194e-1 2.4919194e-1
9.810239e-1 4.864825e-1 2.5883246e-1 2.5883246e-1
9.958879e-1 4.864825e-1 2.6869406e-1 2.6869406e-1
1.01075189e0 4.864825e-1 2.7877676e-1 2.7877676e-1
1.02561589e0 4.864825e-1 2.8908005e-1 2.8908005e-1
1.04047989e0 4.864825e-1 2.9960458e-1 2.9960458e-1
1.05534389e0 4.864825e-1 3.103499e-1 3.103499e-1
1.07020789e0 4.864825e-1 3.2131618e-1 3.2131618e-1
1.08507188e0 4.864825e-1 3.3250345e-1 3.3250345e-1
1.09993588e0 4.864825e-1 3.4391168e-1 3.4391168e-1

0.0e0 4.932392e-1 9.8551935e-2 9.8551935e-2
1.4863998e-2 4.932392e-1 9.383156e-2 9.383156e-2
2.9727997e-2 4.932392e-1 8.9332208e-2 8.9332208e-2
4.4591995e-2 4.932392e-1 8.5053728e-2 8.5053728e-2
5.9455994e-2 4.932392e-1 8.099621e-2 8.099621e-2
7.4319992e-2 4.932392e-1 7.7159654e-2 7.7159654e-2
8.918399e-2 4.932392e-1 7.3544008e-2 7.3544008e-2
1.04047989e-1 4.932392e-1 7.0149301e-2 7.0149301e-2
1.18911987e-1 4.932392e-1 6.6975526e-2 6.6975526e-2
1.33775986e-1 4.932392e-1 6.4022722e-2 6.4022722e-2
1.4863998e-1 4.932392e-1 6.1290834e-2 6.1290834e-2
1.6350398e-1 4.932392e-1 5.8779886e-2 5.8779886e-2
1.7836798e-1 4.932392e-1 5.6489877e-2 5.6489877e-2
1.9323198e-1 4.932392e-1 5.4420808e-2 5.4420808e-2
2.0809598e-1 4.932392e-1 5.2572678e-2 5.2572678e-2
2.2295998e-1 4.932392e-1 5.0945482e-2 5.0945482e-2
2.3782397e-1 4.932392e-1 4.953923e-2 4.953923e-2
2.5268797e-1 4.932392e-1 4.8353914e-2 4.8353914e-2
2.6755197e-1 4.932392e-1 4.7389543e-2 4.7389543e-2
2.8241597e-1 4.932392e-1 4.6646103e-2 4.6646103e-2
2.9727997e-1 4.932392e-1 4.6123604e-2 4.6123604e-2
3.1214397e-1 4.932392e-1 4.5822044e-2 4.5822044e-2
3.2700797e-1 4.932392e-1 4.5741417e-2 4.5741417e-2
3.4187196e-1 4.932392e-1 4.5881738e-2 4.5881738e-2
3.5673596e-1 4.932392e-1 4.6242993e-2 4.6242993e-2
3.7159996e-1 4.932392e-1 4.6825177e-2 4.6825177e-2
3.8646396e-1 4.932392e-1 4.7628313e-2 4.7628313e-2
4.0132796e-1 4.932392e-1 4.8652379e-2 4.8652379e-2
4.1619196e-1 4.932392e-1 4.9897394e-2 4.9897394e-2
4.3105595e-1 4.932392e-1 5.1363329e-2 5.1363329e-2
4.4591995e-1 4.932392e-1 5.3050221e-2 5.3050221e-2
4.6078395e-1 4.932392e-1 5.4958025e-2 5.4958025e-2
4.7564795e-1 4.932392e-1 5.7086792e-2 5.7086792e-2
4.9051195e-1 4.932392e-1 5.94365e-2 5.94365e-2
5.0537595e-1 4.932392e-1 6.2007149e-2 6.2007149e-2
5.2023994e-1 4.932392e-1 6.4798683e-2 6.4798683e-2
5.3510394e-1 4.932392e-1 6.7811234e-2 6.7811234e-2
5.4996794e-1 4.932392e-1 7.1044725e-2 7.1044725e-2
5.6483194e-1 4.932392e-1 7.4499086e-2 7.4499086e-2
5.7969594e-1 4.932392e-1 7.8174417e-2 7.8174417e-2
5.9455994e-1 4.932392e-1 8.2070749e-2 8.2070749e-2
6.0942393e-1 4.932392e-1 8.6187952e-2 8.6187952e-2
6.2428793e-1 4.932392e-1 9.0526048e-2 9.0526048e-2
6.3915193e-1 4.932392e-1 9.5085155e-2 9.5085155e-2
6.5401593e-1 4.932392e-1 9.9865205e-2 9.9865205e-2
6.6887993e-1 4.932392e-1 1.04866194e-1 1.04866194e-1
6.8374393e-1 4.932392e-1 1.10088005e-1 1.10088005e-1
6.9860793e-1 4.932392e-1 1.1553088e-1 1.1553088e-1
7.1347192e-1 4.932392e-1 1.2119466e-1 1.2119466e-1
7.2833592e-1 4.932392e-1 1.2707938e-1 1.2707938e-1
7.4319992e-1 4.932392e-1 1.3318503e-1 1.3318503e-1
7.5806392e-1 4.932392e-1 1.3951163e-1 1.3951163e-1
7.7292792e-1 4.932392e-1 1.4605911e-1 1.4605911e-1
7.8779192e-1 4.932392e-1 1.528276e-1 1.528276e-1
8.0265591e-1 4.932392e-1 1.5981706e-1 1.5981706e-1
8.1751991e-1 4.932392e-1 1.6702731e-1 1.6702731e-1
8.3238391e-1 4.932392e-1 1.7445865e-1 1.7445865e-1
8.4724791e-1 4.932392e-1 1.8211086e-1 1.8211086e-1
8.6211191e-1 4.932392e-1 1.8998409e-1 1.8998409e-1
8.769759e-1 4.932392e-1 1.9807813e-1 1.9807813e-1
8.918399e-1 4.932392e-1 2.0639319e-1 2.0639319e-1
9.067039e-1 4.932392e-1 2.1492918e-1 2.1492918e-1
9.215679e-1 4.932392e-1 2.2368607e-1 2.2368607e-1
9.364319e-1 4.932392e-1 2.3266388e-1 2.3266388e-1
9.512959e-1 4.932392e-1 2.4186272e-1 2.4186272e-1
9.661599e-1 4.932392e-1 2.5128252e-1 2.5128252e-1
9.810239e-1 4.932392e-1 2.6092311e-1 2.6092311e-1
9.958879e-1 4.932392e-1 2.7078471e-1 2.7078471e-1
1.01075189e0 4.932392e-1 2.8086734e-1 2.8086734e-1
1.02561589e0 4.932392e-1 2.911707e-1 2.911707e-1
1.04047989e0 4.932392e-1 3.0169516e-1 3.0169516e-1
1.05534389e0 4.932392e-1 3.1244055e-1 3.1244055e-1
1.07020789e0 4.932392e-1 3.2340683e-1 3.2340683e-1
1.08507188e0 4.932392e-1 3.3459402e-1 3.3459402e-1
1.09993588e0 4.932392e-1 3.4600226e-1 3.4600226e-1

0.0e0 4.999959e-1 1.00690431e-1 1.00690431e-1
1.4863998e-2 4.999959e-1 9.5970125e-2 9.5970125e-2
2.9727997e-2 4.999959e-1 9.1470789e-2 9.1470789e-2
4.4591995e-2 4.999959e-1 8.71923e-2 8.71923e-2
5.9455994e-2 4.999959e-1 8.3134767e-2 8.3134767e-2
7.4319992e-2 4.999959e-1 7.929822e-2 7.929822e-2
8.918399e-2 4.999959e-1 7.5682573e-2 7.5682573e-2
1.04047989e-1 4.999959e-1 7.2287859e-2 7.2287859e-2
1.18911987e-1 4.999959e-1 6.9114091e-2 6.9114091e-2
1.33775986e-1 4.999959e-1 6.6161287e-2 6.6161287e-2
1.4863998e-1 4.999959e-1 6.3429391e-2 6.3429391e-2
1.6350398e-1 4.999959e-1 6.0918451e-2 6.0918451e-2
1.7836798e-1 4.999959e-1 5.8628442e-2 5.8628442e-2
1.9323198e-1 4.999959e-1 5.6559373e-2 5.6559373e-2
2.0809598e-1 4.999959e-1 5.4711244e-2 5.4711244e-2
2.2295998e-1 4.999959e-1 5.3084045e-2 5.3084045e-2
2.3782397e-1 4.999959e-1 5.1677797e-2 5.1677797e-2
2.5268797e-1 4.999959e-1 5.0492477e-2 5.0492477e-2
2.6755197e-1 4.999959e-1 4.9528108e-2 4.9528108e-2
2.8241597e-1 4.999959e-1 4.8784668e-2 4.8784668e-2
2.9727997e-1 4.999959e-1 4.8262169e-2 4.8262169e-2
3.1214397e-1 4.999959e-1 4.796061e-2 4.796061e-2
3.2700797e-1 4.999959e-1 4.7879982e-2 4.7879982e-2
3.4187196e-1 4.999959e-1 4.8020303e-2 4.8020303e-2
3.5673596e-1 4.999959e-1 4.8381558e-2 4.8381558e-2
3.7159996e-1 4.999959e-1 4.8963742e-2 4.8963742e-2
3.8646396e-1 4.999959e-1 4.9766878e-2 4.9766878e-2
4.0132796e-1 4.999959e-1 5.0790944e-2 5.0790944e-2
4.1619196e-1 4.999959e-1 5.2035959e-2 5.2035959e-2
4.3105595e-1 4.999959e-1 5.3501894e-2 5.3501894e-2
4.4591995e-1 4.999959e-1 5.5188786e-2 5.5188786e-2
4.6078395e-1 4.999959e-1 5.7096597e-2 5.7096597e-2
4.7564795e-1 4.999959e-1 5.9225365e-2 5.9225365e-2
4.9051195e-1 4.999959e-1 6.1575066e-2 6.1575066e-2
5.0537595e-1 4.999959e-1 6.4145721e-2 6.4145721e-2
5.2023994e-1 4.999959e-1 6.6937256e-2 6.6937256e-2
5.3510394e-1 4.999959e-1 6.9949799e-2 6.9949799e-2
5.4996794e-1 4.999959e-1 7.3183296e-2 7.3183296e-2
5.6483194e-1 4.999959e-1 7.6637666e-2 7.6637666e-2
5.7969594e-1 4.999959e-1 8.0312906e-2 8.0312906e-2
5.9455994e-1 4.999959e-1 8.4209322e-2 8.4209322e-2
6.0942393e-1 4.999959e-1 8.8326532e-2 8.8326532e-2
6.2428793e-1 4.999959e-1 9.2664554e-2 9.2664554e-2
6.3915193e-1 4.999959e-1 9.7223724e-2 9.7223724e-2
6.5401593e-1 4.999959e-1 1.02003703e-1 1.02003703e-1
6.6887993e-1 4.999959e-1 1.07004704e-1 1.07004704e-1
6.8374393e-1 4.999959e-1 1.12226575e-1 1.12226575e-1
6.9860793e-1 4.999959e-1 1.1766939e-1 1.1766939e-1
7.1347192e-1 4.999959e-1 1.2333315e-1 1.2333315e-1
7.2833592e-1 4.999959e-1 1.2921794e-1 1.2921794e-1
7.4319992e-1 4.999959e-1 1.3532361e-1 1.3532361e-1
7.5806392e-1 4.999959e-1 1.4165013e-1 1.4165013e-1
7.7292792e-1 4.999959e-1 1.4819762e-1 1.4819762e-1
7.8779192e-1 4.999959e-1 1.5496611e-1 1.5496611e-1
8.0265591e-1 4.999959e-1 1.6195563e-1 1.6195563e-1
8.1751991e-1 4.999959e-1 1.691658e-1 1.691658e-1
8.3238391e-1 4.999959e-1 1.7659715e-1 1.7659715e-1
8.4724791e-1 4.999959e-1 1.8424944e-1 1.8424944e-1
8.6211191e-1 4.999959e-1 1.9212259e-1 1.9212259e-1
8.769759e-1 4.999959e-1 2.002167e-1 2.002167e-1
8.918399e-1 4.999959e-1 2.0853168e-1 2.0853168e-1
9.067039e-1 4.999959e-1 2.1706769e-1 2.1706769e-1
9.215679e-1 4.999959e-1 2.2582465e-1 2.2582465e-1
9.364319e-1 4.999959e-1 2.3480246e-1 2.3480246e-1
9.512959e-1 4.999959e-1 2.440013e-1 2.440013e-1
9.661599e-1 4.999959e-1 2.53421e-1 2.53421e-1
9.810239e-1 4.999959e-1 2.630616e-1 2.630616e-1
9.958879e-1 4.999959e-1 2.7292322e-1 2.7292322e-1
1.01075189e0 4.999959e-1 2.8300584e-1 2.8300584e-1
1.02561589e0 4.999959e-1 2.9330928e-1 2.9330928e-1
1.04047989e0 4.999959e-1 3.0383372e-1 3.0383372e-1
1.05534389e0 4.999959e-1 3.1457912e-1 3.1457912e-1
1.07020789e0 4.999959e-1 3.255454e-1 3.255454e-1
1.08507188e0 4.999959e-1 3.3673251e-1 3.3673251e-1
1.09993588e0 4.999959e-1 3.4814075e-1 3.4814075e-1


==> cache/infburgers-figure6_contourtmp3.dat <==
0.0e0 1.0e-7 5.4646286e-1 5.4646286e-1
1.4863998e-2 1.0e-7 5.328241e-1 5.328241e-1
2.9727997e-2 1.0e-7 5.1940637e-1 5.1940637e-1
4.4591995e-2 1.0e-7 5.0620947e-1 5.0620947e-1
5.9455994e-2 1.0e-7 4.932335e-1 4.932335e-1
7.4319992e-2 1.0e-7 4.8047862e-1 4.8047862e-1
8.918399e-2 1.0e-7 4.6794456e-1 4.6794456e-1
1.04047989e-1 1.0e-7 4.5563142e-1 4.5563142e-1
1.18911987e-1 1.0e-7 4.4353922e-1 4.4353922e-1
1.33775986e-1 1.0e-7 4.3166808e-1 4.3166808e-1
1.4863998e-1 1.0e-7 4.2001778e-1 4.2001778e-1
1.6350398e-1 1.0e-7 4.085884e-1 4.085884e-1
1.7836798e-1 1.0e-7 3.9737999e-1 3.9737999e-1
1.9323198e-1 1.0e-7 3.8639253e-1 3.8639253e-1
2.0809598e-1 1.0e-7 3.7562599e-1 3.7562599e-1
2.2295998e-1 1.0e-7 3.6508041e-1 3.6508041e-1
2.3782397e-1 1.0e-7 3.5475575e-1 3.5475575e-1
2.5268797e-1 1.0e-7 3.4465205e-1 3.4465205e-1
2.6755197e-1 1.0e-7 3.3476927e-1 3.3476927e-1
2.8241597e-1 1.0e-7 3.2510745e-1 3.2510745e-1
2.9727997e-1 1.0e-7 3.1566655e-1 3.1566655e-1
3.1214397e-1 1.0e-7 3.064466e-1 3.064466e-1
3.2700797e-1 1.0e-7 2.9744757e-1 2.9744757e-1
3.4187196e-1 1.0e-7 2.886695e-1 2.886695e-1
3.5673596e-1 1.0e-7 2.801123e-1 2.801123e-1
3.7159996e-1 1.0e-7 2.7177621e-1 2.7177621e-1
3.8646396e-1 1.0e-7 2.6366087e-1 2.6366087e-1
4.0132796e-1 1.0e-7 2.5576657e-1 2.5576657e-1
4.1619196e-1 1.0e-7 2.4809311e-1 2.4809311e-1
4.3105595e-1 1.0e-7 2.4064069e-1 2.4064069e-1
4.4591995e-1 1.0e-7 2.3340913e-1 2.3340913e-1
4.6078395e-1 1.0e-7 2.2639856e-1 2.2639856e-1
4.7564795e-1 1.0e-7 2.1960898e-1 2.1960898e-1
4.9051195e-1 1.0e-7 2.1304024e-1 2.1304024e-1
5.0537595e-1 1.0e-7 2.0669249e-1 2.0669249e-1
5.2023994e-1 1.0e-7 2.0056569e-1 2.0056569e-1
5.3510394e-1 1.0e-7 1.9465976e-1 1.9465976e-1
5.4996794e-1 1.0e-7 1.8897488e-1 1.8897488e-1
5.6483194e-1 1.0e-7 1.8351077e-1 1.8351077e-1
5.7969594e-1 1.0e-7 1.782677e-1 1.782677e-1
5.9455994e-1 1.0e-7 1.7324565e-1 1.7324565e-1
6.0942393e-1 1.0e-7 1.6844438e-1 1.6844438e-1
6.2428793e-1 1.0e-7 1.6386414e-1 1.6386414e-1
6.3915193e-1 1.0e-7 1.5950484e-1 1.5950484e-1
6.5401593e-1 1.0e-7 1.553665e-1 1.553665e-1
6.6887993e-1 1.0e-7 1.5144904e-1 1.5144904e-1
6.8374393e-1 1.0e-7 1.4775252e-1 1.4775252e-1
6.9860793e-1 1.0e-7 1.4427702e-1 1.4427702e-1
7.1347192e-1 1.0e-7 1.4102238e-1 1.4102238e-1
7.2833592e-1 1.0e-7 1.379887e-1 1.379887e-1
7.4319992e-1 1.0e-7 1.3517596e-1 1.3517596e-1
7.5806392e-1 1.0e-7 1.3258418e-1 1.3258418e-1
7.7292792e-1 1.0e-7 1.3021327e-1 1.3021327e-1
7.8779192e-1 1.0e-7 1.280633e-1 1.280633e-1
8.0265591e-1 1.0e-7 1.261342e-1 1.261342e-1
8.1751991e-1 1.0e-7 1.2442607e-1 1.2442607e-1
8.3238391e-1 1.0e-7 1.2293887e-1 1.2293887e-1
8.4724791e-1 1.0e-7 1.216733e-1 1.216733e-1
8.6211191e-1 1.0e-7 1.2062814e-1 1.2062814e-1
8.769759e-1 1.0e-7 1.1980371e-1 1.1980371e-1
8.918399e-1 1.0e-7 1.192003e-1 1.192003e-1
9.067039e-1 1.0e-7 1.1881784e-1 1.1881784e-1
9.215679e-1 1.0e-7 1.1865617e-1 1.1865617e-1
9.364319e-1 1.0e-7 1.1871553e-1 1.1871553e-1
9.512959e-1 1.0e-7 1.1899591e-1 1.1899591e-1
9.661599e-1 1.0e-7 1.1949731e-1 1.1949731e-1
9.810239e-1 1.0e-7 1.2021945e-1 1.2021945e-1
9.958879e-1 1.0e-7 1.2116328e-1 1.2116328e-1
1.01075189e0 1.0e-7 1.2232675e-1 1.2232675e-1
1.02561589e0 1.0e-7 1.2371234e-1 1.2371234e-1
1.04047989e0 1.0e-7 1.2531825e-1 1.2531825e-1
1.05534389e0 1.0e-7 1.2714517e-1 1.2714517e-1
1.07020789e0 1.0e-7 1.2919305e-1 1.2919305e-1
1.08507188e0 1.0e-7 1.3146182e-1 1.3146182e-1
1.09993588e0 1.0e-7 1.3395158e-1 1.3395158e-1

0.0e0 6.7568001e-3 4.3689896e-1 4.3689896e-1
1.4863998e-2 6.7568001e-3 4.232602e-1 4.232602e-1
2.9727997e-2 6.7568001e-3 4.0984247e-1 4.0984247e-1
4.4591995e-2 6.7568001e-3 3.9664557e-1 3.9664557e-1
5.9455994e-2 6.7568001e-3 3.8366962e-1 3.8366962e-1
7.4319992e-2 6.7568001e-3 3.7091473e-1 3.7091473e-1
8.918399e-2 6.7568001e-3 3.5838068e-1 3.5838068e-1
1.04047989e-1 6.7568001e-3 3.4606754e-1 3.4606754e-1
1.18911987e-1 6.7568001e-3 3.3397533e-1 3.3397533e-1
1.33775986e-1 6.7568001e-3 3.2210419e-1 3.2210419e-1
1.4863998e-1 6.7568001e-3 3.1045389e-1 3.1045389e-1
1.6350398e-1 6.7568001e-3 2.990245e-1 2.990245e-1
1.7836798e-1 6.7568001e-3 2.878161e-1 2.878161e-1
1.9323198e-1 6.7568001e-3 2.7682864e-1 2.7682864e-1
2.0809598e-1 6.7568001e-3 2.660621e-1 2.660621e-1
2.2295998e-1 6.7568001e-3 2.5551653e-1 2.5551653e-1
2.3782397e-1 6.7568001e-3 2.4519186e-1 2.4519186e-1
2.5268797e-1 6.7568001e-3 2.3508817e-1 2.3508817e-1
2.6755197e-1 6.7568001e-3 2.2520538e-1 2.2520538e-1
2.8241597e-1 6.7568001e-3 2.1554356e-1 2.1554356e-1
2.9727997e-1 6.7568001e-3 2.0610266e-1 2.0610266e-1
3.1214397e-1 6.7568001e-3 1.968827e-1 1.968827e-1
3.2700797e-1 6.7568001e-3 1.8788368e-1 1.8788368e-1
3.4187196e-1 6.7568001e-3 1.791056e-1 1.791056e-1
3.5673596e-1 6.7568001e-3 1.7054846e-1 1.7054846e-1
3.7159996e-1 6.7568001e-3 1.6221233e-1 1.6221233e-1
3.8646396e-1 6.7568001e-3 1.5409698e-1 1.5409698e-1
4.0132796e-1 6.7568001e-3 1.4620267e-1 1.4620267e-1
4.1619196e-1 6.7568001e-3 1.3852922e-1 1.3852922e-1
4.3105595e-1 6.7568001e-3 1.31076834e-1 1.31076834e-1
4.4591995e-1 6.7568001e-3 1.23845322e-1 1.23845322e-1
4.6078395e-1 6.7568001e-3 1.16834659e-1 1.16834659e-1
4.7564795e-1 6.7568001e-3 1.1004509e-1 1.1004509e-1
4.9051195e-1 6.7568001e-3 1.03476408e-1 1.03476408e-1
5.0537595e-1 6.7568001e-3 9.7128604e-2 9.7128604e-2
5.2023994e-1 6.7568001e-3 9.10018e-2 9.10018e-2
5.3510394e-1 6.7568001e-3 8.509595e-2 8.509595e-2
5.4996794e-1 6.7568001e-3 7.9410977e-2 7.9410977e-2
5.6483194e-1 6.7568001e-3 7.3946886e-2 7.3946886e-2
5.7969594e-1 6.7568001e-3 6.870387e-2 6.870387e-2
5.9455994e-1 6.7568001e-3 6.3681819e-2 6.3681819e-2
6.0942393e-1 6.7568001e-3 5.888057e-2 5.888057e-2
6.2428793e-1 6.7568001e-3 5.430038e-2 5.430038e-2
6.3915193e-1 6.7568001e-3 4.9941026e-2 4.9941026e-2
6.5401593e-1 6.7568001e-3 4.5802615e-2 4.5802615e-2
6.6887993e-1 6.7568001e-3 4.1885225e-2 4.1885225e-2
6.8374393e-1 6.7568001e-3 3.8188686e-2 3.8188686e-2
6.9860793e-1 6.7568001e-3 3.4713107e-2 3.4713107e-2
7.1347192e-1 6.7568001e-3 3.1458476e-2 3.1458476e-2
7.2833592e-1 6.7568001e-3 2.8424867e-2 2.8424867e-2
7.4319992e-1 6.7568001e-3 2.5612056e-2 2.5612056e-2
7.5806392e-1 6.7568001e-3 2.3020335e-2 2.3020335e-2
7.7292792e-1 6.7568001e-3 2.0649356e-2 2.0649356e-2
7.8779192e-1 6.7568001e-3 1.8499387e-2 1.8499387e-2
8.0265591e-1 6.7568001e-3 1.6570377e-2 1.6570377e-2
8.1751991e-1 6.7568001e-3 1.4862157e-2 1.4862157e-2
8.3238391e-1 6.7568001e-3 1.3375026e-2 1.3375026e-2
8.4724791e-1 6.7568001e-3 1.2109467e-2 1.2109467e-2
8.6211191e-1 6.7568001e-3 1.1064236e-2 1.1064236e-2
8.769759e-1 6.7568001e-3 1.0239806e-2 1.0239806e-2
8.918399e-1 6.7568001e-3 9.636395e-3 9.636395e-3
9.067039e-1 6.7568001e-3 9.253935e-3 9.253935e-3
9.215679e-1 6.7568001e-3 9.092346e-3 9.092346e-3
9.364319e-1 6.7568001e-3 9.151706e-3 9.151706e-3
9.512959e-1 6.7568001e-3 9.432076e-3 9.432076e-3
9.661599e-1 6.7568001e-3 9.933406e-3 9.933406e-3
9.810239e-1 6.7568001e-3 1.0655536e-2 1.0655536e-2
9.958879e-1 6.7568001e-3 1.1599367e-2 1.1599367e-2
1.01075189e0 6.7568001e-3 1.2762846e-2 1.2762846e-2
1.02561589e0 6.7568001e-3 1.4148425e-2 1.4148425e-2
1.04047989e0 6.7568001e-3 1.5754407e-2 1.5754407e-2
1.05534389e0 6.7568001e-3 1.7581346e-2 1.7581346e-2
1.07020789e0 6.7568001e-3 1.9629146e-2 1.9629146e-2
1.08507188e0 6.7568001e-3 2.1897906e-2 2.1897906e-2
1.09993588e0 6.7568001e-3 2.4387675e-2 2.4387675e-2

0.0e0 1.35135e-2 4.3165775e-1 4.3165775e-1
1.4863998e-2 1.35135e-2 4.180189e-1 4.180189e-1
2.9727997e-2 1.35135e-2 4.0460126e-1 4.0460126e-1
4.4591995e-2 1.35135e-2 3.9140436e-1 3.9140436e-1
5.9455994e-2 1.35135e-2 3.784284e-1 3.784284e-1
7.4319992e-2 1.35135e-2 3.6567352e-1 3.6567352e-1
8.918399e-2 1.35135e-2 3.5313945e-1 3.5313945e-1
1.04047989e-1 1.35135e-2 3.4082632e-1 3.4082632e-1
1.18911987e-1 1.35135e-2 3.2873413e-1 3.2873413e-1
1.33775986e-1 1.35135e-2 3.1686299e-1 3.1686299e-1
1.4863998e-1 1.35135e-2 3.0521266e-1 3.0521266e-1
1.6350398e-1 1.35135e-2 2.937833e-1 2.937833e-1
1.7836798e-1 1.35135e-2 2.8257489e-1 2.8257489e-1
1.9323198e-1 1.35135e-2 2.7158742e-1 2.7158742e-1
2.0809598e-1 1.35135e-2 2.608209e-1 2.608209e-1
2.2295998e-1 1.35135e-2 2.502753e-1 2.502753e-1
2.3782397e-1 1.35135e-2 2.3995067e-1 2.3995067e-1
2.5268797e-1 1.35135e-2 2.2984695e-1 2.2984695e-1
2.6755197e-1 1.35135e-2 2.1996417e-1 2.1996417e-1
2.8241597e-1 1.35135e-2 2.1030234e-1 2.1030234e-1
2.9727997e-1 1.35135e-2 2.0086143e-1 2.0086143e-1
3.1214397e-1 1.35135e-2 1.916415e-1 1.916415e-1
3.2700797e-1 1.35135e-2 1.8264246e-1 1.8264246e-1
3.4187196e-1 1.35135e-2 1.738644e-1 1.738644e-1
3.5673596e-1 1.35135e-2 1.6530719e-1 1.6530719e-1
3.7159996e-1 1.35135e-2 1.5697104e-1 1.5697104e-1
3.8646396e-1 1.35135e-2 1.4885577e-1 1.4885577e-1
4.0132796e-1 1.35135e-2 1.4096138e-1 1.4096138e-1
4.1619196e-1 1.35135e-2 1.3328801e-1 1.3328801e-1
4.3105595e-1 1.35135e-2 1.25835608e-1 1.25835608e-1
4.4591995e-1 1.35135e-2 1.18604045e-1 1.18604045e-1
4.6078395e-1 1.35135e-2 1.11593503e-1 1.11593503e-1
4.7564795e-1 1.35135e-2 1.04803867e-1 1.04803867e-1
4.9051195e-1 1.35135e-2 9.8235104e-2 9.8235104e-2
5.0537595e-1 1.35135e-2 9.1887369e-2 9.1887369e-2
5.2023994e-1 1.35135e-2 8.5760654e-2 8.5760654e-2
5.3510394e-1 1.35135e-2 7.9854657e-2 7.9854657e-2
5.4996794e-1 1.35135e-2 7.4169774e-2 7.4169774e-2
5.6483194e-1 1.35135e-2 6.8705742e-2 6.8705742e-2
5.7969594e-1 1.35135e-2 6.3462646e-2 6.3462646e-2
5.9455994e-1 1.35135e-2 5.8440596e-2 5.8440596e-2
6.0942393e-1 1.35135e-2 5.3639406e-2 5.3639406e-2
6.2428793e-1 1.35135e-2 4.9059096e-2 4.9059096e-2
6.3915193e-1 1.35135e-2 4.4699815e-2 4.4699815e-2
6.5401593e-1 1.35135e-2 4.0561465e-2 4.0561465e-2
6.6887993e-1 1.35135e-2 3.6643994e-2 3.6643994e-2
6.8374393e-1 1.35135e-2 3.2947464e-2 3.2947464e-2
6.9860793e-1 1.35135e-2 2.9471956e-2 2.9471956e-2
7.1347192e-1 1.35135e-2 2.6217256e-2 2.6217256e-2
7.2833592e-1 1.35135e-2 2.3183635e-2 2.3183635e-2
7.4319992e-1 1.35135e-2 2.0370915e-2 2.0370915e-2
7.5806392e-1 1.35135e-2 1.7779054e-2 1.7779054e-2
7.7292792e-1 1.35135e-2 1.5408064e-2 1.5408064e-2
7.8779192e-1 1.35135e-2 1.3258105e-2 1.3258105e-2
8.0265591e-1 1.35135e-2 1.1329085e-2 1.1329085e-2
8.1751991e-1 1.35135e-2 9.620865e-3 9.620865e-3
8.3238391e-1 1.35135e-2 8.134435e-3 8.134435e-3
8.4724791e-1 1.35135e-2 6.868175e-3 6.868175e-3
8.6211191e-1 1.35135e-2 5.822955e-3 5.822955e-3
8.769759e-1 1.35135e-2 4.998524e-3 4.998524e-3
8.918399e-1 1.35135e-2 4.395114e-3 4.395114e-3
9.067039e-1 1.35135e-2 4.012645e-3 4.012645e-3
9.215679e-1 1.35135e-2 3.851054e-3 3.851054e-3
9.364319e-1 1.35135e-2 3.910414e-3 3.910414e-3
9.512959e-1 1.35135e-2 4.190794e-3 4.190794e-3
9.661599e-1 1.35135e-2 4.692125e-3 4.692125e-3
9.810239e-1 1.35135e-2 5.414935e-3 5.414935e-3
9.958879e-1 1.35135e-2 6.358075e-3 6.358075e-3
1.01075189e0 1.35135e-2 7.522244e-3 7.522244e-3
1.02561589e0 1.35135e-2 8.907135e-3 8.907135e-3
1.04047989e0 1.35135e-2 1.0513124e-2 1.0513124e-2
1.05534389e0 1.35135e-2 1.2340054e-2 1.2340054e-2
1.07020789e0 1.35135e-2 1.4387865e-2 1.4387865e-2
1.08507188e0 1.35135e-2 1.6656615e-2 1.6656615e-2
1.09993588e0 1.35135e-2 1.9146394e-2 1.9146394e-2

0.0e0 2.02702e-2 4.2933855e-1 4.2933855e-1
1.4863998e-2 2.02702e-2 4.1569986e-1 4.1569986e-1
2.9727997e-2 2.02702e-2 4.022821e-1 4.022821e-1
4.4591995e-2 2.02702e-2 3.890852e-1 3.890852e-1
5.9455994e-2 2.02702e-2 3.7610925e-1 3.7610925e-1
7.4319992e-2 2.02702e-2 3.6335437e-1 3.6335437e-1
8.918399e-2 2.02702e-2 3.5082028e-1 3.5082028e-1
1.04047989e-1 2.02702e-2 3.3850716e-1 3.3850716e-1
1.18911987e-1 2.02702e-2 3.2641496e-1 3.2641496e-1
1.33775986e-1 2.02702e-2 3.1454382e-1 3.1454382e-1
1.4863998e-1 2.02702e-2 3.0289351e-1 3.0289351e-1
1.6350398e-1 2.02702e-2 2.9146417e-1 2.9146417e-1
1.7836798e-1 2.02702e-2 2.8025572e-1 2.8025572e-1
1.9323198e-1 2.02702e-2 2.6926826e-1 2.6926826e-1
2.0809598e-1 2.02702e-2 2.5850174e-1 2.5850174e-1
2.2295998e-1 2.02702e-2 2.4795615e-1 2.4795615e-1
2.3782397e-1 2.02702e-2 2.376315e-1 2.376315e-1
2.5268797e-1 2.02702e-2 2.275278e-1 2.275278e-1
2.6755197e-1 2.02702e-2 2.1764502e-1 2.1764502e-1
2.8241597e-1 2.02702e-2 2.0798318e-1 2.0798318e-1
2.9727997e-1 2.02702e-2 1.9854228e-1 1.9854228e-1
3.1214397e-1 2.02702e-2 1.8932234e-1 1.8932234e-1
3.2700797e-1 2.02702e-2 1.803233e-1 1.803233e-1
3.4187196e-1 2.02702e-2 1.7154524e-1 1.7154524e-1
3.5673596e-1 2.02702e-2 1.6298804e-1 1.6298804e-1
3.7159996e-1 2.02702e-2 1.5465189e-1 1.5465189e-1
3.8646396e-1 2.02702e-2 1.4653662e-1 1.4653662e-1
4.0132796e-1 2.02702e-2 1.3864223e-1 1.3864223e-1
4.1619196e-1 2.02702e-2 1.3096886e-1 1.3096886e-1
4.3105595e-1 2.02702e-2 1.23516454e-1 1.23516454e-1
4.4591995e-1 2.02702e-2 1.16284889e-1 1.16284889e-1
4.6078395e-1 2.02702e-2 1.09274318e-1 1.09274318e-1
4.7564795e-1 2.02702e-2 1.02484756e-1 1.02484756e-1
4.9051195e-1 2.02702e-2 9.5915996e-2 9.5915996e-2
5.0537595e-1 2.02702e-2 8.956825e-2 8.956825e-2
5.2023994e-1 2.02702e-2 8.3441467e-2 8.3441467e-2
5.3510394e-1 2.02702e-2 7.7535556e-2 7.7535556e-2
5.4996794e-1 2.02702e-2 7.1850568e-2 7.1850568e-2
5.6483194e-1 2.02702e-2 6.6386552e-2 6.6386552e-2
5.7969594e-1 2.02702e-2 6.1143541e-2 6.1143541e-2
5.9455994e-1 2.02702e-2 5.612141e-2 5.612141e-2
6.0942393e-1 2.02702e-2 5.132016e-2 5.132016e-2
6.2428793e-1 2.02702e-2 4.6739911e-2 4.6739911e-2
6.3915193e-1 2.02702e-2 4.2380617e-2 4.2380617e-2
6.5401593e-1 2.02702e-2 3.8242218e-2 3.8242218e-2
6.6887993e-1 2.02702e-2 3.4324817e-2 3.4324817e-2
6.8374393e-1 2.02702e-2 3.0628276e-2 3.0628276e-2
6.9860793e-1 2.02702e-2 2.7152696e-2 2.7152696e-2
7.1347192e-1 2.02702e-2 2.3898068e-2 2.3898068e-2
7.2833592e-1 2.02702e-2 2.0864458e-2 2.0864458e-2
7.4319992e-1 2.02702e-2 1.8051648e-2 1.8051648e-2
7.5806392e-1 2.02702e-2 1.5459868e-2 1.5459868e-2
7.7292792e-1 2.02702e-2 1.3088808e-2 1.3088808e-2
7.8779192e-1 2.02702e-2 1.0938847e-2 1.0938847e-2
8.0265591e-1 2.02702e-2 9.009827e-3 9.009827e-3
8.1751991e-1 2.02702e-2 7.302298e-3 7.302298e-3
8.3238391e-1 2.02702e-2 5.815167e-3 5.815167e-3
8.4724791e-1 2.02702e-2 4.548917e-3 4.548917e-3
8.6211191e-1 2.02702e-2 3.503697e-3 3.503697e-3
8.769759e-1 2.02702e-2 2.679257e-3 2.679257e-3
8.918399e-1 2.02702e-2 2.075847e-3 2.075847e-3
9.067039e-1 2.02702e-2 1.693398e-3 1.693398e-3
9.215679e-1 2.02702e-2 1.531798e-3 1.531798e-3
9.364319e-1 2.02702e-2 1.591158e-3 1.591158e-3
9.512959e-1 2.02702e-2 1.871538e-3 1.871538e-3
9.661599e-1 2.02702e-2 2.372867e-3 2.372867e-3
9.810239e-1 2.02702e-2 3.095677e-3 3.095677e-3
9.958879e-1 2.02702e-2 4.038817e-3 4.038817e-3
1.01075189e0 2.02702e-2 5.202988e-3 5.202988e-3
1.02561589e0 2.02702e-2 6.587877e-3 6.587877e-3
1.04047989e0 2.02702e-2 8.193867e-3 8.193867e-3
1.05534389e0 2.02702e-2 1.0020798e-2 1.0020798e-2
1.07020789e0 2.02702e-2 1.2068597e-2 1.2068597e-2
1.08507188e0 2.02702e-2 1.4337357e-2 1.4337357e-2
1.09993588e0 2.02702e-2 1.6827138e-2 1.6827138e-2

0.0e0 2.70269e-2 4.2824327e-1 4.2824327e-1
1.4863998e-2 2.70269e-2 4.146045e-1 4.146045e-1
2.9727997e-2 2.70269e-2 4.0118674e-1 4.0118674e-1
4.4591995e-2 2.70269e-2 3.8798988e-1 3.8798988e-1
5.9455994e-2 2.70269e-2 3.7501393e-1 3.7501393e-1
7.4319992e-2 2.70269e-2 3.6225905e-1 3.6225905e-1
8.918399e-2 2.70269e-2 3.4972496e-1 3.4972496e-1
1.04047989e-1 2.70269e-2 3.3741183e-1 3.3741183e-1
1.18911987e-1 2.70269e-2 3.2531964e-1 3.2531964e-1
1.33775986e-1 2.70269e-2 3.134485e-1 3.134485e-1
1.4863998e-1 2.70269e-2 3.0179819e-1 3.0179819e-1
1.6350398e-1 2.70269e-2 2.9036885e-1 2.9036885e-1
1.7836798e-1 2.70269e-2 2.791604e-1 2.791604e-1
1.9323198e-1 2.70269e-2 2.6817294e-1 2.6817294e-1
2.0809598e-1 2.70269e-2 2.5740642e-1 2.5740642e-1
2.2295998e-1 2.70269e-2 2.4686082e-1 2.4686082e-1
2.3782397e-1 2.70269e-2 2.3653618e-1 2.3653618e-1
2.5268797e-1 2.70269e-2 2.2643245e-1 2.2643245e-1
2.6755197e-1 2.70269e-2 2.165497e-1 2.165497e-1
2.8241597e-1 2.70269e-2 2.0688785e-1 2.0688785e-1
2.9727997e-1 2.70269e-2 1.9744696e-1 1.9744696e-1
3.1214397e-1 2.70269e-2 1.88227e-1 1.88227e-1
3.2700797e-1 2.70269e-2 1.7922798e-1 1.7922798e-1
3.4187196e-1 2.70269e-2 1.704499e-1 1.704499e-1
3.5673596e-1 2.70269e-2 1.6189278e-1 1.6189278e-1
3.7159996e-1 2.70269e-2 1.5355663e-1 1.5355663e-1
3.8646396e-1 2.70269e-2 1.454413e-1 1.454413e-1
4.0132796e-1 2.70269e-2 1.3754697e-1 1.3754697e-1
4.1619196e-1 2.70269e-2 1.2987352e-1 1.2987352e-1
4.3105595e-1 2.70269e-2 1.22421115e-1 1.22421115e-1
4.4591995e-1 2.70269e-2 1.15189632e-1 1.15189632e-1
4.6078395e-1 2.70269e-2 1.0817899e-1 1.0817899e-1
4.7564795e-1 2.70269e-2 1.01389409e-1 1.01389409e-1
4.9051195e-1 2.70269e-2 9.4820706e-2 9.4820706e-2
5.0537595e-1 2.70269e-2 8.8472902e-2 8.8472902e-2
5.2023994e-1 2.70269e-2 8.2346098e-2 8.2346098e-2
5.3510394e-1 2.70269e-2 7.6440259e-2 7.6440259e-2
5.4996794e-1 2.70269e-2 7.0755295e-2 7.0755295e-2
5.6483194e-1 2.70269e-2 6.5291203e-2 6.5291203e-2
5.7969594e-1 2.70269e-2 6.0048248e-2 6.0048248e-2
5.9455994e-1 2.70269e-2 5.5026128e-2 5.5026128e-2
6.0942393e-1 2.70269e-2 5.0224887e-2 5.0224887e-2
6.2428793e-1 2.70269e-2 4.5644699e-2 4.5644699e-2
6.3915193e-1 2.70269e-2 4.1285358e-2 4.1285358e-2
6.5401593e-1 2.70269e-2 3.7146927e-2 3.7146927e-2
6.6887993e-1 2.70269e-2 3.3229536e-2 3.3229536e-2
6.8374393e-1 2.70269e-2 2.9532986e-2 2.9532986e-2
6.9860793e-1 2.70269e-2 2.6057437e-2 2.6057437e-2
7.1347192e-1 2.70269e-2 2.2802798e-2 2.2802798e-2
7.2833592e-1 2.70269e-2 1.9769177e-2 1.9769177e-2
7.4319992e-1 2.70269e-2 1.6956378e-2 1.6956378e-2
7.5806392e-1 2.70269e-2 1.4364598e-2 1.4364598e-2
7.7292792e-1 2.70269e-2 1.1993527e-2 1.1993527e-2
7.8779192e-1 2.70269e-2 9.843567e-3 9.843567e-3
8.0265591e-1 2.70269e-2 7.914548e-3 7.914548e-3
8.1751991e-1 2.70269e-2 6.207018e-3 6.207018e-3
8.3238391e-1 2.70269e-2 4.719897e-3 4.719897e-3
8.4724791e-1 2.70269e-2 3.453647e-3 3.453647e-3
8.6211191e-1 2.70269e-2 2.408417e-3 2.408417e-3
8.769759e-1 2.70269e-2 1.583987e-3 1.583987e-3
8.918399e-1 2.70269e-2 9.80577e-4 9.80577e-4
9.067039e-1 2.70269e-2 5.98117e-4 5.98117e-4
9.215679e-1 2.70269e-2 4.36526e-4 4.36526e-4
9.364319e-1 2.70269e-2 4.95877e-4 4.95877e-4
9.512959e-1 2.70269e-2 7.76266e-4 7.76266e-4
9.661599e-1 2.70269e-2 1.277588e-3 1.277588e-3
9.810239e-1 2.70269e-2 2.000397e-3 2.000397e-3
9.958879e-1 2.70269e-2 2.943547e-3 2.943547e-3
1.01075189e0 2.70269e-2 4.107707e-3 4.107707e-3
1.02561589e0 2.70269e-2 5.492598e-3 5.492598e-3
1.04047989e0 2.70269e-2 7.098587e-3 7.098587e-3
1.05534389e0 2.70269e-2 8.925517e-3 8.925517e-3
1.07020789e0 2.70269e-2 1.0973328e-2 1.0973328e-2
1.08507188e0 2.70269e-2 1.3242078e-2 1.3242078e-2
1.09993588e0 2.70269e-2 1.5731857e-2 1.5731857e-2

0.0e0 3.37836e-2 4.2783852e-1 4.2783852e-1
1.4863998e-2 3.37836e-2 4.1419968e-1 4.1419968e-1
2.9727997e-2 3.37836e-2 4.0078206e-1 4.0078206e-1
4.4591995e-2 3.37836e-2 3.8758513e-1 3.8758513e-1
5.9455994e-2 3.37836e-2 3.7460918e-1 3.7460918e-1
7.4319992e-2 3.37836e-2 3.618543e-1 3.618543e-1
8.918399e-2 3.37836e-2 3.4932022e-1 3.4932022e-1
1.04047989e-1 3.37836e-2 3.3700708e-1 3.3700708e-1
1.18911987e-1 3.37836e-2 3.249149e-1 3.249149e-1
1.33775986e-1 3.37836e-2 3.1304376e-1 3.1304376e-1
1.4863998e-1 3.37836e-2 3.0139343e-1 3.0139343e-1
1.6350398e-1 3.37836e-2 2.899641e-1 2.899641e-1
1.7836798e-1 3.37836e-2 2.7875566e-1 2.7875566e-1
1.9323198e-1 3.37836e-2 2.6776819e-1 2.6776819e-1
2.0809598e-1 3.37836e-2 2.5700168e-1 2.5700168e-1
2.2295998e-1 3.37836e-2 2.4645607e-1 2.4645607e-1
2.3782397e-1 3.37836e-2 2.3613144e-1 2.3613144e-1
2.5268797e-1 3.37836e-2 2.2602771e-1 2.2602771e-1
2.6755197e-1 3.37836e-2 2.1614496e-1 2.1614496e-1
2.8241597e-1 3.37836e-2 2.0648311e-1 2.0648311e-1
2.9727997e-1 3.37836e-2 1.9704222e-1 1.9704222e-1
3.1214397e-1 3.37836e-2 1.8782227e-1 1.8782227e-1
3.2700797e-1 3.37836e-2 1.7882324e-1 1.7882324e-1
3.4187196e-1 3.37836e-2 1.7004517e-1 1.7004517e-1
3.5673596e-1 3.37836e-2 1.6148796e-1 1.6148796e-1
3.7159996e-1 3.37836e-2 1.5315181e-1 1.5315181e-1
3.8646396e-1 3.37836e-2 1.4503656e-1 1.4503656e-1
4.0132796e-1 3.37836e-2 1.3714215e-1 1.3714215e-1
4.1619196e-1 3.37836e-2 1.2946878e-1 1.2946878e-1
4.3105595e-1 3.37836e-2 1.2201639e-1 1.2201639e-1
4.4591995e-1 3.37836e-2 1.1478482e-1 1.1478482e-1
4.6078395e-1 3.37836e-2 1.0777425e-1 1.0777425e-1
4.7564795e-1 3.37836e-2 1.00984674e-1 1.00984674e-1
4.9051195e-1 3.37836e-2 9.4415889e-2 9.4415889e-2
5.0537595e-1 3.37836e-2 8.8068144e-2 8.8068144e-2
5.2023994e-1 3.37836e-2 8.194134e-2 8.194134e-2
5.3510394e-1 3.37836e-2 7.6035431e-2 7.6035431e-2
5.4996794e-1 3.37836e-2 7.0350539e-2 7.0350539e-2
5.6483194e-1 3.37836e-2 6.4886507e-2 6.4886507e-2
5.7969594e-1 3.37836e-2 5.9643431e-2 5.9643431e-2
5.9455994e-1 3.37836e-2 5.462137e-2 5.462137e-2
6.0942393e-1 3.37836e-2 4.982019e-2 4.982019e-2
6.2428793e-1 3.37836e-2 4.5239871e-2 4.5239871e-2
6.3915193e-1 3.37836e-2 4.0880586e-2 4.0880586e-2
6.5401593e-1 3.37836e-2 3.6742244e-2 3.6742244e-2
6.6887993e-1 3.37836e-2 3.2824765e-2 3.2824765e-2
6.8374393e-1 3.37836e-2 2.9128233e-2 2.9128233e-2
6.9860793e-1 3.37836e-2 2.5652724e-2 2.5652724e-2
7.1347192e-1 3.37836e-2 2.2398024e-2 2.2398024e-2
7.2833592e-1 3.37836e-2 1.9364426e-2 1.9364426e-2
7.4319992e-1 3.37836e-2 1.6551685e-2 1.6551685e-2
7.5806392e-1 3.37836e-2 1.3959825e-2 1.3959825e-2
7.7292792e-1 3.37836e-2 1.1588695e-2 1.1588695e-2
7.8779192e-1 3.37836e-2 9.438734e-3 9.438734e-3
8.0265591e-1 3.37836e-2 7.509724e-3 7.509724e-3
8.1751991e-1 3.37836e-2 5.802185e-3 5.802185e-3
8.3238391e-1 3.37836e-2 4.315065e-3 4.315065e-3
8.4724791e-1 3.37836e-2 3.048814e-3 3.048814e-3
8.6211191e-1 3.37836e-2 2.003584e-3 2.003584e-3
8.769759e-1 3.37836e-2 1.179155e-3 1.179155e-3
8.918399e-1 3.37836e-2 5.75745e-4 5.75745e-4
9.067039e-1 3.37836e-2 1.93285e-4 1.93285e-4
9.215679e-1 3.37836e-2 3.1694e-5 3.1694e-5
9.364319e-1 3.37836e-2 9.1045e-5 9.1045e-5
9.512959e-1 3.37836e-2 3.71434e-4 3.71434e-4
9.661599e-1 3.37836e-2 8.72754e-4 8.72754e-4
9.810239e-1 3.37836e-2 1.595564e-3 1.595564e-3
9.958879e-1 3.37836e-2 2.538715e-3 2.538715e-3
1.01075189e0 3.37836e-2 3.702884e-3 3.702884e-3
1.02561589e0 3.37836e-2 5.087764e-3 5.087764e-3
1.04047989e0 3.37836e-2 6.693755e-3 6.693755e-3
1.05534389e0 3.37836e-2 8.520694e-3 8.520694e-3
1.07020789e0 3.37836e-2 1.0568495e-2 1.0568495e-2
1.08507188e0 3.37836e-2 1.2837256e-2 1.2837256e-2
1.09993588e0 3.37836e-2 1.5327025e-2 1.5327025e-2

0.0e0 4.05403e-2 4.2788896e-1 4.2788896e-1
1.4863998e-2 4.05403e-2 4.1425027e-1 4.1425027e-1
2.9727997e-2 4.05403e-2 4.0083249e-1 4.0083249e-1
4.4591995e-2 4.05403e-2 3.8763565e-1 3.8763565e-1
5.9455994e-2 4.05403e-2 3.7465968e-1 3.7465968e-1
7.4319992e-2 4.05403e-2 3.619048e-1 3.619048e-1
8.918399e-2 4.05403e-2 3.4937073e-1 3.4937073e-1
1.04047989e-1 4.05403e-2 3.3705759e-1 3.3705759e-1
1.18911987e-1 4.05403e-2 3.249654e-1 3.249654e-1
1.33775986e-1 4.05403e-2 3.1309425e-1 3.1309425e-1
1.4863998e-1 4.05403e-2 3.0144395e-1 3.0144395e-1
1.6350398e-1 4.05403e-2 2.900146e-1 2.900146e-1
1.7836798e-1 4.05403e-2 2.7880617e-1 2.7880617e-1
1.9323198e-1 4.05403e-2 2.6781871e-1 2.6781871e-1
2.0809598e-1 4.05403e-2 2.5705217e-1 2.5705217e-1
2.2295998e-1 4.05403e-2 2.4650659e-1 2.4650659e-1
2.3782397e-1 4.05403e-2 2.3618193e-1 2.3618193e-1
2.5268797e-1 4.05403e-2 2.2607823e-1 2.2607823e-1
2.6755197e-1 4.05403e-2 2.1619545e-1 2.1619545e-1
2.8241597e-1 4.05403e-2 2.0653362e-1 2.0653362e-1
2.9727997e-1 4.05403e-2 1.9709273e-1 1.9709273e-1
3.1214397e-1 4.05403e-2 1.8787276e-1 1.8787276e-1
3.2700797e-1 4.05403e-2 1.7887375e-1 1.7887375e-1
3.4187196e-1 4.05403e-2 1.7009566e-1 1.7009566e-1
3.5673596e-1 4.05403e-2 1.6153853e-1 1.6153853e-1
3.7159996e-1 4.05403e-2 1.5320238e-1 1.5320238e-1
3.8646396e-1 4.05403e-2 1.4508707e-1 1.4508707e-1
4.0132796e-1 4.05403e-2 1.3719273e-1 1.3719273e-1
4.1619196e-1 4.05403e-2 1.295193e-1 1.295193e-1
4.3105595e-1 4.05403e-2 1.2206688e-1 1.2206688e-1
4.4591995e-1 4.05403e-2 1.14835391e-1 1.14835391e-1
4.6078395e-1 4.05403e-2 1.0782475e-1 1.0782475e-1
4.7564795e-1 4.05403e-2 1.01035165e-1 1.01035165e-1
4.9051195e-1 4.05403e-2 9.4466473e-2 9.4466473e-2
5.0537595e-1 4.05403e-2 8.811868e-2 8.811868e-2
5.2023994e-1 4.05403e-2 8.1991866e-2 8.1991866e-2
5.3510394e-1 4.05403e-2 7.6086026e-2 7.6086026e-2
5.4996794e-1 4.05403e-2 7.0400986e-2 7.0400986e-2
5.6483194e-1 4.05403e-2 6.493697e-2 6.493697e-2
5.7969594e-1 4.05403e-2 5.9694016e-2 5.9694016e-2
5.9455994e-1 4.05403e-2 5.4671895e-2 5.4671895e-2
6.0942393e-1 4.05403e-2 4.9870578e-2 4.9870578e-2
6.2428793e-1 4.05403e-2 4.5290385e-2 4.5290385e-2
6.3915193e-1 4.05403e-2 4.093111e-2 4.093111e-2
6.5401593e-1 4.05403e-2 3.6792694e-2 3.6792694e-2
6.6887993e-1 4.05403e-2 3.2875304e-2 3.2875304e-2
6.8374393e-1 4.05403e-2 2.9178683e-2 2.9178683e-2
6.9860793e-1 4.05403e-2 2.5703123e-2 2.5703123e-2
7.1347192e-1 4.05403e-2 2.2448492e-2 2.2448492e-2
7.2833592e-1 4.05403e-2 1.9414874e-2 1.9414874e-2
7.4319992e-1 4.05403e-2 1.6602065e-2 1.6602065e-2
7.5806392e-1 4.05403e-2 1.4010284e-2 1.4010284e-2
7.7292792e-1 4.05403e-2 1.1639494e-2 1.1639494e-2
7.8779192e-1 4.05403e-2 9.489804e-3 9.489804e-3
8.0265591e-1 4.05403e-2 7.560864e-3 7.560864e-3
8.1751991e-1 4.05403e-2 5.852574e-3 5.852574e-3
8.3238391e-1 4.05403e-2 4.365524e-3 4.365524e-3
8.4724791e-1 4.05403e-2 3.099194e-3 3.099194e-3
8.6211191e-1 4.05403e-2 2.054044e-3 2.054044e-3
8.769759e-1 4.05403e-2 1.229533e-3 1.229533e-3
8.918399e-1 4.05403e-2 6.26134e-4 6.26134e-4
9.067039e-1 4.05403e-2 2.43744e-4 2.43744e-4
9.215679e-1 4.05403e-2 8.2153e-5 8.2153e-5
9.364319e-1 4.05403e-2 1.42194e-4 1.42194e-4
9.512959e-1 4.05403e-2 4.21893e-4 4.21893e-4
9.661599e-1 4.05403e-2 9.23904e-4 9.23904e-4
9.810239e-1 4.05403e-2 1.645953e-3 1.645953e-3
9.958879e-1 4.05403e-2 2.589093e-3 2.589093e-3
1.01075189e0 4.05403e-2 3.753343e-3 3.753343e-3
1.02561589e0 4.05403e-2 5.138153e-3 5.138153e-3
1.04047989e0 4.05403e-2 6.744214e-3 6.744214e-3
1.05534389e0 4.05403e-2 8.571074e-3 8.571074e-3
1.07020789e0 4.05403e-2 1.0618884e-2 1.0618884e-2
1.08507188e0 4.05403e-2 1.2888394e-2 1.2888394e-2
1.09993588e0 4.05403e-2 1.5377495e-2 1.5377495e-2

0.0e0 4.7297e-2 4.2826613e-1 4.2826613e-1
1.4863998e-2 4.7297e-2 4.1462729e-1 4.1462729e-1
2.9727997e-2 4.7297e-2 4.0120958e-1 4.0120958e-1
4.4591995e-2 4.7297e-2 3.8801273e-1 3.8801273e-1
5.9455994e-2 4.7297e-2 3.7503676e-1 3.7503676e-1
7.4319992e-2 4.7297e-2 3.6228188e-1 3.6228188e-1
8.918399e-2 4.7297e-2 3.4974782e-1 3.4974782e-1
1.04047989e-1 4.7297e-2 3.3743468e-1 3.3743468e-1
1.18911987e-1 4.7297e-2 3.2534248e-1 3.2534248e-1
1.33775986e-1 4.7297e-2 3.1347134e-1 3.1347134e-1
1.4863998e-1 4.7297e-2 3.0182103e-1 3.0182103e-1
1.6350398e-1 4.7297e-2 2.9039168e-1 2.9039168e-1
1.7836798e-1 4.7297e-2 2.7918329e-1 2.7918329e-1
1.9323198e-1 4.7297e-2 2.6819579e-1 2.6819579e-1
2.0809598e-1 4.7297e-2 2.5742926e-1 2.5742926e-1
2.2295998e-1 4.7297e-2 2.4688367e-1 2.4688367e-1
2.3782397e-1 4.7297e-2 2.3655902e-1 2.3655902e-1
2.5268797e-1 4.7297e-2 2.264553e-1 2.264553e-1
2.6755197e-1 4.7297e-2 2.1657254e-1 2.1657254e-1
2.8241597e-1 4.7297e-2 2.069107e-1 2.069107e-1
2.9727997e-1 4.7297e-2 1.9746982e-1 1.9746982e-1
3.1214397e-1 4.7297e-2 1.8824985e-1 1.8824985e-1
3.2700797e-1 4.7297e-2 1.7925084e-1 1.7925084e-1
3.4187196e-1 4.7297e-2 1.7047275e-1 1.7047275e-1
3.5673596e-1 4.7297e-2 1.6191562e-1 1.6191562e-1
3.7159996e-1 4.7297e-2 1.5357939e-1 1.5357939e-1
3.8646396e-1 4.7297e-2 1.4546414e-1 1.4546414e-1
4.0132796e-1 4.7297e-2 1.3756982e-1 1.3756982e-1
4.1619196e-1 4.7297e-2 1.2989636e-1 1.2989636e-1
4.3105595e-1 4.7297e-2 1.2244397e-1 1.2244397e-1
4.4591995e-1 4.7297e-2 1.15212479e-1 1.15212479e-1
4.6078395e-1 4.7297e-2 1.08201828e-1 1.08201828e-1
4.7564795e-1 4.7297e-2 1.01412263e-1 1.01412263e-1
4.9051195e-1 4.7297e-2 9.4843571e-2 9.4843571e-2
5.0537595e-1 4.7297e-2 8.8495757e-2 8.8495757e-2
5.2023994e-1 4.7297e-2 8.2368953e-2 8.2368953e-2
5.3510394e-1 4.7297e-2 7.6463124e-2 7.6463124e-2
5.4996794e-1 4.7297e-2 7.077814e-2 7.077814e-2
5.6483194e-1 4.7297e-2 6.5314119e-2 6.5314119e-2
5.7969594e-1 4.7297e-2 6.0071104e-2 6.0071104e-2
5.9455994e-1 4.7297e-2 5.5048906e-2 5.5048906e-2
6.0942393e-1 4.7297e-2 5.0247707e-2 5.0247707e-2
6.2428793e-1 4.7297e-2 4.5667563e-2 4.5667563e-2
6.3915193e-1 4.7297e-2 4.1308199e-2 4.1308199e-2
6.5401593e-1 4.7297e-2 3.7169862e-2 3.7169862e-2
6.6887993e-1 4.7297e-2 3.3252382e-2 3.3252382e-2
6.8374393e-1 4.7297e-2 2.9555772e-2 2.9555772e-2
6.9860793e-1 4.7297e-2 2.6080261e-2 2.6080261e-2
7.1347192e-1 4.7297e-2 2.2825642e-2 2.2825642e-2
7.2833592e-1 4.7297e-2 1.9791962e-2 1.9791962e-2
7.4319992e-1 4.7297e-2 1.6979224e-2 1.6979224e-2
7.5806392e-1 4.7297e-2 1.4387363e-2 1.4387363e-2
7.7292792e-1 4.7297e-2 1.2016513e-2 1.2016513e-2
7.8779192e-1 4.7297e-2 9.866904e-3 9.866904e-3
8.0265591e-1 4.7297e-2 7.937802e-3 7.937802e-3
8.1751991e-1 4.7297e-2 6.229582e-3 6.229582e-3
8.3238391e-1 4.7297e-2 4.742543e-3 4.742543e-3
8.4724791e-1 4.7297e-2 3.476213e-3 3.476213e-3
8.6211191e-1 4.7297e-2 2.431062e-3 2.431062e-3
8.769759e-1 4.7297e-2 1.606552e-3 1.606552e-3
8.918399e-1 4.7297e-2 1.003142e-3 1.003142e-3
9.067039e-1 4.7297e-2 6.20763e-4 6.20763e-4
9.215679e-1 4.7297e-2 4.59782e-4 4.59782e-4
9.364319e-1 4.7297e-2 5.19212e-4 5.19212e-4
9.512959e-1 4.7297e-2 7.99512e-4 7.99512e-4
9.661599e-1 4.7297e-2 1.300922e-3 1.300922e-3
9.810239e-1 4.7297e-2 2.022963e-3 2.022963e-3
9.958879e-1 4.7297e-2 2.966112e-3 2.966112e-3
1.01075189e0 4.7297e-2 4.130353e-3 4.130353e-3
1.02561589e0 4.7297e-2 5.515163e-3 5.515163e-3
1.04047989e0 4.7297e-2 7.121152e-3 7.121152e-3
1.05534389e0 4.7297e-2 8.948083e-3 8.948083e-3
1.07020789e0 4.7297e-2 1.0995892e-2 1.0995892e-2
1.08507188e0 4.7297e-2 1.3265413e-2 1.3265413e-2
1.09993588e0 4.7297e-2 1.5755183e-2 1.5755183e-2

0.0e0 5.40537e-2 4.2889383e-1 4.2889383e-1
1.4863998e-2 5.40537e-2 4.1525505e-1 4.1525505e-1
2.9727997e-2 5.40537e-2 4.018374e-1 4.018374e-1
4.4591995e-2 5.40537e-2 3.8864049e-1 3.8864049e-1
5.9455994e-2 5.40537e-2 3.7566452e-1 3.7566452e-1
7.4319992e-2 5.40537e-2 3.6290964e-1 3.6290964e-1
8.918399e-2 5.40537e-2 3.5037558e-1 3.5037558e-1
1.04047989e-1 5.40537e-2 3.3806244e-1 3.3806244e-1
1.18911987e-1 5.40537e-2 3.2597023e-1 3.2597023e-1
1.33775986e-1 5.40537e-2 3.140991e-1 3.140991e-1
1.4863998e-1 5.40537e-2 3.0244879e-1 3.0244879e-1
1.6350398e-1 5.40537e-2 2.9101944e-1 2.9101944e-1
1.7836798e-1 5.40537e-2 2.7981105e-1 2.7981105e-1
1.9323198e-1 5.40537e-2 2.6882355e-1 2.6882355e-1
2.0809598e-1 5.40537e-2 2.5805702e-1 2.5805702e-1
2.2295998e-1 5.40537e-2 2.4751143e-1 2.4751143e-1
2.3782397e-1 5.40537e-2 2.3718678e-1 2.3718678e-1
2.5268797e-1 5.40537e-2 2.2708307e-1 2.2708307e-1
2.6755197e-1 5.40537e-2 2.172003e-1 2.172003e-1
2.8241597e-1 5.40537e-2 2.0753847e-1 2.0753847e-1
2.9727997e-1 5.40537e-2 1.9809758e-1 1.9809758e-1
3.1214397e-1 5.40537e-2 1.8887761e-1 1.8887761e-1
3.2700797e-1 5.40537e-2 1.798786e-1 1.798786e-1
3.4187196e-1 5.40537e-2 1.7110051e-1 1.7110051e-1
3.5673596e-1 5.40537e-2 1.625433e-1 1.625433e-1
3.7159996e-1 5.40537e-2 1.5420715e-1 1.5420715e-1
3.8646396e-1 5.40537e-2 1.460919e-1 1.460919e-1
4.0132796e-1 5.40537e-2 1.3819751e-1 1.3819751e-1
4.1619196e-1 5.40537e-2 1.3052414e-1 1.3052414e-1
4.3105595e-1 5.40537e-2 1.2307173e-1 1.2307173e-1
4.4591995e-1 5.40537e-2 1.15840164e-1 1.15840164e-1
4.6078395e-1 5.40537e-2 1.08829604e-1 1.08829604e-1
4.7564795e-1 5.40537e-2 1.02040019e-1 1.02040019e-1
4.9051195e-1 5.40537e-2 9.5471268e-2 9.5471268e-2
5.0537595e-1 5.40537e-2 8.9123538e-2 8.9123538e-2
5.2023994e-1 5.40537e-2 8.2996733e-2 8.2996733e-2
5.3510394e-1 5.40537e-2 7.7090825e-2 7.7090825e-2
5.4996794e-1 5.40537e-2 7.1405855e-2 7.1405855e-2
5.6483194e-1 5.40537e-2 6.5941899e-2 6.5941899e-2
5.7969594e-1 5.40537e-2 6.0698749e-2 6.0698749e-2
5.9455994e-1 5.40537e-2 5.5676677e-2 5.5676677e-2
6.0942393e-1 5.40537e-2 5.0875507e-2 5.0875507e-2
6.2428793e-1 5.40537e-2 4.6295178e-2 4.6295178e-2
6.3915193e-1 5.40537e-2 4.1935902e-2 4.1935902e-2
6.5401593e-1 5.40537e-2 3.7797543e-2 3.7797543e-2
6.6887993e-1 5.40537e-2 3.3880093e-2 3.3880093e-2
6.8374393e-1 5.40537e-2 3.0183543e-2 3.0183543e-2
6.9860793e-1 5.40537e-2 2.6708054e-2 2.6708054e-2
7.1347192e-1 5.40537e-2 2.3453354e-2 2.3453354e-2
7.2833592e-1 5.40537e-2 2.0419733e-2 2.0419733e-2
7.4319992e-1 5.40537e-2 1.7606993e-2 1.7606993e-2
7.5806392e-1 5.40537e-2 1.5015135e-2 1.5015135e-2
7.7292792e-1 5.40537e-2 1.2644284e-2 1.2644284e-2
7.8779192e-1 5.40537e-2 1.0494594e-2 1.0494594e-2
8.0265591e-1 5.40537e-2 8.565585e-3 8.565585e-3
8.1751991e-1 5.40537e-2 6.857364e-3 6.857364e-3
8.3238391e-1 5.40537e-2 5.370233e-3 5.370233e-3
8.4724791e-1 5.40537e-2 4.103984e-3 4.103984e-3
8.6211191e-1 5.40537e-2 3.058765e-3 3.058765e-3
8.769759e-1 5.40537e-2 2.234334e-3 2.234334e-3
8.918399e-1 5.40537e-2 1.630923e-3 1.630923e-3
9.067039e-1 5.40537e-2 1.248454e-3 1.248454e-3
9.215679e-1 5.40537e-2 1.087553e-3 1.087553e-3
9.364319e-1 5.40537e-2 1.146913e-3 1.146913e-3
9.512959e-1 5.40537e-2 1.427293e-3 1.427293e-3
9.661599e-1 5.40537e-2 1.928624e-3 1.928624e-3
9.810239e-1 5.40537e-2 2.650745e-3 2.650745e-3
9.958879e-1 5.40537e-2 3.593884e-3 3.593884e-3
1.01075189e0 5.40537e-2 4.758054e-3 4.758054e-3
1.02561589e0 5.40537e-2 6.142944e-3 6.142944e-3
1.04047989e0 5.40537e-2 7.748935e-3 7.748935e-3
1.05534389e0 5.40537e-2 9.575865e-3 9.575865e-3
1.07020789e0 5.40537e-2 1.1623674e-2 1.1623674e-2
1.08507188e0 5.40537e-2 1.3893115e-2 1.3893115e-2
1.09993588e0 5.40537e-2 1.6382884e-2 1.6382884e-2

0.0e0 6.08104e-2 4.2972551e-1 4.2972551e-1
1.4863998e-2 6.08104e-2 4.1608679e-1 4.1608679e-1
2.9727997e-2 6.08104e-2 4.02669e-1 4.02669e-1
4.4591995e-2 6.08104e-2 3.8947217e-1 3.8947217e-1
5.9455994e-2 6.08104e-2 3.764962e-1 3.764962e-1
7.4319992e-2 6.08104e-2 3.6374132e-1 3.6374132e-1
8.918399e-2 6.08104e-2 3.5120724e-1 3.5120724e-1
1.04047989e-1 6.08104e-2 3.388941e-1 3.388941e-1
1.18911987e-1 6.08104e-2 3.268019e-1 3.268019e-1
1.33775986e-1 6.08104e-2 3.1493077e-1 3.1493077e-1
1.4863998e-1 6.08104e-2 3.0328047e-1 3.0328047e-1
1.6350398e-1 6.08104e-2 2.9185112e-1 2.9185112e-1
1.7836798e-1 6.08104e-2 2.8064272e-1 2.8064272e-1
1.9323198e-1 6.08104e-2 2.6965523e-1 2.6965523e-1
2.0809598e-1 6.08104e-2 2.5888869e-1 2.5888869e-1
2.2295998e-1 6.08104e-2 2.4834311e-1 2.4834311e-1
2.3782397e-1 6.08104e-2 2.3801845e-1 2.3801845e-1
2.5268797e-1 6.08104e-2 2.2791475e-1 2.2791475e-1
2.6755197e-1 6.08104e-2 2.1803197e-1 2.1803197e-1
2.8241597e-1 6.08104e-2 2.0837013e-1 2.0837013e-1
2.9727997e-1 6.08104e-2 1.9892924e-1 1.9892924e-1
3.1214397e-1 6.08104e-2 1.8970927e-1 1.8970927e-1
3.2700797e-1 6.08104e-2 1.8071027e-1 1.8071027e-1
3.4187196e-1 6.08104e-2 1.7193217e-1 1.7193217e-1
3.5673596e-1 6.08104e-2 1.6337497e-1 1.6337497e-1
3.7159996e-1 6.08104e-2 1.550389e-1 1.550389e-1
3.8646396e-1 6.08104e-2 1.4692357e-1 1.4692357e-1
4.0132796e-1 6.08104e-2 1.3902924e-1 1.3902924e-1
4.1619196e-1 6.08104e-2 1.313558e-1 1.313558e-1
4.3105595e-1 6.08104e-2 1.2390341e-1 1.2390341e-1
4.4591995e-1 6.08104e-2 1.166719e-1 1.166719e-1
4.6078395e-1 6.08104e-2 1.09661272e-1 1.09661272e-1
4.7564795e-1 6.08104e-2 1.02871687e-1 1.02871687e-1
4.9051195e-1 6.08104e-2 9.6302995e-2 9.6302995e-2
5.0537595e-1 6.08104e-2 8.9955211e-2 8.9955211e-2
5.2023994e-1 6.08104e-2 8.3828416e-2 8.3828416e-2
5.3510394e-1 6.08104e-2 7.79225e-2 7.79225e-2
5.4996794e-1 6.08104e-2 7.2237538e-2 7.2237538e-2
5.6483194e-1 6.08104e-2 6.6773582e-2 6.6773582e-2
5.7969594e-1 6.08104e-2 6.1530492e-2 6.1530492e-2
5.9455994e-1 6.08104e-2 5.650836e-2 5.650836e-2
6.0942393e-1 6.08104e-2 5.170711e-2 5.170711e-2
6.2428793e-1 6.08104e-2 4.7126941e-2 4.7126941e-2
6.3915193e-1 6.08104e-2 4.2767575e-2 4.2767575e-2
6.5401593e-1 6.08104e-2 3.8629167e-2 3.8629167e-2
6.6887993e-1 6.08104e-2 3.4711774e-2 3.4711774e-2
6.8374393e-1 6.08104e-2 3.1015244e-2 3.1015244e-2
6.9860793e-1 6.08104e-2 2.7539655e-2 2.7539655e-2
7.1347192e-1 6.08104e-2 2.4285033e-2 2.4285033e-2
7.2833592e-1 6.08104e-2 2.1251424e-2 2.1251424e-2
7.4319992e-1 6.08104e-2 1.8438612e-2 1.8438612e-2
7.5806392e-1 6.08104e-2 1.5846814e-2 1.5846814e-2
7.7292792e-1 6.08104e-2 1.3475964e-2 1.3475964e-2
7.8779192e-1 6.08104e-2 1.1326004e-2 1.1326004e-2
8.0265591e-1 6.08104e-2 9.397205e-3 9.397205e-3
8.1751991e-1 6.08104e-2 7.688985e-3 7.688985e-3
8.3238391e-1 6.08104e-2 6.201854e-3 6.201854e-3
8.4724791e-1 6.08104e-2 4.935603e-3 4.935603e-3
8.6211191e-1 6.08104e-2 3.890384e-3 3.890384e-3
8.769759e-1 6.08104e-2 3.065944e-3 3.065944e-3
8.918399e-1 6.08104e-2 2.462544e-3 2.462544e-3
9.067039e-1 6.08104e-2 2.080074e-3 2.080074e-3
9.215679e-1 6.08104e-2 1.919174e-3 1.919174e-3
9.364319e-1 6.08104e-2 1.978534e-3 1.978534e-3
9.512959e-1 6.08104e-2 2.258904e-3 2.258904e-3
9.661599e-1 6.08104e-2 2.760234e-3 2.760234e-3
9.810239e-1 6.08104e-2 3.482364e-3 3.482364e-3
9.958879e-1 6.08104e-2 4.425504e-3 4.425504e-3
1.01075189e0 6.08104e-2 5.589674e-3 5.589674e-3
1.02561589e0 6.08104e-2 6.974565e-3 6.974565e-3
1.04047989e0 6.08104e-2 8.580554e-3 8.580554e-3
1.05534389e0 6.08104e-2 1.0407484e-2 1.0407484e-2
1.07020789e0 6.08104e-2 1.2455974e-2 1.2455974e-2
1.08507188e0 6.08104e-2 1.4724734e-2 1.4724734e-2
1.09993588e0 6.08104e-2 1.7214503e-2 1.7214503e-2

0.0e0 6.75671e-2 4.3072705e-1 4.3072705e-1
1.4863998e-2 6.75671e-2 4.1708826e-1 4.1708826e-1
2.9727997e-2 6.75671e-2 4.0367055e-1 4.0367055e-1
4.4591995e-2 6.75671e-2 3.904737e-1 3.904737e-1
5.9455994e-2 6.75671e-2 3.774977e-1 3.774977e-1
7.4319992e-2 6.75671e-2 3.6474284e-1 3.6474284e-1
8.918399e-2 6.75671e-2 3.5220879e-1 3.5220879e-1
1.04047989e-1 6.75671e-2 3.3989565e-1 3.3989565e-1
1.18911987e-1 6.75671e-2 3.2780344e-1 3.2780344e-1
1.33775986e-1 6.75671e-2 3.1593231e-1 3.1593231e-1
1.4863998e-1 6.75671e-2 3.04282e-1 3.04282e-1
1.6350398e-1 6.75671e-2 2.9285265e-1 2.9285265e-1
1.7836798e-1 6.75671e-2 2.8164426e-1 2.8164426e-1
1.9323198e-1 6.75671e-2 2.7065678e-1 2.7065678e-1
2.0809598e-1 6.75671e-2 2.5989023e-1 2.5989023e-1
2.2295998e-1 6.75671e-2 2.4934464e-1 2.4934464e-1
2.3782397e-1 6.75671e-2 2.3901999e-1 2.3901999e-1
2.5268797e-1 6.75671e-2 2.2891628e-1 2.2891628e-1
2.6755197e-1 6.75671e-2 2.1903351e-1 2.1903351e-1
2.8241597e-1 6.75671e-2 2.0937167e-1 2.0937167e-1
2.9727997e-1 6.75671e-2 1.9993079e-1 1.9993079e-1
3.1214397e-1 6.75671e-2 1.9071082e-1 1.9071082e-1
3.2700797e-1 6.75671e-2 1.817118e-1 1.817118e-1
3.4187196e-1 6.75671e-2 1.7293372e-1 1.7293372e-1
3.5673596e-1 6.75671e-2 1.6437651e-1 1.6437651e-1
3.7159996e-1 6.75671e-2 1.5604036e-1 1.5604036e-1
3.8646396e-1 6.75671e-2 1.4792511e-1 1.4792511e-1
4.0132796e-1 6.75671e-2 1.4003073e-1 1.4003073e-1
4.1619196e-1 6.75671e-2 1.3235735e-1 1.3235735e-1
4.3105595e-1 6.75671e-2 1.2490494e-1 1.2490494e-1
4.4591995e-1 6.75671e-2 1.1767337e-1 1.1767337e-1
4.6078395e-1 6.75671e-2 1.1066281e-1 1.1066281e-1
4.7564795e-1 6.75671e-2 1.03873225e-1 1.03873225e-1
4.9051195e-1 6.75671e-2 9.7304474e-2 9.7304474e-2
5.0537595e-1 6.75671e-2 9.0956721e-2 9.0956721e-2
5.2023994e-1 6.75671e-2 8.4829941e-2 8.4829941e-2
5.3510394e-1 6.75671e-2 7.892403e-2 7.892403e-2
5.4996794e-1 6.75671e-2 7.3239063e-2 7.3239063e-2
5.6483194e-1 6.75671e-2 6.7775105e-2 6.7775105e-2
5.7969594e-1 6.75671e-2 6.2531935e-2 6.2531935e-2
5.9455994e-1 6.75671e-2 5.7509883e-2 5.7509883e-2
6.0942393e-1 6.75671e-2 5.2708713e-2 5.2708713e-2
6.2428793e-1 6.75671e-2 4.8128384e-2 4.8128384e-2
6.3915193e-1 6.75671e-2 4.3769109e-2 4.3769109e-2
6.5401593e-1 6.75671e-2 3.9630751e-2 3.9630751e-2
6.6887993e-1 6.75671e-2 3.57133e-2 3.57133e-2
6.8374393e-1 6.75671e-2 3.201675e-2 3.201675e-2
6.9860793e-1 6.75671e-2 2.854126e-2 2.854126e-2
7.1347192e-1 6.75671e-2 2.528656e-2 2.528656e-2
7.2833592e-1 6.75671e-2 2.2252939e-2 2.2252939e-2
7.4319992e-1 6.75671e-2 1.94402e-2 1.94402e-2
7.5806392e-1 6.75671e-2 1.684834e-2 1.684834e-2
7.7292792e-1 6.75671e-2 1.447749e-2 1.447749e-2
7.8779192e-1 6.75671e-2 1.2327611e-2 1.2327611e-2
8.0265591e-1 6.75671e-2 1.0398651e-2 1.0398651e-2
8.1751991e-1 6.75671e-2 8.690431e-3 8.690431e-3
8.3238391e-1 6.75671e-2 7.203311e-3 7.203311e-3
8.4724791e-1 6.75671e-2 5.93706e-3 5.93706e-3
8.6211191e-1 6.75671e-2 4.89183e-3 4.89183e-3
8.769759e-1 6.75671e-2 4.0674e-3 4.0674e-3
8.918399e-1 6.75671e-2 3.463991e-3 3.463991e-3
9.067039e-1 6.75671e-2 3.08221e-3 3.08221e-3
9.215679e-1 6.75671e-2 2.92062e-3 2.92062e-3
9.364319e-1 6.75671e-2 2.97998e-3 2.97998e-3
9.512959e-1 6.75671e-2 3.26036e-3 3.26036e-3
9.661599e-1 6.75671e-2 3.76169e-3 3.76169e-3
9.810239e-1 6.75671e-2 4.48381e-3 4.48381e-3
9.958879e-1 6.75671e-2 5.42696e-3 5.42696e-3
1.01075189e0 6.75671e-2 6.591132e-3 6.591132e-3
1.02561589e0 6.75671e-2 7.976012e-3 7.976012e-3
1.04047989e0 6.75671e-2 9.582681e-3 9.582681e-3
1.05534389e0 6.75671e-2 1.1408942e-2 1.1408942e-2
1.07020789e0 6.75671e-2 1.3457431e-2 1.3457431e-2
1.08507188e0 6.75671e-2 1.5726181e-2 1.5726181e-2
1.09993588e0 6.75671e-2 1.8215959e-2 1.8215959e-2

0.0e0 7.43238e-2 4.318759e-1 4.318759e-1
1.4863998e-2 7.43238e-2 4.1823709e-1 4.1823709e-1
2.9727997e-2 7.43238e-2 4.0481946e-1 4.0481946e-1
4.4591995e-2 7.43238e-2 3.9162253e-1 3.9162253e-1
5.9455994e-2 7.43238e-2 3.7864662e-1 3.7864662e-1
7.4319992e-2 7.43238e-2 3.658917e-1 3.658917e-1
8.918399e-2 7.43238e-2 3.5335762e-1 3.5335762e-1
1.04047989e-1 7.43238e-2 3.4104448e-1 3.4104448e-1
1.18911987e-1 7.43238e-2 3.2895229e-1 3.2895229e-1
1.33775986e-1 7.43238e-2 3.1708116e-1 3.1708116e-1
1.4863998e-1 7.43238e-2 3.0543083e-1 3.0543083e-1
1.6350398e-1 7.43238e-2 2.940015e-1 2.940015e-1
1.7836798e-1 7.43238e-2 2.8279309e-1 2.8279309e-1
1.9323198e-1 7.43238e-2 2.7180562e-1 2.7180562e-1
2.0809598e-1 7.43238e-2 2.6103908e-1 2.6103908e-1
2.2295998e-1 7.43238e-2 2.5049347e-1 2.5049347e-1
2.3782397e-1 7.43238e-2 2.4016884e-1 2.4016884e-1
2.5268797e-1 7.43238e-2 2.3006511e-1 2.3006511e-1
2.6755197e-1 7.43238e-2 2.2018236e-1 2.2018236e-1
2.8241597e-1 7.43238e-2 2.1052051e-1 2.1052051e-1
2.9727997e-1 7.43238e-2 2.010796e-1 2.010796e-1
3.1214397e-1 7.43238e-2 1.9185966e-1 1.9185966e-1
3.2700797e-1 7.43238e-2 1.8286063e-1 1.8286063e-1
3.4187196e-1 7.43238e-2 1.7408257e-1 1.7408257e-1
3.5673596e-1 7.43238e-2 1.6552536e-1 1.6552536e-1
3.7159996e-1 7.43238e-2 1.5718921e-1 1.5718921e-1
3.8646396e-1 7.43238e-2 1.4907394e-1 1.4907394e-1
4.0132796e-1 7.43238e-2 1.4117955e-1 1.4117955e-1
4.1619196e-1 7.43238e-2 1.3350618e-1 1.3350618e-1
4.3105595e-1 7.43238e-2 1.2605377e-1 1.2605377e-1
4.4591995e-1 7.43238e-2 1.1882222e-1 1.1882222e-1
4.6078395e-1 7.43238e-2 1.11811635e-1 1.11811635e-1
4.7564795e-1 7.43238e-2 1.05022061e-1 1.05022061e-1
4.9051195e-1 7.43238e-2 9.8453299e-2 9.8453299e-2
5.0537595e-1 7.43238e-2 9.2105557e-2 9.2105557e-2
5.2023994e-1 7.43238e-2 8.5978793e-2 8.5978793e-2
5.3510394e-1 7.43238e-2 8.0072882e-2 8.0072882e-2
5.4996794e-1 7.43238e-2 7.4387895e-2 7.4387895e-2
5.6483194e-1 7.43238e-2 6.8923949e-2 6.8923949e-2
5.7969594e-1 7.43238e-2 6.3680788e-2 6.3680788e-2
5.9455994e-1 7.43238e-2 5.8658737e-2 5.8658737e-2
6.0942393e-1 7.43238e-2 5.3857536e-2 5.3857536e-2
6.2428793e-1 7.43238e-2 4.9277237e-2 4.9277237e-2
6.3915193e-1 7.43238e-2 4.4917941e-2 4.4917941e-2
6.5401593e-1 7.43238e-2 4.0779604e-2 4.0779604e-2
6.6887993e-1 7.43238e-2 3.6862137e-2 3.6862137e-2
6.8374393e-1 7.43238e-2 3.3165616e-2 3.3165616e-2
6.9860793e-1 7.43238e-2 2.9690097e-2 2.9690097e-2
7.1347192e-1 7.43238e-2 2.6435406e-2 2.6435406e-2
7.2833592e-1 7.43238e-2 2.3401776e-2 2.3401776e-2
7.4319992e-1 7.43238e-2 2.0589056e-2 2.0589056e-2
7.5806392e-1 7.43238e-2 1.7997195e-2 1.7997195e-2
7.7292792e-1 7.43238e-2 1.5626346e-2 1.5626346e-2
7.8779192e-1 7.43238e-2 1.3476437e-2 1.3476437e-2
8.0265591e-1 7.43238e-2 1.1547498e-2 1.1547498e-2
8.1751991e-1 7.43238e-2 9.839278e-3 9.839278e-3
8.3238391e-1 7.43238e-2 8.352158e-3 8.352158e-3
8.4724791e-1 7.43238e-2 7.085907e-3 7.085907e-3
8.6211191e-1 7.43238e-2 6.040677e-3 6.040677e-3
8.769759e-1 7.43238e-2 5.216248e-3 5.216248e-3
8.918399e-1 7.43238e-2 4.612837e-3 4.612837e-3
9.067039e-1 7.43238e-2 4.231056e-3 4.231056e-3
9.215679e-1 7.43238e-2 4.069476e-3 4.069476e-3
9.364319e-1 7.43238e-2 4.128827e-3 4.128827e-3
9.512959e-1 7.43238e-2 4.409207e-3 4.409207e-3
9.661599e-1 7.43238e-2 4.910536e-3 4.910536e-3
9.810239e-1 7.43238e-2 5.632657e-3 5.632657e-3
9.958879e-1 7.43238e-2 6.575807e-3 6.575807e-3
1.01075189e0 7.43238e-2 7.739977e-3 7.739977e-3
1.02561589e0 7.43238e-2 9.124857e-3 9.124857e-3
1.04047989e0 7.43238e-2 1.0731537e-2 1.0731537e-2
1.05534389e0 7.43238e-2 1.2557787e-2 1.2557787e-2
1.07020789e0 7.43238e-2 1.4606277e-2 1.4606277e-2
1.08507188e0 7.43238e-2 1.6875026e-2 1.6875026e-2
1.09993588e0 7.43238e-2 1.9364806e-2 1.9364806e-2

0.0e0 8.1080501e-2 4.331524e-1 4.331524e-1
1.4863998e-2 8.1080501e-2 4.1951367e-1 4.1951367e-1
2.9727997e-2 8.1080501e-2 4.060959e-1 4.060959e-1
4.4591995e-2 8.1080501e-2 3.9289905e-1 3.9289905e-1
5.9455994e-2 8.1080501e-2 3.7992313e-1 3.7992313e-1
7.4319992e-2 8.1080501e-2 3.6716821e-1 3.6716821e-1
8.918399e-2 8.1080501e-2 3.5463412e-1 3.5463412e-1
1.04047989e-1 8.1080501e-2 3.4232098e-1 3.4232098e-1
1.18911987e-1 8.1080501e-2 3.302288e-1 3.302288e-1
1.33775986e-1 8.1080501e-2 3.1835765e-1 3.1835765e-1
1.4863998e-1 8.1080501e-2 3.0670735e-1 3.0670735e-1
1.6350398e-1 8.1080501e-2 2.9527802e-1 2.9527802e-1
1.7836798e-1 8.1080501e-2 2.840696e-1 2.840696e-1
1.9323198e-1 8.1080501e-2 2.7308212e-1 2.7308212e-1
2.0809598e-1 8.1080501e-2 2.6231558e-1 2.6231558e-1
2.2295998e-1 8.1080501e-2 2.5176999e-1 2.5176999e-1
2.3782397e-1 8.1080501e-2 2.4144534e-1 2.4144534e-1
2.5268797e-1 8.1080501e-2 2.3134164e-1 2.3134164e-1
2.6755197e-1 8.1080501e-2 2.2145886e-1 2.2145886e-1
2.8241597e-1 8.1080501e-2 2.1179703e-1 2.1179703e-1
2.9727997e-1 8.1080501e-2 2.0235612e-1 2.0235612e-1
3.1214397e-1 8.1080501e-2 1.9313618e-1 1.9313618e-1
3.2700797e-1 8.1080501e-2 1.8413715e-1 1.8413715e-1
3.4187196e-1 8.1080501e-2 1.7535909e-1 1.7535909e-1
3.5673596e-1 8.1080501e-2 1.6680194e-1 1.6680194e-1
3.7159996e-1 8.1080501e-2 1.5846579e-1 1.5846579e-1
3.8646396e-1 8.1080501e-2 1.5035046e-1 1.5035046e-1
4.0132796e-1 8.1080501e-2 1.4245615e-1 1.4245615e-1
4.1619196e-1 8.1080501e-2 1.3478268e-1 1.3478268e-1
4.3105595e-1 8.1080501e-2 1.2733029e-1 1.2733029e-1
4.4591995e-1 8.1080501e-2 1.200988e-1 1.200988e-1
4.6078395e-1 8.1080501e-2 1.13088153e-1 1.13088153e-1
4.7564795e-1 8.1080501e-2 1.06298578e-1 1.06298578e-1
4.9051195e-1 8.1080501e-2 9.9729897e-2 9.9729897e-2
5.0537595e-1 8.1080501e-2 9.3382085e-2 9.3382085e-2
5.2023994e-1 8.1080501e-2 8.725531e-2 8.725531e-2
5.3510394e-1 8.1080501e-2 8.13494e-2 8.13494e-2
5.4996794e-1 8.1080501e-2 7.566441e-2 7.566441e-2
5.6483194e-1 8.1080501e-2 7.0200397e-2 7.0200397e-2
5.7969594e-1 8.1080501e-2 6.4957365e-2 6.4957365e-2
5.9455994e-1 8.1080501e-2 5.9935254e-2 5.9935254e-2
6.0942393e-1 8.1080501e-2 5.5133984e-2 5.5133984e-2
6.2428793e-1 8.1080501e-2 5.0553815e-2 5.0553815e-2
6.3915193e-1 8.1080501e-2 4.619446e-2 4.619446e-2
6.5401593e-1 8.1080501e-2 4.205605e-2 4.205605e-2
6.6887993e-1 8.1080501e-2 3.8138643e-2 3.8138643e-2
6.8374393e-1 8.1080501e-2 3.4442123e-2 3.4442123e-2
6.9860793e-1 8.1080501e-2 3.0966573e-2 3.0966573e-2
7.1347192e-1 8.1080501e-2 2.7711913e-2 2.7711913e-2
7.2833592e-1 8.1080501e-2 2.4678304e-2 2.4678304e-2
7.4319992e-1 8.1080501e-2 2.1865572e-2 2.1865572e-2
7.5806392e-1 8.1080501e-2 1.9273703e-2 1.9273703e-2
7.7292792e-1 8.1080501e-2 1.6902843e-2 1.6902843e-2
7.8779192e-1 8.1080501e-2 1.4752882e-2 1.4752882e-2
8.0265591e-1 8.1080501e-2 1.2823944e-2 1.2823944e-2
8.1751991e-1 8.1080501e-2 1.1115724e-2 1.1115724e-2
8.3238391e-1 8.1080501e-2 9.628604e-3 9.628604e-3
8.4724791e-1 8.1080501e-2 8.362354e-3 8.362354e-3
8.6211191e-1 8.1080501e-2 7.317123e-3 7.317123e-3
8.769759e-1 8.1080501e-2 6.493373e-3 6.493373e-3
8.918399e-1 8.1080501e-2 5.889973e-3 5.889973e-3
9.067039e-1 8.1080501e-2 5.507504e-3 5.507504e-3
9.215679e-1 8.1080501e-2 5.345914e-3 5.345914e-3
9.364319e-1 8.1080501e-2 5.405273e-3 5.405273e-3
9.512959e-1 8.1080501e-2 5.685654e-3 5.685654e-3
9.661599e-1 8.1080501e-2 6.186984e-3 6.186984e-3
9.810239e-1 8.1080501e-2 6.909103e-3 6.909103e-3
9.958879e-1 8.1080501e-2 7.852254e-3 7.852254e-3
1.01075189e0 8.1080501e-2 9.016423e-3 9.016423e-3
1.02561589e0 8.1080501e-2 1.0401303e-2 1.0401303e-2
1.04047989e0 8.1080501e-2 1.2007983e-2 1.2007983e-2
1.05534389e0 8.1080501e-2 1.3834914e-2 1.3834914e-2
1.07020789e0 8.1080501e-2 1.5882722e-2 1.5882722e-2
1.08507188e0 8.1080501e-2 1.8151472e-2 1.8151472e-2
1.09993588e0 8.1080501e-2 2.0641252e-2 2.0641252e-2

0.0e0 8.7837201e-2 4.3454399e-1 4.3454399e-1
1.4863998e-2 8.7837201e-2 4.209052e-1 4.209052e-1
2.9727997e-2 8.7837201e-2 4.0748755e-1 4.0748755e-1
4.4591995e-2 8.7837201e-2 3.9429063e-1 3.9429063e-1
5.9455994e-2 8.7837201e-2 3.8131464e-1 3.8131464e-1
7.4319992e-2 8.7837201e-2 3.6855983e-1 3.6855983e-1
8.918399e-2 8.7837201e-2 3.5602573e-1 3.5602573e-1
1.04047989e-1 8.7837201e-2 3.4371259e-1 3.4371259e-1
1.18911987e-1 8.7837201e-2 3.3162038e-1 3.3162038e-1
1.33775986e-1 8.7837201e-2 3.1974924e-1 3.1974924e-1
1.4863998e-1 8.7837201e-2 3.0809894e-1 3.0809894e-1
1.6350398e-1 8.7837201e-2 2.9666959e-1 2.9666959e-1
1.7836798e-1 8.7837201e-2 2.854612e-1 2.854612e-1
1.9323198e-1 8.7837201e-2 2.7447372e-1 2.7447372e-1
2.0809598e-1 8.7837201e-2 2.6370718e-1 2.6370718e-1
2.2295998e-1 8.7837201e-2 2.5316158e-1 2.5316158e-1
2.3782397e-1 8.7837201e-2 2.4283693e-1 2.4283693e-1
2.5268797e-1 8.7837201e-2 2.3273322e-1 2.3273322e-1
2.6755197e-1 8.7837201e-2 2.2285045e-1 2.2285045e-1
2.8241597e-1 8.7837201e-2 2.1318861e-1 2.1318861e-1
2.9727997e-1 8.7837201e-2 2.0374771e-1 2.0374771e-1
3.1214397e-1 8.7837201e-2 1.9452776e-1 1.9452776e-1
3.2700797e-1 8.7837201e-2 1.8552873e-1 1.8552873e-1
3.4187196e-1 8.7837201e-2 1.7675066e-1 1.7675066e-1
3.5673596e-1 8.7837201e-2 1.6819345e-1 1.6819345e-1
3.7159996e-1 8.7837201e-2 1.5985736e-1 1.5985736e-1
3.8646396e-1 8.7837201e-2 1.5174203e-1 1.5174203e-1
4.0132796e-1 8.7837201e-2 1.4384766e-1 1.4384766e-1
4.1619196e-1 8.7837201e-2 1.3617429e-1 1.3617429e-1
4.3105595e-1 8.7837201e-2 1.2872188e-1 1.2872188e-1
4.4591995e-1 8.7837201e-2 1.2149031e-1 1.2149031e-1
4.6078395e-1 8.7837201e-2 1.1447975e-1 1.1447975e-1
4.7564795e-1 8.7837201e-2 1.07690149e-1 1.07690149e-1
4.9051195e-1 8.7837201e-2 1.01121417e-1 1.01121417e-1
5.0537595e-1 8.7837201e-2 9.4773656e-2 9.4773656e-2
5.2023994e-1 8.7837201e-2 8.8646884e-2 8.8646884e-2
5.3510394e-1 8.7837201e-2 8.2740948e-2 8.2740948e-2
5.4996794e-1 8.7837201e-2 7.705598e-2 7.705598e-2
5.6483194e-1 8.7837201e-2 7.1592024e-2 7.1592024e-2
5.7969594e-1 8.7837201e-2 6.634895e-2 6.634895e-2
5.9455994e-1 8.7837201e-2 6.1326889e-2 6.1326889e-2
6.0942393e-1 8.7837201e-2 5.6525623e-2 5.6525623e-2
6.2428793e-1 8.7837201e-2 5.1945389e-2 5.1945389e-2
6.3915193e-1 8.7837201e-2 4.7586093e-2 4.7586093e-2
6.5401593e-1 8.7837201e-2 4.3447679e-2 4.3447679e-2
6.6887993e-1 8.7837201e-2 3.9530287e-2 3.9530287e-2
6.8374393e-1 8.7837201e-2 3.5833757e-2 3.5833757e-2
6.9860793e-1 8.7837201e-2 3.2358177e-2 3.2358177e-2
7.1347192e-1 8.7837201e-2 2.9103487e-2 2.9103487e-2
7.2833592e-1 8.7837201e-2 2.6069856e-2 2.6069856e-2
7.4319992e-1 8.7837201e-2 2.3257126e-2 2.3257126e-2
7.5806392e-1 8.7837201e-2 2.0665346e-2 2.0665346e-2
7.7292792e-1 8.7837201e-2 1.8294496e-2 1.8294496e-2
7.8779192e-1 8.7837201e-2 1.6144516e-2 1.6144516e-2
8.0265591e-1 8.7837201e-2 1.4215587e-2 1.4215587e-2
8.1751991e-1 8.7837201e-2 1.2507217e-2 1.2507217e-2
8.3238391e-1 8.7837201e-2 1.1020178e-2 1.1020178e-2
8.4724791e-1 8.7837201e-2 9.753917e-3 9.753917e-3
8.6211191e-1 8.7837201e-2 8.708698e-3 8.708698e-3
8.769759e-1 8.7837201e-2 7.884877e-3 7.884877e-3
8.918399e-1 8.7837201e-2 7.281468e-3 7.281468e-3
9.067039e-1 8.7837201e-2 6.899078e-3 6.899078e-3
9.215679e-1 8.7837201e-2 6.737488e-3 6.737488e-3
9.364319e-1 8.7837201e-2 6.796848e-3 6.796848e-3
9.512959e-1 8.7837201e-2 7.077228e-3 7.077228e-3
9.661599e-1 8.7837201e-2 7.578477e-3 7.578477e-3
9.810239e-1 8.7837201e-2 8.300598e-3 8.300598e-3
9.958879e-1 8.7837201e-2 9.243817e-3 9.243817e-3
1.01075189e0 8.7837201e-2 1.0407988e-2 1.0407988e-2
1.02561589e0 8.7837201e-2 1.1793488e-2 1.1793488e-2
1.04047989e0 8.7837201e-2 1.3399548e-2 1.3399548e-2
1.05534389e0 8.7837201e-2 1.5226407e-2 1.5226407e-2
1.07020789e0 8.7837201e-2 1.7274216e-2 1.7274216e-2
1.08507188e0 8.7837201e-2 1.9543047e-2 1.9543047e-2
1.09993588e0 8.7837201e-2 2.2032747e-2 2.2032747e-2

0.0e0 9.4593901e-2 4.3604134e-1 4.3604134e-1
1.4863998e-2 9.4593901e-2 4.224026e-1 4.224026e-1
2.9727997e-2 9.4593901e-2 4.0898491e-1 4.0898491e-1
4.4591995e-2 9.4593901e-2 3.9578798e-1 3.9578798e-1
5.9455994e-2 9.4593901e-2 3.8281206e-1 3.8281206e-1
7.4319992e-2 9.4593901e-2 3.7005717e-1 3.7005717e-1
8.918399e-2 9.4593901e-2 3.5752306e-1 3.5752306e-1
1.04047989e-1 9.4593901e-2 3.4520992e-1 3.4520992e-1
1.18911987e-1 9.4593901e-2 3.3311774e-1 3.3311774e-1
1.33775986e-1 9.4593901e-2 3.212466e-1 3.212466e-1
1.4863998e-1 9.4593901e-2 3.0959628e-1 3.0959628e-1
1.6350398e-1 9.4593901e-2 2.9816695e-1 2.9816695e-1
1.7836798e-1 9.4593901e-2 2.8695853e-1 2.8695853e-1
1.9323198e-1 9.4593901e-2 2.7597105e-1 2.7597105e-1
2.0809598e-1 9.4593901e-2 2.6520454e-1 2.6520454e-1
2.2295998e-1 9.4593901e-2 2.5465892e-1 2.5465892e-1
2.3782397e-1 9.4593901e-2 2.4433427e-1 2.4433427e-1
2.5268797e-1 9.4593901e-2 2.3423058e-1 2.3423058e-1
2.6755197e-1 9.4593901e-2 2.243478e-1 2.243478e-1
2.8241597e-1 9.4593901e-2 2.1468596e-1 2.1468596e-1
2.9727997e-1 9.4593901e-2 2.0524506e-1 2.0524506e-1
3.1214397e-1 9.4593901e-2 1.9602512e-1 1.9602512e-1
3.2700797e-1 9.4593901e-2 1.8702608e-1 1.8702608e-1
3.4187196e-1 9.4593901e-2 1.7824802e-1 1.7824802e-1
3.5673596e-1 9.4593901e-2 1.696908e-1 1.696908e-1
3.7159996e-1 9.4593901e-2 1.6135472e-1 1.6135472e-1
3.8646396e-1 9.4593901e-2 1.532394e-1 1.532394e-1
4.0132796e-1 9.4593901e-2 1.45345e-1 1.45345e-1
4.1619196e-1 9.4593901e-2 1.3767162e-1 1.3767162e-1
4.3105595e-1 9.4593901e-2 1.3021922e-1 1.3021922e-1
4.4591995e-1 9.4593901e-2 1.2298773e-1 1.2298773e-1
4.6078395e-1 9.4593901e-2 1.1597708e-1 1.1597708e-1
4.7564795e-1 9.4593901e-2 1.09187509e-1 1.09187509e-1
4.9051195e-1 9.4593901e-2 1.02618828e-1 1.02618828e-1
5.0537595e-1 9.4593901e-2 9.6271016e-2 9.6271016e-2
5.2023994e-1 9.4593901e-2 9.0144234e-2 9.0144234e-2
5.3510394e-1 9.4593901e-2 8.4238393e-2 8.4238393e-2
5.4996794e-1 9.4593901e-2 7.8553342e-2 7.8553342e-2
5.6483194e-1 9.4593901e-2 7.3089328e-2 7.3089328e-2
5.7969594e-1 9.4593901e-2 6.7846297e-2 6.7846297e-2
5.9455994e-1 9.4593901e-2 6.2824174e-2 6.2824174e-2
6.0942393e-1 9.4593901e-2 5.8022995e-2 5.8022995e-2
6.2428793e-1 9.4593901e-2 5.3442755e-2 5.3442755e-2
6.3915193e-1 9.4593901e-2 4.9083391e-2 4.9083391e-2
6.5401593e-1 9.4593901e-2 4.4944972e-2 4.4944972e-2
6.6887993e-1 9.4593901e-2 4.1027571e-2 4.1027571e-2
6.8374393e-1 9.4593901e-2 3.7331055e-2 3.7331055e-2
6.9860793e-1 9.4593901e-2 3.3855495e-2 3.3855495e-2
7.1347192e-1 9.4593901e-2 3.0600845e-2 3.0600845e-2
7.2833592e-1 9.4593901e-2 2.7567226e-2 2.7567226e-2
7.4319992e-1 9.4593901e-2 2.4754425e-2 2.4754425e-2
7.5806392e-1 9.4593901e-2 2.2162625e-2 2.2162625e-2
7.7292792e-1 9.4593901e-2 1.9791774e-2 1.9791774e-2
7.8779192e-1 9.4593901e-2 1.7641815e-2 1.7641815e-2
8.0265591e-1 9.4593901e-2 1.5712875e-2 1.5712875e-2
8.1751991e-1 9.4593901e-2 1.4004515e-2 1.4004515e-2
8.3238391e-1 9.4593901e-2 1.2517397e-2 1.2517397e-2
8.4724791e-1 9.4593901e-2 1.1251836e-2 1.1251836e-2
8.6211191e-1 9.4593901e-2 1.0206606e-2 1.0206606e-2
8.769759e-1 9.4593901e-2 9.382176e-3 9.382176e-3
8.918399e-1 9.4593901e-2 8.778757e-3 8.778757e-3
9.067039e-1 9.4593901e-2 8.396306e-3 8.396306e-3
9.215679e-1 9.4593901e-2 8.234715e-3 8.234715e-3
9.364319e-1 9.4593901e-2 8.294066e-3 8.294066e-3
9.512959e-1 9.4593901e-2 8.574446e-3 8.574446e-3
9.661599e-1 9.4593901e-2 9.075777e-3 9.075777e-3
9.810239e-1 9.4593901e-2 9.797896e-3 9.797896e-3
9.958879e-1 9.4593901e-2 1.0741727e-2 1.0741727e-2
1.01075189e0 9.4593901e-2 1.1905215e-2 1.1905215e-2
1.02561589e0 9.4593901e-2 1.3290787e-2 1.3290787e-2
1.04047989e0 9.4593901e-2 1.4896774e-2 1.4896774e-2
1.05534389e0 9.4593901e-2 1.6723705e-2 1.6723705e-2
1.07020789e0 9.4593901e-2 1.8771515e-2 1.8771515e-2
1.08507188e0 9.4593901e-2 2.1040265e-2 2.1040265e-2
1.09993588e0 9.4593901e-2 2.3530045e-2 2.3530045e-2

0.0e0 1.0135059e-1 4.3763406e-1 4.3763406e-1
1.4863998e-2 1.0135059e-1 4.2399533e-1 4.2399533e-1
2.9727997e-2 1.0135059e-1 4.1057755e-1 4.1057755e-1
4.4591995e-2 1.0135059e-1 3.973807e-1 3.973807e-1
5.9455994e-2 1.0135059e-1 3.8440477e-1 3.8440477e-1
7.4319992e-2 1.0135059e-1 3.7164983e-1 3.7164983e-1
8.918399e-2 1.0135059e-1 3.5911578e-1 3.5911578e-1
1.04047989e-1 1.0135059e-1 3.4680264e-1 3.4680264e-1
1.18911987e-1 1.0135059e-1 3.3471045e-1 3.3471045e-1
1.33775986e-1 1.0135059e-1 3.2283931e-1 3.2283931e-1
1.4863998e-1 1.0135059e-1 3.11189e-1 3.11189e-1
1.6350398e-1 1.0135059e-1 2.9975966e-1 2.9975966e-1
1.7836798e-1 1.0135059e-1 2.8855125e-1 2.8855125e-1
1.9323198e-1 1.0135059e-1 2.7756378e-1 2.7756378e-1
2.0809598e-1 1.0135059e-1 2.6679726e-1 2.6679726e-1
2.2295998e-1 1.0135059e-1 2.5625165e-1 2.5625165e-1
2.3782397e-1 1.0135059e-1 2.4592699e-1 2.4592699e-1
2.5268797e-1 1.0135059e-1 2.3582329e-1 2.3582329e-1
2.6755197e-1 1.0135059e-1 2.259405e-1 2.259405e-1
2.8241597e-1 1.0135059e-1 2.1627869e-1 2.1627869e-1
2.9727997e-1 1.0135059e-1 2.0683778e-1 2.0683778e-1
3.1214397e-1 1.0135059e-1 1.9761783e-1 1.9761783e-1
3.2700797e-1 1.0135059e-1 1.886188e-1 1.886188e-1
3.4187196e-1 1.0135059e-1 1.7984073e-1 1.7984073e-1
3.5673596e-1 1.0135059e-1 1.7128358e-1 1.7128358e-1
3.7159996e-1 1.0135059e-1 1.6294743e-1 1.6294743e-1
3.8646396e-1 1.0135059e-1 1.548321e-1 1.548321e-1
4.0132796e-1 1.0135059e-1 1.4693779e-1 1.4693779e-1
4.1619196e-1 1.0135059e-1 1.3926434e-1 1.3926434e-1
4.3105595e-1 1.0135059e-1 1.3181195e-1 1.3181195e-1
4.4591995e-1 1.0135059e-1 1.2458044e-1 1.2458044e-1
4.6078395e-1 1.0135059e-1 1.1756981e-1 1.1756981e-1
4.7564795e-1 1.0135059e-1 1.10780223e-1 1.10780223e-1
4.9051195e-1 1.0135059e-1 1.04211551e-1 1.04211551e-1
5.0537595e-1 1.0135059e-1 9.7863728e-2 9.7863728e-2
5.2023994e-1 1.0135059e-1 9.1736958e-2 9.1736958e-2
5.3510394e-1 1.0135059e-1 8.5831067e-2 8.5831067e-2
5.4996794e-1 1.0135059e-1 8.0146104e-2 8.0146104e-2
5.6483194e-1 1.0135059e-1 7.4682002e-2 7.4682002e-2
5.7969594e-1 1.0135059e-1 6.9439069e-2 6.9439069e-2
5.9455994e-1 1.0135059e-1 6.4416946e-2 6.4416946e-2
6.0942393e-1 1.0135059e-1 5.9615697e-2 5.9615697e-2
6.2428793e-1 1.0135059e-1 5.5035507e-2 5.5035507e-2
6.3915193e-1 1.0135059e-1 5.0676152e-2 5.0676152e-2
6.5401593e-1 1.0135059e-1 4.6537733e-2 4.6537733e-2
6.6887993e-1 1.0135059e-1 4.2620343e-2 4.2620343e-2
6.8374393e-1 1.0135059e-1 3.8923833e-2 3.8923833e-2
6.9860793e-1 1.0135059e-1 3.5448242e-2 3.5448242e-2
7.1347192e-1 1.0135059e-1 3.2193622e-2 3.2193622e-2
7.2833592e-1 1.0135059e-1 2.9159993e-2 2.9159993e-2
7.4319992e-1 1.0135059e-1 2.6347183e-2 2.6347183e-2
7.5806392e-1 1.0135059e-1 2.3755403e-2 2.3755403e-2
7.7292792e-1 1.0135059e-1 2.1384552e-2 2.1384552e-2
7.8779192e-1 1.0135059e-1 1.9234592e-2 1.9234592e-2
8.0265591e-1 1.0135059e-1 1.7305632e-2 1.7305632e-2
8.1751991e-1 1.0135059e-1 1.5597552e-2 1.5597552e-2
8.3238391e-1 1.0135059e-1 1.4110152e-2 1.4110152e-2
8.4724791e-1 1.0135059e-1 1.2844594e-2 1.2844594e-2
8.6211191e-1 1.0135059e-1 1.1799364e-2 1.1799364e-2
8.769759e-1 1.0135059e-1 1.0974933e-2 1.0974933e-2
8.918399e-1 1.0135059e-1 1.0371523e-2 1.0371523e-2
9.067039e-1 1.0135059e-1 9.989063e-3 9.989063e-3
9.215679e-1 1.0135059e-1 9.827473e-3 9.827473e-3
9.364319e-1 1.0135059e-1 9.886823e-3 9.886823e-3
9.512959e-1 1.0135059e-1 1.0167203e-2 1.0167203e-2
9.661599e-1 1.0135059e-1 1.0668533e-2 1.0668533e-2
9.810239e-1 1.0135059e-1 1.1390654e-2 1.1390654e-2
9.958879e-1 1.0135059e-1 1.2334494e-2 1.2334494e-2
1.01075189e0 1.0135059e-1 1.3497972e-2 1.3497972e-2
1.02561589e0 1.0135059e-1 1.4883542e-2 1.4883542e-2
1.04047989e0 1.0135059e-1 1.6489532e-2 1.6489532e-2
1.05534389e0 1.0135059e-1 1.8316461e-2 1.8316461e-2
1.07020789e0 1.0135059e-1 2.0364272e-2 2.0364272e-2
1.08507188e0 1.0135059e-1 2.2633022e-2 2.2633022e-2
1.09993588e0 1.0135059e-1 2.5122803e-2 2.5122803e-2

0.0e0 1.081073e-1 4.3931802e-1 4.3931802e-1
1.4863998e-2 1.081073e-1 4.2567923e-1 4.2567923e-1
2.9727997e-2 1.081073e-1 4.1226158e-1 4.1226158e-1
4.4591995e-2 1.081073e-1 3.9906467e-1 3.9906467e-1
5.9455994e-2 1.081073e-1 3.8608867e-1 3.8608867e-1
7.4319992e-2 1.081073e-1 3.7333386e-1 3.7333386e-1
8.918399e-2 1.081073e-1 3.6079976e-1 3.6079976e-1
1.04047989e-1 1.081073e-1 3.4848662e-1 3.4848662e-1
1.18911987e-1 1.081073e-1 3.3639441e-1 3.3639441e-1
1.33775986e-1 1.081073e-1 3.2452327e-1 3.2452327e-1
1.4863998e-1 1.081073e-1 3.1287296e-1 3.1287296e-1
1.6350398e-1 1.081073e-1 3.0144362e-1 3.0144362e-1
1.7836798e-1 1.081073e-1 2.9023523e-1 2.9023523e-1
1.9323198e-1 1.081073e-1 2.7924776e-1 2.7924776e-1
2.0809598e-1 1.081073e-1 2.6848122e-1 2.6848122e-1
2.2295998e-1 1.081073e-1 2.5793561e-1 2.5793561e-1
2.3782397e-1 1.081073e-1 2.4761096e-1 2.4761096e-1
2.5268797e-1 1.081073e-1 2.3750725e-1 2.3750725e-1
2.6755197e-1 1.081073e-1 2.2762448e-1 2.2762448e-1
2.8241597e-1 1.081073e-1 2.1796265e-1 2.1796265e-1
2.9727997e-1 1.081073e-1 2.0852176e-1 2.0852176e-1
3.1214397e-1 1.081073e-1 1.9930179e-1 1.9930179e-1
3.2700797e-1 1.081073e-1 1.9030276e-1 1.9030276e-1
3.4187196e-1 1.081073e-1 1.8152469e-1 1.8152469e-1
3.5673596e-1 1.081073e-1 1.7296748e-1 1.7296748e-1
3.7159996e-1 1.081073e-1 1.6463133e-1 1.6463133e-1
3.8646396e-1 1.081073e-1 1.5651607e-1 1.5651607e-1
4.0132796e-1 1.081073e-1 1.4862167e-1 1.4862167e-1
4.1619196e-1 1.081073e-1 1.409483e-1 1.409483e-1
4.3105595e-1 1.081073e-1 1.3349591e-1 1.3349591e-1
4.4591995e-1 1.081073e-1 1.2626434e-1 1.2626434e-1
4.6078395e-1 1.081073e-1 1.1925377e-1 1.1925377e-1
4.7564795e-1 1.081073e-1 1.12464186e-1 1.12464186e-1
4.9051195e-1 1.081073e-1 1.05895435e-1 1.05895435e-1
5.0537595e-1 1.081073e-1 9.9547691e-2 9.9547691e-2
5.2023994e-1 1.081073e-1 9.342091e-2 9.342091e-2
5.3510394e-1 1.081073e-1 8.751494e-2 8.751494e-2
5.4996794e-1 1.081073e-1 8.1830037e-2 8.1830037e-2
5.6483194e-1 1.081073e-1 7.636609e-2 7.636609e-2
5.7969594e-1 1.081073e-1 7.112292e-2 7.112292e-2
5.9455994e-1 1.081073e-1 6.6100879e-2 6.6100879e-2
6.0942393e-1 1.081073e-1 6.129968e-2 6.129968e-2
6.2428793e-1 1.081073e-1 5.671938e-2 5.671938e-2
6.3915193e-1 1.081073e-1 5.2360074e-2 5.2360074e-2
6.5401593e-1 1.081073e-1 4.8221736e-2 4.8221736e-2
6.6887993e-1 1.081073e-1 4.4304276e-2 4.4304276e-2
6.8374393e-1 1.081073e-1 4.0607742e-2 4.0607742e-2
6.9860793e-1 1.081073e-1 3.7132263e-2 3.7132263e-2
7.1347192e-1 1.081073e-1 3.3877553e-2 3.3877553e-2
7.2833592e-1 1.081073e-1 3.0843922e-2 3.0843922e-2
7.4319992e-1 1.081073e-1 2.8031192e-2 2.8031192e-2
7.5806392e-1 1.081073e-1 2.5439333e-2 2.5439333e-2
7.7292792e-1 1.081073e-1 2.3068483e-2 2.3068483e-2
7.8779192e-1 1.081073e-1 2.0918582e-2 2.0918582e-2
8.0265591e-1 1.081073e-1 1.8989561e-2 1.8989561e-2
8.1751991e-1 1.081073e-1 1.7281482e-2 1.7281482e-2
8.3238391e-1 1.081073e-1 1.5794711e-2 1.5794711e-2
8.4724791e-1 1.081073e-1 1.4528462e-2 1.4528462e-2
8.6211191e-1 1.081073e-1 1.3483232e-2 1.3483232e-2
8.769759e-1 1.081073e-1 1.2658794e-2 1.2658794e-2
8.918399e-1 1.081073e-1 1.2055394e-2 1.2055394e-2
9.067039e-1 1.081073e-1 1.1672934e-2 1.1672934e-2
9.215679e-1 1.081073e-1 1.1511333e-2 1.1511333e-2
9.364319e-1 1.081073e-1 1.1570694e-2 1.1570694e-2
9.512959e-1 1.081073e-1 1.1851073e-2 1.1851073e-2
9.661599e-1 1.081073e-1 1.2352403e-2 1.2352403e-2
9.810239e-1 1.081073e-1 1.3074522e-2 1.3074522e-2
9.958879e-1 1.081073e-1 1.4018352e-2 1.4018352e-2
1.01075189e0 1.081073e-1 1.5182523e-2 1.5182523e-2
1.02561589e0 1.081073e-1 1.6567412e-2 1.6567412e-2
1.04047989e0 1.081073e-1 1.8173402e-2 1.8173402e-2
1.05534389e0 1.081073e-1 2.0000331e-2 2.0000331e-2
1.07020789e0 1.081073e-1 2.2048141e-2 2.2048141e-2
1.08507188e0 1.081073e-1 2.4316893e-2 2.4316893e-2
1.09993588e0 1.081073e-1 2.6806673e-2 2.6806673e-2

0.0e0 1.14864e-1 4.4108678e-1 4.4108678e-1
1.4863998e-2 1.14864e-1 4.2744803e-1 4.2744803e-1
2.9727997e-2 1.14864e-1 4.1403026e-1 4.1403026e-1
4.4591995e-2 1.14864e-1 4.008334e-1 4.008334e-1
5.9455994e-2 1.14864e-1 3.8785748e-1 3.8785748e-1
7.4319992e-2 1.14864e-1 3.7510254e-1 3.7510254e-1
8.918399e-2 1.14864e-1 3.6256848e-1 3.6256848e-1
1.04047989e-1 1.14864e-1 3.5025534e-1 3.5025534e-1
1.18911987e-1 1.14864e-1 3.3816316e-1 3.3816316e-1
1.33775986e-1 1.14864e-1 3.2629202e-1 3.2629202e-1
1.4863998e-1 1.14864e-1 3.146417e-1 3.146417e-1
1.6350398e-1 1.14864e-1 3.0321237e-1 3.0321237e-1
1.7836798e-1 1.14864e-1 2.9200395e-1 2.9200395e-1
1.9323198e-1 1.14864e-1 2.8101648e-1 2.8101648e-1
2.0809598e-1 1.14864e-1 2.7024997e-1 2.7024997e-1
2.2295998e-1 1.14864e-1 2.5970436e-1 2.5970436e-1
2.3782397e-1 1.14864e-1 2.493797e-1 2.493797e-1
2.5268797e-1 1.14864e-1 2.39276e-1 2.39276e-1
2.6755197e-1 1.14864e-1 2.2939322e-1 2.2939322e-1
2.8241597e-1 1.14864e-1 2.1973138e-1 2.1973138e-1
2.9727997e-1 1.14864e-1 2.1029048e-1 2.1029048e-1
3.1214397e-1 1.14864e-1 2.0107054e-1 2.0107054e-1
3.2700797e-1 1.14864e-1 1.920715e-1 1.920715e-1
3.4187196e-1 1.14864e-1 1.8329344e-1 1.8329344e-1
3.5673596e-1 1.14864e-1 1.747363e-1 1.747363e-1
3.7159996e-1 1.14864e-1 1.6640015e-1 1.6640015e-1
3.8646396e-1 1.14864e-1 1.5828482e-1 1.5828482e-1
4.0132796e-1 1.14864e-1 1.503905e-1 1.503905e-1
4.1619196e-1 1.14864e-1 1.4271706e-1 1.4271706e-1
4.3105595e-1 1.14864e-1 1.3526466e-1 1.3526466e-1
4.4591995e-1 1.14864e-1 1.2803316e-1 1.2803316e-1
4.6078395e-1 1.14864e-1 1.210225e-1 1.210225e-1
4.7564795e-1 1.14864e-1 1.1423293e-1 1.1423293e-1
4.9051195e-1 1.14864e-1 1.07664256e-1 1.07664256e-1
5.0537595e-1 1.14864e-1 1.01316434e-1 1.01316434e-1
5.2023994e-1 1.14864e-1 9.5189653e-2 9.5189653e-2
5.3510394e-1 1.14864e-1 8.928378e-2 8.928378e-2
5.4996794e-1 1.14864e-1 8.3598787e-2 8.3598787e-2
5.6483194e-1 1.14864e-1 7.8134685e-2 7.8134685e-2
5.7969594e-1 1.14864e-1 7.2891681e-2 7.2891681e-2
5.9455994e-1 1.14864e-1 6.7869629e-2 6.7869629e-2
6.0942393e-1 1.14864e-1 6.3068379e-2 6.3068379e-2
6.2428793e-1 1.14864e-1 5.848819e-2 5.848819e-2
6.3915193e-1 1.14864e-1 5.4128835e-2 5.4128835e-2
6.5401593e-1 1.14864e-1 4.9990416e-2 4.9990416e-2
6.6887993e-1 1.14864e-1 4.6073026e-2 4.6073026e-2
6.8374393e-1 1.14864e-1 4.237651e-2 4.237651e-2
6.9860793e-1 1.14864e-1 3.890092e-2 3.890092e-2
7.1347192e-1 1.14864e-1 3.5646301e-2 3.5646301e-2
7.2833592e-1 1.14864e-1 3.2612671e-2 3.2612671e-2
7.4319992e-1 1.14864e-1 2.9799861e-2 2.9799861e-2
7.5806392e-1 1.14864e-1 2.7208081e-2 2.7208081e-2
7.7292792e-1 1.14864e-1 2.4837231e-2 2.4837231e-2
7.8779192e-1 1.14864e-1 2.268733e-2 2.268733e-2
8.0265591e-1 1.14864e-1 2.075832e-2 2.075832e-2
8.1751991e-1 1.14864e-1 1.905023e-2 1.905023e-2
8.3238391e-1 1.14864e-1 1.756338e-2 1.756338e-2
8.4724791e-1 1.14864e-1 1.629713e-2 1.629713e-2
8.6211191e-1 1.14864e-1 1.52519e-2 1.52519e-2
8.769759e-1 1.14864e-1 1.442747e-2 1.442747e-2
8.918399e-1 1.14864e-1 1.382407e-2 1.382407e-2
9.067039e-1 1.14864e-1 1.34416e-2 1.34416e-2
9.215679e-1 1.14864e-1 1.328001e-2 1.328001e-2
9.364319e-1 1.14864e-1 1.333937e-2 1.333937e-2
9.512959e-1 1.14864e-1 1.361975e-2 1.361975e-2
9.661599e-1 1.14864e-1 1.412108e-2 1.412108e-2
9.810239e-1 1.14864e-1 1.484389e-2 1.484389e-2
9.958879e-1 1.14864e-1 1.578703e-2 1.578703e-2
1.01075189e0 1.14864e-1 1.6951201e-2 1.6951201e-2
1.02561589e0 1.14864e-1 1.833609e-2 1.833609e-2
1.04047989e0 1.14864e-1 1.994208e-2 1.994208e-2
1.05534389e0 1.14864e-1 2.176901e-2 2.176901e-2
1.07020789e0 1.14864e-1 2.3816821e-2 2.3816821e-2
1.08507188e0 1.14864e-1 2.6085571e-2 2.6085571e-2
1.09993588e0 1.14864e-1 2.8575351e-2 2.8575351e-2

0.0e0 1.216207e-1 4.429354e-1 4.429354e-1
1.4863998e-2 1.216207e-1 4.2929666e-1 4.2929666e-1
2.9727997e-2 1.216207e-1 4.1587889e-1 4.1587889e-1
4.4591995e-2 1.216207e-1 4.0268204e-1 4.0268204e-1
5.9455994e-2 1.216207e-1 3.8970612e-1 3.8970612e-1
7.4319992e-2 1.216207e-1 3.7695117e-1 3.7695117e-1
8.918399e-2 1.216207e-1 3.6441711e-1 3.6441711e-1
1.04047989e-1 1.216207e-1 3.5210397e-1 3.5210397e-1
1.18911987e-1 1.216207e-1 3.400118e-1 3.400118e-1
1.33775986e-1 1.216207e-1 3.2814066e-1 3.2814066e-1
1.4863998e-1 1.216207e-1 3.1649033e-1 3.1649033e-1
1.6350398e-1 1.216207e-1 3.0506099e-1 3.0506099e-1
1.7836798e-1 1.216207e-1 2.9385258e-1 2.9385258e-1
1.9323198e-1 1.216207e-1 2.8286511e-1 2.8286511e-1
2.0809598e-1 1.216207e-1 2.720986e-1 2.720986e-1
2.2295998e-1 1.216207e-1 2.61553e-1 2.61553e-1
2.3782397e-1 1.216207e-1 2.5122833e-1 2.5122833e-1
2.5268797e-1 1.216207e-1 2.4112462e-1 2.4112462e-1
2.6755197e-1 1.216207e-1 2.3124185e-1 2.3124185e-1
2.8241597e-1 1.216207e-1 2.2158002e-1 2.2158002e-1
2.9727997e-1 1.216207e-1 2.1213911e-1 2.1213911e-1
3.1214397e-1 1.216207e-1 2.0291917e-1 2.0291917e-1
3.2700797e-1 1.216207e-1 1.9392014e-1 1.9392014e-1
3.4187196e-1 1.216207e-1 1.8514206e-1 1.8514206e-1
3.5673596e-1 1.216207e-1 1.7658493e-1 1.7658493e-1
3.7159996e-1 1.216207e-1 1.6824878e-1 1.6824878e-1
3.8646396e-1 1.216207e-1 1.6013345e-1 1.6013345e-1
4.0132796e-1 1.216207e-1 1.5223912e-1 1.5223912e-1
4.1619196e-1 1.216207e-1 1.4456569e-1 1.4456569e-1
4.3105595e-1 1.216207e-1 1.3711327e-1 1.3711327e-1
4.4591995e-1 1.216207e-1 1.2988173e-1 1.2988173e-1
4.6078395e-1 1.216207e-1 1.2287115e-1 1.2287115e-1
4.7564795e-1 1.216207e-1 1.1608156e-1 1.1608156e-1
4.9051195e-1 1.216207e-1 1.09512874e-1 1.09512874e-1
5.0537595e-1 1.216207e-1 1.03165051e-1 1.03165051e-1
5.2023994e-1 1.216207e-1 9.703828e-2 9.703828e-2
5.3510394e-1 1.216207e-1 9.1132417e-2 9.1132417e-2
5.4996794e-1 1.216207e-1 8.5447444e-2 8.5447444e-2
5.6483194e-1 1.216207e-1 7.9983353e-2 7.9983353e-2
5.7969594e-1 1.216207e-1 7.4740396e-2 7.4740396e-2
5.9455994e-1 1.216207e-1 6.9718277e-2 6.9718277e-2
6.0942393e-1 1.216207e-1 6.4917036e-2 6.4917036e-2
6.2428793e-1 1.216207e-1 6.0336858e-2 6.0336858e-2
6.3915193e-1 1.216207e-1 5.5977492e-2 5.5977492e-2
6.5401593e-1 1.216207e-1 5.1839143e-2 5.1839143e-2
6.6887993e-1 1.216207e-1 4.7921692e-2 4.7921692e-2
6.8374393e-1 1.216207e-1 4.4225156e-2 4.4225156e-2
6.9860793e-1 1.216207e-1 4.0749606e-2 4.0749606e-2
7.1347192e-1 1.216207e-1 3.7494966e-2 3.7494966e-2
7.2833592e-1 1.216207e-1 3.4461336e-2 3.4461336e-2
7.4319992e-1 1.216207e-1 3.1648596e-2 3.1648596e-2
7.5806392e-1 1.216207e-1 2.9056746e-2 2.9056746e-2
7.7292792e-1 1.216207e-1 2.6685886e-2 2.6685886e-2
7.8779192e-1 1.216207e-1 2.4535995e-2 2.4535995e-2
8.0265591e-1 1.216207e-1 2.2606976e-2 2.2606976e-2
8.1751991e-1 1.216207e-1 2.0898895e-2 2.0898895e-2
8.3238391e-1 1.216207e-1 1.9412045e-2 1.9412045e-2
8.4724791e-1 1.216207e-1 1.8145795e-2 1.8145795e-2
8.6211191e-1 1.216207e-1 1.7100575e-2 1.7100575e-2
8.769759e-1 1.216207e-1 1.6276135e-2 1.6276135e-2
8.918399e-1 1.216207e-1 1.5672725e-2 1.5672725e-2
9.067039e-1 1.216207e-1 1.5290265e-2 1.5290265e-2
9.215679e-1 1.216207e-1 1.5128674e-2 1.5128674e-2
9.364319e-1 1.216207e-1 1.5188036e-2 1.5188036e-2
9.512959e-1 1.216207e-1 1.5468414e-2 1.5468414e-2
9.661599e-1 1.216207e-1 1.5969745e-2 1.5969745e-2
9.810239e-1 1.216207e-1 1.6692555e-2 1.6692555e-2
9.958879e-1 1.216207e-1 1.7635695e-2 1.7635695e-2
1.01075189e0 1.216207e-1 1.8799864e-2 1.8799864e-2
1.02561589e0 1.216207e-1 2.0184755e-2 2.0184755e-2
1.04047989e0 1.216207e-1 2.1790746e-2 2.1790746e-2
1.05534389e0 1.216207e-1 2.3617676e-2 2.3617676e-2
1.07020789e0 1.216207e-1 2.5665486e-2 2.5665486e-2
1.08507188e0 1.216207e-1 2.7934236e-2 2.7934236e-2
1.09993588e0 1.216207e-1 3.0424016e-2 3.0424016e-2

0.0e0 1.283774e-1 4.4486134e-1 4.4486134e-1
1.4863998e-2 1.283774e-1 4.3122255e-1 4.3122255e-1
2.9727997e-2 1.283774e-1 4.178049e-1 4.178049e-1
4.4591995e-2 1.283774e-1 4.0460799e-1 4.0460799e-1
5.9455994e-2 1.283774e-1 3.9163199e-1 3.9163199e-1
7.4319992e-2 1.283774e-1 3.788771e-1 3.788771e-1
8.918399e-2 1.283774e-1 3.6634308e-1 3.6634308e-1
1.04047989e-1 1.283774e-1 3.5402994e-1 3.5402994e-1
1.18911987e-1 1.283774e-1 3.4193773e-1 3.4193773e-1
1.33775986e-1 1.283774e-1 3.3006659e-1 3.3006659e-1
1.4863998e-1 1.283774e-1 3.1841628e-1 3.1841628e-1
1.6350398e-1 1.283774e-1 3.0698692e-1 3.0698692e-1
1.7836798e-1 1.283774e-1 2.9577855e-1 2.9577855e-1
1.9323198e-1 1.283774e-1 2.8479108e-1 2.8479108e-1
2.0809598e-1 1.283774e-1 2.7402454e-1 2.7402454e-1
2.2295998e-1 1.283774e-1 2.6347894e-1 2.6347894e-1
2.3782397e-1 1.283774e-1 2.5315428e-1 2.5315428e-1
2.5268797e-1 1.283774e-1 2.4305057e-1 2.4305057e-1
2.6755197e-1 1.283774e-1 2.331678e-1 2.331678e-1
2.8241597e-1 1.283774e-1 2.2350597e-1 2.2350597e-1
2.9727997e-1 1.283774e-1 2.1406508e-1 2.1406508e-1
3.1214397e-1 1.283774e-1 2.0484511e-1 2.0484511e-1
3.2700797e-1 1.283774e-1 1.958461e-1 1.958461e-1
3.4187196e-1 1.283774e-1 1.8706801e-1 1.8706801e-1
3.5673596e-1 1.283774e-1 1.785108e-1 1.785108e-1
3.7159996e-1 1.283774e-1 1.7017465e-1 1.7017465e-1
3.8646396e-1 1.283774e-1 1.620594e-1 1.620594e-1
4.0132796e-1 1.283774e-1 1.54165e-1 1.54165e-1
4.1619196e-1 1.283774e-1 1.4649162e-1 1.4649162e-1
4.3105595e-1 1.283774e-1 1.3903923e-1 1.3903923e-1
4.4591995e-1 1.283774e-1 1.3180766e-1 1.3180766e-1
4.6078395e-1 1.283774e-1 1.2479709e-1 1.2479709e-1
4.7564795e-1 1.283774e-1 1.1800752e-1 1.1800752e-1
4.9051195e-1 1.283774e-1 1.11438747e-1 1.11438747e-1
5.0537595e-1 1.283774e-1 1.05091016e-1 1.05091016e-1
5.2023994e-1 1.283774e-1 9.8964235e-2 9.8964235e-2
5.3510394e-1 1.283774e-1 9.3058301e-2 9.3058301e-2
5.4996794e-1 1.283774e-1 8.7373335e-2 8.7373335e-2
5.6483194e-1 1.283774e-1 8.1909389e-2 8.1909389e-2
5.7969594e-1 1.283774e-1 7.6666248e-2 7.6666248e-2
5.9455994e-1 1.283774e-1 7.1644177e-2 7.1644177e-2
6.0942393e-1 1.283774e-1 6.6843007e-2 6.6843007e-2
6.2428793e-1 1.283774e-1 6.2262679e-2 6.2262679e-2
6.3915193e-1 1.283774e-1 5.7903392e-2 5.7903392e-2
6.5401593e-1 1.283774e-1 5.3765044e-2 5.3765044e-2
6.6887993e-1 1.283774e-1 4.9847572e-2 4.9847572e-2
6.8374393e-1 1.283774e-1 4.6151047e-2 4.6151047e-2
6.9860793e-1 1.283774e-1 4.2675557e-2 4.2675557e-2
7.1347192e-1 1.283774e-1 3.9420836e-2 3.9420836e-2
7.2833592e-1 1.283774e-1 3.6387236e-2 3.6387236e-2
7.4319992e-1 1.283774e-1 3.3574496e-2 3.3574496e-2
7.5806392e-1 1.283774e-1 3.0982637e-2 3.0982637e-2
7.7292792e-1 1.283774e-1 2.8611786e-2 2.8611786e-2
7.8779192e-1 1.283774e-1 2.6461897e-2 2.6461897e-2
8.0265591e-1 1.283774e-1 2.4532866e-2 2.4532866e-2
8.1751991e-1 1.283774e-1 2.2824797e-2 2.2824797e-2
8.3238391e-1 1.283774e-1 2.1337737e-2 2.1337737e-2
8.4724791e-1 1.283774e-1 2.0071626e-2 2.0071626e-2
8.6211191e-1 1.283774e-1 1.9026396e-2 1.9026396e-2
8.769759e-1 1.283774e-1 1.8201965e-2 1.8201965e-2
8.918399e-1 1.283774e-1 1.7598557e-2 1.7598557e-2
9.067039e-1 1.283774e-1 1.7216096e-2 1.7216096e-2
9.215679e-1 1.283774e-1 1.7054506e-2 1.7054506e-2
9.364319e-1 1.283774e-1 1.7113857e-2 1.7113857e-2
9.512959e-1 1.283774e-1 1.7394235e-2 1.7394235e-2
9.661599e-1 1.283774e-1 1.7895566e-2 1.7895566e-2
9.810239e-1 1.283774e-1 1.8618376e-2 1.8618376e-2
9.958879e-1 1.283774e-1 1.9561526e-2 1.9561526e-2
1.01075189e0 1.283774e-1 2.0725696e-2 2.0725696e-2
1.02561589e0 1.283774e-1 2.2110576e-2 2.2110576e-2
1.04047989e0 1.283774e-1 2.3716566e-2 2.3716566e-2
1.05534389e0 1.283774e-1 2.5543506e-2 2.5543506e-2
1.07020789e0 1.283774e-1 2.7591307e-2 2.7591307e-2
1.08507188e0 1.283774e-1 2.9860066e-2 2.9860066e-2
1.09993588e0 1.283774e-1 3.2349837e-2 3.2349837e-2

0.0e0 1.351341e-1 4.4686002e-1 4.4686002e-1
1.4863998e-2 1.351341e-1 4.332213e-1 4.332213e-1
2.9727997e-2 1.351341e-1 4.1980351e-1 4.1980351e-1
4.4591995e-2 1.351341e-1 4.0660667e-1 4.0660667e-1
5.9455994e-2 1.351341e-1 3.9363074e-1 3.9363074e-1
7.4319992e-2 1.351341e-1 3.808758e-1 3.808758e-1
8.918399e-2 1.351341e-1 3.6834175e-1 3.6834175e-1
1.04047989e-1 1.351341e-1 3.5602866e-1 3.5602866e-1
1.18911987e-1 1.351341e-1 3.4393642e-1 3.4393642e-1
1.33775986e-1 1.351341e-1 3.3206528e-1 3.3206528e-1
1.4863998e-1 1.351341e-1 3.2041496e-1 3.2041496e-1
1.6350398e-1 1.351341e-1 3.0898561e-1 3.0898561e-1
1.7836798e-1 1.351341e-1 2.9777722e-1 2.9777722e-1
1.9323198e-1 1.351341e-1 2.8678975e-1 2.8678975e-1
2.0809598e-1 1.351341e-1 2.7602322e-1 2.7602322e-1
2.2295998e-1 1.351341e-1 2.6547763e-1 2.6547763e-1
2.3782397e-1 1.351341e-1 2.5515297e-1 2.5515297e-1
2.5268797e-1 1.351341e-1 2.4504926e-1 2.4504926e-1
2.6755197e-1 1.351341e-1 2.3516647e-1 2.3516647e-1
2.8241597e-1 1.351341e-1 2.2550465e-1 2.2550465e-1
2.9727997e-1 1.351341e-1 2.1606375e-1 2.1606375e-1
3.1214397e-1 1.351341e-1 2.068438e-1 2.068438e-1
3.2700797e-1 1.351341e-1 1.9784477e-1 1.9784477e-1
3.4187196e-1 1.351341e-1 1.8906668e-1 1.8906668e-1
3.5673596e-1 1.351341e-1 1.8050955e-1 1.8050955e-1
3.7159996e-1 1.351341e-1 1.721734e-1 1.721734e-1
3.8646396e-1 1.351341e-1 1.6405807e-1 1.6405807e-1
4.0132796e-1 1.351341e-1 1.5616374e-1 1.5616374e-1
4.1619196e-1 1.351341e-1 1.4849031e-1 1.4849031e-1
4.3105595e-1 1.351341e-1 1.410379e-1 1.410379e-1
4.4591995e-1 1.351341e-1 1.3380641e-1 1.3380641e-1
4.6078395e-1 1.351341e-1 1.2679578e-1 1.2679578e-1
4.7564795e-1 1.351341e-1 1.200062e-1 1.200062e-1
4.9051195e-1 1.351341e-1 1.134375e-1 1.134375e-1
5.0537595e-1 1.351341e-1 1.070897e-1 1.070897e-1
5.2023994e-1 1.351341e-1 1.00962909e-1 1.00962909e-1
5.3510394e-1 1.351341e-1 9.5057047e-2 9.5057047e-2
5.4996794e-1 1.351341e-1 8.937202e-2 8.937202e-2
5.6483194e-1 1.351341e-1 8.3908005e-2 8.3908005e-2
5.7969594e-1 1.351341e-1 7.8664973e-2 7.8664973e-2
5.9455994e-1 1.351341e-1 7.3642873e-2 7.3642873e-2
6.0942393e-1 1.351341e-1 6.8841612e-2 6.8841612e-2
6.2428793e-1 1.351341e-1 6.4261433e-2 6.4261433e-2
6.3915193e-1 1.351341e-1 5.9902068e-2 5.9902068e-2
6.5401593e-1 1.351341e-1 5.576366e-2 5.576366e-2
6.6887993e-1 1.351341e-1 5.1846268e-2 5.1846268e-2
6.8374393e-1 1.351341e-1 4.8149722e-2 4.8149722e-2
6.9860793e-1 1.351341e-1 4.4674182e-2 4.4674182e-2
7.1347192e-1 1.351341e-1 4.1419542e-2 4.1419542e-2
7.2833592e-1 1.351341e-1 3.8385922e-2 3.8385922e-2
7.4319992e-1 1.351341e-1 3.5573102e-2 3.5573102e-2
7.5806392e-1 1.351341e-1 3.2981322e-2 3.2981322e-2
7.7292792e-1 1.351341e-1 3.0610461e-2 3.0610461e-2
7.8779192e-1 1.351341e-1 2.8460512e-2 2.8460512e-2
8.0265591e-1 1.351341e-1 2.6531552e-2 2.6531552e-2
8.1751991e-1 1.351341e-1 2.4823473e-2 2.4823473e-2
8.3238391e-1 1.351341e-1 2.3336353e-2 2.3336353e-2
8.4724791e-1 1.351341e-1 2.2070232e-2 2.2070232e-2
8.6211191e-1 1.351341e-1 2.1025002e-2 2.1025002e-2
8.769759e-1 1.351341e-1 2.020057e-2 2.020057e-2
8.918399e-1 1.351341e-1 1.9597171e-2 1.9597171e-2
9.067039e-1 1.351341e-1 1.9214702e-2 1.9214702e-2
9.215679e-1 1.351341e-1 1.9053111e-2 1.9053111e-2
9.364319e-1 1.351341e-1 1.911316e-2 1.911316e-2
9.512959e-1 1.351341e-1 1.9393541e-2 1.9393541e-2
9.661599e-1 1.351341e-1 1.9894872e-2 1.9894872e-2
9.810239e-1 1.351341e-1 2.061699e-2 2.061699e-2
9.958879e-1 1.351341e-1 2.1560132e-2 2.1560132e-2
1.01075189e0 1.351341e-1 2.2724303e-2 2.2724303e-2
1.02561589e0 1.351341e-1 2.4109192e-2 2.4109192e-2
1.04047989e0 1.351341e-1 2.5715182e-2 2.5715182e-2
1.05534389e0 1.351341e-1 2.7542111e-2 2.7542111e-2
1.07020789e0 1.351341e-1 2.9589922e-2 2.9589922e-2
1.08507188e0 1.351341e-1 3.1859361e-2 3.1859361e-2
1.09993588e0 1.351341e-1 3.4349132e-2 3.4349132e-2

0.0e0 1.418908e-1 4.4892967e-1 4.4892967e-1
1.4863998e-2 1.418908e-1 4.3529086e-1 4.3529086e-1
2.9727997e-2 1.418908e-1 4.2187325e-1 4.2187325e-1
4.4591995e-2 1.418908e-1 4.086763e-1 4.086763e-1
5.9455994e-2 1.418908e-1 3.9570032e-1 3.9570032e-1
7.4319992e-2 1.418908e-1 3.8294551e-1 3.8294551e-1
8.918399e-2 1.418908e-1 3.7041139e-1 3.7041139e-1
1.04047989e-1 1.418908e-1 3.5809822e-1 3.5809822e-1
1.18911987e-1 1.418908e-1 3.4600606e-1 3.4600606e-1
1.33775986e-1 1.418908e-1 3.3413492e-1 3.3413492e-1
1.4863998e-1 1.418908e-1 3.2248459e-1 3.2248459e-1
1.6350398e-1 1.418908e-1 3.1105525e-1 3.1105525e-1
1.7836798e-1 1.418908e-1 2.9984686e-1 2.9984686e-1
1.9323198e-1 1.418908e-1 2.8885939e-1 2.8885939e-1
2.0809598e-1 1.418908e-1 2.7809286e-1 2.7809286e-1
2.2295998e-1 1.418908e-1 2.6754726e-1 2.6754726e-1
2.3782397e-1 1.418908e-1 2.5722263e-1 2.5722263e-1
2.5268797e-1 1.418908e-1 2.471189e-1 2.471189e-1
2.6755197e-1 1.418908e-1 2.3723613e-1 2.3723613e-1
2.8241597e-1 1.418908e-1 2.2757428e-1 2.2757428e-1
2.9727997e-1 1.418908e-1 2.1813339e-1 2.1813339e-1
3.1214397e-1 1.418908e-1 2.0891344e-1 2.0891344e-1
3.2700797e-1 1.418908e-1 1.9991441e-1 1.9991441e-1
3.4187196e-1 1.418908e-1 1.9113634e-1 1.9113634e-1
3.5673596e-1 1.418908e-1 1.8257913e-1 1.8257913e-1
3.7159996e-1 1.418908e-1 1.7424298e-1 1.7424298e-1
3.8646396e-1 1.418908e-1 1.6612773e-1 1.6612773e-1
4.0132796e-1 1.418908e-1 1.5823332e-1 1.5823332e-1
4.1619196e-1 1.418908e-1 1.5055995e-1 1.5055995e-1
4.3105595e-1 1.418908e-1 1.4310754e-1 1.4310754e-1
4.4591995e-1 1.418908e-1 1.3587599e-1 1.3587599e-1
4.6078395e-1 1.418908e-1 1.288654e-1 1.288654e-1
4.7564795e-1 1.418908e-1 1.2207584e-1 1.2207584e-1
4.9051195e-1 1.418908e-1 1.1550706e-1 1.1550706e-1
5.0537595e-1 1.418908e-1 1.09159337e-1 1.09159337e-1
5.2023994e-1 1.418908e-1 1.03032556e-1 1.03032556e-1
5.3510394e-1 1.418908e-1 9.7126613e-2 9.7126613e-2
5.4996794e-1 1.418908e-1 9.1441695e-2 9.1441695e-2
5.6483194e-1 1.418908e-1 8.5977672e-2 8.5977672e-2
5.7969594e-1 1.418908e-1 8.0734607e-2 8.0734607e-2
5.9455994e-1 1.418908e-1 7.5712538e-2 7.5712538e-2
6.0942393e-1 1.418908e-1 7.0911346e-2 7.0911346e-2
6.2428793e-1 1.418908e-1 6.6331038e-2 6.6331038e-2
6.3915193e-1 1.418908e-1 6.1971742e-2 6.1971742e-2
6.5401593e-1 1.418908e-1 5.7833403e-2 5.7833403e-2
6.6887993e-1 1.418908e-1 5.3915942e-2 5.3915942e-2
6.8374393e-1 1.418908e-1 5.0219406e-2 5.0219406e-2
6.9860793e-1 1.418908e-1 4.6743916e-2 4.6743916e-2
7.1347192e-1 1.418908e-1 4.3489197e-2 4.3489197e-2
7.2833592e-1 1.418908e-1 4.0455597e-2 4.0455597e-2
7.4319992e-1 1.418908e-1 3.7642856e-2 3.7642856e-2
7.5806392e-1 1.418908e-1 3.5050996e-2 3.5050996e-2
7.7292792e-1 1.418908e-1 3.2680147e-2 3.2680147e-2
7.8779192e-1 1.418908e-1 3.0530257e-2 3.0530257e-2
8.0265591e-1 1.418908e-1 2.8601227e-2 2.8601227e-2
8.1751991e-1 1.418908e-1 2.6893156e-2 2.6893156e-2
8.3238391e-1 1.418908e-1 2.5406096e-2 2.5406096e-2
8.4724791e-1 1.418908e-1 2.4139847e-2 2.4139847e-2
8.6211191e-1 1.418908e-1 2.3094617e-2 2.3094617e-2
8.769759e-1 1.418908e-1 2.2270186e-2 2.2270186e-2
8.918399e-1 1.418908e-1 2.1666777e-2 2.1666777e-2
9.067039e-1 1.418908e-1 2.1284315e-2 2.1284315e-2
9.215679e-1 1.418908e-1 2.1123416e-2 2.1123416e-2
9.364319e-1 1.418908e-1 2.1182765e-2 2.1182765e-2
9.512959e-1 1.418908e-1 2.1463147e-2 2.1463147e-2
9.661599e-1 1.418908e-1 2.1964476e-2 2.1964476e-2
9.810239e-1 1.418908e-1 2.2686597e-2 2.2686597e-2
9.958879e-1 1.418908e-1 2.3629747e-2 2.3629747e-2
1.01075189e0 1.418908e-1 2.4793916e-2 2.4793916e-2
1.02561589e0 1.418908e-1 2.6178796e-2 2.6178796e-2
1.04047989e0 1.418908e-1 2.7784796e-2 2.7784796e-2
1.05534389e0 1.418908e-1 2.9611726e-2 2.9611726e-2
1.07020789e0 1.418908e-1 3.1659526e-2 3.1659526e-2
1.08507188e0 1.418908e-1 3.3928966e-2 3.3928966e-2
1.09993588e0 1.418908e-1 3.6418747e-2 3.6418747e-2

0.0e0 1.4864749e-1 4.5106812e-1 4.5106812e-1
1.4863998e-2 1.4864749e-1 4.3742938e-1 4.3742938e-1
2.9727997e-2 1.4864749e-1 4.2401167e-1 4.2401167e-1
4.4591995e-2 1.4864749e-1 4.1081474e-1 4.1081474e-1
5.9455994e-2 1.4864749e-1 3.9783876e-1 3.9783876e-1
7.4319992e-2 1.4864749e-1 3.8508395e-1 3.8508395e-1
8.918399e-2 1.4864749e-1 3.7254984e-1 3.7254984e-1
1.04047989e-1 1.4864749e-1 3.6023666e-1 3.6023666e-1
1.18911987e-1 1.4864749e-1 3.481445e-1 3.481445e-1
1.33775986e-1 1.4864749e-1 3.3627336e-1 3.3627336e-1
1.4863998e-1 1.4864749e-1 3.2462303e-1 3.2462303e-1
1.6350398e-1 1.4864749e-1 3.131937e-1 3.131937e-1
1.7836798e-1 1.4864749e-1 3.0198529e-1 3.0198529e-1
1.9323198e-1 1.4864749e-1 2.9099783e-1 2.9099783e-1
2.0809598e-1 1.4864749e-1 2.8023131e-1 2.8023131e-1
2.2295998e-1 1.4864749e-1 2.696857e-1 2.696857e-1
2.3782397e-1 1.4864749e-1 2.5936107e-1 2.5936107e-1
2.5268797e-1 1.4864749e-1 2.4925734e-1 2.4925734e-1
2.6755197e-1 1.4864749e-1 2.3937457e-1 2.3937457e-1
2.8241597e-1 1.4864749e-1 2.2971272e-1 2.2971272e-1
2.9727997e-1 1.4864749e-1 2.2027184e-1 2.2027184e-1
3.1214397e-1 1.4864749e-1 2.1105188e-1 2.1105188e-1
3.2700797e-1 1.4864749e-1 2.0205286e-1 2.0205286e-1
3.4187196e-1 1.4864749e-1 1.9327478e-1 1.9327478e-1
3.5673596e-1 1.4864749e-1 1.8471758e-1 1.8471758e-1
3.7159996e-1 1.4864749e-1 1.7638142e-1 1.7638142e-1
3.8646396e-1 1.4864749e-1 1.6826617e-1 1.6826617e-1
4.0132796e-1 1.4864749e-1 1.6037178e-1 1.6037178e-1
4.1619196e-1 1.4864749e-1 1.526984e-1 1.526984e-1
4.3105595e-1 1.4864749e-1 1.4524599e-1 1.4524599e-1
4.4591995e-1 1.4864749e-1 1.3801442e-1 1.3801442e-1
4.6078395e-1 1.4864749e-1 1.3100388e-1 1.3100388e-1
4.7564795e-1 1.4864749e-1 1.2421428e-1 1.2421428e-1
4.9051195e-1 1.4864749e-1 1.1764554e-1 1.1764554e-1
5.0537595e-1 1.4864749e-1 1.1129778e-1 1.1129778e-1
5.2023994e-1 1.4864749e-1 1.05171002e-1 1.05171002e-1
5.3510394e-1 1.4864749e-1 9.926514e-2 9.926514e-2
5.4996794e-1 1.4864749e-1 9.3580151e-2 9.3580151e-2
5.6483194e-1 1.4864749e-1 8.811612e-2 8.811612e-2
5.7969594e-1 1.4864749e-1 8.2873055e-2 8.2873055e-2
5.9455994e-1 1.4864749e-1 7.7850983e-2 7.7850983e-2
6.0942393e-1 1.4864749e-1 7.3049805e-2 7.3049805e-2
6.2428793e-1 1.4864749e-1 6.8469484e-2 6.8469484e-2
6.3915193e-1 1.4864749e-1 6.4110199e-2 6.4110199e-2
6.5401593e-1 1.4864749e-1 5.997184e-2 5.997184e-2
6.6887993e-1 1.4864749e-1 5.605438e-2 5.605438e-2
6.8374393e-1 1.4864749e-1 5.2357852e-2 5.2357852e-2
6.9860793e-1 1.4864749e-1 4.888237e-2 4.888237e-2
7.1347192e-1 1.4864749e-1 4.562766e-2 4.562766e-2
7.2833592e-1 1.4864749e-1 4.259406e-2 4.259406e-2
7.4319992e-1 1.4864749e-1 3.9781299e-2 3.9781299e-2
7.5806392e-1 1.4864749e-1 3.718944e-2 3.718944e-2
7.7292792e-1 1.4864749e-1 3.481859e-2 3.481859e-2
7.8779192e-1 1.4864749e-1 3.26687e-2 3.26687e-2
8.0265591e-1 1.4864749e-1 3.073969e-2 3.073969e-2
8.1751991e-1 1.4864749e-1 2.90316e-2 2.90316e-2
8.3238391e-1 1.4864749e-1 2.754448e-2 2.754448e-2
8.4724791e-1 1.4864749e-1 2.627829e-2 2.627829e-2
8.6211191e-1 1.4864749e-1 2.523306e-2 2.523306e-2
8.769759e-1 1.4864749e-1 2.4408629e-2 2.4408629e-2
8.918399e-1 1.4864749e-1 2.380522e-2 2.380522e-2
9.067039e-1 1.4864749e-1 2.342276e-2 2.342276e-2
9.215679e-1 1.4864749e-1 2.3261859e-2 2.3261859e-2
9.364319e-1 1.4864749e-1 2.332121e-2 2.332121e-2
9.512959e-1 1.4864749e-1 2.3601599e-2 2.3601599e-2
9.661599e-1 1.4864749e-1 2.4102919e-2 2.4102919e-2
9.810239e-1 1.4864749e-1 2.482504e-2 2.482504e-2
9.958879e-1 1.4864749e-1 2.576819e-2 2.576819e-2
1.01075189e0 1.4864749e-1 2.693236e-2 2.693236e-2
1.02561589e0 1.4864749e-1 2.831725e-2 2.831725e-2
1.04047989e0 1.4864749e-1 2.992323e-2 2.992323e-2
1.05534389e0 1.4864749e-1 3.175017e-2 3.175017e-2
1.07020789e0 1.4864749e-1 3.3797969e-2 3.3797969e-2
1.08507188e0 1.4864749e-1 3.6067409e-2 3.6067409e-2
1.09993588e0 1.4864749e-1 3.855719e-2 3.855719e-2

0.0e0 1.5540419e-1 4.5327196e-1 4.5327196e-1
1.4863998e-2 1.5540419e-1 4.3963315e-1 4.3963315e-1
2.9727997e-2 1.5540419e-1 4.2621545e-1 4.2621545e-1
4.4591995e-2 1.5540419e-1 4.130186e-1 4.130186e-1
5.9455994e-2 1.5540419e-1 4.0004262e-1 4.0004262e-1
7.4319992e-2 1.5540419e-1 3.8728773e-1 3.8728773e-1
8.918399e-2 1.5540419e-1 3.7475368e-1 3.7475368e-1
1.04047989e-1 1.5540419e-1 3.624405e-1 3.624405e-1
1.18911987e-1 1.5540419e-1 3.5034836e-1 3.5034836e-1
1.33775986e-1 1.5540419e-1 3.384772e-1 3.384772e-1
1.4863998e-1 1.5540419e-1 3.2682687e-1 3.2682687e-1
1.6350398e-1 1.5540419e-1 3.1539754e-1 3.1539754e-1
1.7836798e-1 1.5540419e-1 3.0418913e-1 3.0418913e-1
1.9323198e-1 1.5540419e-1 2.9320168e-1 2.9320168e-1
2.0809598e-1 1.5540419e-1 2.8243515e-1 2.8243515e-1
2.2295998e-1 1.5540419e-1 2.7188956e-1 2.7188956e-1
2.3782397e-1 1.5540419e-1 2.6156491e-1 2.6156491e-1
2.5268797e-1 1.5540419e-1 2.5146118e-1 2.5146118e-1
2.6755197e-1 1.5540419e-1 2.4157841e-1 2.4157841e-1
2.8241597e-1 1.5540419e-1 2.3191658e-1 2.3191658e-1
2.9727997e-1 1.5540419e-1 2.2247568e-1 2.2247568e-1
3.1214397e-1 1.5540419e-1 2.1325574e-1 2.1325574e-1
3.2700797e-1 1.5540419e-1 2.042567e-1 2.042567e-1
3.4187196e-1 1.5540419e-1 1.9547862e-1 1.9547862e-1
3.5673596e-1 1.5540419e-1 1.8692142e-1 1.8692142e-1
3.7159996e-1 1.5540419e-1 1.7858527e-1 1.7858527e-1
3.8646396e-1 1.5540419e-1 1.7047002e-1 1.7047002e-1
4.0132796e-1 1.5540419e-1 1.6257562e-1 1.6257562e-1
4.1619196e-1 1.5540419e-1 1.5490224e-1 1.5490224e-1
4.3105595e-1 1.5540419e-1 1.4744983e-1 1.4744983e-1
4.4591995e-1 1.5540419e-1 1.4021826e-1 1.4021826e-1
4.6078395e-1 1.5540419e-1 1.332077e-1 1.332077e-1
4.7564795e-1 1.5540419e-1 1.2641814e-1 1.2641814e-1
4.9051195e-1 1.5540419e-1 1.1984938e-1 1.1984938e-1
5.0537595e-1 1.5540419e-1 1.1350162e-1 1.1350162e-1
5.2023994e-1 1.5540419e-1 1.07374837e-1 1.07374837e-1
5.3510394e-1 1.5540419e-1 1.01468904e-1 1.01468904e-1
5.4996794e-1 1.5540419e-1 9.5783981e-2 9.5783981e-2
5.6483194e-1 1.5540419e-1 9.0319965e-2 9.0319965e-2
5.7969594e-1 1.5540419e-1 8.5076874e-2 8.5076874e-2
5.9455994e-1 1.5540419e-1 8.0054813e-2 8.0054813e-2
6.0942393e-1 1.5540419e-1 7.5253554e-2 7.5253554e-2
6.2428793e-1 1.5540419e-1 7.0673314e-2 7.0673314e-2
6.3915193e-1 1.5540419e-1 6.6314027e-2 6.6314027e-2
6.5401593e-1 1.5540419e-1 6.217561e-2 6.217561e-2
6.6887993e-1 1.5540419e-1 5.8258209e-2 5.8258209e-2
6.8374393e-1 1.5540419e-1 5.4561673e-2 5.4561673e-2
6.9860793e-1 1.5540419e-1 5.1086101e-2 5.1086101e-2
7.1347192e-1 1.5540419e-1 4.7831482e-2 4.7831482e-2
7.2833592e-1 1.5540419e-1 4.4797871e-2 4.4797871e-2
7.4319992e-1 1.5540419e-1 4.1985062e-2 4.1985062e-2
7.5806392e-1 1.5540419e-1 3.9393262e-2 3.9393262e-2
7.7292792e-1 1.5540419e-1 3.7022432e-2 3.7022432e-2
7.8779192e-1 1.5540419e-1 3.4872452e-2 3.4872452e-2
8.0265591e-1 1.5540419e-1 3.2943512e-2 3.2943512e-2
8.1751991e-1 1.5540419e-1 3.1235431e-2 3.1235431e-2
8.3238391e-1 1.5540419e-1 2.9748302e-2 2.9748302e-2
8.4724791e-1 1.5540419e-1 2.8482121e-2 2.8482121e-2
8.6211191e-1 1.5540419e-1 2.7436832e-2 2.7436832e-2
8.769759e-1 1.5540419e-1 2.6612401e-2 2.6612401e-2
8.918399e-1 1.5540419e-1 2.6008992e-2 2.6008992e-2
9.067039e-1 1.5540419e-1 2.5626521e-2 2.5626521e-2
9.215679e-1 1.5540419e-1 2.5465622e-2 2.5465622e-2
9.364319e-1 1.5540419e-1 2.5524982e-2 2.5524982e-2
9.512959e-1 1.5540419e-1 2.5805362e-2 2.5805362e-2
9.661599e-1 1.5540419e-1 2.6306682e-2 2.6306682e-2
9.810239e-1 1.5540419e-1 2.7028801e-2 2.7028801e-2
9.958879e-1 1.5540419e-1 2.7971951e-2 2.7971951e-2
1.01075189e0 1.5540419e-1 2.9136122e-2 2.9136122e-2
1.02561589e0 1.5540419e-1 3.0521011e-2 3.0521011e-2
1.04047989e0 1.5540419e-1 3.2127002e-2 3.2127002e-2
1.05534389e0 1.5540419e-1 3.3953932e-2 3.3953932e-2
1.07020789e0 1.5540419e-1 3.6002422e-2 3.6002422e-2
1.08507188e0 1.5540419e-1 3.8271182e-2 3.8271182e-2
1.09993588e0 1.5540419e-1 4.0760951e-2 4.0760951e-2

0.0e0 1.6216089e-1 4.5554137e-1 4.5554137e-1
1.4863998e-2 1.6216089e-1 4.4190257e-1 4.4190257e-1
2.9727997e-2 1.6216089e-1 4.2848486e-1 4.2848486e-1
4.4591995e-2 1.6216089e-1 4.1528801e-1 4.1528801e-1
5.9455994e-2 1.6216089e-1 4.0231201e-1 4.0231201e-1
7.4319992e-2 1.6216089e-1 3.8955713e-1 3.8955713e-1
8.918399e-2 1.6216089e-1 3.770231e-1 3.770231e-1
1.04047989e-1 1.6216089e-1 3.6470993e-1 3.6470993e-1
1.18911987e-1 1.6216089e-1 3.5261775e-1 3.5261775e-1
1.33775986e-1 1.6216089e-1 3.4074658e-1 3.4074658e-1
1.4863998e-1 1.6216089e-1 3.2909627e-1 3.2909627e-1
1.6350398e-1 1.6216089e-1 3.1766693e-1 3.1766693e-1
1.7836798e-1 1.6216089e-1 3.0645853e-1 3.0645853e-1
1.9323198e-1 1.6216089e-1 2.9547105e-1 2.9547105e-1
2.0809598e-1 1.6216089e-1 2.8470454e-1 2.8470454e-1
2.2295998e-1 1.6216089e-1 2.7415895e-1 2.7415895e-1
2.3782397e-1 1.6216089e-1 2.6383429e-1 2.6383429e-1
2.5268797e-1 1.6216089e-1 2.5373059e-1 2.5373059e-1
2.6755197e-1 1.6216089e-1 2.4384782e-1 2.4384782e-1
2.8241597e-1 1.6216089e-1 2.3418597e-1 2.3418597e-1
2.9727997e-1 1.6216089e-1 2.2474509e-1 2.2474509e-1
3.1214397e-1 1.6216089e-1 2.1552513e-1 2.1552513e-1
3.2700797e-1 1.6216089e-1 2.0652605e-1 2.0652605e-1
3.4187196e-1 1.6216089e-1 1.9774797e-1 1.9774797e-1
3.5673596e-1 1.6216089e-1 1.8919083e-1 1.8919083e-1
3.7159996e-1 1.6216089e-1 1.8085468e-1 1.8085468e-1
3.8646396e-1 1.6216089e-1 1.7273943e-1 1.7273943e-1
4.0132796e-1 1.6216089e-1 1.6484503e-1 1.6484503e-1
4.1619196e-1 1.6216089e-1 1.5717165e-1 1.5717165e-1
4.3105595e-1 1.6216089e-1 1.4971925e-1 1.4971925e-1
4.4591995e-1 1.6216089e-1 1.4248769e-1 1.4248769e-1
4.6078395e-1 1.6216089e-1 1.3547713e-1 1.3547713e-1
4.7564795e-1 1.6216089e-1 1.2868755e-1 1.2868755e-1
4.9051195e-1 1.6216089e-1 1.2211879e-1 1.2211879e-1
5.0537595e-1 1.6216089e-1 1.1577103e-1 1.1577103e-1
5.2023994e-1 1.6216089e-1 1.0964425e-1 1.0964425e-1
5.3510394e-1 1.6216089e-1 1.03738318e-1 1.03738318e-1
5.4996794e-1 1.6216089e-1 9.8053395e-2 9.8053395e-2
5.6483194e-1 1.6216089e-1 9.2589326e-2 9.2589326e-2
5.7969594e-1 1.6216089e-1 8.734631e-2 8.734631e-2
5.9455994e-1 1.6216089e-1 8.232425e-2 8.232425e-2
6.0942393e-1 1.6216089e-1 7.7523001e-2 7.7523001e-2
6.2428793e-1 1.6216089e-1 7.294275e-2 7.294275e-2
6.3915193e-1 1.6216089e-1 6.8583466e-2 6.8583466e-2
6.5401593e-1 1.6216089e-1 6.4445056e-2 6.4445056e-2
6.6887993e-1 1.6216089e-1 6.0527646e-2 6.0527646e-2
6.8374393e-1 1.6216089e-1 5.6831119e-2 5.6831119e-2
6.9860793e-1 1.6216089e-1 5.335554e-2 5.335554e-2
7.1347192e-1 1.6216089e-1 5.0100922e-2 5.0100922e-2
7.2833592e-1 1.6216089e-1 4.7067291e-2 4.7067291e-2
7.4319992e-1 1.6216089e-1 4.4254501e-2 4.4254501e-2
7.5806392e-1 1.6216089e-1 4.1662701e-2 4.1662701e-2
7.7292792e-1 1.6216089e-1 3.9291852e-2 3.9291852e-2
7.8779192e-1 1.6216089e-1 3.7141891e-2 3.7141891e-2
8.0265591e-1 1.6216089e-1 3.5212952e-2 3.5212952e-2
8.1751991e-1 1.6216089e-1 3.350487e-2 3.350487e-2
8.3238391e-1 1.6216089e-1 3.2017741e-2 3.2017741e-2
8.4724791e-1 1.6216089e-1 3.0751561e-2 3.0751561e-2
8.6211191e-1 1.6216089e-1 2.970619e-2 2.970619e-2
8.769759e-1 1.6216089e-1 2.8881761e-2 2.8881761e-2
8.918399e-1 1.6216089e-1 2.8278351e-2 2.8278351e-2
9.067039e-1 1.6216089e-1 2.7896571e-2 2.7896571e-2
9.215679e-1 1.6216089e-1 2.7734981e-2 2.7734981e-2
9.364319e-1 1.6216089e-1 2.779434e-2 2.779434e-2
9.512959e-1 1.6216089e-1 2.8074721e-2 2.8074721e-2
9.661599e-1 1.6216089e-1 2.8576051e-2 2.8576051e-2
9.810239e-1 1.6216089e-1 2.929817e-2 2.929817e-2
9.958879e-1 1.6216089e-1 3.0241321e-2 3.0241321e-2
1.01075189e0 1.6216089e-1 3.1405492e-2 3.1405492e-2
1.02561589e0 1.6216089e-1 3.2790372e-2 3.2790372e-2
1.04047989e0 1.6216089e-1 3.439705e-2 3.439705e-2
1.05534389e0 1.6216089e-1 3.6223302e-2 3.6223302e-2
1.07020789e0 1.6216089e-1 3.8271791e-2 3.8271791e-2
1.08507188e0 1.6216089e-1 4.0540541e-2 4.0540541e-2
1.09993588e0 1.6216089e-1 4.303032e-2 4.303032e-2

0.0e0 1.6891759e-1 4.5787236e-1 4.5787236e-1
1.4863998e-2 1.6891759e-1 4.4423363e-1 4.4423363e-1
2.9727997e-2 1.6891759e-1 4.3081592e-1 4.3081592e-1
4.4591995e-2 1.6891759e-1 4.17619e-1 4.17619e-1
5.9455994e-2 1.6891759e-1 4.0464308e-1 4.0464308e-1
7.4319992e-2 1.6891759e-1 3.918882e-1 3.918882e-1
8.918399e-2 1.6891759e-1 3.793541e-1 3.793541e-1
1.04047989e-1 1.6891759e-1 3.6704099e-1 3.6704099e-1
1.18911987e-1 1.6891759e-1 3.5494875e-1 3.5494875e-1
1.33775986e-1 1.6891759e-1 3.4307762e-1 3.4307762e-1
1.4863998e-1 1.6891759e-1 3.3142732e-1 3.3142732e-1
1.6350398e-1 1.6891759e-1 3.1999797e-1 3.1999797e-1
1.7836798e-1 1.6891759e-1 3.0878957e-1 3.0878957e-1
1.9323198e-1 1.6891759e-1 2.9780208e-1 2.9780208e-1
2.0809598e-1 1.6891759e-1 2.8703558e-1 2.8703558e-1
2.2295998e-1 1.6891759e-1 2.7648999e-1 2.7648999e-1
2.3782397e-1 1.6891759e-1 2.6616533e-1 2.6616533e-1
2.5268797e-1 1.6891759e-1 2.5606163e-1 2.5606163e-1
2.6755197e-1 1.6891759e-1 2.4617882e-1 2.4617882e-1
2.8241597e-1 1.6891759e-1 2.3651698e-1 2.3651698e-1
2.9727997e-1 1.6891759e-1 2.270761e-1 2.270761e-1
3.1214397e-1 1.6891759e-1 2.1785612e-1 2.1785612e-1
3.2700797e-1 1.6891759e-1 2.0885712e-1 2.0885712e-1
3.4187196e-1 1.6891759e-1 2.0007903e-1 2.0007903e-1
3.5673596e-1 1.6891759e-1 1.9152188e-1 1.9152188e-1
3.7159996e-1 1.6891759e-1 1.8318573e-1 1.8318573e-1
3.8646396e-1 1.6891759e-1 1.750704e-1 1.750704e-1
4.0132796e-1 1.6891759e-1 1.6717609e-1 1.6717609e-1
4.1619196e-1 1.6891759e-1 1.5950264e-1 1.5950264e-1
4.3105595e-1 1.6891759e-1 1.5205025e-1 1.5205025e-1
4.4591995e-1 1.6891759e-1 1.4481874e-1 1.4481874e-1
4.6078395e-1 1.6891759e-1 1.3780812e-1 1.3780812e-1
4.7564795e-1 1.6891759e-1 1.3101852e-1 1.3101852e-1
4.9051195e-1 1.6891759e-1 1.2444984e-1 1.2444984e-1
5.0537595e-1 1.6891759e-1 1.1810204e-1 1.1810204e-1
5.2023994e-1 1.6891759e-1 1.1197525e-1 1.1197525e-1
5.3510394e-1 1.6891759e-1 1.06069376e-1 1.06069376e-1
5.4996794e-1 1.6891759e-1 1.00384372e-1 1.00384372e-1
5.6483194e-1 1.6891759e-1 9.4920383e-2 9.4920383e-2
5.7969594e-1 1.6891759e-1 8.9677368e-2 8.9677368e-2
5.9455994e-1 1.6891759e-1 8.4655247e-2 8.4655247e-2
6.0942393e-1 1.6891759e-1 7.9854047e-2 7.9854047e-2
6.2428793e-1 1.6891759e-1 7.5273808e-2 7.5273808e-2
6.3915193e-1 1.6891759e-1 7.0914442e-2 7.0914442e-2
6.5401593e-1 1.6891759e-1 6.6776105e-2 6.6776105e-2
6.6887993e-1 1.6891759e-1 6.2858643e-2 6.2858643e-2
6.8374393e-1 1.6891759e-1 5.9162106e-2 5.9162106e-2
6.9860793e-1 1.6891759e-1 5.5686607e-2 5.5686607e-2
7.1347192e-1 1.6891759e-1 5.2431917e-2 5.2431917e-2
7.2833592e-1 1.6891759e-1 4.9398308e-2 4.9398308e-2
7.4319992e-1 1.6891759e-1 4.6585558e-2 4.6585558e-2
7.5806392e-1 1.6891759e-1 4.3993697e-2 4.3993697e-2
7.7292792e-1 1.6891759e-1 4.1622847e-2 4.1622847e-2
7.8779192e-1 1.6891759e-1 3.9472948e-2 3.9472948e-2
8.0265591e-1 1.6891759e-1 3.7543947e-2 3.7543947e-2
8.1751991e-1 1.6891759e-1 3.5835847e-2 3.5835847e-2
8.3238391e-1 1.6891759e-1 3.4348807e-2 3.4348807e-2
8.4724791e-1 1.6891759e-1 3.3082547e-2 3.3082547e-2
8.6211191e-1 1.6891759e-1 3.2037398e-2 3.2037398e-2
8.769759e-1 1.6891759e-1 3.1212758e-2 3.1212758e-2
8.918399e-1 1.6891759e-1 3.0610027e-2 3.0610027e-2
9.067039e-1 1.6891759e-1 3.0227567e-2 3.0227567e-2
9.215679e-1 1.6891759e-1 3.0065977e-2 3.0065977e-2
9.364319e-1 1.6891759e-1 3.0125337e-2 3.0125337e-2
9.512959e-1 1.6891759e-1 3.0405717e-2 3.0405717e-2
9.661599e-1 1.6891759e-1 3.0907047e-2 3.0907047e-2
9.810239e-1 1.6891759e-1 3.1629167e-2 3.1629167e-2
9.958879e-1 1.6891759e-1 3.2572307e-2 3.2572307e-2
1.01075189e0 1.6891759e-1 3.3736478e-2 3.3736478e-2
1.02561589e0 1.6891759e-1 3.5122057e-2 3.5122057e-2
1.04047989e0 1.6891759e-1 3.6728047e-2 3.6728047e-2
1.05534389e0 1.6891759e-1 3.8554977e-2 3.8554977e-2
1.07020789e0 1.6891759e-1 4.0602788e-2 4.0602788e-2
1.08507188e0 1.6891759e-1 4.2871538e-2 4.2871538e-2
1.09993588e0 1.6891759e-1 4.5361307e-2 4.5361307e-2

0.0e0 1.756743e-1 4.6026677e-1 4.6026677e-1
1.4863998e-2 1.756743e-1 4.4662804e-1 4.4662804e-1
2.9727997e-2 1.756743e-1 4.3321033e-1 4.3321033e-1
4.4591995e-2 1.756743e-1 4.2001341e-1 4.2001341e-1
5.9455994e-2 1.756743e-1 4.0703748e-1 4.0703748e-1
7.4319992e-2 1.756743e-1 3.942826e-1 3.942826e-1
8.918399e-2 1.756743e-1 3.8174849e-1 3.8174849e-1
1.04047989e-1 1.756743e-1 3.694354e-1 3.694354e-1
1.18911987e-1 1.756743e-1 3.5734315e-1 3.5734315e-1
1.33775986e-1 1.756743e-1 3.4547202e-1 3.4547202e-1
1.4863998e-1 1.756743e-1 3.338217e-1 3.338217e-1
1.6350398e-1 1.756743e-1 3.2239235e-1 3.2239235e-1
1.7836798e-1 1.756743e-1 3.1118396e-1 3.1118396e-1
1.9323198e-1 1.756743e-1 3.0019647e-1 3.0019647e-1
2.0809598e-1 1.756743e-1 2.8942996e-1 2.8942996e-1
2.2295998e-1 1.756743e-1 2.7888438e-1 2.7888438e-1
2.3782397e-1 1.756743e-1 2.6855972e-1 2.6855972e-1
2.5268797e-1 1.756743e-1 2.5845601e-1 2.5845601e-1
2.6755197e-1 1.756743e-1 2.4857321e-1 2.4857321e-1
2.8241597e-1 1.756743e-1 2.3891139e-1 2.3891139e-1
2.9727997e-1 1.756743e-1 2.2947049e-1 2.2947049e-1
3.1214397e-1 1.756743e-1 2.2025053e-1 2.2025053e-1
3.2700797e-1 1.756743e-1 2.1125151e-1 2.1125151e-1
3.4187196e-1 1.756743e-1 2.0247343e-1 2.0247343e-1
3.5673596e-1 1.756743e-1 1.9391629e-1 1.9391629e-1
3.7159996e-1 1.756743e-1 1.8558014e-1 1.8558014e-1
3.8646396e-1 1.756743e-1 1.7746481e-1 1.7746481e-1
4.0132796e-1 1.756743e-1 1.695705e-1 1.695705e-1
4.1619196e-1 1.756743e-1 1.6189703e-1 1.6189703e-1
4.3105595e-1 1.756743e-1 1.5444464e-1 1.5444464e-1
4.4591995e-1 1.756743e-1 1.4721315e-1 1.4721315e-1
4.6078395e-1 1.756743e-1 1.4020251e-1 1.4020251e-1
4.7564795e-1 1.756743e-1 1.3341293e-1 1.3341293e-1
4.9051195e-1 1.756743e-1 1.2684425e-1 1.2684425e-1
5.0537595e-1 1.756743e-1 1.2049643e-1 1.2049643e-1
5.2023994e-1 1.756743e-1 1.1436966e-1 1.1436966e-1
5.3510394e-1 1.756743e-1 1.08463782e-1 1.08463782e-1
5.4996794e-1 1.756743e-1 1.02778789e-1 1.02778789e-1
5.6483194e-1 1.756743e-1 9.7314815e-2 9.7314815e-2
5.7969594e-1 1.756743e-1 9.2071744e-2 9.2071744e-2
5.9455994e-1 1.756743e-1 8.7049603e-2 8.7049603e-2
6.0942393e-1 1.756743e-1 8.2248433e-2 8.2248433e-2
6.2428793e-1 1.756743e-1 7.7668185e-2 7.7668185e-2
6.3915193e-1 1.756743e-1 7.3308818e-2 7.3308818e-2
6.5401593e-1 1.756743e-1 6.9170491e-2 6.9170491e-2
6.6887993e-1 1.756743e-1 6.5253e-2 6.5253e-2
6.8374393e-1 1.756743e-1 6.1556493e-2 6.1556493e-2
6.9860793e-1 1.756743e-1 5.8080978e-2 5.8080978e-2
7.1347192e-1 1.756743e-1 5.4826299e-2 5.4826299e-2
7.2833592e-1 1.756743e-1 5.1792668e-2 5.1792668e-2
7.4319992e-1 1.756743e-1 4.8979938e-2 4.8979938e-2
7.5806392e-1 1.756743e-1 4.6388058e-2 4.6388058e-2
7.7292792e-1 1.756743e-1 4.4017229e-2 4.4017229e-2
7.8779192e-1 1.756743e-1 4.1867328e-2 4.1867328e-2
8.0265591e-1 1.756743e-1 3.9938309e-2 3.9938309e-2
8.1751991e-1 1.756743e-1 3.8230228e-2 3.8230228e-2
8.3238391e-1 1.756743e-1 3.6743178e-2 3.6743178e-2
8.4724791e-1 1.756743e-1 3.5476929e-2 3.5476929e-2
8.6211191e-1 1.756743e-1 3.4431758e-2 3.4431758e-2
8.769759e-1 1.756743e-1 3.3607738e-2 3.3607738e-2
8.918399e-1 1.756743e-1 3.3004338e-2 3.3004338e-2
9.067039e-1 1.756743e-1 3.2621867e-2 3.2621867e-2
9.215679e-1 1.756743e-1 3.2460278e-2 3.2460278e-2
9.364319e-1 1.756743e-1 3.2519638e-2 3.2519638e-2
9.512959e-1 1.756743e-1 3.2800018e-2 3.2800018e-2
9.661599e-1 1.756743e-1 3.3301349e-2 3.3301349e-2
9.810239e-1 1.756743e-1 3.4023468e-2 3.4023468e-2
9.958879e-1 1.756743e-1 3.4966618e-2 3.4966618e-2
1.01075189e0 1.756743e-1 3.6130779e-2 3.6130779e-2
1.02561589e0 1.756743e-1 3.7516357e-2 3.7516357e-2
1.04047989e0 1.756743e-1 3.9122348e-2 3.9122348e-2
1.05534389e0 1.756743e-1 4.0949278e-2 4.0949278e-2
1.07020789e0 1.756743e-1 4.2997089e-2 4.2997089e-2
1.08507188e0 1.756743e-1 4.5265839e-2 4.5265839e-2
1.09993588e0 1.756743e-1 4.7755618e-2 4.7755618e-2

0.0e0 1.82431e-1 4.6272144e-1 4.6272144e-1
1.4863998e-2 1.82431e-1 4.4908264e-1 4.4908264e-1
2.9727997e-2 1.82431e-1 4.3566493e-1 4.3566493e-1
4.4591995e-2 1.82431e-1 4.2246808e-1 4.2246808e-1
5.9455994e-2 1.82431e-1 4.0949208e-1 4.0949208e-1
7.4319992e-2 1.82431e-1 3.967372e-1 3.967372e-1
8.918399e-2 1.82431e-1 3.8420317e-1 3.8420317e-1
1.04047989e-1 1.82431e-1 3.7189e-1 3.7189e-1
1.18911987e-1 1.82431e-1 3.5979782e-1 3.5979782e-1
1.33775986e-1 1.82431e-1 3.4792668e-1 3.4792668e-1
1.4863998e-1 1.82431e-1 3.3627635e-1 3.3627635e-1
1.6350398e-1 1.82431e-1 3.24847e-1 3.24847e-1
1.7836798e-1 1.82431e-1 3.1363861e-1 3.1363861e-1
1.9323198e-1 1.82431e-1 3.0265114e-1 3.0265114e-1
2.0809598e-1 1.82431e-1 2.9188461e-1 2.9188461e-1
2.2295998e-1 1.82431e-1 2.8133902e-1 2.8133902e-1
2.3782397e-1 1.82431e-1 2.7101437e-1 2.7101437e-1
2.5268797e-1 1.82431e-1 2.6091066e-1 2.6091066e-1
2.6755197e-1 1.82431e-1 2.510279e-1 2.510279e-1
2.8241597e-1 1.82431e-1 2.4136606e-1 2.4136606e-1
2.9727997e-1 1.82431e-1 2.3192517e-1 2.3192517e-1
3.1214397e-1 1.82431e-1 2.227052e-1 2.227052e-1
3.2700797e-1 1.82431e-1 2.1370619e-1 2.1370619e-1
3.4187196e-1 1.82431e-1 2.049281e-1 2.049281e-1
3.5673596e-1 1.82431e-1 1.963709e-1 1.963709e-1
3.7159996e-1 1.82431e-1 1.8803474e-1 1.8803474e-1
3.8646396e-1 1.82431e-1 1.7991948e-1 1.7991948e-1
4.0132796e-1 1.82431e-1 1.720251e-1 1.720251e-1
4.1619196e-1 1.82431e-1 1.6435172e-1 1.6435172e-1
4.3105595e-1 1.82431e-1 1.5689932e-1 1.5689932e-1
4.4591995e-1 1.82431e-1 1.4966776e-1 1.4966776e-1
4.6078395e-1 1.82431e-1 1.426572e-1 1.426572e-1
4.7564795e-1 1.82431e-1 1.358676e-1 1.358676e-1
4.9051195e-1 1.82431e-1 1.2929886e-1 1.2929886e-1
5.0537595e-1 1.82431e-1 1.2295111e-1 1.2295111e-1
5.2023994e-1 1.82431e-1 1.1682433e-1 1.1682433e-1
5.3510394e-1 1.82431e-1 1.109184e-1 1.109184e-1
5.4996794e-1 1.82431e-1 1.05233467e-1 1.05233467e-1
5.6483194e-1 1.82431e-1 9.9769383e-2 9.9769383e-2
5.7969594e-1 1.82431e-1 9.4526369e-2 9.4526369e-2
5.9455994e-1 1.82431e-1 8.9504308e-2 8.9504308e-2
6.0942393e-1 1.82431e-1 8.4703047e-2 8.4703047e-2
6.2428793e-1 1.82431e-1 8.01228e-2 8.01228e-2
6.3915193e-1 1.82431e-1 7.5763522e-2 7.5763522e-2
6.5401593e-1 1.82431e-1 7.1625104e-2 7.1625104e-2
6.6887993e-1 1.82431e-1 6.7707703e-2 6.7707703e-2
6.8374393e-1 1.82431e-1 6.4011166e-2 6.4011166e-2
6.9860793e-1 1.82431e-1 6.0535606e-2 6.0535606e-2
7.1347192e-1 1.82431e-1 5.7280977e-2 5.7280977e-2
7.2833592e-1 1.82431e-1 5.4247357e-2 5.4247357e-2
7.4319992e-1 1.82431e-1 5.1434557e-2 5.1434557e-2
7.5806392e-1 1.82431e-1 4.8842776e-2 4.8842776e-2
7.7292792e-1 1.82431e-1 4.6471907e-2 4.6471907e-2
7.8779192e-1 1.82431e-1 4.4321947e-2 4.4321947e-2
8.0265591e-1 1.82431e-1 4.2393007e-2 4.2393007e-2
8.1751991e-1 1.82431e-1 4.0684908e-2 4.0684908e-2
8.3238391e-1 1.82431e-1 3.9197807e-2 3.9197807e-2
8.4724791e-1 1.82431e-1 3.7931607e-2 3.7931607e-2
8.6211191e-1 1.82431e-1 3.6886388e-2 3.6886388e-2
8.769759e-1 1.82431e-1 3.6062367e-2 3.6062367e-2
8.918399e-1 1.82431e-1 3.5458957e-2 3.5458957e-2
9.067039e-1 1.82431e-1 3.5076497e-2 3.5076497e-2
9.215679e-1 1.82431e-1 3.4914906e-2 3.4914906e-2
9.364319e-1 1.82431e-1 3.4974257e-2 3.4974257e-2
9.512959e-1 1.82431e-1 3.5254637e-2 3.5254637e-2
9.661599e-1 1.82431e-1 3.5755968e-2 3.5755968e-2
9.810239e-1 1.82431e-1 3.6478087e-2 3.6478087e-2
9.958879e-1 1.82431e-1 3.7421237e-2 3.7421237e-2
1.01075189e0 1.82431e-1 3.8585406e-2 3.8585406e-2
1.02561589e0 1.82431e-1 3.9970978e-2 3.9970978e-2
1.04047989e0 1.82431e-1 4.1576967e-2 4.1576967e-2
1.05534389e0 1.82431e-1 4.3403908e-2 4.3403908e-2
1.07020789e0 1.82431e-1 4.5451707e-2 4.5451707e-2
1.08507188e0 1.82431e-1 4.7720457e-2 4.7720457e-2
1.09993588e0 1.82431e-1 5.0210237e-2 5.0210237e-2

0.0e0 1.891877e-1 4.6523416e-1 4.6523416e-1
1.4863998e-2 1.891877e-1 4.5159535e-1 4.5159535e-1
2.9727997e-2 1.891877e-1 4.3817766e-1 4.3817766e-1
4.4591995e-2 1.891877e-1 4.249808e-1 4.249808e-1
5.9455994e-2 1.891877e-1 4.120048e-1 4.120048e-1
7.4319992e-2 1.891877e-1 3.9924992e-1 3.9924992e-1
8.918399e-2 1.891877e-1 3.8671588e-1 3.8671588e-1
1.04047989e-1 1.891877e-1 3.7440271e-1 3.7440271e-1
1.18911987e-1 1.891877e-1 3.6231055e-1 3.6231055e-1
1.33775986e-1 1.891877e-1 3.504394e-1 3.504394e-1
1.4863998e-1 1.891877e-1 3.3878906e-1 3.3878906e-1
1.6350398e-1 1.891877e-1 3.2735971e-1 3.2735971e-1
1.7836798e-1 1.891877e-1 3.1615129e-1 3.1615129e-1
1.9323198e-1 1.891877e-1 3.0516383e-1 3.0516383e-1
2.0809598e-1 1.891877e-1 2.9439731e-1 2.9439731e-1
2.2295998e-1 1.891877e-1 2.8385173e-1 2.8385173e-1
2.3782397e-1 1.891877e-1 2.7352707e-1 2.7352707e-1
2.5268797e-1 1.891877e-1 2.6342337e-1 2.6342337e-1
2.6755197e-1 1.891877e-1 2.5354059e-1 2.5354059e-1
2.8241597e-1 1.891877e-1 2.4387877e-1 2.4387877e-1
2.9727997e-1 1.891877e-1 2.3443787e-1 2.3443787e-1
3.1214397e-1 1.891877e-1 2.2521785e-1 2.2521785e-1
3.2700797e-1 1.891877e-1 2.1621884e-1 2.1621884e-1
3.4187196e-1 1.891877e-1 2.0744075e-1 2.0744075e-1
3.5673596e-1 1.891877e-1 1.9888362e-1 1.9888362e-1
3.7159996e-1 1.891877e-1 1.9054747e-1 1.9054747e-1
3.8646396e-1 1.891877e-1 1.8243213e-1 1.8243213e-1
4.0132796e-1 1.891877e-1 1.7453781e-1 1.7453781e-1
4.1619196e-1 1.891877e-1 1.6686436e-1 1.6686436e-1
4.3105595e-1 1.891877e-1 1.5941203e-1 1.5941203e-1
4.4591995e-1 1.891877e-1 1.5218047e-1 1.5218047e-1
4.6078395e-1 1.891877e-1 1.4516983e-1 1.4516983e-1
4.7564795e-1 1.891877e-1 1.3838033e-1 1.3838033e-1
4.9051195e-1 1.891877e-1 1.3181157e-1 1.3181157e-1
5.0537595e-1 1.891877e-1 1.2546375e-1 1.2546375e-1
5.2023994e-1 1.891877e-1 1.1933705e-1 1.1933705e-1
5.3510394e-1 1.891877e-1 1.1343109e-1 1.1343109e-1
5.4996794e-1 1.891877e-1 1.07746121e-1 1.07746121e-1
5.6483194e-1 1.891877e-1 1.02282147e-1 1.02282147e-1
5.7969594e-1 1.891877e-1 9.7039067e-2 9.7039067e-2
5.9455994e-1 1.891877e-1 9.2016995e-2 9.2016995e-2
6.0942393e-1 1.891877e-1 8.7215746e-2 8.7215746e-2
6.2428793e-1 1.891877e-1 8.2635495e-2 8.2635495e-2
6.3915193e-1 1.891877e-1 7.8276141e-2 7.8276141e-2
6.5401593e-1 1.891877e-1 7.4137802e-2 7.4137802e-2
6.6887993e-1 1.891877e-1 7.0220341e-2 7.0220341e-2
6.8374393e-1 1.891877e-1 6.6523805e-2 6.6523805e-2
6.9860793e-1 1.891877e-1 6.3048306e-2 6.3048306e-2
7.1347192e-1 1.891877e-1 5.9793596e-2 5.9793596e-2
7.2833592e-1 1.891877e-1 5.6759996e-2 5.6759996e-2
7.4319992e-1 1.891877e-1 5.3947246e-2 5.3947246e-2
7.5806392e-1 1.891877e-1 5.1355396e-2 5.1355396e-2
7.7292792e-1 1.891877e-1 4.8984557e-2 4.8984557e-2
7.8779192e-1 1.891877e-1 4.6834636e-2 4.6834636e-2
8.0265591e-1 1.891877e-1 4.4905626e-2 4.4905626e-2
8.1751991e-1 1.891877e-1 4.3197536e-2 4.3197536e-2
8.3238391e-1 1.891877e-1 4.1710497e-2 4.1710497e-2
8.4724791e-1 1.891877e-1 4.0444246e-2 4.0444246e-2
8.6211191e-1 1.891877e-1 3.9399075e-2 3.9399075e-2
8.769759e-1 1.891877e-1 3.8574995e-2 3.8574995e-2
8.918399e-1 1.891877e-1 3.7971587e-2 3.7971587e-2
9.067039e-1 1.891877e-1 3.7589127e-2 3.7589127e-2
9.215679e-1 1.891877e-1 3.7427536e-2 3.7427536e-2
9.364319e-1 1.891877e-1 3.7486896e-2 3.7486896e-2
9.512959e-1 1.891877e-1 3.7767276e-2 3.7767276e-2
9.661599e-1 1.891877e-1 3.8268607e-2 3.8268607e-2
9.810239e-1 1.891877e-1 3.8990726e-2 3.8990726e-2
9.958879e-1 1.891877e-1 3.9934557e-2 3.9934557e-2
1.01075189e0 1.891877e-1 4.1098036e-2 4.1098036e-2
1.02561589e0 1.891877e-1 4.2483606e-2 4.2483606e-2
1.04047989e0 1.891877e-1 4.4089606e-2 4.4089606e-2
1.05534389e0 1.891877e-1 4.5916536e-2 4.5916536e-2
1.07020789e0 1.891877e-1 4.7964336e-2 4.7964336e-2
1.08507188e0 1.891877e-1 5.0233096e-2 5.0233096e-2
1.09993588e0 1.891877e-1 5.2722867e-2 5.2722867e-2

0.0e0 1.959444e-1 4.6780666e-1 4.6780666e-1
1.4863998e-2 1.959444e-1 4.5416792e-1 4.5416792e-1
2.9727997e-2 1.959444e-1 4.4075021e-1 4.4075021e-1
4.4591995e-2 1.959444e-1 4.275533e-1 4.275533e-1
5.9455994e-2 1.959444e-1 4.1457738e-1 4.1457738e-1
7.4319992e-2 1.959444e-1 4.0182248e-1 4.0182248e-1
8.918399e-2 1.959444e-1 3.8928838e-1 3.8928838e-1
1.04047989e-1 1.959444e-1 3.7697528e-1 3.7697528e-1
1.18911987e-1 1.959444e-1 3.6488304e-1 3.6488304e-1
1.33775986e-1 1.959444e-1 3.530119e-1 3.530119e-1
1.4863998e-1 1.959444e-1 3.413616e-1 3.413616e-1
1.6350398e-1 1.959444e-1 3.2993225e-1 3.2993225e-1
1.7836798e-1 1.959444e-1 3.1872383e-1 3.1872383e-1
1.9323198e-1 1.959444e-1 3.0773637e-1 3.0773637e-1
2.0809598e-1 1.959444e-1 2.9696985e-1 2.9696985e-1
2.2295998e-1 1.959444e-1 2.8642427e-1 2.8642427e-1
2.3782397e-1 1.959444e-1 2.7609961e-1 2.7609961e-1
2.5268797e-1 1.959444e-1 2.6599591e-1 2.6599591e-1
2.6755197e-1 1.959444e-1 2.5611313e-1 2.5611313e-1
2.8241597e-1 1.959444e-1 2.4645126e-1 2.4645126e-1
2.9727997e-1 1.959444e-1 2.3701036e-1 2.3701036e-1
3.1214397e-1 1.959444e-1 2.2779042e-1 2.2779042e-1
3.2700797e-1 1.959444e-1 2.187914e-1 2.187914e-1
3.4187196e-1 1.959444e-1 2.1001332e-1 2.1001332e-1
3.5673596e-1 1.959444e-1 2.0145618e-1 2.0145618e-1
3.7159996e-1 1.959444e-1 1.9312003e-1 1.9312003e-1
3.8646396e-1 1.959444e-1 1.850047e-1 1.850047e-1
4.0132796e-1 1.959444e-1 1.7711038e-1 1.7711038e-1
4.1619196e-1 1.959444e-1 1.6943694e-1 1.6943694e-1
4.3105595e-1 1.959444e-1 1.6198454e-1 1.6198454e-1
4.4591995e-1 1.959444e-1 1.5475304e-1 1.5475304e-1
4.6078395e-1 1.959444e-1 1.477424e-1 1.477424e-1
4.7564795e-1 1.959444e-1 1.4095282e-1 1.4095282e-1
4.9051195e-1 1.959444e-1 1.3438414e-1 1.3438414e-1
5.0537595e-1 1.959444e-1 1.280363e-1 1.280363e-1
5.2023994e-1 1.959444e-1 1.2190955e-1 1.2190955e-1
5.3510394e-1 1.959444e-1 1.1600368e-1 1.1600368e-1
5.4996794e-1 1.959444e-1 1.1031866e-1 1.1031866e-1
5.6483194e-1 1.959444e-1 1.0485468e-1 1.0485468e-1
5.7969594e-1 1.959444e-1 9.9611665e-2 9.9611665e-2
5.9455994e-1 1.959444e-1 9.4589534e-2 9.4589534e-2
6.0942393e-1 1.959444e-1 8.9788344e-2 8.9788344e-2
6.2428793e-1 1.959444e-1 8.5208095e-2 8.5208095e-2
6.3915193e-1 1.959444e-1 8.084874e-2 8.084874e-2
6.5401593e-1 1.959444e-1 7.67104e-2 7.67104e-2
6.6887993e-1 1.959444e-1 7.279294e-2 7.279294e-2
6.8374393e-1 1.959444e-1 6.9096404e-2 6.9096404e-2
6.9860793e-1 1.959444e-1 6.5620906e-2 6.5620906e-2
7.1347192e-1 1.959444e-1 6.2366196e-2 6.2366196e-2
7.2833592e-1 1.959444e-1 5.9332596e-2 5.9332596e-2
7.4319992e-1 1.959444e-1 5.6519856e-2 5.6519856e-2
7.5806392e-1 1.959444e-1 5.3928006e-2 5.3928006e-2
7.7292792e-1 1.959444e-1 5.1557156e-2 5.1557156e-2
7.8779192e-1 1.959444e-1 4.9407246e-2 4.9407246e-2
8.0265591e-1 1.959444e-1 4.7478226e-2 4.7478226e-2
8.1751991e-1 1.959444e-1 4.5770146e-2 4.5770146e-2
8.3238391e-1 1.959444e-1 4.4283096e-2 4.4283096e-2
8.4724791e-1 1.959444e-1 4.3016846e-2 4.3016846e-2
8.6211191e-1 1.959444e-1 4.1971675e-2 4.1971675e-2
8.769759e-1 1.959444e-1 4.1147386e-2 4.1147386e-2
8.918399e-1 1.959444e-1 4.0544116e-2 4.0544116e-2
9.067039e-1 1.959444e-1 4.0161656e-2 4.0161656e-2
9.215679e-1 1.959444e-1 4.0000066e-2 4.0000066e-2
9.364319e-1 1.959444e-1 4.0059416e-2 4.0059416e-2
9.512959e-1 1.959444e-1 4.0339796e-2 4.0339796e-2
9.661599e-1 1.959444e-1 4.0841125e-2 4.0841125e-2
9.810239e-1 1.959444e-1 4.1563246e-2 4.1563246e-2
9.958879e-1 1.959444e-1 4.2507076e-2 4.2507076e-2
1.01075189e0 1.959444e-1 4.3671246e-2 4.3671246e-2
1.02561589e0 1.959444e-1 4.5056136e-2 4.5056136e-2
1.04047989e0 1.959444e-1 4.6662126e-2 4.6662126e-2
1.05534389e0 1.959444e-1 4.8489056e-2 4.8489056e-2
1.07020789e0 1.959444e-1 5.0536865e-2 5.0536865e-2
1.08507188e0 1.959444e-1 5.2805615e-2 5.2805615e-2
1.09993588e0 1.959444e-1 5.5295396e-2 5.5295396e-2

0.0e0 2.027011e-1 4.7043478e-1 4.7043478e-1
1.4863998e-2 2.027011e-1 4.5679597e-1 4.5679597e-1
2.9727997e-2 2.027011e-1 4.4337828e-1 4.4337828e-1
4.4591995e-2 2.027011e-1 4.3018141e-1 4.3018141e-1
5.9455994e-2 2.027011e-1 4.1720543e-1 4.1720543e-1
7.4319992e-2 2.027011e-1 4.0445055e-1 4.0445055e-1
8.918399e-2 2.027011e-1 3.919165e-1 3.919165e-1
1.04047989e-1 2.027011e-1 3.7960333e-1 3.7960333e-1
1.18911987e-1 2.027011e-1 3.6751117e-1 3.6751117e-1
1.33775986e-1 2.027011e-1 3.5564003e-1 3.5564003e-1
1.4863998e-1 2.027011e-1 3.4398967e-1 3.4398967e-1
1.6350398e-1 2.027011e-1 3.3256035e-1 3.3256035e-1
1.7836798e-1 2.027011e-1 3.2135194e-1 3.2135194e-1
1.9323198e-1 2.027011e-1 3.1036449e-1 3.1036449e-1
2.0809598e-1 2.027011e-1 2.9959795e-1 2.9959795e-1
2.2295998e-1 2.027011e-1 2.8905237e-1 2.8905237e-1
2.3782397e-1 2.027011e-1 2.7872772e-1 2.7872772e-1
2.5268797e-1 2.027011e-1 2.6862401e-1 2.6862401e-1
2.6755197e-1 2.027011e-1 2.5874124e-1 2.5874124e-1
2.8241597e-1 2.027011e-1 2.4907939e-1 2.4907939e-1
2.9727997e-1 2.027011e-1 2.396385e-1 2.396385e-1
3.1214397e-1 2.027011e-1 2.3041853e-1 2.3041853e-1
3.2700797e-1 2.027011e-1 2.2141953e-1 2.2141953e-1
3.4187196e-1 2.027011e-1 2.1264145e-1 2.1264145e-1
3.5673596e-1 2.027011e-1 2.0408424e-1 2.0408424e-1
3.7159996e-1 2.027011e-1 1.957481e-1 1.957481e-1
3.8646396e-1 2.027011e-1 1.8763283e-1 1.8763283e-1
4.0132796e-1 2.027011e-1 1.7973843e-1 1.7973843e-1
4.1619196e-1 2.027011e-1 1.7206506e-1 1.7206506e-1
4.3105595e-1 2.027011e-1 1.6461266e-1 1.6461266e-1
4.4591995e-1 2.027011e-1 1.5738109e-1 1.5738109e-1
4.6078395e-1 2.027011e-1 1.5037051e-1 1.5037051e-1
4.7564795e-1 2.027011e-1 1.4358093e-1 1.4358093e-1
4.9051195e-1 2.027011e-1 1.3701219e-1 1.3701219e-1
5.0537595e-1 2.027011e-1 1.3066444e-1 1.3066444e-1
5.2023994e-1 2.027011e-1 1.2453767e-1 1.2453767e-1
5.3510394e-1 2.027011e-1 1.1863173e-1 1.1863173e-1
5.4996794e-1 2.027011e-1 1.129468e-1 1.129468e-1
5.6483194e-1 2.027011e-1 1.0748273e-1 1.0748273e-1
5.7969594e-1 2.027011e-1 1.02239716e-1 1.02239716e-1
5.9455994e-1 2.027011e-1 9.7217665e-2 9.7217665e-2
6.0942393e-1 2.027011e-1 9.2416415e-2 9.2416415e-2
6.2428793e-1 2.027011e-1 8.7836165e-2 8.7836165e-2
6.3915193e-1 2.027011e-1 8.347687e-2 8.347687e-2
6.5401593e-1 2.027011e-1 7.9338452e-2 7.9338452e-2
6.6887993e-1 2.027011e-1 7.5421071e-2 7.5421071e-2
6.8374393e-1 2.027011e-1 7.1724535e-2 7.1724535e-2
6.9860793e-1 2.027011e-1 6.8248973e-2 6.8248973e-2
7.1347192e-1 2.027011e-1 6.4994324e-2 6.4994324e-2
7.2833592e-1 2.027011e-1 6.1960704e-2 6.1960704e-2
7.4319992e-1 2.027011e-1 5.9147903e-2 5.9147903e-2
7.5806392e-1 2.027011e-1 5.6556123e-2 5.6556123e-2
7.7292792e-1 2.027011e-1 5.4185284e-2 5.4185284e-2
7.8779192e-1 2.027011e-1 5.2035304e-2 5.2035304e-2
8.0265591e-1 2.027011e-1 5.0106354e-2 5.0106354e-2
8.1751991e-1 2.027011e-1 4.8398274e-2 4.8398274e-2
8.3238391e-1 2.027011e-1 4.6911143e-2 4.6911143e-2
8.4724791e-1 2.027011e-1 4.5644974e-2 4.5644974e-2
8.6211191e-1 2.027011e-1 4.4599744e-2 4.4599744e-2
8.769759e-1 2.027011e-1 4.3775453e-2 4.3775453e-2
8.918399e-1 2.027011e-1 4.3172183e-2 4.3172183e-2
9.067039e-1 2.027011e-1 4.2789714e-2 4.2789714e-2
9.215679e-1 2.027011e-1 4.2628123e-2 4.2628123e-2
9.364319e-1 2.027011e-1 4.2687483e-2 4.2687483e-2
9.512959e-1 2.027011e-1 4.2967863e-2 4.2967863e-2
9.661599e-1 2.027011e-1 4.3469194e-2 4.3469194e-2
9.810239e-1 2.027011e-1 4.4191313e-2 4.4191313e-2
9.958879e-1 2.027011e-1 4.5135144e-2 4.5135144e-2
1.01075189e0 2.027011e-1 4.6299313e-2 4.6299313e-2
1.02561589e0 2.027011e-1 4.7684204e-2 4.7684204e-2
1.04047989e0 2.027011e-1 4.9290193e-2 4.9290193e-2
1.05534389e0 2.027011e-1 5.1117123e-2 5.1117123e-2
1.07020789e0 2.027011e-1 5.3164934e-2 5.3164934e-2
1.08507188e0 2.027011e-1 5.5433684e-2 5.5433684e-2
1.09993588e0 2.027011e-1 5.7923463e-2 5.7923463e-2

0.0e0 2.094578e-1 4.7312086e-1 4.7312086e-1
1.4863998e-2 2.094578e-1 4.5948204e-1 4.5948204e-1
2.9727997e-2 2.094578e-1 4.4606436e-1 4.4606436e-1
4.4591995e-2 2.094578e-1 4.328675e-1 4.328675e-1
5.9455994e-2 2.094578e-1 4.1989151e-1 4.1989151e-1
7.4319992e-2 2.094578e-1 4.0713663e-1 4.0713663e-1
8.918399e-2 2.094578e-1 3.9460257e-1 3.9460257e-1
1.04047989e-1 2.094578e-1 3.822894e-1 3.822894e-1
1.18911987e-1 2.094578e-1 3.7019725e-1 3.7019725e-1
1.33775986e-1 2.094578e-1 3.5832611e-1 3.5832611e-1
1.4863998e-1 2.094578e-1 3.4667575e-1 3.4667575e-1
1.6350398e-1 2.094578e-1 3.352464e-1 3.352464e-1
1.7836798e-1 2.094578e-1 3.2403801e-1 3.2403801e-1
1.9323198e-1 2.094578e-1 3.1305054e-1 3.1305054e-1
2.0809598e-1 2.094578e-1 3.02284e-1 3.02284e-1
2.2295998e-1 2.094578e-1 2.917384e-1 2.917384e-1
2.3782397e-1 2.094578e-1 2.8141377e-1 2.8141377e-1
2.5268797e-1 2.094578e-1 2.7131006e-1 2.7131006e-1
2.6755197e-1 2.094578e-1 2.6142728e-1 2.6142728e-1
2.8241597e-1 2.094578e-1 2.5176546e-1 2.5176546e-1
2.9727997e-1 2.094578e-1 2.4232457e-1 2.4232457e-1
3.1214397e-1 2.094578e-1 2.3310461e-1 2.3310461e-1
3.2700797e-1 2.094578e-1 2.2410559e-1 2.2410559e-1
3.4187196e-1 2.094578e-1 2.1532751e-1 2.1532751e-1
3.5673596e-1 2.094578e-1 2.0677032e-1 2.0677032e-1
3.7159996e-1 2.094578e-1 1.9843417e-1 1.9843417e-1
3.8646396e-1 2.094578e-1 1.9031891e-1 1.9031891e-1
4.0132796e-1 2.094578e-1 1.8242451e-1 1.8242451e-1
4.1619196e-1 2.094578e-1 1.7475114e-1 1.7475114e-1
4.3105595e-1 2.094578e-1 1.6729874e-1 1.6729874e-1
4.4591995e-1 2.094578e-1 1.6006717e-1 1.6006717e-1
4.6078395e-1 2.094578e-1 1.530566e-1 1.530566e-1
4.7564795e-1 2.094578e-1 1.4626701e-1 1.4626701e-1
4.9051195e-1 2.094578e-1 1.3969827e-1 1.3969827e-1
5.0537595e-1 2.094578e-1 1.3335051e-1 1.3335051e-1
5.2023994e-1 2.094578e-1 1.2722374e-1 1.2722374e-1
5.3510394e-1 2.094578e-1 1.2131781e-1 1.2131781e-1
5.4996794e-1 2.094578e-1 1.1563287e-1 1.1563287e-1
5.6483194e-1 2.094578e-1 1.1016878e-1 1.1016878e-1
5.7969594e-1 2.094578e-1 1.04925764e-1 1.04925764e-1
5.9455994e-1 2.094578e-1 9.9903712e-2 9.9903712e-2
6.0942393e-1 2.094578e-1 9.5102463e-2 9.5102463e-2
6.2428793e-1 2.094578e-1 9.0522212e-2 9.0522212e-2
6.3915193e-1 2.094578e-1 8.6162918e-2 8.6162918e-2
6.5401593e-1 2.094578e-1 8.202451e-2 8.202451e-2
6.6887993e-1 2.094578e-1 7.8107118e-2 7.8107118e-2
6.8374393e-1 2.094578e-1 7.4410582e-2 7.4410582e-2
6.9860793e-1 2.094578e-1 7.0934995e-2 7.0934995e-2
7.1347192e-1 2.094578e-1 6.7680376e-2 6.7680376e-2
7.2833592e-1 2.094578e-1 6.4646754e-2 6.4646754e-2
7.4319992e-1 2.094578e-1 6.1833955e-2 6.1833955e-2
7.5806392e-1 2.094578e-1 5.9242195e-2 5.9242195e-2
7.7292792e-1 2.094578e-1 5.6871335e-2 5.6871335e-2
7.8779192e-1 2.094578e-1 5.4721355e-2 5.4721355e-2
8.0265591e-1 2.094578e-1 5.2792406e-2 5.2792406e-2
8.1751991e-1 2.094578e-1 5.1084325e-2 5.1084325e-2
8.3238391e-1 2.094578e-1 4.9597195e-2 4.9597195e-2
8.4724791e-1 2.094578e-1 4.8331026e-2 4.8331026e-2
8.6211191e-1 2.094578e-1 4.7285785e-2 4.7285785e-2
8.769759e-1 2.094578e-1 4.6461494e-2 4.6461494e-2
8.918399e-1 2.094578e-1 4.5858154e-2 4.5858154e-2
9.067039e-1 2.094578e-1 4.5475694e-2 4.5475694e-2
9.215679e-1 2.094578e-1 4.5314095e-2 4.5314095e-2
9.364319e-1 2.094578e-1 4.5373454e-2 4.5373454e-2
9.512959e-1 2.094578e-1 4.5653835e-2 4.5653835e-2
9.661599e-1 2.094578e-1 4.6155165e-2 4.6155165e-2
9.810239e-1 2.094578e-1 4.6877975e-2 4.6877975e-2
9.958879e-1 2.094578e-1 4.7821124e-2 4.7821124e-2
1.01075189e0 2.094578e-1 4.8985295e-2 4.8985295e-2
1.02561589e0 2.094578e-1 5.0370175e-2 5.0370175e-2
1.04047989e0 2.094578e-1 5.1976164e-2 5.1976164e-2
1.05534389e0 2.094578e-1 5.3803094e-2 5.3803094e-2
1.07020789e0 2.094578e-1 5.5850905e-2 5.5850905e-2
1.08507188e0 2.094578e-1 5.8119655e-2 5.8119655e-2
1.09993588e0 2.094578e-1 6.0609435e-2 6.0609435e-2

0.0e0 2.162145e-1 4.75863e-1 4.75863e-1
1.4863998e-2 2.162145e-1 4.6222429e-1 4.6222429e-1
2.9727997e-2 2.162145e-1 4.4880658e-1 4.4880658e-1
4.4591995e-2 2.162145e-1 4.3560966e-1 4.3560966e-1
5.9455994e-2 2.162145e-1 4.2263373e-1 4.2263373e-1
7.4319992e-2 2.162145e-1 4.0987885e-1 4.0987885e-1
8.918399e-2 2.162145e-1 3.9734474e-1 3.9734474e-1
1.04047989e-1 2.162145e-1 3.8503165e-1 3.8503165e-1
1.18911987e-1 2.162145e-1 3.729394e-1 3.729394e-1
1.33775986e-1 2.162145e-1 3.6106827e-1 3.6106827e-1
1.4863998e-1 2.162145e-1 3.4941798e-1 3.4941798e-1
1.6350398e-1 2.162145e-1 3.3798862e-1 3.3798862e-1
1.7836798e-1 2.162145e-1 3.2678021e-1 3.2678021e-1
1.9323198e-1 2.162145e-1 3.1579274e-1 3.1579274e-1
2.0809598e-1 2.162145e-1 3.0502621e-1 3.0502621e-1
2.2295998e-1 2.162145e-1 2.9448062e-1 2.9448062e-1
2.3782397e-1 2.162145e-1 2.8415599e-1 2.8415599e-1
2.5268797e-1 2.162145e-1 2.7405228e-1 2.7405228e-1
2.6755197e-1 2.162145e-1 2.641695e-1 2.641695e-1
2.8241597e-1 2.162145e-1 2.5450764e-1 2.5450764e-1
2.9727997e-1 2.162145e-1 2.4506673e-1 2.4506673e-1
3.1214397e-1 2.162145e-1 2.3584679e-1 2.3584679e-1
3.2700797e-1 2.162145e-1 2.2684776e-1 2.2684776e-1
3.4187196e-1 2.162145e-1 2.1806969e-1 2.1806969e-1
3.5673596e-1 2.162145e-1 2.0951254e-1 2.0951254e-1
3.7159996e-1 2.162145e-1 2.0117639e-1 2.0117639e-1
3.8646396e-1 2.162145e-1 1.9306107e-1 1.9306107e-1
4.0132796e-1 2.162145e-1 1.8516673e-1 1.8516673e-1
4.1619196e-1 2.162145e-1 1.774933e-1 1.774933e-1
4.3105595e-1 2.162145e-1 1.700409e-1 1.700409e-1
4.4591995e-1 2.162145e-1 1.628094e-1 1.628094e-1
4.6078395e-1 2.162145e-1 1.5579877e-1 1.5579877e-1
4.7564795e-1 2.162145e-1 1.4900919e-1 1.4900919e-1
4.9051195e-1 2.162145e-1 1.4244049e-1 1.4244049e-1
5.0537595e-1 2.162145e-1 1.3609268e-1 1.3609268e-1
5.2023994e-1 2.162145e-1 1.299659e-1 1.299659e-1
5.3510394e-1 2.162145e-1 1.2406003e-1 1.2406003e-1
5.4996794e-1 2.162145e-1 1.1837505e-1 1.1837505e-1
5.6483194e-1 2.162145e-1 1.1291104e-1 1.1291104e-1
5.7969594e-1 2.162145e-1 1.07668015e-1 1.07668015e-1
5.9455994e-1 2.162145e-1 1.02645894e-1 1.02645894e-1
6.0942393e-1 2.162145e-1 9.7844714e-2 9.7844714e-2
6.2428793e-1 2.162145e-1 9.3264465e-2 9.3264465e-2
6.3915193e-1 2.162145e-1 8.8905109e-2 8.8905109e-2
6.5401593e-1 2.162145e-1 8.4766751e-2 8.4766751e-2
6.6887993e-1 2.162145e-1 8.084931e-2 8.084931e-2
6.8374393e-1 2.162145e-1 7.7152753e-2 7.7152753e-2
6.9860793e-1 2.162145e-1 7.367726e-2 7.367726e-2
7.1347192e-1 2.162145e-1 7.042256e-2 7.042256e-2
7.2833592e-1 2.162145e-1 6.738895e-2 6.738895e-2
7.4319992e-1 2.162145e-1 6.45762e-2 6.45762e-2
7.5806392e-1 2.162145e-1 6.198436e-2 6.198436e-2
7.7292792e-1 2.162145e-1 5.96135e-2 5.96135e-2
7.8779192e-1 2.162145e-1 5.746361e-2 5.746361e-2
8.0265591e-1 2.162145e-1 5.553459e-2 5.553459e-2
8.1751991e-1 2.162145e-1 5.3826509e-2 5.3826509e-2
8.3238391e-1 2.162145e-1 5.233945e-2 5.233945e-2
8.4724791e-1 2.162145e-1 5.107321e-2 5.107321e-2
8.6211191e-1 2.162145e-1 5.002805e-2 5.002805e-2
8.769759e-1 2.162145e-1 4.9203749e-2 4.9203749e-2
8.918399e-1 2.162145e-1 4.860034e-2 4.860034e-2
9.067039e-1 2.162145e-1 4.821788e-2 4.821788e-2
9.215679e-1 2.162145e-1 4.805629e-2 4.805629e-2
9.364319e-1 2.162145e-1 4.811565e-2 4.811565e-2
9.512959e-1 2.162145e-1 4.839603e-2 4.839603e-2
9.661599e-1 2.162145e-1 4.889735e-2 4.889735e-2
9.810239e-1 2.162145e-1 4.962016e-2 4.962016e-2
9.958879e-1 2.162145e-1 5.056331e-2 5.056331e-2
1.01075189e0 2.162145e-1 5.172748e-2 5.172748e-2
1.02561589e0 2.162145e-1 5.311237e-2 5.311237e-2
1.04047989e0 2.162145e-1 5.471835e-2 5.471835e-2
1.05534389e0 2.162145e-1 5.654529e-2 5.654529e-2
1.07020789e0 2.162145e-1 5.85931e-2 5.85931e-2
1.08507188e0 2.162145e-1 6.086185e-2 6.086185e-2
1.09993588e0 2.162145e-1 6.3351619e-2 6.3351619e-2

0.0e0 2.2297119e-1 4.786607e-1 4.786607e-1
1.4863998e-2 2.2297119e-1 4.6502196e-1 4.6502196e-1
2.9727997e-2 2.2297119e-1 4.5160428e-1 4.5160428e-1
4.4591995e-2 2.2297119e-1 4.3840735e-1 4.3840735e-1
5.9455994e-2 2.2297119e-1 4.2543143e-1 4.2543143e-1
7.4319992e-2 2.2297119e-1 4.1267654e-1 4.1267654e-1
8.918399e-2 2.2297119e-1 4.0014243e-1 4.0014243e-1
1.04047989e-1 2.2297119e-1 3.8782932e-1 3.8782932e-1
1.18911987e-1 2.2297119e-1 3.7573709e-1 3.7573709e-1
1.33775986e-1 2.2297119e-1 3.6386595e-1 3.6386595e-1
1.4863998e-1 2.2297119e-1 3.5221567e-1 3.5221567e-1
1.6350398e-1 2.2297119e-1 3.4078625e-1 3.4078625e-1
1.7836798e-1 2.2297119e-1 3.2957788e-1 3.2957788e-1
1.9323198e-1 2.2297119e-1 3.1859041e-1 3.1859041e-1
2.0809598e-1 2.2297119e-1 3.0782387e-1 3.0782387e-1
2.2295998e-1 2.2297119e-1 2.9727827e-1 2.9727827e-1
2.3782397e-1 2.2297119e-1 2.8695364e-1 2.8695364e-1
2.5268797e-1 2.2297119e-1 2.7684993e-1 2.7684993e-1
2.6755197e-1 2.2297119e-1 2.6696715e-1 2.6696715e-1
2.8241597e-1 2.2297119e-1 2.5730533e-1 2.5730533e-1
2.9727997e-1 2.2297119e-1 2.4786443e-1 2.4786443e-1
3.1214397e-1 2.2297119e-1 2.3864445e-1 2.3864445e-1
3.2700797e-1 2.2297119e-1 2.2964545e-1 2.2964545e-1
3.4187196e-1 2.2297119e-1 2.2086736e-1 2.2086736e-1
3.5673596e-1 2.2297119e-1 2.1231017e-1 2.1231017e-1
3.7159996e-1 2.2297119e-1 2.0397409e-1 2.0397409e-1
3.8646396e-1 2.2297119e-1 1.9585876e-1 1.9585876e-1
4.0132796e-1 2.2297119e-1 1.8796436e-1 1.8796436e-1
4.1619196e-1 2.2297119e-1 1.8029099e-1 1.8029099e-1
4.3105595e-1 2.2297119e-1 1.7283858e-1 1.7283858e-1
4.4591995e-1 2.2297119e-1 1.6560701e-1 1.6560701e-1
4.6078395e-1 2.2297119e-1 1.5859644e-1 1.5859644e-1
4.7564795e-1 2.2297119e-1 1.5180687e-1 1.5180687e-1
4.9051195e-1 2.2297119e-1 1.4523817e-1 1.4523817e-1
5.0537595e-1 2.2297119e-1 1.3889037e-1 1.3889037e-1
5.2023994e-1 2.2297119e-1 1.3276358e-1 1.3276358e-1
5.3510394e-1 2.2297119e-1 1.2685765e-1 1.2685765e-1
5.4996794e-1 2.2297119e-1 1.2117271e-1 1.2117271e-1
5.6483194e-1 2.2297119e-1 1.1570865e-1 1.1570865e-1
5.7969594e-1 2.2297119e-1 1.1046562e-1 1.1046562e-1
5.9455994e-1 2.2297119e-1 1.05443575e-1 1.05443575e-1
6.0942393e-1 2.2297119e-1 1.00642314e-1 1.00642314e-1
6.2428793e-1 2.2297119e-1 9.6062076e-2 9.6062076e-2
6.3915193e-1 2.2297119e-1 9.170277e-2 9.170277e-2
6.5401593e-1 2.2297119e-1 8.7564363e-2 8.7564363e-2
6.6887993e-1 2.2297119e-1 8.3646971e-2 8.3646971e-2
6.8374393e-1 2.2297119e-1 7.9950444e-2 7.9950444e-2
6.9860793e-1 2.2297119e-1 7.647487e-2 7.647487e-2
7.1347192e-1 2.2297119e-1 7.322025e-2 7.322025e-2
7.2833592e-1 2.2297119e-1 7.018665e-2 7.018665e-2
7.4319992e-1 2.2297119e-1 6.737382e-2 6.737382e-2
7.5806392e-1 2.2297119e-1 6.478204e-2 6.478204e-2
7.7292792e-1 2.2297119e-1 6.241118e-2 6.241118e-2
7.8779192e-1 2.2297119e-1 6.026123e-2 6.026123e-2
8.0265591e-1 2.2297119e-1 5.833226e-2 5.833226e-2
8.1751991e-1 2.2297119e-1 5.662419e-2 5.662419e-2
8.3238391e-1 2.2297119e-1 5.513705e-2 5.513705e-2
8.4724791e-1 2.2297119e-1 5.387088e-2 5.387088e-2
8.6211191e-1 2.2297119e-1 5.282571e-2 5.282571e-2
8.769759e-1 2.2297119e-1 5.200136e-2 5.200136e-2
8.918399e-1 2.2297119e-1 5.139801e-2 5.139801e-2
9.067039e-1 2.2297119e-1 5.101549e-2 5.101549e-2
9.215679e-1 2.2297119e-1 5.08539e-2 5.08539e-2
9.364319e-1 2.2297119e-1 5.091325e-2 5.091325e-2
9.512959e-1 2.2297119e-1 5.1193631e-2 5.1193631e-2
9.661599e-1 2.2297119e-1 5.169496e-2 5.169496e-2
9.810239e-1 2.2297119e-1 5.241777e-2 5.241777e-2
9.958879e-1 2.2297119e-1 5.336092e-2 5.336092e-2
1.01075189e0 2.2297119e-1 5.452509e-2 5.452509e-2
1.02561589e0 2.2297119e-1 5.590997e-2 5.590997e-2
1.04047989e0 2.2297119e-1 5.751596e-2 5.751596e-2
1.05534389e0 2.2297119e-1 5.93429e-2 5.93429e-2
1.07020789e0 2.2297119e-1 6.13907e-2 6.13907e-2
1.08507188e0 2.2297119e-1 6.365945e-2 6.365945e-2
1.09993588e0 2.2297119e-1 6.6149231e-2 6.6149231e-2

0.0e0 2.2972789e-1 4.8151312e-1 4.8151312e-1
1.4863998e-2 2.2972789e-1 4.6787434e-1 4.6787434e-1
2.9727997e-2 2.2972789e-1 4.5445662e-1 4.5445662e-1
4.4591995e-2 2.2972789e-1 4.4125977e-1 4.4125977e-1
5.9455994e-2 2.2972789e-1 4.2828378e-1 4.2828378e-1
7.4319992e-2 2.2972789e-1 4.155289e-1 4.155289e-1
8.918399e-2 2.2972789e-1 4.0299484e-1 4.0299484e-1
1.04047989e-1 2.2972789e-1 3.9068167e-1 3.9068167e-1
1.18911987e-1 2.2972789e-1 3.7858952e-1 3.7858952e-1
1.33775986e-1 2.2972789e-1 3.6671838e-1 3.6671838e-1
1.4863998e-1 2.2972789e-1 3.5506804e-1 3.5506804e-1
1.6350398e-1 2.2972789e-1 3.4363869e-1 3.4363869e-1
1.7836798e-1 2.2972789e-1 3.3243028e-1 3.3243028e-1
1.9323198e-1 2.2972789e-1 3.2144283e-1 3.2144283e-1
2.0809598e-1 2.2972789e-1 3.106763e-1 3.106763e-1
2.2295998e-1 2.2972789e-1 3.001307e-1 3.001307e-1
2.3782397e-1 2.2972789e-1 2.8980606e-1 2.8980606e-1
2.5268797e-1 2.2972789e-1 2.7970235e-1 2.7970235e-1
2.6755197e-1 2.2972789e-1 2.6981958e-1 2.6981958e-1
2.8241597e-1 2.2972789e-1 2.6015773e-1 2.6015773e-1
2.9727997e-1 2.2972789e-1 2.5071683e-1 2.5071683e-1
3.1214397e-1 2.2972789e-1 2.414969e-1 2.414969e-1
3.2700797e-1 2.2972789e-1 2.3249786e-1 2.3249786e-1
3.4187196e-1 2.2972789e-1 2.237198e-1 2.237198e-1
3.5673596e-1 2.2972789e-1 2.151626e-1 2.151626e-1
3.7159996e-1 2.2972789e-1 2.0682645e-1 2.0682645e-1
3.8646396e-1 2.2972789e-1 1.9871118e-1 1.9871118e-1
4.0132796e-1 2.2972789e-1 1.9081679e-1 1.9081679e-1
4.1619196e-1 2.2972789e-1 1.8314342e-1 1.8314342e-1
4.3105595e-1 2.2972789e-1 1.75691e-1 1.75691e-1
4.4591995e-1 2.2972789e-1 1.6845946e-1 1.6845946e-1
4.6078395e-1 2.2972789e-1 1.6144887e-1 1.6144887e-1
4.7564795e-1 2.2972789e-1 1.5465929e-1 1.5465929e-1
4.9051195e-1 2.2972789e-1 1.4809053e-1 1.4809053e-1
5.0537595e-1 2.2972789e-1 1.417428e-1 1.417428e-1
5.2023994e-1 2.2972789e-1 1.35616e-1 1.35616e-1
5.3510394e-1 2.2972789e-1 1.2971008e-1 1.2971008e-1
5.4996794e-1 2.2972789e-1 1.2402515e-1 1.2402515e-1
5.6483194e-1 2.2972789e-1 1.185611e-1 1.185611e-1
5.7969594e-1 2.2972789e-1 1.1331802e-1 1.1331802e-1
5.9455994e-1 2.2972789e-1 1.08295975e-1 1.08295975e-1
6.0942393e-1 2.2972789e-1 1.03494724e-1 1.03494724e-1
6.2428793e-1 2.2972789e-1 9.8914474e-2 9.8914474e-2
6.3915193e-1 2.2972789e-1 9.4555179e-2 9.4555179e-2
6.5401593e-1 2.2972789e-1 9.0416762e-2 9.0416762e-2
6.6887993e-1 2.2972789e-1 8.649937e-2 8.649937e-2
6.8374393e-1 2.2972789e-1 8.2802844e-2 8.2802844e-2
6.9860793e-1 2.2972789e-1 7.9327275e-2 7.9327275e-2
7.1347192e-1 2.2972789e-1 7.6072635e-2 7.6072635e-2
7.2833592e-1 2.2972789e-1 7.3039015e-2 7.3039015e-2
7.4319992e-1 2.2972789e-1 7.0226215e-2 7.0226215e-2
7.5806392e-1 2.2972789e-1 6.7634425e-2 6.7634425e-2
7.7292792e-1 2.2972789e-1 6.5263565e-2 6.5263565e-2
7.8779192e-1 2.2972789e-1 6.3113615e-2 6.3113615e-2
8.0265591e-1 2.2972789e-1 6.1184665e-2 6.1184665e-2
8.1751991e-1 2.2972789e-1 5.9476575e-2 5.9476575e-2
8.3238391e-1 2.2972789e-1 5.7989455e-2 5.7989455e-2
8.4724791e-1 2.2972789e-1 5.6723285e-2 5.6723285e-2
8.6211191e-1 2.2972789e-1 5.5678055e-2 5.5678055e-2
8.769759e-1 2.2972789e-1 5.4853755e-2 5.4853755e-2
8.918399e-1 2.2972789e-1 5.4250415e-2 5.4250415e-2
9.067039e-1 2.2972789e-1 5.3867815e-2 5.3867815e-2
9.215679e-1 2.2972789e-1 5.3706905e-2 5.3706905e-2
9.364319e-1 2.2972789e-1 5.3765575e-2 5.3765575e-2
9.512959e-1 2.2972789e-1 5.4046645e-2 5.4046645e-2
9.661599e-1 2.2972789e-1 5.4547975e-2 5.4547975e-2
9.810239e-1 2.2972789e-1 5.5270096e-2 5.5270096e-2
9.958879e-1 2.2972789e-1 5.6213245e-2 5.6213245e-2
1.01075189e0 2.2972789e-1 5.7377415e-2 5.7377415e-2
1.02561589e0 2.2972789e-1 5.8762296e-2 5.8762296e-2
1.04047989e0 2.2972789e-1 6.0368285e-2 6.0368285e-2
1.05534389e0 2.2972789e-1 6.2195226e-2 6.2195226e-2
1.07020789e0 2.2972789e-1 6.4243025e-2 6.4243025e-2
1.08507188e0 2.2972789e-1 6.6511775e-2 6.6511775e-2
1.09993588e0 2.2972789e-1 6.9001555e-2 6.9001555e-2

0.0e0 2.364846e-1 4.8441945e-1 4.8441945e-1
1.4863998e-2 2.364846e-1 4.7078073e-1 4.7078073e-1
2.9727997e-2 2.364846e-1 4.5736302e-1 4.5736302e-1
4.4591995e-2 2.364846e-1 4.441661e-1 4.441661e-1
5.9455994e-2 2.364846e-1 4.3119017e-1 4.3119017e-1
7.4319992e-2 2.364846e-1 4.184353e-1 4.184353e-1
8.918399e-2 2.364846e-1 4.0590118e-1 4.0590118e-1
1.04047989e-1 2.364846e-1 3.9358809e-1 3.9358809e-1
1.18911987e-1 2.364846e-1 3.8149585e-1 3.8149585e-1
1.33775986e-1 2.364846e-1 3.6962477e-1 3.6962477e-1
1.4863998e-1 2.364846e-1 3.5797443e-1 3.5797443e-1
1.6350398e-1 2.364846e-1 3.4654509e-1 3.4654509e-1
1.7836798e-1 2.364846e-1 3.3533669e-1 3.3533669e-1
1.9323198e-1 2.364846e-1 3.2434921e-1 3.2434921e-1
2.0809598e-1 2.364846e-1 3.1358267e-1 3.1358267e-1
2.2295998e-1 2.364846e-1 3.030371e-1 3.030371e-1
2.3782397e-1 2.364846e-1 2.9271243e-1 2.9271243e-1
2.5268797e-1 2.364846e-1 2.8260873e-1 2.8260873e-1
2.6755197e-1 2.364846e-1 2.7272595e-1 2.7272595e-1
2.8241597e-1 2.364846e-1 2.6306412e-1 2.6306412e-1
2.9727997e-1 2.364846e-1 2.5362323e-1 2.5362323e-1
3.1214397e-1 2.364846e-1 2.4440323e-1 2.4440323e-1
3.2700797e-1 2.364846e-1 2.354042e-1 2.354042e-1
3.4187196e-1 2.364846e-1 2.2662613e-1 2.2662613e-1
3.5673596e-1 2.364846e-1 2.1806898e-1 2.1806898e-1
3.7159996e-1 2.364846e-1 2.0973283e-1 2.0973283e-1
3.8646396e-1 2.364846e-1 2.0161751e-1 2.0161751e-1
4.0132796e-1 2.364846e-1 1.9372318e-1 1.9372318e-1
4.1619196e-1 2.364846e-1 1.860498e-1 1.860498e-1
4.3105595e-1 2.364846e-1 1.7859735e-1 1.7859735e-1
4.4591995e-1 2.364846e-1 1.7136584e-1 1.7136584e-1
4.6078395e-1 2.364846e-1 1.6435527e-1 1.6435527e-1
4.7564795e-1 2.364846e-1 1.5756563e-1 1.5756563e-1
4.9051195e-1 2.364846e-1 1.5099693e-1 1.5099693e-1
5.0537595e-1 2.364846e-1 1.4464919e-1 1.4464919e-1
5.2023994e-1 2.364846e-1 1.3852234e-1 1.3852234e-1
5.3510394e-1 2.364846e-1 1.3261649e-1 1.3261649e-1
5.4996794e-1 2.364846e-1 1.2693155e-1 1.2693155e-1
5.6483194e-1 2.364846e-1 1.2146748e-1 1.2146748e-1
5.7969594e-1 2.364846e-1 1.1622443e-1 1.1622443e-1
5.9455994e-1 2.364846e-1 1.1120238e-1 1.1120238e-1
6.0942393e-1 2.364846e-1 1.0640112e-1 1.0640112e-1
6.2428793e-1 2.364846e-1 1.0182088e-1 1.0182088e-1
6.3915193e-1 2.364846e-1 9.7461574e-2 9.7461574e-2
6.5401593e-1 2.364846e-1 9.3323166e-2 9.3323166e-2
6.6887993e-1 2.364846e-1 8.9405775e-2 8.9405775e-2
6.8374393e-1 2.364846e-1 8.5709239e-2 8.5709239e-2
6.9860793e-1 2.364846e-1 8.2233676e-2 8.2233676e-2
7.1347192e-1 2.364846e-1 7.8979047e-2 7.8979047e-2
7.2833592e-1 2.364846e-1 7.5945447e-2 7.5945447e-2
7.4319992e-1 2.364846e-1 7.3132616e-2 7.3132616e-2
7.5806392e-1 2.364846e-1 7.0540846e-2 7.0540846e-2
7.7292792e-1 2.364846e-1 6.8169986e-2 6.8169986e-2
7.8779192e-1 2.364846e-1 6.6020036e-2 6.6020036e-2
8.0265591e-1 2.364846e-1 6.4091066e-2 6.4091066e-2
8.1751991e-1 2.364846e-1 6.2382976e-2 6.2382976e-2
8.3238391e-1 2.364846e-1 6.0895856e-2 6.0895856e-2
8.4724791e-1 2.364846e-1 5.9629686e-2 5.9629686e-2
8.6211191e-1 2.364846e-1 5.8584456e-2 5.8584456e-2
8.769759e-1 2.364846e-1 5.7760167e-2 5.7760167e-2
8.918399e-1 2.364846e-1 5.7156816e-2 5.7156816e-2
9.067039e-1 2.364846e-1 5.6774356e-2 5.6774356e-2
9.215679e-1 2.364846e-1 5.6613246e-2 5.6613246e-2
9.364319e-1 2.364846e-1 5.6672606e-2 5.6672606e-2
9.512959e-1 2.364846e-1 5.6952986e-2 5.6952986e-2
9.661599e-1 2.364846e-1 5.7454317e-2 5.7454317e-2
9.810239e-1 2.364846e-1 5.8176436e-2 5.8176436e-2
9.958879e-1 2.364846e-1 5.9119586e-2 5.9119586e-2
1.01075189e0 2.364846e-1 6.0283755e-2 6.0283755e-2
1.02561589e0 2.364846e-1 6.1668636e-2 6.1668636e-2
1.04047989e0 2.364846e-1 6.3274626e-2 6.3274626e-2
1.05534389e0 2.364846e-1 6.5101566e-2 6.5101566e-2
1.07020789e0 2.364846e-1 6.7150056e-2 6.7150056e-2
1.08507188e0 2.364846e-1 6.9418806e-2 6.9418806e-2
1.09993588e0 2.364846e-1 7.1908586e-2 7.1908586e-2

0.0e0 2.432413e-1 4.873802e-1 4.873802e-1
1.4863998e-2 2.432413e-1 4.7374147e-1 4.7374147e-1
2.9727997e-2 2.432413e-1 4.6032376e-1 4.6032376e-1
4.4591995e-2 2.432413e-1 4.4712685e-1 4.4712685e-1
5.9455994e-2 2.432413e-1 4.3415092e-1 4.3415092e-1
7.4319992e-2 2.432413e-1 4.2139604e-1 4.2139604e-1
8.918399e-2 2.432413e-1 4.0886192e-1 4.0886192e-1
1.04047989e-1 2.432413e-1 3.9654881e-1 3.9654881e-1
1.18911987e-1 2.432413e-1 3.8445659e-1 3.8445659e-1
1.33775986e-1 2.432413e-1 3.7258545e-1 3.7258545e-1
1.4863998e-1 2.432413e-1 3.6093517e-1 3.6093517e-1
1.6350398e-1 2.432413e-1 3.4950581e-1 3.4950581e-1
1.7836798e-1 2.432413e-1 3.3829742e-1 3.3829742e-1
1.9323198e-1 2.432413e-1 3.2730992e-1 3.2730992e-1
2.0809598e-1 2.432413e-1 3.1654338e-1 3.1654338e-1
2.2295998e-1 2.432413e-1 3.0599779e-1 3.0599779e-1
2.3782397e-1 2.432413e-1 2.9567314e-1 2.9567314e-1
2.5268797e-1 2.432413e-1 2.8556944e-1 2.8556944e-1
2.6755197e-1 2.432413e-1 2.7568666e-1 2.7568666e-1
2.8241597e-1 2.432413e-1 2.6602483e-1 2.6602483e-1
2.9727997e-1 2.432413e-1 2.5658394e-1 2.5658394e-1
3.1214397e-1 2.432413e-1 2.4736397e-1 2.4736397e-1
3.2700797e-1 2.432413e-1 2.3836494e-1 2.3836494e-1
3.4187196e-1 2.432413e-1 2.2958685e-1 2.2958685e-1
3.5673596e-1 2.432413e-1 2.2102974e-1 2.2102974e-1
3.7159996e-1 2.432413e-1 2.1269359e-1 2.1269359e-1
3.8646396e-1 2.432413e-1 2.0457826e-1 2.0457826e-1
4.0132796e-1 2.432413e-1 1.9668393e-1 1.9668393e-1
4.1619196e-1 2.432413e-1 1.8901048e-1 1.8901048e-1
4.3105595e-1 2.432413e-1 1.8155807e-1 1.8155807e-1
4.4591995e-1 2.432413e-1 1.7432658e-1 1.7432658e-1
4.6078395e-1 2.432413e-1 1.6731595e-1 1.6731595e-1
4.7564795e-1 2.432413e-1 1.6052637e-1 1.6052637e-1
4.9051195e-1 2.432413e-1 1.5395767e-1 1.5395767e-1
5.0537595e-1 2.432413e-1 1.4760986e-1 1.4760986e-1
5.2023994e-1 2.432413e-1 1.4148308e-1 1.4148308e-1
5.3510394e-1 2.432413e-1 1.3557722e-1 1.3557722e-1
5.4996794e-1 2.432413e-1 1.2989223e-1 1.2989223e-1
5.6483194e-1 2.432413e-1 1.2442824e-1 1.2442824e-1
5.7969594e-1 2.432413e-1 1.1918515e-1 1.1918515e-1
5.9455994e-1 2.432413e-1 1.1416302e-1 1.1416302e-1
6.0942393e-1 2.432413e-1 1.0936185e-1 1.0936185e-1
6.2428793e-1 2.432413e-1 1.04781601e-1 1.04781601e-1
6.3915193e-1 2.432413e-1 1.00422246e-1 1.00422246e-1
6.5401593e-1 2.432413e-1 9.6283887e-2 9.6283887e-2
6.6887993e-1 2.432413e-1 9.2366428e-2 9.2366428e-2
6.8374393e-1 2.432413e-1 8.866989e-2 8.866989e-2
6.9860793e-1 2.432413e-1 8.51944e-2 8.51944e-2
7.1347192e-1 2.432413e-1 8.1939699e-2 8.1939699e-2
7.2833592e-1 2.432413e-1 7.8906079e-2 7.8906079e-2
7.4319992e-1 2.432413e-1 7.609334e-2 7.609334e-2
7.5806392e-1 2.432413e-1 7.35015e-2 7.35015e-2
7.7292792e-1 2.432413e-1 7.1130649e-2 7.1130649e-2
7.8779192e-1 2.432413e-1 6.8980739e-2 6.8980739e-2
8.0265591e-1 2.432413e-1 6.7051729e-2 6.7051729e-2
8.1751991e-1 2.432413e-1 6.534364e-2 6.534364e-2
8.3238391e-1 2.432413e-1 6.385658e-2 6.385658e-2
8.4724791e-1 2.432413e-1 6.2590329e-2 6.2590329e-2
8.6211191e-1 2.432413e-1 6.154518e-2 6.154518e-2
8.769759e-1 2.432413e-1 6.072089e-2 6.072089e-2
8.918399e-1 2.432413e-1 6.0117479e-2 6.0117479e-2
9.067039e-1 2.432413e-1 5.973508e-2 5.973508e-2
9.215679e-1 2.432413e-1 5.95739e-2 5.95739e-2
9.364319e-1 2.432413e-1 5.963326e-2 5.963326e-2
9.512959e-1 2.432413e-1 5.991364e-2 5.991364e-2
9.661599e-1 2.432413e-1 6.041496e-2 6.041496e-2
9.810239e-1 2.432413e-1 6.113709e-2 6.113709e-2
9.958879e-1 2.432413e-1 6.2080229e-2 6.2080229e-2
1.01075189e0 2.432413e-1 6.32444e-2 6.32444e-2
1.02561589e0 2.432413e-1 6.462929e-2 6.462929e-2
1.04047989e0 2.432413e-1 6.623528e-2 6.623528e-2
1.05534389e0 2.432413e-1 6.806221e-2 6.806221e-2
1.07020789e0 2.432413e-1 7.01107e-2 7.01107e-2
1.08507188e0 2.432413e-1 7.237946e-2 7.237946e-2
1.09993588e0 2.432413e-1 7.4869229e-2 7.4869229e-2

0.0e0 2.49998e-1 4.903942e-1 4.903942e-1
1.4863998e-2 2.49998e-1 4.7675539e-1 4.7675539e-1
2.9727997e-2 2.49998e-1 4.6333769e-1 4.6333769e-1
4.4591995e-2 2.49998e-1 4.5014084e-1 4.5014084e-1
5.9455994e-2 2.49998e-1 4.3716486e-1 4.3716486e-1
7.4319992e-2 2.49998e-1 4.2440997e-1 4.2440997e-1
8.918399e-2 2.49998e-1 4.1187592e-1 4.1187592e-1
1.04047989e-1 2.49998e-1 3.9956274e-1 3.9956274e-1
1.18911987e-1 2.49998e-1 3.874706e-1 3.874706e-1
1.33775986e-1 2.49998e-1 3.7559946e-1 3.7559946e-1
1.4863998e-1 2.49998e-1 3.639491e-1 3.639491e-1
1.6350398e-1 2.49998e-1 3.5251974e-1 3.5251974e-1
1.7836798e-1 2.49998e-1 3.4131136e-1 3.4131136e-1
1.9323198e-1 2.49998e-1 3.303239e-1 3.303239e-1
2.0809598e-1 2.49998e-1 3.1955736e-1 3.1955736e-1
2.2295998e-1 2.49998e-1 3.0901178e-1 3.0901178e-1
2.3782397e-1 2.49998e-1 2.9868713e-1 2.9868713e-1
2.5268797e-1 2.49998e-1 2.8858342e-1 2.8858342e-1
2.6755197e-1 2.49998e-1 2.7870064e-1 2.7870064e-1
2.8241597e-1 2.49998e-1 2.690388e-1 2.690388e-1
2.9727997e-1 2.49998e-1 2.5959792e-1 2.5959792e-1
3.1214397e-1 2.49998e-1 2.5037794e-1 2.5037794e-1
3.2700797e-1 2.49998e-1 2.4137894e-1 2.4137894e-1
3.4187196e-1 2.49998e-1 2.3260086e-1 2.3260086e-1
3.5673596e-1 2.49998e-1 2.2404367e-1 2.2404367e-1
3.7159996e-1 2.49998e-1 2.1570752e-1 2.1570752e-1
3.8646396e-1 2.49998e-1 2.0759225e-1 2.0759225e-1
4.0132796e-1 2.49998e-1 1.9969786e-1 1.9969786e-1
4.1619196e-1 2.49998e-1 1.9202448e-1 1.9202448e-1
4.3105595e-1 2.49998e-1 1.8457208e-1 1.8457208e-1
4.4591995e-1 2.49998e-1 1.773405e-1 1.773405e-1
4.6078395e-1 2.49998e-1 1.7032994e-1 1.7032994e-1
4.7564795e-1 2.49998e-1 1.6354036e-1 1.6354036e-1
4.9051195e-1 2.49998e-1 1.569716e-1 1.569716e-1
5.0537595e-1 2.49998e-1 1.5062386e-1 1.5062386e-1
5.2023994e-1 2.49998e-1 1.4449709e-1 1.4449709e-1
5.3510394e-1 2.49998e-1 1.3859114e-1 1.3859114e-1
5.4996794e-1 2.49998e-1 1.3290622e-1 1.3290622e-1
5.6483194e-1 2.49998e-1 1.2744215e-1 1.2744215e-1
5.7969594e-1 2.49998e-1 1.2219911e-1 1.2219911e-1
5.9455994e-1 2.49998e-1 1.1717705e-1 1.1717705e-1
6.0942393e-1 2.49998e-1 1.123758e-1 1.123758e-1
6.2428793e-1 2.49998e-1 1.07795547e-1 1.07795547e-1
6.3915193e-1 2.49998e-1 1.03436261e-1 1.03436261e-1
6.5401593e-1 2.49998e-1 9.9297852e-2 9.9297852e-2
6.6887993e-1 2.49998e-1 9.5380452e-2 9.5380452e-2
6.8374393e-1 2.49998e-1 9.1683916e-2 9.1683916e-2
6.9860793e-1 2.49998e-1 8.8208357e-2 8.8208357e-2
7.1347192e-1 2.49998e-1 8.4953717e-2 8.4953717e-2
7.2833592e-1 2.49998e-1 8.1920107e-2 8.1920107e-2
7.4319992e-1 2.49998e-1 7.9107317e-2 7.9107317e-2
7.5806392e-1 2.49998e-1 7.6515508e-2 7.6515508e-2
7.7292792e-1 2.49998e-1 7.4144667e-2 7.4144667e-2
7.8779192e-1 2.49998e-1 7.1994687e-2 7.1994687e-2
8.0265591e-1 2.49998e-1 7.0065747e-2 7.0065747e-2
8.1751991e-1 2.49998e-1 6.8357668e-2 6.8357668e-2
8.3238391e-1 2.49998e-1 6.6870547e-2 6.6870547e-2
8.4724791e-1 2.49998e-1 6.5604356e-2 6.5604356e-2
8.6211191e-1 2.49998e-1 6.4559146e-2 6.4559146e-2
8.769759e-1 2.49998e-1 6.3734837e-2 6.3734837e-2
8.918399e-1 2.49998e-1 6.3131506e-2 6.3131506e-2
9.067039e-1 2.49998e-1 6.2749037e-2 6.2749037e-2
9.215679e-1 2.49998e-1 6.2587857e-2 6.2587857e-2
9.364319e-1 2.49998e-1 6.2647217e-2 6.2647217e-2
9.512959e-1 2.49998e-1 6.2927597e-2 6.2927597e-2
9.661599e-1 2.49998e-1 6.3428926e-2 6.3428926e-2
9.810239e-1 2.49998e-1 6.4151047e-2 6.4151047e-2
9.958879e-1 2.49998e-1 6.5094197e-2 6.5094197e-2
1.01075189e0 2.49998e-1 6.6258366e-2 6.6258366e-2
1.02561589e0 2.49998e-1 6.7643246e-2 6.7643246e-2
1.04047989e0 2.49998e-1 6.9249237e-2 6.9249237e-2
1.05534389e0 2.49998e-1 7.1076176e-2 7.1076176e-2
1.07020789e0 2.49998e-1 7.3124667e-2 7.3124667e-2
1.08507188e0 2.49998e-1 7.5393417e-2 7.5393417e-2
1.09993588e0 2.49998e-1 7.7883197e-2 7.7883197e-2

0.0e0 2.567547e-1 4.9346115e-1 4.9346115e-1
1.4863998e-2 2.567547e-1 4.7982234e-1 4.7982234e-1
2.9727997e-2 2.567547e-1 4.6640465e-1 4.6640465e-1
4.4591995e-2 2.567547e-1 4.532078e-1 4.532078e-1
5.9455994e-2 2.567547e-1 4.4023181e-1 4.4023181e-1
7.4319992e-2 2.567547e-1 4.2747693e-1 4.2747693e-1
8.918399e-2 2.567547e-1 4.1494287e-1 4.1494287e-1
1.04047989e-1 2.567547e-1 4.026297e-1 4.026297e-1
1.18911987e-1 2.567547e-1 3.9053754e-1 3.9053754e-1
1.33775986e-1 2.567547e-1 3.786664e-1 3.786664e-1
1.4863998e-1 2.567547e-1 3.6701604e-1 3.6701604e-1
1.6350398e-1 2.567547e-1 3.555867e-1 3.555867e-1
1.7836798e-1 2.567547e-1 3.443783e-1 3.443783e-1
1.9323198e-1 2.567547e-1 3.3339082e-1 3.3339082e-1
2.0809598e-1 2.567547e-1 3.226243e-1 3.226243e-1
2.2295998e-1 2.567547e-1 3.120787e-1 3.120787e-1
2.3782397e-1 2.567547e-1 3.0175406e-1 3.0175406e-1
2.5268797e-1 2.567547e-1 2.9165034e-1 2.9165034e-1
2.6755197e-1 2.567547e-1 2.8176758e-1 2.8176758e-1
2.8241597e-1 2.567547e-1 2.7210574e-1 2.7210574e-1
2.9727997e-1 2.567547e-1 2.6266484e-1 2.6266484e-1
3.1214397e-1 2.567547e-1 2.5344489e-1 2.5344489e-1
3.2700797e-1 2.567547e-1 2.4444582e-1 2.4444582e-1
3.4187196e-1 2.567547e-1 2.3566774e-1 2.3566774e-1
3.5673596e-1 2.567547e-1 2.2711061e-1 2.2711061e-1
3.7159996e-1 2.567547e-1 2.1877446e-1 2.1877446e-1
3.8646396e-1 2.567547e-1 2.1065921e-1 2.1065921e-1
4.0132796e-1 2.567547e-1 2.0276482e-1 2.0276482e-1
4.1619196e-1 2.567547e-1 1.9509143e-1 1.9509143e-1
4.3105595e-1 2.567547e-1 1.8763902e-1 1.8763902e-1
4.4591995e-1 2.567547e-1 1.8040746e-1 1.8040746e-1
4.6078395e-1 2.567547e-1 1.733969e-1 1.733969e-1
4.7564795e-1 2.567547e-1 1.6660732e-1 1.6660732e-1
4.9051195e-1 2.567547e-1 1.6003856e-1 1.6003856e-1
5.0537595e-1 2.567547e-1 1.5369081e-1 1.5369081e-1
5.2023994e-1 2.567547e-1 1.4756403e-1 1.4756403e-1
5.3510394e-1 2.567547e-1 1.416581e-1 1.416581e-1
5.4996794e-1 2.567547e-1 1.3597318e-1 1.3597318e-1
5.6483194e-1 2.567547e-1 1.3050911e-1 1.3050911e-1
5.7969594e-1 2.567547e-1 1.2526605e-1 1.2526605e-1
5.9455994e-1 2.567547e-1 1.20244e-1 1.20244e-1
6.0942393e-1 2.567547e-1 1.1544275e-1 1.1544275e-1
6.2428793e-1 2.567547e-1 1.108625e-1 1.108625e-1
6.3915193e-1 2.567547e-1 1.06503224e-1 1.06503224e-1
6.5401593e-1 2.567547e-1 1.02364806e-1 1.02364806e-1
6.6887993e-1 2.567547e-1 9.8447404e-2 9.8447404e-2
6.8374393e-1 2.567547e-1 9.475087e-2 9.475087e-2
6.9860793e-1 2.567547e-1 9.1275308e-2 9.1275308e-2
7.1347192e-1 2.567547e-1 8.8020688e-2 8.8020688e-2
7.2833592e-1 2.567547e-1 8.4987057e-2 8.4987057e-2
7.4319992e-1 2.567547e-1 8.2174268e-2 8.2174268e-2
7.5806392e-1 2.567547e-1 7.9582478e-2 7.9582478e-2
7.7292792e-1 2.567547e-1 7.7211627e-2 7.7211627e-2
7.8779192e-1 2.567547e-1 7.5061649e-2 7.5061649e-2
8.0265591e-1 2.567547e-1 7.3132718e-2 7.3132718e-2
8.1751991e-1 2.567547e-1 7.1424619e-2 7.1424619e-2
8.3238391e-1 2.567547e-1 6.9937498e-2 6.9937498e-2
8.4724791e-1 2.567547e-1 6.8671307e-2 6.8671307e-2
8.6211191e-1 2.567547e-1 6.7626088e-2 6.7626088e-2
8.769759e-1 2.567547e-1 6.6801788e-2 6.6801788e-2
8.918399e-1 2.567547e-1 6.6198457e-2 6.6198457e-2
9.067039e-1 2.567547e-1 6.5815977e-2 6.5815977e-2
9.215679e-1 2.567547e-1 6.5654738e-2 6.5654738e-2
9.364319e-1 2.567547e-1 6.5714098e-2 6.5714098e-2
9.512959e-1 2.567547e-1 6.5994478e-2 6.5994478e-2
9.661599e-1 2.567547e-1 6.6495808e-2 6.6495808e-2
9.810239e-1 2.567547e-1 6.7217928e-2 6.7217928e-2
9.958879e-1 2.567547e-1 6.8161067e-2 6.8161067e-2
1.01075189e0 2.567547e-1 6.9325238e-2 6.9325238e-2
1.02561589e0 2.567547e-1 7.0710127e-2 7.0710127e-2
1.04047989e0 2.567547e-1 7.2316118e-2 7.2316118e-2
1.05534389e0 2.567547e-1 7.4143048e-2 7.4143048e-2
1.07020789e0 2.567547e-1 7.6191548e-2 7.6191548e-2
1.08507188e0 2.567547e-1 7.8460298e-2 7.8460298e-2
1.09993588e0 2.567547e-1 8.0950078e-2 8.0950078e-2

0.0e0 2.635114e-1 4.9658058e-1 4.9658058e-1
1.4863998e-2 2.635114e-1 4.8294183e-1 4.8294183e-1
2.9727997e-2 2.635114e-1 4.6952414e-1 4.6952414e-1
4.4591995e-2 2.635114e-1 4.5632721e-1 4.5632721e-1
5.9455994e-2 2.635114e-1 4.433513e-1 4.433513e-1
7.4319992e-2 2.635114e-1 4.3059642e-1 4.3059642e-1
8.918399e-2 2.635114e-1 4.180623e-1 4.180623e-1
1.04047989e-1 2.635114e-1 4.0574919e-1 4.0574919e-1
1.18911987e-1 2.635114e-1 3.9365697e-1 3.9365697e-1
1.33775986e-1 2.635114e-1 3.8178583e-1 3.8178583e-1
1.4863998e-1 2.635114e-1 3.7013554e-1 3.7013554e-1
1.6350398e-1 2.635114e-1 3.5870619e-1 3.5870619e-1
1.7836798e-1 2.635114e-1 3.474978e-1 3.474978e-1
1.9323198e-1 2.635114e-1 3.3651031e-1 3.3651031e-1
2.0809598e-1 2.635114e-1 3.2574377e-1 3.2574377e-1
2.2295998e-1 2.635114e-1 3.1519818e-1 3.1519818e-1
2.3782397e-1 2.635114e-1 3.0487354e-1 3.0487354e-1
2.5268797e-1 2.635114e-1 2.9476982e-1 2.9476982e-1
2.6755197e-1 2.635114e-1 2.8488705e-1 2.8488705e-1
2.8241597e-1 2.635114e-1 2.7522522e-1 2.7522522e-1
2.9727997e-1 2.635114e-1 2.6578432e-1 2.6578432e-1
3.1214397e-1 2.635114e-1 2.5656435e-1 2.5656435e-1
3.2700797e-1 2.635114e-1 2.4756532e-1 2.4756532e-1
3.4187196e-1 2.635114e-1 2.3878723e-1 2.3878723e-1
3.5673596e-1 2.635114e-1 2.3023012e-1 2.3023012e-1
3.7159996e-1 2.635114e-1 2.2189397e-1 2.2189397e-1
3.8646396e-1 2.635114e-1 2.1377864e-1 2.1377864e-1
4.0132796e-1 2.635114e-1 2.0588431e-1 2.0588431e-1
4.1619196e-1 2.635114e-1 1.9821086e-1 1.9821086e-1
4.3105595e-1 2.635114e-1 1.9075845e-1 1.9075845e-1
4.4591995e-1 2.635114e-1 1.8352695e-1 1.8352695e-1
4.6078395e-1 2.635114e-1 1.7651633e-1 1.7651633e-1
4.7564795e-1 2.635114e-1 1.6972673e-1 1.6972673e-1
4.9051195e-1 2.635114e-1 1.6315805e-1 1.6315805e-1
5.0537595e-1 2.635114e-1 1.5681024e-1 1.5681024e-1
5.2023994e-1 2.635114e-1 1.5068346e-1 1.5068346e-1
5.3510394e-1 2.635114e-1 1.4477759e-1 1.4477759e-1
5.4996794e-1 2.635114e-1 1.390926e-1 1.390926e-1
5.6483194e-1 2.635114e-1 1.336286e-1 1.336286e-1
5.7969594e-1 2.635114e-1 1.2838553e-1 1.2838553e-1
5.9455994e-1 2.635114e-1 1.233634e-1 1.233634e-1
6.0942393e-1 2.635114e-1 1.1856223e-1 1.1856223e-1
6.2428793e-1 2.635114e-1 1.1398196e-1 1.1398196e-1
6.3915193e-1 2.635114e-1 1.09622607e-1 1.09622607e-1
6.5401593e-1 2.635114e-1 1.0548427e-1 1.0548427e-1
6.6887993e-1 2.635114e-1 1.01566808e-1 1.01566808e-1
6.8374393e-1 2.635114e-1 9.7870273e-2 9.7870273e-2
6.9860793e-1 2.635114e-1 9.4394756e-2 9.4394756e-2
7.1347192e-1 2.635114e-1 9.1140096e-2 9.1140096e-2
7.2833592e-1 2.635114e-1 8.8106445e-2 8.8106445e-2
7.4319992e-1 2.635114e-1 8.5293736e-2 8.5293736e-2
7.5806392e-1 2.635114e-1 8.2701855e-2 8.2701855e-2
7.7292792e-1 2.635114e-1 8.0331026e-2 8.0331026e-2
7.8779192e-1 2.635114e-1 7.8181107e-2 7.8181107e-2
8.0265591e-1 2.635114e-1 7.6252106e-2 7.6252106e-2
8.1751991e-1 2.635114e-1 7.4544006e-2 7.4544006e-2
8.3238391e-1 2.635114e-1 7.3056966e-2 7.3056966e-2
8.4724791e-1 2.635114e-1 7.1790706e-2 7.1790706e-2
8.6211191e-1 2.635114e-1 7.0745557e-2 7.0745557e-2
8.769759e-1 2.635114e-1 6.9921246e-2 6.9921246e-2
8.918399e-1 2.635114e-1 6.9317856e-2 6.9317856e-2
9.067039e-1 2.635114e-1 6.8935455e-2 6.8935455e-2
9.215679e-1 2.635114e-1 6.8774007e-2 6.8774007e-2
9.364319e-1 2.635114e-1 6.8833496e-2 6.8833496e-2
9.512959e-1 2.635114e-1 6.9113876e-2 6.9113876e-2
9.661599e-1 2.635114e-1 6.9615205e-2 6.9615205e-2
9.810239e-1 2.635114e-1 7.0337326e-2 7.0337326e-2
9.958879e-1 2.635114e-1 7.1280476e-2 7.1280476e-2
1.01075189e0 2.635114e-1 7.2444646e-2 7.2444646e-2
1.02561589e0 2.635114e-1 7.3829526e-2 7.3829526e-2
1.04047989e0 2.635114e-1 7.5436206e-2 7.5436206e-2
1.05534389e0 2.635114e-1 7.7263136e-2 7.7263136e-2
1.07020789e0 2.635114e-1 7.9310947e-2 7.9310947e-2
1.08507188e0 2.635114e-1 8.1579697e-2 8.1579697e-2
1.09993588e0 2.635114e-1 8.4069476e-2 8.4069476e-2

0.0e0 2.702681e-1 4.9975244e-1 4.9975244e-1
1.4863998e-2 2.702681e-1 4.8611363e-1 4.8611363e-1
2.9727997e-2 2.702681e-1 4.72696e-1 4.72696e-1
4.4591995e-2 2.702681e-1 4.5949907e-1 4.5949907e-1
5.9455994e-2 2.702681e-1 4.4652309e-1 4.4652309e-1
7.4319992e-2 2.702681e-1 4.337682e-1 4.337682e-1
8.918399e-2 2.702681e-1 4.2123415e-1 4.2123415e-1
1.04047989e-1 2.702681e-1 4.0892097e-1 4.0892097e-1
1.18911987e-1 2.702681e-1 3.9682883e-1 3.9682883e-1
1.33775986e-1 2.702681e-1 3.8495769e-1 3.8495769e-1
1.4863998e-1 2.702681e-1 3.7330733e-1 3.7330733e-1
1.6350398e-1 2.702681e-1 3.6187798e-1 3.6187798e-1
1.7836798e-1 2.702681e-1 3.5066959e-1 3.5066959e-1
1.9323198e-1 2.702681e-1 3.3968211e-1 3.3968211e-1
2.0809598e-1 2.702681e-1 3.289156e-1 3.289156e-1
2.2295998e-1 2.702681e-1 3.1837001e-1 3.1837001e-1
2.3782397e-1 2.702681e-1 3.0804535e-1 3.0804535e-1
2.5268797e-1 2.702681e-1 2.9794165e-1 2.9794165e-1
2.6755197e-1 2.702681e-1 2.8805888e-1 2.8805888e-1
2.8241597e-1 2.702681e-1 2.7839705e-1 2.7839705e-1
2.9727997e-1 2.702681e-1 2.6895615e-1 2.6895615e-1
3.1214397e-1 2.702681e-1 2.5973619e-1 2.5973619e-1
3.2700797e-1 2.702681e-1 2.5073717e-1 2.5073717e-1
3.4187196e-1 2.702681e-1 2.4195909e-1 2.4195909e-1
3.5673596e-1 2.702681e-1 2.3340196e-1 2.3340196e-1
3.7159996e-1 2.702681e-1 2.2506575e-1 2.2506575e-1
3.8646396e-1 2.702681e-1 2.1695049e-1 2.1695049e-1
4.0132796e-1 2.702681e-1 2.0905617e-1 2.0905617e-1
4.1619196e-1 2.702681e-1 2.013827e-1 2.013827e-1
4.3105595e-1 2.702681e-1 1.9393031e-1 1.9393031e-1
4.4591995e-1 2.702681e-1 1.866988e-1 1.866988e-1
4.6078395e-1 2.702681e-1 1.7968817e-1 1.7968817e-1
4.7564795e-1 2.702681e-1 1.7289859e-1 1.7289859e-1
4.9051195e-1 2.702681e-1 1.6632991e-1 1.6632991e-1
5.0537595e-1 2.702681e-1 1.599821e-1 1.599821e-1
5.2023994e-1 2.702681e-1 1.5385532e-1 1.5385532e-1
5.3510394e-1 2.702681e-1 1.4794945e-1 1.4794945e-1
5.4996794e-1 2.702681e-1 1.4226445e-1 1.4226445e-1
5.6483194e-1 2.702681e-1 1.3680046e-1 1.3680046e-1
5.7969594e-1 2.702681e-1 1.3155739e-1 1.3155739e-1
5.9455994e-1 2.702681e-1 1.2653526e-1 1.2653526e-1
6.0942393e-1 2.702681e-1 1.2173409e-1 1.2173409e-1
6.2428793e-1 2.702681e-1 1.1715384e-1 1.1715384e-1
6.3915193e-1 2.702681e-1 1.1279448e-1 1.1279448e-1
6.5401593e-1 2.702681e-1 1.08656133e-1 1.08656133e-1
6.6887993e-1 2.702681e-1 1.0473866e-1 1.0473866e-1
6.8374393e-1 2.702681e-1 1.01042136e-1 1.01042136e-1
6.9860793e-1 2.702681e-1 9.7566632e-2 9.7566632e-2
7.1347192e-1 2.702681e-1 9.4311932e-2 9.4311932e-2
7.2833592e-1 2.702681e-1 9.1278333e-2 9.1278333e-2
7.4319992e-1 2.702681e-1 8.8465602e-2 8.8465602e-2
7.5806392e-1 2.702681e-1 8.5873732e-2 8.5873732e-2
7.7292792e-1 2.702681e-1 8.3502873e-2 8.3502873e-2
7.8779192e-1 2.702681e-1 8.1352983e-2 8.1352983e-2
8.0265591e-1 2.702681e-1 7.9423962e-2 7.9423962e-2
8.1751991e-1 2.702681e-1 7.7715883e-2 7.7715883e-2
8.3238391e-1 2.702681e-1 7.6228833e-2 7.6228833e-2
8.4724791e-1 2.702681e-1 7.4962573e-2 7.4962573e-2
8.6211191e-1 2.702681e-1 7.3917343e-2 7.3917343e-2
8.769759e-1 2.702681e-1 7.3093053e-2 7.3093053e-2
8.918399e-1 2.702681e-1 7.2489713e-2 7.2489713e-2
9.067039e-1 2.702681e-1 7.2107253e-2 7.2107253e-2
9.215679e-1 2.702681e-1 7.1945872e-2 7.1945872e-2
9.364319e-1 2.702681e-1 7.2005293e-2 7.2005293e-2
9.512959e-1 2.702681e-1 7.2285672e-2 7.2285672e-2
9.661599e-1 2.702681e-1 7.2787003e-2 7.2787003e-2
9.810239e-1 2.702681e-1 7.3509123e-2 7.3509123e-2
9.958879e-1 2.702681e-1 7.4452272e-2 7.4452272e-2
1.01075189e0 2.702681e-1 7.5616443e-2 7.5616443e-2
1.02561589e0 2.702681e-1 7.7001323e-2 7.7001323e-2
1.04047989e0 2.702681e-1 7.8608003e-2 7.8608003e-2
1.05534389e0 2.702681e-1 8.0434932e-2 8.0434932e-2
1.07020789e0 2.702681e-1 8.2482742e-2 8.2482742e-2
1.08507188e0 2.702681e-1 8.4751503e-2 8.4751503e-2
1.09993588e0 2.702681e-1 8.7241272e-2 8.7241272e-2

0.0e0 2.770248e-1 5.0297612e-1 5.0297612e-1
1.4863998e-2 2.770248e-1 4.8933733e-1 4.8933733e-1
2.9727997e-2 2.770248e-1 4.7591962e-1 4.7591962e-1
4.4591995e-2 2.770248e-1 4.6272276e-1 4.6272276e-1
5.9455994e-2 2.770248e-1 4.497468e-1 4.497468e-1
7.4319992e-2 2.770248e-1 4.369919e-1 4.369919e-1
8.918399e-2 2.770248e-1 4.2445786e-1 4.2445786e-1
1.04047989e-1 2.770248e-1 4.1214468e-1 4.1214468e-1
1.18911987e-1 2.770248e-1 4.0005252e-1 4.0005252e-1
1.33775986e-1 2.770248e-1 3.8818137e-1 3.8818137e-1
1.4863998e-1 2.770248e-1 3.7653102e-1 3.7653102e-1
1.6350398e-1 2.770248e-1 3.6510168e-1 3.6510168e-1
1.7836798e-1 2.770248e-1 3.5389328e-1 3.5389328e-1
1.9323198e-1 2.770248e-1 3.4290582e-1 3.4290582e-1
2.0809598e-1 2.770248e-1 3.3213928e-1 3.3213928e-1
2.2295998e-1 2.770248e-1 3.2159369e-1 3.2159369e-1
2.3782397e-1 2.770248e-1 3.1126904e-1 3.1126904e-1
2.5268797e-1 2.770248e-1 3.0116533e-1 3.0116533e-1
2.6755197e-1 2.770248e-1 2.9128255e-1 2.9128255e-1
2.8241597e-1 2.770248e-1 2.8162073e-1 2.8162073e-1
2.9727997e-1 2.770248e-1 2.7217984e-1 2.7217984e-1
3.1214397e-1 2.770248e-1 2.6295987e-1 2.6295987e-1
3.2700797e-1 2.770248e-1 2.5396085e-1 2.5396085e-1
3.4187196e-1 2.770248e-1 2.4518279e-1 2.4518279e-1
3.5673596e-1 2.770248e-1 2.3662558e-1 2.3662558e-1
3.7159996e-1 2.770248e-1 2.2828944e-1 2.2828944e-1
3.8646396e-1 2.770248e-1 2.2017418e-1 2.2017418e-1
4.0132796e-1 2.770248e-1 2.122798e-1 2.122798e-1
4.1619196e-1 2.770248e-1 2.046064e-1 2.046064e-1
4.3105595e-1 2.770248e-1 1.97154e-1 1.97154e-1
4.4591995e-1 2.770248e-1 1.8992244e-1 1.8992244e-1
4.6078395e-1 2.770248e-1 1.8291188e-1 1.8291188e-1
4.7564795e-1 2.770248e-1 1.7612228e-1 1.7612228e-1
4.9051195e-1 2.770248e-1 1.6955354e-1 1.6955354e-1
5.0537595e-1 2.770248e-1 1.6320578e-1 1.6320578e-1
5.2023994e-1 2.770248e-1 1.5707901e-1 1.5707901e-1
5.3510394e-1 2.770248e-1 1.5117308e-1 1.5117308e-1
5.4996794e-1 2.770248e-1 1.4548816e-1 1.4548816e-1
5.6483194e-1 2.770248e-1 1.400241e-1 1.400241e-1
5.7969594e-1 2.770248e-1 1.3478102e-1 1.3478102e-1
5.9455994e-1 2.770248e-1 1.2975896e-1 1.2975896e-1
6.0942393e-1 2.770248e-1 1.249577e-1 1.249577e-1
6.2428793e-1 2.770248e-1 1.2037746e-1 1.2037746e-1
6.3915193e-1 2.770248e-1 1.1601817e-1 1.1601817e-1
6.5401593e-1 2.770248e-1 1.1187976e-1 1.1187976e-1
6.6887993e-1 2.770248e-1 1.07962352e-1 1.07962352e-1
6.8374393e-1 2.770248e-1 1.04265826e-1 1.04265826e-1
6.9860793e-1 2.770248e-1 1.00790254e-1 1.00790254e-1
7.1347192e-1 2.770248e-1 9.7535645e-2 9.7535645e-2
7.2833592e-1 2.770248e-1 9.4502034e-2 9.4502034e-2
7.4319992e-1 2.770248e-1 9.1689224e-2 9.1689224e-2
7.5806392e-1 2.770248e-1 8.9097414e-2 8.9097414e-2
7.7292792e-1 2.770248e-1 8.6726564e-2 8.6726564e-2
7.8779192e-1 2.770248e-1 8.4576595e-2 8.4576595e-2
8.0265591e-1 2.770248e-1 8.2647655e-2 8.2647655e-2
8.1751991e-1 2.770248e-1 8.0939565e-2 8.0939565e-2
8.3238391e-1 2.770248e-1 7.9452454e-2 7.9452454e-2
8.4724791e-1 2.770248e-1 7.8186264e-2 7.8186264e-2
8.6211191e-1 2.770248e-1 7.7141034e-2 7.7141034e-2
8.769759e-1 2.770248e-1 7.6316745e-2 7.6316745e-2
8.918399e-1 2.770248e-1 7.5713414e-2 7.5713414e-2
9.067039e-1 2.770248e-1 7.5330945e-2 7.5330945e-2
9.215679e-1 2.770248e-1 7.5169495e-2 7.5169495e-2
9.364319e-1 2.770248e-1 7.5228914e-2 7.5228914e-2
9.512959e-1 2.770248e-1 7.5509294e-2 7.5509294e-2
9.661599e-1 2.770248e-1 7.6010625e-2 7.6010625e-2
9.810239e-1 2.770248e-1 7.6732744e-2 7.6732744e-2
9.958879e-1 2.770248e-1 7.7675894e-2 7.7675894e-2
1.01075189e0 2.770248e-1 7.8840054e-2 7.8840054e-2
1.02561589e0 2.770248e-1 8.0224945e-2 8.0224945e-2
1.04047989e0 2.770248e-1 8.1831615e-2 8.1831615e-2
1.05534389e0 2.770248e-1 8.3658554e-2 8.3658554e-2
1.07020789e0 2.770248e-1 8.5706364e-2 8.5706364e-2
1.08507188e0 2.770248e-1 8.7975114e-2 8.7975114e-2
1.09993588e0 2.770248e-1 9.0464894e-2 9.0464894e-2

0.0e0 2.837815e-1 5.0625142e-1 5.0625142e-1
1.4863998e-2 2.837815e-1 4.926127e-1 4.926127e-1
2.9727997e-2 2.837815e-1 4.7919499e-1 4.7919499e-1
4.4591995e-2 2.837815e-1 4.6599806e-1 4.6599806e-1
5.9455994e-2 2.837815e-1 4.5302214e-1 4.5302214e-1
7.4319992e-2 2.837815e-1 4.4026726e-1 4.4026726e-1
8.918399e-2 2.837815e-1 4.2773315e-1 4.2773315e-1
1.04047989e-1 2.837815e-1 4.1542004e-1 4.1542004e-1
1.18911987e-1 2.837815e-1 4.033278e-1 4.033278e-1
1.33775986e-1 2.837815e-1 3.9145667e-1 3.9145667e-1
1.4863998e-1 2.837815e-1 3.798064e-1 3.798064e-1
1.6350398e-1 2.837815e-1 3.6837704e-1 3.6837704e-1
1.7836798e-1 2.837815e-1 3.5716864e-1 3.5716864e-1
1.9323198e-1 2.837815e-1 3.4618117e-1 3.4618117e-1
2.0809598e-1 2.837815e-1 3.3541463e-1 3.3541463e-1
2.2295998e-1 2.837815e-1 3.2486905e-1 3.2486905e-1
2.3782397e-1 2.837815e-1 3.1454439e-1 3.1454439e-1
2.5268797e-1 2.837815e-1 3.0444067e-1 3.0444067e-1
2.6755197e-1 2.837815e-1 2.9455789e-1 2.9455789e-1
2.8241597e-1 2.837815e-1 2.8489607e-1 2.8489607e-1
2.9727997e-1 2.837815e-1 2.7545517e-1 2.7545517e-1
3.1214397e-1 2.837815e-1 2.6623521e-1 2.6623521e-1
3.2700797e-1 2.837815e-1 2.5723619e-1 2.5723619e-1
3.4187196e-1 2.837815e-1 2.4845808e-1 2.4845808e-1
3.5673596e-1 2.837815e-1 2.3990096e-1 2.3990096e-1
3.7159996e-1 2.837815e-1 2.315648e-1 2.315648e-1
3.8646396e-1 2.837815e-1 2.2344948e-1 2.2344948e-1
4.0132796e-1 2.837815e-1 2.1555515e-1 2.1555515e-1
4.1619196e-1 2.837815e-1 2.078817e-1 2.078817e-1
4.3105595e-1 2.837815e-1 2.004293e-1 2.004293e-1
4.4591995e-1 2.837815e-1 1.931978e-1 1.931978e-1
4.6078395e-1 2.837815e-1 1.8618716e-1 1.8618716e-1
4.7564795e-1 2.837815e-1 1.7939758e-1 1.7939758e-1
4.9051195e-1 2.837815e-1 1.728289e-1 1.728289e-1
5.0537595e-1 2.837815e-1 1.6648108e-1 1.6648108e-1
5.2023994e-1 2.837815e-1 1.6035431e-1 1.6035431e-1
5.3510394e-1 2.837815e-1 1.5444843e-1 1.5444843e-1
5.4996794e-1 2.837815e-1 1.4876344e-1 1.4876344e-1
5.6483194e-1 2.837815e-1 1.4329942e-1 1.4329942e-1
5.7969594e-1 2.837815e-1 1.3805641e-1 1.3805641e-1
5.9455994e-1 2.837815e-1 1.3303429e-1 1.3303429e-1
6.0942393e-1 2.837815e-1 1.282331e-1 1.282331e-1
6.2428793e-1 2.837815e-1 1.2365285e-1 1.2365285e-1
6.3915193e-1 2.837815e-1 1.1929349e-1 1.1929349e-1
6.5401593e-1 2.837815e-1 1.1515515e-1 1.1515515e-1
6.6887993e-1 2.837815e-1 1.1123769e-1 1.1123769e-1
6.8374393e-1 2.837815e-1 1.07541148e-1 1.07541148e-1
6.9860793e-1 2.837815e-1 1.04065678e-1 1.04065678e-1
7.1347192e-1 2.837815e-1 1.00810957e-1 1.00810957e-1
7.2833592e-1 2.837815e-1 9.7777328e-2 9.7777328e-2
7.4319992e-1 2.837815e-1 9.4964598e-2 9.4964598e-2
7.5806392e-1 2.837815e-1 9.2372758e-2 9.2372758e-2
7.7292792e-1 2.837815e-1 9.0001898e-2 9.0001898e-2
7.8779192e-1 2.837815e-1 8.7851997e-2 8.7851997e-2
8.0265591e-1 2.837815e-1 8.5922978e-2 8.5922978e-2
8.1751991e-1 2.837815e-1 8.4214899e-2 8.4214899e-2
8.3238391e-1 2.837815e-1 8.2727858e-2 8.2727858e-2
8.4724791e-1 2.837815e-1 8.1461598e-2 8.1461598e-2
8.6211191e-1 2.837815e-1 8.0416428e-2 8.0416428e-2
8.769759e-1 2.837815e-1 7.9592128e-2 7.9592128e-2
8.918399e-1 2.837815e-1 7.8988728e-2 7.8988728e-2
9.067039e-1 2.837815e-1 7.8606339e-2 7.8606339e-2
9.215679e-1 2.837815e-1 7.8444888e-2 7.8444888e-2
9.364319e-1 2.837815e-1 7.8504237e-2 7.8504237e-2
9.512959e-1 2.837815e-1 7.8784618e-2 7.8784618e-2
9.661599e-1 2.837815e-1 7.9285948e-2 7.9285948e-2
9.810239e-1 2.837815e-1 8.0008067e-2 8.0008067e-2
9.958879e-1 2.837815e-1 8.0951218e-2 8.0951218e-2
1.01075189e0 2.837815e-1 8.2115388e-2 8.2115388e-2
1.02561589e0 2.837815e-1 8.3500958e-2 8.3500958e-2
1.04047989e0 2.837815e-1 8.5106947e-2 8.5106947e-2
1.05534389e0 2.837815e-1 8.6933888e-2 8.6933888e-2
1.07020789e0 2.837815e-1 8.8981688e-2 8.8981688e-2
1.08507188e0 2.837815e-1 9.1250438e-2 9.1250438e-2
1.09993588e0 2.837815e-1 9.3740218e-2 9.3740218e-2

0.0e0 2.905382e-1 5.0957785e-1 5.0957785e-1
1.4863998e-2 2.905382e-1 4.959391e-1 4.959391e-1
2.9727997e-2 2.905382e-1 4.8252141e-1 4.8252141e-1
4.4591995e-2 2.905382e-1 4.6932448e-1 4.6932448e-1
5.9455994e-2 2.905382e-1 4.5634857e-1 4.5634857e-1
7.4319992e-2 2.905382e-1 4.4359367e-1 4.4359367e-1
8.918399e-2 2.905382e-1 4.3105957e-1 4.3105957e-1
1.04047989e-1 2.905382e-1 4.1874646e-1 4.1874646e-1
1.18911987e-1 2.905382e-1 4.0665424e-1 4.0665424e-1
1.33775986e-1 2.905382e-1 3.947831e-1 3.947831e-1
1.4863998e-1 2.905382e-1 3.831328e-1 3.831328e-1
1.6350398e-1 2.905382e-1 3.7170338e-1 3.7170338e-1
1.7836798e-1 2.905382e-1 3.60495e-1 3.60495e-1
1.9323198e-1 2.905382e-1 3.4950752e-1 3.4950752e-1
2.0809598e-1 2.905382e-1 3.3874101e-1 3.3874101e-1
2.2295998e-1 2.905382e-1 3.2819542e-1 3.2819542e-1
2.3782397e-1 2.905382e-1 3.1787079e-1 3.1787079e-1
2.5268797e-1 2.905382e-1 3.0776706e-1 3.0776706e-1
2.6755197e-1 2.905382e-1 2.978843e-1 2.978843e-1
2.8241597e-1 2.905382e-1 2.8822247e-1 2.8822247e-1
2.9727997e-1 2.905382e-1 2.7878157e-1 2.7878157e-1
3.1214397e-1 2.905382e-1 2.6956161e-1 2.6956161e-1
3.2700797e-1 2.905382e-1 2.6056258e-1 2.6056258e-1
3.4187196e-1 2.905382e-1 2.5178452e-1 2.5178452e-1
3.5673596e-1 2.905382e-1 2.4322737e-1 2.4322737e-1
3.7159996e-1 2.905382e-1 2.3489122e-1 2.3489122e-1
3.8646396e-1 2.905382e-1 2.267759e-1 2.267759e-1
4.0132796e-1 2.905382e-1 2.1888158e-1 2.1888158e-1
4.1619196e-1 2.905382e-1 2.1120813e-1 2.1120813e-1
4.3105595e-1 2.905382e-1 2.0375572e-1 2.0375572e-1
4.4591995e-1 2.905382e-1 1.9652422e-1 1.9652422e-1
4.6078395e-1 2.905382e-1 1.8951358e-1 1.8951358e-1
4.7564795e-1 2.905382e-1 1.82724e-1 1.82724e-1
4.9051195e-1 2.905382e-1 1.7615532e-1 1.7615532e-1
5.0537595e-1 2.905382e-1 1.6980751e-1 1.6980751e-1
5.2023994e-1 2.905382e-1 1.6368073e-1 1.6368073e-1
5.3510394e-1 2.905382e-1 1.5777486e-1 1.5777486e-1
5.4996794e-1 2.905382e-1 1.5208986e-1 1.5208986e-1
5.6483194e-1 2.905382e-1 1.4662585e-1 1.4662585e-1
5.7969594e-1 2.905382e-1 1.4138284e-1 1.4138284e-1
5.9455994e-1 2.905382e-1 1.3636072e-1 1.3636072e-1
6.0942393e-1 2.905382e-1 1.3155952e-1 1.3155952e-1
6.2428793e-1 2.905382e-1 1.2697928e-1 1.2697928e-1
6.3915193e-1 2.905382e-1 1.2261992e-1 1.2261992e-1
6.5401593e-1 2.905382e-1 1.1848157e-1 1.1848157e-1
6.6887993e-1 2.905382e-1 1.1456412e-1 1.1456412e-1
6.8374393e-1 2.905382e-1 1.1086758e-1 1.1086758e-1
6.9860793e-1 2.905382e-1 1.07392073e-1 1.07392073e-1
7.1347192e-1 2.905382e-1 1.04137393e-1 1.04137393e-1
7.2833592e-1 2.905382e-1 1.01103763e-1 1.01103763e-1
7.4319992e-1 2.905382e-1 9.8291034e-2 9.8291034e-2
7.5806392e-1 2.905382e-1 9.5699173e-2 9.5699173e-2
7.7292792e-1 2.905382e-1 9.3328323e-2 9.3328323e-2
7.8779192e-1 2.905382e-1 9.1178423e-2 9.1178423e-2
8.0265591e-1 2.905382e-1 8.9249403e-2 8.9249403e-2
8.1751991e-1 2.905382e-1 8.7541324e-2 8.7541324e-2
8.3238391e-1 2.905382e-1 8.6054274e-2 8.6054274e-2
8.4724791e-1 2.905382e-1 8.4788004e-2 8.4788004e-2
8.6211191e-1 2.905382e-1 8.3742863e-2 8.3742863e-2
8.769759e-1 2.905382e-1 8.2918564e-2 8.2918564e-2
8.918399e-1 2.905382e-1 8.2315154e-2 8.2315154e-2
9.067039e-1 2.905382e-1 8.1932773e-2 8.1932773e-2
9.215679e-1 2.905382e-1 8.1771313e-2 8.1771313e-2
9.364319e-1 2.905382e-1 8.1830673e-2 8.1830673e-2
9.512959e-1 2.905382e-1 8.2110973e-2 8.2110973e-2
9.661599e-1 2.905382e-1 8.2612303e-2 8.2612303e-2
9.810239e-1 2.905382e-1 8.3334424e-2 8.3334424e-2
9.958879e-1 2.905382e-1 8.4278264e-2 8.4278264e-2
1.01075189e0 2.905382e-1 8.5441743e-2 8.5441743e-2
1.02561589e0 2.905382e-1 8.6827313e-2 8.6827313e-2
1.04047989e0 2.905382e-1 8.8433304e-2 8.8433304e-2
1.05534389e0 2.905382e-1 9.0260243e-2 9.0260243e-2
1.07020789e0 2.905382e-1 9.2308043e-2 9.2308043e-2
1.08507188e0 2.905382e-1 9.4576804e-2 9.4576804e-2
1.09993588e0 2.905382e-1 9.7066573e-2 9.7066573e-2

0.0e0 2.9729489e-1 5.1295529e-1 5.1295529e-1
1.4863998e-2 2.9729489e-1 4.993165e-1 4.993165e-1
2.9727997e-2 2.9729489e-1 4.8589879e-1 4.8589879e-1
4.4591995e-2 2.9729489e-1 4.7270193e-1 4.7270193e-1
5.9455994e-2 2.9729489e-1 4.5972594e-1 4.5972594e-1
7.4319992e-2 2.9729489e-1 4.4697105e-1 4.4697105e-1
8.918399e-2 2.9729489e-1 4.3443703e-1 4.3443703e-1
1.04047989e-1 2.9729489e-1 4.2212386e-1 4.2212386e-1
1.18911987e-1 2.9729489e-1 4.1003168e-1 4.1003168e-1
1.33775986e-1 2.9729489e-1 3.9816054e-1 3.9816054e-1
1.4863998e-1 2.9729489e-1 3.865102e-1 3.865102e-1
1.6350398e-1 2.9729489e-1 3.7508086e-1 3.7508086e-1
1.7836798e-1 2.9729489e-1 3.6387245e-1 3.6387245e-1
1.9323198e-1 2.9729489e-1 3.52885e-1 3.52885e-1
2.0809598e-1 2.9729489e-1 3.4211845e-1 3.4211845e-1
2.2295998e-1 2.9729489e-1 3.3157288e-1 3.3157288e-1
2.3782397e-1 2.9729489e-1 3.2124821e-1 3.2124821e-1
2.5268797e-1 2.9729489e-1 3.1114452e-1 3.1114452e-1
2.6755197e-1 2.9729489e-1 3.0126173e-1 3.0126173e-1
2.8241597e-1 2.9729489e-1 2.9159991e-1 2.9159991e-1
2.9727997e-1 2.9729489e-1 2.8215901e-1 2.8215901e-1
3.1214397e-1 2.9729489e-1 2.7293904e-1 2.7293904e-1
3.2700797e-1 2.9729489e-1 2.6394003e-1 2.6394003e-1
3.4187196e-1 2.9729489e-1 2.5516194e-1 2.5516194e-1
3.5673596e-1 2.9729489e-1 2.4660475e-1 2.4660475e-1
3.7159996e-1 2.9729489e-1 2.382686e-1 2.382686e-1
3.8646396e-1 2.9729489e-1 2.3015335e-1 2.3015335e-1
4.0132796e-1 2.9729489e-1 2.2225896e-1 2.2225896e-1
4.1619196e-1 2.9729489e-1 2.1458557e-1 2.1458557e-1
4.3105595e-1 2.9729489e-1 2.0713318e-1 2.0713318e-1
4.4591995e-1 2.9729489e-1 1.9990161e-1 1.9990161e-1
4.6078395e-1 2.9729489e-1 1.9289104e-1 1.9289104e-1
4.7564795e-1 2.9729489e-1 1.8610146e-1 1.8610146e-1
4.9051195e-1 2.9729489e-1 1.795327e-1 1.795327e-1
5.0537595e-1 2.9729489e-1 1.7318495e-1 1.7318495e-1
5.2023994e-1 2.9729489e-1 1.6705818e-1 1.6705818e-1
5.3510394e-1 2.9729489e-1 1.6115224e-1 1.6115224e-1
5.4996794e-1 2.9729489e-1 1.5546732e-1 1.5546732e-1
5.6483194e-1 2.9729489e-1 1.5000328e-1 1.5000328e-1
5.7969594e-1 2.9729489e-1 1.447602e-1 1.447602e-1
5.9455994e-1 2.9729489e-1 1.3973814e-1 1.3973814e-1
6.0942393e-1 2.9729489e-1 1.3493689e-1 1.3493689e-1
6.2428793e-1 2.9729489e-1 1.3035664e-1 1.3035664e-1
6.3915193e-1 2.9729489e-1 1.2599734e-1 1.2599734e-1
6.5401593e-1 2.9729489e-1 1.2185893e-1 1.2185893e-1
6.6887993e-1 2.9729489e-1 1.1794154e-1 1.1794154e-1
6.8374393e-1 2.9729489e-1 1.1424501e-1 1.1424501e-1
6.9860793e-1 2.9729489e-1 1.1076945e-1 1.1076945e-1
7.1347192e-1 2.9729489e-1 1.07514795e-1 1.07514795e-1
7.2833592e-1 2.9729489e-1 1.04481184e-1 1.04481184e-1
7.4319992e-1 2.9729489e-1 1.01668394e-1 1.01668394e-1
7.5806392e-1 2.9729489e-1 9.9076614e-2 9.9076614e-2
7.7292792e-1 2.9729489e-1 9.6705745e-2 9.6705745e-2
7.8779192e-1 2.9729489e-1 9.4555795e-2 9.4555795e-2
8.0265591e-1 2.9729489e-1 9.2626836e-2 9.2626836e-2
8.1751991e-1 2.9729489e-1 9.0918745e-2 9.0918745e-2
8.3238391e-1 2.9729489e-1 8.9431625e-2 8.9431625e-2
8.4724791e-1 2.9729489e-1 8.8165456e-2 8.8165456e-2
8.6211191e-1 2.9729489e-1 8.7120226e-2 8.7120226e-2
8.769759e-1 2.9729489e-1 8.6295924e-2 8.6295924e-2
8.918399e-1 2.9729489e-1 8.5692584e-2 8.5692584e-2
9.067039e-1 2.9729489e-1 8.5310135e-2 8.5310135e-2
9.215679e-1 2.9729489e-1 8.5148665e-2 8.5148665e-2
9.364319e-1 2.9729489e-1 8.5208035e-2 8.5208035e-2
9.512959e-1 2.9729489e-1 8.5488345e-2 8.5488345e-2
9.661599e-1 2.9729489e-1 8.5989665e-2 8.5989665e-2
9.810239e-1 2.9729489e-1 8.6711795e-2 8.6711795e-2
9.958879e-1 2.9729489e-1 8.7655624e-2 8.7655624e-2
1.01075189e0 2.9729489e-1 8.8819106e-2 8.8819106e-2
1.02561589e0 2.9729489e-1 9.0204684e-2 9.0204684e-2
1.04047989e0 2.9729489e-1 9.1810664e-2 9.1810664e-2
1.05534389e0 2.9729489e-1 9.3637605e-2 9.3637605e-2
1.07020789e0 2.9729489e-1 9.5685405e-2 9.5685405e-2
1.08507188e0 2.9729489e-1 9.7954166e-2 9.7954166e-2
1.09993588e0 2.9729489e-1 1.00443935e-1 1.00443935e-1

0.0e0 3.0405159e-1 5.1638383e-1 5.1638383e-1
1.4863998e-2 3.0405159e-1 5.0274503e-1 5.0274503e-1
2.9727997e-2 3.0405159e-1 4.8932733e-1 4.8932733e-1
4.4591995e-2 3.0405159e-1 4.7613046e-1 4.7613046e-1
5.9455994e-2 3.0405159e-1 4.6315448e-1 4.6315448e-1
7.4319992e-2 3.0405159e-1 4.503996e-1 4.503996e-1
8.918399e-2 3.0405159e-1 4.3786548e-1 4.3786548e-1
1.04047989e-1 3.0405159e-1 4.2555238e-1 4.2555238e-1
1.18911987e-1 3.0405159e-1 4.1346022e-1 4.1346022e-1
1.33775986e-1 3.0405159e-1 4.0158902e-1 4.0158902e-1
1.4863998e-1 3.0405159e-1 3.8993872e-1 3.8993872e-1
1.6350398e-1 3.0405159e-1 3.7850938e-1 3.7850938e-1
1.7836798e-1 3.0405159e-1 3.6730098e-1 3.6730098e-1
1.9323198e-1 3.0405159e-1 3.563135e-1 3.563135e-1
2.0809598e-1 3.0405159e-1 3.45547e-1 3.45547e-1
2.2295998e-1 3.0405159e-1 3.3500137e-1 3.3500137e-1
2.3782397e-1 3.0405159e-1 3.2467673e-1 3.2467673e-1
2.5268797e-1 3.0405159e-1 3.1457301e-1 3.1457301e-1
2.6755197e-1 3.0405159e-1 3.0469025e-1 3.0469025e-1
2.8241597e-1 3.0405159e-1 2.950284e-1 2.950284e-1
2.9727997e-1 3.0405159e-1 2.8558751e-1 2.8558751e-1
3.1214397e-1 3.0405159e-1 2.7636757e-1 2.7636757e-1
3.2700797e-1 3.0405159e-1 2.6736853e-1 2.6736853e-1
3.4187196e-1 3.0405159e-1 2.5859045e-1 2.5859045e-1
3.5673596e-1 3.0405159e-1 2.500333e-1 2.500333e-1
3.7159996e-1 3.0405159e-1 2.4169714e-1 2.4169714e-1
3.8646396e-1 3.0405159e-1 2.3358188e-1 2.3358188e-1
4.0132796e-1 3.0405159e-1 2.2568748e-1 2.2568748e-1
4.1619196e-1 3.0405159e-1 2.1801411e-1 2.1801411e-1
4.3105595e-1 3.0405159e-1 2.105617e-1 2.105617e-1
4.4591995e-1 3.0405159e-1 2.0333014e-1 2.0333014e-1
4.6078395e-1 3.0405159e-1 1.9631956e-1 1.9631956e-1
4.7564795e-1 3.0405159e-1 1.8952998e-1 1.8952998e-1
4.9051195e-1 3.0405159e-1 1.8296123e-1 1.8296123e-1
5.0537595e-1 3.0405159e-1 1.766135e-1 1.766135e-1
5.2023994e-1 3.0405159e-1 1.7048671e-1 1.7048671e-1
5.3510394e-1 3.0405159e-1 1.6458078e-1 1.6458078e-1
5.4996794e-1 3.0405159e-1 1.5889584e-1 1.5889584e-1
5.6483194e-1 3.0405159e-1 1.5343176e-1 1.5343176e-1
5.7969594e-1 3.0405159e-1 1.4818875e-1 1.4818875e-1
5.9455994e-1 3.0405159e-1 1.431667e-1 1.431667e-1
6.0942393e-1 3.0405159e-1 1.3836545e-1 1.3836545e-1
6.2428793e-1 3.0405159e-1 1.337852e-1 1.337852e-1
6.3915193e-1 3.0405159e-1 1.294259e-1 1.294259e-1
6.5401593e-1 3.0405159e-1 1.2528749e-1 1.2528749e-1
6.6887993e-1 3.0405159e-1 1.2137003e-1 1.2137003e-1
6.8374393e-1 3.0405159e-1 1.1767357e-1 1.1767357e-1
6.9860793e-1 3.0405159e-1 1.1419798e-1 1.1419798e-1
7.1347192e-1 3.0405159e-1 1.1094328e-1 1.1094328e-1
7.2833592e-1 3.0405159e-1 1.07909743e-1 1.07909743e-1
7.4319992e-1 3.0405159e-1 1.05096953e-1 1.05096953e-1
7.5806392e-1 3.0405159e-1 1.02505104e-1 1.02505104e-1
7.7292792e-1 3.0405159e-1 1.00134244e-1 1.00134244e-1
7.8779192e-1 3.0405159e-1 9.7984363e-2 9.7984363e-2
8.0265591e-1 3.0405159e-1 9.6055313e-2 9.6055313e-2
8.1751991e-1 3.0405159e-1 9.4347304e-2 9.4347304e-2
8.3238391e-1 3.0405159e-1 9.2860204e-2 9.2860204e-2
8.4724791e-1 3.0405159e-1 9.1593933e-2 9.1593933e-2
8.6211191e-1 3.0405159e-1 9.0548764e-2 9.0548764e-2
8.769759e-1 3.0405159e-1 8.9724483e-2 8.9724483e-2
8.918399e-1 3.0405159e-1 8.9121063e-2 8.9121063e-2
9.067039e-1 3.0405159e-1 8.8738673e-2 8.8738673e-2
9.215679e-1 3.0405159e-1 8.8577223e-2 8.8577223e-2
9.364319e-1 3.0405159e-1 8.8636583e-2 8.8636583e-2
9.512959e-1 3.0405159e-1 8.8916963e-2 8.8916963e-2
9.661599e-1 3.0405159e-1 8.9418153e-2 8.9418153e-2
9.810239e-1 3.0405159e-1 9.0140274e-2 9.0140274e-2
9.958879e-1 3.0405159e-1 9.1084103e-2 9.1084103e-2
1.01075189e0 3.0405159e-1 9.2248273e-2 9.2248273e-2
1.02561589e0 3.0405159e-1 9.3633163e-2 9.3633163e-2
1.04047989e0 3.0405159e-1 9.5239154e-2 9.5239154e-2
1.05534389e0 3.0405159e-1 9.7066083e-2 9.7066083e-2
1.07020789e0 3.0405159e-1 9.9113893e-2 9.9113893e-2
1.08507188e0 3.0405159e-1 1.01382643e-1 1.01382643e-1
1.09993588e0 3.0405159e-1 1.03872423e-1 1.03872423e-1

0.0e0 3.108083e-1 5.1986302e-1 5.1986302e-1
1.4863998e-2 3.108083e-1 5.062243e-1 5.062243e-1
2.9727997e-2 3.108083e-1 4.928066e-1 4.928066e-1
4.4591995e-2 3.108083e-1 4.7960968e-1 4.7960968e-1
5.9455994e-2 3.108083e-1 4.6663374e-1 4.6663374e-1
7.4319992e-2 3.108083e-1 4.5387886e-1 4.5387886e-1
8.918399e-2 3.108083e-1 4.4134476e-1 4.4134476e-1
1.04047989e-1 3.108083e-1 4.2903166e-1 4.2903166e-1
1.18911987e-1 3.108083e-1 4.1693942e-1 4.1693942e-1
1.33775986e-1 3.108083e-1 4.0506828e-1 4.0506828e-1
1.4863998e-1 3.108083e-1 3.93418e-1 3.93418e-1
1.6350398e-1 3.108083e-1 3.8198866e-1 3.8198866e-1
1.7836798e-1 3.108083e-1 3.7078026e-1 3.7078026e-1
1.9323198e-1 3.108083e-1 3.597928e-1 3.597928e-1
2.0809598e-1 3.108083e-1 3.4902626e-1 3.4902626e-1
2.2295998e-1 3.108083e-1 3.3848068e-1 3.3848068e-1
2.3782397e-1 3.108083e-1 3.2815599e-1 3.2815599e-1
2.5268797e-1 3.108083e-1 3.1805228e-1 3.1805228e-1
2.6755197e-1 3.108083e-1 3.081695e-1 3.081695e-1
2.8241597e-1 3.108083e-1 2.9850766e-1 2.9850766e-1
2.9727997e-1 3.108083e-1 2.8906679e-1 2.8906679e-1
3.1214397e-1 3.108083e-1 2.7984682e-1 2.7984682e-1
3.2700797e-1 3.108083e-1 2.708478e-1 2.708478e-1
3.4187196e-1 3.108083e-1 2.6206972e-1 2.6206972e-1
3.5673596e-1 3.108083e-1 2.5351256e-1 2.5351256e-1
3.7159996e-1 3.108083e-1 2.451764e-1 2.451764e-1
3.8646396e-1 3.108083e-1 2.3706108e-1 2.3706108e-1
4.0132796e-1 3.108083e-1 2.2916676e-1 2.2916676e-1
4.1619196e-1 3.108083e-1 2.2149332e-1 2.2149332e-1
4.3105595e-1 3.108083e-1 2.1404092e-1 2.1404092e-1
4.4591995e-1 3.108083e-1 2.0680942e-1 2.0680942e-1
4.6078395e-1 3.108083e-1 1.9979878e-1 1.9979878e-1
4.7564795e-1 3.108083e-1 1.930092e-1 1.930092e-1
4.9051195e-1 3.108083e-1 1.864405e-1 1.864405e-1
5.0537595e-1 3.108083e-1 1.800927e-1 1.800927e-1
5.2023994e-1 3.108083e-1 1.7396591e-1 1.7396591e-1
5.3510394e-1 3.108083e-1 1.6806004e-1 1.6806004e-1
5.4996794e-1 3.108083e-1 1.6237505e-1 1.6237505e-1
5.6483194e-1 3.108083e-1 1.5691104e-1 1.5691104e-1
5.7969594e-1 3.108083e-1 1.5166801e-1 1.5166801e-1
5.9455994e-1 3.108083e-1 1.466459e-1 1.466459e-1
6.0942393e-1 3.108083e-1 1.4184471e-1 1.4184471e-1
6.2428793e-1 3.108083e-1 1.3726447e-1 1.3726447e-1
6.3915193e-1 3.108083e-1 1.329051e-1 1.329051e-1
6.5401593e-1 3.108083e-1 1.2876677e-1 1.2876677e-1
6.6887993e-1 3.108083e-1 1.248493e-1 1.248493e-1
6.8374393e-1 3.108083e-1 1.2115277e-1 1.2115277e-1
6.9860793e-1 3.108083e-1 1.1767726e-1 1.1767726e-1
7.1347192e-1 3.108083e-1 1.1442258e-1 1.1442258e-1
7.2833592e-1 3.108083e-1 1.1138896e-1 1.1138896e-1
7.4319992e-1 3.108083e-1 1.08576219e-1 1.08576219e-1
7.5806392e-1 3.108083e-1 1.05984378e-1 1.05984378e-1
7.7292792e-1 3.108083e-1 1.03613509e-1 1.03613509e-1
7.8779192e-1 3.108083e-1 1.01463608e-1 1.01463608e-1
8.0265591e-1 3.108083e-1 9.9534589e-2 9.9534589e-2
8.1751991e-1 3.108083e-1 9.7826518e-2 9.7826518e-2
8.3238391e-1 3.108083e-1 9.6339449e-2 9.6339449e-2
8.4724791e-1 3.108083e-1 9.5073209e-2 9.5073209e-2
8.6211191e-1 3.108083e-1 9.4028049e-2 9.4028049e-2
8.769759e-1 3.108083e-1 9.3203749e-2 9.3203749e-2
8.918399e-1 3.108083e-1 9.2600339e-2 9.2600339e-2
9.067039e-1 3.108083e-1 9.2217958e-2 9.2217958e-2
9.215679e-1 3.108083e-1 9.2056488e-2 9.2056488e-2
9.364319e-1 3.108083e-1 9.2115858e-2 9.2115858e-2
9.512959e-1 3.108083e-1 9.2396239e-2 9.2396239e-2
9.661599e-1 3.108083e-1 9.2897359e-2 9.2897359e-2
9.810239e-1 3.108083e-1 9.3620158e-2 9.3620158e-2
9.958879e-1 3.108083e-1 9.4563309e-2 9.4563309e-2
1.01075189e0 3.108083e-1 9.5727478e-2 9.5727478e-2
1.02561589e0 3.108083e-1 9.7112369e-2 9.7112369e-2
1.04047989e0 3.108083e-1 9.8718349e-2 9.8718349e-2
1.05534389e0 3.108083e-1 1.00545288e-1 1.00545288e-1
1.07020789e0 3.108083e-1 1.02593098e-1 1.02593098e-1
1.08507188e0 3.108083e-1 1.04861848e-1 1.04861848e-1
1.09993588e0 3.108083e-1 1.07351628e-1 1.07351628e-1

0.0e0 3.17565e-1 5.2339226e-1 5.2339226e-1
1.4863998e-2 3.17565e-1 5.0975352e-1 5.0975352e-1
2.9727997e-2 3.17565e-1 4.9633583e-1 4.9633583e-1
4.4591995e-2 3.17565e-1 4.831389e-1 4.831389e-1
5.9455994e-2 3.17565e-1 4.7016298e-1 4.7016298e-1
7.4319992e-2 3.17565e-1 4.574081e-1 4.574081e-1
8.918399e-2 3.17565e-1 4.4487398e-1 4.4487398e-1
1.04047989e-1 3.17565e-1 4.3256088e-1 4.3256088e-1
1.18911987e-1 3.17565e-1 4.2046864e-1 4.2046864e-1
1.33775986e-1 3.17565e-1 4.0859752e-1 4.0859752e-1
1.4863998e-1 3.17565e-1 3.9694722e-1 3.9694722e-1
1.6350398e-1 3.17565e-1 3.855178e-1 3.855178e-1
1.7836798e-1 3.17565e-1 3.743094e-1 3.743094e-1
1.9323198e-1 3.17565e-1 3.6332195e-1 3.6332195e-1
2.0809598e-1 3.17565e-1 3.525554e-1 3.525554e-1
2.2295998e-1 3.17565e-1 3.4200983e-1 3.4200983e-1
2.3782397e-1 3.17565e-1 3.3168518e-1 3.3168518e-1
2.5268797e-1 3.17565e-1 3.2158147e-1 3.2158147e-1
2.6755197e-1 3.17565e-1 3.116987e-1 3.116987e-1
2.8241597e-1 3.17565e-1 3.0203687e-1 3.0203687e-1
2.9727997e-1 3.17565e-1 2.9259598e-1 2.9259598e-1
3.1214397e-1 3.17565e-1 2.83376e-1 2.83376e-1
3.2700797e-1 3.17565e-1 2.74377e-1 2.74377e-1
3.4187196e-1 3.17565e-1 2.6559892e-1 2.6559892e-1
3.5673596e-1 3.17565e-1 2.5704176e-1 2.5704176e-1
3.7159996e-1 3.17565e-1 2.4870564e-1 2.4870564e-1
3.8646396e-1 3.17565e-1 2.4059032e-1 2.4059032e-1
4.0132796e-1 3.17565e-1 2.3269592e-1 2.3269592e-1
4.1619196e-1 3.17565e-1 2.2502254e-1 2.2502254e-1
4.3105595e-1 3.17565e-1 2.1757013e-1 2.1757013e-1
4.4591995e-1 3.17565e-1 2.1033856e-1 2.1033856e-1
4.6078395e-1 3.17565e-1 2.0332799e-1 2.0332799e-1
4.7564795e-1 3.17565e-1 1.9653842e-1 1.9653842e-1
4.9051195e-1 3.17565e-1 1.8996965e-1 1.8996965e-1
5.0537595e-1 3.17565e-1 1.8362192e-1 1.8362192e-1
5.2023994e-1 3.17565e-1 1.7749513e-1 1.7749513e-1
5.3510394e-1 3.17565e-1 1.715892e-1 1.715892e-1
5.4996794e-1 3.17565e-1 1.6590427e-1 1.6590427e-1
5.6483194e-1 3.17565e-1 1.6044022e-1 1.6044022e-1
5.7969594e-1 3.17565e-1 1.5519714e-1 1.5519714e-1
5.9455994e-1 3.17565e-1 1.5017508e-1 1.5017508e-1
6.0942393e-1 3.17565e-1 1.4537383e-1 1.4537383e-1
6.2428793e-1 3.17565e-1 1.4079366e-1 1.4079366e-1
6.3915193e-1 3.17565e-1 1.3643428e-1 1.3643428e-1
6.5401593e-1 3.17565e-1 1.3229587e-1 1.3229587e-1
6.6887993e-1 3.17565e-1 1.2837848e-1 1.2837848e-1
6.8374393e-1 3.17565e-1 1.2468195e-1 1.2468195e-1
6.9860793e-1 3.17565e-1 1.2120638e-1 1.2120638e-1
7.1347192e-1 3.17565e-1 1.1795174e-1 1.1795174e-1
7.2833592e-1 3.17565e-1 1.1491814e-1 1.1491814e-1
7.4319992e-1 3.17565e-1 1.1210532e-1 1.1210532e-1
7.5806392e-1 3.17565e-1 1.09513531e-1 1.09513531e-1
7.7292792e-1 3.17565e-1 1.07142702e-1 1.07142702e-1
7.8779192e-1 3.17565e-1 1.04992722e-1 1.04992722e-1
8.0265591e-1 3.17565e-1 1.03063771e-1 1.03063771e-1
8.1751991e-1 3.17565e-1 1.01355711e-1 1.01355711e-1
8.3238391e-1 3.17565e-1 9.9868571e-2 9.9868571e-2
8.4724791e-1 3.17565e-1 9.8602391e-2 9.8602391e-2
8.6211191e-1 3.17565e-1 9.755722e-2 9.755722e-2
8.769759e-1 3.17565e-1 9.6732861e-2 9.6732861e-2
8.918399e-1 3.17565e-1 9.6129521e-2 9.6129521e-2
9.067039e-1 3.17565e-1 9.5747131e-2 9.5747131e-2
9.215679e-1 3.17565e-1 9.5585681e-2 9.5585681e-2
9.364319e-1 3.17565e-1 9.5645032e-2 9.5645032e-2
9.512959e-1 3.17565e-1 9.592541e-2 9.592541e-2
9.661599e-1 3.17565e-1 9.6426471e-2 9.6426471e-2
9.810239e-1 3.17565e-1 9.7149281e-2 9.7149281e-2
9.958879e-1 3.17565e-1 9.8092421e-2 9.8092421e-2
1.01075189e0 3.17565e-1 9.9256592e-2 9.9256592e-2
1.02561589e0 3.17565e-1 1.00641481e-1 1.00641481e-1
1.04047989e0 3.17565e-1 1.02247472e-1 1.02247472e-1
1.05534389e0 3.17565e-1 1.04074402e-1 1.04074402e-1
1.07020789e0 3.17565e-1 1.06122202e-1 1.06122202e-1
1.08507188e0 3.17565e-1 1.0839096e-1 1.0839096e-1
1.09993588e0 3.17565e-1 1.1088074e-1 1.1088074e-1

0.0e0 3.243217e-1 5.2697203e-1 5.2697203e-1
1.4863998e-2 3.243217e-1 5.1333324e-1 5.1333324e-1
2.9727997e-2 3.243217e-1 4.9991553e-1 4.9991553e-1
4.4591995e-2 3.243217e-1 4.8671867e-1 4.8671867e-1
5.9455994e-2 3.243217e-1 4.7374269e-1 4.7374269e-1
7.4319992e-2 3.243217e-1 4.6098781e-1 4.6098781e-1
8.918399e-2 3.243217e-1 4.4845375e-1 4.4845375e-1
1.04047989e-1 3.243217e-1 4.361406e-1 4.361406e-1
1.18911987e-1 3.243217e-1 4.2404843e-1 4.2404843e-1
1.33775986e-1 3.243217e-1 4.1217729e-1 4.1217729e-1
1.4863998e-1 3.243217e-1 4.0052693e-1 4.0052693e-1
1.6350398e-1 3.243217e-1 3.890976e-1 3.890976e-1
1.7836798e-1 3.243217e-1 3.7788919e-1 3.7788919e-1
1.9323198e-1 3.243217e-1 3.6690172e-1 3.6690172e-1
2.0809598e-1 3.243217e-1 3.561352e-1 3.561352e-1
2.2295998e-1 3.243217e-1 3.455896e-1 3.455896e-1
2.3782397e-1 3.243217e-1 3.3526495e-1 3.3526495e-1
2.5268797e-1 3.243217e-1 3.2516124e-1 3.2516124e-1
2.6755197e-1 3.243217e-1 3.1527847e-1 3.1527847e-1
2.8241597e-1 3.243217e-1 3.0561662e-1 3.0561662e-1
2.9727997e-1 3.243217e-1 2.9617572e-1 2.9617572e-1
3.1214397e-1 3.243217e-1 2.8695576e-1 2.8695576e-1
3.2700797e-1 3.243217e-1 2.7795676e-1 2.7795676e-1
3.4187196e-1 3.243217e-1 2.6917868e-1 2.6917868e-1
3.5673596e-1 3.243217e-1 2.6062152e-1 2.6062152e-1
3.7159996e-1 3.243217e-1 2.5228535e-1 2.5228535e-1
3.8646396e-1 3.243217e-1 2.4417009e-1 2.4417009e-1
4.0132796e-1 3.243217e-1 2.362757e-1 2.362757e-1
4.1619196e-1 3.243217e-1 2.2860233e-1 2.2860233e-1
4.3105595e-1 3.243217e-1 2.2114992e-1 2.2114992e-1
4.4591995e-1 3.243217e-1 2.1391835e-1 2.1391835e-1
4.6078395e-1 3.243217e-1 2.0690778e-1 2.0690778e-1
4.7564795e-1 3.243217e-1 2.001182e-1 2.001182e-1
4.9051195e-1 3.243217e-1 1.9354944e-1 1.9354944e-1
5.0537595e-1 3.243217e-1 1.872017e-1 1.872017e-1
5.2023994e-1 3.243217e-1 1.810749e-1 1.810749e-1
5.3510394e-1 3.243217e-1 1.7516899e-1 1.7516899e-1
5.4996794e-1 3.243217e-1 1.6948405e-1 1.6948405e-1
5.6483194e-1 3.243217e-1 1.6402002e-1 1.6402002e-1
5.7969594e-1 3.243217e-1 1.5877693e-1 1.5877693e-1
5.9455994e-1 3.243217e-1 1.5375488e-1 1.5375488e-1
6.0942393e-1 3.243217e-1 1.4895363e-1 1.4895363e-1
6.2428793e-1 3.243217e-1 1.4437338e-1 1.4437338e-1
6.3915193e-1 3.243217e-1 1.4001408e-1 1.4001408e-1
6.5401593e-1 3.243217e-1 1.3587567e-1 1.3587567e-1
6.6887993e-1 3.243217e-1 1.3195828e-1 1.3195828e-1
6.8374393e-1 3.243217e-1 1.2826175e-1 1.2826175e-1
6.9860793e-1 3.243217e-1 1.2478618e-1 1.2478618e-1
7.1347192e-1 3.243217e-1 1.2153154e-1 1.2153154e-1
7.2833592e-1 3.243217e-1 1.1849794e-1 1.1849794e-1
7.4319992e-1 3.243217e-1 1.1568513e-1 1.1568513e-1
7.5806392e-1 3.243217e-1 1.1309334e-1 1.1309334e-1
7.7292792e-1 3.243217e-1 1.1072249e-1 1.1072249e-1
7.8779192e-1 3.243217e-1 1.08572537e-1 1.08572537e-1
8.0265591e-1 3.243217e-1 1.06643567e-1 1.06643567e-1
8.1751991e-1 3.243217e-1 1.04935507e-1 1.04935507e-1
8.3238391e-1 3.243217e-1 1.03448367e-1 1.03448367e-1
8.4724791e-1 3.243217e-1 1.02182187e-1 1.02182187e-1
8.6211191e-1 3.243217e-1 1.01136967e-1 1.01136967e-1
8.769759e-1 3.243217e-1 1.00312668e-1 1.00312668e-1
8.918399e-1 3.243217e-1 9.9709317e-2 9.9709317e-2
9.067039e-1 3.243217e-1 9.9326857e-2 9.9326857e-2
9.215679e-1 3.243217e-1 9.9165407e-2 9.9165407e-2
9.364319e-1 3.243217e-1 9.9224757e-2 9.9224757e-2
9.512959e-1 3.243217e-1 9.9505147e-2 9.9505147e-2
9.661599e-1 3.243217e-1 1.00006548e-1 1.00006548e-1
9.810239e-1 3.243217e-1 1.00729007e-1 1.00729007e-1
9.958879e-1 3.243217e-1 1.01672147e-1 1.01672147e-1
1.01075189e0 3.243217e-1 1.02836317e-1 1.02836317e-1
1.02561589e0 3.243217e-1 1.04221207e-1 1.04221207e-1
1.04047989e0 3.243217e-1 1.05827197e-1 1.05827197e-1
1.05534389e0 3.243217e-1 1.07654128e-1 1.07654128e-1
1.07020789e0 3.243217e-1 1.09701938e-1 1.09701938e-1
1.08507188e0 3.243217e-1 1.1197069e-1 1.1197069e-1
1.09993588e0 3.243217e-1 1.1446046e-1 1.1446046e-1

0.0e0 3.310784e-1 5.3060149e-1 5.3060149e-1
1.4863998e-2 3.310784e-1 5.1696277e-1 5.1696277e-1
2.9727997e-2 3.310784e-1 5.0354506e-1 5.0354506e-1
4.4591995e-2 3.310784e-1 4.9034814e-1 4.9034814e-1
5.9455994e-2 3.310784e-1 4.7737221e-1 4.7737221e-1
7.4319992e-2 3.310784e-1 4.6461734e-1 4.6461734e-1
8.918399e-2 3.310784e-1 4.5208324e-1 4.5208324e-1
1.04047989e-1 3.310784e-1 4.3977011e-1 4.3977011e-1
1.18911987e-1 3.310784e-1 4.2767789e-1 4.2767789e-1
1.33775986e-1 3.310784e-1 4.1580675e-1 4.1580675e-1
1.4863998e-1 3.310784e-1 4.0415645e-1 4.0415645e-1
1.6350398e-1 3.310784e-1 3.9272713e-1 3.9272713e-1
1.7836798e-1 3.310784e-1 3.815187e-1 3.815187e-1
1.9323198e-1 3.310784e-1 3.7053125e-1 3.7053125e-1
2.0809598e-1 3.310784e-1 3.5976472e-1 3.5976472e-1
2.2295998e-1 3.310784e-1 3.4921915e-1 3.4921915e-1
2.3782397e-1 3.310784e-1 3.3889445e-1 3.3889445e-1
2.5268797e-1 3.310784e-1 3.2879076e-1 3.2879076e-1
2.6755197e-1 3.310784e-1 3.1890797e-1 3.1890797e-1
2.8241597e-1 3.310784e-1 3.0924612e-1 3.0924612e-1
2.9727997e-1 3.310784e-1 2.9980522e-1 2.9980522e-1
3.1214397e-1 3.310784e-1 2.905853e-1 2.905853e-1
3.2700797e-1 3.310784e-1 2.8158627e-1 2.8158627e-1
3.4187196e-1 3.310784e-1 2.7280818e-1 2.7280818e-1
3.5673596e-1 3.310784e-1 2.6425102e-1 2.6425102e-1
3.7159996e-1 3.310784e-1 2.5591487e-1 2.5591487e-1
3.8646396e-1 3.310784e-1 2.4779955e-1 2.4779955e-1
4.0132796e-1 3.310784e-1 2.3990523e-1 2.3990523e-1
4.1619196e-1 3.310784e-1 2.3223178e-1 2.3223178e-1
4.3105595e-1 3.310784e-1 2.2477937e-1 2.2477937e-1
4.4591995e-1 3.310784e-1 2.1754788e-1 2.1754788e-1
4.6078395e-1 3.310784e-1 2.1053723e-1 2.1053723e-1
4.7564795e-1 3.310784e-1 2.0374767e-1 2.0374767e-1
4.9051195e-1 3.310784e-1 1.9717896e-1 1.9717896e-1
5.0537595e-1 3.310784e-1 1.9083115e-1 1.9083115e-1
5.2023994e-1 3.310784e-1 1.8470436e-1 1.8470436e-1
5.3510394e-1 3.310784e-1 1.7879851e-1 1.7879851e-1
5.4996794e-1 3.310784e-1 1.7311351e-1 1.7311351e-1
5.6483194e-1 3.310784e-1 1.6764952e-1 1.6764952e-1
5.7969594e-1 3.310784e-1 1.6240645e-1 1.6240645e-1
5.9455994e-1 3.310784e-1 1.5738431e-1 1.5738431e-1
6.0942393e-1 3.310784e-1 1.5258313e-1 1.5258313e-1
6.2428793e-1 3.310784e-1 1.4800288e-1 1.4800288e-1
6.3915193e-1 3.310784e-1 1.4364352e-1 1.4364352e-1
6.5401593e-1 3.310784e-1 1.3950517e-1 1.3950517e-1
6.6887993e-1 3.310784e-1 1.355877e-1 1.355877e-1
6.8374393e-1 3.310784e-1 1.3189117e-1 1.3189117e-1
6.9860793e-1 3.310784e-1 1.2841568e-1 1.2841568e-1
7.1347192e-1 3.310784e-1 1.2516096e-1 1.2516096e-1
7.2833592e-1 3.310784e-1 1.2212737e-1 1.2212737e-1
7.4319992e-1 3.310784e-1 1.1931462e-1 1.1931462e-1
7.5806392e-1 3.310784e-1 1.1672278e-1 1.1672278e-1
7.7292792e-1 3.310784e-1 1.1435194e-1 1.1435194e-1
7.8779192e-1 3.310784e-1 1.1220203e-1 1.1220203e-1
8.0265591e-1 3.310784e-1 1.10273022e-1 1.10273022e-1
8.1751991e-1 3.310784e-1 1.08564923e-1 1.08564923e-1
8.3238391e-1 3.310784e-1 1.07077882e-1 1.07077882e-1
8.4724791e-1 3.310784e-1 1.05811612e-1 1.05811612e-1
8.6211191e-1 3.310784e-1 1.04766483e-1 1.04766483e-1
8.769759e-1 3.310784e-1 1.03942172e-1 1.03942172e-1
8.918399e-1 3.310784e-1 1.03338762e-1 1.03338762e-1
9.067039e-1 3.310784e-1 1.02956363e-1 1.02956363e-1
9.215679e-1 3.310784e-1 1.02794902e-1 1.02794902e-1
9.364319e-1 3.310784e-1 1.02854262e-1 1.02854262e-1
9.512959e-1 3.310784e-1 1.03134642e-1 1.03134642e-1
9.661599e-1 3.310784e-1 1.03636043e-1 1.03636043e-1
9.810239e-1 3.310784e-1 1.04358443e-1 1.04358443e-1
9.958879e-1 3.310784e-1 1.05301593e-1 1.05301593e-1
1.01075189e0 3.310784e-1 1.06465762e-1 1.06465762e-1
1.02561589e0 3.310784e-1 1.07850642e-1 1.07850642e-1
1.04047989e0 3.310784e-1 1.09456633e-1 1.09456633e-1
1.05534389e0 3.310784e-1 1.1128357e-1 1.1128357e-1
1.07020789e0 3.310784e-1 1.1333138e-1 1.1333138e-1
1.08507188e0 3.310784e-1 1.1560013e-1 1.1560013e-1
1.09993588e0 3.310784e-1 1.1809059e-1 1.1809059e-1

0.0e0 3.378351e-1 5.3428058e-1 5.3428058e-1
1.4863998e-2 3.378351e-1 5.2064185e-1 5.2064185e-1
2.9727997e-2 3.378351e-1 5.0722414e-1 5.0722414e-1
4.4591995e-2 3.378351e-1 4.9402722e-1 4.9402722e-1
5.9455994e-2 3.378351e-1 4.810513e-1 4.810513e-1
7.4319992e-2 3.378351e-1 4.6829642e-1 4.6829642e-1
8.918399e-2 3.378351e-1 4.557623e-1 4.557623e-1
1.04047989e-1 3.378351e-1 4.434492e-1 4.434492e-1
1.18911987e-1 3.378351e-1 4.3135698e-1 4.3135698e-1
1.33775986e-1 3.378351e-1 4.1948584e-1 4.1948584e-1
1.4863998e-1 3.378351e-1 4.0783554e-1 4.0783554e-1
1.6350398e-1 3.378351e-1 3.964062e-1 3.964062e-1
1.7836798e-1 3.378351e-1 3.851978e-1 3.851978e-1
1.9323198e-1 3.378351e-1 3.7421027e-1 3.7421027e-1
2.0809598e-1 3.378351e-1 3.6344374e-1 3.6344374e-1
2.2295998e-1 3.378351e-1 3.5289816e-1 3.5289816e-1
2.3782397e-1 3.378351e-1 3.425735e-1 3.425735e-1
2.5268797e-1 3.378351e-1 3.3246982e-1 3.3246982e-1
2.6755197e-1 3.378351e-1 3.2258704e-1 3.2258704e-1
2.8241597e-1 3.378351e-1 3.1292519e-1 3.1292519e-1
2.9727997e-1 3.378351e-1 3.0348428e-1 3.0348428e-1
3.1214397e-1 3.378351e-1 2.9426436e-1 2.9426436e-1
3.2700797e-1 3.378351e-1 2.8526534e-1 2.8526534e-1
3.4187196e-1 3.378351e-1 2.7648724e-1 2.7648724e-1
3.5673596e-1 3.378351e-1 2.6793008e-1 2.6793008e-1
3.7159996e-1 3.378351e-1 2.5959393e-1 2.5959393e-1
3.8646396e-1 3.378351e-1 2.5147864e-1 2.5147864e-1
4.0132796e-1 3.378351e-1 2.435843e-1 2.435843e-1
4.1619196e-1 3.378351e-1 2.3591086e-1 2.3591086e-1
4.3105595e-1 3.378351e-1 2.2845847e-1 2.2845847e-1
4.4591995e-1 3.378351e-1 2.2122696e-1 2.2122696e-1
4.6078395e-1 3.378351e-1 2.1421634e-1 2.1421634e-1
4.7564795e-1 3.378351e-1 2.0742676e-1 2.0742676e-1
4.9051195e-1 3.378351e-1 2.0085805e-1 2.0085805e-1
5.0537595e-1 3.378351e-1 1.9451024e-1 1.9451024e-1
5.2023994e-1 3.378351e-1 1.8838345e-1 1.8838345e-1
5.3510394e-1 3.378351e-1 1.824776e-1 1.824776e-1
5.4996794e-1 3.378351e-1 1.767926e-1 1.767926e-1
5.6483194e-1 3.378351e-1 1.7132864e-1 1.7132864e-1
5.7969594e-1 3.378351e-1 1.6608556e-1 1.6608556e-1
5.9455994e-1 3.378351e-1 1.6106343e-1 1.6106343e-1
6.0942393e-1 3.378351e-1 1.5626225e-1 1.5626225e-1
6.2428793e-1 3.378351e-1 1.51682e-1 1.51682e-1
6.3915193e-1 3.378351e-1 1.4732265e-1 1.4732265e-1
6.5401593e-1 3.378351e-1 1.431843e-1 1.431843e-1
6.6887993e-1 3.378351e-1 1.3926683e-1 1.3926683e-1
6.8374393e-1 3.378351e-1 1.355703e-1 1.355703e-1
6.9860793e-1 3.378351e-1 1.320948e-1 1.320948e-1
7.1347192e-1 3.378351e-1 1.288401e-1 1.288401e-1
7.2833592e-1 3.378351e-1 1.2580647e-1 1.2580647e-1
7.4319992e-1 3.378351e-1 1.2299374e-1 1.2299374e-1
7.5806392e-1 3.378351e-1 1.2040189e-1 1.2040189e-1
7.7292792e-1 3.378351e-1 1.1803104e-1 1.1803104e-1
7.8779192e-1 3.378351e-1 1.1588116e-1 1.1588116e-1
8.0265591e-1 3.378351e-1 1.1395213e-1 1.1395213e-1
8.1751991e-1 3.378351e-1 1.1224406e-1 1.1224406e-1
8.3238391e-1 3.378351e-1 1.1075699e-1 1.1075699e-1
8.4724791e-1 3.378351e-1 1.09490755e-1 1.09490755e-1
8.6211191e-1 3.378351e-1 1.08445584e-1 1.08445584e-1
8.769759e-1 3.378351e-1 1.07621294e-1 1.07621294e-1
8.918399e-1 3.378351e-1 1.07017885e-1 1.07017885e-1
9.067039e-1 3.378351e-1 1.06635484e-1 1.06635484e-1
9.215679e-1 3.378351e-1 1.06474034e-1 1.06474034e-1
9.364319e-1 3.378351e-1 1.06533385e-1 1.06533385e-1
9.512959e-1 3.378351e-1 1.06813763e-1 1.06813763e-1
9.661599e-1 3.378351e-1 1.07315154e-1 1.07315154e-1
9.810239e-1 3.378351e-1 1.08037494e-1 1.08037494e-1
9.958879e-1 3.378351e-1 1.08980634e-1 1.08980634e-1
1.01075189e0 3.378351e-1 1.10144804e-1 1.10144804e-1
1.02561589e0 3.378351e-1 1.115297e-1 1.115297e-1
1.04047989e0 3.378351e-1 1.1313568e-1 1.1313568e-1
1.05534389e0 3.378351e-1 1.1496262e-1 1.1496262e-1
1.07020789e0 3.378351e-1 1.1701042e-1 1.1701042e-1
1.08507188e0 3.378351e-1 1.1927986e-1 1.1927986e-1
1.09993588e0 3.378351e-1 1.2176964e-1 1.2176964e-1

0.0e0 3.445918e-1 5.380101e-1 5.380101e-1
1.4863998e-2 3.445918e-1 5.2437129e-1 5.2437129e-1
2.9727997e-2 3.445918e-1 5.109536e-1 5.109536e-1
4.4591995e-2 3.445918e-1 4.9775674e-1 4.9775674e-1
5.9455994e-2 3.445918e-1 4.8478076e-1 4.8478076e-1
7.4319992e-2 3.445918e-1 4.7202588e-1 4.7202588e-1
8.918399e-2 3.445918e-1 4.5949184e-1 4.5949184e-1
1.04047989e-1 3.445918e-1 4.4717865e-1 4.4717865e-1
1.18911987e-1 3.445918e-1 4.350865e-1 4.350865e-1
1.33775986e-1 3.445918e-1 4.2321536e-1 4.2321536e-1
1.4863998e-1 3.445918e-1 4.11565e-1 4.11565e-1
1.6350398e-1 3.445918e-1 4.0013567e-1 4.0013567e-1
1.7836798e-1 3.445918e-1 3.8892726e-1 3.8892726e-1
1.9323198e-1 3.445918e-1 3.7793979e-1 3.7793979e-1
2.0809598e-1 3.445918e-1 3.6717328e-1 3.6717328e-1
2.2295998e-1 3.445918e-1 3.5662767e-1 3.5662767e-1
2.3782397e-1 3.445918e-1 3.4630304e-1 3.4630304e-1
2.5268797e-1 3.445918e-1 3.3619931e-1 3.3619931e-1
2.6755197e-1 3.445918e-1 3.2631654e-1 3.2631654e-1
2.8241597e-1 3.445918e-1 3.166547e-1 3.166547e-1
2.9727997e-1 3.445918e-1 3.072138e-1 3.072138e-1
3.1214397e-1 3.445918e-1 2.9799385e-1 2.9799385e-1
3.2700797e-1 3.445918e-1 2.8899484e-1 2.8899484e-1
3.4187196e-1 3.445918e-1 2.8021677e-1 2.8021677e-1
3.5673596e-1 3.445918e-1 2.7165959e-1 2.7165959e-1
3.7159996e-1 3.445918e-1 2.6332344e-1 2.6332344e-1
3.8646396e-1 3.445918e-1 2.5520816e-1 2.5520816e-1
4.0132796e-1 3.445918e-1 2.4731377e-1 2.4731377e-1
4.1619196e-1 3.445918e-1 2.396404e-1 2.396404e-1
4.3105595e-1 3.445918e-1 2.3218799e-1 2.3218799e-1
4.4591995e-1 3.445918e-1 2.2495642e-1 2.2495642e-1
4.6078395e-1 3.445918e-1 2.1794585e-1 2.1794585e-1
4.7564795e-1 3.445918e-1 2.1115627e-1 2.1115627e-1
4.9051195e-1 3.445918e-1 2.0458751e-1 2.0458751e-1
5.0537595e-1 3.445918e-1 1.9823976e-1 1.9823976e-1
5.2023994e-1 3.445918e-1 1.9211298e-1 1.9211298e-1
5.3510394e-1 3.445918e-1 1.8620705e-1 1.8620705e-1
5.4996794e-1 3.445918e-1 1.8052213e-1 1.8052213e-1
5.6483194e-1 3.445918e-1 1.750581e-1 1.750581e-1
5.7969594e-1 3.445918e-1 1.6981502e-1 1.6981502e-1
5.9455994e-1 3.445918e-1 1.6479295e-1 1.6479295e-1
6.0942393e-1 3.445918e-1 1.599917e-1 1.599917e-1
6.2428793e-1 3.445918e-1 1.5541145e-1 1.5541145e-1
6.3915193e-1 3.445918e-1 1.5105217e-1 1.5105217e-1
6.5401593e-1 3.445918e-1 1.4691376e-1 1.4691376e-1
6.6887993e-1 3.445918e-1 1.4299635e-1 1.4299635e-1
6.8374393e-1 3.445918e-1 1.3929982e-1 1.3929982e-1
6.9860793e-1 3.445918e-1 1.3582425e-1 1.3582425e-1
7.1347192e-1 3.445918e-1 1.3256961e-1 1.3256961e-1
7.2833592e-1 3.445918e-1 1.2953601e-1 1.2953601e-1
7.4319992e-1 3.445918e-1 1.267232e-1 1.267232e-1
7.5806392e-1 3.445918e-1 1.2413142e-1 1.2413142e-1
7.7292792e-1 3.445918e-1 1.2176056e-1 1.2176056e-1
7.8779192e-1 3.445918e-1 1.1961061e-1 1.1961061e-1
8.0265591e-1 3.445918e-1 1.1768167e-1 1.1768167e-1
8.1751991e-1 3.445918e-1 1.1597357e-1 1.1597357e-1
8.3238391e-1 3.445918e-1 1.1448647e-1 1.1448647e-1
8.4724791e-1 3.445918e-1 1.1322026e-1 1.1322026e-1
8.6211191e-1 3.445918e-1 1.1217505e-1 1.1217505e-1
8.769759e-1 3.445918e-1 1.1135074e-1 1.1135074e-1
8.918399e-1 3.445918e-1 1.107474e-1 1.107474e-1
9.067039e-1 3.445918e-1 1.10364948e-1 1.10364948e-1
9.215679e-1 3.445918e-1 1.10203497e-1 1.10203497e-1
9.364319e-1 3.445918e-1 1.10262846e-1 1.10262846e-1
9.512959e-1 3.445918e-1 1.10543227e-1 1.10543227e-1
9.661599e-1 3.445918e-1 1.1104463e-1 1.1104463e-1
9.810239e-1 3.445918e-1 1.1176695e-1 1.1176695e-1
9.958879e-1 3.445918e-1 1.127101e-1 1.127101e-1
1.01075189e0 3.445918e-1 1.1387427e-1 1.1387427e-1
1.02561589e0 3.445918e-1 1.1525916e-1 1.1525916e-1
1.04047989e0 3.445918e-1 1.1686514e-1 1.1686514e-1
1.05534389e0 3.445918e-1 1.1869208e-1 1.1869208e-1
1.07020789e0 3.445918e-1 1.2074057e-1 1.2074057e-1
1.08507188e0 3.445918e-1 1.2300932e-1 1.2300932e-1
1.09993588e0 3.445918e-1 1.254991e-1 1.254991e-1

0.0e0 3.513485e-1 5.417885e-1 5.417885e-1
1.4863998e-2 3.513485e-1 5.281497e-1 5.281497e-1
2.9727997e-2 3.513485e-1 5.1473207e-1 5.1473207e-1
4.4591995e-2 3.513485e-1 5.0153516e-1 5.0153516e-1
5.9455994e-2 3.513485e-1 4.8855922e-1 4.8855922e-1
7.4319992e-2 3.513485e-1 4.7580434e-1 4.7580434e-1
8.918399e-2 3.513485e-1 4.6327023e-1 4.6327023e-1
1.04047989e-1 3.513485e-1 4.5095714e-1 4.5095714e-1
1.18911987e-1 3.513485e-1 4.388649e-1 4.388649e-1
1.33775986e-1 3.513485e-1 4.2699376e-1 4.2699376e-1
1.4863998e-1 3.513485e-1 4.1534348e-1 4.1534348e-1
1.6350398e-1 3.513485e-1 4.0391406e-1 4.0391406e-1
1.7836798e-1 3.513485e-1 3.9270566e-1 3.9270566e-1
1.9323198e-1 3.513485e-1 3.817182e-1 3.817182e-1
2.0809598e-1 3.513485e-1 3.7095166e-1 3.7095166e-1
2.2295998e-1 3.513485e-1 3.6040608e-1 3.6040608e-1
2.3782397e-1 3.513485e-1 3.5008142e-1 3.5008142e-1
2.5268797e-1 3.513485e-1 3.3997772e-1 3.3997772e-1
2.6755197e-1 3.513485e-1 3.3009496e-1 3.3009496e-1
2.8241597e-1 3.513485e-1 3.2043312e-1 3.2043312e-1
2.9727997e-1 3.513485e-1 3.1099222e-1 3.1099222e-1
3.1214397e-1 3.513485e-1 3.0177226e-1 3.0177226e-1
3.2700797e-1 3.513485e-1 2.9277325e-1 2.9277325e-1
3.4187196e-1 3.513485e-1 2.8399516e-1 2.8399516e-1
3.5673596e-1 3.513485e-1 2.75438e-1 2.75438e-1
3.7159996e-1 3.513485e-1 2.6710185e-1 2.6710185e-1
3.8646396e-1 3.513485e-1 2.5898656e-1 2.5898656e-1
4.0132796e-1 3.513485e-1 2.5109216e-1 2.5109216e-1
4.1619196e-1 3.513485e-1 2.4341878e-1 2.4341878e-1
4.3105595e-1 3.513485e-1 2.3596638e-1 2.3596638e-1
4.4591995e-1 3.513485e-1 2.2873482e-1 2.2873482e-1
4.6078395e-1 3.513485e-1 2.2172426e-1 2.2172426e-1
4.7564795e-1 3.513485e-1 2.1493468e-1 2.1493468e-1
4.9051195e-1 3.513485e-1 2.0836592e-1 2.0836592e-1
5.0537595e-1 3.513485e-1 2.0201816e-1 2.0201816e-1
5.2023994e-1 3.513485e-1 1.9589139e-1 1.9589139e-1
5.3510394e-1 3.513485e-1 1.8998544e-1 1.8998544e-1
5.4996794e-1 3.513485e-1 1.8430049e-1 1.8430049e-1
5.6483194e-1 3.513485e-1 1.7883646e-1 1.7883646e-1
5.7969594e-1 3.513485e-1 1.7359338e-1 1.7359338e-1
5.9455994e-1 3.513485e-1 1.685714e-1 1.685714e-1
6.0942393e-1 3.513485e-1 1.6377014e-1 1.6377014e-1
6.2428793e-1 3.513485e-1 1.5918982e-1 1.5918982e-1
6.3915193e-1 3.513485e-1 1.5483061e-1 1.5483061e-1
6.5401593e-1 3.513485e-1 1.5069212e-1 1.5069212e-1
6.6887993e-1 3.513485e-1 1.4677472e-1 1.4677472e-1
6.8374393e-1 3.513485e-1 1.4307826e-1 1.4307826e-1
6.9860793e-1 3.513485e-1 1.396026e-1 1.396026e-1
7.1347192e-1 3.513485e-1 1.3634798e-1 1.3634798e-1
7.2833592e-1 3.513485e-1 1.3331442e-1 1.3331442e-1
7.4319992e-1 3.513485e-1 1.3050157e-1 1.3050157e-1
7.5806392e-1 3.513485e-1 1.2790985e-1 1.2790985e-1
7.7292792e-1 3.513485e-1 1.2553893e-1 1.2553893e-1
7.8779192e-1 3.513485e-1 1.2338898e-1 1.2338898e-1
8.0265591e-1 3.513485e-1 1.214601e-1 1.214601e-1
8.1751991e-1 3.513485e-1 1.1975194e-1 1.1975194e-1
8.3238391e-1 3.513485e-1 1.1826482e-1 1.1826482e-1
8.4724791e-1 3.513485e-1 1.1699872e-1 1.1699872e-1
8.6211191e-1 3.513485e-1 1.1595349e-1 1.1595349e-1
8.769759e-1 3.513485e-1 1.1512918e-1 1.1512918e-1
8.918399e-1 3.513485e-1 1.1452585e-1 1.1452585e-1
9.067039e-1 3.513485e-1 1.1414337e-1 1.1414337e-1
9.215679e-1 3.513485e-1 1.13982e-1 1.13982e-1
9.364319e-1 3.513485e-1 1.1404135e-1 1.1404135e-1
9.512959e-1 3.513485e-1 1.1432173e-1 1.1432173e-1
9.661599e-1 3.513485e-1 1.1482304e-1 1.1482304e-1
9.810239e-1 3.513485e-1 1.1554532e-1 1.1554532e-1
9.958879e-1 3.513485e-1 1.1648839e-1 1.1648839e-1
1.01075189e0 3.513485e-1 1.1765256e-1 1.1765256e-1
1.02561589e0 3.513485e-1 1.1903752e-1 1.1903752e-1
1.04047989e0 3.513485e-1 1.2064351e-1 1.2064351e-1
1.05534389e0 3.513485e-1 1.2247113e-1 1.2247113e-1
1.07020789e0 3.513485e-1 1.2451894e-1 1.2451894e-1
1.08507188e0 3.513485e-1 1.2678761e-1 1.2678761e-1
1.09993588e0 3.513485e-1 1.2927739e-1 1.2927739e-1

0.0e0 3.581052e-1 5.4561676e-1 5.4561676e-1
1.4863998e-2 3.581052e-1 5.3197803e-1 5.3197803e-1
2.9727997e-2 3.581052e-1 5.1856032e-1 5.1856032e-1
4.4591995e-2 3.581052e-1 5.053634e-1 5.053634e-1
5.9455994e-2 3.581052e-1 4.9238748e-1 4.9238748e-1
7.4319992e-2 3.581052e-1 4.796326e-1 4.796326e-1
8.918399e-2 3.581052e-1 4.670985e-1 4.670985e-1
1.04047989e-1 3.581052e-1 4.5478539e-1 4.5478539e-1
1.18911987e-1 3.581052e-1 4.4269316e-1 4.4269316e-1
1.33775986e-1 3.581052e-1 4.30822e-1 4.30822e-1
1.4863998e-1 3.581052e-1 4.1917174e-1 4.1917174e-1
1.6350398e-1 3.581052e-1 4.0774232e-1 4.0774232e-1
1.7836798e-1 3.581052e-1 3.9653392e-1 3.9653392e-1
1.9323198e-1 3.581052e-1 3.8554646e-1 3.8554646e-1
2.0809598e-1 3.581052e-1 3.7477992e-1 3.7477992e-1
2.2295998e-1 3.581052e-1 3.6423434e-1 3.6423434e-1
2.3782397e-1 3.581052e-1 3.5390968e-1 3.5390968e-1
2.5268797e-1 3.581052e-1 3.4380598e-1 3.4380598e-1
2.6755197e-1 3.581052e-1 3.3392322e-1 3.3392322e-1
2.8241597e-1 3.581052e-1 3.2426138e-1 3.2426138e-1
2.9727997e-1 3.581052e-1 3.1482048e-1 3.1482048e-1
3.1214397e-1 3.581052e-1 3.0560052e-1 3.0560052e-1
3.2700797e-1 3.581052e-1 2.9660152e-1 2.9660152e-1
3.4187196e-1 3.581052e-1 2.8782343e-1 2.8782343e-1
3.5673596e-1 3.581052e-1 2.7926627e-1 2.7926627e-1
3.7159996e-1 3.581052e-1 2.7093011e-1 2.7093011e-1
3.8646396e-1 3.581052e-1 2.6281482e-1 2.6281482e-1
4.0132796e-1 3.581052e-1 2.5492043e-1 2.5492043e-1
4.1619196e-1 3.581052e-1 2.4724704e-1 2.4724704e-1
4.3105595e-1 3.581052e-1 2.3979465e-1 2.3979465e-1
4.4591995e-1 3.581052e-1 2.3256308e-1 2.3256308e-1
4.6078395e-1 3.581052e-1 2.2555252e-1 2.2555252e-1
4.7564795e-1 3.581052e-1 2.1876292e-1 2.1876292e-1
4.9051195e-1 3.581052e-1 2.1219424e-1 2.1219424e-1
5.0537595e-1 3.581052e-1 2.0584642e-1 2.0584642e-1
5.2023994e-1 3.581052e-1 1.9971965e-1 1.9971965e-1
5.3510394e-1 3.581052e-1 1.9381377e-1 1.9381377e-1
5.4996794e-1 3.581052e-1 1.8812878e-1 1.8812878e-1
5.6483194e-1 3.581052e-1 1.8266476e-1 1.8266476e-1
5.7969594e-1 3.581052e-1 1.7742174e-1 1.7742174e-1
5.9455994e-1 3.581052e-1 1.7239961e-1 1.7239961e-1
6.0942393e-1 3.581052e-1 1.6759843e-1 1.6759843e-1
6.2428793e-1 3.581052e-1 1.6301817e-1 1.6301817e-1
6.3915193e-1 3.581052e-1 1.5865883e-1 1.5865883e-1
6.5401593e-1 3.581052e-1 1.5452042e-1 1.5452042e-1
6.6887993e-1 3.581052e-1 1.5060301e-1 1.5060301e-1
6.8374393e-1 3.581052e-1 1.4690648e-1 1.4690648e-1
6.9860793e-1 3.581052e-1 1.4343091e-1 1.4343091e-1
7.1347192e-1 3.581052e-1 1.4017628e-1 1.4017628e-1
7.2833592e-1 3.581052e-1 1.3714265e-1 1.3714265e-1
7.4319992e-1 3.581052e-1 1.3432988e-1 1.3432988e-1
7.5806392e-1 3.581052e-1 1.3173808e-1 1.3173808e-1
7.7292792e-1 3.581052e-1 1.2936722e-1 1.2936722e-1
7.8779192e-1 3.581052e-1 1.2721727e-1 1.2721727e-1
8.0265591e-1 3.581052e-1 1.2528833e-1 1.2528833e-1
8.1751991e-1 3.581052e-1 1.2358023e-1 1.2358023e-1
8.3238391e-1 3.581052e-1 1.2209312e-1 1.2209312e-1
8.4724791e-1 3.581052e-1 1.2082692e-1 1.2082692e-1
8.6211191e-1 3.581052e-1 1.1978171e-1 1.1978171e-1
8.769759e-1 3.581052e-1 1.189574e-1 1.189574e-1
8.918399e-1 3.581052e-1 1.1835406e-1 1.1835406e-1
9.067039e-1 3.581052e-1 1.179716e-1 1.179716e-1
9.215679e-1 3.581052e-1 1.1781021e-1 1.1781021e-1
9.364319e-1 3.581052e-1 1.1786957e-1 1.1786957e-1
9.512959e-1 3.581052e-1 1.1814995e-1 1.1814995e-1
9.661599e-1 3.581052e-1 1.1865135e-1 1.1865135e-1
9.810239e-1 3.581052e-1 1.1937361e-1 1.1937361e-1
9.958879e-1 3.581052e-1 1.2031668e-1 1.2031668e-1
1.01075189e0 3.581052e-1 1.2148085e-1 1.2148085e-1
1.02561589e0 3.581052e-1 1.2286574e-1 1.2286574e-1
1.04047989e0 3.581052e-1 1.2447173e-1 1.2447173e-1
1.05534389e0 3.581052e-1 1.2629935e-1 1.2629935e-1
1.07020789e0 3.581052e-1 1.2834715e-1 1.2834715e-1
1.08507188e0 3.581052e-1 1.306159e-1 1.306159e-1
1.09993588e0 3.581052e-1 1.3310568e-1 1.3310568e-1

0.0e0 3.648619e-1 5.4949397e-1 5.4949397e-1
1.4863998e-2 3.648619e-1 5.3585516e-1 5.3585516e-1
2.9727997e-2 3.648619e-1 5.2243747e-1 5.2243747e-1
4.4591995e-2 3.648619e-1 5.0924062e-1 5.0924062e-1
5.9455994e-2 3.648619e-1 4.9626462e-1 4.9626462e-1
7.4319992e-2 3.648619e-1 4.8350974e-1 4.8350974e-1
8.918399e-2 3.648619e-1 4.7097571e-1 4.7097571e-1
1.04047989e-1 3.648619e-1 4.5866252e-1 4.5866252e-1
1.18911987e-1 3.648619e-1 4.4657036e-1 4.4657036e-1
1.33775986e-1 3.648619e-1 4.3469922e-1 4.3469922e-1
1.4863998e-1 3.648619e-1 4.2304887e-1 4.2304887e-1
1.6350398e-1 3.648619e-1 4.1161954e-1 4.1161954e-1
1.7836798e-1 3.648619e-1 4.0041113e-1 4.0041113e-1
1.9323198e-1 3.648619e-1 3.8942366e-1 3.8942366e-1
2.0809598e-1 3.648619e-1 3.7865714e-1 3.7865714e-1
2.2295998e-1 3.648619e-1 3.6811154e-1 3.6811154e-1
2.3782397e-1 3.648619e-1 3.577869e-1 3.577869e-1
2.5268797e-1 3.648619e-1 3.4768318e-1 3.4768318e-1
2.6755197e-1 3.648619e-1 3.3780042e-1 3.3780042e-1
2.8241597e-1 3.648619e-1 3.281386e-1 3.281386e-1
2.9727997e-1 3.648619e-1 3.186977e-1 3.186977e-1
3.1214397e-1 3.648619e-1 3.0947772e-1 3.0947772e-1
3.2700797e-1 3.648619e-1 3.0047871e-1 3.0047871e-1
3.4187196e-1 3.648619e-1 2.9170064e-1 2.9170064e-1
3.5673596e-1 3.648619e-1 2.8314346e-1 2.8314346e-1
3.7159996e-1 3.648619e-1 2.7480731e-1 2.7480731e-1
3.8646396e-1 3.648619e-1 2.6669202e-1 2.6669202e-1
4.0132796e-1 3.648619e-1 2.587977e-1 2.587977e-1
4.1619196e-1 3.648619e-1 2.5112425e-1 2.5112425e-1
4.3105595e-1 3.648619e-1 2.4367186e-1 2.4367186e-1
4.4591995e-1 3.648619e-1 2.3644035e-1 2.3644035e-1
4.6078395e-1 3.648619e-1 2.2942972e-1 2.2942972e-1
4.7564795e-1 3.648619e-1 2.2264014e-1 2.2264014e-1
4.9051195e-1 3.648619e-1 2.1607146e-1 2.1607146e-1
5.0537595e-1 3.648619e-1 2.0972362e-1 2.0972362e-1
5.2023994e-1 3.648619e-1 2.0359686e-1 2.0359686e-1
5.3510394e-1 3.648619e-1 1.9769098e-1 1.9769098e-1
5.4996794e-1 3.648619e-1 1.9200597e-1 1.9200597e-1
5.6483194e-1 3.648619e-1 1.8654195e-1 1.8654195e-1
5.7969594e-1 3.648619e-1 1.8129893e-1 1.8129893e-1
5.9455994e-1 3.648619e-1 1.762768e-1 1.762768e-1
6.0942393e-1 3.648619e-1 1.7147562e-1 1.7147562e-1
6.2428793e-1 3.648619e-1 1.6689537e-1 1.6689537e-1
6.3915193e-1 3.648619e-1 1.6253601e-1 1.6253601e-1
6.5401593e-1 3.648619e-1 1.5839767e-1 1.5839767e-1
6.6887993e-1 3.648619e-1 1.544802e-1 1.544802e-1
6.8374393e-1 3.648619e-1 1.5078366e-1 1.5078366e-1
6.9860793e-1 3.648619e-1 1.4730815e-1 1.4730815e-1
7.1347192e-1 3.648619e-1 1.4405347e-1 1.4405347e-1
7.2833592e-1 3.648619e-1 1.4101984e-1 1.4101984e-1
7.4319992e-1 3.648619e-1 1.3820712e-1 1.3820712e-1
7.5806392e-1 3.648619e-1 1.3561525e-1 1.3561525e-1
7.7292792e-1 3.648619e-1 1.3324442e-1 1.3324442e-1
7.8779192e-1 3.648619e-1 1.3109453e-1 1.3109453e-1
8.0265591e-1 3.648619e-1 1.291655e-1 1.291655e-1
8.1751991e-1 3.648619e-1 1.2745743e-1 1.2745743e-1
8.3238391e-1 3.648619e-1 1.2597035e-1 1.2597035e-1
8.4724791e-1 3.648619e-1 1.2470412e-1 1.2470412e-1
8.6211191e-1 3.648619e-1 1.2365889e-1 1.2365889e-1
8.769759e-1 3.648619e-1 1.2283467e-1 1.2283467e-1
8.918399e-1 3.648619e-1 1.2223125e-1 1.2223125e-1
9.067039e-1 3.648619e-1 1.2184879e-1 1.2184879e-1
9.215679e-1 3.648619e-1 1.216874e-1 1.216874e-1
9.364319e-1 3.648619e-1 1.2174675e-1 1.2174675e-1
9.512959e-1 3.648619e-1 1.2202713e-1 1.2202713e-1
9.661599e-1 3.648619e-1 1.2252853e-1 1.2252853e-1
9.810239e-1 3.648619e-1 1.232508e-1 1.232508e-1
9.958879e-1 3.648619e-1 1.241938e-1 1.241938e-1
1.01075189e0 3.648619e-1 1.2535797e-1 1.2535797e-1
1.02561589e0 3.648619e-1 1.2674286e-1 1.2674286e-1
1.04047989e0 3.648619e-1 1.2834953e-1 1.2834953e-1
1.05534389e0 3.648619e-1 1.3017647e-1 1.3017647e-1
1.07020789e0 3.648619e-1 1.3222427e-1 1.3222427e-1
1.08507188e0 3.648619e-1 1.3449303e-1 1.3449303e-1
1.09993588e0 3.648619e-1 1.369828e-1 1.369828e-1

0.0e0 3.7161859e-1 5.5342043e-1 5.5342043e-1
1.4863998e-2 3.7161859e-1 5.397817e-1 5.397817e-1
2.9727997e-2 3.7161859e-1 5.2636398e-1 5.2636398e-1
4.4591995e-2 3.7161859e-1 5.1316707e-1 5.1316707e-1
5.9455994e-2 3.7161859e-1 5.0019115e-1 5.0019115e-1
7.4319992e-2 3.7161859e-1 4.8743626e-1 4.8743626e-1
8.918399e-2 3.7161859e-1 4.7490216e-1 4.7490216e-1
1.04047989e-1 3.7161859e-1 4.6258905e-1 4.6258905e-1
1.18911987e-1 3.7161859e-1 4.5049683e-1 4.5049683e-1
1.33775986e-1 3.7161859e-1 4.3862567e-1 4.3862567e-1
1.4863998e-1 3.7161859e-1 4.269754e-1 4.269754e-1
1.6350398e-1 3.7161859e-1 4.1554599e-1 4.1554599e-1
1.7836798e-1 3.7161859e-1 4.043376e-1 4.043376e-1
1.9323198e-1 3.7161859e-1 3.9335013e-1 3.9335013e-1
2.0809598e-1 3.7161859e-1 3.8258359e-1 3.8258359e-1
2.2295998e-1 3.7161859e-1 3.7203801e-1 3.7203801e-1
2.3782397e-1 3.7161859e-1 3.6171335e-1 3.6171335e-1
2.5268797e-1 3.7161859e-1 3.5160965e-1 3.5160965e-1
2.6755197e-1 3.7161859e-1 3.4172687e-1 3.4172687e-1
2.8241597e-1 3.7161859e-1 3.3206505e-1 3.3206505e-1
2.9727997e-1 3.7161859e-1 3.2262415e-1 3.2262415e-1
3.1214397e-1 3.7161859e-1 3.1340419e-1 3.1340419e-1
3.2700797e-1 3.7161859e-1 3.0440515e-1 3.0440515e-1
3.4187196e-1 3.7161859e-1 2.9562709e-1 2.9562709e-1
3.5673596e-1 3.7161859e-1 2.8706993e-1 2.8706993e-1
3.7159996e-1 3.7161859e-1 2.7873378e-1 2.7873378e-1
3.8646396e-1 3.7161859e-1 2.7061848e-1 2.7061848e-1
4.0132796e-1 3.7161859e-1 2.6272415e-1 2.6272415e-1
4.1619196e-1 3.7161859e-1 2.550507e-1 2.550507e-1
4.3105595e-1 3.7161859e-1 2.4759831e-1 2.4759831e-1
4.4591995e-1 3.7161859e-1 2.4036674e-1 2.4036674e-1
4.6078395e-1 3.7161859e-1 2.3335619e-1 2.3335619e-1
4.7564795e-1 3.7161859e-1 2.265666e-1 2.265666e-1
4.9051195e-1 3.7161859e-1 2.1999785e-1 2.1999785e-1
5.0537595e-1 3.7161859e-1 2.1365009e-1 2.1365009e-1
5.2023994e-1 3.7161859e-1 2.0752332e-1 2.0752332e-1
5.3510394e-1 3.7161859e-1 2.0161737e-1 2.0161737e-1
5.4996794e-1 3.7161859e-1 1.9593246e-1 1.9593246e-1
5.6483194e-1 3.7161859e-1 1.9046837e-1 1.9046837e-1
5.7969594e-1 3.7161859e-1 1.8522536e-1 1.8522536e-1
5.9455994e-1 3.7161859e-1 1.802033e-1 1.802033e-1
6.0942393e-1 3.7161859e-1 1.7540204e-1 1.7540204e-1
6.2428793e-1 3.7161859e-1 1.708218e-1 1.708218e-1
6.3915193e-1 3.7161859e-1 1.6646251e-1 1.6646251e-1
6.5401593e-1 3.7161859e-1 1.623241e-1 1.623241e-1
6.6887993e-1 3.7161859e-1 1.584067e-1 1.584067e-1
6.8374393e-1 3.7161859e-1 1.5471014e-1 1.5471014e-1
6.9860793e-1 3.7161859e-1 1.5123459e-1 1.5123459e-1
7.1347192e-1 3.7161859e-1 1.4797997e-1 1.4797997e-1
7.2833592e-1 3.7161859e-1 1.4494633e-1 1.4494633e-1
7.4319992e-1 3.7161859e-1 1.4213354e-1 1.4213354e-1
7.5806392e-1 3.7161859e-1 1.3954175e-1 1.3954175e-1
7.7292792e-1 3.7161859e-1 1.371709e-1 1.371709e-1
7.8779192e-1 3.7161859e-1 1.3502095e-1 1.3502095e-1
8.0265591e-1 3.7161859e-1 1.3309201e-1 1.3309201e-1
8.1751991e-1 3.7161859e-1 1.3138391e-1 1.3138391e-1
8.3238391e-1 3.7161859e-1 1.298968e-1 1.298968e-1
8.4724791e-1 3.7161859e-1 1.286306e-1 1.286306e-1
8.6211191e-1 3.7161859e-1 1.2758546e-1 1.2758546e-1
8.769759e-1 3.7161859e-1 1.2676108e-1 1.2676108e-1
8.918399e-1 3.7161859e-1 1.2615775e-1 1.2615775e-1
9.067039e-1 3.7161859e-1 1.2577534e-1 1.2577534e-1
9.215679e-1 3.7161859e-1 1.2561389e-1 1.2561389e-1
9.364319e-1 3.7161859e-1 1.2567325e-1 1.2567325e-1
9.512959e-1 3.7161859e-1 1.2595363e-1 1.2595363e-1
9.661599e-1 3.7161859e-1 1.2645503e-1 1.2645503e-1
9.810239e-1 3.7161859e-1 1.2717729e-1 1.2717729e-1
9.958879e-1 3.7161859e-1 1.281205e-1 1.281205e-1
1.01075189e0 3.7161859e-1 1.292844e-1 1.292844e-1
1.02561589e0 3.7161859e-1 1.3066997e-1 1.3066997e-1
1.04047989e0 3.7161859e-1 1.3227596e-1 1.3227596e-1
1.05534389e0 3.7161859e-1 1.3410289e-1 1.3410289e-1
1.07020789e0 3.7161859e-1 1.361507e-1 1.361507e-1
1.08507188e0 3.7161859e-1 1.3841945e-1 1.3841945e-1
1.09993588e0 3.7161859e-1 1.4090923e-1 1.4090923e-1

0.0e0 3.783753e-1 5.5739485e-1 5.5739485e-1
1.4863998e-2 3.783753e-1 5.4375612e-1 5.4375612e-1
2.9727997e-2 3.783753e-1 5.3033835e-1 5.3033835e-1
4.4591995e-2 3.783753e-1 5.171415e-1 5.171415e-1
5.9455994e-2 3.783753e-1 5.0416557e-1 5.0416557e-1
7.4319992e-2 3.783753e-1 4.9141061e-1 4.9141061e-1
8.918399e-2 3.783753e-1 4.7887659e-1 4.7887659e-1
1.04047989e-1 3.783753e-1 4.6656348e-1 4.6656348e-1
1.18911987e-1 3.783753e-1 4.5447124e-1 4.5447124e-1
1.33775986e-1 3.783753e-1 4.426001e-1 4.426001e-1
1.4863998e-1 3.783753e-1 4.3094983e-1 4.3094983e-1
1.6350398e-1 3.783753e-1 4.1952042e-1 4.1952042e-1
1.7836798e-1 3.783753e-1 4.0831201e-1 4.0831201e-1
1.9323198e-1 3.783753e-1 3.9732455e-1 3.9732455e-1
2.0809598e-1 3.783753e-1 3.8655801e-1 3.8655801e-1
2.2295998e-1 3.783753e-1 3.7601244e-1 3.7601244e-1
2.3782397e-1 3.783753e-1 3.6568777e-1 3.6568777e-1
2.5268797e-1 3.783753e-1 3.5558408e-1 3.5558408e-1
2.6755197e-1 3.783753e-1 3.457013e-1 3.457013e-1
2.8241597e-1 3.783753e-1 3.3603947e-1 3.3603947e-1
2.9727997e-1 3.783753e-1 3.2659857e-1 3.2659857e-1
3.1214397e-1 3.783753e-1 3.1737862e-1 3.1737862e-1
3.2700797e-1 3.783753e-1 3.083796e-1 3.083796e-1
3.4187196e-1 3.783753e-1 2.9960152e-1 2.9960152e-1
3.5673596e-1 3.783753e-1 2.9104436e-1 2.9104436e-1
3.7159996e-1 3.783753e-1 2.827082e-1 2.827082e-1
3.8646396e-1 3.783753e-1 2.7459291e-1 2.7459291e-1
4.0132796e-1 3.783753e-1 2.6669855e-1 2.6669855e-1
4.1619196e-1 3.783753e-1 2.5902513e-1 2.5902513e-1
4.3105595e-1 3.783753e-1 2.5157274e-1 2.5157274e-1
4.4591995e-1 3.783753e-1 2.4434125e-1 2.4434125e-1
4.6078395e-1 3.783753e-1 2.3733061e-1 2.3733061e-1
4.7564795e-1 3.783753e-1 2.3054103e-1 2.3054103e-1
4.9051195e-1 3.783753e-1 2.2397234e-1 2.2397234e-1
5.0537595e-1 3.783753e-1 2.1762451e-1 2.1762451e-1
5.2023994e-1 3.783753e-1 2.1149774e-1 2.1149774e-1
5.3510394e-1 3.783753e-1 2.0559186e-1 2.0559186e-1
5.4996794e-1 3.783753e-1 1.9990689e-1 1.9990689e-1
5.6483194e-1 3.783753e-1 1.944428e-1 1.944428e-1
5.7969594e-1 3.783753e-1 1.8919978e-1 1.8919978e-1
5.9455994e-1 3.783753e-1 1.8417773e-1 1.8417773e-1
6.0942393e-1 3.783753e-1 1.7937648e-1 1.7937648e-1
6.2428793e-1 3.783753e-1 1.747963e-1 1.747963e-1
6.3915193e-1 3.783753e-1 1.7043694e-1 1.7043694e-1
6.5401593e-1 3.783753e-1 1.6629852e-1 1.6629852e-1
6.6887993e-1 3.783753e-1 1.6238113e-1 1.6238113e-1
6.8374393e-1 3.783753e-1 1.586846e-1 1.586846e-1
6.9860793e-1 3.783753e-1 1.5520901e-1 1.5520901e-1
7.1347192e-1 3.783753e-1 1.5195438e-1 1.5195438e-1
7.2833592e-1 3.783753e-1 1.4892076e-1 1.4892076e-1
7.4319992e-1 3.783753e-1 1.4610796e-1 1.4610796e-1
7.5806392e-1 3.783753e-1 1.4351619e-1 1.4351619e-1
7.7292792e-1 3.783753e-1 1.4114536e-1 1.4114536e-1
7.8779192e-1 3.783753e-1 1.3899544e-1 1.3899544e-1
8.0265591e-1 3.783753e-1 1.3706644e-1 1.3706644e-1
8.1751991e-1 3.783753e-1 1.3535834e-1 1.3535834e-1
8.3238391e-1 3.783753e-1 1.3387123e-1 1.3387123e-1
8.4724791e-1 3.783753e-1 1.3260504e-1 1.3260504e-1
8.6211191e-1 3.783753e-1 1.3155983e-1 1.3155983e-1
8.769759e-1 3.783753e-1 1.3073553e-1 1.3073553e-1
8.918399e-1 3.783753e-1 1.3013217e-1 1.3013217e-1
9.067039e-1 3.783753e-1 1.2974973e-1 1.2974973e-1
9.215679e-1 3.783753e-1 1.2958833e-1 1.2958833e-1
9.364319e-1 3.783753e-1 1.2964769e-1 1.2964769e-1
9.512959e-1 3.783753e-1 1.2992807e-1 1.2992807e-1
9.661599e-1 3.783753e-1 1.3042947e-1 1.3042947e-1
9.810239e-1 3.783753e-1 1.3115172e-1 1.3115172e-1
9.958879e-1 3.783753e-1 1.3209494e-1 1.3209494e-1
1.01075189e0 3.783753e-1 1.3325883e-1 1.3325883e-1
1.02561589e0 3.783753e-1 1.3464441e-1 1.3464441e-1
1.04047989e0 3.783753e-1 1.362504e-1 1.362504e-1
1.05534389e0 3.783753e-1 1.3807733e-1 1.3807733e-1
1.07020789e0 3.783753e-1 1.4012514e-1 1.4012514e-1
1.08507188e0 3.783753e-1 1.4239389e-1 1.4239389e-1
1.09993588e0 3.783753e-1 1.4488367e-1 1.4488367e-1

0.0e0 3.85132e-1 5.6141931e-1 5.6141931e-1
1.4863998e-2 3.85132e-1 5.4778049e-1 5.4778049e-1
2.9727997e-2 3.85132e-1 5.3436281e-1 5.3436281e-1
4.4591995e-2 3.85132e-1 5.2116594e-1 5.2116594e-1
5.9455994e-2 3.85132e-1 5.0818996e-1 5.0818996e-1
7.4319992e-2 3.85132e-1 4.9543507e-1 4.9543507e-1
8.918399e-2 3.85132e-1 4.8290103e-1 4.8290103e-1
1.04047989e-1 3.85132e-1 4.7058786e-1 4.7058786e-1
1.18911987e-1 3.85132e-1 4.584957e-1 4.584957e-1
1.33775986e-1 3.85132e-1 4.4662456e-1 4.4662456e-1
1.4863998e-1 3.85132e-1 4.349742e-1 4.349742e-1
1.6350398e-1 3.85132e-1 4.2354488e-1 4.2354488e-1
1.7836798e-1 3.85132e-1 4.1233646e-1 4.1233646e-1
1.9323198e-1 3.85132e-1 4.0134898e-1 4.0134898e-1
2.0809598e-1 3.85132e-1 3.9058247e-1 3.9058247e-1
2.2295998e-1 3.85132e-1 3.8003687e-1 3.8003687e-1
2.3782397e-1 3.85132e-1 3.6971223e-1 3.6971223e-1
2.5268797e-1 3.85132e-1 3.5960852e-1 3.5960852e-1
2.6755197e-1 3.85132e-1 3.4972575e-1 3.4972575e-1
2.8241597e-1 3.85132e-1 3.400639e-1 3.400639e-1
2.9727997e-1 3.85132e-1 3.3062302e-1 3.3062302e-1
3.1214397e-1 3.85132e-1 3.2140306e-1 3.2140306e-1
3.2700797e-1 3.85132e-1 3.1240402e-1 3.1240402e-1
3.4187196e-1 3.85132e-1 3.0362598e-1 3.0362598e-1
3.5673596e-1 3.85132e-1 2.950688e-1 2.950688e-1
3.7159996e-1 3.85132e-1 2.8673265e-1 2.8673265e-1
3.8646396e-1 3.85132e-1 2.7861736e-1 2.7861736e-1
4.0132796e-1 3.85132e-1 2.70723e-1 2.70723e-1
4.1619196e-1 3.85132e-1 2.6304959e-1 2.6304959e-1
4.3105595e-1 3.85132e-1 2.5559718e-1 2.5559718e-1
4.4591995e-1 3.85132e-1 2.4836568e-1 2.4836568e-1
4.6078395e-1 3.85132e-1 2.4135504e-1 2.4135504e-1
4.7564795e-1 3.85132e-1 2.3456546e-1 2.3456546e-1
4.9051195e-1 3.85132e-1 2.2799678e-1 2.2799678e-1
5.0537595e-1 3.85132e-1 2.2164896e-1 2.2164896e-1
5.2023994e-1 3.85132e-1 2.1552219e-1 2.1552219e-1
5.3510394e-1 3.85132e-1 2.0961632e-1 2.0961632e-1
5.4996794e-1 3.85132e-1 2.0393132e-1 2.0393132e-1
5.6483194e-1 3.85132e-1 1.984673e-1 1.984673e-1
5.7969594e-1 3.85132e-1 1.9322421e-1 1.9322421e-1
5.9455994e-1 3.85132e-1 1.8820216e-1 1.8820216e-1
6.0942393e-1 3.85132e-1 1.8340097e-1 1.8340097e-1
6.2428793e-1 3.85132e-1 1.7882066e-1 1.7882066e-1
6.3915193e-1 3.85132e-1 1.7446136e-1 1.7446136e-1
6.5401593e-1 3.85132e-1 1.7032303e-1 1.7032303e-1
6.6887993e-1 3.85132e-1 1.6640556e-1 1.6640556e-1
6.8374393e-1 3.85132e-1 1.6270901e-1 1.6270901e-1
6.9860793e-1 3.85132e-1 1.5923352e-1 1.5923352e-1
7.1347192e-1 3.85132e-1 1.5597882e-1 1.5597882e-1
7.2833592e-1 3.85132e-1 1.529452e-1 1.529452e-1
7.4319992e-1 3.85132e-1 1.5013239e-1 1.5013239e-1
7.5806392e-1 3.85132e-1 1.4754063e-1 1.4754063e-1
7.7292792e-1 3.85132e-1 1.4516978e-1 1.4516978e-1
7.8779192e-1 3.85132e-1 1.4301988e-1 1.4301988e-1
8.0265591e-1 3.85132e-1 1.4109085e-1 1.4109085e-1
8.1751991e-1 3.85132e-1 1.3938278e-1 1.3938278e-1
8.3238391e-1 3.85132e-1 1.3789572e-1 1.3789572e-1
8.4724791e-1 3.85132e-1 1.3662947e-1 1.3662947e-1
8.6211191e-1 3.85132e-1 1.3558432e-1 1.3558432e-1
8.769759e-1 3.85132e-1 1.3476001e-1 1.3476001e-1
8.918399e-1 3.85132e-1 1.3415662e-1 1.3415662e-1
9.067039e-1 3.85132e-1 1.3377422e-1 1.3377422e-1
9.215679e-1 3.85132e-1 1.3361276e-1 1.3361276e-1
9.364319e-1 3.85132e-1 1.3367212e-1 1.3367212e-1
9.512959e-1 3.85132e-1 1.3395248e-1 1.3395248e-1
9.661599e-1 3.85132e-1 1.3445389e-1 1.3445389e-1
9.810239e-1 3.85132e-1 1.3517615e-1 1.3517615e-1
9.958879e-1 3.85132e-1 1.3611935e-1 1.3611935e-1
1.01075189e0 3.85132e-1 1.3728319e-1 1.3728319e-1
1.02561589e0 3.85132e-1 1.3866876e-1 1.3866876e-1
1.04047989e0 3.85132e-1 1.4027475e-1 1.4027475e-1
1.05534389e0 3.85132e-1 1.4210168e-1 1.4210168e-1
1.07020789e0 3.85132e-1 1.4414949e-1 1.4414949e-1
1.08507188e0 3.85132e-1 1.4641824e-1 1.4641824e-1
1.09993588e0 3.85132e-1 1.4890802e-1 1.4890802e-1

0.0e0 3.918887e-1 5.6549182e-1 5.6549182e-1
1.4863998e-2 3.918887e-1 5.5185307e-1 5.5185307e-1
2.9727997e-2 3.918887e-1 5.3843538e-1 5.3843538e-1
4.4591995e-2 3.918887e-1 5.2523845e-1 5.2523845e-1
5.9455994e-2 3.918887e-1 5.1226254e-1 5.1226254e-1
7.4319992e-2 3.918887e-1 4.9950766e-1 4.9950766e-1
8.918399e-2 3.918887e-1 4.8697354e-1 4.8697354e-1
1.04047989e-1 3.918887e-1 4.7466043e-1 4.7466043e-1
1.18911987e-1 3.918887e-1 4.625682e-1 4.625682e-1
1.33775986e-1 3.918887e-1 4.5069707e-1 4.5069707e-1
1.4863998e-1 3.918887e-1 4.3904678e-1 4.3904678e-1
1.6350398e-1 3.918887e-1 4.2761739e-1 4.2761739e-1
1.7836798e-1 3.918887e-1 4.1640897e-1 4.1640897e-1
1.9323198e-1 3.918887e-1 4.0542151e-1 4.0542151e-1
2.0809598e-1 3.918887e-1 3.9465498e-1 3.9465498e-1
2.2295998e-1 3.918887e-1 3.8410939e-1 3.8410939e-1
2.3782397e-1 3.918887e-1 3.7378474e-1 3.7378474e-1
2.5268797e-1 3.918887e-1 3.6368105e-1 3.6368105e-1
2.6755197e-1 3.918887e-1 3.5379826e-1 3.5379826e-1
2.8241597e-1 3.918887e-1 3.4413643e-1 3.4413643e-1
2.9727997e-1 3.918887e-1 3.3469553e-1 3.3469553e-1
3.1214397e-1 3.918887e-1 3.2547559e-1 3.2547559e-1
3.2700797e-1 3.918887e-1 3.1647655e-1 3.1647655e-1
3.4187196e-1 3.918887e-1 3.0769847e-1 3.0769847e-1
3.5673596e-1 3.918887e-1 2.9914133e-1 2.9914133e-1
3.7159996e-1 3.918887e-1 2.9080518e-1 2.9080518e-1
3.8646396e-1 3.918887e-1 2.8268988e-1 2.8268988e-1
4.0132796e-1 3.918887e-1 2.7479552e-1 2.7479552e-1
4.1619196e-1 3.918887e-1 2.671221e-1 2.671221e-1
4.3105595e-1 3.918887e-1 2.596697e-1 2.596697e-1
4.4591995e-1 3.918887e-1 2.5243813e-1 2.5243813e-1
4.6078395e-1 3.918887e-1 2.4542757e-1 2.4542757e-1
4.7564795e-1 3.918887e-1 2.3863799e-1 2.3863799e-1
4.9051195e-1 3.918887e-1 2.3206923e-1 2.3206923e-1
5.0537595e-1 3.918887e-1 2.2572148e-1 2.2572148e-1
5.2023994e-1 3.918887e-1 2.195947e-1 2.195947e-1
5.3510394e-1 3.918887e-1 2.1368875e-1 2.1368875e-1
5.4996794e-1 3.918887e-1 2.0800385e-1 2.0800385e-1
5.6483194e-1 3.918887e-1 2.0253976e-1 2.0253976e-1
5.7969594e-1 3.918887e-1 1.9729681e-1 1.9729681e-1
5.9455994e-1 3.918887e-1 1.9227469e-1 1.9227469e-1
6.0942393e-1 3.918887e-1 1.8747343e-1 1.8747343e-1
6.2428793e-1 3.918887e-1 1.8289319e-1 1.8289319e-1
6.3915193e-1 3.918887e-1 1.7853389e-1 1.7853389e-1
6.5401593e-1 3.918887e-1 1.7439548e-1 1.7439548e-1
6.6887993e-1 3.918887e-1 1.7047809e-1 1.7047809e-1
6.8374393e-1 3.918887e-1 1.6678156e-1 1.6678156e-1
6.9860793e-1 3.918887e-1 1.6330597e-1 1.6330597e-1
7.1347192e-1 3.918887e-1 1.6005133e-1 1.6005133e-1
7.2833592e-1 3.918887e-1 1.5701773e-1 1.5701773e-1
7.4319992e-1 3.918887e-1 1.5420493e-1 1.5420493e-1
7.5806392e-1 3.918887e-1 1.5161313e-1 1.5161313e-1
7.7292792e-1 3.918887e-1 1.4924231e-1 1.4924231e-1
7.8779192e-1 3.918887e-1 1.4709233e-1 1.4709233e-1
8.0265591e-1 3.918887e-1 1.4516339e-1 1.4516339e-1
8.1751991e-1 3.918887e-1 1.4345529e-1 1.4345529e-1
8.3238391e-1 3.918887e-1 1.4196819e-1 1.4196819e-1
8.4724791e-1 3.918887e-1 1.40702e-1 1.40702e-1
8.6211191e-1 3.918887e-1 1.3965685e-1 1.3965685e-1
8.769759e-1 3.918887e-1 1.3883249e-1 1.3883249e-1
8.918399e-1 3.918887e-1 1.3822914e-1 1.3822914e-1
9.067039e-1 3.918887e-1 1.3784676e-1 1.3784676e-1
9.215679e-1 3.918887e-1 1.3768529e-1 1.3768529e-1
9.364319e-1 3.918887e-1 1.3774464e-1 1.3774464e-1
9.512959e-1 3.918887e-1 1.3802502e-1 1.3802502e-1
9.661599e-1 3.918887e-1 1.3852643e-1 1.3852643e-1
9.810239e-1 3.918887e-1 1.3924867e-1 1.3924867e-1
9.958879e-1 3.918887e-1 1.401919e-1 1.401919e-1
1.01075189e0 3.918887e-1 1.4135606e-1 1.4135606e-1
1.02561589e0 3.918887e-1 1.4274123e-1 1.4274123e-1
1.04047989e0 3.918887e-1 1.4434721e-1 1.4434721e-1
1.05534389e0 3.918887e-1 1.4617415e-1 1.4617415e-1
1.07020789e0 3.918887e-1 1.4822195e-1 1.4822195e-1
1.08507188e0 3.918887e-1 1.504907e-1 1.504907e-1
1.09993588e0 3.918887e-1 1.5298048e-1 1.5298048e-1

0.0e0 3.986454e-1 5.696131e-1 5.696131e-1
1.4863998e-2 3.986454e-1 5.5597435e-1 5.5597435e-1
2.9727997e-2 3.986454e-1 5.425566e-1 5.425566e-1
4.4591995e-2 3.986454e-1 5.2935974e-1 5.2935974e-1
5.9455994e-2 3.986454e-1 5.1638382e-1 5.1638382e-1
7.4319992e-2 3.986454e-1 5.0362888e-1 5.0362888e-1
8.918399e-2 3.986454e-1 4.9109482e-1 4.9109482e-1
1.04047989e-1 3.986454e-1 4.7878172e-1 4.7878172e-1
1.18911987e-1 3.986454e-1 4.6668948e-1 4.6668948e-1
1.33775986e-1 3.986454e-1 4.5481836e-1 4.5481836e-1
1.4863998e-1 3.986454e-1 4.4316806e-1 4.4316806e-1
1.6350398e-1 3.986454e-1 4.3173866e-1 4.3173866e-1
1.7836798e-1 3.986454e-1 4.2053026e-1 4.2053026e-1
1.9323198e-1 3.986454e-1 4.0954279e-1 4.0954279e-1
2.0809598e-1 3.986454e-1 3.9877626e-1 3.9877626e-1
2.2295998e-1 3.986454e-1 3.8823067e-1 3.8823067e-1
2.3782397e-1 3.986454e-1 3.7790602e-1 3.7790602e-1
2.5268797e-1 3.986454e-1 3.6780232e-1 3.6780232e-1
2.6755197e-1 3.986454e-1 3.5791954e-1 3.5791954e-1
2.8241597e-1 3.986454e-1 3.482577e-1 3.482577e-1
2.9727997e-1 3.986454e-1 3.388168e-1 3.388168e-1
3.1214397e-1 3.986454e-1 3.2959686e-1 3.2959686e-1
3.2700797e-1 3.986454e-1 3.2059782e-1 3.2059782e-1
3.4187196e-1 3.986454e-1 3.1181975e-1 3.1181975e-1
3.5673596e-1 3.986454e-1 3.032626e-1 3.032626e-1
3.7159996e-1 3.986454e-1 2.9492645e-1 2.9492645e-1
3.8646396e-1 3.986454e-1 2.8681116e-1 2.8681116e-1
4.0132796e-1 3.986454e-1 2.789168e-1 2.789168e-1
4.1619196e-1 3.986454e-1 2.7124338e-1 2.7124338e-1
4.3105595e-1 3.986454e-1 2.6379097e-1 2.6379097e-1
4.4591995e-1 3.986454e-1 2.5655948e-1 2.5655948e-1
4.6078395e-1 3.986454e-1 2.4954884e-1 2.4954884e-1
4.7564795e-1 3.986454e-1 2.4275926e-1 2.4275926e-1
4.9051195e-1 3.986454e-1 2.3619057e-1 2.3619057e-1
5.0537595e-1 3.986454e-1 2.2984276e-1 2.2984276e-1
5.2023994e-1 3.986454e-1 2.2371597e-1 2.2371597e-1
5.3510394e-1 3.986454e-1 2.1781012e-1 2.1781012e-1
5.4996794e-1 3.986454e-1 2.1212514e-1 2.1212514e-1
5.6483194e-1 3.986454e-1 2.0666104e-1 2.0666104e-1
5.7969594e-1 3.986454e-1 2.014181e-1 2.014181e-1
5.9455994e-1 3.986454e-1 1.9639598e-1 1.9639598e-1
6.0942393e-1 3.986454e-1 1.9159473e-1 1.9159473e-1
6.2428793e-1 3.986454e-1 1.8701456e-1 1.8701456e-1
6.3915193e-1 3.986454e-1 1.8265518e-1 1.8265518e-1
6.5401593e-1 3.986454e-1 1.7851677e-1 1.7851677e-1
6.6887993e-1 3.986454e-1 1.7459938e-1 1.7459938e-1
6.8374393e-1 3.986454e-1 1.7090285e-1 1.7090285e-1
6.9860793e-1 3.986454e-1 1.6742726e-1 1.6742726e-1
7.1347192e-1 3.986454e-1 1.6417264e-1 1.6417264e-1
7.2833592e-1 3.986454e-1 1.6113904e-1 1.6113904e-1
7.4319992e-1 3.986454e-1 1.5832622e-1 1.5832622e-1
7.5806392e-1 3.986454e-1 1.5573444e-1 1.5573444e-1
7.7292792e-1 3.986454e-1 1.5336359e-1 1.5336359e-1
7.8779192e-1 3.986454e-1 1.5121364e-1 1.5121364e-1
8.0265591e-1 3.986454e-1 1.4928467e-1 1.4928467e-1
8.1751991e-1 3.986454e-1 1.475766e-1 1.475766e-1
8.3238391e-1 3.986454e-1 1.4608946e-1 1.4608946e-1
8.4724791e-1 3.986454e-1 1.448233e-1 1.448233e-1
8.6211191e-1 3.986454e-1 1.4377806e-1 1.4377806e-1
8.769759e-1 3.986454e-1 1.4295377e-1 1.4295377e-1
8.918399e-1 3.986454e-1 1.4235042e-1 1.4235042e-1
9.067039e-1 3.986454e-1 1.4196797e-1 1.4196797e-1
9.215679e-1 3.986454e-1 1.4180658e-1 1.4180658e-1
9.364319e-1 3.986454e-1 1.4186594e-1 1.4186594e-1
9.512959e-1 3.986454e-1 1.4214632e-1 1.4214632e-1
9.661599e-1 3.986454e-1 1.426477e-1 1.426477e-1
9.810239e-1 3.986454e-1 1.4336996e-1 1.4336996e-1
9.958879e-1 3.986454e-1 1.4431319e-1 1.4431319e-1
1.01075189e0 3.986454e-1 1.4547736e-1 1.4547736e-1
1.02561589e0 3.986454e-1 1.4686252e-1 1.4686252e-1
1.04047989e0 3.986454e-1 1.484685e-1 1.484685e-1
1.05534389e0 3.986454e-1 1.5029544e-1 1.5029544e-1
1.07020789e0 3.986454e-1 1.5234325e-1 1.5234325e-1
1.08507188e0 3.986454e-1 1.54612e-1 1.54612e-1
1.09993588e0 3.986454e-1 1.5710178e-1 1.5710178e-1

0.0e0 4.054021e-1 5.737836e-1 5.737836e-1
1.4863998e-2 4.054021e-1 5.6014482e-1 5.6014482e-1
2.9727997e-2 4.054021e-1 5.4672717e-1 5.4672717e-1
4.4591995e-2 4.054021e-1 5.3353026e-1 5.3353026e-1
5.9455994e-2 4.054021e-1 5.2055426e-1 5.2055426e-1
7.4319992e-2 4.054021e-1 5.0779944e-1 5.0779944e-1
8.918399e-2 4.054021e-1 4.9526534e-1 4.9526534e-1
1.04047989e-1 4.054021e-1 4.8295218e-1 4.8295218e-1
1.18911987e-1 4.054021e-1 4.7086e-1 4.7086e-1
1.33775986e-1 4.054021e-1 4.5898886e-1 4.5898886e-1
1.4863998e-1 4.054021e-1 4.4733858e-1 4.4733858e-1
1.6350398e-1 4.054021e-1 4.3590918e-1 4.3590918e-1
1.7836798e-1 4.054021e-1 4.2470078e-1 4.2470078e-1
1.9323198e-1 4.054021e-1 4.1371332e-1 4.1371332e-1
2.0809598e-1 4.054021e-1 4.0294678e-1 4.0294678e-1
2.2295998e-1 4.054021e-1 3.9240118e-1 3.9240118e-1
2.3782397e-1 4.054021e-1 3.8207654e-1 3.8207654e-1
2.5268797e-1 4.054021e-1 3.7197282e-1 3.7197282e-1
2.6755197e-1 4.054021e-1 3.6209006e-1 3.6209006e-1
2.8241597e-1 4.054021e-1 3.5242822e-1 3.5242822e-1
2.9727997e-1 4.054021e-1 3.4298734e-1 3.4298734e-1
3.1214397e-1 4.054021e-1 3.3376736e-1 3.3376736e-1
3.2700797e-1 4.054021e-1 3.2476834e-1 3.2476834e-1
3.4187196e-1 4.054021e-1 3.1599026e-1 3.1599026e-1
3.5673596e-1 4.054021e-1 3.074331e-1 3.074331e-1
3.7159996e-1 4.054021e-1 2.9909695e-1 2.9909695e-1
3.8646396e-1 4.054021e-1 2.9098166e-1 2.9098166e-1
4.0132796e-1 4.054021e-1 2.8308731e-1 2.8308731e-1
4.1619196e-1 4.054021e-1 2.754139e-1 2.754139e-1
4.3105595e-1 4.054021e-1 2.679615e-1 2.679615e-1
4.4591995e-1 4.054021e-1 2.6072993e-1 2.6072993e-1
4.6078395e-1 4.054021e-1 2.5371936e-1 2.5371936e-1
4.7564795e-1 4.054021e-1 2.4692978e-1 2.4692978e-1
4.9051195e-1 4.054021e-1 2.4036102e-1 2.4036102e-1
5.0537595e-1 4.054021e-1 2.3401328e-1 2.3401328e-1
5.2023994e-1 4.054021e-1 2.2788649e-1 2.2788649e-1
5.3510394e-1 4.054021e-1 2.2198053e-1 2.2198053e-1
5.4996794e-1 4.054021e-1 2.1629562e-1 2.1629562e-1
5.6483194e-1 4.054021e-1 2.1083168e-1 2.1083168e-1
5.7969594e-1 4.054021e-1 2.0558852e-1 2.0558852e-1
5.9455994e-1 4.054021e-1 2.0056647e-1 2.0056647e-1
6.0942393e-1 4.054021e-1 1.9576527e-1 1.9576527e-1
6.2428793e-1 4.054021e-1 1.9118497e-1 1.9118497e-1
6.3915193e-1 4.054021e-1 1.8682567e-1 1.8682567e-1
6.5401593e-1 4.054021e-1 1.8268733e-1 1.8268733e-1
6.6887993e-1 4.054021e-1 1.7876987e-1 1.7876987e-1
6.8374393e-1 4.054021e-1 1.7507333e-1 1.7507333e-1
6.9860793e-1 4.054021e-1 1.7159782e-1 1.7159782e-1
7.1347192e-1 4.054021e-1 1.6834312e-1 1.6834312e-1
7.2833592e-1 4.054021e-1 1.653095e-1 1.653095e-1
7.4319992e-1 4.054021e-1 1.6249678e-1 1.6249678e-1
7.5806392e-1 4.054021e-1 1.599049e-1 1.599049e-1
7.7292792e-1 4.054021e-1 1.5753407e-1 1.5753407e-1
7.8779192e-1 4.054021e-1 1.5538417e-1 1.5538417e-1
8.0265591e-1 4.054021e-1 1.5345517e-1 1.5345517e-1
8.1751991e-1 4.054021e-1 1.5174707e-1 1.5174707e-1
8.3238391e-1 4.054021e-1 1.5026003e-1 1.5026003e-1
8.4724791e-1 4.054021e-1 1.4899379e-1 1.4899379e-1
8.6211191e-1 4.054021e-1 1.4794862e-1 1.4794862e-1
8.769759e-1 4.054021e-1 1.4712433e-1 1.4712433e-1
8.918399e-1 4.054021e-1 1.465209e-1 1.465209e-1
9.067039e-1 4.054021e-1 1.4613853e-1 1.4613853e-1
9.215679e-1 4.054021e-1 1.4597705e-1 1.4597705e-1
9.364319e-1 4.054021e-1 1.4603642e-1 1.4603642e-1
9.512959e-1 4.054021e-1 1.463168e-1 1.463168e-1
9.661599e-1 4.054021e-1 1.4681819e-1 1.4681819e-1
9.810239e-1 4.054021e-1 1.4754045e-1 1.4754045e-1
9.958879e-1 4.054021e-1 1.4848367e-1 1.4848367e-1
1.01075189e0 4.054021e-1 1.4964784e-1 1.4964784e-1
1.02561589e0 4.054021e-1 1.5103293e-1 1.5103293e-1
1.04047989e0 4.054021e-1 1.5263892e-1 1.5263892e-1
1.05534389e0 4.054021e-1 1.5446585e-1 1.5446585e-1
1.07020789e0 4.054021e-1 1.5651366e-1 1.5651366e-1
1.08507188e0 4.054021e-1 1.5878241e-1 1.5878241e-1
1.09993588e0 4.054021e-1 1.6127219e-1 1.6127219e-1

0.0e0 4.121588e-1 5.7800209e-1 5.7800209e-1
1.4863998e-2 4.121588e-1 5.6436336e-1 5.6436336e-1
2.9727997e-2 4.121588e-1 5.5094566e-1 5.5094566e-1
4.4591995e-2 4.121588e-1 5.3774875e-1 5.3774875e-1
5.9455994e-2 4.121588e-1 5.2477281e-1 5.2477281e-1
7.4319992e-2 4.121588e-1 5.1201793e-1 5.1201793e-1
8.918399e-2 4.121588e-1 4.9948383e-1 4.9948383e-1
1.04047989e-1 4.121588e-1 4.8717065e-1 4.8717065e-1
1.18911987e-1 4.121588e-1 4.7507848e-1 4.7507848e-1
1.33775986e-1 4.121588e-1 4.6320735e-1 4.6320735e-1
1.4863998e-1 4.121588e-1 4.5155707e-1 4.5155707e-1
1.6350398e-1 4.121588e-1 4.4012766e-1 4.4012766e-1
1.7836798e-1 4.121588e-1 4.2891925e-1 4.2891925e-1
1.9323198e-1 4.121588e-1 4.179318e-1 4.179318e-1
2.0809598e-1 4.121588e-1 4.0716525e-1 4.0716525e-1
2.2295998e-1 4.121588e-1 3.9661967e-1 3.9661967e-1
2.3782397e-1 4.121588e-1 3.8629501e-1 3.8629501e-1
2.5268797e-1 4.121588e-1 3.7619131e-1 3.7619131e-1
2.6755197e-1 4.121588e-1 3.6630853e-1 3.6630853e-1
2.8241597e-1 4.121588e-1 3.5664671e-1 3.5664671e-1
2.9727997e-1 4.121588e-1 3.4720581e-1 3.4720581e-1
3.1214397e-1 4.121588e-1 3.3798586e-1 3.3798586e-1
3.2700797e-1 4.121588e-1 3.2898683e-1 3.2898683e-1
3.4187196e-1 4.121588e-1 3.2020874e-1 3.2020874e-1
3.5673596e-1 4.121588e-1 3.1165158e-1 3.1165158e-1
3.7159996e-1 4.121588e-1 3.0331544e-1 3.0331544e-1
3.8646396e-1 4.121588e-1 2.9520015e-1 2.9520015e-1
4.0132796e-1 4.121588e-1 2.8730579e-1 2.8730579e-1
4.1619196e-1 4.121588e-1 2.7963237e-1 2.7963237e-1
4.3105595e-1 4.121588e-1 2.7217998e-1 2.7217998e-1
4.4591995e-1 4.121588e-1 2.6494841e-1 2.6494841e-1
4.6078395e-1 4.121588e-1 2.5793785e-1 2.5793785e-1
4.7564795e-1 4.121588e-1 2.5114827e-1 2.5114827e-1
4.9051195e-1 4.121588e-1 2.4457951e-1 2.4457951e-1
5.0537595e-1 4.121588e-1 2.3823175e-1 2.3823175e-1
5.2023994e-1 4.121588e-1 2.3210498e-1 2.3210498e-1
5.3510394e-1 4.121588e-1 2.26199e-1 2.26199e-1
5.4996794e-1 4.121588e-1 2.205141e-1 2.205141e-1
5.6483194e-1 4.121588e-1 2.1505008e-1 2.1505008e-1
5.7969594e-1 4.121588e-1 2.0980699e-1 2.0980699e-1
5.9455994e-1 4.121588e-1 2.0478494e-1 2.0478494e-1
6.0942393e-1 4.121588e-1 1.9998369e-1 1.9998369e-1
6.2428793e-1 4.121588e-1 1.9540344e-1 1.9540344e-1
6.3915193e-1 4.121588e-1 1.9104414e-1 1.9104414e-1
6.5401593e-1 4.121588e-1 1.8690573e-1 1.8690573e-1
6.6887993e-1 4.121588e-1 1.8298833e-1 1.8298833e-1
6.8374393e-1 4.121588e-1 1.792918e-1 1.792918e-1
6.9860793e-1 4.121588e-1 1.7581622e-1 1.7581622e-1
7.1347192e-1 4.121588e-1 1.725616e-1 1.725616e-1
7.2833592e-1 4.121588e-1 1.69528e-1 1.69528e-1
7.4319992e-1 4.121588e-1 1.6671518e-1 1.6671518e-1
7.5806392e-1 4.121588e-1 1.641234e-1 1.641234e-1
7.7292792e-1 4.121588e-1 1.6175253e-1 1.6175253e-1
7.8779192e-1 4.121588e-1 1.596026e-1 1.596026e-1
8.0265591e-1 4.121588e-1 1.5767363e-1 1.5767363e-1
8.1751991e-1 4.121588e-1 1.5596556e-1 1.5596556e-1
8.3238391e-1 4.121588e-1 1.544785e-1 1.544785e-1
8.4724791e-1 4.121588e-1 1.5321225e-1 1.5321225e-1
8.6211191e-1 4.121588e-1 1.5216708e-1 1.5216708e-1
8.769759e-1 4.121588e-1 1.5134273e-1 1.5134273e-1
8.918399e-1 4.121588e-1 1.5073938e-1 1.5073938e-1
9.067039e-1 4.121588e-1 1.5035693e-1 1.5035693e-1
9.215679e-1 4.121588e-1 1.5019556e-1 1.5019556e-1
9.364319e-1 4.121588e-1 1.502549e-1 1.502549e-1
9.512959e-1 4.121588e-1 1.5053528e-1 1.5053528e-1
9.661599e-1 4.121588e-1 1.5103667e-1 1.5103667e-1
9.810239e-1 4.121588e-1 1.5175893e-1 1.5175893e-1
9.958879e-1 4.121588e-1 1.5270215e-1 1.5270215e-1
1.01075189e0 4.121588e-1 1.5386632e-1 1.5386632e-1
1.02561589e0 4.121588e-1 1.5525134e-1 1.5525134e-1
1.04047989e0 4.121588e-1 1.5685733e-1 1.5685733e-1
1.05534389e0 4.121588e-1 1.5868427e-1 1.5868427e-1
1.07020789e0 4.121588e-1 1.6073207e-1 1.6073207e-1
1.08507188e0 4.121588e-1 1.6300082e-1 1.6300082e-1
1.09993588e0 4.121588e-1 1.654906e-1 1.654906e-1

0.0e0 4.189155e-1 5.8226782e-1 5.8226782e-1
1.4863998e-2 4.189155e-1 5.6862903e-1 5.6862903e-1
2.9727997e-2 4.189155e-1 5.5521132e-1 5.5521132e-1
4.4591995e-2 4.189155e-1 5.4201447e-1 5.4201447e-1
5.9455994e-2 4.189155e-1 5.2903848e-1 5.2903848e-1
7.4319992e-2 4.189155e-1 5.162836e-1 5.162836e-1
8.918399e-2 4.189155e-1 5.0374954e-1 5.0374954e-1
1.04047989e-1 4.189155e-1 4.9143639e-1 4.9143639e-1
1.18911987e-1 4.189155e-1 4.7934422e-1 4.7934422e-1
1.33775986e-1 4.189155e-1 4.6747308e-1 4.6747308e-1
1.4863998e-1 4.189155e-1 4.5582272e-1 4.5582272e-1
1.6350398e-1 4.189155e-1 4.443934e-1 4.443934e-1
1.7836798e-1 4.189155e-1 4.3318498e-1 4.3318498e-1
1.9323198e-1 4.189155e-1 4.2219753e-1 4.2219753e-1
2.0809598e-1 4.189155e-1 4.11431e-1 4.11431e-1
2.2295998e-1 4.189155e-1 4.0088539e-1 4.0088539e-1
2.3782397e-1 4.189155e-1 3.9056076e-1 3.9056076e-1
2.5268797e-1 4.189155e-1 3.8045705e-1 3.8045705e-1
2.6755197e-1 4.189155e-1 3.7057428e-1 3.7057428e-1
2.8241597e-1 4.189155e-1 3.6091243e-1 3.6091243e-1
2.9727997e-1 4.189155e-1 3.5147154e-1 3.5147154e-1
3.1214397e-1 4.189155e-1 3.4225159e-1 3.4225159e-1
3.2700797e-1 4.189155e-1 3.3325255e-1 3.3325255e-1
3.4187196e-1 4.189155e-1 3.2447449e-1 3.2447449e-1
3.5673596e-1 4.189155e-1 3.1591731e-1 3.1591731e-1
3.7159996e-1 4.189155e-1 3.0758118e-1 3.0758118e-1
3.8646396e-1 4.189155e-1 2.9946588e-1 2.9946588e-1
4.0132796e-1 4.189155e-1 2.9157153e-1 2.9157153e-1
4.1619196e-1 4.189155e-1 2.8389812e-1 2.8389812e-1
4.3105595e-1 4.189155e-1 2.7644571e-1 2.7644571e-1
4.4591995e-1 4.189155e-1 2.692142e-1 2.692142e-1
4.6078395e-1 4.189155e-1 2.6220357e-1 2.6220357e-1
4.7564795e-1 4.189155e-1 2.5541399e-1 2.5541399e-1
4.9051195e-1 4.189155e-1 2.488453e-1 2.488453e-1
5.0537595e-1 4.189155e-1 2.424975e-1 2.424975e-1
5.2023994e-1 4.189155e-1 2.363707e-1 2.363707e-1
5.3510394e-1 4.189155e-1 2.3046486e-1 2.3046486e-1
5.4996794e-1 4.189155e-1 2.2477982e-1 2.2477982e-1
5.6483194e-1 4.189155e-1 2.1931587e-1 2.1931587e-1
5.7969594e-1 4.189155e-1 2.1407277e-1 2.1407277e-1
5.9455994e-1 4.189155e-1 2.0905066e-1 2.0905066e-1
6.0942393e-1 4.189155e-1 2.0424947e-1 2.0424947e-1
6.2428793e-1 4.189155e-1 1.9966922e-1 1.9966922e-1
6.3915193e-1 4.189155e-1 1.9530986e-1 1.9530986e-1
6.5401593e-1 4.189155e-1 1.9117152e-1 1.9117152e-1
6.6887993e-1 4.189155e-1 1.8725406e-1 1.8725406e-1
6.8374393e-1 4.189155e-1 1.8355753e-1 1.8355753e-1
6.9860793e-1 4.189155e-1 1.80082e-1 1.80082e-1
7.1347192e-1 4.189155e-1 1.7682732e-1 1.7682732e-1
7.2833592e-1 4.189155e-1 1.7379369e-1 1.7379369e-1
7.4319992e-1 4.189155e-1 1.7098097e-1 1.7098097e-1
7.5806392e-1 4.189155e-1 1.683891e-1 1.683891e-1
7.7292792e-1 4.189155e-1 1.6601826e-1 1.6601826e-1
7.8779192e-1 4.189155e-1 1.638683e-1 1.638683e-1
8.0265591e-1 4.189155e-1 1.6193936e-1 1.6193936e-1
8.1751991e-1 4.189155e-1 1.6023126e-1 1.6023126e-1
8.3238391e-1 4.189155e-1 1.5874422e-1 1.5874422e-1
8.4724791e-1 4.189155e-1 1.5747798e-1 1.5747798e-1
8.6211191e-1 4.189155e-1 1.5643274e-1 1.5643274e-1
8.769759e-1 4.189155e-1 1.5560852e-1 1.5560852e-1
8.918399e-1 4.189155e-1 1.550051e-1 1.550051e-1
9.067039e-1 4.189155e-1 1.5462263e-1 1.5462263e-1
9.215679e-1 4.189155e-1 1.5446126e-1 1.5446126e-1
9.364319e-1 4.189155e-1 1.5452061e-1 1.5452061e-1
9.512959e-1 4.189155e-1 1.54801e-1 1.54801e-1
9.661599e-1 4.189155e-1 1.5530238e-1 1.5530238e-1
9.810239e-1 4.189155e-1 1.5602464e-1 1.5602464e-1
9.958879e-1 4.189155e-1 1.5696786e-1 1.5696786e-1
1.01075189e0 4.189155e-1 1.5813203e-1 1.5813203e-1
1.02561589e0 4.189155e-1 1.5951706e-1 1.5951706e-1
1.04047989e0 4.189155e-1 1.6112297e-1 1.6112297e-1
1.05534389e0 4.189155e-1 1.629499e-1 1.629499e-1
1.07020789e0 4.189155e-1 1.6499771e-1 1.6499771e-1
1.08507188e0 4.189155e-1 1.6726646e-1 1.6726646e-1
1.09993588e0 4.189155e-1 1.6975693e-1 1.6975693e-1

0.0e0 4.256722e-1 5.865831e-1 5.865831e-1
1.4863998e-2 4.256722e-1 5.729443e-1 5.729443e-1
2.9727997e-2 4.256722e-1 5.5952667e-1 5.5952667e-1
4.4591995e-2 4.256722e-1 5.4632976e-1 5.4632976e-1
5.9455994e-2 4.256722e-1 5.3335376e-1 5.3335376e-1
7.4319992e-2 4.256722e-1 5.2059895e-1 5.2059895e-1
8.918399e-2 4.256722e-1 5.0806483e-1 5.0806483e-1
1.04047989e-1 4.256722e-1 4.9575166e-1 4.9575166e-1
1.18911987e-1 4.256722e-1 4.836595e-1 4.836595e-1
1.33775986e-1 4.256722e-1 4.7178836e-1 4.7178836e-1
1.4863998e-1 4.256722e-1 4.6013802e-1 4.6013802e-1
1.6350398e-1 4.256722e-1 4.4870866e-1 4.4870866e-1
1.7836798e-1 4.256722e-1 4.3750027e-1 4.3750027e-1
1.9323198e-1 4.256722e-1 4.265128e-1 4.265128e-1
2.0809598e-1 4.256722e-1 4.1574628e-1 4.1574628e-1
2.2295998e-1 4.256722e-1 4.0520068e-1 4.0520068e-1
2.3782397e-1 4.256722e-1 3.9487604e-1 3.9487604e-1
2.5268797e-1 4.256722e-1 3.8477232e-1 3.8477232e-1
2.6755197e-1 4.256722e-1 3.7488956e-1 3.7488956e-1
2.8241597e-1 4.256722e-1 3.6522772e-1 3.6522772e-1
2.9727997e-1 4.256722e-1 3.5578683e-1 3.5578683e-1
3.1214397e-1 4.256722e-1 3.4656686e-1 3.4656686e-1
3.2700797e-1 4.256722e-1 3.3756784e-1 3.3756784e-1
3.4187196e-1 4.256722e-1 3.2878976e-1 3.2878976e-1
3.5673596e-1 4.256722e-1 3.2023259e-1 3.2023259e-1
3.7159996e-1 4.256722e-1 3.1189645e-1 3.1189645e-1
3.8646396e-1 4.256722e-1 3.0378116e-1 3.0378116e-1
4.0132796e-1 4.256722e-1 2.9588681e-1 2.9588681e-1
4.1619196e-1 4.256722e-1 2.882134e-1 2.882134e-1
4.3105595e-1 4.256722e-1 2.80761e-1 2.80761e-1
4.4591995e-1 4.256722e-1 2.7352943e-1 2.7352943e-1
4.6078395e-1 4.256722e-1 2.6651886e-1 2.6651886e-1
4.7564795e-1 4.256722e-1 2.5972928e-1 2.5972928e-1
4.9051195e-1 4.256722e-1 2.5316052e-1 2.5316052e-1
5.0537595e-1 4.256722e-1 2.4681277e-1 2.4681277e-1
5.2023994e-1 4.256722e-1 2.4068596e-1 2.4068596e-1
5.3510394e-1 4.256722e-1 2.3478004e-1 2.3478004e-1
5.4996794e-1 4.256722e-1 2.2909515e-1 2.2909515e-1
5.6483194e-1 4.256722e-1 2.2363112e-1 2.2363112e-1
5.7969594e-1 4.256722e-1 2.1838805e-1 2.1838805e-1
5.9455994e-1 4.256722e-1 2.1336598e-1 2.1336598e-1
6.0942393e-1 4.256722e-1 2.085648e-1 2.085648e-1
6.2428793e-1 4.256722e-1 2.0398448e-1 2.0398448e-1
6.3915193e-1 4.256722e-1 1.996252e-1 1.996252e-1
6.5401593e-1 4.256722e-1 1.9548685e-1 1.9548685e-1
6.6887993e-1 4.256722e-1 1.9156938e-1 1.9156938e-1
6.8374393e-1 4.256722e-1 1.8787285e-1 1.8787285e-1
6.9860793e-1 4.256722e-1 1.8439735e-1 1.8439735e-1
7.1347192e-1 4.256722e-1 1.8114265e-1 1.8114265e-1
7.2833592e-1 4.256722e-1 1.7810904e-1 1.7810904e-1
7.4319992e-1 4.256722e-1 1.752963e-1 1.752963e-1
7.5806392e-1 4.256722e-1 1.7270442e-1 1.7270442e-1
7.7292792e-1 4.256722e-1 1.7033359e-1 1.7033359e-1
7.8779192e-1 4.256722e-1 1.6818372e-1 1.6818372e-1
8.0265591e-1 4.256722e-1 1.662547e-1 1.662547e-1
8.1751991e-1 4.256722e-1 1.6454662e-1 1.6454662e-1
8.3238391e-1 4.256722e-1 1.6305954e-1 1.6305954e-1
8.4724791e-1 4.256722e-1 1.6179329e-1 1.6179329e-1
8.6211191e-1 4.256722e-1 1.6074814e-1 1.6074814e-1
8.769759e-1 4.256722e-1 1.5992384e-1 1.5992384e-1
8.918399e-1 4.256722e-1 1.5932043e-1 1.5932043e-1
9.067039e-1 4.256722e-1 1.5893805e-1 1.5893805e-1
9.215679e-1 4.256722e-1 1.587766e-1 1.587766e-1
9.364319e-1 4.256722e-1 1.5883594e-1 1.5883594e-1
9.512959e-1 4.256722e-1 1.5911633e-1 1.5911633e-1
9.661599e-1 4.256722e-1 1.5961772e-1 1.5961772e-1
9.810239e-1 4.256722e-1 1.6033998e-1 1.6033998e-1
9.958879e-1 4.256722e-1 1.6128319e-1 1.6128319e-1
1.01075189e0 4.256722e-1 1.6244737e-1 1.6244737e-1
1.02561589e0 4.256722e-1 1.6383238e-1 1.6383238e-1
1.04047989e0 4.256722e-1 1.6543831e-1 1.6543831e-1
1.05534389e0 4.256722e-1 1.6726524e-1 1.6726524e-1
1.07020789e0 4.256722e-1 1.6931305e-1 1.6931305e-1
1.08507188e0 4.256722e-1 1.715818e-1 1.715818e-1
1.09993588e0 4.256722e-1 1.7407227e-1 1.7407227e-1

0.0e0 4.324289e-1 5.9094615e-1 5.9094615e-1
1.4863998e-2 4.324289e-1 5.7730742e-1 5.7730742e-1
2.9727997e-2 4.324289e-1 5.6388965e-1 5.6388965e-1
4.4591995e-2 4.324289e-1 5.506928e-1 5.506928e-1
5.9455994e-2 4.324289e-1 5.3771687e-1 5.3771687e-1
7.4319992e-2 4.324289e-1 5.2496193e-1 5.2496193e-1
8.918399e-2 4.324289e-1 5.1242787e-1 5.1242787e-1
1.04047989e-1 4.324289e-1 5.0011478e-1 5.0011478e-1
1.18911987e-1 4.324289e-1 4.8802255e-1 4.8802255e-1
1.33775986e-1 4.324289e-1 4.7615141e-1 4.7615141e-1
1.4863998e-1 4.324289e-1 4.6450111e-1 4.6450111e-1
1.6350398e-1 4.324289e-1 4.5307172e-1 4.5307172e-1
1.7836798e-1 4.324289e-1 4.4186331e-1 4.4186331e-1
1.9323198e-1 4.324289e-1 4.3087584e-1 4.3087584e-1
2.0809598e-1 4.324289e-1 4.2010933e-1 4.2010933e-1
2.2295998e-1 4.324289e-1 4.0956372e-1 4.0956372e-1
2.3782397e-1 4.324289e-1 3.9923907e-1 3.9923907e-1
2.5268797e-1 4.324289e-1 3.8913538e-1 3.8913538e-1
2.6755197e-1 4.324289e-1 3.792526e-1 3.792526e-1
2.8241597e-1 4.324289e-1 3.6959076e-1 3.6959076e-1
2.9727997e-1 4.324289e-1 3.6014986e-1 3.6014986e-1
3.1214397e-1 4.324289e-1 3.5092992e-1 3.5092992e-1
3.2700797e-1 4.324289e-1 3.4193088e-1 3.4193088e-1
3.4187196e-1 4.324289e-1 3.331528e-1 3.331528e-1
3.5673596e-1 4.324289e-1 3.2459564e-1 3.2459564e-1
3.7159996e-1 4.324289e-1 3.1625949e-1 3.1625949e-1
3.8646396e-1 4.324289e-1 3.0814421e-1 3.0814421e-1
4.0132796e-1 4.324289e-1 3.0024985e-1 3.0024985e-1
4.1619196e-1 4.324289e-1 2.9257643e-1 2.9257643e-1
4.3105595e-1 4.324289e-1 2.8512402e-1 2.8512402e-1
4.4591995e-1 4.324289e-1 2.7789253e-1 2.7789253e-1
4.6078395e-1 4.324289e-1 2.708819e-1 2.708819e-1
4.7564795e-1 4.324289e-1 2.6409232e-1 2.6409232e-1
4.9051195e-1 4.324289e-1 2.5752362e-1 2.5752362e-1
5.0537595e-1 4.324289e-1 2.5117581e-1 2.5117581e-1
5.2023994e-1 4.324289e-1 2.45049e-1 2.45049e-1
5.3510394e-1 4.324289e-1 2.3914316e-1 2.3914316e-1
5.4996794e-1 4.324289e-1 2.3345819e-1 2.3345819e-1
5.6483194e-1 4.324289e-1 2.2799416e-1 2.2799416e-1
5.7969594e-1 4.324289e-1 2.2275114e-1 2.2275114e-1
5.9455994e-1 4.324289e-1 2.1772902e-1 2.1772902e-1
6.0942393e-1 4.324289e-1 2.1292776e-1 2.1292776e-1
6.2428793e-1 4.324289e-1 2.083476e-1 2.083476e-1
6.3915193e-1 4.324289e-1 2.0398824e-1 2.0398824e-1
6.5401593e-1 4.324289e-1 1.9984982e-1 1.9984982e-1
6.6887993e-1 4.324289e-1 1.9593242e-1 1.9593242e-1
6.8374393e-1 4.324289e-1 1.9223587e-1 1.9223587e-1
6.9860793e-1 4.324289e-1 1.8876031e-1 1.8876031e-1
7.1347192e-1 4.324289e-1 1.8550569e-1 1.8550569e-1
7.2833592e-1 4.324289e-1 1.8247206e-1 1.8247206e-1
7.4319992e-1 4.324289e-1 1.7965927e-1 1.7965927e-1
7.5806392e-1 4.324289e-1 1.7706747e-1 1.7706747e-1
7.7292792e-1 4.324289e-1 1.7469662e-1 1.7469662e-1
7.8779192e-1 4.324289e-1 1.7254666e-1 1.7254666e-1
8.0265591e-1 4.324289e-1 1.7061774e-1 1.7061774e-1
8.1751991e-1 4.324289e-1 1.6890964e-1 1.6890964e-1
8.3238391e-1 4.324289e-1 1.6742253e-1 1.6742253e-1
8.4724791e-1 4.324289e-1 1.6615633e-1 1.6615633e-1
8.6211191e-1 4.324289e-1 1.6511111e-1 1.6511111e-1
8.769759e-1 4.324289e-1 1.642868e-1 1.642868e-1
8.918399e-1 4.324289e-1 1.6368347e-1 1.6368347e-1
9.067039e-1 4.324289e-1 1.63301e-1 1.63301e-1
9.215679e-1 4.324289e-1 1.6313962e-1 1.6313962e-1
9.364319e-1 4.324289e-1 1.6319897e-1 1.6319897e-1
9.512959e-1 4.324289e-1 1.6347935e-1 1.6347935e-1
9.661599e-1 4.324289e-1 1.6398074e-1 1.6398074e-1
9.810239e-1 4.324289e-1 1.6470302e-1 1.6470302e-1
9.958879e-1 4.324289e-1 1.6564622e-1 1.6564622e-1
1.01075189e0 4.324289e-1 1.668104e-1 1.668104e-1
1.02561589e0 4.324289e-1 1.6819542e-1 1.6819542e-1
1.04047989e0 4.324289e-1 1.6980127e-1 1.6980127e-1
1.05534389e0 4.324289e-1 1.716282e-1 1.716282e-1
1.07020789e0 4.324289e-1 1.736767e-1 1.736767e-1
1.08507188e0 4.324289e-1 1.7594545e-1 1.7594545e-1
1.09993588e0 4.324289e-1 1.7843523e-1 1.7843523e-1

0.0e0 4.3918561e-1 5.9535742e-1 5.9535742e-1
1.4863998e-2 4.3918561e-1 5.8171861e-1 5.8171861e-1
2.9727997e-2 4.3918561e-1 5.6830092e-1 5.6830092e-1
4.4591995e-2 4.3918561e-1 5.5510406e-1 5.5510406e-1
5.9455994e-2 4.3918561e-1 5.4212808e-1 5.4212808e-1
7.4319992e-2 4.3918561e-1 5.293732e-1 5.293732e-1
8.918399e-2 4.3918561e-1 5.1683914e-1 5.1683914e-1
1.04047989e-1 4.3918561e-1 5.0452597e-1 5.0452597e-1
1.18911987e-1 4.3918561e-1 4.9243382e-1 4.9243382e-1
1.33775986e-1 4.3918561e-1 4.8056268e-1 4.8056268e-1
1.4863998e-1 4.3918561e-1 4.6891232e-1 4.6891232e-1
1.6350398e-1 4.3918561e-1 4.5748299e-1 4.5748299e-1
1.7836798e-1 4.3918561e-1 4.4627458e-1 4.4627458e-1
1.9323198e-1 4.3918561e-1 4.3528711e-1 4.3528711e-1
2.0809598e-1 4.3918561e-1 4.245206e-1 4.245206e-1
2.2295998e-1 4.3918561e-1 4.1397499e-1 4.1397499e-1
2.3782397e-1 4.3918561e-1 4.0365036e-1 4.0365036e-1
2.5268797e-1 4.3918561e-1 3.9354665e-1 3.9354665e-1
2.6755197e-1 4.3918561e-1 3.8366388e-1 3.8366388e-1
2.8241597e-1 4.3918561e-1 3.7400203e-1 3.7400203e-1
2.9727997e-1 4.3918561e-1 3.6456114e-1 3.6456114e-1
3.1214397e-1 4.3918561e-1 3.5534119e-1 3.5534119e-1
3.2700797e-1 4.3918561e-1 3.4634215e-1 3.4634215e-1
3.4187196e-1 4.3918561e-1 3.3756409e-1 3.3756409e-1
3.5673596e-1 4.3918561e-1 3.2900691e-1 3.2900691e-1
3.7159996e-1 4.3918561e-1 3.2067076e-1 3.2067076e-1
3.8646396e-1 4.3918561e-1 3.1255548e-1 3.1255548e-1
4.0132796e-1 4.3918561e-1 3.0466113e-1 3.0466113e-1
4.1619196e-1 4.3918561e-1 2.9698772e-1 2.9698772e-1
4.3105595e-1 4.3918561e-1 2.8953531e-1 2.8953531e-1
4.4591995e-1 4.3918561e-1 2.823038e-1 2.823038e-1
4.6078395e-1 4.3918561e-1 2.7529317e-1 2.7529317e-1
4.7564795e-1 4.3918561e-1 2.6850359e-1 2.6850359e-1
4.9051195e-1 4.3918561e-1 2.619349e-1 2.619349e-1
5.0537595e-1 4.3918561e-1 2.5558713e-1 2.5558713e-1
5.2023994e-1 4.3918561e-1 2.4946033e-1 2.4946033e-1
5.3510394e-1 4.3918561e-1 2.4355447e-1 2.4355447e-1
5.4996794e-1 4.3918561e-1 2.3786943e-1 2.3786943e-1
5.6483194e-1 4.3918561e-1 2.3240547e-1 2.3240547e-1
5.7969594e-1 4.3918561e-1 2.2716238e-1 2.2716238e-1
5.9455994e-1 4.3918561e-1 2.2214026e-1 2.2214026e-1
6.0942393e-1 4.3918561e-1 2.1733908e-1 2.1733908e-1
6.2428793e-1 4.3918561e-1 2.1275883e-1 2.1275883e-1
6.3915193e-1 4.3918561e-1 2.0839948e-1 2.0839948e-1
6.5401593e-1 4.3918561e-1 2.0426112e-1 2.0426112e-1
6.6887993e-1 4.3918561e-1 2.0034367e-1 2.0034367e-1
6.8374393e-1 4.3918561e-1 1.9664713e-1 1.9664713e-1
6.9860793e-1 4.3918561e-1 1.9317163e-1 1.9317163e-1
7.1347192e-1 4.3918561e-1 1.8991693e-1 1.8991693e-1
7.2833592e-1 4.3918561e-1 1.8688332e-1 1.8688332e-1
7.4319992e-1 4.3918561e-1 1.8407056e-1 1.8407056e-1
7.5806392e-1 4.3918561e-1 1.814787e-1 1.814787e-1
7.7292792e-1 4.3918561e-1 1.7910786e-1 1.7910786e-1
7.8779192e-1 4.3918561e-1 1.7695798e-1 1.7695798e-1
8.0265591e-1 4.3918561e-1 1.7502896e-1 1.7502896e-1
8.1751991e-1 4.3918561e-1 1.7332089e-1 1.7332089e-1
8.3238391e-1 4.3918561e-1 1.7183382e-1 1.7183382e-1
8.4724791e-1 4.3918561e-1 1.7056757e-1 1.7056757e-1
8.6211191e-1 4.3918561e-1 1.6952235e-1 1.6952235e-1
8.769759e-1 4.3918561e-1 1.6869812e-1 1.6869812e-1
8.918399e-1 4.3918561e-1 1.6809471e-1 1.6809471e-1
9.067039e-1 4.3918561e-1 1.6771227e-1 1.6771227e-1
9.215679e-1 4.3918561e-1 1.6755086e-1 1.6755086e-1
9.364319e-1 4.3918561e-1 1.6761023e-1 1.6761023e-1
9.512959e-1 4.3918561e-1 1.6789061e-1 1.6789061e-1
9.661599e-1 4.3918561e-1 1.68392e-1 1.68392e-1
9.810239e-1 4.3918561e-1 1.6911426e-1 1.6911426e-1
9.958879e-1 4.3918561e-1 1.7005746e-1 1.7005746e-1
1.01075189e0 4.3918561e-1 1.7122165e-1 1.7122165e-1
1.02561589e0 4.3918561e-1 1.7260666e-1 1.7260666e-1
1.04047989e0 4.3918561e-1 1.7421272e-1 1.7421272e-1
1.05534389e0 4.3918561e-1 1.7603938e-1 1.7603938e-1
1.07020789e0 4.3918561e-1 1.7808788e-1 1.7808788e-1
1.08507188e0 4.3918561e-1 1.8035663e-1 1.8035663e-1
1.09993588e0 4.3918561e-1 1.828464e-1 1.828464e-1

0.0e0 4.459423e-1 5.99817e-1 5.99817e-1
1.4863998e-2 4.459423e-1 5.8617818e-1 5.8617818e-1
2.9727997e-2 4.459423e-1 5.7276053e-1 5.7276053e-1
4.4591995e-2 4.459423e-1 5.5956361e-1 5.5956361e-1
5.9455994e-2 4.459423e-1 5.4658769e-1 5.4658769e-1
7.4319992e-2 4.459423e-1 5.3383281e-1 5.3383281e-1
8.918399e-2 4.459423e-1 5.2129869e-1 5.2129869e-1
1.04047989e-1 4.459423e-1 5.0898552e-1 5.0898552e-1
1.18911987e-1 4.459423e-1 4.9689336e-1 4.9689336e-1
1.33775986e-1 4.459423e-1 4.8502222e-1 4.8502222e-1
1.4863998e-1 4.459423e-1 4.7337187e-1 4.7337187e-1
1.6350398e-1 4.459423e-1 4.6194252e-1 4.6194252e-1
1.7836798e-1 4.459423e-1 4.5073413e-1 4.5073413e-1
1.9323198e-1 4.459423e-1 4.3974666e-1 4.3974666e-1
2.0809598e-1 4.459423e-1 4.2898013e-1 4.2898013e-1
2.2295998e-1 4.459423e-1 4.1843456e-1 4.1843456e-1
2.3782397e-1 4.459423e-1 4.081099e-1 4.081099e-1
2.5268797e-1 4.459423e-1 3.9800618e-1 3.9800618e-1
2.6755197e-1 4.459423e-1 3.8812341e-1 3.8812341e-1
2.8241597e-1 4.459423e-1 3.7846158e-1 3.7846158e-1
2.9727997e-1 4.459423e-1 3.6902069e-1 3.6902069e-1
3.1214397e-1 4.459423e-1 3.5980072e-1 3.5980072e-1
3.2700797e-1 4.459423e-1 3.508017e-1 3.508017e-1
3.4187196e-1 4.459423e-1 3.4202362e-1 3.4202362e-1
3.5673596e-1 4.459423e-1 3.3346645e-1 3.3346645e-1
3.7159996e-1 4.459423e-1 3.251303e-1 3.251303e-1
3.8646396e-1 4.459423e-1 3.1701503e-1 3.1701503e-1
4.0132796e-1 4.459423e-1 3.0912067e-1 3.0912067e-1
4.1619196e-1 4.459423e-1 3.0144725e-1 3.0144725e-1
4.3105595e-1 4.459423e-1 2.9399486e-1 2.9399486e-1
4.4591995e-1 4.459423e-1 2.8676332e-1 2.8676332e-1
4.6078395e-1 4.459423e-1 2.7975272e-1 2.7975272e-1
4.7564795e-1 4.459423e-1 2.7296313e-1 2.7296313e-1
4.9051195e-1 4.459423e-1 2.6639438e-1 2.6639438e-1
5.0537595e-1 4.459423e-1 2.6004663e-1 2.6004663e-1
5.2023994e-1 4.459423e-1 2.5391983e-1 2.5391983e-1
5.3510394e-1 4.459423e-1 2.480139e-1 2.480139e-1
5.4996794e-1 4.459423e-1 2.4232901e-1 2.4232901e-1
5.6483194e-1 4.459423e-1 2.3686497e-1 2.3686497e-1
5.7969594e-1 4.459423e-1 2.316219e-1 2.316219e-1
5.9455994e-1 4.459423e-1 2.2659984e-1 2.2659984e-1
6.0942393e-1 4.459423e-1 2.2179866e-1 2.2179866e-1
6.2428793e-1 4.459423e-1 2.1721834e-1 2.1721834e-1
6.3915193e-1 4.459423e-1 2.1285905e-1 2.1285905e-1
6.5401593e-1 4.459423e-1 2.087207e-1 2.087207e-1
6.6887993e-1 4.459423e-1 2.0480322e-1 2.0480322e-1
6.8374393e-1 4.459423e-1 2.0110669e-1 2.0110669e-1
6.9860793e-1 4.459423e-1 1.9763121e-1 1.9763121e-1
7.1347192e-1 4.459423e-1 1.943765e-1 1.943765e-1
7.2833592e-1 4.459423e-1 1.913429e-1 1.913429e-1
7.4319992e-1 4.459423e-1 1.8853014e-1 1.8853014e-1
7.5806392e-1 4.459423e-1 1.859383e-1 1.859383e-1
7.7292792e-1 4.459423e-1 1.8356743e-1 1.8356743e-1
7.8779192e-1 4.459423e-1 1.8141756e-1 1.8141756e-1
8.0265591e-1 4.459423e-1 1.7948856e-1 1.7948856e-1
8.1751991e-1 4.459423e-1 1.7778046e-1 1.7778046e-1
8.3238391e-1 4.459423e-1 1.7629343e-1 1.7629343e-1
8.4724791e-1 4.459423e-1 1.7502716e-1 1.7502716e-1
8.6211191e-1 4.459423e-1 1.7398201e-1 1.7398201e-1
8.769759e-1 4.459423e-1 1.731577e-1 1.731577e-1
8.918399e-1 4.459423e-1 1.725543e-1 1.725543e-1
9.067039e-1 4.459423e-1 1.7217184e-1 1.7217184e-1
9.215679e-1 4.459423e-1 1.7201045e-1 1.7201045e-1
9.364319e-1 4.459423e-1 1.720698e-1 1.720698e-1
9.512959e-1 4.459423e-1 1.7235017e-1 1.7235017e-1
9.661599e-1 4.459423e-1 1.7285158e-1 1.7285158e-1
9.810239e-1 4.459423e-1 1.7357384e-1 1.7357384e-1
9.958879e-1 4.459423e-1 1.7451706e-1 1.7451706e-1
1.01075189e0 4.459423e-1 1.7568121e-1 1.7568121e-1
1.02561589e0 4.459423e-1 1.7706624e-1 1.7706624e-1
1.04047989e0 4.459423e-1 1.786723e-1 1.786723e-1
1.05534389e0 4.459423e-1 1.8049896e-1 1.8049896e-1
1.07020789e0 4.459423e-1 1.8254745e-1 1.8254745e-1
1.08507188e0 4.459423e-1 1.8481621e-1 1.8481621e-1
1.09993588e0 4.459423e-1 1.8730598e-1 1.8730598e-1

0.0e0 4.52699e-1 6.0432457e-1 6.0432457e-1
1.4863998e-2 4.52699e-1 5.9068582e-1 5.9068582e-1
2.9727997e-2 4.52699e-1 5.7726805e-1 5.7726805e-1
4.4591995e-2 4.52699e-1 5.640712e-1 5.640712e-1
5.9455994e-2 4.52699e-1 5.5109528e-1 5.5109528e-1
7.4319992e-2 4.52699e-1 5.3834032e-1 5.3834032e-1
8.918399e-2 4.52699e-1 5.2580629e-1 5.2580629e-1
1.04047989e-1 4.52699e-1 5.1349318e-1 5.1349318e-1
1.18911987e-1 4.52699e-1 5.0140096e-1 5.0140096e-1
1.33775986e-1 4.52699e-1 4.895298e-1 4.895298e-1
1.4863998e-1 4.52699e-1 4.7787953e-1 4.7787953e-1
1.6350398e-1 4.52699e-1 4.6645012e-1 4.6645012e-1
1.7836798e-1 4.52699e-1 4.5524173e-1 4.5524173e-1
1.9323198e-1 4.52699e-1 4.4425426e-1 4.4425426e-1
2.0809598e-1 4.52699e-1 4.3348773e-1 4.3348773e-1
2.2295998e-1 4.52699e-1 4.2294214e-1 4.2294214e-1
2.3782397e-1 4.52699e-1 4.1261748e-1 4.1261748e-1
2.5268797e-1 4.52699e-1 4.0251378e-1 4.0251378e-1
2.6755197e-1 4.52699e-1 3.92631e-1 3.92631e-1
2.8241597e-1 4.52699e-1 3.8296918e-1 3.8296918e-1
2.9727997e-1 4.52699e-1 3.7352827e-1 3.7352827e-1
3.1214397e-1 4.52699e-1 3.6430832e-1 3.6430832e-1
3.2700797e-1 4.52699e-1 3.553093e-1 3.553093e-1
3.4187196e-1 4.52699e-1 3.465312e-1 3.465312e-1
3.5673596e-1 4.52699e-1 3.3797404e-1 3.3797404e-1
3.7159996e-1 4.52699e-1 3.296379e-1 3.296379e-1
3.8646396e-1 4.52699e-1 3.2152261e-1 3.2152261e-1
4.0132796e-1 4.52699e-1 3.1362825e-1 3.1362825e-1
4.1619196e-1 4.52699e-1 3.0595483e-1 3.0595483e-1
4.3105595e-1 4.52699e-1 2.9850244e-1 2.9850244e-1
4.4591995e-1 4.52699e-1 2.9127092e-1 2.9127092e-1
4.6078395e-1 4.52699e-1 2.8426031e-1 2.8426031e-1
4.7564795e-1 4.52699e-1 2.7747073e-1 2.7747073e-1
4.9051195e-1 4.52699e-1 2.7090204e-1 2.7090204e-1
5.0537595e-1 4.52699e-1 2.645542e-1 2.645542e-1
5.2023994e-1 4.52699e-1 2.5842747e-1 2.5842747e-1
5.3510394e-1 4.52699e-1 2.5252148e-1 2.5252148e-1
5.4996794e-1 4.52699e-1 2.468366e-1 2.468366e-1
5.6483194e-1 4.52699e-1 2.413725e-1 2.413725e-1
5.7969594e-1 4.52699e-1 2.3612955e-1 2.3612955e-1
5.9455994e-1 4.52699e-1 2.3110742e-1 2.3110742e-1
6.0942393e-1 4.52699e-1 2.2630617e-1 2.2630617e-1
6.2428793e-1 4.52699e-1 2.2172598e-1 2.2172598e-1
6.3915193e-1 4.52699e-1 2.1736664e-1 2.1736664e-1
6.5401593e-1 4.52699e-1 2.1322823e-1 2.1322823e-1
6.6887993e-1 4.52699e-1 2.093108e-1 2.093108e-1
6.8374393e-1 4.52699e-1 2.0561429e-1 2.0561429e-1
6.9860793e-1 4.52699e-1 2.021387e-1 2.021387e-1
7.1347192e-1 4.52699e-1 1.988841e-1 1.988841e-1
7.2833592e-1 4.52699e-1 1.9585048e-1 1.9585048e-1
7.4319992e-1 4.52699e-1 1.9303773e-1 1.9303773e-1
7.5806392e-1 4.52699e-1 1.9044586e-1 1.9044586e-1
7.7292792e-1 4.52699e-1 1.8807501e-1 1.8807501e-1
7.8779192e-1 4.52699e-1 1.8592505e-1 1.8592505e-1
8.0265591e-1 4.52699e-1 1.8399612e-1 1.8399612e-1
8.1751991e-1 4.52699e-1 1.8228806e-1 1.8228806e-1
8.3238391e-1 4.52699e-1 1.8080092e-1 1.8080092e-1
8.4724791e-1 4.52699e-1 1.7953474e-1 1.7953474e-1
8.6211191e-1 4.52699e-1 1.784895e-1 1.784895e-1
8.769759e-1 4.52699e-1 1.7766522e-1 1.7766522e-1
8.918399e-1 4.52699e-1 1.7706187e-1 1.7706187e-1
9.067039e-1 4.52699e-1 1.7667943e-1 1.7667943e-1
9.215679e-1 4.52699e-1 1.7651802e-1 1.7651802e-1
9.364319e-1 4.52699e-1 1.7657738e-1 1.7657738e-1
9.512959e-1 4.52699e-1 1.7685776e-1 1.7685776e-1
9.661599e-1 4.52699e-1 1.7735916e-1 1.7735916e-1
9.810239e-1 4.52699e-1 1.7808142e-1 1.7808142e-1
9.958879e-1 4.52699e-1 1.7902463e-1 1.7902463e-1
1.01075189e0 4.52699e-1 1.801888e-1 1.801888e-1
1.02561589e0 4.52699e-1 1.8157382e-1 1.8157382e-1
1.04047989e0 4.52699e-1 1.8317989e-1 1.8317989e-1
1.05534389e0 4.52699e-1 1.8500647e-1 1.8500647e-1
1.07020789e0 4.52699e-1 1.8705496e-1 1.8705496e-1
1.08507188e0 4.52699e-1 1.8932372e-1 1.8932372e-1
1.09993588e0 4.52699e-1 1.9181349e-1 1.9181349e-1

0.0e0 4.594557e-1 6.0887996e-1 6.0887996e-1
1.4863998e-2 4.594557e-1 5.9524112e-1 5.9524112e-1
2.9727997e-2 4.594557e-1 5.8182349e-1 5.8182349e-1
4.4591995e-2 4.594557e-1 5.6862656e-1 5.6862656e-1
5.9455994e-2 4.594557e-1 5.5565057e-1 5.5565057e-1
7.4319992e-2 4.594557e-1 5.4289577e-1 5.4289577e-1
8.918399e-2 4.594557e-1 5.3036163e-1 5.3036163e-1
1.04047989e-1 4.594557e-1 5.1804846e-1 5.1804846e-1
1.18911987e-1 4.594557e-1 5.0595631e-1 5.0595631e-1
1.33775986e-1 4.594557e-1 4.9408517e-1 4.9408517e-1
1.4863998e-1 4.594557e-1 4.8243481e-1 4.8243481e-1
1.6350398e-1 4.594557e-1 4.7100548e-1 4.7100548e-1
1.7836798e-1 4.594557e-1 4.5979707e-1 4.5979707e-1
1.9323198e-1 4.594557e-1 4.488096e-1 4.488096e-1
2.0809598e-1 4.594557e-1 4.3804309e-1 4.3804309e-1
2.2295998e-1 4.594557e-1 4.2749748e-1 4.2749748e-1
2.3782397e-1 4.594557e-1 4.1717285e-1 4.1717285e-1
2.5268797e-1 4.594557e-1 4.0706912e-1 4.0706912e-1
2.6755197e-1 4.594557e-1 3.9718637e-1 3.9718637e-1
2.8241597e-1 4.594557e-1 3.8752452e-1 3.8752452e-1
2.9727997e-1 4.594557e-1 3.7808363e-1 3.7808363e-1
3.1214397e-1 4.594557e-1 3.6886368e-1 3.6886368e-1
3.2700797e-1 4.594557e-1 3.5986464e-1 3.5986464e-1
3.4187196e-1 4.594557e-1 3.5108658e-1 3.5108658e-1
3.5673596e-1 4.594557e-1 3.425294e-1 3.425294e-1
3.7159996e-1 4.594557e-1 3.3419325e-1 3.3419325e-1
3.8646396e-1 4.594557e-1 3.2607797e-1 3.2607797e-1
4.0132796e-1 4.594557e-1 3.1818362e-1 3.1818362e-1
4.1619196e-1 4.594557e-1 3.1051021e-1 3.1051021e-1
4.3105595e-1 4.594557e-1 3.030578e-1 3.030578e-1
4.4591995e-1 4.594557e-1 2.9582626e-1 2.9582626e-1
4.6078395e-1 4.594557e-1 2.8881566e-1 2.8881566e-1
4.7564795e-1 4.594557e-1 2.8202608e-1 2.8202608e-1
4.9051195e-1 4.594557e-1 2.7545732e-1 2.7545732e-1
5.0537595e-1 4.594557e-1 2.6910959e-1 2.6910959e-1
5.2023994e-1 4.594557e-1 2.6298279e-1 2.6298279e-1
5.3510394e-1 4.594557e-1 2.5707687e-1 2.5707687e-1
5.4996794e-1 4.594557e-1 2.5139197e-1 2.5139197e-1
5.6483194e-1 4.594557e-1 2.4592793e-1 2.4592793e-1
5.7969594e-1 4.594557e-1 2.4068486e-1 2.4068486e-1
5.9455994e-1 4.594557e-1 2.356628e-1 2.356628e-1
6.0942393e-1 4.594557e-1 2.3086162e-1 2.3086162e-1
6.2428793e-1 4.594557e-1 2.262813e-1 2.262813e-1
6.3915193e-1 4.594557e-1 2.2192201e-1 2.2192201e-1
6.5401593e-1 4.594557e-1 2.1778366e-1 2.1778366e-1
6.6887993e-1 4.594557e-1 2.1386618e-1 2.1386618e-1
6.8374393e-1 4.594557e-1 2.1016965e-1 2.1016965e-1
6.9860793e-1 4.594557e-1 2.0669417e-1 2.0669417e-1
7.1347192e-1 4.594557e-1 2.0343945e-1 2.0343945e-1
7.2833592e-1 4.594557e-1 2.0040585e-1 2.0040585e-1
7.4319992e-1 4.594557e-1 1.975931e-1 1.975931e-1
7.5806392e-1 4.594557e-1 1.9500125e-1 1.9500125e-1
7.7292792e-1 4.594557e-1 1.9263039e-1 1.9263039e-1
7.8779192e-1 4.594557e-1 1.904805e-1 1.904805e-1
8.0265591e-1 4.594557e-1 1.885515e-1 1.885515e-1
8.1751991e-1 4.594557e-1 1.8684341e-1 1.8684341e-1
8.3238391e-1 4.594557e-1 1.8535635e-1 1.8535635e-1
8.4724791e-1 4.594557e-1 1.840901e-1 1.840901e-1
8.6211191e-1 4.594557e-1 1.8304497e-1 1.8304497e-1
8.769759e-1 4.594557e-1 1.8222066e-1 1.8222066e-1
8.918399e-1 4.594557e-1 1.8161726e-1 1.8161726e-1
9.067039e-1 4.594557e-1 1.8123485e-1 1.8123485e-1
9.215679e-1 4.594557e-1 1.8107341e-1 1.8107341e-1
9.364319e-1 4.594557e-1 1.8113275e-1 1.8113275e-1
9.512959e-1 4.594557e-1 1.8141315e-1 1.8141315e-1
9.661599e-1 4.594557e-1 1.8191454e-1 1.8191454e-1
9.810239e-1 4.594557e-1 1.826368e-1 1.826368e-1
9.958879e-1 4.594557e-1 1.8358002e-1 1.8358002e-1
1.01075189e0 4.594557e-1 1.8474417e-1 1.8474417e-1
1.02561589e0 4.594557e-1 1.861292e-1 1.861292e-1
1.04047989e0 4.594557e-1 1.8773526e-1 1.8773526e-1
1.05534389e0 4.594557e-1 1.895622e-1 1.895622e-1
1.07020789e0 4.594557e-1 1.9161028e-1 1.9161028e-1
1.08507188e0 4.594557e-1 1.9387903e-1 1.9387903e-1
1.09993588e0 4.594557e-1 1.963688e-1 1.963688e-1

0.0e0 4.662124e-1 6.1348155e-1 6.1348155e-1
1.4863998e-2 4.662124e-1 5.9984277e-1 5.9984277e-1
2.9727997e-2 4.662124e-1 5.8642508e-1 5.8642508e-1
4.4591995e-2 4.662124e-1 5.7322815e-1 5.7322815e-1
5.9455994e-2 4.662124e-1 5.6025224e-1 5.6025224e-1
7.4319992e-2 4.662124e-1 5.4749736e-1 5.4749736e-1
8.918399e-2 4.662124e-1 5.3496324e-1 5.3496324e-1
1.04047989e-1 4.662124e-1 5.2265013e-1 5.2265013e-1
1.18911987e-1 4.662124e-1 5.1055792e-1 5.1055792e-1
1.33775986e-1 4.662124e-1 4.9868677e-1 4.9868677e-1
1.4863998e-1 4.662124e-1 4.8703648e-1 4.8703648e-1
1.6350398e-1 4.662124e-1 4.7560709e-1 4.7560709e-1
1.7836798e-1 4.662124e-1 4.6439868e-1 4.6439868e-1
1.9323198e-1 4.662124e-1 4.5341121e-1 4.5341121e-1
2.0809598e-1 4.662124e-1 4.426447e-1 4.426447e-1
2.2295998e-1 4.662124e-1 4.3209909e-1 4.3209909e-1
2.3782397e-1 4.662124e-1 4.2177446e-1 4.2177446e-1
2.5268797e-1 4.662124e-1 4.1167073e-1 4.1167073e-1
2.6755197e-1 4.662124e-1 4.0178796e-1 4.0178796e-1
2.8241597e-1 4.662124e-1 3.9212613e-1 3.9212613e-1
2.9727997e-1 4.662124e-1 3.8268523e-1 3.8268523e-1
3.1214397e-1 4.662124e-1 3.7346529e-1 3.7346529e-1
3.2700797e-1 4.662124e-1 3.6446625e-1 3.6446625e-1
3.4187196e-1 4.662124e-1 3.5568817e-1 3.5568817e-1
3.5673596e-1 4.662124e-1 3.4713101e-1 3.4713101e-1
3.7159996e-1 4.662124e-1 3.3879486e-1 3.3879486e-1
3.8646396e-1 4.662124e-1 3.3067957e-1 3.3067957e-1
4.0132796e-1 4.662124e-1 3.2278522e-1 3.2278522e-1
4.1619196e-1 4.662124e-1 3.151118e-1 3.151118e-1
4.3105595e-1 4.662124e-1 3.076594e-1 3.076594e-1
4.4591995e-1 4.662124e-1 3.0042787e-1 3.0042787e-1
4.6078395e-1 4.662124e-1 2.9341727e-1 2.9341727e-1
4.7564795e-1 4.662124e-1 2.8662769e-1 2.8662769e-1
4.9051195e-1 4.662124e-1 2.8005893e-1 2.8005893e-1
5.0537595e-1 4.662124e-1 2.7371118e-1 2.7371118e-1
5.2023994e-1 4.662124e-1 2.6758438e-1 2.6758438e-1
5.3510394e-1 4.662124e-1 2.6167854e-1 2.6167854e-1
5.4996794e-1 4.662124e-1 2.5599358e-1 2.5599358e-1
5.6483194e-1 4.662124e-1 2.5052948e-1 2.5052948e-1
5.7969594e-1 4.662124e-1 2.4528647e-1 2.4528647e-1
5.9455994e-1 4.662124e-1 2.402644e-1 2.402644e-1
6.0942393e-1 4.662124e-1 2.3546315e-1 2.3546315e-1
6.2428793e-1 4.662124e-1 2.308829e-1 2.308829e-1
6.3915193e-1 4.662124e-1 2.2652362e-1 2.2652362e-1
6.5401593e-1 4.662124e-1 2.223852e-1 2.223852e-1
6.6887993e-1 4.662124e-1 2.184678e-1 2.184678e-1
6.8374393e-1 4.662124e-1 2.1477127e-1 2.1477127e-1
6.9860793e-1 4.662124e-1 2.1129568e-1 2.1129568e-1
7.1347192e-1 4.662124e-1 2.0804108e-1 2.0804108e-1
7.2833592e-1 4.662124e-1 2.0500746e-1 2.0500746e-1
7.4319992e-1 4.662124e-1 2.0219464e-1 2.0219464e-1
7.5806392e-1 4.662124e-1 1.9960284e-1 1.9960284e-1
7.7292792e-1 4.662124e-1 1.9723201e-1 1.9723201e-1
7.8779192e-1 4.662124e-1 1.9508205e-1 1.9508205e-1
8.0265591e-1 4.662124e-1 1.9315309e-1 1.9315309e-1
8.1751991e-1 4.662124e-1 1.9144504e-1 1.9144504e-1
8.3238391e-1 4.662124e-1 1.899579e-1 1.899579e-1
8.4724791e-1 4.662124e-1 1.8869173e-1 1.8869173e-1
8.6211191e-1 4.662124e-1 1.8764656e-1 1.8764656e-1
8.769759e-1 4.662124e-1 1.868222e-1 1.868222e-1
8.918399e-1 4.662124e-1 1.8621886e-1 1.8621886e-1
9.067039e-1 4.662124e-1 1.8583647e-1 1.8583647e-1
9.215679e-1 4.662124e-1 1.85675e-1 1.85675e-1
9.364319e-1 4.662124e-1 1.8573438e-1 1.8573438e-1
9.512959e-1 4.662124e-1 1.8601474e-1 1.8601474e-1
9.661599e-1 4.662124e-1 1.8651614e-1 1.8651614e-1
9.810239e-1 4.662124e-1 1.872384e-1 1.872384e-1
9.958879e-1 4.662124e-1 1.8818161e-1 1.8818161e-1
1.01075189e0 4.662124e-1 1.8934578e-1 1.8934578e-1
1.02561589e0 4.662124e-1 1.907308e-1 1.907308e-1
1.04047989e0 4.662124e-1 1.9233687e-1 1.9233687e-1
1.05534389e0 4.662124e-1 1.941638e-1 1.941638e-1
1.07020789e0 4.662124e-1 1.962118e-1 1.962118e-1
1.08507188e0 4.662124e-1 1.9848056e-1 1.9848056e-1
1.09993588e0 4.662124e-1 2.0097034e-1 2.0097034e-1

0.0e0 4.729691e-1 6.18133e-1 6.18133e-1
1.4863998e-2 4.729691e-1 6.0449423e-1 6.0449423e-1
2.9727997e-2 4.729691e-1 5.9107645e-1 5.9107645e-1
4.4591995e-2 4.729691e-1 5.778796e-1 5.778796e-1
5.9455994e-2 4.729691e-1 5.6490367e-1 5.6490367e-1
7.4319992e-2 4.729691e-1 5.5214871e-1 5.5214871e-1
8.918399e-2 4.729691e-1 5.3961469e-1 5.3961469e-1
1.04047989e-1 4.729691e-1 5.2730157e-1 5.2730157e-1
1.18911987e-1 4.729691e-1 5.1520934e-1 5.1520934e-1
1.33775986e-1 4.729691e-1 5.033382e-1 5.033382e-1
1.4863998e-1 4.729691e-1 4.9168793e-1 4.9168793e-1
1.6350398e-1 4.729691e-1 4.8025851e-1 4.8025851e-1
1.7836798e-1 4.729691e-1 4.6905011e-1 4.6905011e-1
1.9323198e-1 4.729691e-1 4.5806265e-1 4.5806265e-1
2.0809598e-1 4.729691e-1 4.4729611e-1 4.4729611e-1
2.2295998e-1 4.729691e-1 4.3675053e-1 4.3675053e-1
2.3782397e-1 4.729691e-1 4.2642587e-1 4.2642587e-1
2.5268797e-1 4.729691e-1 4.1632217e-1 4.1632217e-1
2.6755197e-1 4.729691e-1 4.0643939e-1 4.0643939e-1
2.8241597e-1 4.729691e-1 3.9677757e-1 3.9677757e-1
2.9727997e-1 4.729691e-1 3.8733667e-1 3.8733667e-1
3.1214397e-1 4.729691e-1 3.7811671e-1 3.7811671e-1
3.2700797e-1 4.729691e-1 3.6911769e-1 3.6911769e-1
3.4187196e-1 4.729691e-1 3.603396e-1 3.603396e-1
3.5673596e-1 4.729691e-1 3.5178244e-1 3.5178244e-1
3.7159996e-1 4.729691e-1 3.4344629e-1 3.4344629e-1
3.8646396e-1 4.729691e-1 3.35331e-1 3.35331e-1
4.0132796e-1 4.729691e-1 3.2743665e-1 3.2743665e-1
4.1619196e-1 4.729691e-1 3.1976323e-1 3.1976323e-1
4.3105595e-1 4.729691e-1 3.1231084e-1 3.1231084e-1
4.4591995e-1 4.729691e-1 3.0507932e-1 3.0507932e-1
4.6078395e-1 4.729691e-1 2.9806871e-1 2.9806871e-1
4.7564795e-1 4.729691e-1 2.9127913e-1 2.9127913e-1
4.9051195e-1 4.729691e-1 2.8471043e-1 2.8471043e-1
5.0537595e-1 4.729691e-1 2.7836263e-1 2.7836263e-1
5.2023994e-1 4.729691e-1 2.7223582e-1 2.7223582e-1
5.3510394e-1 4.729691e-1 2.6632999e-1 2.6632999e-1
5.4996794e-1 4.729691e-1 2.60645e-1 2.60645e-1
5.6483194e-1 4.729691e-1 2.5518091e-1 2.5518091e-1
5.7969594e-1 4.729691e-1 2.4993797e-1 2.4993797e-1
5.9455994e-1 4.729691e-1 2.4491577e-1 2.4491577e-1
6.0942393e-1 4.729691e-1 2.4011452e-1 2.4011452e-1
6.2428793e-1 4.729691e-1 2.3553441e-1 2.3553441e-1
6.3915193e-1 4.729691e-1 2.3117497e-1 2.3117497e-1
6.5401593e-1 4.729691e-1 2.2703656e-1 2.2703656e-1
6.6887993e-1 4.729691e-1 2.2311917e-1 2.2311917e-1
6.8374393e-1 4.729691e-1 2.1942262e-1 2.1942262e-1
6.9860793e-1 4.729691e-1 2.1594714e-1 2.1594714e-1
7.1347192e-1 4.729691e-1 2.126925e-1 2.126925e-1
7.2833592e-1 4.729691e-1 2.0965881e-1 2.0965881e-1
7.4319992e-1 4.729691e-1 2.0684608e-1 2.0684608e-1
7.5806392e-1 4.729691e-1 2.0425423e-1 2.0425423e-1
7.7292792e-1 4.729691e-1 2.0188345e-1 2.0188345e-1
7.8779192e-1 4.729691e-1 1.9973349e-1 1.9973349e-1
8.0265591e-1 4.729691e-1 1.9780446e-1 1.9780446e-1
8.1751991e-1 4.729691e-1 1.9609647e-1 1.9609647e-1
8.3238391e-1 4.729691e-1 1.9460925e-1 1.9460925e-1
8.4724791e-1 4.729691e-1 1.9334308e-1 1.9334308e-1
8.6211191e-1 4.729691e-1 1.9229793e-1 1.9229793e-1
8.769759e-1 4.729691e-1 1.9147363e-1 1.9147363e-1
8.918399e-1 4.729691e-1 1.9087021e-1 1.9087021e-1
9.067039e-1 4.729691e-1 1.9048784e-1 1.9048784e-1
9.215679e-1 4.729691e-1 1.9032637e-1 1.9032637e-1
9.364319e-1 4.729691e-1 1.9038573e-1 1.9038573e-1
9.512959e-1 4.729691e-1 1.9066612e-1 1.9066612e-1
9.661599e-1 4.729691e-1 1.9116759e-1 1.9116759e-1
9.810239e-1 4.729691e-1 1.9188983e-1 1.9188983e-1
9.958879e-1 4.729691e-1 1.9283305e-1 1.9283305e-1
1.01075189e0 4.729691e-1 1.9399722e-1 1.9399722e-1
1.02561589e0 4.729691e-1 1.9538225e-1 1.9538225e-1
1.04047989e0 4.729691e-1 1.969883e-1 1.969883e-1
1.05534389e0 4.729691e-1 1.9881517e-1 1.9881517e-1
1.07020789e0 4.729691e-1 2.0086317e-1 2.0086317e-1
1.08507188e0 4.729691e-1 2.03132e-1 2.03132e-1
1.09993588e0 4.729691e-1 2.0562178e-1 2.0562178e-1

0.0e0 4.797258e-1 6.2283156e-1 6.2283156e-1
1.4863998e-2 4.797258e-1 6.091928e-1 6.091928e-1
2.9727997e-2 4.797258e-1 5.957751e-1 5.957751e-1
4.4591995e-2 4.797258e-1 5.8257822e-1 5.8257822e-1
5.9455994e-2 4.797258e-1 5.6960222e-1 5.6960222e-1
7.4319992e-2 4.797258e-1 5.5684741e-1 5.5684741e-1
8.918399e-2 4.797258e-1 5.4431331e-1 5.4431331e-1
1.04047989e-1 4.797258e-1 5.320002e-1 5.320002e-1
1.18911987e-1 4.797258e-1 5.1990796e-1 5.1990796e-1
1.33775986e-1 4.797258e-1 5.0803682e-1 5.0803682e-1
1.4863998e-1 4.797258e-1 4.9638647e-1 4.9638647e-1
1.6350398e-1 4.797258e-1 4.8495712e-1 4.8495712e-1
1.7836798e-1 4.797258e-1 4.7374873e-1 4.7374873e-1
1.9323198e-1 4.797258e-1 4.6276128e-1 4.6276128e-1
2.0809598e-1 4.797258e-1 4.5199474e-1 4.5199474e-1
2.2295998e-1 4.797258e-1 4.4144916e-1 4.4144916e-1
2.3782397e-1 4.797258e-1 4.311245e-1 4.311245e-1
2.5268797e-1 4.797258e-1 4.210208e-1 4.210208e-1
2.6755197e-1 4.797258e-1 4.1113802e-1 4.1113802e-1
2.8241597e-1 4.797258e-1 4.0147618e-1 4.0147618e-1
2.9727997e-1 4.797258e-1 3.920353e-1 3.920353e-1
3.1214397e-1 4.797258e-1 3.8281532e-1 3.8281532e-1
3.2700797e-1 4.797258e-1 3.7381631e-1 3.7381631e-1
3.4187196e-1 4.797258e-1 3.6503822e-1 3.6503822e-1
3.5673596e-1 4.797258e-1 3.5648105e-1 3.5648105e-1
3.7159996e-1 4.797258e-1 3.481449e-1 3.481449e-1
3.8646396e-1 4.797258e-1 3.4002962e-1 3.4002962e-1
4.0132796e-1 4.797258e-1 3.3213525e-1 3.3213525e-1
4.1619196e-1 4.797258e-1 3.2446185e-1 3.2446185e-1
4.3105595e-1 4.797258e-1 3.1700946e-1 3.1700946e-1
4.4591995e-1 4.797258e-1 3.0977792e-1 3.0977792e-1
4.6078395e-1 4.797258e-1 3.0276732e-1 3.0276732e-1
4.7564795e-1 4.797258e-1 2.9597775e-1 2.9597775e-1
4.9051195e-1 4.797258e-1 2.89409e-1 2.89409e-1
5.0537595e-1 4.797258e-1 2.8306126e-1 2.8306126e-1
5.2023994e-1 4.797258e-1 2.7693446e-1 2.7693446e-1
5.3510394e-1 4.797258e-1 2.7102855e-1 2.7102855e-1
5.4996794e-1 4.797258e-1 2.6534357e-1 2.6534357e-1
5.6483194e-1 4.797258e-1 2.5987962e-1 2.5987962e-1
5.7969594e-1 4.797258e-1 2.5463646e-1 2.5463646e-1
5.9455994e-1 4.797258e-1 2.4961441e-1 2.4961441e-1
6.0942393e-1 4.797258e-1 2.4481322e-1 2.4481322e-1
6.2428793e-1 4.797258e-1 2.4023291e-1 2.4023291e-1
6.3915193e-1 4.797258e-1 2.3587361e-1 2.3587361e-1
6.5401593e-1 4.797258e-1 2.3173526e-1 2.3173526e-1
6.6887993e-1 4.797258e-1 2.2781781e-1 2.2781781e-1
6.8374393e-1 4.797258e-1 2.2412128e-1 2.2412128e-1
6.9860793e-1 4.797258e-1 2.2064575e-1 2.2064575e-1
7.1347192e-1 4.797258e-1 2.1739107e-1 2.1739107e-1
7.2833592e-1 4.797258e-1 2.1435744e-1 2.1435744e-1
7.4319992e-1 4.797258e-1 2.1154472e-1 2.1154472e-1
7.5806392e-1 4.797258e-1 2.0895287e-1 2.0895287e-1
7.7292792e-1 4.797258e-1 2.06582e-1 2.06582e-1
7.8779192e-1 4.797258e-1 2.0443211e-1 2.0443211e-1
8.0265591e-1 4.797258e-1 2.025031e-1 2.025031e-1
8.1751991e-1 4.797258e-1 2.0079501e-1 2.0079501e-1
8.3238391e-1 4.797258e-1 1.9930797e-1 1.9930797e-1
8.4724791e-1 4.797258e-1 1.980417e-1 1.980417e-1
8.6211191e-1 4.797258e-1 1.9699655e-1 1.9699655e-1
8.769759e-1 4.797258e-1 1.9617227e-1 1.9617227e-1
8.918399e-1 4.797258e-1 1.9556885e-1 1.9556885e-1
9.067039e-1 4.797258e-1 1.9518648e-1 1.9518648e-1
9.215679e-1 4.797258e-1 1.9502502e-1 1.9502502e-1
9.364319e-1 4.797258e-1 1.9508437e-1 1.9508437e-1
9.512959e-1 4.797258e-1 1.9536473e-1 1.9536473e-1
9.661599e-1 4.797258e-1 1.9586615e-1 1.9586615e-1
9.810239e-1 4.797258e-1 1.965884e-1 1.965884e-1
9.958879e-1 4.797258e-1 1.9753162e-1 1.9753162e-1
1.01075189e0 4.797258e-1 1.9869577e-1 1.9869577e-1
1.02561589e0 4.797258e-1 2.0008081e-1 2.0008081e-1
1.04047989e0 4.797258e-1 2.0168686e-1 2.0168686e-1
1.05534389e0 4.797258e-1 2.035138e-1 2.035138e-1
1.07020789e0 4.797258e-1 2.0556174e-1 2.0556174e-1
1.08507188e0 4.797258e-1 2.0783049e-1 2.0783049e-1
1.09993588e0 4.797258e-1 2.1032027e-1 2.1032027e-1

0.0e0 4.864825e-1 6.2757806e-1 6.2757806e-1
1.4863998e-2 4.864825e-1 6.139393e-1 6.139393e-1
2.9727997e-2 4.864825e-1 6.0052155e-1 6.0052155e-1
4.4591995e-2 4.864825e-1 5.8732466e-1 5.8732466e-1
5.9455994e-2 4.864825e-1 5.7434874e-1 5.7434874e-1
7.4319992e-2 4.864825e-1 5.6159378e-1 5.6159378e-1
8.918399e-2 4.864825e-1 5.4905975e-1 5.4905975e-1
1.04047989e-1 4.864825e-1 5.3674664e-1 5.3674664e-1
1.18911987e-1 4.864825e-1 5.246544e-1 5.246544e-1
1.33775986e-1 4.864825e-1 5.1278326e-1 5.1278326e-1
1.4863998e-1 4.864825e-1 5.01133e-1 5.01133e-1
1.6350398e-1 4.864825e-1 4.8970358e-1 4.8970358e-1
1.7836798e-1 4.864825e-1 4.7849518e-1 4.7849518e-1
1.9323198e-1 4.864825e-1 4.6750772e-1 4.6750772e-1
2.0809598e-1 4.864825e-1 4.5674118e-1 4.5674118e-1
2.2295998e-1 4.864825e-1 4.461956e-1 4.461956e-1
2.3782397e-1 4.864825e-1 4.3587094e-1 4.3587094e-1
2.5268797e-1 4.864825e-1 4.2576724e-1 4.2576724e-1
2.6755197e-1 4.864825e-1 4.1588446e-1 4.1588446e-1
2.8241597e-1 4.864825e-1 4.0622264e-1 4.0622264e-1
2.9727997e-1 4.864825e-1 3.9678174e-1 3.9678174e-1
3.1214397e-1 4.864825e-1 3.8756178e-1 3.8756178e-1
3.2700797e-1 4.864825e-1 3.7856276e-1 3.7856276e-1
3.4187196e-1 4.864825e-1 3.6978467e-1 3.6978467e-1
3.5673596e-1 4.864825e-1 3.6122751e-1 3.6122751e-1
3.7159996e-1 4.864825e-1 3.5289136e-1 3.5289136e-1
3.8646396e-1 4.864825e-1 3.4477606e-1 3.4477606e-1
4.0132796e-1 4.864825e-1 3.368817e-1 3.368817e-1
4.1619196e-1 4.864825e-1 3.292083e-1 3.292083e-1
4.3105595e-1 4.864825e-1 3.217559e-1 3.217559e-1
4.4591995e-1 4.864825e-1 3.1452438e-1 3.1452438e-1
4.6078395e-1 4.864825e-1 3.0751376e-1 3.0751376e-1
4.7564795e-1 4.864825e-1 3.007242e-1 3.007242e-1
4.9051195e-1 4.864825e-1 2.941555e-1 2.941555e-1
5.0537595e-1 4.864825e-1 2.878077e-1 2.878077e-1
5.2023994e-1 4.864825e-1 2.816809e-1 2.816809e-1
5.3510394e-1 4.864825e-1 2.7577505e-1 2.7577505e-1
5.4996794e-1 4.864825e-1 2.7009009e-1 2.7009009e-1
5.6483194e-1 4.864825e-1 2.6462599e-1 2.6462599e-1
5.7969594e-1 4.864825e-1 2.5938297e-1 2.5938297e-1
5.9455994e-1 4.864825e-1 2.5436084e-1 2.5436084e-1
6.0942393e-1 4.864825e-1 2.4955959e-1 2.4955959e-1
6.2428793e-1 4.864825e-1 2.4497948e-1 2.4497948e-1
6.3915193e-1 4.864825e-1 2.4062004e-1 2.4062004e-1
6.5401593e-1 4.864825e-1 2.3648172e-1 2.3648172e-1
6.6887993e-1 4.864825e-1 2.3256424e-1 2.3256424e-1
6.8374393e-1 4.864825e-1 2.2886777e-1 2.2886777e-1
6.9860793e-1 4.864825e-1 2.2539214e-1 2.2539214e-1
7.1347192e-1 4.864825e-1 2.2213757e-1 2.2213757e-1
7.2833592e-1 4.864825e-1 2.1910388e-1 2.1910388e-1
7.4319992e-1 4.864825e-1 2.1629108e-1 2.1629108e-1
7.5806392e-1 4.864825e-1 2.136993e-1 2.136993e-1
7.7292792e-1 4.864825e-1 2.1132852e-1 2.1132852e-1
7.8779192e-1 4.864825e-1 2.0917862e-1 2.0917862e-1
8.0265591e-1 4.864825e-1 2.0724959e-1 2.0724959e-1
8.1751991e-1 4.864825e-1 2.0554144e-1 2.0554144e-1
8.3238391e-1 4.864825e-1 2.040544e-1 2.040544e-1
8.4724791e-1 4.864825e-1 2.0278815e-1 2.0278815e-1
8.6211191e-1 4.864825e-1 2.01743e-1 2.01743e-1
8.769759e-1 4.864825e-1 2.0091864e-1 2.0091864e-1
8.918399e-1 4.864825e-1 2.0031528e-1 2.0031528e-1
9.067039e-1 4.864825e-1 1.999329e-1 1.999329e-1
9.215679e-1 4.864825e-1 1.9977145e-1 1.9977145e-1
9.364319e-1 4.864825e-1 1.9983087e-1 1.9983087e-1
9.512959e-1 4.864825e-1 2.0011119e-1 2.0011119e-1
9.661599e-1 4.864825e-1 2.0061266e-1 2.0061266e-1
9.810239e-1 4.864825e-1 2.0133482e-1 2.0133482e-1
9.958879e-1 4.864825e-1 2.0227805e-1 2.0227805e-1
1.01075189e0 4.864825e-1 2.0344229e-1 2.0344229e-1
1.02561589e0 4.864825e-1 2.0482724e-1 2.0482724e-1
1.04047989e0 4.864825e-1 2.0643336e-1 2.0643336e-1
1.05534389e0 4.864825e-1 2.0826024e-1 2.0826024e-1
1.07020789e0 4.864825e-1 2.1030817e-1 2.1030817e-1
1.08507188e0 4.864825e-1 2.1257693e-1 2.1257693e-1
1.09993588e0 4.864825e-1 2.1506671e-1 2.1506671e-1

0.0e0 4.932392e-1 6.3237128e-1 6.3237128e-1
1.4863998e-2 4.932392e-1 6.1873251e-1 6.1873251e-1
2.9727997e-2 4.932392e-1 6.0531476e-1 6.0531476e-1
4.4591995e-2 4.932392e-1 5.9211789e-1 5.9211789e-1
5.9455994e-2 4.932392e-1 5.7914197e-1 5.7914197e-1
7.4319992e-2 4.932392e-1 5.6638702e-1 5.6638702e-1
8.918399e-2 4.932392e-1 5.5385297e-1 5.5385297e-1
1.04047989e-1 4.932392e-1 5.4153987e-1 5.4153987e-1
1.18911987e-1 4.932392e-1 5.2944763e-1 5.2944763e-1
1.33775986e-1 4.932392e-1 5.175765e-1 5.175765e-1
1.4863998e-1 4.932392e-1 5.0592621e-1 5.0592621e-1
1.6350398e-1 4.932392e-1 4.9449681e-1 4.9449681e-1
1.7836798e-1 4.932392e-1 4.8328839e-1 4.8328839e-1
1.9323198e-1 4.932392e-1 4.7230093e-1 4.7230093e-1
2.0809598e-1 4.932392e-1 4.6153441e-1 4.6153441e-1
2.2295998e-1 4.932392e-1 4.5098882e-1 4.5098882e-1
2.3782397e-1 4.932392e-1 4.4066417e-1 4.4066417e-1
2.5268797e-1 4.932392e-1 4.3056046e-1 4.3056046e-1
2.6755197e-1 4.932392e-1 4.2067769e-1 4.2067769e-1
2.8241597e-1 4.932392e-1 4.1101585e-1 4.1101585e-1
2.9727997e-1 4.932392e-1 4.0157495e-1 4.0157495e-1
3.1214397e-1 4.932392e-1 3.9235501e-1 3.9235501e-1
3.2700797e-1 4.932392e-1 3.8335597e-1 3.8335597e-1
3.4187196e-1 4.932392e-1 3.7457791e-1 3.7457791e-1
3.5673596e-1 4.932392e-1 3.6602074e-1 3.6602074e-1
3.7159996e-1 4.932392e-1 3.5768459e-1 3.5768459e-1
3.8646396e-1 4.932392e-1 3.4956929e-1 3.4956929e-1
4.0132796e-1 4.932392e-1 3.4167493e-1 3.4167493e-1
4.1619196e-1 4.932392e-1 3.3400153e-1 3.3400153e-1
4.3105595e-1 4.932392e-1 3.2654912e-1 3.2654912e-1
4.4591995e-1 4.932392e-1 3.193176e-1 3.193176e-1
4.6078395e-1 4.932392e-1 3.1230698e-1 3.1230698e-1
4.7564795e-1 4.932392e-1 3.0551741e-1 3.0551741e-1
4.9051195e-1 4.932392e-1 2.9894872e-1 2.9894872e-1
5.0537595e-1 4.932392e-1 2.926009e-1 2.926009e-1
5.2023994e-1 4.932392e-1 2.864741e-1 2.864741e-1
5.3510394e-1 4.932392e-1 2.8056827e-1 2.8056827e-1
5.4996794e-1 4.932392e-1 2.748833e-1 2.748833e-1
5.6483194e-1 4.932392e-1 2.6941919e-1 2.6941919e-1
5.7969594e-1 4.932392e-1 2.6417625e-1 2.6417625e-1
5.9455994e-1 4.932392e-1 2.5915413e-1 2.5915413e-1
6.0942393e-1 4.932392e-1 2.5435287e-1 2.5435287e-1
6.2428793e-1 4.932392e-1 2.497727e-1 2.497727e-1
6.3915193e-1 4.932392e-1 2.4541333e-1 2.4541333e-1
6.5401593e-1 4.932392e-1 2.41275e-1 2.41275e-1
6.6887993e-1 4.932392e-1 2.3735753e-1 2.3735753e-1
6.8374393e-1 4.932392e-1 2.33661e-1 2.33661e-1
6.9860793e-1 4.932392e-1 2.3018541e-1 2.3018541e-1
7.1347192e-1 4.932392e-1 2.2693077e-1 2.2693077e-1
7.2833592e-1 4.932392e-1 2.2389717e-1 2.2389717e-1
7.4319992e-1 4.932392e-1 2.2108435e-1 2.2108435e-1
7.5806392e-1 4.932392e-1 2.1849257e-1 2.1849257e-1
7.7292792e-1 4.932392e-1 2.1612173e-1 2.1612173e-1
7.8779192e-1 4.932392e-1 2.1397176e-1 2.1397176e-1
8.0265591e-1 4.932392e-1 2.1204282e-1 2.1204282e-1
8.1751991e-1 4.932392e-1 2.1033472e-1 2.1033472e-1
8.3238391e-1 4.932392e-1 2.0884763e-1 2.0884763e-1
8.4724791e-1 4.932392e-1 2.0758144e-1 2.0758144e-1
8.6211191e-1 4.932392e-1 2.0653622e-1 2.0653622e-1
8.769759e-1 4.932392e-1 2.0571191e-1 2.0571191e-1
8.918399e-1 4.932392e-1 2.0510858e-1 2.0510858e-1
9.067039e-1 4.932392e-1 2.0472612e-1 2.0472612e-1
9.215679e-1 4.932392e-1 2.0456473e-1 2.0456473e-1
9.364319e-1 4.932392e-1 2.046241e-1 2.046241e-1
9.512959e-1 4.932392e-1 2.0490446e-1 2.0490446e-1
9.661599e-1 4.932392e-1 2.0540585e-1 2.0540585e-1
9.810239e-1 4.932392e-1 2.0612811e-1 2.0612811e-1
9.958879e-1 4.932392e-1 2.0707133e-1 2.0707133e-1
1.01075189e0 4.932392e-1 2.082355e-1 2.082355e-1
1.02561589e0 4.932392e-1 2.0962053e-1 2.0962053e-1
1.04047989e0 4.932392e-1 2.1122658e-1 2.1122658e-1
1.05534389e0 4.932392e-1 2.1305351e-1 2.1305351e-1
1.07020789e0 4.932392e-1 2.1510147e-1 2.1510147e-1
1.08507188e0 4.932392e-1 2.1737015e-1 2.1737015e-1
1.09993588e0 4.932392e-1 2.1985992e-1 2.1985992e-1

0.0e0 4.999959e-1 6.3721246e-1 6.3721246e-1
1.4863998e-2 4.999959e-1 6.2357372e-1 6.2357372e-1
2.9727997e-2 4.999959e-1 6.101561e-1 6.101561e-1
4.4591995e-2 4.999959e-1 5.9695915e-1 5.9695915e-1
5.9455994e-2 4.999959e-1 5.8398315e-1 5.8398315e-1
7.4319992e-2 4.999959e-1 5.7122827e-1 5.7122827e-1
8.918399e-2 4.999959e-1 5.5869423e-1 5.5869423e-1
1.04047989e-1 4.999959e-1 5.4638107e-1 5.4638107e-1
1.18911987e-1 4.999959e-1 5.342889e-1 5.342889e-1
1.33775986e-1 4.999959e-1 5.2241776e-1 5.2241776e-1
1.4863998e-1 4.999959e-1 5.1076741e-1 5.1076741e-1
1.6350398e-1 4.999959e-1 4.9933807e-1 4.9933807e-1
1.7836798e-1 4.999959e-1 4.8812967e-1 4.8812967e-1
1.9323198e-1 4.999959e-1 4.7714221e-1 4.7714221e-1
2.0809598e-1 4.999959e-1 4.6637567e-1 4.6637567e-1
2.2295998e-1 4.999959e-1 4.558301e-1 4.558301e-1
2.3782397e-1 4.999959e-1 4.4550543e-1 4.4550543e-1
2.5268797e-1 4.999959e-1 4.3540173e-1 4.3540173e-1
2.6755197e-1 4.999959e-1 4.2551895e-1 4.2551895e-1
2.8241597e-1 4.999959e-1 4.1585712e-1 4.1585712e-1
2.9727997e-1 4.999959e-1 4.0641623e-1 4.0641623e-1
3.1214397e-1 4.999959e-1 3.9719626e-1 3.9719626e-1
3.2700797e-1 4.999959e-1 3.8819725e-1 3.8819725e-1
3.4187196e-1 4.999959e-1 3.7941916e-1 3.7941916e-1
3.5673596e-1 4.999959e-1 3.7086198e-1 3.7086198e-1
3.7159996e-1 4.999959e-1 3.6252583e-1 3.6252583e-1
3.8646396e-1 4.999959e-1 3.5441055e-1 3.5441055e-1
4.0132796e-1 4.999959e-1 3.4651619e-1 3.4651619e-1
4.1619196e-1 4.999959e-1 3.3884277e-1 3.3884277e-1
4.3105595e-1 4.999959e-1 3.313904e-1 3.313904e-1
4.4591995e-1 4.999959e-1 3.2415886e-1 3.2415886e-1
4.6078395e-1 4.999959e-1 3.1714824e-1 3.1714824e-1
4.7564795e-1 4.999959e-1 3.1035867e-1 3.1035867e-1
4.9051195e-1 4.999959e-1 3.0378992e-1 3.0378992e-1
5.0537595e-1 4.999959e-1 2.9744218e-1 2.9744218e-1
5.2023994e-1 4.999959e-1 2.9131538e-1 2.9131538e-1
5.3510394e-1 4.999959e-1 2.8540947e-1 2.8540947e-1
5.4996794e-1 4.999959e-1 2.7972456e-1 2.7972456e-1
5.6483194e-1 4.999959e-1 2.7426054e-1 2.7426054e-1
5.7969594e-1 4.999959e-1 2.6901738e-1 2.6901738e-1
5.9455994e-1 4.999959e-1 2.639954e-1 2.639954e-1
6.0942393e-1 4.999959e-1 2.5919421e-1 2.5919421e-1
6.2428793e-1 4.999959e-1 2.5461383e-1 2.5461383e-1
6.3915193e-1 4.999959e-1 2.5025461e-1 2.5025461e-1
6.5401593e-1 4.999959e-1 2.461162e-1 2.461162e-1
6.6887993e-1 4.999959e-1 2.4219873e-1 2.4219873e-1
6.8374393e-1 4.999959e-1 2.3850227e-1 2.3850227e-1
6.9860793e-1 4.999959e-1 2.3502669e-1 2.3502669e-1
7.1347192e-1 4.999959e-1 2.3177199e-1 2.3177199e-1
7.2833592e-1 4.999959e-1 2.2873845e-1 2.2873845e-1
7.4319992e-1 4.999959e-1 2.2592572e-1 2.2592572e-1
7.5806392e-1 4.999959e-1 2.2333379e-1 2.2333379e-1
7.7292792e-1 4.999959e-1 2.2096294e-1 2.2096294e-1
7.8779192e-1 4.999959e-1 2.1881303e-1 2.1881303e-1
8.0265591e-1 4.999959e-1 2.1688408e-1 2.1688408e-1
8.1751991e-1 4.999959e-1 2.1517593e-1 2.1517593e-1
8.3238391e-1 4.999959e-1 2.136889e-1 2.136889e-1
8.4724791e-1 4.999959e-1 2.1242273e-1 2.1242273e-1
8.6211191e-1 4.999959e-1 2.1137747e-1 2.1137747e-1
8.769759e-1 4.999959e-1 2.1055325e-1 2.1055325e-1
8.918399e-1 4.999959e-1 2.0994977e-1 2.0994977e-1
9.067039e-1 4.999959e-1 2.0956738e-1 2.0956738e-1
9.215679e-1 4.999959e-1 2.0940599e-1 2.0940599e-1
9.364319e-1 4.999959e-1 2.0946536e-1 2.0946536e-1
9.512959e-1 4.999959e-1 2.0974576e-1 2.0974576e-1
9.661599e-1 4.999959e-1 2.1024706e-1 2.1024706e-1
9.810239e-1 4.999959e-1 2.1096931e-1 2.1096931e-1
9.958879e-1 4.999959e-1 2.1191254e-1 2.1191254e-1
1.01075189e0 4.999959e-1 2.130767e-1 2.130767e-1
1.02561589e0 4.999959e-1 2.144618e-1 2.144618e-1
1.04047989e0 4.999959e-1 2.1606786e-1 2.1606786e-1
1.05534389e0 4.999959e-1 2.1789479e-1 2.1789479e-1
1.07020789e0 4.999959e-1 2.1994273e-1 2.1994273e-1
1.08507188e0 4.999959e-1 2.2221127e-1 2.2221127e-1
1.09993588e0 4.999959e-1 2.2470105e-1 2.2470105e-1


==> csv/1d_sine/igr_T1.csv <==
0.006928062324584537	0.3829465999783519	0.001
0.02078410722942355	0.3829523801840619	0.003
0.034639912888873595	0.3829639413574557	0.005
0.04849531976469586	0.3829812850227637	0.007
0.062350168256664014	0.38300441346703906	0.009
0.07620429867773289	0.38303332974100723	0.011
0.09005755122916531	0.3830680376602005	0.013
0.10390976597561531	0.3831085418063756	0.015
0.11776078282014615	0.38315484752922	0.017
0.13161044147918277	0.38320696094834367	0.019
0.14545858145737786	0.38326488895556016	0.021
0.1593050420223903	0.3833286392174586	0.023
0.17314966217955463	0.3833982201782678	0.025
0.1869922806464368	0.3834736410630155	0.027
0.2008327358272659	0.3835549118809833	0.029
0.21467086578722325	0.3836420434294626	0.031
0.2285065082265849	0.3837350472978123	0.033
0.24233950045470198	0.38383393587182124	0.035
0.2561696793638059	0.38393872233838056	0.037
0.26999688140263045	0.3840494206904671	0.039
0.2838209425498335	0.38416604573244406	0.041
0.297641698287214	0.3842886130856807	0.043
0.3114589835726974	0.3844171391944972	0.045
0.3252726328130951	0.3845516413324375	0.047
0.3390824798366095	0.38469213760887644	0.049
0.3528883578650804	0.38483864697596504	0.051
0.36669009948595244	0.384991189235922	0.053
0.3804875366239624	0.3851497850486715	0.055
0.3942805005125123	0.38531445593984	0.057
0.4080688216647347	0.38548522430911353	0.059
0.42185232984422333	0.3856621134389635	0.061
0.43563085403541807	0.3858451475037488	0.063
0.44940422241362643	0.3860343515791998	0.065
0.4631722623146728	0.3862297516522929	0.067
0.47693480020415097	0.3864313746315237	0.069
0.49069166164626976	0.38663924835758584	0.071
0.5044426712722706	0.3868534016144667	0.073
0.5181876527484067	0.38707386414096434	0.075
0.5319264287434632	0.3873006666426391	0.077
0.5456588208957918	0.3875338408042106	0.079
0.5593846497798594	0.3877734193024047	0.081
0.5731037348722718	0.3880194358192693	0.083
0.5868158945172738	0.38827192505596014	0.085
0.6005209458916889	0.3885309227470179	0.087
0.614218704969279	0.3887964656751456	0.089
0.6279089864845258	0.3890685916864904	0.091
0.6415916038957766	0.3893473397064593	0.093
0.6552663693477624	0.38963274975606793	0.095
0.6689330936334545	0.3899248629688421	0.097
0.6825915861552273	0.39022372160829016	0.099
0.6962416548853105	0.3905293690859584	0.101
0.7098831063255205	0.3908418499800813	0.103
0.7235157454662178	0.39116121005485105	0.105
0.7371393757444822	0.39148749628031937	0.107
0.7507537990014681	0.3918207568529527	0.109
0.7643588154389311	0.3921610412168516	0.111
0.7779542235748598	0.39250840008566873	0.113
0.7915398201982231	0.39286288546523085	0.115
0.8051154003227727	0.3932245506768943	0.117
0.8186807571398937	0.3935934503816517	0.119
0.8322356819704392	0.39396964060501827	0.121
0.8457799642155321	0.39435317876272125	0.123
0.8593133913063101	0.3947441236872073	0.125
0.8728357486525521	0.39514253565500784	0.127
0.8863468195901629	0.3955484764149806	0.129
0.8998463853274784	0.39596200921745517	0.131
0.9133342248903289	0.39638319884432294	0.133
0.9268101150658445	0.396812111640088	0.135
0.9402738303449666	0.39724881554390934	0.137
0.9537251428635499	0.3976933801226944	0.139
0.9671638223421063	0.398145876605242	0.141
0.9805896360240771	0.3986063779174906	0.143
0.9940023486125952	0.3990749587189121	0.145
1.0074017222056861	0.39955169544008157	0.147
1.0207875162298605	0.4000366663214673	0.149
1.034159487372028	0.40052995145348397	0.151
1.0475173895096885	0.4010316328178503	0.153
1.0608609736393178	0.4015417943303057	0.155
1.074189987802906	0.4020605218847224	0.157
1.087504177012556	0.40258790339867795	0.159
1.1008032831731047	0.40312402886052523	0.161
1.1140870450026719	0.403668990378025	0.163
1.1273551979510497	0.4042228822286025	0.165
1.1406074741159005	0.4047858009112708	0.167
1.1538436021566274	0.405357845200306	0.169
1.1670633072058614	0.4059391162007227	0.171
1.180266310778483	0.4065297174056255	0.173
1.1934523306780547	0.4071297547555113	0.175
1.2066210809006026	0.4077393366995876	0.177
1.2197722715356336	0.4083585742591935	0.179
1.2329056086642562	0.4089875810934085	0.181
1.2460207942543442	0.40962647356692405	0.183
1.2591175260525904	0.41027537082027676	0.185
1.2721954974733458	0.4109343948425359	0.187
1.2852543974841126	0.41160367054654334	0.189
1.2982939104875784	0.41228332584680505	0.191
1.3113137162000215	0.4129734917401543	0.193
1.3243134895259754	0.4136743023892906	0.195
1.3372929004289882	0.4143858952093145	0.197
1.350251613798323	0.41510841095738915	0.199
1.363189289311427	0.41584199382565834	0.201
1.3761055812920233	0.4165867915375526	0.203
1.3890001385636026	0.41734295544764155	0.205
1.4018726042981726	0.4181106406451713	0.207
1.4147226158600321	0.4188900060614567	0.209
1.427549804644381	0.41968121458129315	0.211
1.4403537959105421	0.42048443315856543	0.213
1.4531342086095584	0.4212998329362422	0.215
1.4658906552059507	0.4221275893709467	0.217
1.478622741493352	0.4229678823623183	0.219
1.491330066403766	0.42382089638737996	0.221
1.5040122218101832	0.42468682064013397	0.223
1.516668792322243	0.4255658491766382	0.225
1.529299355074643	0.4264581810658132	0.227
1.5419034795079596	0.4273640205462461	0.229
1.5544807271415595	0.4282835771892818	0.231
1.5670306513382068	0.42921706606869586	0.233
1.5795527970600247	0.43016470793726863	0.235
1.5920467006153736	0.43112672941059227	0.237
1.604511889396245	0.4321033631584703	0.239
1.616947881605711	0.43309484810427523	0.241
1.6293541859749572	0.4341014296326722	0.243
1.6417303014694096	0.435123359806114	0.245
1.6540757169833977	0.4361608975905634	0.247
1.6663899110228237	0.4372143090909089	0.249
1.6786723513752124	0.4382838677965729	0.251
1.690922494766532	0.43936985483784363	0.253
1.7031397865040956	0.440472559253493	0.255
1.7153236601048394	0.44159227827027725	0.257
1.7274735369082093	0.4427293175949593	0.259
1.7395888256728473	0.44388399171952486	0.261
1.7516689221562078	0.4450566242403117	0.263
1.7637132086761809	0.44624754819182344	0.265
1.7757210536537182	0.4474571063960413	0.267
1.7876918111354174	0.4486856518281058	0.269
1.7996248202948817	0.44993354799930296	0.271
1.8115194049116659	0.45120116935834603	0.273
1.8233748728264254	0.4524889017120216	0.275
1.8351905153708516	0.45379714266634136	0.277
1.8469656067708062	0.4551263020894215	0.279
1.8586994035209345	0.45647680259740453	0.281
1.8703911437288816	0.45784908006483593	0.283
1.882040046427037	0.4592435841610203	0.285
1.8936453108495215	0.4606607789139949	0.287
1.905206115671879	0.46210114330389634	0.289
1.9167216182106461	0.4635651718876379	0.291
1.9281909535796262	0.465053375456982	0.293
1.939613233799277	0.4665662817322744	0.295
1.950987546855173	0.46810443609430524	0.297
1.962312955700894	0.46966840235699614	0.299
1.9735884972000408	0.4712587635838771	0.301
1.984813181001222	0.47287612295160086	0.303
1.9959859883388995	0.4745211046640935	0.305
2.0071058707517486	0.47619435492131823	0.307
2.018171748708757	0.4778965429470781	0.309
2.029182510131461	0.4796283620808172	0.311
2.0401370087986033	0.4813905309389606	0.313
2.0510340626167816	0.4831837946520642	0.315
2.061872451737421	0.4850089261848817	0.317
2.07265091649632	0.48686672774743656	0.319
2.083368155147145	0.488758032306378	0.321
2.0940228213540353	0.4906837052073034	0.323
2.104613521400998	0.49264464592042656	0.325
2.1151388110662928	0.49464178992401825	0.327
2.125597192098525	0.4966761107425079	0.329
2.1359871082167206	0.49874862215913635	0.331
2.146306940538791	0.5008603806267136	0.333
2.156555002320679	0.5030124879045099	0.335
2.1667295328609537	0.5052060939547708	0.337
2.1768286903913654	0.5074424001391001	0.339
2.1868505437314045	0.5097226627632478	0.341
2.1967930624319525	0.5120481970290717	0.343
2.206654105067342	0.5144203814651401	0.345
2.2164314052531964	0.516840662923119	0.347
2.2261225548655528	0.5193105622465974	0.349
2.2357249838098254	0.5218316807432377	0.351
2.245235935530282	0.5244057076212896	0.353
2.2546524372540206	0.5270344285891215	0.355
2.2639712637186915	0.5297197358633189	0.357
2.2731888928284083	0.5324636398895337	0.359
2.2823014513029976	0.5352682831535196	0.361
2.291304647913493	0.5381359565515442	0.363
2.3001936913091705	0.5410691189042901	0.365
2.308963188710164	0.5440704203424771	0.367
2.31760702083002	0.5471427304733669	0.369
2.3261181872612173	0.5502891724646156	0.371
2.334488615149936	0.5535131644678661	0.373
2.3427089222383444	0.5568184701644543	0.375
2.3507681231809325	0.5602092606695068	0.377
2.35865326534548	0.5636901906036016	0.379
2.366348976964407	0.5672664918655808	0.381
2.373836906356072	0.5709440895575701	0.383
2.381095025801034	0.5747297456776357	0.385
2.3880967673078364	0.5786312376768357	0.387
2.3948099496601416	0.5826575808672014	0.389
2.4011954464693632	0.5868193060860651	0.391
2.4072055330668953	0.5911288071304486	0.393
2.4127818354880697	0.5956007764878474	0.395
2.417852786980198	0.6002527530981658	0.397
2.422330475788194	0.6051058126851565	0.399
2.426106741747723	0.6101854401495053	0.401
2.4290483477280427	0.6155226354007197	0.403
2.4309910145197793	0.6211553199370711	0.405
2.43173206379587	0.6271301330803367	0.407
2.4310213630434374	0.6335047364200659	0.409
2.428550209248213	0.6403507862941062	0.411
2.423937726089504	0.6477577924763227	0.413
2.4167142857924158	0.6558381651162899	0.415
2.4063014078546416	0.6647338747622034	0.417
2.3919875434418882	0.6746253336135897	0.419
2.3728991439140965	0.6857433856977292	0.421
2.3479664618465206	0.6983857298858318	0.423
2.31588368271106	0.7129397977538225	0.425
2.2750632887856725	0.7299152572103726	0.427
2.223585077380449	0.74999126438532	0.429
2.15914104226252	0.7740870249516689	0.431
2.0789783423464456	0.8034705487961868	0.433
1.979843451910893	0.8399327377415664	0.435
1.8579299453468474	0.8860792652784059	0.437
1.7088253379875276	0.9458497478546242	0.439
1.5274219270122826	1.0255179352296453	0.441
1.3076261713672048	1.135865315961134	0.443
1.0408257858975547	1.2983015823581217	0.445
0.7026976866940108	1.576808632978622	0.447
0.2412990135598283	2.1675086160188495	0.449
-0.19316478526973646	3.0846412687298526	0.451
-0.36838821702982627	3.75326151175202	0.453
-0.3746630739157985	4.047282308470641	0.455
-0.3901246157448978	4.345448883868163	0.457
-0.4234180638253477	4.683565244825115	0.459
-0.4300887358328696	4.937079258037345	0.461
-0.4233109825825257	5.1383280038985975	0.463
-0.41628609150414236	5.328509217442309	0.465
-0.4048904731452723	5.496182644258804	0.467
-0.38878827594889925	5.6407772831493945	0.469
-0.3703537161575078	5.77074595556424	0.471
-0.3499476171619102	5.887770585907043	0.473
-0.32773083582581525	5.992589314026874	0.475
-0.3041982189986526	6.086943945880239	0.477
-0.2796617088467279	6.171826604843884	0.479
-0.25434000113778427	6.247823080073722	0.481
-0.22843928451204604	6.315444346963567	0.483
-0.20212124407683305	6.375041296559401	0.485
-0.17550980222598245	6.426849600270801	0.487
-0.14870114416724747	6.471039169246175	0.489
-0.12176628341162068	6.507728515335465	0.491
-0.09475537672672789	6.536999846463684	0.493
-0.06770206879070674	6.5589101552684115	0.495
-0.04062734583881806	6.573497616224485	0.497
-0.013543291039458097	6.580785734566336	0.499
0.013543291039458859	6.580785734566335	0.501
0.04062734583881856	6.5734976162244845	0.503
0.06770206879070705	6.558910155268411	0.505
0.09475537672672787	6.536999846463685	0.507
0.12176628341162003	6.507728515335467	0.509
0.14870114416724706	6.4710391692461755	0.511
0.17550980222598184	6.426849600270801	0.513
0.20212124407683216	6.375041296559401	0.515
0.2284392845120455	6.315444346963566	0.517
0.2543400011377834	6.247823080073722	0.519
0.27966170884672703	6.1718266048438855	0.521
0.3041982189986523	6.08694394588024	0.523
0.3277308358258157	5.992589314026874	0.525
0.3499476171619108	5.887770585907044	0.527
0.37035371615750795	5.770745955564243	0.529
0.3887882759488993	5.640777283149396	0.531
0.4048904731452734	5.496182644258804	0.533
0.4162860915041433	5.328509217442308	0.535
0.4233109825825266	5.138328003898599	0.537
0.430088735832871	4.937079258037349	0.539
0.42341806382534963	4.68356524482512	0.541
0.3901246157448994	4.345448883868171	0.543
0.3746630739157985	4.047282308470647	0.545
0.3683882170298268	3.753261511752028	0.547
0.19316478526974065	3.0846412687298685	0.549
-0.24129901355982047	2.1675086160188646	0.551
-0.7026976866940046	1.57680863297863	0.553
-1.04082578589755	1.298301582358128	0.555
-1.3076261713672022	1.1358653159611367	0.557
-1.5274219270122809	1.0255179352296473	0.559
-1.7088253379875262	0.9458497478546259	0.561
-1.8579299453468465	0.8860792652784071	0.563
-1.9798434519108916	0.8399327377415682	0.565
-2.078978342346444	0.8034705487961898	0.567
-2.1591410422625175	0.7740870249516708	0.569
-2.2235850773804464	0.74999126438532	0.571
-2.2750632887856708	0.7299152572103722	0.573
-2.3158836827110583	0.712939797753823	0.575
-2.3479664618465192	0.698385729885832	0.577
-2.3728991439140956	0.685743385697729	0.579
-2.391987543441888	0.674625333613589	0.581
-2.406301407854641	0.6647338747622038	0.583
-2.4167142857924144	0.6558381651162901	0.585
-2.4239377260895054	0.6477577924763223	0.587
-2.4285502092482125	0.6403507862941074	0.589
-2.4310213630434374	0.6335047364200669	0.591
-2.4317320637958697	0.6271301330803369	0.593
-2.4309910145197784	0.6211553199370716	0.595
-2.4290483477280422	0.6155226354007208	0.597
-2.426106741747723	0.6101854401495053	0.599
-2.4223304757881943	0.6051058126851567	0.601
-2.417852786980199	0.600252753098166	0.603
-2.412781835488068	0.5956007764878476	0.605
-2.4072055330668922	0.591128807130449	0.607
-2.401195446469359	0.5868193060860654	0.609
-2.394809949660138	0.5826575808672008	0.611
-2.388096767307833	0.5786312376768359	0.613
-2.3810950258010295	0.5747297456776368	0.615
-2.3738369063560696	0.5709440895575717	0.617
-2.3663489769644075	0.5672664918655822	0.619
-2.358653265345482	0.5636901906036027	0.621
-2.3507681231809356	0.560209260669508	0.623
-2.342708922238348	0.5568184701644552	0.625
-2.334488615149939	0.5535131644678666	0.627
-2.326118187261219	0.550289172464616	0.629
-2.3176070208300223	0.5471427304733661	0.631
-2.308963188710163	0.5440704203424768	0.633
-2.30019369130917	0.5410691189042904	0.635
-2.291304647913493	0.5381359565515447	0.637
-2.2823014513029967	0.5352682831535188	0.639
-2.2731888928284065	0.532463639889533	0.641
-2.2639712637186906	0.5297197358633186	0.643
-2.2546524372540184	0.5270344285891222	0.645
-2.2452359355302796	0.5244057076212911	0.647
-2.235724983809824	0.5218316807432384	0.649
-2.226122554865551	0.5193105622465972	0.651
-2.216431405253196	0.5168406629231184	0.653
-2.2066541050673427	0.5144203814651391	0.655
-2.1967930624319543	0.5120481970290705	0.657
-2.186850543731407	0.5097226627632463	0.659
-2.1768286903913667	0.5074424001390998	0.661
-2.1667295328609555	0.5052060939547696	0.663
-2.1565550023206796	0.5030124879045086	0.665
-2.1463069405387905	0.500860380626713	0.667
-2.1359871082167183	0.4987486221591368	0.669
-2.125597192098522	0.4966761107425096	0.671
-2.11513881106629	0.4946417899240198	0.673
-2.1046135214009998	0.49264464592042756	0.675
-2.0940228213540366	0.49068370520730475	0.677
-2.083368155147143	0.4887580323063797	0.679
-2.0726509164963214	0.4868667277474374	0.681
-2.061872451737422	0.4850089261848821	0.683
-2.051034062616782	0.4831837946520642	0.685
-2.0401370087986015	0.48139053093896045	0.687
-2.029182510131461	0.4796283620808167	0.689
-2.0181717487087565	0.4778965429470774	0.691
-2.0071058707517486	0.47619435492131695	0.693
-1.995985988338897	0.47452110466409336	0.695
-1.984813181001219	0.47287612295160125	0.697
-1.9735884972000397	0.47125876358387675	0.699
-1.962312955700894	0.46966840235699564	0.701
-1.9509875468551736	0.46810443609430474	0.703
-1.9396132337992793	0.4665662817322737	0.705
-1.9281909535796298	0.46505337545698083	0.707
-1.9167216182106497	0.46356517188763674	0.709
-1.9052061156718816	0.46210114330389584	0.711
-1.8936453108495228	0.46066077891399504	0.713
-1.882040046427038	0.459243584161021	0.715
-1.8703911437288825	0.4578490800648373	0.717
-1.8586994035209345	0.4564768025974063	0.719
-1.846965606770807	0.455126302089423	0.721
-1.8351905153708532	0.4537971426663423	0.723
-1.823374872826427	0.4524889017120216	0.725
-1.8115194049116672	0.4512011693583462	0.727
-1.7996248202948824	0.44993354799930374	0.729
-1.7876918111354159	0.4486856518281067	0.731
-1.7757210536537176	0.4474571063960422	0.733
-1.7637132086761806	0.446247548191824	0.735
-1.751668922156208	0.445056624240312	0.737
-1.7395888256728462	0.44388399171952553	0.739
-1.727473536908209	0.4427293175949597	0.741
-1.71532366010484	0.4415922782702768	0.743
-1.703139786504097	0.4404725592534921	0.745
-1.6909224947665342	0.43936985483784297	0.747
-1.6786723513752142	0.4382838677965723	0.749
-1.6663899110228253	0.4372143090909081	0.751
-1.654075716983398	0.4361608975905629	0.753
-1.6417303014694076	0.4351233598061141	0.755
-1.6293541859749554	0.4341014296326722	0.757
-1.6169478816057081	0.43309484810427556	0.759
-1.604511889396244	0.43210336315846987	0.761
-1.5920467006153742	0.4311267294105916	0.763
-1.579552797060026	0.43016470793726774	0.765
-1.5670306513382077	0.4292170660686956	0.767
-1.5544807271415604	0.4282835771892817	0.769
-1.541903479507962	0.427364020546246	0.771
-1.5292993550746459	0.426458181065813	0.773
-1.5166687923222462	0.42556584917663876	0.775
-1.504012221810185	0.42468682064013463	0.777
-1.491330066403767	0.42382089638738074	0.779
-1.4786227414933528	0.42296788236231897	0.781
-1.465890655205951	0.4221275893709469	0.783
-1.4531342086095584	0.4212998329362425	0.785
-1.4403537959105412	0.42048443315856626	0.787
-1.4275498046443813	0.4196812145812932	0.789
-1.414722615860033	0.41889000606145615	0.791
-1.401872604298174	0.41811064064517045	0.793
-1.3890001385636033	0.4173429554476409	0.795
-1.3761055812920227	0.41658679153755235	0.797
-1.3631892893114261	0.41584199382565856	0.799
-1.3502516137983192	0.41510841095739065	0.801
-1.337292900428984	0.4143858952093161	0.803
-1.3243134895259723	0.4136743023892918	0.805
-1.3113137162000195	0.4129734917401552	0.807
-1.298293910487576	0.41228332584680605	0.809
-1.2852543974841129	0.41160367054654357	0.811
-1.2721954974733456	0.41093439484253624	0.813
-1.259117526052593	0.410275370820276	0.815
-1.2460207942543478	0.4096264735669227	0.817
-1.2329056086642585	0.40898758109340777	0.819
-1.2197722715356356	0.4083585742591929	0.821
-1.206621080900604	0.40773933669958784	0.823
-1.193452330678053	0.40712975475551283	0.825
-1.180266310778483	0.40652971740562666	0.827
-1.1670633072058634	0.40593911620072304	0.829
-1.153843602156629	0.40535784520030643	0.831
-1.1406074741159042	0.40478580091127037	0.833
-1.1273551979510523	0.4042228822286021	0.835
-1.1140870450026723	0.4036689903780254	0.837
-1.1008032831731045	0.4031240288605258	0.839
-1.0875041770125538	0.402587903398679	0.841
-1.074189987802905	0.40206052188472285	0.843
-1.0608609736393164	0.4015417943303059	0.845
-1.0475173895096848	0.4010316328178515	0.847
-1.0341594873720248	0.4005299514534846	0.849
-1.020787516229859	0.40003666632146706	0.851
-1.0074017222056861	0.39955169544008057	0.853
-0.9940023486125941	0.3990749587189117	0.855
-0.9805896360240748	0.39860637791749076	0.857
-0.9671638223421044	0.39814587660524225	0.859
-0.95372514286355	0.3976933801226943	0.861
-0.9402738303449674	0.397248815543909	0.863
-0.9268101150658467	0.3968121116400871	0.865
-0.9133342248903303	0.39638319884432227	0.867
-0.8998463853274803	0.3959620092174544	0.869
-0.8863468195901639	0.3955484764149801	0.871
-0.8728357486525516	0.3951425356550083	0.873
-0.859313391306309	0.3947441236872079	0.875
-0.8457799642155311	0.3943531787627218	0.877
-0.8322356819704413	0.3939696406050178	0.879
-0.8186807571398979	0.39359345038165056	0.881
-0.8051154003227748	0.39322455067689405	0.883
-0.7915398201982204	0.3928628854652325	0.885
-0.7779542235748602	0.3925084000856693	0.887
-0.7643588154389337	0.3921610412168511	0.889
-0.7507537990014703	0.3918207568529524	0.891
-0.7371393757444833	0.39148749628031954	0.893
-0.7235157454662192	0.39116121005485116	0.895
-0.7098831063255227	0.39084184998008126	0.897
-0.6962416548853128	0.3905293690859583	0.899
-0.6825915861552296	0.3902237216082901	0.901
-0.6689330936334579	0.38992486296884155	0.903
-0.6552663693477655	0.3896327497560674	0.905
-0.641591603895777	0.38934733970645974	0.907
-0.6279089864845256	0.38906859168649083	0.909
-0.6142187049692791	0.3887964656751457	0.911
-0.6005209458916874	0.38853092274701834	0.913
-0.5868158945172738	0.3882719250559596	0.915
-0.5731037348722707	0.388019435819269	0.917
-0.5593846497798578	0.3877734193024046	0.919
-0.5456588208957902	0.3875338408042104	0.921
-0.5319264287434611	0.38730066664263924	0.923
-0.5181876527484052	0.38707386414096434	0.925
-0.5044426712722692	0.3868534016144667	0.927
-0.49069166164627	0.38663924835758545	0.929
-0.47693480020415185	0.3864313746315234	0.931
-0.4631722623146732	0.3862297516522933	0.933
-0.44940422241362654	0.38603435157920063	0.935
-0.43563085403541746	0.3858451475037502	0.937
-0.4218523298442231	0.38566211343896495	0.939
-0.4080688216647356	0.38548522430911447	0.941
-0.3942805005125141	0.38531445593984054	0.943
-0.3804875366239648	0.38514978504867176	0.945
-0.3666900994859551	0.384991189235922	0.947
-0.35288835786508177	0.38483864697596526	0.949
-0.3390824798366103	0.3846921376088767	0.951
-0.3252726328130954	0.3845516413324377	0.953
-0.311458983572697	0.3844171391944972	0.955
-0.2976416982872132	0.3842886130856807	0.957
-0.283820942549833	0.3841660457324438	0.959
-0.2699968814026296	0.3840494206904669	0.961
-0.25616967936380514	0.38393872233838067	0.963
-0.24233950045470062	0.3838339358718219	0.965
-0.2285065082265829	0.3837350472978132	0.967
-0.21467086578722056	0.38364204342946356	0.969
-0.20083273582726374	0.38355491188098373	0.971
-0.18699228064643555	0.3834736410630155	0.973
-0.1731496621795542	0.3833982201782675	0.975
-0.15930504202239051	0.3833286392174583	0.977
-0.14545858145737825	0.3832648889555601	0.979
-0.13161044147918263	0.3832069609483441	0.981
-0.11776078282014577	0.3831548475292209	0.983
-0.10390976597561474	0.3831085418063766	0.985
-0.09005755122916514	0.3830680376602015	0.987
-0.07620429867773282	0.3830333297410081	0.989
-0.062350168256664604	0.38300441346703945	0.991
-0.048495319764696856	0.3829812850227638	0.993
-0.03463991288887501	0.38296394135745565	0.995
-0.020784107229425603	0.3829523801840618	0.997
-0.0069280623245867295	0.3829465999783519	0.999


==> csv/1d_sine/igr_T2.csv <==
0.0018524694816749582	0.9048761262499265	0.001
0.00555740890661532	0.9048749390634421	0.003
0.009262349716306911	0.9048725646891754	0.005
0.012967292833843626	0.9048690031245038	0.007
0.016672239182208587	0.9048642543654223	0.009
0.020377189684225756	0.9048583184064698	0.011
0.02408214526250708	0.9048511952406436	0.013
0.027787106839402102	0.9048428848593143	0.015
0.031492075336941684	0.9048333872521521	0.017
0.035197051676786426	0.9048227024070721	0.019
0.03890203678017825	0.904810830310208	0.021
0.04260703156789805	0.9047977709459168	0.023
0.046312036960231284	0.9047835242968123	0.025
0.050017053876947534	0.9047680903438325	0.027
0.05372208323728657	0.9047514690663251	0.029
0.05742712595996256	0.9047336604421513	0.031
0.06113218296317416	0.9047146644477906	0.033
0.06483725516462518	0.9046944810584405	0.035
0.06854234348154829	0.9046731102481028	0.037
0.07224744883072814	0.9046505519896444	0.039
0.07595257212852281	0.9046268062548305	0.041
0.07965771429087279	0.9046018730143308	0.043
0.08336287623330162	0.904575752237697	0.045
0.08706805887089947	0.9045484438933186	0.047
0.09077326311829617	0.9045199479483648	0.049
0.0944784898896212	0.9044902643687219	0.051
0.09818374009845712	0.9044593931189365	0.053
0.10188901465779292	0.9044273341621704	0.055
0.1055943144799828	0.9043940874601789	0.057
0.10929964047672043	0.9043596529733174	0.059
0.11300499355903462	0.9043240306605774	0.061
0.1167103746373155	0.9042872204796538	0.063
0.12041578462137137	0.9042492223870369	0.065
0.12412122442051923	0.9042100363381289	0.067
0.12782669494371024	0.9041696622873715	0.069
0.13153219709967737	0.9041281001883825	0.071
0.13523773179710302	0.9040853499940872	0.073
0.13894329994479385	0.9040414116568409	0.075
0.14264890245185172	0.9039962851285367	0.077
0.1463545402278246	0.9039499703606906	0.079
0.150060214182835	0.9039024673045044	0.081
0.15376592522767063	0.9038537759109047	0.083
0.1574716742738361	0.9038038961305616	0.085
0.16117746223356585	0.903752827913888	0.087
0.16488329001980004	0.9037005712110273	0.089
0.16858915854613557	0.9036471259718306	0.091
0.17229506872676295	0.903592492145835	0.093
0.17600102147639843	0.9035366696822454	0.095
0.17970701771023462	0.9034796585299265	0.097
0.18341305834391358	0.9034214586374104	0.099
0.1871191442935424	0.9033620699529237	0.101
0.19082527647575281	0.9033014924244378	0.103
0.1945314558078115	0.9032397259997428	0.105
0.1982376832077776	0.9031767706265478	0.107
0.20194395959470055	0.9031126262526046	0.109
0.20565028588885137	0.9030472928258488	0.111
0.20935666301197073	0.902980770294558	0.113
0.2130630918875199	0.9029130586075184	0.115
0.2167695734409199	0.902844157714189	0.117
0.2204761085997662	0.9027740675648612	0.119
0.2241826982940036	0.9027027881107959	0.121
0.22788934345605996	0.9026303193043383	0.123
0.23159604502092587	0.9025566610989998	0.125
0.23530280392618672	0.9024818134494994	0.127
0.2390096211120086	0.9024057763117677	0.129
0.24271649752108332	0.9023285496429106	0.131
0.2464234340985409	0.9022501334011421	0.133
0.25013043179184646	0.902170527545686	0.135
0.25383749155068175	0.902089732036668	0.137
0.2575446143268336	0.9020077468349991	0.139
0.2612518010740978	0.9019245719022684	0.141
0.26495905274820586	0.9018402072006573	0.143
0.2686663703067866	0.9017546526928804	0.145
0.27237375470936687	0.9016679083421673	0.147
0.27608120691741855	0.9015799741122826	0.149
0.27978872789444903	0.9014908499675911	0.151
0.28349631860613594	0.9014005358731584	0.153
0.2872039800205018	0.901309031794884	0.155
0.2909117131081179	0.9012163376996578	0.157
0.2946195188423295	0.9011224535555258	0.159
0.2983273981994846	0.9010273793318563	0.161
0.3020353521591533	0.900931114999494	0.163
0.30574338170432525	0.9008336605308872	0.165
0.30945148782156595	0.9007350159001851	0.167
0.3131596715011184	0.9006351810832904	0.169
0.31686793373694744	0.9005341560578682	0.171
0.3205762755267102	0.9004319408033079	0.173
0.32428469787166475	0.9003285353006318	0.175
0.32799320177651164	0.9002239395323623	0.177
0.33170178824917756	0.90011815348235	0.179
0.33541045830055943	0.9000111771355682	0.181
0.33911921294424	0.8999030104778847	0.183
0.34282805319619136	0.8997936534958246	0.185
0.3465369800744843	0.8996831061763371	0.187
0.3502459945990224	0.8995713685065712	0.189
0.3539550977913139	0.8994584404736835	0.191
0.35766429067428945	0.8993443220646817	0.193
0.3613735742721795	0.8992290132663131	0.195
0.3650829496104527	0.8991125140650058	0.197
0.3687924177158146	0.8989948244468612	0.199
0.3725019796162674	0.8988759443976978	0.201
0.37621163634121757	0.8987558739031408	0.203
0.3799213889216272	0.8986346129487458	0.205
0.3836312383901936	0.8985121615201456	0.207
0.38734118578153964	0.8983885196032086	0.209
0.3910512321323977	0.8982636871841948	0.211
0.39476137848177345	0.8981376642498895	0.213
0.39847162587106866	0.8980104507877078	0.215
0.40218197534414557	0.897882046785754	0.217
0.4058924279473191	0.8977524522328305	0.219
0.40960298472926987	0.8976216671183858	0.221
0.4133136467408697	0.8974896914324024	0.223
0.4170244150349179	0.8973565251652214	0.225
0.42073529066579696	0.8972221683073077	0.227
0.42444627468905455	0.8970866208489651	0.229
0.4281573681609246	0.8969498827800026	0.231
0.4318685721378017	0.8968119540893742	0.233
0.43557988767568917	0.896672834764795	0.235
0.4392913158296392	0.8965325247923536	0.237
0.44300285765320124	0.8963910241561373	0.239
0.4467145141978995	0.8962483328378804	0.241
0.4504262865127529	0.8961044508166615	0.243
0.4541381756438541	0.8959593780686486	0.245
0.45785018263400884	0.8958131145669141	0.247
0.4615623085224502	0.8956656602813173	0.249
0.4652745543446136	0.8955170151784577	0.251
0.4689869211319702	0.8953671792216982	0.253
0.47269940991191245	0.8952161523712499	0.255
0.47641202170766367	0.8950639345843171	0.257
0.48012475753820755	0.8949105258152922	0.259
0.48383761841820144	0.894755926015997	0.261
0.4875506053578543	0.8946001351359592	0.263
0.4912637193627298	0.8944431531227168	0.265
0.49497696143343545	0.8942849799221405	0.267
0.4986903325651459	0.8941256154787679	0.269
0.5024038337469261	0.89396505973614	0.271
0.5061174659607908	0.8938033126371572	0.273
0.509831230180475	0.8936403741244598	0.275
0.5135451273698596	0.8934762441408727	0.277
0.5172591584810012	0.8933109226299535	0.279
0.5209733244517104	0.8931444095366927	0.281
0.5246876262025693	0.8929767048084268	0.283
0.5284020646332792	0.8928078083960291	0.285
0.5321166406181748	0.8926377202554596	0.287
0.5358313550007268	0.892466440349783	0.289
0.5395462085868022	0.8922939686518072	0.291
0.543261202136445	0.8921203051475318	0.293
0.5469763363538387	0.8919454498406645	0.295
0.5506916118750539	0.8917694027584959	0.297
0.5544070292530194	0.8915921639594862	0.299
0.5581225889389803	0.8914137335429557	0.301
0.5618382912594784	0.8912341116613598	0.303
0.5655541363876522	0.8910532985357221	0.305
0.5692701243073605	0.890871294474987	0.307
0.5729862547683271	0.890688099900269	0.309
0.5767025272300912	0.8905037153752711	0.311
0.5804189407920212	0.890318141644471	0.313
0.5841354941058939	0.8901313796810537	0.315
0.5878521852665964	0.8899434307469767	0.317
0.5915690116752543	0.8897542964680836	0.319
0.5952859698675843	0.889563978927854	0.321
0.5990030552985032	0.8893724807842814	0.323
0.6027202620718409	0.8891798054156175	0.325
0.6064375826014126	0.8889859571022558	0.327
0.610155007186356	0.8887909412540116	0.329
0.6138725234793772	0.8885947646943608	0.331
0.6175901158210069	0.8883974360160016	0.333
0.62130776440592	0.8881989660254943	0.335
0.6250254442385346	0.8879993682989649	0.337
0.6287431238241552	0.88779865987627	0.339
0.6324607635284898	0.8875968621279449	0.341
0.6361783135217483	0.8873940018380899	0.343
0.6398957112027129	0.8871901125574793	0.345
0.643612877972037	0.8869852362948881	0.347
0.6473297151908706	0.8867794256316053	0.349
0.6510460991190857	0.8865727463649988	0.351
0.6547618745748218	0.8863652808130326	0.353
0.6584768469913665	0.886157131944304	0.355
0.6621907724654833	0.8859484285393036	0.357
0.6659033452891391	0.8857393316403572	0.359
0.6696141823287189	0.8855300426126229	0.361
0.6733228034555291	0.8853208132195267	0.363
0.6770286070300359	0.8851119582170761	0.365
0.6807308391896072	0.8849038710975716	0.367
0.6844285553727777	0.8846970437710162	0.369
0.688120572116479	0.8844920911703672	0.371
0.6918054066662992	0.8842897820150963	0.373
0.6954812013180216	0.8840910772791626	0.375
0.6991456286291678	0.8838971783004372	0.377
0.70279577266144	0.8837095869591145	0.379
0.7064279801884435	0.883530180969206	0.381
0.7100376742653853	0.8833613081040369	0.383
0.7136191206302575	0.8832059041581586	0.385
0.7171651349901603	0.8830676406913095	0.387
0.7206667162159731	0.8829511101783583	0.389
0.7241125866634719	0.8828620581985098	0.391
0.7274886160572933	0.8828076748650672	0.393
0.7307770993619412	0.8827969609968961	0.395
0.7339558515012257	0.8828411888024672	0.397
0.7369970722681075	0.8829544824166489	0.399
0.7398659227687575	0.8831545509614931	0.401
0.7425187395907679	0.883463616551142	0.403
0.7449007936885773	0.8839095927785763	0.405
0.7469434765652873	0.884527587115979	0.407
0.7485607651199778	0.885361825462061	0.409
0.7496447763437637	0.8864681320730091	0.411
0.7500601707636214	0.887917148523274	0.413
0.7496370944637154	0.88979854957807	0.415
0.7481622562292313	0.8922266259248446	0.417
0.7453676063420407	0.8953477776483363	0.419
0.7409158942943025	0.8993507409742036	0.421
0.7343820907245537	0.9044808338483151	0.423
0.7252291738469331	0.9110603097509268	0.425
0.7127758979495238	0.9195183822410631	0.427
0.6961523647564208	0.9304373831946652	0.429
0.6742349793856625	0.94462786433963	0.431
0.6455401064337734	0.9632618645304687	0.433
0.6080116611245149	0.9881465057699166	0.435
0.5584714866196525	1.022414332009981	0.437
0.4910867495066613	1.0724783228239996	0.439
0.3949237795046352	1.1521755193996472	0.441
0.25998898882506805	1.2814634658045132	0.443
0.1087349608931092	1.4531038611021232	0.445
0.00407167981703123	1.5960246457902127	0.447
-0.021701382879178444	1.6486016085074673	0.449
-0.007724943227621889	1.648624964258754	0.451
-0.012838345929837416	1.6701676240712293	0.453
-0.04319296450413925	1.7228598691919987	0.455
-0.06363460750365112	1.762574450727479	0.457
-0.06137061506858629	1.7711492081320794	0.459
-0.055259619002683474	1.7734629507526873	0.461
-0.058957268381234704	1.7880175111804666	0.463
-0.06494671794425487	1.8050784240604743	0.465
-0.06409297354315158	1.8123668950596854	0.467
-0.059242487670611146	1.8137651465447018	0.469
-0.056441217477145096	1.8175889572579227	0.471
-0.05544201364951855	1.8235856322940056	0.473
-0.05298442959699015	1.8273644834861593	0.475
-0.04877266569911954	1.8285611124246504	0.477
-0.044645904797567235	1.8297319837387969	0.479
-0.041147447802768335	1.8316498431765742	0.481
-0.03743520572825923	1.8331847467958118	0.483
-0.03315016942927522	1.8338622194357377	0.485
-0.02873552562533177	1.834300090317995	0.487
-0.0244701094666333	1.8348933939256946	0.489
-0.020179257416998563	1.8354174485713337	0.491
-0.015728443514042706	1.8356806320769108	0.493
-0.011221820003290882	1.8358096414804614	0.495
-0.0067448479124273064	1.8359452907776783	0.497
-0.002256466139216939	1.8360554864658627	0.499
0.002256466139216909	1.8360554864658625	0.501
0.0067448479124272145	1.8359452907776785	0.503
0.011221820003290002	1.8358096414804619	0.505
0.015728443514041852	1.8356806320769117	0.507
0.020179257416997706	1.8354174485713344	0.509
0.02447010946663232	1.8348933939256953	0.511
0.02873552562533061	1.8343000903179956	0.513
0.03315016942927356	1.8338622194357388	0.515
0.03743520572825776	1.8331847467958127	0.517
0.04114744780276668	1.8316498431765749	0.519
0.0446459047975663	1.829731983738798	0.521
0.04877266569911914	1.8285611124246528	0.523
0.052984429596990255	1.827364483486162	0.525
0.05544201364951906	1.8235856322940078	0.527
0.05644121747714558	1.8175889572579247	0.529
0.05924248767061173	1.8137651465447036	0.531
0.06409297354315212	1.8123668950596863	0.533
0.06494671794425592	1.805078424060474	0.535
0.05895726838123533	1.7880175111804655	0.537
0.055259619002683474	1.7734629507526862	0.539
0.06137061506858675	1.771149208132078	0.541
0.06363460750365144	1.7625744507274772	0.543
0.04319296450413865	1.722859869191996	0.545
0.01283834592983694	1.6701676240712264	0.547
0.007724943227621999	1.6486249642587523	0.549
0.021701382879178072	1.648601608507465	0.551
-0.004071679817033676	1.596024645790209	0.553
-0.10873496089311298	1.4531038611021188	0.555
-0.2599889888250731	1.2814634658045092	0.557
-0.3949237795046396	1.1521755193996444	0.559
-0.4910867495066666	1.0724783228239962	0.561
-0.5584714866196575	1.0224143320099788	0.563
-0.6080116611245179	0.9881465057699166	0.565
-0.6455401064337746	0.9632618645304704	0.567
-0.6742349793856631	0.9446278643396324	0.569
-0.6961523647564215	0.9304373831946675	0.571
-0.7127758979495256	0.9195183822410641	0.573
-0.725229173846936	0.9110603097509262	0.575
-0.7343820907245572	0.9044808338483139	0.577
-0.7409158942943046	0.8993507409742023	0.579
-0.745367606342043	0.8953477776483341	0.581
-0.7481622562292344	0.8922266259248418	0.583
-0.7496370944637166	0.889798549578068	0.585
-0.7500601707636212	0.8879171485232733	0.587
-0.7496447763437621	0.8864681320730095	0.589
-0.7485607651199758	0.8853618254620614	0.591
-0.7469434765652839	0.8845275871159806	0.593
-0.7449007936885739	0.8839095927785781	0.595
-0.7425187395907654	0.8834636165511437	0.597
-0.7398659227687564	0.8831545509614936	0.599
-0.7369970722681066	0.8829544824166495	0.601
-0.7339558515012247	0.8828411888024679	0.603
-0.7307770993619402	0.8827969609968972	0.605
-0.7274886160572931	0.8828076748650674	0.607
-0.7241125866634707	0.8828620581985107	0.609
-0.7206667162159733	0.8829511101783577	0.611
-0.7171651349901598	0.8830676406913092	0.613
-0.7136191206302569	0.8832059041581585	0.615
-0.7100376742653858	0.8833613081040361	0.617
-0.7064279801884455	0.8835301809692043	0.619
-0.7027957726614428	0.8837095869591122	0.621
-0.6991456286291713	0.883897178300435	0.623
-0.6954812013180258	0.8840910772791607	0.625
-0.691805406666304	0.8842897820150943	0.627
-0.6881205721164825	0.8844920911703664	0.629
-0.684428555372781	0.8846970437710154	0.631
-0.6807308391896101	0.8849038710975712	0.633
-0.6770286070300383	0.8851119582170759	0.635
-0.6733228034555324	0.885320813219526	0.637
-0.6696141823287234	0.8855300426126216	0.639
-0.6659033452891432	0.8857393316403557	0.641
-0.6621907724654863	0.8859484285393024	0.643
-0.6584768469913671	0.8861571319443042	0.645
-0.6547618745748216	0.8863652808130332	0.647
-0.6510460991190836	0.8865727463650004	0.649
-0.6473297151908676	0.886779425631607	0.651
-0.6436128779720339	0.8869852362948897	0.653
-0.6398957112027086	0.8871901125574818	0.655
-0.6361783135217437	0.887394001838093	0.657
-0.6324607635284851	0.8875968621279481	0.659
-0.6287431238241505	0.8877986598762734	0.661
-0.6250254442385309	0.8879993682989675	0.663
-0.6213077644059157	0.888198966025497	0.665
-0.6175901158210025	0.8883974360160042	0.667
-0.6138725234793735	0.888594764694362	0.669
-0.6101550071863522	0.8887909412540127	0.671
-0.6064375826014091	0.8889859571022565	0.673
-0.6027202620718375	0.8891798054156183	0.675
-0.5990030552985008	0.889372480784282	0.677
-0.5952859698675843	0.8895639789278533	0.679
-0.5915690116752566	0.8897542964680825	0.681
-0.5878521852666005	0.8899434307469749	0.683
-0.5841354941058977	0.8901313796810522	0.685
-0.5804189407920242	0.8903181416444704	0.687
-0.5767025272300943	0.8905037153752708	0.689
-0.5729862547683306	0.8906880999002685	0.691
-0.5692701243073657	0.8908712944749856	0.693
-0.5655541363876574	0.8910532985357206	0.695
-0.5618382912594837	0.891234111661358	0.697
-0.5581225889389841	0.8914137335429548	0.699
-0.5544070292530211	0.891592163959486	0.701
-0.5506916118750538	0.8917694027584966	0.703
-0.5469763363538375	0.8919454498406649	0.705
-0.5432612021364431	0.8921203051475328	0.707
-0.5395462085867996	0.8922939686518088	0.709
-0.5358313550007229	0.8924664403497853	0.711
-0.5321166406181708	0.8926377202554621	0.713
-0.5284020646332745	0.8928078083960317	0.715
-0.5246876262025657	0.8929767048084288	0.717
-0.5209733244517081	0.8931444095366936	0.719
-0.5172591584810005	0.8933109226299535	0.721
-0.513545127369859	0.8934762441408725	0.723
-0.5098312301804747	0.8936403741244594	0.725
-0.5061174659607902	0.8938033126371568	0.727
-0.5024038337469253	0.8939650597361393	0.729
-0.49869033256514556	0.8941256154787668	0.731
-0.4949769614334353	0.8942849799221392	0.733
-0.4912637193627296	0.8944431531227155	0.735
-0.48755060535785466	0.8946001351359576	0.737
-0.4838376184182033	0.8947559260159949	0.739
-0.4801247575382099	0.8949105258152905	0.741
-0.4764120217076657	0.895063934584316	0.743
-0.47269940991191417	0.895216152371249	0.745
-0.4689869211319708	0.8953671792216978	0.747
-0.46527455434461307	0.8955170151784577	0.749
-0.4615623085224497	0.8956656602813172	0.751
-0.4578501826340089	0.8958131145669136	0.753
-0.45413817564385484	0.8959593780686474	0.755
-0.45042628651275424	0.8961044508166605	0.757
-0.4467145141979003	0.8962483328378801	0.759
-0.4430028576532015	0.8963910241561376	0.761
-0.4392913158296391	0.896532524792355	0.763
-0.4355798876756887	0.8966728347647969	0.765
-0.43186857213780133	0.8968119540893762	0.767
-0.4281573681609248	0.8969498827800045	0.769
-0.4244462746890558	0.8970866208489663	0.771
-0.4207352906657991	0.8972221683073082	0.773
-0.4170244150349204	0.8973565251652212	0.775
-0.41331364674087234	0.8974896914324021	0.777
-0.40960298472927215	0.8976216671183858	0.779
-0.4058924279473213	0.8977524522328305	0.781
-0.4021819753441477	0.8978820467857546	0.783
-0.39847162587107005	0.8980104507877088	0.785
-0.3947613784817747	0.8981376642498905	0.787
-0.39105123213239806	0.8982636871841957	0.789
-0.38734118578153964	0.8983885196032095	0.791
-0.38363123839019386	0.8985121615201461	0.793
-0.37992138892162686	0.8986346129487464	0.795
-0.3762116363412168	0.8987558739031409	0.797
-0.3725019796162666	0.8988759443976969	0.799
-0.36879241771581367	0.8989948244468596	0.801
-0.36508294961045124	0.8991125140650041	0.803
-0.3613735742721778	0.8992290132663113	0.805
-0.35766429067428696	0.8993443220646802	0.807
-0.35395509779131107	0.8994584404736821	0.809
-0.35024599459901995	0.8995713685065698	0.811
-0.34653698007448136	0.8996831061763364	0.813
-0.34282805319618825	0.8997936534958243	0.815
-0.3391192129442367	0.8999030104778841	0.817
-0.335410458300556	0.9000111771355678	0.819
-0.33170178824917457	0.9001181534823491	0.821
-0.32799320177650904	0.900223939532361	0.823
-0.32428469787166275	0.9003285353006303	0.825
-0.3205762755267081	0.9004319408033065	0.827
-0.31686793373694533	0.9005341560578672	0.829
-0.3131596715011168	0.900635181083289	0.831
-0.3094514878215643	0.9007350159001841	0.833
-0.30574338170432414	0.9008336605308866	0.835
-0.3020353521591528	0.9009311149994933	0.837
-0.29832739819948517	0.9010273793318561	0.839
-0.29461951884233134	0.901122453555526	0.841
-0.2909117131081206	0.9012163376996587	0.843
-0.2872039800205054	0.9013090317948856	0.845
-0.2834963186061399	0.9014005358731603	0.847
-0.27978872789445286	0.9014908499675934	0.849
-0.2760812069174217	0.9015799741122859	0.851
-0.2723737547093692	0.9016679083421713	0.853
-0.2686663703067877	0.9017546526928851	0.855
-0.26495905274820614	0.9018402072006625	0.857
-0.2612518010740975	0.9019245719022735	0.859
-0.2575446143268337	0.9020077468350032	0.861
-0.25383749155068197	0.9020897320366715	0.863
-0.2501304317918472	0.9021705275456889	0.865
-0.24642343409854137	0.9022501334011445	0.867
-0.2427164975210831	0.9023285496429128	0.869
-0.23900962111200888	0.9024057763117683	0.871
-0.2353028039261874	0.9024818134494991	0.873
-0.23159604502092723	0.9025566610989986	0.875
-0.2278893434560622	0.9026303193043363	0.877
-0.22418269829400572	0.9027027881107939	0.879
-0.22047610859976774	0.90277406756486	0.881
-0.2167695734409211	0.9028441577141881	0.883
-0.21306309188752062	0.9029130586075171	0.885
-0.20935666301197087	0.9029807702945565	0.887
-0.2056502858888505	0.9030472928258466	0.889
-0.20194395959469888	0.9031126262526021	0.891
-0.19823768320777554	0.9031767706265451	0.893
-0.19453145580780898	0.9032397259997401	0.895
-0.19082527647574968	0.9033014924244358	0.897
-0.18711914429353937	0.9033620699529226	0.899
-0.18341305834391072	0.90342145863741	0.901
-0.17970701771023234	0.9034796585299264	0.903
-0.17600102147639607	0.9035366696822457	0.905
-0.17229506872676015	0.903592492145836	0.907
-0.16858915854613293	0.9036471259718324	0.909
-0.164883290019798	0.9037005712110295	0.911
-0.16117746223356505	0.90375282791389	0.913
-0.1574716742738368	0.9038038961305628	0.915
-0.15376592522767296	0.9038537759109049	0.917
-0.15006021418283869	0.903902467304504	0.919
-0.1463545402278293	0.9039499703606899	0.921
-0.14264890245185752	0.9039962851285358	0.923
-0.13894329994479987	0.9040414116568402	0.925
-0.1352377317971083	0.904085349994087	0.927
-0.13153219709968167	0.9041281001883829	0.929
-0.12782669494371313	0.9041696622873721	0.931
-0.12412122442052066	0.9042100363381288	0.933
-0.12041578462137094	0.9042492223870366	0.935
-0.11671037463731396	0.9042872204796532	0.937
-0.11300499355903225	0.9043240306605765	0.939
-0.10929964047671731	0.9043596529733161	0.941
-0.10559431447997923	0.9043940874601775	0.943
-0.10188901465778892	0.904427334162169	0.945
-0.09818374009845303	0.904459393118935	0.947
-0.09447848988961703	0.9044902643687202	0.949
-0.09077326311829251	0.9045199479483628	0.951
-0.08706805887089662	0.9045484438933167	0.953
-0.0833628762332993	0.9045757522376956	0.955
-0.07965771429087125	0.9046018730143295	0.957
-0.07595257212852184	0.9046268062548289	0.959
-0.07224744883072788	0.9046505519896426	0.961
-0.0685423434815482	0.9046731102481013	0.963
-0.06483725516462524	0.9046944810584394	0.965
-0.06113218296317427	0.9047146644477898	0.967
-0.05742712595996317	0.904733660442151	0.969
-0.0537220832372877	0.9047514690663251	0.971
-0.05001705387694915	0.9047680903438322	0.973
-0.046312036960233505	0.9047835242968115	0.975
-0.04260703156789968	0.9047977709459154	0.977
-0.03890203678017971	0.904810830310206	0.979
-0.03519705167678762	0.9048227024070691	0.981
-0.03149207533694318	0.9048333872521487	0.983
-0.027787106839404413	0.904842884859311	0.985
-0.02408214526251002	0.9048511952406404	0.987
-0.020377189684228397	0.9048583184064669	0.989
-0.01667223918221137	0.9048642543654194	0.991
-0.012967292833845628	0.904869003124501	0.993
-0.009262349716307914	0.9048725646891733	0.995
-0.005557408906615849	0.9048749390634407	0.997
-0.001852469481675051	0.9048761262499261	0.999


==> csv/1d_sine/lf_T1.csv <==
0.0068663478777893795	0.3841021424456408	0.001
0.02059896596847762	0.38410791577690984	0.003
0.03433135105193184	0.38411946321588264	0.005
0.04806334774811518	0.3841367863157246	0.007
0.06179480061415119	0.38415988740692286	0.009
0.07552555411914587	0.3841887695981754	0.011
0.08925545261897358	0.3842234367775741	0.013
0.10298434033100656	0.38426389361409014	0.015
0.11671206130878709	0.38431014555935367	0.017
0.13043845941661858	0.38436219884973905	0.019
0.14416337830407752	0.3844200605087459	0.021
0.15788666138041882	0.3844837383496915	0.023
0.17160815178888028	0.3845532409787013	0.025
0.18532769238085658	0.38462857779801507	0.027
0.19904512568994645	0.38470975900959686	0.029
0.21276029390584794	0.38479679561906555	0.031
0.22647303884809994	0.38488969943993473	0.033
0.24018320193964926	0.38498848309817985	0.035
0.25389062418023617	0.3850931600371218	0.037
0.2675951461195831	0.3852037445226439	0.039
0.2812966078303734	0.3853202516487353	0.041
0.29499484888100996	0.38544269734337405	0.043
0.3086897083081336	0.38557109837474707	0.045
0.3223810245888987	0.3857054723578183	0.047
0.33606863561297745	0.3858458377612448	0.049
0.3497523786542965	0.385992213914651	0.051
0.36343209034247087	0.3861446210162627	0.053
0.3771076066339441	0.38630308014091025	0.055
0.390778762782795	0.3864676132484056	0.057
0.4044453933112192	0.38663824319230083	0.059
0.418107331979649	0.3868149937290331	0.061
0.4317644117565157	0.38699788952746866	0.063
0.445416464787617	0.38718695617884624	0.065
0.4590633223650953	0.3873822202071357	0.067
0.4727048148959884	0.38758370907981393	0.069
0.486340771870354	0.38779145121907255	0.071
0.4999710218289326	0.3880054760134621	0.073
0.5135953923303508	0.38822581382998544	0.075
0.5272137099178201	0.38845249602665055	0.077
0.5408258000853441	0.38868555496549045	0.079
0.5544314872433787	0.38892502402606643	0.081
0.5680305946839607	0.38917093761946	0.083
0.5816229445452498	0.3894233312027726	0.085
0.5952083577754955	0.38968224129413853	0.087
0.6087866540963732	0.389947705488272	0.089
0.6223576519657034	0.39021976247255236	0.091
0.6359211685394882	0.3904984520436749	0.093
0.6494770196332891	0.3907838151248659	0.095
0.6630250196828716	0.39107589378369534	0.097
0.6765649817041367	0.39137473125048566	0.099
0.6900967172522728	0.3916803719373502	0.101
0.7036200363801358	0.3919928614578635	0.103
0.7171347475957978	0.3923122466473958	0.105
0.730640657819265	0.39263857558411736	0.107
0.7441375723383042	0.39297189761070755	0.109
0.7576252947633796	0.39331226335677044	0.111
0.7711036269816317	0.393659724762001	0.113
0.7845723691099046	0.3940143351001005	0.115
0.798031319446746	0.39437614900348794	0.117
0.8114802744233858	0.3947452224888085	0.119
0.8249190285536145	0.3951216129832885	0.121
0.8383473743825666	0.3955053793519387	0.123
0.8517651024343235	0.3958965819256573	0.125
0.8651720011583448	0.3962952825302388	0.127
0.8785678568746326	0.39670154451634093	0.129
0.8919524537176376	0.39711543279041756	0.131
0.905325573578812	0.3975370138466739	0.133
0.9186869960478051	0.3979663558000551	0.135
0.9320364983522154	0.39840352842032445	0.137
0.9453738552958819	0.3988486031672488	0.139
0.958698839195628	0.3993016532269475	0.141
0.9720112198164351	0.39976275354942886	0.143
0.9853107643049611	0.40023198088736966	0.145
0.9985972371213653	0.4007094138361707	0.147
1.011870399969364	0.40119513287534125	0.149
1.0251300117244568	0.401689220411256	0.151
1.0383758283602635	0.4021917608213361	0.153
1.0516076028728847	0.4027028404997049	0.155
1.0648250852032368	0.4032225479043743	0.157
1.0780280221572605	0.40375097360601603	0.159
1.091216157323947	0.4042882103383804	0.161
1.1043892309910819	0.4048343530504203	0.163
1.1175469800586344	0.40538949896018983	0.165
1.1306891379496904	0.40595374761058034	0.167
1.1438154345188496	0.40652720092697053	0.169
1.1569255959579758	0.4071099632768574	0.171
1.1700193446992104	0.4077021415315558	0.173
1.1830963993151333	0.40830384513003454	0.175
1.1961564744159716	0.4089151861449894	0.177
1.2091992805437266	0.40953627935122794	0.179
1.2222245240631142	0.41016724229647067	0.181
1.235231907049173	0.4108081953746595	0.183
1.2482211271714332	0.4114592619018802	0.185
1.2611918775744764	0.41212056819500364	0.187
1.2741438467547728	0.4127922436531625	0.189
1.2870767184336234	0.41347442084217817	0.191
1.2999901714260529	0.41416723558206486	0.193
1.3128838795054947	0.41487082703774264	0.195
1.3257575112640803	0.41558533781309215	0.197
1.338610729968367	0.41631091404850273	0.199
1.3514431934102922	0.41704770552205817	0.201
1.3642545537531698	0.4177958657545255	0.203
1.3770444573725114	0.4185555521183125	0.205
1.3898125446914438	0.4193269259505697	0.207
1.4025584500105028	0.42011015267062646	0.209
1.4152818013315474	0.4209054019019508	0.211
1.4279822201755368	0.4217128475988508	0.213
1.4406593213939174	0.4225326681781172	0.215
1.4533127129732932	0.4233650466558611	0.217
1.4659419958331423	0.42421017078976053	0.219
1.4785467636161875	0.425068233227001	0.221
1.4911266024711682	0.42593943165814985	0.223
1.5036810908275797	0.42682396897727914	0.225
1.5162097991620958	0.4277220534486077	0.227
1.5287122897561969	0.42863389888001135	0.229
1.541188116444674	0.42955972480370647	0.231
1.553636824354498	0.43049975666449325	0.233
1.5660579496336604	0.431454226015907	0.235
1.5784510191694436	0.43242337072470155	0.237
1.59081555029565	0.4334074351840657	0.239
1.6031510504882107	0.4344066705360387	0.241
1.6154570170486315	0.4354213349035867	0.243
1.6277329367746285	0.43645169363285147	0.245
1.6399782856173468	0.43749801954610523	0.247
1.6521925283244392	0.43856059320597685	0.249
1.6643751180683062	0.4396397031915603	0.251
1.6765254960587086	0.4407356463870369	0.253
1.6886430911389363	0.44184872828350985	0.255
1.7007273193646686	0.44297926329476045	0.257
1.7127775835645898	0.44412757508771933	0.259
1.7247932728817756	0.44529399692846217	0.261
1.7367737622948118	0.4464788720446231	0.263
1.7487184121175063	0.44768255400515594	0.265
1.760626567476029	0.4489054071184554	0.267
1.7724975577621753	0.4501478068498989	0.269
1.7843306960614316	0.45141014025996995	0.271
1.7961252785543622	0.4526928064641712	0.273
1.8078805838897856	0.45399621711605737	0.275
1.8195958725280819	0.4553207969147783	0.277
1.831270386052844	0.4566669841386519	0.279
1.8429033464489903	0.4580352312063742	0.281
1.854493955345285	0.45942600526760957	0.283
1.8660413932190911	0.46083978882481996	0.285
1.877544818561002	0.4622770803883476	0.287
1.8890033669968365	0.4637383951668945	0.289
1.9004161503642718	0.4652242657957424	0.291
1.9117822557412156	0.4667352431051992	0.293
1.923100744422743	0.46827189693198984	0.295
1.934370650843239	0.4698348169764992	0.297
1.945590981440053	0.4714246137090275	0.299
1.9567607134547313	0.4730419193284676	0.301
1.967878793667551	0.4746873887770945	0.303
1.9789441370606982	0.4763617008154796	0.305
1.9899556254051212	0.478065559161858	0.307
2.0009121057655617	0.4797996937006836	0.309
2.0118123889179094	0.48156486176547775	0.311
2.022655247672403	0.4833618495015731	0.313
2.0334394150957427	0.4851914733148106	0.315
2.044163582624444	0.4870545814128366	0.317
2.0548263980611674	0.48895205544622733	0.319
2.0654264634449215	0.49088481225736597	0.321
2.075962332785227	0.4928538057457271	0.323
2.0864325096493683	0.4948600288590752	0.325
2.0968354445908233	0.4969045157209919	0.327
2.1071695324057638	0.49898834390619035	0.329
2.1174331092032728	0.501112636876221	0.331
2.127624449273379	0.5032785665894637	0.333
2.137741761735476	0.5054873563007362	0.335
2.147783186947769	0.5077402835674785	0.337
2.1577467926564187	0.5100386834812736	0.339
2.167630569860635	0.5123839521455351	0.341
2.1774324283674735	0.5147775504224719	0.343
2.1871501920069942	0.5172210079750917	0.345
2.1967815934752246	0.5197159276329222	0.347
2.2063242687684195	0.5222639901135357	0.349
2.215775751167887	0.5248669591357455	0.351
2.225133464729594	0.527526686964757	0.353
2.234394717227155	0.5302451204345062	0.355
2.243556692490265	0.5330243074981992	0.357
2.252616442073091	0.5358664043646095	0.359
2.2615708761785984	0.5387736832853478	0.361
2.270416753754551	0.5417485410670638	0.363
2.279150671665501	0.5447935083928096	0.365
2.287769052831253	0.547911260048636	0.367
2.296268133206538	0.5511046261654381	0.369
2.304643947457825	0.5543766046023386	0.371
2.312892313171182	0.5577303746171149	0.373
2.3210088133988944	0.561169311991873	0.375
2.3289887773215	0.5646970058091221	0.377
2.3368272587645658	0.5683172771055881	0.379
2.344519012264842	0.5720341996696545	0.381
2.352058466326213	0.5758521232948413	0.383
2.3594396934400366	0.5797756998580811	0.385
2.3666563763637503	0.5838099126603786	0.387
2.373701770052097	0.5879601095518703	0.389
2.3805686585116104	0.5922320404679204	0.391
2.3872493056937474	0.5966319001332682	0.393
2.39373539934549	0.6011663768555602	0.395
2.400017986484308	0.6058427085385193	0.397
2.406087398837517	0.6106687473141958	0.399
2.4119331661550154	0.6156530345451702	0.401
2.417543914725435	0.6208048884147171	0.403
2.422907247629107	0.6261345069569602	0.405
2.4280096021315236	0.6316530902639843	0.407
2.43283607795368	0.6373729868872774	0.409
2.437370227564226	0.6433078713950828	0.411
2.4415937953360696	0.6494729631904613	0.413
2.4454863846752675	0.6558853021920288	0.415
2.4490250170356394	0.662564107506895	0.417
2.4521835140757364	0.6695312674020532	0.419
2.4549315579591573	0.6768120599953399	0.421
2.4572330936347573	0.6844363314390971	0.423
2.4590432290833815	0.6924406964502962	0.425
2.4603013760061088	0.7008732699210147	0.427
2.4609142888373015	0.7098051806984944	0.429
2.46071049419003	0.719361339956154	0.431
2.4593105029887266	0.7298081553240594	0.433
2.455742380810221	0.741814045401652	0.435
2.4472782931009145	0.7572365638780665	0.437
2.425940860389827	0.7814465792809282	0.439
2.3689477439733286	0.8294325849815966	0.441
2.2216955952787636	0.9370652797968144	0.443
1.9099834276052523	1.1664458822721964	0.445
1.4403455984303721	1.577973911919259	0.447
0.9349747549862448	2.1726526586402013	0.449
0.5060276196038496	2.8690229459317673	0.451
0.19096257952638773	3.5516659282913285	0.453
-0.02051932129822607	4.1375230366051605	0.455
-0.1537513431955007	4.599264893220394	0.457
-0.2332218350078831	4.948510570876978	0.459
-0.2776157338942443	5.211126102102215	0.461
-0.2996661642905711	5.412196455372234	0.463
-0.30753951331710216	5.570885161685251	0.465
-0.306320094885943	5.700333131481607	0.467
-0.2991452865786194	5.809101736321932	0.469
-0.2879621307473321	5.902655718813287	0.471
-0.2739986308509437	5.984475976799425	0.473
-0.25804775153082127	6.05680109263606	0.475
-0.24063631453822418	6.121095583143805	0.477
-0.2221253964429991	6.178338702732526	0.479
-0.2027705074805176	6.229201315457016	0.481
-0.18275820213177488	6.274154511248667	0.483
-0.16222880110235666	6.313536890395562	0.485
-0.14129083973127227	6.347596759009363	0.487
-0.12003051609313489	6.376518963060096	0.489
-0.09851806645768545	6.4004421932447455	0.491
-0.07681222008533355	6.419470278956757	0.493
-0.054963435143522664	6.433679611777308	0.495
-0.03301635409713179	6.443124010782918	0.497
-0.011011761786094563	6.447837835723424	0.499
0.01101176178609376	6.447837835723427	0.501
0.03301635409713081	6.443124010782917	0.503
0.05496343514352213	6.433679611777311	0.505
0.07681222008533227	6.419470278956755	0.507
0.09851806645768502	6.400442193244749	0.509
0.12003051609313346	6.376518963060096	0.511
0.1412908397312718	6.347596759009367	0.513
0.1622288011023552	6.313536890395561	0.515
0.18275820213177435	6.27415451124867	0.517
0.20277050748051637	6.229201315457015	0.519
0.2221253964429983	6.17833870273253	0.521
0.24063631453822304	6.121095583143804	0.523
0.2580477515308204	6.056801092636064	0.525
0.27399863085094317	5.984475976799425	0.527
0.287962130747331	5.902655718813291	0.529
0.29914528657861905	5.809101736321934	0.531
0.3063200948859416	5.700333131481609	0.533
0.30753951331710244	5.570885161685253	0.535
0.2996661642905697	5.412196455372237	0.537
0.27761573389424554	5.211126102102218	0.539
0.23322183500788185	4.948510570876983	0.541
0.1537513431955034	4.5992648932204006	0.543
0.020519321298226378	4.137523036605166	0.545
-0.19096257952638226	3.5516659282913374	0.547
-0.5060276196038476	2.8690229459317718	0.549
-0.9349747549862365	2.1726526586402106	0.551
-1.44034559843037	1.5779739119192615	0.553
-1.9099834276052465	1.1664458822721993	0.555
-2.221695595278763	0.9370652797968148	0.557
-2.3689477439733286	0.8294325849815966	0.559
-2.425940860389829	0.7814465792809278	0.561
-2.4472782931009163	0.7572365638780659	0.563
-2.4557423808102223	0.7418140454016509	0.565
-2.459310502988727	0.7298081553240596	0.567
-2.4607104941900313	0.7193613399561526	0.569
-2.4609142888373015	0.7098051806984943	0.571
-2.4603013760061097	0.7008732699210132	0.573
-2.459043229083381	0.6924406964502956	0.575
-2.4572330936347577	0.6844363314390949	0.577
-2.4549315579591564	0.6768120599953391	0.579
-2.452183514075738	0.669531267402051	0.581
-2.4490250170356394	0.6625641075068944	0.583
-2.4454863846752692	0.6558853021920271	0.585
-2.4415937953360687	0.6494729631904612	0.587
-2.437370227564227	0.6433078713950809	0.589
-2.4328360779536786	0.6373729868872774	0.591
-2.4280096021315236	0.6316530902639828	0.593
-2.4229072476291065	0.6261345069569602	0.595
-2.4175439147254356	0.6208048884147158	0.597
-2.411933166155016	0.6156530345451705	0.599
-2.406087398837516	0.6106687473141944	0.601
-2.4000179864843085	0.6058427085385195	0.603
-2.39373539934549	0.6011663768555586	0.605
-2.3872493056937487	0.5966319001332678	0.607
-2.380568658511611	0.5922320404679188	0.609
-2.373701770052097	0.5879601095518696	0.611
-2.3666563763637516	0.5838099126603769	0.613
-2.3594396934400366	0.5797756998580808	0.615
-2.352058466326213	0.5758521232948397	0.617
-2.3445190122648425	0.5720341996696542	0.619
-2.336827258764567	0.5683172771055872	0.621
-2.3289887773215	0.5646970058091215	0.623
-2.321008813398895	0.5611693119918721	0.625
-2.3128923131711816	0.5577303746171145	0.627
-2.3046439474578255	0.554376604602338	0.629
-2.296268133206537	0.5511046261654379	0.631
-2.287769052831252	0.5479112600486361	0.633
-2.2791506716655006	0.5447935083928095	0.635
-2.2704167537545508	0.5417485410670643	0.637
-2.2615708761785966	0.5387736832853476	0.639
-2.2526164420730916	0.5358664043646104	0.641
-2.2435566924902637	0.5330243074981988	0.643
-2.2343947172271568	0.5302451204345071	0.645
-2.2251334647295935	0.5275266869647568	0.647
-2.2157757511678886	0.5248669591357458	0.649
-2.2063242687684204	0.5222639901135351	0.651
-2.1967815934752255	0.5197159276329222	0.653
-2.1871501920069942	0.5172210079750909	0.655
-2.1774324283674735	0.5147775504224716	0.657
-2.167630569860636	0.5123839521455348	0.659
-2.157746792656418	0.5100386834812735	0.661
-2.1477831869477693	0.5077402835674781	0.663
-2.1377417617354753	0.505487356300736	0.665
-2.1276244492733785	0.5032785665894638	0.667
-2.117433109203273	0.5011126368762209	0.669
-2.1071695324057638	0.4989883439061905	0.671
-2.0968354445908224	0.4969045157209916	0.673
-2.0864325096493683	0.4948600288590753	0.675
-2.0759623327852266	0.4928538057457269	0.677
-2.0654264634449215	0.49088481225736613	0.679
-2.054826398061168	0.48895205544622744	0.681
-2.0441635826244444	0.4870545814128367	0.683
-2.033439415095743	0.4851914733148107	0.685
-2.0226552476724033	0.48336184950157324	0.687
-2.01181238891791	0.48156486176547786	0.689
-2.000912105765562	0.4797996937006836	0.691
-1.9899556254051218	0.47806555916185817	0.693
-1.9789441370606988	0.47636170081547957	0.695
-1.967878793667552	0.4746873887770945	0.697
-1.956760713454732	0.4730419193284676	0.699
-1.9455909814400538	0.47142461370902733	0.701
-1.9343706508432394	0.4698348169764993	0.703
-1.9231007444227441	0.4682718969319895	0.705
-1.9117822557412156	0.4667352431051995	0.707
-1.9004161503642731	0.46522426579574194	0.709
-1.8890033669968367	0.46373839516689475	0.711
-1.877544818561004	0.46227708038834703	0.713
-1.8660413932190911	0.46083978882482035	0.715
-1.8544939553452868	0.45942600526760896	0.717
-1.8429033464489901	0.4580352312063744	0.719
-1.8312703860528452	0.45666698413865153	0.721
-1.8195958725280816	0.45532079691477845	0.723
-1.8078805838897862	0.453996217116057	0.725
-1.7961252785543624	0.45269280646417126	0.727
-1.7843306960614325	0.45141014025996967	0.729
-1.7724975577621762	0.4501478068498989	0.731
-1.7606265674760293	0.44890540711845517	0.733
-1.7487184121175074	0.44768255400515594	0.735
-1.7367737622948114	0.44647887204462305	0.737
-1.7247932728817763	0.44529399692846217	0.739
-1.7127775835645898	0.44412757508771944	0.741
-1.70072731936467	0.4429792632947606	0.743
-1.6886430911389363	0.4418487282835101	0.745
-1.676525496058709	0.4407356463870372	0.747
-1.6643751180683062	0.4396397031915606	0.749
-1.6521925283244394	0.4385605932059771	0.751
-1.6399782856173466	0.43749801954610557	0.753
-1.6277329367746283	0.43645169363285174	0.755
-1.6154570170486313	0.4354213349035871	0.757
-1.603151050488211	0.4344066705360391	0.759
-1.5908155502956496	0.4334074351840661	0.761
-1.578451019169444	0.4324233707247019	0.763
-1.5660579496336602	0.43145422601590744	0.765
-1.5536368243544978	0.4304997566644934	0.767
-1.5411881164446735	0.42955972480370685	0.769
-1.528712289756196	0.4286338988800115	0.771
-1.5162097991620955	0.42772205344860825	0.773
-1.5036810908275793	0.4268239689772795	0.775
-1.491126602471168	0.42593943165815035	0.777
-1.4785467636161875	0.4250682332270014	0.779
-1.4659419958331419	0.42421017078976087	0.781
-1.4533127129732928	0.4233650466558613	0.783
-1.4406593213939176	0.4225326681781174	0.785
-1.4279822201755363	0.421712847598851	0.787
-1.4152818013315476	0.420905401901951	0.789
-1.4025584500105022	0.4201101526706267	0.791
-1.3898125446914444	0.41932692595056975	0.793
-1.3770444573725105	0.4185555521183128	0.795
-1.3642545537531705	0.4177958657545255	0.797
-1.3514431934102906	0.41704770552205844	0.799
-1.3386107299683676	0.41631091404850273	0.801
-1.325757511264079	0.41558533781309265	0.803
-1.3128838795054951	0.4148708270377424	0.805
-1.2999901714260518	0.41416723558206536	0.807
-1.2870767184336243	0.41347442084217784	0.809
-1.2741438467547719	0.4127922436531628	0.811
-1.2611918775744764	0.41212056819500353	0.813
-1.248221127171432	0.4114592619018804	0.815
-1.2352319070491737	0.4108081953746594	0.817
-1.222224524063113	0.4101672422964709	0.819
-1.2091992805437275	0.4095362793512277	0.821
-1.196156474415971	0.4089151861449895	0.823
-1.1830963993151342	0.40830384513003426	0.825
-1.17001934469921	0.4077021415315557	0.827
-1.1569255959579767	0.4071099632768571	0.829
-1.143815434518849	0.40652720092697037	0.831
-1.1306891379496908	0.40595374761058006	0.833
-1.117546980058634	0.4053894989601898	0.835
-1.1043892309910825	0.40483435305042004	0.837
-1.091216157323947	0.40428821033838025	0.839
-1.078028022157261	0.4037509736060158	0.841
-1.0648250852032373	0.40322254790437406	0.843
-1.0516076028728851	0.40270284049970473	0.845
-1.038375828360264	0.4021917608213358	0.847
-1.025130011724457	0.4016892204112559	0.849
-1.0118703999693643	0.4011951328753409	0.851
-0.9985972371213656	0.4007094138361706	0.853
-0.9853107643049619	0.40023198088736933	0.855
-0.9720112198164352	0.3997627535494288	0.857
-0.9586988391956288	0.39930165322694716	0.859
-0.9453738552958824	0.3988486031672488	0.861
-0.9320364983522165	0.398403528420324	0.863
-0.9186869960478049	0.39796635580005524	0.865
-0.905325573578813	0.39753701384667345	0.867
-0.8919524537176376	0.3971154327904178	0.869
-0.8785678568746338	0.3967015445163405	0.871
-0.8651720011583444	0.39629528253023905	0.873
-0.8517651024343246	0.39589658192565685	0.875
-0.8383473743825663	0.3955053793519389	0.877
-0.8249190285536159	0.3951216129832881	0.879
-0.8114802744233859	0.3947452224888086	0.881
-0.7980313194467475	0.3943761490034874	0.883
-0.7845723691099047	0.3940143351001006	0.885
-0.771103626981633	0.3936597247620005	0.887
-0.75762529476338	0.3933122633567705	0.889
-0.7441375723383058	0.3929718976107071	0.891
-0.7306406578192652	0.3926385755841175	0.893
-0.7171347475957989	0.39231224664739545	0.895
-0.7036200363801359	0.3919928614578635	0.897
-0.6900967172522737	0.39168037193735	0.899
-0.6765649817041368	0.3913747312504857	0.901
-0.6630250196828725	0.39107589378369506	0.903
-0.6494770196332893	0.3907838151248659	0.905
-0.635921168539489	0.39049845204367467	0.907
-0.6223576519657035	0.3902197624725525	0.909
-0.6087866540963742	0.3899477054882718	0.911
-0.5952083577754957	0.38968224129413864	0.913
-0.5816229445452505	0.38942333120277245	0.915
-0.5680305946839608	0.38917093761946014	0.917
-0.5544314872433794	0.3889250240260663	0.919
-0.5408258000853442	0.38868555496549057	0.921
-0.5272137099178208	0.3884524960266505	0.923
-0.5135953923303509	0.38822581382998556	0.925
-0.4999710218289332	0.3880054760134621	0.927
-0.4863407718703542	0.3877914512190727	0.929
-0.47270481489598914	0.38758370907981393	0.931
-0.45906332236509545	0.3873822202071358	0.933
-0.44541646478761765	0.3871869561788463	0.935
-0.43176441175651575	0.3869978895274687	0.937
-0.41810733197964994	0.38681499372903316	0.939
-0.4044453933112193	0.38663824319230083	0.941
-0.390778762782796	0.3864676132484056	0.943
-0.37710760663394416	0.38630308014091036	0.945
-0.3634320903424717	0.3861446210162626	0.947
-0.3497523786542964	0.3859922139146511	0.949
-0.3360686356129784	0.38584583776124476	0.951
-0.32238102458889867	0.38570547235781827	0.953
-0.3086897083081344	0.38557109837474707	0.955
-0.29499484888101	0.38544269734337394	0.957
-0.28129660783037413	0.38532025164873535	0.959
-0.2675951461195833	0.3852037445226438	0.961
-0.25389062418023667	0.3850931600371219	0.963
-0.24018320193964945	0.38498848309817973	0.965
-0.22647303884810036	0.38488969943993484	0.967
-0.2127602939058481	0.38479679561906543	0.969
-0.19904512568994676	0.384709759009597	0.971
-0.18532769238085678	0.38462857779801496	0.973
-0.1716081517888806	0.3845532409787014	0.975
-0.15788666138041904	0.3844837383496914	0.977
-0.14416337830407777	0.384420060508746	0.979
-0.13043845941661877	0.38436219884973893	0.981
-0.11671206130878735	0.3843101455593538	0.983
-0.10298434033100677	0.38426389361409	0.985
-0.08925545261897382	0.3842234367775742	0.987
-0.0755255541191461	0.3841887695981753	0.989
-0.06179480061415143	0.384159887406923	0.991
-0.04806334774811539	0.3841367863157245	0.993
-0.03433135105193203	0.38411946321588275	0.995
-0.020598965968477836	0.3841079157769098	0.997
-0.006866347877789544	0.38410214244564084	0.999


==> csv/1d_sine/lf_T2.csv <==
0.0018663910372628404	0.9277955149842906	0.001
0.005599173753953839	0.927794192956863	0.003
0.009331958397113434	0.9277915489030152	0.005
0.013064746251060846	0.9277875828247641	0.007
0.016797538600072635	0.9277822947251324	0.009
0.020530336728429376	0.9277756846081534	0.011
0.024263141920355537	0.9277677524788653	0.013
0.027995955460066838	0.9277584983433184	0.015
0.03172877863170986	0.9277479222085664	0.017
0.035461612719409535	0.9277360240826767	0.019
0.039194459007208166	0.9277228039747187	0.021
0.04292731877911358	0.9277082618947775	0.023
0.04666019331903779	0.9276923978539384	0.025
0.05039308391084506	0.9276752118643049	0.027
0.05412599183829031	0.9276567039389785	0.029
0.057858918385067605	0.9276368740920807	0.031
0.06159186483474837	0.9276157223387309	0.033
0.06532483247082947	0.9275932486950692	0.035
0.06905782257667152	0.9275694531782325	0.037
0.07279083643554697	0.9275443358063806	0.039
0.07652387533057825	0.927517896598669	0.041
0.08025694054478637	0.9274901355752777	0.043
0.0839900333610272	0.9274610527573808	0.045
0.08772315506204241	0.9274306481671799	0.047
0.09145630693039336	0.9273989218278685	0.049
0.09518949024851367	0.9273658737636705	0.051
0.0989227062986418	0.9273315039998001	0.053
0.1026559563628745	0.9272958125625039	0.055
0.10638924172309816	0.9272587994790175	0.057
0.11012256366104305	0.9272204647776114	0.059
0.11385592345821377	0.9271808084875438	0.061
0.11758932239594477	0.9271398306391103	0.063
0.12132276175532793	0.9270975312635924	0.065
0.12505624281727148	0.9270539103933112	0.067
0.12878976686242408	0.9270089680615734	0.069
0.13252333517123582	0.926962704302727	0.071
0.136256949023881	0.9269151191521042	0.073
0.13999060970031982	0.9268662126460813	0.075
0.14372431848021963	0.9268159848220175	0.077
0.14745807664301808	0.9267644357183179	0.079
0.1511918854678427	0.9267115653743705	0.081
0.1549257462335752	0.9266573738306103	0.083
0.15865966021876926	0.926601861128455	0.085
0.16239362870171625	0.9265450273103711	0.087
0.16612765296036164	0.926486872419807	0.089
0.16986173427237117	0.926427396501262	0.091
0.17359587391504636	0.9263665996002165	0.093
0.17733007316539146	0.9263044817632039	0.095
0.18106433330002727	0.9262410430377376	0.097
0.18479865559525988	0.9261762834723863	0.099
0.18853304132699153	0.9261102031166977	0.101
0.192267491770792	0.9260428020212778	0.103
0.19600200820180633	0.9259740802377094	0.105
0.1997365918948293	0.9259040378186362	0.107
0.20347124412420883	0.9258326748176784	0.109
0.2072059661639242	0.9257599912895184	0.111
0.21094075928748562	0.9256859872898147	0.113
0.21467562476801544	0.9256106628752894	0.115
0.21841056387814445	0.9255340181036409	0.117
0.22214557789009495	0.9254560530336325	0.119
0.225880668075575	0.9253767677250031	0.121
0.22961583570586336	0.9252961622385583	0.123
0.23335108205170055	0.9252142366360784	0.125
0.23708640838337655	0.9251309909804126	0.127
0.2408218159706187	0.9250464253353841	0.129
0.24455730608268125	0.9249605397658862	0.131
0.24829287998823107	0.9248733343377856	0.133
0.25202853895543903	0.924784809118021	0.135
0.25576428425186243	0.9246949641745036	0.137
0.25950011714453913	0.924603799576218	0.139
0.26323603889986685	0.924511315393121	0.141
0.2669720507836992	0.9244175116962438	0.143
0.2707081540612226	0.9243223885575889	0.145
0.2744443499970536	0.9242259460502351	0.147
0.27818063985511393	0.9241281842482315	0.149
0.28191702489872894	0.9240291032267045	0.151
0.28565350639050013	0.9239287030617502	0.153
0.2893900855924058	0.9238269838305431	0.155
0.2931267637656703	0.9237239456112267	0.157
0.29686354217086663	0.9236195884830237	0.159
0.30060042206778387	0.9235139125261251	0.161
0.30433740471552995	0.9234069178218018	0.163
0.3080744913723978	0.9232986044522922	0.165
0.3118116832959691	0.9231889725009154	0.167
0.3155489817429776	0.9230780220519567	0.169
0.3192863879694151	0.9229657531907831	0.171
0.3230239032303921	0.9228521660037269	0.173
0.3267615287802449	0.9227372605782019	0.175
0.3304992658723941	0.9226210370025866	0.177
0.3342371157594521	0.9225034953663414	0.179
0.3379750796930816	0.9223846357598894	0.181
0.3417131589241011	0.9222644582747369	0.183
0.3454513547023438	0.9221429630033515	0.185
0.3491896682767628	0.9220201500392828	0.187
0.3529281008952888	0.9218960194770413	0.189
0.3566666538049343	0.921770571412219	0.191
0.36040532825165195	0.9216438059413674	0.193
0.3641441254804373	0.9215157231621193	0.195
0.36788304673518646	0.921386323173065	0.197
0.3716220932587985	0.9212556060738755	0.199
0.37536126629303285	0.9211235719651782	0.201
0.37910056707861006	0.9209902209486798	0.203
0.38283999685506925	0.9208555531270415	0.205
0.3865795568608683	0.9207195686040031	0.207
0.3903192483332402	0.9205822674842565	0.209
0.394059072508293	0.9204436498735712	0.211
0.3977990306208639	0.9203037158786669	0.213
0.4015391239046218	0.9201624656073386	0.215
0.4052793535919172	0.9200198991683297	0.217
0.4090197209138858	0.919876016671457	0.219
0.412760227100297	0.9197308182274834	0.221
0.4165008733796574	0.9195843039482424	0.223
0.42024166097905796	0.9194364739465115	0.225
0.4239825911242774	0.9192873283361368	0.227
0.4277236650396269	0.9191368672319044	0.229
0.4314648839480551	0.9189850907496665	0.231
0.4352062490709899	0.9188319990062134	0.233
0.43894776162844373	0.918677592119397	0.235
0.44268942283885426	0.9185218702080045	0.237
0.44643123391918843	0.9183648333918814	0.239
0.4501731960847833	0.9182064817918048	0.241
0.4539153105494474	0.9180468155296064	0.243
0.45765757852530325	0.9178858347280454	0.245
0.4614000012228845	0.9177235395109318	0.247
0.465142579850981	0.9175599300029984	0.249
0.46888531561673225	0.917395006330025	0.251
0.4726282097254729	0.9172287686187093	0.253
0.4763712633808252	0.9170612169967903	0.255
0.48011447778454286	0.9168923515929217	0.257
0.48385785413660204	0.9167221725367918	0.259
0.48760139363504673	0.916550679958999	0.261
0.4913450974760748	0.9163778739911702	0.263
0.49508896685388676	0.9162037547658368	0.265
0.4988330029607656	0.9160283224165531	0.267
0.5025772069869302	0.9158515770777711	0.269
0.5063215801206087	0.9156735188849585	0.271
0.5100661235478948	0.9154941479744756	0.273
0.5138108384528166	0.9153134644836902	0.275
0.5175557260171957	0.9151314685508561	0.277
0.5213007874207106	0.9149481603152263	0.279
0.5250460238407578	0.9147635399169332	0.281
0.5287914364525115	0.9145776074970986	0.283
0.5325370264287865	0.9143903631977175	0.285
0.536282794940093	0.9142018071617642	0.287
0.5400287431545011	0.9140119395330778	0.289
0.5437748722376927	0.9138207604564668	0.291
0.5475211833528255	0.9136282700775962	0.293
0.5512676776605825	0.9134344685430889	0.295
0.5550143563190356	0.9132393560004161	0.297
0.5587612204836926	0.9130429325979942	0.299
0.5625082713073614	0.9128451984850794	0.301
0.5662555099401917	0.9126461538118597	0.303
0.5700029375295426	0.9124457987293528	0.305
0.5737505552200171	0.9122441333894956	0.307
0.577498364153333	0.9120411579450441	0.309
0.5812463654683504	0.9118368725496598	0.311
0.584994560300946	0.911631277357813	0.313
0.5887429497840312	0.9114243725248662	0.315
0.5924915350474304	0.9112161582069813	0.317
0.5962403172178884	0.9110066345612011	0.319
0.5999892974189489	0.9107958017453635	0.321
0.603738476770949	0.9105836599181801	0.323
0.6074878563908923	0.9103702092391642	0.325
0.611237437392424	0.9101554498687132	0.327
0.6149872208856831	0.9099393819680581	0.329
0.6187372079772406	0.9097220056993653	0.331
0.6224873997699034	0.9095033212257313	0.333
0.6262377973625641	0.9092833287113408	0.335
0.6299884018498884	0.9090620283215622	0.337
0.6337392143219605	0.9088394202232516	0.339
0.6374902358636805	0.9086155045850881	0.341
0.6412414675539323	0.9083902815782364	0.343
0.6449929104642598	0.9081637513772611	0.345
0.6487445656568908	0.9079359141616742	0.347
0.6524964341816464	0.907706770118248	0.349
0.6562485170711966	0.9074763194447273	0.351
0.6600008153336553	0.907244562355545	0.353
0.6637533299410974	0.9070114990908189	0.355
0.6675060618116504	0.9067771299303375	0.357
0.671259011781621	0.9065414552154286	0.359
0.6750121805620606	0.906304475383022	0.361
0.6787655686711391	0.9060661910187464	0.363
0.6825191763289103	0.9058266029395661	0.365
0.6862730032937102	0.9055857123222658	0.367
0.69002704860816	0.9053435209029447	0.369
0.6937813102053739	0.905100031286261	0.371
0.697535784299575	0.9048552474239575	0.373
0.7012904644448937	0.9046091753537862	0.375
0.705045340085025	0.9043618243380055	0.377
0.7088003943237015	0.9041132086131031	0.379
0.7125556005066681	0.90386335007177	0.381
0.7163109169964693	0.9036122823618984	0.383
0.7200662792090748	0.9033600571322845	0.385
0.7238215875162509	0.9031067535185414	0.387
0.7275766889292614	0.9028524925019704	0.389
0.731331349463561	0.9025974585687321	0.391
0.73508521259298	0.9023419322638908	0.393
0.7388377370204401	0.9020863389406895	0.395
0.7425881038166742	0.9018313214894604	0.397
0.746335078372753	0.9015778484309502	0.399
0.7500768059631382	0.9013273739574458	0.401
0.7538105101553837	0.901082073977481	0.403
0.7575320496203819	0.9008451929156341	0.405
0.761235269409412	0.9006215512533194	0.407
0.7649110551683085	0.9004182853808614	0.409
0.7685459599487597	0.9002459217102062	0.411
0.7721202191926148	0.9001199293990518	0.413
0.7756048950367207	0.9000629545395578	0.415
0.7789577905364824	0.9001080180610808	0.417
0.7821176423765406	0.9003030646841697	0.419
0.7849959352053476	0.900717383903767	0.421
0.7874654903127455	0.9014505825494614	0.423
0.789344799285679	0.9026449523145015	0.425
0.7903769862055086	0.9045021905387693	0.427
0.7902024810758194	0.907305376904811	0.429
0.788325348872187	0.9114466427771639	0.431
0.7840754019591887	0.9174596746012796	0.433
0.7765727021165312	0.9260534433897418	0.435
0.7647088320891908	0.9381386554033246	0.437
0.7471702747283314	0.9548311627741835	0.439
0.7225395814010158	0.9774084664611009	0.441
0.6895089214010492	1.0071914509277071	0.443
0.6472109374921828	1.045332591426831	0.445
0.5956039217511403	1.092522976836627	0.447
0.5357671414140843	1.148681568805413	0.449
0.46993639421895095	1.212737291526838	0.451
0.40119870322752615	1.2826181072139506	0.453
0.3329339044824682	1.355497177908491	0.455
0.26821639844231976	1.4282388204594987	0.457
0.2093818944199042	1.4979007480536664	0.459
0.15785058467803859	1.5621373771433156	0.461
0.11417713459753535	1.6194104718339262	0.463
0.07823547855731933	1.6690006443027532	0.465
0.049445551445536244	1.7108766161924314	0.467
0.02697969158107567	1.7454991268034183	0.469
0.009920485285532464	1.7736228026100744	0.471
-0.0026340884807461357	1.7961326367480954	0.473
-0.011510003694955934	1.8139275777191868	0.475
-0.01742895641109237	1.8278484080545832	0.477
-0.02100123138711997	1.8386402957303494	0.479
-0.022730850128940536	1.8469392335248815	0.481
-0.02302689605834246	1.8532731702168264	0.483
-0.02221716363418151	1.8580710586307645	0.485
-0.020561912068075207	1.8616753157028454	0.487
-0.018266588451404574	1.8643549516663056	0.489
-0.015493054851668138	1.866317847174028	0.491
-0.012369240490069797	1.86772143543277	0.493
-0.008997346671662005	1.868681504281469	0.495
-0.0054608313861545296	1.8692790775598338	0.497
-0.0018304401887162982	1.8695654456317523	0.499
0.0018304401887169358	1.8695654456317528	0.501
0.005460831386155049	1.8692790775598338	0.503
0.00899734667166265	1.8686815042814695	0.505
0.012369240490070208	1.8677214354327696	0.507
0.015493054851668879	1.8663178471740283	0.509
0.01826658845140477	1.8643549516663056	0.511
0.020561912068075807	1.8616753157028458	0.513
0.022217163634181695	1.8580710586307652	0.515
0.023026896058343186	1.853273170216827	0.517
0.02273085012894069	1.8469392335248822	0.519
0.02100123138712088	1.8386402957303498	0.521
0.017428956411092204	1.8278484080545827	0.523
0.011510003694957029	1.8139275777191874	0.525
0.002634088480745647	1.7961326367480945	0.527
-0.009920485285531248	1.7736228026100755	0.529
-0.02697969158107658	1.7454991268034166	0.531
-0.04944555144553471	1.7108766161924331	0.533
-0.07823547855732085	1.66900064430275	0.535
-0.11417713459753347	1.6194104718339282	0.537
-0.15785058467804086	1.5621373771433122	0.539
-0.20938189441990196	1.4979007480536688	0.541
-0.26821639844232265	1.4282388204594954	0.543
-0.33293390448246557	1.355497177908493	0.545
-0.4011987032275293	1.2826181072139475	0.547
-0.46993639421894867	1.2127372915268393	0.549
-0.5357671414140869	1.1486815688054106	0.551
-0.5956039217511385	1.0925229768366278	0.553
-0.6472109374921846	1.045332591426829	0.555
-0.6895089214010482	1.0071914509277076	0.557
-0.7225395814010172	0.9774084664610996	0.559
-0.7471702747283306	0.9548311627741836	0.561
-0.7647088320891916	0.9381386554033239	0.563
-0.7765727021165307	0.9260534433897418	0.565
-0.7840754019591893	0.9174596746012791	0.567
-0.7883253488721866	0.9114466427771639	0.569
-0.7902024810758201	0.9073053769048104	0.571
-0.7903769862055083	0.9045021905387693	0.573
-0.7893447992856797	0.902644952314501	0.575
-0.7874654903127454	0.9014505825494614	0.577
-0.7849959352053485	0.9007173839037665	0.579
-0.7821176423765407	0.9003030646841698	0.581
-0.7789577905364831	0.9001080180610805	0.583
-0.7756048950367208	0.9000629545395578	0.585
-0.7721202191926152	0.9001199293990516	0.587
-0.7685459599487601	0.9002459217102061	0.589
-0.7649110551683089	0.9004182853808612	0.591
-0.7612352694094121	0.9006215512533193	0.593
-0.7575320496203822	0.9008451929156343	0.595
-0.7538105101553836	0.9010820739774813	0.597
-0.7500768059631386	0.9013273739574459	0.599
-0.7463350783727528	0.9015778484309508	0.601
-0.7425881038166743	0.9018313214894608	0.603
-0.7388377370204399	0.90208633894069	0.605
-0.7350852125929803	0.9023419322638909	0.607
-0.7313313494635609	0.9025974585687325	0.609
-0.7275766889292619	0.9028524925019705	0.611
-0.7238215875162508	0.9031067535185419	0.613
-0.7200662792090752	0.9033600571322847	0.615
-0.7163109169964692	0.9036122823618986	0.617
-0.7125556005066683	0.9038633500717703	0.619
-0.7088003943237015	0.9041132086131034	0.621
-0.7050453400850254	0.9043618243380059	0.623
-0.7012904644448937	0.9046091753537866	0.625
-0.6975357842995752	0.9048552474239578	0.627
-0.693781310205374	0.9051000312862613	0.629
-0.6900270486081602	0.9053435209029448	0.631
-0.6862730032937104	0.9055857123222661	0.633
-0.6825191763289103	0.9058266029395662	0.635
-0.6787655686711396	0.9060661910187469	0.637
-0.6750121805620605	0.9063044753830222	0.639
-0.6712590117816214	0.9065414552154291	0.641
-0.6675060618116503	0.9067771299303377	0.643
-0.6637533299410977	0.9070114990908194	0.645
-0.6600008153336552	0.9072445623555452	0.647
-0.6562485170711968	0.9074763194447277	0.649
-0.6524964341816459	0.9077067701182483	0.651
-0.6487445656568911	0.9079359141616746	0.653
-0.6449929104642591	0.9081637513772616	0.655
-0.6412414675539325	0.9083902815782368	0.657
-0.6374902358636795	0.9086155045850886	0.659
-0.6337392143219606	0.9088394202232519	0.661
-0.6299884018498875	0.9090620283215627	0.663
-0.6262377973625644	0.909283328711341	0.665
-0.6224873997699027	0.9095033212257316	0.667
-0.6187372079772405	0.9097220056993656	0.669
-0.6149872208856823	0.9099393819680582	0.671
-0.611237437392424	0.9101554498687133	0.673
-0.6074878563908916	0.9103702092391642	0.675
-0.6037384767709492	0.9105836599181801	0.677
-0.5999892974189482	0.9107958017453635	0.679
-0.5962403172178887	0.9110066345612012	0.681
-0.5924915350474298	0.9112161582069814	0.683
-0.5887429497840316	0.9114243725248662	0.685
-0.5849945603009453	0.9116312773578132	0.687
-0.5812463654683508	0.91183687254966	0.689
-0.5774983641533324	0.9120411579450444	0.691
-0.5737505552200175	0.9122441333894957	0.693
-0.5700029375295421	0.912445798729353	0.695
-0.566255509940192	0.9126461538118597	0.697
-0.5625082713073609	0.9128451984850795	0.699
-0.558761220483693	0.9130429325979942	0.701
-0.5550143563190352	0.913239356000416	0.703
-0.5512676776605828	0.9134344685430889	0.705
-0.547521183352825	0.9136282700775962	0.707
-0.5437748722376934	0.9138207604564667	0.709
-0.5400287431545003	0.9140119395330779	0.711
-0.5362827949400936	0.914201807161764	0.713
-0.5325370264287858	0.9143903631977176	0.715
-0.5287914364525121	0.9145776074970985	0.717
-0.5250460238407572	0.9147635399169333	0.719
-0.5213007874207112	0.9149481603152262	0.721
-0.5175557260171951	0.9151314685508561	0.723
-0.5138108384528172	0.9153134644836902	0.725
-0.5100661235478943	0.9154941479744756	0.727
-0.506321580120609	0.9156735188849585	0.729
-0.5025772069869296	0.9158515770777711	0.731
-0.4988330029607658	0.9160283224165531	0.733
-0.49508896685388626	0.9162037547658368	0.735
-0.4913450974760749	0.9163778739911702	0.737
-0.48760139363504645	0.9165506799589987	0.739
-0.48385785413660204	0.9167221725367918	0.741
-0.4801144777845425	0.9168923515929216	0.743
-0.4763712633808251	0.9170612169967902	0.745
-0.47262820972547265	0.9172287686187093	0.747
-0.468885315616732	0.9173950063300249	0.749
-0.4651425798509808	0.9175599300029984	0.751
-0.46140000122288416	0.9177235395109318	0.753
-0.45765757852530303	0.9178858347280454	0.755
-0.4539153105494471	0.9180468155296063	0.757
-0.4501731960847833	0.9182064817918046	0.759
-0.446431233919188	0.9183648333918814	0.761
-0.4426894228388544	0.9185218702080042	0.763
-0.4389477616284431	0.918677592119397	0.765
-0.43520624907098987	0.9188319990062134	0.767
-0.43146488394805455	0.9189850907496665	0.769
-0.4277236650396268	0.9191368672319044	0.771
-0.42398259112427666	0.9192873283361369	0.773
-0.42024166097905785	0.9194364739465115	0.775
-0.4165008733796567	0.9195843039482425	0.777
-0.4127602271002969	0.9197308182274834	0.779
-0.40901972091388517	0.9198760166714569	0.781
-0.4052793535919172	0.9200198991683298	0.783
-0.4015391239046214	0.9201624656073385	0.785
-0.3977990306208639	0.9203037158786669	0.787
-0.39405907250829253	0.9204436498735711	0.789
-0.39031924833324	0.9205822674842564	0.791
-0.3865795568608681	0.9207195686040031	0.793
-0.38283999685506914	0.9208555531270414	0.795
-0.37910056707860973	0.9209902209486799	0.797
-0.3753612662930328	0.921123571965178	0.799
-0.37162209325879825	0.9212556060738756	0.801
-0.36788304673518646	0.9213863231730647	0.803
-0.36414412548043706	0.9215157231621193	0.805
-0.36040532825165206	0.9216438059413671	0.807
-0.3566666538049342	0.9217705714122189	0.809
-0.35292810089528887	0.921896019477041	0.811
-0.34918966827676273	0.9220201500392827	0.813
-0.34545135470234395	0.9221429630033515	0.815
-0.3417131589241011	0.9222644582747369	0.817
-0.33797507969308177	0.9223846357598895	0.819
-0.33423711575945225	0.9225034953663411	0.821
-0.3304992658723945	0.9226210370025866	0.823
-0.326761528780245	0.9227372605782019	0.825
-0.3230239032303925	0.922852166003727	0.827
-0.31928638796941505	0.9229657531907833	0.829
-0.31554898174297785	0.9230780220519569	0.831
-0.3118116832959691	0.9231889725009156	0.833
-0.30807449137239784	0.9232986044522926	0.835
-0.3043374047155299	0.9234069178218023	0.837
-0.30060042206778387	0.9235139125261256	0.839
-0.2968635421708664	0.9236195884830242	0.841
-0.2931267637656703	0.9237239456112272	0.843
-0.28939008559240564	0.9238269838305434	0.845
-0.2856535063905001	0.9239287030617507	0.847
-0.28191702489872894	0.9240291032267047	0.849
-0.2781806398551138	0.9241281842482318	0.851
-0.2744443499970536	0.9242259460502352	0.853
-0.27070815406122245	0.9243223885575891	0.855
-0.266972050783699	0.9244175116962439	0.857
-0.2632360388998667	0.9245113153931213	0.859
-0.25950011714453897	0.9246037995762182	0.861
-0.25576428425186226	0.9246949641745038	0.863
-0.2520285389554389	0.924784809118021	0.865
-0.24829287998823088	0.9248733343377858	0.867
-0.24455730608268117	0.9249605397658862	0.869
-0.24082181597061839	0.9250464253353843	0.871
-0.2370864083833764	0.9251309909804126	0.873
-0.2333510820517003	0.9252142366360786	0.875
-0.22961583570586322	0.925296162238558	0.877
-0.22588066807557472	0.9253767677250032	0.879
-0.22214557789009493	0.9254560530336323	0.881
-0.21841056387814417	0.9255340181036411	0.883
-0.21467562476801547	0.9256106628752891	0.885
-0.2109407592874853	0.9256859872898149	0.887
-0.20720596616392414	0.9257599912895181	0.889
-0.20347124412420844	0.9258326748176787	0.891
-0.19973659189482934	0.925904037818636	0.893
-0.19600200820180597	0.9259740802377098	0.895
-0.1922674917707921	0.9260428020212775	0.897
-0.18853304132699117	0.9261102031166981	0.899
-0.18479865559526	0.9261762834723861	0.901
-0.1810643333000269	0.926241043037738	0.903
-0.1773300731653916	0.9263044817632039	0.905
-0.17359587391504597	0.9263665996002169	0.907
-0.1698617342723712	0.9264273965012622	0.909
-0.16612765296036114	0.9264868724198074	0.911
-0.1623936287017162	0.9265450273103711	0.913
-0.15865966021876884	0.9266018611284554	0.915
-0.15492574623357513	0.9266573738306102	0.917
-0.15119188546784232	0.9267115653743709	0.919
-0.1474580766430181	0.9267644357183178	0.921
-0.1437243184802192	0.926815984822018	0.923
-0.13999060970031982	0.9268662126460813	0.925
-0.13625694902388055	0.9269151191521047	0.927
-0.1325233351712358	0.926962704302727	0.929
-0.1287897668624237	0.9270089680615738	0.931
-0.12505624281727146	0.9270539103933112	0.933
-0.12132276175532755	0.9270975312635928	0.935
-0.11758932239594475	0.9271398306391103	0.937
-0.11385592345821335	0.9271808084875443	0.939
-0.11012256366104303	0.9272204647776114	0.941
-0.10638924172309766	0.9272587994790178	0.943
-0.10265595636287447	0.9272958125625038	0.945
-0.09892270629864133	0.9273315039998005	0.947
-0.09518949024851359	0.9273658737636705	0.949
-0.0914563069303929	0.9273989218278689	0.951
-0.0877231550620423	0.9274306481671799	0.953
-0.08399003336102683	0.927461052757381	0.955
-0.08025694054478624	0.9274901355752777	0.957
-0.07652387533057779	0.9275178965986691	0.959
-0.07279083643554682	0.9275443358063806	0.961
-0.06905782257667095	0.9275694531782325	0.963
-0.06532483247082926	0.9275932486950692	0.965
-0.06159186483474775	0.9276157223387309	0.967
-0.057858918385067376	0.9276368740920807	0.969
-0.05412599183828966	0.9276567039389785	0.971
-0.05039308391084468	0.9276752118643049	0.973
-0.04666019331903719	0.9276923978539384	0.975
-0.042927318779113086	0.9277082618947777	0.977
-0.039194459007207555	0.9277228039747187	0.979
-0.03546161271940887	0.9277360240826769	0.981
-0.03172877863170929	0.9277479222085664	0.983
-0.027995955460066092	0.9277584983433185	0.985
-0.024263141920355006	0.9277677524788653	0.987
-0.020530336728428685	0.9277756846081534	0.989
-0.016797538600072118	0.9277822947251325	0.991
-0.013064746251060097	0.9277875828247641	0.993
-0.009331958397112828	0.9277915489030154	0.995
-0.005599173753953021	0.9277941929568629	0.997
-0.0018663910372621205	0.9277955149842908	0.999


==> csv/1d_sine/ref_T1.csv <==
0.00017223436194060775	0.38230387833497737	2.5e-5
0.0005167030845835995	0.3823038819269258	7.500000000000001e-5
0.000861171803520995	0.3823038891108232	0.000125
0.0012056405162751626	0.3823038998866697	0.000175
0.001550109220379233	0.38230391425446675	0.000225
0.0018945779133557963	0.38230393221421494	0.000275
0.002239046592737581	0.3823039537659164	0.000325
0.002583515256047685	0.38230397890957213	0.000375
0.0029279839008183985	0.382304007645185	0.000425
0.0032724525245730993	0.3823040399727566	0.000475
0.0036169211248438388	0.3823040758922904	0.000525
0.003961389699154112	0.38230411540378834	0.000575
0.004305858245036045	0.38230415850725474	0.000625
0.004650326760013092	0.3823042052026922	0.000675
0.0049947952416172494	0.3823042554901054	0.000725
0.005339263687372096	0.38230430936949766	0.000775
0.0056837320948095495	0.382304366840874	0.000825
0.006028200461453196	0.38230442790423863	0.000875
0.006372668784834952	0.3823044925595971	0.000925
0.006717137062478405	0.38230456080695424	0.000975
0.007061605291915476	0.3823046326463161	0.001025
0.007406073470669755	0.38230470807768807	0.001075
0.007750541596273018	0.38230478710107685	0.001125
0.008095009666249018	0.3823048697164884	0.001175
0.008439477678129484	0.3823049559239301	0.001225
0.008783945629438118	0.38230504572340834	0.001275
0.009128413517706583	0.38230513911493125	0.001325
0.009472881340458688	0.38230523609850553	0.001375
0.009817349095226002	0.3823053366741403	0.001425
0.010161816779532235	0.38230544084184254	0.001475
0.010506284390909278	0.38230554860162214	0.001525
0.010850751926880502	0.3823056599534866	0.001575
0.011195219384977997	0.3823057748974463	0.001625
0.011539686762724802	0.3823058934335094	0.001675
0.011884154057653282	0.38230601556168703	0.001725
0.012228621267286246	0.38230614128198775	0.001775
0.012573088389156346	0.3823062705944233	0.001825
0.01291755542078618	0.382306403499003	0.001875
0.013262022359708357	0.38230653999573877	0.001925
0.013606489203445607	0.38230668008464097	0.001975
0.01395095594953022	0.3823068237657219	0.002025
0.014295422595485328	0.38230697103899264	0.002075
0.014639889138842703	0.3823071219044658	0.002125
0.01498435557712604	0.3823072763621534	0.002175
0.015328821907866582	0.3823074344120684	0.002225
0.015673288128588276	0.3823075960542234	0.002275
0.016017754236822165	0.382307761288632	0.002325
0.01636222023009237	0.3823079301153075	0.002375
0.016706686105929864	0.38230810253426406	0.002425
0.017051151861858637	0.3823082785455156	0.002475
0.017395617495409757	0.3823084581490765	0.002525
0.01774008300410714	0.3823086413449618	0.002575
0.018084548385481736	0.38230882813318606	0.002625
0.018429013637057616	0.382309018513765	0.002675
0.018773478756365727	0.382309212486714	0.002725
0.019117943740929625	0.3823094100520492	0.002775
0.019462408588281094	0.38230961120978657	0.002825
0.019806873295942745	0.3823098159599429	0.002875
0.020151337861447172	0.3823100243025346	0.002925
0.02049580228231623	0.3823102362375792	0.002975
0.020840266556083068	0.38231045176509365	0.003025
0.021184730680269093	0.3823106708850961	0.003075
0.021529194652407758	0.382310893597604	0.003125
0.021873658470020117	0.3823111199026362	0.003175
0.02221812213063986	0.38231134980021064	0.003225
0.022562585631787847	0.3823115832903469	0.003275
0.022907048970997768	0.3823118203730632	0.003325
0.023251512145790576	0.3823120610483801	0.003375
0.023595975153699725	0.3823123053163162	0.003425
0.023940437992246284	0.3823125531768928	0.003475
0.024284900658963486	0.38231280463012884	0.003525
0.024629363151372735	0.3823130596760463	0.003575
0.024973825467006924	0.3823133183146648	0.003625
0.025318287603387515	0.38231358054600695	0.003675
0.025662749558047294	0.38231384637009286	0.003725
0.02600721132850786	0.3823141157869456	0.003775
0.026351672912301862	0.38231438879658614	0.003825
0.026696134306950805	0.38231466539903797	0.003875
0.027040595509987327	0.38231494559432266	0.003925
0.027385056518932912	0.3823152293824644	0.003975
0.027729517331320216	0.3823155167634852	0.004025
0.02807397794467065	0.38231580773741	0.004075
0.02841843835651686	0.38231610230426116	0.004125
0.028762898564380038	0.38231640046406445	0.004175
0.029107358565793016	0.3823167022168428	0.004225
0.02945181835827677	0.3823170075626225	0.004275
0.02979627793936429	0.3823173165014269	0.004325
0.030140737306576494	0.38231762903328315	0.004375
0.030485196457446025	0.38231794515821516	0.004425
0.030829655389494177	0.38231826487625054	0.004475
0.03117411410025321	0.3823185881874139	0.004525
0.03151857258724457	0.3823189150917332	0.004575
0.0318630308480004	0.38231924558923397	0.004625
0.03220748888004205	0.38231957967994473	0.004675
0.032551946680901785	0.3823199173638913	0.004725
0.03289640424810088	0.3823202586411031	0.004775
0.03324086157917134	0.38232060351160635	0.004825
0.03358531867163477	0.38232095197543114	0.004875
0.0339297755230227	0.3823213040326043	0.004925
0.03427423213085699	0.38232165968315646	0.004975
0.0346186884926689	0.38232201892711504	0.005025
0.034963144605980566	0.38232238176451133	0.005075
0.03530760046832283	0.38232274819537326	0.005125
0.035652056077218004	0.38232311821973264	0.005175
0.035996511430196866	0.3823234918376182	0.005225
0.03634096652478164	0.38232386904906224	0.005275
0.036685421358503036	0.3823242498540941	0.005325
0.03702987592888326	0.3823246342527465	0.005375
0.03737433023345304	0.38232502224504955	0.005425
0.037718784269734296	0.38232541383103663	0.005475
0.038063238035257935	0.3823258090107383	0.005525
0.03840769152754579	0.3823262077841884	0.005575
0.03875214474412869	0.38232661015141844	0.005625
0.03909659768252828	0.3823270161124626	0.005675
0.03944105034027558	0.38232742566735295	0.005725
0.03978550271489198	0.38232783881612437	0.005775
0.04012995480390851	0.3823282555588095	0.005825
0.04047440660484658	0.3823286758954437	0.005875
0.040818858115236896	0.38232909982606056	0.005925
0.04116330933260132	0.3823295273506956	0.005975
0.041507760254469964	0.3823299584693831	0.006025
0.04185221087836499	0.38233039318215933	0.006075
0.04219666120181636	0.3823308314890591	0.006125
0.042541111222345995	0.3823312733901192	0.006175
0.04288556093748412	0.3823317188853751	0.006225
0.043230010344752254	0.3823321679748642	0.006275
0.04357445944168077	0.3823326206586223	0.006325
0.04391890822579124	0.3823330769366878	0.006375
0.044263356694613704	0.3823335368090969	0.006425
0.04460780484566979	0.3823340002758885	0.006475
0.04495225267648957	0.38233446733709947	0.006525
0.045296700184594474	0.38233493799276935	0.006575
0.045641147367514616	0.3823354122429355	0.006625
0.045985594222771174	0.38233589008763813	0.006675
0.04633004074789443	0.38233637152691524	0.006725
0.04667448694040543	0.3823368565608075	0.006775
0.04701893279783431	0.3823373451893535	0.006825
0.04736337831770218	0.3823378374125946	0.006875
0.047707823497538916	0.38233833323057004	0.006925
0.04805226833486581	0.38233883264332147	0.006975
0.04839671282721244	0.38233933565088907	0.007025
0.04874115697210022	0.38233984225331485	0.007075
0.049085600767058514	0.38234035245063974	0.007125
0.04943004420960877	0.38234086624290625	0.007175
0.0497744872972802	0.38234138363015585	0.007225
0.05011893002759431	0.3823419046124317	0.007275
0.05046337239808001	0.38234242918977596	0.007325
0.050807814406258985	0.38234295736223217	0.007375
0.05115225604965996	0.38234348912984323	0.007425
0.051496697325804544	0.38234402449265337	0.007475
0.05184113823222143	0.3823445634507058	0.007525
0.05218557876643227	0.38234510600404553	0.007575
0.052530018925965406	0.3823456521527162	0.007625
0.05287445870834261	0.38234620189676366	0.007675
0.05321889811109211	0.38234675523623207	0.007725
0.05356333713173568	0.38234731217116774	0.007775
0.05390777576780123	0.3823478727016154	0.007825
0.05425221401681082	0.3823484368276221	0.007875
0.0545966518762919	0.3823490045492332	0.007925
0.05494108934376687	0.38234957586649615	0.007975
0.05528552641676262	0.382350150779457	0.008025
0.055629963092801986	0.3823507292881638	0.008075
0.05597439936941117	0.3823513113926632	0.008125
0.05631883524411381	0.38235189709300377	0.008175
0.05666327071443499	0.3823524863892328	0.008225
0.057007705777899105	0.38235307928139955	0.008275
0.057352140432030664	0.3823536757695517	0.008325
0.05769657467435434	0.38235427585373927	0.008375
0.05804100850239431	0.3823548795340105	0.008425
0.05838544191367524	0.3823554868104158	0.008475
0.05872987490572128	0.38235609768300427	0.008525
0.0590743074760569	0.3823567121518269	0.008575
0.05941873962220624	0.38235733021693324	0.008625
0.05976317134169376	0.38235795187837474	0.008675
0.06010760263204328	0.38235857713620186	0.008725
0.060452033490779516	0.38235920599046647	0.008775
0.06079646391542589	0.38235983844121973	0.008825
0.06114089390350716	0.3823604744885139	0.008875
0.06148532345254685	0.3823611141324009	0.008925
0.06182975256006933	0.38236175737293365	0.008975
0.06217418122359818	0.38236240421016454	0.009025
0.06251860944065767	0.382363054644147	0.009075
0.06286303720877126	0.3823637086749341	0.009125
0.06320746452546322	0.38236436630257986	0.009175
0.06355189138825681	0.382365027527138	0.009225
0.06389631779467632	0.3823656923486632	0.009275
0.06424074374224494	0.3823663607672094	0.009325
0.06458516922848673	0.3823670327828322	0.009375
0.06492959425092473	0.3823677083955861	0.009425
0.06527401880708317	0.3823683876055271	0.009475
0.06561844289448485	0.38236907041271073	0.009525
0.06596286651065385	0.38236975681719315	0.009575
0.06630728965311314	0.38237044681903054	0.009625
0.06665171231938645	0.3823711404182798	0.009675
0.06699613450699678	0.38237183761499766	0.009725
0.06734055621346768	0.38237253840924146	0.009775
0.06768497743632218	0.3823732428010687	0.009825
0.06802939817308348	0.38237395079053743	0.009875
0.0683738184212748	0.3823746623777054	0.009925
0.06871823817841917	0.3823753775626315	0.009975
0.06906265744203963	0.3823760963453739	0.010025
0.06940707620965919	0.3823768187259923	0.010075
0.06975149447880076	0.3823775447045452	0.010125
0.0700959122469873	0.3823782742810931	0.010175
0.0704403295117416	0.382379007455695	0.010225
0.07078474627058648	0.38237974422841203	0.010275
0.07112916252104462	0.3823804845993038	0.010325
0.07147357826063887	0.382381228568432	0.010375
0.0718179934868917	0.38238197613585684	0.010425
0.0721624081973258	0.3823827273016406	0.010475
0.07250682238946386	0.38238348206584405	0.010525
0.07285123606082804	0.3823842404285301	0.010575
0.07319564920894131	0.3823850023897599	0.010625
0.07354006183132539	0.3823857679495974	0.010675
0.07388447392550332	0.38238653710810405	0.010725
0.07422888548899674	0.3823873098653444	0.010775
0.07457329651932844	0.38238808622138054	0.010825
0.07491770701402034	0.3823888661762776	0.010875
0.07526211697059447	0.3823896497300983	0.010925
0.07560652638657338	0.3823904368829083	0.010975
0.07595093525947835	0.382391227634771	0.011025
0.07629534358683229	0.3823920219857524	0.011075
0.07663975136615618	0.38239281993591695	0.011125
0.07698415859497272	0.38239362148533085	0.011175
0.07732856527080319	0.38239442663405926	0.011225
0.07767297139116974	0.382395235382169	0.011275
0.07801737695359356	0.38239604772972574	0.011325
0.07836178195559709	0.38239686367679704	0.011375
0.07870618639470105	0.3823976832234492	0.011425
0.07905059026842784	0.38239850636975	0.011475
0.07939499357429818	0.3823993331157667	0.011525
0.07973939630983422	0.3824001634615675	0.011575
0.08008379847255673	0.3824009974072204	0.011625
0.08042820005998763	0.3824018349527942	0.011675
0.08077260106964762	0.3824026760983572	0.011725
0.08111700149905848	0.38240352084397905	0.011775
0.08146140134574084	0.3824043691897287	0.011825
0.08180580060721634	0.38240522113567615	0.011875
0.08215019928100531	0.38240607668189114	0.011925
0.08249459736462973	0.38240693582844415	0.011975
0.0828389948556094	0.3824077985754056	0.012025
0.08318339175146634	0.38240866492284653	0.012075
0.08352778804972033	0.38240953487083795	0.012125
0.08387218374789304	0.3824104084194514	0.012175
0.08421657884350443	0.38241128556875864	0.012225
0.08456097333407576	0.38241216631883174	0.012275
0.08490536721712708	0.3824130506697429	0.012325
0.08524976049017931	0.38241393862156514	0.012375
0.0855941531507527	0.3824148301743709	0.012425
0.08593854519636784	0.382415725328234	0.012475
0.08628293662454484	0.3824166240832274	0.012525
0.08662732743280424	0.3824175264394255	0.012575
0.08697171761866603	0.382418432396902	0.012625
0.08731610717965058	0.3824193419557317	0.012675
0.08766049611327804	0.38242025511598887	0.012725
0.08800488441706816	0.3824211718777491	0.012775
0.08834927208854132	0.3824220922410871	0.012825
0.08869365912521697	0.3824230162060791	0.012875
0.08903804552461549	0.3824239437728004	0.012925
0.08938243128425609	0.382424874941328	0.012975
0.08972681640165918	0.38242580971173745	0.013025
0.09007120087434377	0.38242674808410654	0.013075
0.09041558469983023	0.3824276900585115	0.013125
0.09075996787563724	0.3824286356350306	0.013175
0.09110435039928516	0.38242958481374056	0.013225
0.09144873226829264	0.38243053759472045	0.013275
0.0917931134801797	0.3824314939780475	0.013325
0.0921374940324651	0.3824324539638013	0.013375
0.09248187392266846	0.38243341755205984	0.013425
0.09282625314830877	0.38243438474290303	0.013475
0.09317063170690522	0.3824353555364097	0.013525
0.09351500959597672	0.3824363299326604	0.013575
0.09385938681304237	0.38243730793173436	0.013625
0.09420376335562113	0.3824382895337127	0.013675
0.09454813922123147	0.3824392747386755	0.013725
0.09489251440739288	0.38244026354670424	0.013775
0.09523688891162314	0.38244125595787964	0.013825
0.09558126273144191	0.38244225197228393	0.013875
0.09592563586436662	0.3824432515899983	0.013925
0.09627000830791718	0.3824442548111054	0.013975
0.09661438005961051	0.3824452616356874	0.014025
0.09695875111696663	0.38244627206382725	0.014075
0.09730312147750211	0.3824472860956077	0.014125
0.09764749113873691	0.38244830373111255	0.014175
0.09799186009818758	0.3824493249704249	0.014225
0.0983362283533739	0.3824503498136293	0.014275
0.098680595901812	0.3824513782608093	0.014325
0.099024962741022	0.3824524103120502	0.014375
0.0993693288685196	0.3824534459674361	0.014425
0.09971369428182475	0.3824544852270528	0.014475
0.10005805897845316	0.38245552809098504	0.014525
0.10040242295592466	0.38245657455931925	0.014575
0.10074678621175463	0.38245762463214084	0.014625
0.10109114874346288	0.38245867830953656	0.014675
0.10143551054856459	0.38245973559159274	0.014725
0.10177987162457944	0.38246079647839654	0.014775
0.10212423196902264	0.382461860970035	0.014825
0.10246859157941356	0.3824629290665958	0.014875
0.10281295045326735	0.3824640007681665	0.014925
0.10315730858810321	0.3824650760748355	0.014975
0.103501665981436	0.3824661549866909	0.015025
0.10384602263078503	0.38246723750382167	0.015075
0.10419037853366478	0.3824683236263166	0.015125
0.10453473368759462	0.38246941335426526	0.015175
0.10487908809008856	0.3824705066877569	0.015225
0.10522344173866637	0.38247160362688176	0.015275
0.10556779463084129	0.38247270417172974	0.015325
0.10591214676413352	0.3824738083223915	0.015375
0.10625649813605585	0.3824749160789577	0.015425
0.10660084874412813	0.3824760274415196	0.015475
0.1069451985858636	0.38247714241016845	0.015525
0.10728954765878122	0.38247826098499593	0.015575
0.1076338959603948	0.382479383166094	0.015625
0.10797824348822252	0.38248050895355523	0.015675
0.10832259023977854	0.3824816383474717	0.015725
0.10866693621258053	0.38248277134793673	0.015775
0.10901128140414261	0.38248390795504306	0.015825
0.1093556258119826	0.38248504816888473	0.015875
0.10969996943361392	0.38248619198955486	0.015925
0.11004431226655483	0.3824873394171481	0.015975
0.11038865430831801	0.38248849045175826	0.016025
0.11073299555642195	0.3824896450934805	0.016075
0.111077336008379	0.3824908033424094	0.016125
0.11142167566170764	0.38249196519864065	0.016175
0.11176601451391983	0.38249313066226925	0.016225
0.11211035256253438	0.3824942997333916	0.016275
0.11245468980506253	0.3824954724121034	0.016325
0.11279902623902333	0.3824966486985014	0.016375
0.1131433618619275	0.3824978285926822	0.016425
0.11348769667129432	0.3824990120947429	0.016475
0.11383203066463404	0.3825001992047808	0.016525
0.11417636383946599	0.3825013899228936	0.016575
0.11452069619330012	0.38250258424917927	0.016625
0.11486502772365577	0.382503782183736	0.016675
0.11520935842804259	0.3825049837266623	0.016725
0.1155536883039797	0.38250618887805704	0.016775
0.11589801734897687	0.38250739763801933	0.016825
0.11624234556055263	0.3825086100066487	0.016875
0.11658667293621702	0.38250982598404476	0.016925
0.11693099947348806	0.38251104557030763	0.016975
0.11727532516987607	0.38251226876553757	0.017025
0.1176196500228983	0.3825134955698353	0.017075
0.11796397403006542	0.3825147259833017	0.017125
0.11830829718889423	0.382515960006038	0.017175
0.11865261949689551	0.38251719763814557	0.017225
0.11899694095158546	0.38251843887972653	0.017275
0.11934126155047504	0.3825196837308828	0.017325
0.11968558129108024	0.3825209321917169	0.017375
0.12002990017091189	0.38252218426233137	0.017425
0.1203742181874856	0.3825234399428295	0.017475
0.12071853533831213	0.38252469923331434	0.017525
0.12106285162090698	0.3825259621338898	0.017575
0.1214071670327807	0.3825272286446595	0.017625
0.1217514815714488	0.38252849876572786	0.017675
0.12209579523442134	0.38252977249719916	0.017725
0.1224401080192139	0.3825310498391785	0.017775
0.12278441992333622	0.3825323307917708	0.017825
0.12312873094430384	0.38253361535508157	0.017875
0.1234730410796262	0.3825349035292163	0.017925
0.12381735032681872	0.3825361953142814	0.017975
0.12416165868339075	0.3825374907103828	0.018025
0.12450596614685731	0.38253878971762734	0.018075
0.12485027271472794	0.3825400923361218	0.018125
0.12519457838451703	0.3825413985659734	0.018175
0.1255388831537345	0.3825427084072897	0.018225
0.12588318701989398	0.3825440218601785	0.018275
0.1262274899805057	0.38254533892474774	0.018325
0.1265717920330827	0.38254665960110606	0.018375
0.12691609317513558	0.382547983889362	0.018425
0.12726039340417641	0.3825493117896246	0.018475
0.12760469271771657	0.3825506433020031	0.018525
0.12794899111326688	0.3825519784266073	0.018575
0.1282932885883397	0.38255331716354685	0.018625
0.1286375851404446	0.3825546595129321	0.018675
0.12898188076709466	0.3825560054748735	0.018725
0.12932617546579833	0.38255735504948185	0.018775
0.12967046923406955	0.3825587082368681	0.018825
0.13001476206941576	0.38256006503714396	0.018875
0.13035905396935119	0.3825614254504208	0.018925
0.13070334493138283	0.38256278947681094	0.018975
0.1310476349530249	0.38256415711642633	0.019025
0.131391924031784	0.38256552836937985	0.019075
0.13173621216517453	0.38256690323578413	0.019125
0.1320804993507026	0.3825682817157527	0.019175
0.13242478558588242	0.3825696638093986	0.019225
0.1327690708682202	0.38257104951683607	0.019275
0.13311335519522965	0.3825724388381788	0.019325
0.13345763856441703	0.3825738317735416	0.019375
0.13380192097329552	0.3825752283230387	0.019425
0.1341462024193716	0.3825766284867856	0.019475
0.13449048290015808	0.38257803226489706	0.019525
0.1348347624131612	0.3825794396574892	0.019575
0.13517904095589373	0.3825808506646773	0.019625
0.13552331852586158	0.3825822652865782	0.019675
0.13586759512057733	0.3825836835233079	0.019725
0.13621187073754676	0.3825851053749834	0.019775
0.13655614537428237	0.3825865308417218	0.019825
0.13690041902828953	0.3825879599236404	0.019875
0.1372446916970807	0.38258939262085695	0.019925
0.13758896337816096	0.3825908289334894	0.019975
0.13793323406904265	0.3825922688616561	0.020025
0.13827750376723066	0.3825937124054756	0.020075
0.13862177247023708	0.3825951595650668	0.020125
0.1389660401755668	0.38259661034054876	0.020175
0.13931030688073123	0.3825980647320411	0.020225
0.13965457258323574	0.3825995227396637	0.020275
0.13999883728059084	0.38260098436353646	0.020325
0.14034310097030234	0.3826024496037799	0.020375
0.1406873636498802	0.3826039184605146	0.020425
0.1410316253168301	0.3826053909338617	0.020475
0.14137588596866169	0.38260686702394237	0.020525
0.14172014560288068	0.3826083467308783	0.020575
0.1420644042169965	0.3826098300547912	0.020625
0.14240866180851447	0.38261131699580353	0.020675
0.14275291837494403	0.38261280755403754	0.020725
0.14309717391379023	0.3826143017296162	0.020775
0.14344142842256216	0.38261579952266234	0.020825
0.14378568189876476	0.38261730093329976	0.020875
0.14412993433990703	0.38261880596165176	0.020925
0.14447418574349352	0.3826203146078427	0.020975
0.1448184361070332	0.3826218268719964	0.021025
0.14516268542803035	0.38262334275423815	0.021075
0.14550693370399376	0.38262486225469206	0.021125
0.1458511809324275	0.3826263853734841	0.021175
0.14619542711084016	0.3826279121107389	0.021225
0.1465396722367355	0.38262944246658326	0.021275
0.1468839163076221	0.38263097644114225	0.021325
0.1472281593210033	0.38263251403454335	0.021375
0.14757240127438775	0.3826340552469122	0.021425
0.1479166421652781	0.3826356000783767	0.021475
0.1482608819911835	0.38263714852906333	0.021525
0.14860512074960575	0.38263870059910066	0.021575
0.14894935843805426	0.3826402562886154	0.021625
0.14929359505403023	0.3826418155977371	0.021675
0.14963783059504293	0.3826433785265929	0.021725
0.14998206505859368	0.38264494507531294	0.021775
0.15032629844219117	0.38264651524402515	0.021825
0.15067053074333675	0.38264808903285996	0.021875
0.15101476195953878	0.3826496664419462	0.021925
0.15135899208829856	0.3826512474714146	0.021975
0.15170322112712392	0.38265283212139484	0.022025
0.15204744907351614	0.38265442039201814	0.022075
0.15239167592498296	0.382656012283415	0.022125
0.1527359016790251	0.3826576077957167	0.022175
0.15308012633315068	0.382659206929055	0.022225
0.15342434988485942	0.38266080968356153	0.022275
0.15376857233165997	0.38266241605936824	0.022325
0.15411279367105127	0.3826640260566081	0.022375
0.15445701390054212	0.3826656396754131	0.022425
0.15480123301763107	0.38266725691591713	0.022475
0.15514545101982669	0.3826688777782525	0.022525
0.15548966790462743	0.382670502262554	0.022575
0.1558338836695415	0.38267213036895426	0.022625
0.15617809831206728	0.3826737620975889	0.022675
0.1565223118297126	0.38267539744859114	0.022725
0.15686652421997588	0.3826770364220971	0.022775
0.1572107354803644	0.3826786790182406	0.022825
0.1575549456083767	0.3826803252371584	0.022875
0.15789915460151943	0.382681975078985	0.022925
0.15824336245729137	0.3826836285438575	0.022975
0.15858756917319863	0.38268528563191134	0.023025
0.1589317747467398	0.38268694634328404	0.023075
0.15927597917542083	0.3826886106781117	0.023125
0.1596201824567401	0.3826902786365324	0.023175
0.15996438458820342	0.38269195021868285	0.023225
0.16030858556730868	0.38269362542470176	0.023275
0.16065278539156172	0.38269530425472653	0.023325
0.16099698405846014	0.38269698670889624	0.023375
0.16134118156550956	0.38269867278734904	0.023425
0.16168537791020726	0.38270036249022477	0.023475
0.1620295730900586	0.3827020558176618	0.023525
0.1623737671025609	0.38270375276980095	0.023575
0.16271795994521904	0.38270545334678097	0.023625
0.16306215161553034	0.3827071575487434	0.023675
0.16340634211099905	0.38270886537582754	0.023725
0.16375053142912274	0.38271057682817555	0.023775
0.1640947195674052	0.38271229190592726	0.023825
0.16443890652334367	0.3827140106092256	0.023875
0.16478309229444188	0.3827157329382109	0.023925
0.16512727687819667	0.3827174588930266	0.023975
0.16547146027211176	0.3827191884738138	0.024025
0.1658156424736835	0.38272092168071653	0.024075
0.16615982348041564	0.3827226585138764	0.024125
0.16650400328980425	0.38272439897343813	0.024175
0.1668481818993526	0.3827261430595439	0.024225
0.16719235930655688	0.38272789077233893	0.024275
0.16753653550891984	0.38272964211196625	0.024325
0.16788071050393752	0.38273139707857146	0.024375
0.16822488428911248	0.3827331556722983	0.024425
0.16856905686194057	0.382734917893293	0.024475
0.16891322821992408	0.38273668374169983	0.024525
0.1692573983605585	0.3827384532176656	0.024575
0.16960156728134596	0.3827402263213353	0.024625
0.1699457349797818	0.3827420030528563	0.024675
0.17028990145336767	0.3827437834123742	0.024725
0.17063406669959894	0.3827455674000369	0.024775
0.17097823071597698	0.3827473550159907	0.024825
0.17132239349999678	0.38274914626038414	0.024875
0.17166655504915965	0.38275094113336394	0.024925
0.1720107153609602	0.3827527396350794	0.024975
0.17235487443289943	0.3827545417656778	0.025025
0.17269903226247188	0.3827563475253092	0.025075
0.17304318884717818	0.38275815691412124	0.025125
0.1733873441845128	0.3827599699322646	0.025175
0.173731498271976	0.38276178657988774	0.025225
0.17407565110706205	0.38276360685714167	0.025275
0.17441980268727086	0.3827654307641758	0.025325
0.1747639530100966	0.3827672583011415	0.025375
0.17510810207303865	0.3827690894681889	0.025425
0.17545224987359143	0.38277092426546977	0.025475
0.17579639640925368	0.382772762693135	0.025525
0.17614054167751964	0.38277460475133723	0.025575
0.17648468567588801	0.38277645044022746	0.025625
0.17682882840185252	0.3827782997599591	0.025675
0.17717296985291178	0.382780152710684	0.025725
0.17751711002655907	0.382782009292556	0.025775
0.17786124892029304	0.38278386950572746	0.025825
0.1782053865316066	0.382785733350353	0.025875
0.17854952285799788	0.38278760082658553	0.025925
0.17889365789696016	0.3827894719345803	0.025975
0.17923779164599074	0.38279134667449066	0.026025
0.179581924102583	0.38279322504647256	0.026075
0.17992605526423355	0.3827951070506802	0.026125
0.18027018512843604	0.3827969926872699	0.026175
0.18061431369268646	0.38279888195639644	0.026225
0.18095844095447836	0.3828007748582168	0.026275
0.18130256691130758	0.38280267139288643	0.026325
0.18164669156066726	0.3828045715605628	0.026375
0.18199081490005306	0.3828064753614021	0.026425
0.18233493692695757	0.3828083827955624	0.026475
0.1826790576388768	0.38281029386320026	0.026525
0.18302317703330245	0.38281220856447473	0.026575
0.18336729510773064	0.38281412689954264	0.026625
0.18371141185965284	0.3828160488685639	0.026675
0.1840555272865646	0.38281797447169585	0.026725
0.18439964138595752	0.38281990370909896	0.026775
0.18474375415532648	0.3828218365809313	0.026825
0.1850878655921634	0.3828237730873538	0.026875
0.18543197569396214	0.3828257132285253	0.026925
0.185776084458215	0.38282765700460714	0.026975
0.18612019188241535	0.3828296044157589	0.027025
0.18646429796405517	0.38283155546214254	0.027075
0.1868084027006276	0.3828335101439183	0.027125
0.1871525060896242	0.38283546846124866	0.027175
0.18749660812853824	0.3828374304142944	0.027225
0.1878407088148608	0.38283939600321865	0.027275
0.18818480814608504	0.3828413652281828	0.027325
0.18852890611970122	0.3828433380893508	0.027375
0.18887300273320273	0.3828453145868844	0.027425
0.18921709798407974	0.38284729472094825	0.027475
0.1895611918698247	0.3828492784917048	0.027525
0.1899052843879283	0.38285126589931906	0.027575
0.19024937553588206	0.3828532569439544	0.027625
0.19059346531117682	0.38285525162577605	0.027675
0.1909375537113037	0.3828572499449483	0.027725
0.19128164073375317	0.382859251901637	0.027775
0.19162572637601624	0.3828612574960069	0.027825
0.1919698106355831	0.3828632667282245	0.027875
0.1923138935099442	0.3828652795984552	0.027925
0.19265797499659007	0.3828672961068661	0.027975
0.19300205509301013	0.3828693162536232	0.028025
0.1933461337966953	0.38287134003889417	0.028075
0.1936902111051341	0.3828733674628457	0.028125
0.19403428701581796	0.3828753985256461	0.028175
0.19437836152623442	0.3828774332274626	0.028225
0.194722434633875	0.3828794715684641	0.028275
0.19506650633622688	0.3828815135488184	0.028325
0.1954105766307813	0.38288355916869515	0.028375
0.1957546455150252	0.3828856084282626	0.028425
0.19609871298644946	0.3828876613276912	0.028475
0.19644277904254065	0.3828897178671497	0.028525
0.1967868436807898	0.38289177804680913	0.028575
0.19713090689868273	0.38289384186683895	0.028625
0.19747496869371042	0.3828959093274107	0.028675
0.19781902906335838	0.38289798042869455	0.028725
0.19816308800511728	0.38290005517086256	0.028775
0.19850714551647236	0.3829021335540856	0.028825
0.1988512015949141	0.38290421557853627	0.028875
0.19919525623792736	0.38290630124438607	0.028925
0.19953930944300233	0.3829083905518082	0.028975
0.19988336120762362	0.38291048350097484	0.029025
0.20022741152928134	0.3829125800920598	0.029075
0.20057146040545937	0.3829146803252357	0.029125
0.20091550783364792	0.38291678420067715	0.029175
0.2012595538113304	0.38291889171855736	0.029225
0.2016035983359968	0.3829210028790515	0.029275
0.20194764140513027	0.3829231176823334	0.029325
0.20229168301622058	0.3829252361285788	0.029375
0.20263572316675027	0.3829273582179623	0.029425
0.20297976185420916	0.3829294839506602	0.029475
0.20332379907607948	0.3829316133268475	0.029525
0.20366783482985054	0.3829337463467013	0.029575
0.2040118691130046	0.3829358830103972	0.029625
0.20435590192303044	0.3829380233181129	0.029675
0.20469993325740998	0.38294016727002456	0.029725
0.20504396311363188	0.3829423148663106	0.029775
0.20538799148917758	0.3829444661071479	0.029825
0.20573201838153585	0.3829466209927151	0.029875
0.20607604378818759	0.38294877952319	0.029925
0.20642006770662086	0.3829509416987519	0.029975
0.2067640901343172	0.38295310751957895	0.030025
0.2071081110687636	0.38295527698585125	0.030075
0.20745213050744155	0.38295745009774773	0.030125
0.20779614844783767	0.38295962685544865	0.030175
0.20814016488743367	0.38296180725913376	0.030225
0.20848417982371506	0.38296399130898406	0.030275
0.20882819325416382	0.38296617900517993	0.030325
0.2091722051762649	0.3829683703479028	0.030375
0.2095162155875003	0.3829705653373337	0.030425
0.20986022448535419	0.3829727639736548	0.030475
0.21020423186730874	0.38297496625704763	0.030525
0.21054823773084733	0.38297717218769506	0.030575
0.21089224207345228	0.3829793817657791	0.030625
0.21123624489260648	0.3829815949914835	0.030675
0.2115802461857922	0.3829838118649906	0.030725
0.21192424595049172	0.3829860323864848	0.030775
0.212268244184187	0.3829882565561492	0.030825
0.21261224088436018	0.3829904843741689	0.030875
0.21295623604849284	0.3829927158407272	0.030925
0.21330022967406698	0.3829949509560102	0.030975
0.21364422175856368	0.38299718972020175	0.031025
0.21398821229946466	0.38299943213348847	0.031075
0.2143322012942509	0.38300167819605474	0.031125
0.21467618874040345	0.3830039279080881	0.031175
0.2150201746354034	0.38300618126977326	0.031225
0.21536415897673117	0.3830084382812985	0.031275
0.21570814176186767	0.38301069894284917	0.031325
0.21605212298829302	0.3830129632546141	0.031375
0.21639610265348783	0.38301523121677933	0.031425
0.21674008075493192	0.3830175028295341	0.031475
0.21708405729010563	0.38301977809306537	0.031525
0.21742803225648843	0.3830220570075628	0.031575
0.2177720056515602	0.3830243395732141	0.031625
0.21811597747280032	0.38302662579020935	0.031675
0.21845994771768826	0.3830289156587371	0.031725
0.2188039163837034	0.3830312091789878	0.031775
0.21914788346832437	0.3830335063511508	0.031825
0.21949184896903046	0.38303580717541713	0.031875
0.21983581288330004	0.3830381116519769	0.031925
0.22017977520861212	0.3830404197810214	0.031975
0.22052373594244473	0.3830427315627416	0.032025
0.2208676950822766	0.3830450469973294	0.032075
0.22121165262558534	0.38304736608497647	0.032125
0.22155560856984932	0.3830496888258751	0.032175
0.22189956291254606	0.3830520152202177	0.032225
0.2222435156511535	0.3830543452681971	0.032275
0.22258746678314875	0.38305667897000656	0.032325
0.22293141630600952	0.3830590163258393	0.032375
0.2232753642172127	0.3830613573358893	0.032425
0.22361931051423553	0.3830637020003502	0.032475
0.2239632551945547	0.383066050319417	0.032525
0.22430719825564696	0.3830684022932837	0.032575
0.22465113969498907	0.3830707579221458	0.032625
0.22499507951005712	0.38307311720619797	0.032675
0.22533901769832762	0.3830754801456366	0.032725
0.22568295425727602	0.3830778467406568	0.032775
0.22602688918437924	0.38308021699145556	0.032825
0.22637082247711168	0.3830825908982286	0.032875
0.22671475413295072	0.38308496846117346	0.032925
0.22705868414936953	0.3830873496804867	0.032975
0.227402612523846	0.38308973455636625	0.033025
0.22774653925385233	0.3830921230890095	0.033075
0.22809046433686644	0.3830945152786148	0.033125
0.22843438777036007	0.3830969111253803	0.033175
0.2287783095518111	0.383099310629505	0.033225
0.2291222296786905	0.3831017137911875	0.033275
0.2294661481484763	0.3831041206106274	0.033325
0.2298100649586386	0.3831065310880243	0.033375
0.23015398010665547	0.3831089452235779	0.033425
0.23049789358999684	0.3831113630174887	0.033475
0.23084180540614005	0.38311378446995703	0.033525
0.23118571555255488	0.3831162095811839	0.033575
0.2315296240267183	0.3831186383513705	0.033625
0.23187353082609996	0.3831210707807181	0.033675
0.23221743594817632	0.38312350686942875	0.033725
0.2325613393904165	0.38312594661770444	0.033775
0.23290524115029693	0.38312839002574767	0.033825
0.23324914122528634	0.383130837093761	0.033875
0.233593039612861	0.3831332878219475	0.033925
0.233936936310489	0.38313574221051055	0.033975
0.2342808313156463	0.38313820025965384	0.034025
0.23462472462580092	0.3831406619695813	0.034075
0.2349686162384282	0.38314312734049716	0.034125
0.23531250615099608	0.38314559637260615	0.034175
0.23565639436097943	0.3831480690661129	0.034225
0.23600028086584582	0.38315054542122284	0.034275
0.23634416566306987	0.3831530254381414	0.034325
0.2366880487501186	0.3831555091170745	0.034375
0.2370319301244667	0.3831579964582282	0.034425
0.23737580978358053	0.383160487461809	0.034475
0.23771968772493443	0.38316298212802347	0.034525
0.23806356394599484	0.38316548045707893	0.034575
0.23840743844423523	0.38316798244918265	0.034625
0.23875131121712184	0.38317048810454235	0.034675
0.23909518226212803	0.38317299742336597	0.034725
0.2394390515767195	0.383175510405862	0.034775
0.2397829191583693	0.38317802705223886	0.034825
0.2401267850045429	0.3831805473627056	0.034875
0.2404706491127128	0.38318307133747154	0.034925
0.2408145114803445	0.38318559897674603	0.034975
0.2411583721049097	0.38318813028073917	0.035025
0.2415022309838739	0.38319066524966094	0.035075
0.24184608811470823	0.3831932038837221	0.035125
0.2421899434948781	0.3831957461831331	0.035175
0.2425337971218539	0.38319829214810547	0.035225
0.24287764899310116	0.3832008417788503	0.035275
0.24322149910608953	0.3832033950755796	0.035325
0.24356534745828443	0.3832059520385051	0.035375
0.2439091940471551	0.3832085126678397	0.035425
0.2442530388701666	0.38321107696379536	0.035475
0.24459688192478787	0.3832136449265858	0.035525
0.24494072320848367	0.38321621655642374	0.035575
0.24528456271872232	0.3832187918535232	0.035625
0.24562840045296871	0.38322137081809776	0.035675
0.24597223640869023	0.3832239534503621	0.035725
0.24631607058335178	0.38322653975053034	0.035775
0.24665990297442048	0.3832291297188176	0.035825
0.24700373357936037	0.38323172335543904	0.035875
0.24734756239563893	0.38323432066061	0.035925
0.24769138942071942	0.38323692163454653	0.035975
0.2480352146520691	0.3832395262774644	0.036025
0.24837903808715067	0.3832421345895804	0.036075
0.24872285972343125	0.3832447465711111	0.036125
0.2490666795583734	0.38324736222227346	0.036175
0.24941049758944325	0.38324998154328505	0.036225
0.2497543138141036	0.3832526045343633	0.036275
0.2500981282298199	0.3832552311957266	0.036325
0.2504419408340546	0.3832578615275927	0.036375
0.25078575162427313	0.38326049553018077	0.036425
0.251129560597937	0.38326313320370936	0.036475
0.2514733677525119	0.38326577454839794	0.036525
0.25181717308545865	0.3832684195644659	0.036575
0.25216097659424247	0.38327106825213325	0.036625
0.25250477827632417	0.38327372061162	0.036675
0.2528485781291685	0.38327637664314695	0.036725
0.2531923761502356	0.38327903634693455	0.036775
0.2535361723369902	0.38328169972320414	0.036825
0.25387996668689206	0.3832843667721771	0.036875
0.2542237591974055	0.38328703749407517	0.036925
0.2545675498659896	0.3832897118891204	0.036975
0.25491133869010885	0.3832923899575353	0.037025
0.25525512566722164	0.38329507169954236	0.037075
0.25559891079479213	0.38329775711536473	0.037125
0.2559426940702784	0.3833004462052256	0.037175
0.25628647549114436	0.38330313896934876	0.037225
0.2566302550548476	0.383305835407958	0.037275
0.25697403275885156	0.3833085355212778	0.037325
0.2573178086006135	0.3833112393095324	0.037375
0.2576615825775967	0.38331394677294706	0.037425
0.2580053546872578	0.3833166579117467	0.037475
0.2583491249270601	0.38331937272615696	0.037525
0.2586928932944594	0.3833220912164036	0.037575
0.25903665978691875	0.3833248133827129	0.037625
0.25938042440189385	0.38332753922531115	0.037675
0.25972418713684703	0.3833302687444252	0.037725
0.2600679479892339	0.3833330019402822	0.037775
0.2604117069565162	0.38333573881310945	0.037825
0.26075546403614924	0.38333847936313464	0.037875
0.26109921922559465	0.38334122359058603	0.037925
0.2614429725223069	0.38334397149569155	0.037975
0.26178672392374774	0.38334672307868045	0.038025
0.26213047342737067	0.38334947833978095	0.038075
0.2624742210306378	0.38335223727922324	0.038125
0.2628179667310013	0.3833549998972361	0.038175
0.2631617105259241	0.38335776619404993	0.038225
0.26350545241285694	0.38336053616989474	0.038275
0.26384919238926297	0.3833633098250013	0.038325
0.26419293045259234	0.3833660871596001	0.038375
0.2645366666003079	0.3833688681739227	0.038425
0.2648804008298593	0.3833716528682004	0.038475
0.26522413313870924	0.3833744412426652	0.038525
0.2655678635243067	0.3833772332975489	0.038575
0.26591159198411435	0.3833800290330842	0.038625
0.2662553185155804	0.3833828284495038	0.038675
0.2665990431161674	0.38338563154704075	0.038725
0.26694276578332315	0.3833884383259284	0.038775
0.2672864865145097	0.3833912487864004	0.038825
0.26763020530717474	0.383394062928691	0.038875
0.2679739221587796	0.3833968807530343	0.038925
0.2683176370667718	0.38339970225966513	0.038975
0.2686613500286122	0.3834025274488182	0.039025
0.26900506104174804	0.38340535632072903	0.039075
0.2693487701036394	0.3834081888756331	0.039125
0.26969247721173367	0.38341102511376635	0.039175
0.2700361823634905	0.38341386503536495	0.039225
0.2703798855563564	0.3834167086406656	0.039275
0.27072358678779124	0.38341955592990495	0.039325
0.27106728605524055	0.38342240690332047	0.039375
0.27141098335616437	0.3834252615611492	0.039425
0.2717546786880074	0.3834281199036296	0.039475
0.2720983720482297	0.38343098193099895	0.039525
0.27244206343427524	0.38343384764349664	0.039575
0.2727857528436038	0.3834367170413604	0.039625
0.27312944027365915	0.38343959012483037	0.039675
0.27347312572190013	0.38344246689414496	0.039725
0.2738168091857709	0.3834453473495448	0.039775
0.2741604906627293	0.38344823149126894	0.039825
0.2745041701502194	0.3834511193195587	0.039875
0.2748478476456985	0.3834540108346537	0.039925
0.27519152314661033	0.3834569060367962	0.039975
0.27553519665041154	0.38345980492622606	0.040025
0.27587886815454626	0.3834627075031862	0.040075
0.27622253765646987	0.38346561376791727	0.040125
0.2765662051536265	0.38346852372066276	0.040175
0.276909870643471	0.3834714373616641	0.040225
0.2772535341234473	0.3834743546911652	0.040275
0.2775971955910096	0.3834772757094083	0.040325
0.2779408550436016	0.38348020041663783	0.040375
0.2782845124786772	0.3834831288130967	0.040425
0.27862816789367945	0.38348606089903003	0.040475
0.2789718212860619	0.3834889966746812	0.040525
0.2793154726532675	0.3834919361402962	0.040575
0.27965912199274906	0.38349487929611875	0.040625
0.2800027693019492	0.38349782614239575	0.040675
0.28034641457832027	0.3835007766793713	0.040725
0.2806900578193048	0.3835037309072932	0.040775
0.28103369902235437	0.3835066888264062	0.040825
0.2813773381849113	0.38350965043695845	0.040875
0.2817209753044268	0.3835126157391955	0.040925
0.2820646103783427	0.3835155847333661	0.040975
0.2824082434041097	0.38351855741971647	0.041025
0.2827518743791695	0.3835215337984961	0.041075
0.28309550330097233	0.3835245138699515	0.041125
0.28343913016695926	0.38352749763433314	0.041175
0.28378275497458016	0.38353048509188825	0.041225
0.2841263777212758	0.3835334762428675	0.041275
0.28446999840449594	0.38353647108751904	0.041325
0.28481361702168034	0.3835394696260942	0.041375
0.2851572335702786	0.38354247185884177	0.041425
0.28550084804773035	0.3835454777860134	0.041475
0.2858444604514845	0.3835484874078589	0.041525
0.28618807077898023	0.3835515007246305	0.041575
0.28653167902766613	0.38355451773657845	0.041625
0.28687528519498107	0.38355753844395596	0.041675
0.28721888927837297	0.3835605628470135	0.041725
0.2875624912752806	0.3835635909460052	0.041775
0.2879060911831511	0.38356662274118203	0.041825
0.2882496889994234	0.3835696582327986	0.041875
0.2885932847215436	0.383572697421107	0.041925
0.2889368783469505	0.3835757403063622	0.041975
0.2892804698730898	0.38357878688881686	0.042025
0.2896240592974	0.38358183716872657	0.042075
0.2899676466173259	0.38358489114634503	0.042125
0.29031123183030616	0.38358794882192787	0.042175
0.29065481493378464	0.38359101019572983	0.042225
0.2909983959252003	0.38359407526800704	0.042275
0.29134197480199586	0.38359714403901496	0.042325
0.2916855515616103	0.38360021650901027	0.042375
0.2920291262014857	0.38360329267824905	0.042425
0.2923726987190607	0.38360637254698876	0.042475
0.2927162691117769	0.38360945611548597	0.042525
0.29305983737707264	0.3836125433839989	0.042575
0.29340340351238897	0.3836156343527847	0.042625
0.29374696751516405	0.38361872902210215	0.042675
0.2940905293828382	0.38362182739220907	0.042725
0.2944340891128493	0.3836249294633651	0.042775
0.294777646702637	0.38362803523582856	0.042825
0.2951212021496394	0.38363114470985965	0.042875
0.2954647554512951	0.38363425788571737	0.042925
0.29580830660504204	0.3836373747636625	0.042975
0.2961518556083184	0.38364049534395483	0.043025
0.29649540245856165	0.38364361962685567	0.043075
0.29683894715320946	0.3836467476126255	0.043125
0.29718248968969896	0.3836498793015263	0.043175
0.29752603006546735	0.3836530146938191	0.043225
0.29786956827795147	0.3836561537897666	0.043275
0.2982131043245878	0.3836592965896305	0.043325
0.29855663820281314	0.383662443093674	0.043375
0.29890016991006335	0.3836655933021595	0.043425
0.29924369944377455	0.38366874721535094	0.043475
0.2995872268013826	0.38367190483351127	0.043525
0.2999307519803231	0.3836750661569051	0.043575
0.3002742749780313	0.3836782311857959	0.043625
0.30061779579194225	0.38368139992044925	0.043675
0.30096131441949114	0.38368457236112896	0.043725
0.3013048308581125	0.3836877485081013	0.043775
0.30164834510524074	0.3836909283616308	0.043825
0.3019918571583105	0.3836941119219842	0.043875
0.3023353670147552	0.3836972991894271	0.043925
0.3026788746720096	0.3837004901642264	0.043975
0.30302238012750604	0.3837036848466485	0.044025
0.3033658833786794	0.38370688323696117	0.044075
0.30370938442296136	0.38371008533543116	0.044125
0.3040528832577866	0.3837132911423269	0.044175
0.30439637988058593	0.3837165006579159	0.044225
0.3047398742887939	0.38371971388246723	0.044275
0.3050833664798408	0.3837229308162491	0.044325
0.3054268564511605	0.38372615145953104	0.044375
0.30577034420018334	0.383729375812582	0.044425
0.3061138297243424	0.3837326038756723	0.044475
0.3064573130210677	0.3837358356490713	0.044525
0.30680079408779193	0.3837390711330501	0.044575
0.30714427292194457	0.38374231032787864	0.044625
0.3074877495209578	0.38374555323382864	0.044675
0.3078312238822607	0.38374879985117083	0.044725
0.3081746960032853	0.38375205018017744	0.044775
0.30851816588145964	0.38375530422111986	0.044825
0.3088616335142159	0.383758561974271	0.044875
0.30920509889898135	0.3837618234399029	0.044925
0.3095485620331879	0.3837650886182891	0.044975
0.3098920229142621	0.3837683575097024	0.045025
0.31023548153963576	0.38377163011441673	0.045075
0.31057893790673474	0.3837749064327057	0.045125
0.3109223920129905	0.38377818646484385	0.045175
0.31126584385582834	0.38378147021110554	0.045225
0.31160929343267946	0.3837847576717658	0.045275
0.3119527407409685	0.38378804884709977	0.045325
0.31229618577812635	0.3837913437373831	0.045375
0.3126396285415775	0.38379464234289135	0.045425
0.31298306902875156	0.3837979446639012	0.045475
0.3133265072370734	0.3838012507006885	0.045525
0.3136699431639718	0.38380456045353084	0.045575
0.31401337680687086	0.38380787392270466	0.045625
0.3143568081631998	0.38381119110848805	0.045675
0.31470023723038143	0.38381451201115824	0.045725
0.3150436640058449	0.3838178366309939	0.045775
0.3153870884870124	0.38382116496827307	0.045825
0.3157305106713128	0.3838244970232749	0.045875
0.3160739305561677	0.3838278327962781	0.045925
0.31641734813900574	0.3838311722875623	0.045975
0.3167607634172477	0.3838345154974073	0.046025
0.31710417638832183	0.383837862426093	0.046075
0.3174475870496487	0.3838412130739001	0.046125
0.3177909953986559	0.38384456744110895	0.046175
0.31813440143276384	0.38384792552800084	0.046225
0.31847780514939933	0.3838512873348569	0.046275
0.3188212065459823	0.3838546528619592	0.046325
0.31916460561993915	0.38385802210958947	0.046375
0.3195080023686895	0.38386139507803013	0.046425
0.3198513967896593	0.3838647717675639	0.046475
0.3201947888802674	0.3838681521784737	0.046525
0.3205381786379396	0.3838715363110428	0.046575
0.3208815660600942	0.38387492416555513	0.046625
0.3212249511441565	0.3838783157422942	0.046675
0.3215683338875443	0.38388171104154484	0.046725
0.3219117142876827	0.38388511006359105	0.046775
0.3222550923419885	0.38388851280871855	0.046825
0.32259846804788683	0.3838919192772117	0.046875
0.3229418414027937	0.3838953294693571	0.046925
0.3232852124041341	0.3838987433854396	0.046975
0.32362858104932346	0.38390216102574654	0.047025
0.3239719473357859	0.38390558239056344	0.047075
0.32431531126093704	0.38390900748017814	0.047125
0.3246586728222	0.3839124362948771	0.047175
0.32500203201699024	0.3839158688349486	0.047225
0.3253453888427302	0.3839193051006797	0.047275
0.32568874329683534	0.38392274509235935	0.047325
0.3260320953767268	0.3839261888102754	0.047375
0.3263754450798205	0.3839296362547174	0.047425
0.32671879240353613	0.38393308742597393	0.047475
0.3270621373452899	0.38393654232433505	0.047525
0.3274054799025009	0.38394000095008995	0.047575
0.32774882007258443	0.3839434633035295	0.047625
0.3280921578529596	0.38394692938494357	0.047675
0.32843549324104104	0.3839503991946234	0.047725
0.3287788262342472	0.3839538727328599	0.047775
0.3291221568299928	0.3839573499999447	0.047825
0.3294654850256952	0.3839608309961693	0.047875
0.32980881081876906	0.3839643157218262	0.047925
0.33015213420663075	0.3839678041772075	0.047975
0.33049545518669504	0.3839712963626063	0.048025
0.33083877375637744	0.38397479227831544	0.048075
0.3311820899130926	0.38397829192462846	0.048125
0.33152540365425515	0.3839817953018391	0.048175
0.33186871497727954	0.3839853024102414	0.048225
0.33221202387957977	0.38398881325012985	0.048275
0.3325553303585696	0.3839923278217992	0.048325
0.33289863441166295	0.38399584612554444	0.048375
0.3332419360362729	0.383999368161661	0.048425
0.3335852352298131	0.3840028939304446	0.048475
0.33392853198969574	0.38400642343219127	0.048525
0.33427182631333446	0.38400995666719745	0.048575
0.3346151181981405	0.3840134936357597	0.048625
0.33495840764152773	0.38401703433817513	0.048675
0.33530169464090576	0.38402057877474116	0.048725
0.3356449791936888	0.3840241269457555	0.048775
0.33598826129728615	0.38402767885151595	0.048825
0.3363315409491109	0.38403123449232107	0.048875
0.3366748181465722	0.3840347938684695	0.048925
0.33701809288708245	0.3840383569802602	0.048975
0.3373613651680505	0.38404192382799257	0.049025
0.33770463498688846	0.38404549441196595	0.049075
0.3380479023410044	0.38404906873248085	0.049125
0.3383911672278097	0.384052646789837	0.049175
0.3387344296447124	0.3840562285843358	0.049225
0.3390776895891231	0.3840598141162773	0.049275
0.3394209470584498	0.3840634033859636	0.049325
0.3397642020501019	0.38406699639369585	0.049375
0.34010745456148733	0.38407059313977626	0.049425
0.340450704590015	0.3840741936245069	0.049475
0.3407939521330922	0.3840777978481907	0.049525
0.3411371971881278	0.38408140581113015	0.049575
0.34148043975252784	0.38408501751362917	0.049625
0.3418236798237014	0.38408863295599044	0.049675
0.34216691739905325	0.3840922521385191	0.049725
0.3425101524759928	0.384095875061518	0.049775
0.34285338505192375	0.3840995017252933	0.049825
0.34319661512425537	0.38410313213014824	0.049875
0.34353984269039056	0.3841067662763898	0.049925
0.34388306774773814	0.38411040416432185	0.049975
0.3442262902937007	0.38411404579425196	0.050025
0.34456951032568633	0.3841176911664848	0.050075
0.34491272784109756	0.3841213402813285	0.050125
0.3452559428373414	0.38412499313908827	0.050175
0.34559915531182017	0.3841286497400732	0.050225
0.3459423652619405	0.3841323100845889	0.050275
0.3462855726851038	0.3841359741729453	0.050325
0.34662877757871663	0.38413964200544853	0.050375
0.3469719799401797	0.3841433135824094	0.050425
0.347315179766899	0.38414698890413423	0.050475
0.34765837705627495	0.3841506679709349	0.050525
0.3480015718057126	0.3841543507831185	0.050575
0.3483447640126127	0.384158037340997	0.050625
0.3486879536743788	0.3841617276448788	0.050675
0.349031140788412	0.3841654216950761	0.050725
0.3493743253521147	0.3841691194918982	0.050775
0.34971750736288765	0.3841728210356578	0.050825
0.3500606868181328	0.384176526326665	0.050875
0.35040386371525045	0.3841802353652331	0.050925
0.350747038051642	0.3841839481516727	0.050975
0.3510902098247075	0.384187664686298	0.051025
0.3514333790318472	0.38419138496942024	0.051075
0.3517765456704613	0.3841951090013542	0.051125
0.352119709737949	0.3841988367824119	0.051175
0.3524628712317105	0.38420256831290844	0.051225
0.352806030149144	0.38420630359315694	0.051275
0.3531491864876494	0.38421004262347297	0.051325
0.3534923402446246	0.3842137854041703	0.051375
0.3538354914174688	0.3842175319355651	0.051425
0.35417864000357924	0.38422128221797197	0.051475
0.3545217860003547	0.3842250362517077	0.051525
0.35486492940519204	0.3842287940370874	0.051575
0.35520807021548934	0.38423255557442876	0.051625
0.3555512084286429	0.38423632086404724	0.051675
0.3558943440420507	0.3842400899062616	0.051725
0.3562374770531078	0.3842438627013877	0.051775
0.3565806074592125	0.384247639249745	0.051825
0.35692373525775867	0.38425141955165004	0.051875
0.35726686044614436	0.3842552036074228	0.051925
0.357609983021763	0.38425899141738096	0.051975
0.3579531029820117	0.38426278298184474	0.052025
0.3582962203242841	0.38426657830113237	0.052075
0.35863933504597606	0.3842703773755651	0.052125
0.3589824471444812	0.3842741802054617	0.052175
0.3593255566171945	0.384277986791144	0.052225
0.3596686634615092	0.3842817971329316	0.052275
0.3600117676748199	0.3842856112311469	0.052325
0.36035486925451926	0.38428942908610997	0.052375
0.3606979681980012	0.3842932506981442	0.052425
0.36104106450265777	0.38429707606757024	0.052475
0.3613841581658827	0.38430090519471205	0.052525
0.36172724918506727	0.38430473807989113	0.052575
0.3620703375576046	0.38430857472343183	0.052625
0.36241342328088577	0.38431241512565645	0.052675
0.3627565063523032	0.3843162592868901	0.052725
0.3630995867692474	0.38432010720745574	0.052775
0.3634426645291102	0.3843239588876789	0.052825
0.3637857396292819	0.3843278143278835	0.052875
0.36412881206715314	0.38433167352839565	0.052925
0.3644718818401145	0.38433553648953983	0.052975
0.36481494894555544	0.38433940321164295	0.053025
0.36515801338086645	0.38434327369503013	0.053075
0.36550107514343605	0.3843471479400289	0.053125
0.36584413423065465	0.3843510259469651	0.053175
0.36618719063990973	0.384354907716167	0.053225
0.36653024436859155	0.3843587932479609	0.053275
0.366873295414087	0.38436268254267586	0.053325
0.36721634377378565	0.38436657560063886	0.053375
0.36755938944507394	0.3843704724221797	0.053425
0.367902432425341	0.3843743730076259	0.053475
0.3682454727119726	0.384378277357308	0.053525
0.36858851030235734	0.38438218547155417	0.053575
0.36893154519388033	0.3843860973506956	0.053625
0.36927457738392994	0.3843900129950612	0.053675
0.3696176068698904	0.38439393240498265	0.053725
0.36996063364915005	0.3843978555807898	0.053775
0.370303657719092	0.38440178252281476	0.053825
0.37064667907710414	0.3844057132313883	0.053875
0.37098969772056933	0.384409647706843	0.053925
0.371332713646875	0.3844135859495102	0.053975
0.37167572685340305	0.38441752795972345	0.054025
0.3720187373375403	0.3844214737378147	0.054075
0.3723617450966685	0.38442542328411805	0.054125
0.3727047501281742	0.3844293765989661	0.054175
0.37304775242943755	0.3844333336826938	0.054225
0.3733907519978454	0.38443729453563424	0.054275
0.3737337488307773	0.3844412591581231	0.054325
0.3740767429256191	0.38444522755049426	0.054375
0.37441973427975045	0.38444919971308383	0.054425
0.3747627228905561	0.3844531756462266	0.054475
0.37510570875541527	0.3844571553502592	0.054525
0.37544869187171237	0.38446113882551725	0.054575
0.37579167223682586	0.38446512607233785	0.054625
0.3761346498481397	0.38446911709105736	0.054675
0.37647762470303164	0.38447311188201383	0.054725
0.37682059679888524	0.3844771104455439	0.054775
0.37716356613307794	0.3844811127819864	0.054825
0.3775065327029921	0.3844851188916788	0.054875
0.3778494965060051	0.3844891287749605	0.054925
0.378192457539499	0.38449314243216953	0.054975
0.3785354158008497	0.38449715986364624	0.055025
0.3788783712874394	0.38450118106972914	0.055075
0.3792213239966434	0.38450520605075916	0.055125
0.37956427392584324	0.3845092348070757	0.055175
0.3799072210724135	0.3845132673390204	0.055225
0.3802501654337356	0.38451730364693315	0.055275
0.380593107007183	0.38452134373115626	0.055325
0.38093604579013707	0.3845253875920305	0.055375
0.38127898177997044	0.38452943522989863	0.055425
0.3816219149740637	0.38453348664510223	0.055475
0.3819648453697896	0.3845375418379847	0.055525
0.3823077729645274	0.3845416008088883	0.055575
0.3826506977556498	0.3845456635581572	0.055625
0.3829936197405353	0.38454973008613413	0.055675
0.38333653891655617	0.38455380039316406	0.055725
0.38367945528109	0.3845578744795905	0.055775
0.3840223688315092	0.3845619523457588	0.055825
0.38436527956519	0.38456603399201345	0.055875
0.38470818747950447	0.3845701194187004	0.055925
0.38505109257182873	0.38457420862616476	0.055975
0.38539399483953385	0.38457830161475304	0.056025
0.3857368942799953	0.38458239838481134	0.056075
0.38607979089058386	0.3845864989366866	0.056125
0.38642268466867424	0.38459060327072575	0.056175
0.3867655756116368	0.3845947113872763	0.056225
0.3871084637168456	0.3845988232866859	0.056275
0.3874513489816705	0.38460293896930264	0.056325
0.38779423140348485	0.384607058435475	0.056375
0.38813711097965814	0.38461118168555175	0.056425
0.38847998770756303	0.3846153087198819	0.056475
0.3888228615845683	0.38461943953881506	0.056525
0.3891657326080464	0.3846235741427009	0.056575
0.389508600775365	0.3846277125318896	0.056625
0.38985146608389654	0.3846318547067315	0.056675
0.39019432853100783	0.38463600066757775	0.056725
0.39053718811407073	0.384640150414779	0.056775
0.39088004483045174	0.38464430394868726	0.056825
0.39122289867752147	0.3846484612696539	0.056875
0.3915657496526466	0.38465262237803144	0.056925
0.39190859775319675	0.38465678727417213	0.056975
0.39225144297653824	0.38466095595842903	0.057025
0.39259428532003976	0.3846651284311552	0.057075
0.39293712478106757	0.3846693046927042	0.057125
0.39327996135698934	0.3846734847434299	0.057175
0.39362279504517106	0.38467766858368657	0.057225
0.3939656258429793	0.38468185621382867	0.057275
0.39430845374778006	0.3846860476342114	0.057325
0.39465127875693923	0.3846902428451895	0.057375
0.3949941008678221	0.384694441847119	0.057425
0.3953369200777936	0.3846986446403556	0.057475
0.39567973638421927	0.3847028512252556	0.057525
0.39602254978446266	0.3847070616021756	0.057575
0.39636536027588937	0.3847112757714726	0.057625
0.39670816785586194	0.3847154937335039	0.057675
0.3970509725217454	0.3847197154886271	0.057725
0.3973937742709019	0.38472394103720015	0.057775
0.3977365731006958	0.3847281703795814	0.057825
0.3980793690084887	0.3847324035161294	0.057875
0.3984221619916444	0.38473664044720335	0.057925
0.3987649520475235	0.3847408811731625	0.057975
0.39910773917348985	0.38474512569436653	0.058025
0.399450523366903	0.3847493740111754	0.058075
0.39979330462512613	0.38475362612394987	0.058125
0.40013608294551883	0.38475788203304995	0.058175
0.400478858325443	0.3847621417388376	0.058225
0.4008216307622581	0.38476640524167327	0.058275
0.4011644002533251	0.3847706725419196	0.058325
0.4015071667960031	0.38477494363993797	0.058375
0.4018499303876528	0.3847792185360913	0.058425
0.40219269102563204	0.3847834972307419	0.058475
0.4025354487073012	0.3847877797242535	0.058525
0.4028782034300173	0.38479206601698884	0.058575
0.4032209551911406	0.3847963561093124	0.058625
0.40356370398802704	0.3848006500015879	0.058675
0.4039064498180368	0.3848049476941801	0.058725
0.4042491926785248	0.38480924918745363	0.058775
0.40459193256685066	0.3848135544817739	0.058825
0.40493466948036894	0.3848178635775061	0.058875
0.4052774034164384	0.3848221764750165	0.058925
0.40562013437241307	0.38482649317467094	0.058975
0.4059628623456515	0.38483081367683625	0.059025
0.40630558733350625	0.38483513798187924	0.059075
0.40664830933333623	0.38483946609016717	0.059125
0.40699102834249284	0.3848437980020676	0.059175
0.4073337443583342	0.38484813371794857	0.059225
0.40767645737821173	0.3848524732381782	0.059275
0.4080191673994827	0.38485681656312537	0.059325
0.4083618744194977	0.38486116369315876	0.059375
0.4087045784356136	0.384865514628648	0.059425
0.4090472794451801	0.38486986936996237	0.059475
0.40938997744555394	0.3848742279174723	0.059525
0.40973267243408396	0.38487859027154775	0.059575
0.4100753644081262	0.3848829564325597	0.059625
0.4104180533650291	0.3848873264008791	0.059675
0.41076073930214785	0.38489170017687746	0.059725
0.41110342221683044	0.3848960777609263	0.059775
0.4114461021064316	0.38490045915339793	0.059825
0.4117887789682984	0.38490484435466454	0.059875
0.4121314527997849	0.38490923336509913	0.059925
0.412474123598238	0.3849136261850747	0.059975
0.4128167913610109	0.38491802281496473	0.060025
0.41315945608544974	0.38492242325514303	0.060075
0.4135021177689073	0.3849268275059838	0.060125
0.413844776408729	0.38493123556786146	0.060175
0.4141874320022672	0.384935647441151	0.060225
0.4145300845468664	0.3849400631262276	0.060275
0.41487273403987857	0.3849444826234667	0.060325
0.4152153804786475	0.3849489059332443	0.060375
0.41555802386052465	0.38495333305593654	0.060425
0.4159006641828529	0.38495776399192017	0.060475
0.4162433014429836	0.3849621987415719	0.060525
0.4165859356382588	0.3849666373052692	0.060575
0.41692856676602874	0.38497107968338956	0.060625
0.41727119482363545	0.3849755258763112	0.060675
0.4176138198084286	0.3849799758844121	0.060725
0.417956441717749	0.3849844297080713	0.060775
0.4182990605489461	0.3849888873476674	0.060825
0.4186416762993603	0.38499334880358016	0.060875
0.4189842889663399	0.3849978140761891	0.060925
0.4193268985472251	0.38500228316587426	0.060975
0.41966950503936346	0.3850067560730162	0.061025
0.42001210844009434	0.38501123279799554	0.061075
0.42035470874676484	0.3850157133411935	0.061125
0.42069730595671384	0.3850201977029914	0.061175
0.4210399000672876	0.3850246858837713	0.061225
0.4213824910758244	0.385029177883915	0.061275
0.42172507897967026	0.38503367370380537	0.061325
0.4220676637761622	0.38503817334382484	0.061375
0.42241024546264594	0.38504267680435705	0.061425
0.42275282403645814	0.3850471840857851	0.061475
0.42309539949494285	0.3850516951884935	0.061525
0.4234379718354375	0.3850562101128658	0.061575
0.4237805410552845	0.3850607288592873	0.061625
0.4241231071518215	0.38506525142814196	0.061675
0.4244656701223891	0.38506977781981644	0.061725
0.4248082299643255	0.38507430803469495	0.061775
0.42515078667496986	0.3850788420731648	0.061825
0.42549334025166036	0.385083379935611	0.061875
0.4258358906917348	0.3850879216224216	0.061925
0.4261784379925313	0.3850924671339824	0.061975
0.426520982151387	0.38509701647068195	0.062025
0.42686352316563897	0.3851015696329068	0.062075
0.42720606103262415	0.3851061266210464	0.062125
0.42754859574967885	0.38511068743548776	0.062175
0.4278911273141394	0.385115252076621	0.062225
0.4282336557233412	0.385119820544834	0.062275
0.4285761809746203	0.3851243928405175	0.062325
0.4289187030653111	0.3851289689640602	0.062375
0.4292612219927493	0.38513354891585344	0.062425
0.4296037377542688	0.3851381326962864	0.062475
0.4299462503472042	0.3851427203057516	0.062525
0.4302887597688891	0.38514731174463845	0.062575
0.430631266016657	0.38515190701334057	0.062625
0.4309737690878416	0.3851565061122479	0.062675
0.4313162689797755	0.38516110904175455	0.062725
0.43165876568979095	0.3851657158022516	0.062775
0.43200125921522087	0.3851703263941335	0.062825
0.432343749553397	0.3851749408177921	0.062875
0.43268623670165063	0.38517955907362283	0.062925
0.43302872065731346	0.38518418116201786	0.062975
0.4333712014177162	0.3851888070833736	0.063025
0.4337136789801896	0.3851934368380827	0.063075
0.4340561533420642	0.38519807042654247	0.063125
0.4343986245006696	0.3852027078491461	0.063175
0.43474109245333603	0.38520734910629173	0.063225
0.43508355719739217	0.3852119941983733	0.063275
0.4354260187301675	0.3852166431257895	0.063325
0.4357684770489908	0.385221295888935	0.063375
0.43611093215119	0.38522595248820934	0.063425
0.4364533840340936	0.3852306129240077	0.063475
0.43679583269502903	0.3852352771967304	0.063525
0.43713827813132394	0.3852399453067734	0.063575
0.437480720340305	0.3852446172545376	0.063625
0.4378231593192993	0.3852492930404199	0.063675
0.4381655950656333	0.3852539726648216	0.063725
0.4385080275766328	0.3852586561281405	0.063775
0.4388504568496237	0.38526334343077856	0.063825
0.4391928828819315	0.3852680345731342	0.063875
0.43953530567088095	0.3852727295556103	0.063925
0.43987772521379725	0.38527742837860585	0.063975
0.44022014150800487	0.38528213104252423	0.064025
0.44056255455082755	0.38528683754776555	0.064075
0.44090496433958926	0.38529154789473374	0.064125
0.4412473708716134	0.38529626208382944	0.064175
0.441589774144223	0.38530098011545755	0.064225
0.44193217415474106	0.3853057019900193	0.064275
0.4422745709004898	0.3853104277079201	0.064325
0.4426169643787917	0.3853151572695622	0.064375
0.442959354586968	0.3853198906753516	0.064425
0.4433017415223408	0.38532462792569133	0.064475
0.4436441251822305	0.385329369020988	0.064525
0.44398650556395874	0.38533411396164535	0.064575
0.44432888266484505	0.38533886274807067	0.064625
0.4446712564822105	0.3853436153806687	0.064675
0.44501362701337394	0.38534837185984694	0.064725
0.44535599425565575	0.3853531321860112	0.064775
0.44569835820637393	0.38535789635956963	0.064825
0.44604071886284874	0.38536266438092864	0.064875
0.446383076222397	0.38536743625049735	0.064925
0.4467254302823383	0.3853722119686826	0.064975
0.447067781039989	0.3853769915358943	0.065025
0.44741012849266815	0.3853817749525401	0.065075
0.4477524726376908	0.38538656221903056	0.065125
0.44809481347237645	0.38539135333577385	0.065175
0.4484371509940382	0.3853961483031817	0.065225
0.44877948519999605	0.38540094712166245	0.065275
0.44912181608756174	0.3854057497916289	0.065325
0.4494641436540543	0.38541055631349014	0.065375
0.44980646789678536	0.3854153666876594	0.065425
0.45014878881307313	0.38542018091454666	0.065475
0.4504911064002288	0.3854249989945659	0.065525
0.45083342065556925	0.38542982092812783	0.065575
0.4511757315764056	0.3854346467156469	0.065625
0.45151803916005395	0.3854394763575348	0.065675
0.4518603434038246	0.3854443098542066	0.065725
0.4522026443050329	0.38544914720607465	0.065775
0.4525449418609883	0.3854539884135547	0.065825
0.45288723606900616	0.38545883347706017	0.065875
0.45322952692639484	0.38546368239700707	0.065925
0.4535718144304688	0.38546853517380975	0.065975
0.4539140985785359	0.3854733918078849	0.066025
0.45425637936791013	0.3854782522996476	0.066075
0.4545986567958984	0.38548311664951523	0.066125
0.45494093085981396	0.38548798485790375	0.066175
0.4552832015569632	0.38549285692523094	0.066225
0.4556254688846588	0.3854977328519138	0.066275
0.4559677328402061	0.3855026126383705	0.066325
0.45630999342091777	0.38550749628501896	0.066375
0.45665225062409737	0.3855123837922781	0.066425
0.45699450444705786	0.3855172751605665	0.066475
0.4573367548871016	0.3855221703903039	0.066525
0.4576790019415413	0.3855270694819093	0.066575
0.4580212456076782	0.3855319724358034	0.066625
0.4583634858828244	0.385536879252406	0.066675
0.4587057227642807	0.3855417899321382	0.066725
0.4590479562493578	0.38554670447542083	0.066775
0.45939018633535694	0.3855516228826755	0.066825
0.4597324130195872	0.38555654515432397	0.066875
0.4600746362993495	0.3855614712907883	0.066925
0.4604168561719523	0.3855664012924912	0.066975
0.46075907263469557	0.38557133515985537	0.067025
0.46110128568488723	0.38557627289330415	0.067075
0.4614434953198263	0.38558121449326116	0.067125
0.4617857015368206	0.38558615996015017	0.067175
0.4621279043331679	0.3855911092943958	0.067225
0.46247010370617536	0.3855960624964225	0.067275
0.46281229965314036	0.3856010195666555	0.067325
0.46315449217136917	0.38560598050551986	0.067375
0.46349668125815846	0.3856109453134419	0.067425
0.4638388669108139	0.3856159139908471	0.067475
0.4641810491266313	0.3856208865381627	0.067525
0.46452322790291556	0.38562586295581464	0.067575
0.4648654032369624	0.3856308432442309	0.067625
0.46520757512607497	0.3856358274038386	0.067675
0.4655497435675493	0.38564081543506595	0.067725
0.4658919085586874	0.38564580733834103	0.067775
0.46623407009678447	0.3856508031140926	0.067825
0.466576228179142	0.3856558027627497	0.067875
0.46691838280305453	0.3856608062847416	0.067925
0.46726053396582246	0.3856658136804982	0.067975
0.46760268166474017	0.38567082495044924	0.068025
0.46794482589710695	0.3856758400950258	0.068075
0.4682869666602167	0.38568085911465805	0.068125
0.46862910395136803	0.38568588200977766	0.068175
0.4689712377678537	0.38569090878081586	0.068225
0.4693133681069723	0.38569593942820474	0.068275
0.4696554949660151	0.38570097395237657	0.068325
0.4699976183422806	0.3857060123537639	0.068375
0.4703397382330592	0.38571105463279975	0.068425
0.47068185463564854	0.3857161007899176	0.068475
0.4710239675473382	0.3857211508255511	0.068525
0.47136607696542576	0.3857262047401342	0.068575
0.4717081828871993	0.3857312625341016	0.068625
0.4720502853099563	0.3857363242078878	0.068675
0.47239238423098334	0.38574138976192845	0.068725
0.47273447964757787	0.38574645919665856	0.068775
0.4730765715570257	0.3857515325125145	0.068825
0.4734186599566233	0.38575660970993225	0.068875
0.473760744843656	0.3857616907893485	0.068925
0.4741028262154194	0.38576677575120033	0.068975
0.4744449040691981	0.38577186459592505	0.069025
0.474786978402287	0.3857769573239602	0.069075
0.47512904921196997	0.3857820539357444	0.069125
0.47547111649554136	0.38578715443171546	0.069175
0.47581318025028435	0.38579225881231266	0.069225
0.476155240473492	0.385797367077975	0.069275
0.4764972971624472	0.38580247922914207	0.069325
0.4768393503144424	0.38580759526625374	0.069375
0.4771813999267595	0.38581271518975047	0.069425
0.47752344599669044	0.38581783900007255	0.069475
0.47786548852151656	0.3858229666976613	0.069525
0.4782075274985284	0.38582809828295794	0.069575
0.4785495629250073	0.38583323375640427	0.069625
0.4788915947982425	0.3858383731184424	0.069675
0.47923362311551465	0.38584351636951486	0.069725
0.47957564787411294	0.38584866351006425	0.069775
0.4799176690713167	0.38585381454053413	0.069825
0.4802596867044144	0.3858589694613677	0.069875
0.4806017007706846	0.38586412827300937	0.069925
0.48094371126741536	0.3858692909759028	0.069975
0.48128571819188454	0.3858744575704933	0.070025
0.48162772154137895	0.38587962805722537	0.070075
0.48196972131317645	0.3858848024365448	0.070125
0.48231171750456237	0.38588998070889713	0.070175
0.48265371011281416	0.3858951628747288	0.070225
0.48299569913521656	0.38590034893448577	0.070275
0.4833376845690462	0.3859055388886155	0.070325
0.4836796664115871	0.3859107327375646	0.070375
0.48402164466011477	0.3859159304817814	0.070425
0.48436361931191296	0.38592113212171314	0.070475
0.4847055903642564	0.38592633765780887	0.070525
0.48504755781442793	0.3859315470905166	0.070575
0.48538952165970145	0.3859367604202862	0.070625
0.4857314818973594	0.385941977647566	0.070675
0.48607343852467455	0.38594719877280714	0.070725
0.48641539153892904	0.3859524237964585	0.070775
0.4867573409373946	0.38595765271897176	0.070825
0.48709928671735253	0.3859628855407969	0.070875
0.4874412288760739	0.3859681222623859	0.070925
0.48778316741083955	0.3859733628841898	0.070975
0.4881251023189197	0.38597860740666123	0.071025
0.4884670335975942	0.3859838558302521	0.071075
0.4888089612441325	0.3859891081554156	0.071125
0.4891508852558142	0.38599436438260415	0.071175
0.4894928056299074	0.38599962451227227	0.071225
0.4898347223636912	0.3860048885448727	0.071275
0.4901766354544333	0.3860101564808607	0.071325
0.4905185448994113	0.38601542832068997	0.071375
0.490860450695893	0.38602070406481614	0.071425
0.4912023528411546	0.38602598371369423	0.071475
0.49154425133246343	0.3860312672677801	0.071525
0.49188614616709486	0.3860365547275297	0.071575
0.49222803734231546	0.3860418460933996	0.071625
0.4925699248554	0.38604714136584645	0.071675
0.4929118087036142	0.38605244054532767	0.071725
0.4932536888842317	0.38605774363230055	0.071775
0.4935955653945181	0.3860630506272233	0.071825
0.49393743823174585	0.386068361530554	0.071875
0.4942793073931804	0.3860736763427514	0.071925
0.49462117287609236	0.3860789950642746	0.071975
0.4949630346777474	0.386084317695583	0.072025
0.4953048927954151	0.38608964423713626	0.072075
0.49564674722636004	0.3860949746893947	0.072125
0.4959885979678515	0.3861003090528187	0.072175
0.4963304450171529	0.38610564732786934	0.072225
0.49667228837153354	0.3861109895150075	0.072275
0.49701412802825495	0.38611633561469544	0.072325
0.4973559639845862	0.38612168562739446	0.072375
0.4976977962377886	0.38612703955356753	0.072425
0.49803962478512925	0.38613239739367716	0.072475
0.4983814496238697	0.3861377591481865	0.072525
0.4987232707512758	0.386143124817559	0.072575
0.49906508816460915	0.3861484944022585	0.072625
0.4994069018611336	0.3861538679027494	0.072675
0.49974871183811076	0.3861592453194962	0.072725
0.5000905180928035	0.386164626652964	0.072775
0.5004323206224727	0.3861700119036179	0.072825
0.5007741194243803	0.38617540107192405	0.072875
0.5011159144957866	0.38618079415834816	0.072925
0.5014577058339529	0.38618619116335706	0.072975
0.5017994934361387	0.38619159208741716	0.073025
0.5021412772996041	0.38619699693099613	0.073075
0.502483057421608	0.38620240569456127	0.073125
0.5028248337994103	0.3862078183785807	0.073175
0.5031666064302687	0.3862132349835227	0.073225
0.503508375311442	0.3862186555098562	0.073275
0.5038501404401874	0.38622407995804986	0.073325
0.5041919018137632	0.38622950832857356	0.073375
0.5045336594294253	0.3862349406218969	0.073425
0.5048754132844318	0.3862403768384903	0.073475
0.5052171633760375	0.38624581697882404	0.073525
0.5055589097014995	0.3862512610433695	0.073575
0.5059006522580723	0.38625670903259757	0.073625
0.506242391043012	0.3862621609469804	0.073675
0.5065841260535728	0.38626761678698956	0.073725
0.5069258572870088	0.38627307655309834	0.073775
0.5072675847405745	0.3862785402457785	0.073825
0.5076093084115231	0.38628400786550426	0.073875
0.5079510282971078	0.3862894794127483	0.073925
0.5082927443945812	0.38629495488798565	0.073975
0.5086344567011961	0.38630043429168953	0.074025
0.5089761652142041	0.3863059176243356	0.074075
0.5093178699308575	0.3863114048863979	0.074125
0.5096595708484061	0.38631689607835323	0.074175
0.5100012679641024	0.3863223912006761	0.074225
0.5103429612751953	0.38632789025384395	0.074275
0.510684650778936	0.38633339323833216	0.074325
0.5110263364725731	0.38633890015461897	0.074375
0.5113680183533571	0.38634441100318034	0.074425
0.5117096964185355	0.38634992578449545	0.074475
0.5120513706653578	0.3863554444990411	0.074525
0.5123930410910712	0.38636096714729695	0.074575
0.5127347076929242	0.3863664937297406	0.074625
0.5130763704681632	0.3863720242468527	0.074675
0.513418029414036	0.38637755869911133	0.074725
0.5137596845277883	0.386383097086998	0.074775
0.5141013358066666	0.3863886394109916	0.074825
0.5144429832479164	0.3863941856715742	0.074875
0.5147846268487832	0.3863997358692257	0.074925
0.5151262666065116	0.38640529000442886	0.074975
0.5154679025183463	0.38641084807766435	0.075025
0.5158095345815312	0.3864164100894154	0.075075
0.5161511627933101	0.3864219760401638	0.075125
0.5164927871509266	0.38642754593039336	0.075175
0.516834407651623	0.38643311976058675	0.075225
0.5171760242926426	0.3864386975312283	0.075275
0.5175176370712263	0.38644427924280167	0.075325
0.5178592459846173	0.38644986489579186	0.075375
0.5182008510300551	0.3864554544906834	0.075425
0.5185424522047827	0.3864610480279618	0.075475
0.5188840495060383	0.3864666455081126	0.075525
0.5192256429310642	0.38647224693162197	0.075575
0.5195672324770981	0.38647785229897613	0.075625
0.5199088181413812	0.3864834616106621	0.075675
0.5202503999211506	0.38648907486716677	0.075725
0.5205919778136464	0.38649469206897796	0.075775
0.5209335518161052	0.38650031321658346	0.075825
0.5212751219257661	0.3865059383104717	0.075875
0.5216166881398648	0.38651156735113135	0.075925
0.52195825045564	0.3865172003390514	0.075975
0.5222998088703266	0.38652283727472136	0.076025
0.5226413633811618	0.38652847815863106	0.076075
0.5229829139853801	0.38653412299127077	0.076125
0.5233244606802183	0.3865397717731309	0.076175
0.5236660034629094	0.3865454245047028	0.076225
0.5240075423306897	0.3865510811864774	0.076275
0.5243490772807913	0.3865567418189469	0.076325
0.52469060831045	0.386562406402603	0.076375
0.5250321354168971	0.3865680749379384	0.076425
0.5253736585973668	0.386573747425446	0.076475
0.5257151778490903	0.38657942386561894	0.076525
0.526056693169301	0.386585104258951	0.076575
0.5263982045552292	0.38659078860593615	0.076625
0.5267397120041072	0.38659647690706883	0.076675
0.5270812155131644	0.38660216916284396	0.076725
0.5274227150796328	0.3866078653737564	0.076775
0.5277642107007409	0.3866135655403021	0.076825
0.5281057023737195	0.38661926966297655	0.076875
0.5284471900957965	0.3866249777422765	0.076925
0.5287886738642018	0.38663068977869847	0.076975
0.5291301536761631	0.38663640577273944	0.077025
0.5294716295289082	0.3866421257248972	0.077075
0.5298131014196653	0.38664784963566917	0.077125
0.5301545693456604	0.386653577505554	0.077175
0.5304960333041213	0.3866593093350501	0.077225
0.5308374932922734	0.3866650451246565	0.077275
0.5311789493073433	0.38667078487487255	0.077325
0.5315204013465559	0.3866765285861981	0.077375
0.5318618494071364	0.3866822762591333	0.077425
0.5322032934863091	0.3866880278941787	0.077475
0.5325447335812991	0.38669378349183514	0.077525
0.5328861696893291	0.38669954305260396	0.077575
0.533227601807623	0.3867053065769871	0.077625
0.5335690299334038	0.3867110740654861	0.077675
0.5339104540638939	0.386716845518604	0.077725
0.5342518741963157	0.3867226209368432	0.077775
0.5345932903278905	0.3867284003207072	0.077825
0.5349347024558399	0.38673418367069956	0.077875
0.5352761105773847	0.38673997098732416	0.077925
0.5356175146897452	0.3867457622710857	0.077975
0.5359589147901418	0.3867515575224884	0.078025
0.5363003108757938	0.38675735674203804	0.078075
0.5366417029439207	0.38676315993023963	0.078125
0.5369830909917408	0.38676896708759956	0.078175
0.5373244750164733	0.38677477821462364	0.078225
0.5376658550153347	0.3867805933118193	0.078275
0.5380072309855447	0.3867864123796927	0.078325
0.5383486029243182	0.38679223541875224	0.078375
0.5386899708288737	0.3867980624295049	0.078425
0.5390313346964258	0.38680389341245985	0.078475
0.5393726945241923	0.38680972836812466	0.078525
0.5397140503093865	0.3868155672970096	0.078575
0.5400554020492258	0.3868214101996228	0.078625
0.5403967497409218	0.38682725707647525	0.078675
0.5407380933816921	0.3868331079280758	0.078725
0.541079432968747	0.38683896275493657	0.078775
0.5414207684993037	0.3868448215575668	0.078825
0.5417620999705706	0.3868506843364797	0.078875
0.5421034273797647	0.3868565510921851	0.078925
0.5424447507240938	0.3868624218251969	0.078975
0.542786070000774	0.3868682965360259	0.079025
0.543127385207012	0.3868741752251867	0.079075
0.5434686963400224	0.3868800578931909	0.079125
0.5438100033970125	0.38688594454055375	0.079175
0.544151306375195	0.3868918351677878	0.079225
0.5444926052717768	0.3868977297754091	0.079275
0.5448339000839696	0.3869036283639307	0.079325
0.5451751908089794	0.3869095309338697	0.079375
0.5455164774440172	0.3869154374857398	0.079425
0.5458577599862876	0.38692134802005906	0.079475
0.5461990384330017	0.3869272625373417	0.079525
0.5465403127813627	0.38693318103810664	0.079575
0.5468815830285807	0.3869391035228689	0.079625
0.5472228491718584	0.3869450299921483	0.079675
0.5475641112084046	0.3869509604464605	0.079725
0.5479053691354214	0.3869568948863261	0.079775
0.5482466229501173	0.3869628333122615	0.079825
0.5485878726496927	0.38696877572478827	0.079875
0.5489291182313556	0.38697472212442335	0.079925
0.5492703596923053	0.3869806725116893	0.079975
0.5496115970297489	0.38698662688710384	0.080025
0.5499528302408856	0.38699258525119007	0.080075
0.5502940593229207	0.38699854760446667	0.080125
0.5506352842730532	0.38700451394745755	0.080175
0.5509765050884874	0.387010484280682	0.080225
0.5513177217664209	0.387016458604665	0.080275
0.551658934304058	0.3870224369199264	0.080325
0.5520001426985944	0.38702841922699205	0.080375
0.5523413469472348	0.38703440552638235	0.080425
0.5526825470471732	0.38704039581862415	0.080475
0.5530237429956132	0.38704639010423875	0.080525
0.5533649347897485	0.3870523883837537	0.080575
0.5537061224267817	0.38705839065769093	0.080625
0.5540473059039056	0.38706439692657896	0.080675
0.5543884852183222	0.3870704071909403	0.080725
0.5547296603672226	0.38707642145130444	0.080775
0.5550708313478089	0.38708243970819456	0.080825
0.5554119981572706	0.3870884619621411	0.080875
0.5557531607928092	0.3870944882136678	0.080925
0.5560943192516138	0.387100518463306	0.080975
0.5564354735308842	0.3871065527115804	0.081025
0.5567766236278093	0.38711259095902273	0.081075
0.5571177695395874	0.38711863320615886	0.081125
0.5574589112634069	0.3871246794535211	0.081175
0.5578000487964654	0.38713072970163614	0.081225
0.5581411821359503	0.387136783951037	0.081275
0.558482311279058	0.38714284220225137	0.081325
0.5588234362229753	0.38714890445581285	0.081375
0.5591645569648975	0.3871549707122501	0.081425
0.559505673502011	0.38716104097209736	0.081475
0.5598467858315099	0.38716711523588404	0.081525
0.5601878939505794	0.38717319350414536	0.081575
0.5605289978564133	0.38717927577741157	0.081625
0.5608700975461959	0.3871853620562182	0.081675
0.5612111930171196	0.38719145234109675	0.081725
0.5615522842663682	0.38719754663258354	0.081775
0.5618933712911331	0.3872036449312107	0.081825
0.5622344540885971	0.38720974723751533	0.081875
0.5625755326559512	0.3872158535520303	0.081925
0.5629166069903765	0.3872219638752937	0.081975
0.5632576770890639	0.38722807820783905	0.082025
0.5635987429491931	0.38723419655020525	0.082075
0.5639398045679548	0.3872403189029267	0.082125
0.5642808619425266	0.387246445266543	0.082175
0.5646219150700994	0.3872525756415892	0.082225
0.5649629639478495	0.3872587100286061	0.082275
0.5653040085729668	0.38726484842812925	0.082325
0.565645048942627	0.3872709908407002	0.082375
0.5659860850540189	0.38727713726685553	0.082425
0.5663271169043175	0.3872832877071373	0.082475
0.5666681444907105	0.38728944216208305	0.082525
0.5670091678103718	0.3872956006322358	0.082575
0.5673501868604888	0.38730176311813347	0.082625
0.5676912016382342	0.3873079296203202	0.082675
0.5680322121407945	0.3873141001393345	0.082725
0.5683732183653412	0.3873202746757215	0.082775
0.5687142203090605	0.3873264532300204	0.082825
0.5690552179691226	0.3873326358027772	0.082875
0.5693962113427129	0.38733882239453177	0.082925
0.5697372004270007	0.3873450130058311	0.082975
0.5700781852191706	0.3873512076372156	0.083025
0.5704191657163908	0.3873574062892332	0.083075
0.5707601419158451	0.38736360896242517	0.083125
0.5711011138147009	0.38736981565734013	0.083175
0.5714420814101407	0.38737602637452023	0.083225
0.5717830446993316	0.3873822411145148	0.083275
0.5721240036794548	0.3873884598778669	0.083325
0.5724649583476765	0.3873946826651265	0.083375
0.5728059087011772	0.3874009094768376	0.083425
0.5731468547371221	0.38740714031355095	0.083475
0.5734877964526905	0.38741337517581126	0.083525
0.573828733845047	0.38741961406417025	0.083575
0.5741696669113698	0.3874258569791733	0.083625
0.5745105956488233	0.3874321039213729	0.083675
0.574851520054584	0.3874383548913153	0.083725
0.5751924401258155	0.38744460988955365	0.083775
0.5755333558596932	0.3874508689166353	0.083825
0.5758742672533804	0.38745713197311404	0.083875
0.5762151743040514	0.387463399059538	0.083925
0.5765560770088682	0.3874696701764618	0.083975
0.5768969753650048	0.38747594532443425	0.084025
0.5772378693696218	0.3874822245040108	0.084075
0.5775787590198924	0.3874885077157413	0.084125
0.5779196443129764	0.38749479496018185	0.084175
0.5782605252460457	0.3875010862378831	0.084225
0.5786014018162595	0.38750738154940195	0.084275
0.578942274020789	0.38751368089528976	0.084325
0.5792831418567921	0.38751998427610446	0.084375
0.5796240053214392	0.3875262916923981	0.084425
0.5799648644118872	0.38753260314472937	0.084475
0.5803057191253057	0.38753891863365114	0.084525
0.580646569458851	0.3875452381597229	0.084575
0.580987415409691	0.3875515617234984	0.084625
0.5813282569749817	0.3875578893255379	0.084675
0.5816690941518898	0.38756422096639603	0.084725
0.5820099269375705	0.3875705566466336	0.084775
0.5823507553291897	0.38757689636680626	0.084825
0.5826915793239013	0.38758324012747564	0.084875
0.5830323989188704	0.3875895879291981	0.084925
0.5833732141112501	0.3875959397725362	0.084975
0.5837140248982048	0.38760229565804694	0.085025
0.584054831276886	0.3876086555862938	0.085075
0.5843956332444579	0.3876150195578347	0.085125
0.5847364307980706	0.3876213875732337	0.085175
0.5850772239348876	0.3876277596330496	0.085225
0.5854180126520576	0.38763413573784744	0.085275
0.585758796946744	0.3876405158881864	0.085325
0.5860995768160943	0.38764690008463276	0.085375
0.58644035225727	0.3876532883277465	0.085425
0.586781123267419	0.38765968061809447	0.085475
0.587121889843701	0.38766607695623767	0.085525
0.5874626519832636	0.3876724773427436	0.085575
0.5878034096832652	0.387678881778174	0.085625
0.5881441629408521	0.3876852902630976	0.085675
0.5884849117531825	0.38769170279807647	0.085725
0.5888256561174016	0.3876981193836804	0.085775
0.5891663960306662	0.3877045400204722	0.085825
0.5895071314901206	0.3877109647090226	0.085875
0.5898478624929214	0.3877173934498951	0.085925
0.590188589036211	0.3877238262436613	0.085975
0.590529311117146	0.3877302630908854	0.086025
0.5908700287328671	0.38773670399213983	0.086075
0.5912107418805306	0.38774314894798967	0.086125
0.5915514505572755	0.3877495979590083	0.086175
0.5918921547602576	0.3877560510257615	0.086225
0.592232854486615	0.38776250814882335	0.086275
0.5925735497335023	0.38776896932876065	0.086325
0.5929142404980569	0.38777543456614816	0.086375
0.5932549267774323	0.3877819038615534	0.086425
0.5935956085687655	0.3877883772155522	0.086475
0.5939362858692079	0.3877948546287128	0.086525
0.5942769586758966	0.38780133610161166	0.086575
0.5946176269859818	0.3878078216348181	0.086625
0.5949582907965991	0.3878143112289093	0.086675
0.5952989501048983	0.38782080488445536	0.086725
0.5956396049080142	0.38782730260203435	0.086775
0.5959802552030948	0.38783380438221726	0.086825
0.5963209009872749	0.38784031022558263	0.086875
0.5966615422577012	0.38784682013270266	0.086925
0.5970021790115073	0.38785333410415657	0.086975
0.5973428112458393	0.3878598521405174	0.087025
0.5976834389578297	0.38786637424236503	0.087075
0.5980240621446237	0.38787290041027345	0.087125
0.5983646808033524	0.3878794306448235	0.087175
0.5987052949311604	0.38788596494658983	0.087225
0.5990459045251784	0.387892503316154	0.087275
0.5993865095825494	0.3878990457540917	0.087325
0.5997271101004027	0.3879055922609852	0.087375
0.6000677060758812	0.38791214283741104	0.087425
0.6004082975061128	0.38791869748395236	0.087475
0.6007488843882398	0.38792525620118634	0.087525
0.6010894667193887	0.3879318189896972	0.087575
0.6014300444967012	0.3879383858500627	0.087625
0.6017706177173021	0.3879449567828682	0.087675
0.6021111863783334	0.3879515317886918	0.087725
0.6024517504769176	0.38795811086812027	0.087775
0.602792310010197	0.38796469402173206	0.087825
0.603132864975292	0.3879712812501149	0.087875
0.6034734153693443	0.38797787255384814	0.087925
0.6038139611894741	0.38798446793352026	0.087975
0.604154502432821	0.3879910673897117	0.088025
0.6044950390965047	0.38799767092301135	0.088075
0.6048355711776643	0.3880042785340006	0.088125
0.6051760986734177	0.3880108902232693	0.088175
0.605516621580903	0.38801750599139984	0.088225
0.6058571398972382	0.3880241258389823	0.088275
0.6061976536195594	0.38803074976660057	0.088325
0.6065381627449842	0.388037377774845	0.088375
0.6068786672706471	0.3880440098643008	0.088425
0.6072191671936655	0.38805064603555867	0.088475
0.6075596625111724	0.388057286289205	0.088525
0.6079001532202845	0.3880639306258312	0.088575
0.6082406393181333	0.38807057904602454	0.088625
0.6085811208018351	0.3880772315503771	0.088675
0.6089215976685205	0.3880838881394772	0.088725
0.6092620699153043	0.3880905488139176	0.088775
0.6096025375393163	0.38809721357428756	0.088825
0.6099430005376706	0.38810388242118044	0.088875
0.6102834589074956	0.3881105553551866	0.088925
0.6106239126459045	0.3881172323769002	0.088975
0.6109643617500253	0.3881239134869123	0.089025
0.6113048062169695	0.388130598685818	0.089075
0.6116452460438644	0.388137287974209	0.089125
0.6119856812278203	0.38814398135268163	0.089175
0.6123261117659641	0.3881506788218279	0.089225
0.6126665376554041	0.3881573803822455	0.089275
0.6130069588932674	0.3881640860345268	0.089325
0.6133473754766605	0.3881707957792707	0.089375
0.6136877874027094	0.3881775096170703	0.089425
0.6140281946685203	0.38818422754852516	0.089475
0.6143685972712177	0.38819094957422934	0.089525
0.6147089952079072	0.3881976756947834	0.089575
0.615049388475712	0.38820440591078187	0.089625
0.6153897770717367	0.38821114022282643	0.089675
0.6157301609931034	0.3882178786315124	0.089725
0.6160705402369163	0.3882246211374422	0.089775
0.6164109148002956	0.38823136774121225	0.089825
0.6167512846803456	0.38823811844342543	0.089875
0.6170916498741844	0.3882448732446792	0.089925
0.6174320103789158	0.3882516321455773	0.089975
0.6177723661916571	0.3882583951467179	0.090025
0.6181127173095109	0.3882651622487057	0.090075
0.6184530637295932	0.3882719334521398	0.090125
0.6187934054490063	0.38827870875762543	0.090175
0.6191337424648646	0.38828548816576286	0.090225
0.61947407477427	0.38829227167715774	0.090275
0.619814402374335	0.3882990592924117	0.090325
0.620154725262161	0.38830585101213094	0.090375
0.6204950434348596	0.3883126468369181	0.090425
0.6208353568895313	0.38831944676737995	0.090475
0.6211756656232862	0.38832625080412003	0.090525
0.6215159696332243	0.3883330589477461	0.090575
0.6218562689164543	0.38833987119886254	0.090625
0.6221965634700752	0.38834668755807794	0.090675
0.6225368532911951	0.38835350802599744	0.090725
0.6228771383769118	0.38836033260323033	0.090775
0.623217418724332	0.388367161290383	0.090825
0.6235576943305534	0.3883739940880652	0.090875
0.6238979651926804	0.3883808309968845	0.090925
0.624238231307811	0.38838767201745117	0.090975
0.6245784926730477	0.3883945171503737	0.091025
0.6249187492854875	0.3884013663962635	0.091075
0.6252590011422323	0.3884082197557296	0.091125
0.625599248240378	0.38841507722938423	0.091175
0.6259394905770255	0.3884219388178375	0.091225
0.6262797281492697	0.38842880452170236	0.091275
0.6266199609542104	0.3884356743415896	0.091325
0.6269601889889415	0.3884425482781133	0.091375
0.6273004122505612	0.388449426331885	0.091425
0.6276406307361634	0.3884563085035196	0.091475
0.6279808444428446	0.38846319479362945	0.091525
0.6283210533676982	0.38847008520283033	0.091575
0.628661257507819	0.3884769797317356	0.091625
0.6290014568603	0.38848387838096166	0.091675
0.6293416514222349	0.38849078115112273	0.091725
0.6296818411907152	0.38849768804283613	0.091775
0.6300220261628335	0.38850459905671714	0.091825
0.6303622063356813	0.3885115141933834	0.091875
0.6307023817063493	0.3885184334534516	0.091925
0.6310425522719282	0.3885253568375399	0.091975
0.6313827180295076	0.3885322843462659	0.092025
0.6317228789761772	0.3885392159802488	0.092075
0.6320630351090257	0.38854615174010676	0.092125
0.6324031864251419	0.38855309162645996	0.092175
0.632743332921613	0.3885600356399275	0.092225
0.6330834745955269	0.38856698378113025	0.092275
0.6334236114439701	0.3885739360506883	0.092325
0.6337637434640291	0.3885808924492234	0.092375
0.6341038706527895	0.38858785297735626	0.092425
0.6344439930073369	0.38859481763570974	0.092475
0.6347841105247555	0.38860178642490534	0.092525
0.6351242232021306	0.38860875934556666	0.092575
0.6354643310365448	0.38861573639831604	0.092625
0.6358044340250822	0.3886227175837781	0.092675
0.6361445321648247	0.3886297029025761	0.092725
0.6364846254528554	0.38863669235533527	0.092775
0.636824713886255	0.38864368594267973	0.092825
0.6371647974621051	0.38865068366523586	0.092875
0.6375048761774861	0.38865768552362845	0.092925
0.6378449500294786	0.38866469151848465	0.092975
0.6381850190151613	0.38867170165043013	0.093025
0.6385250831316144	0.3886787159200931	0.093075
0.6388651423759153	0.3886857343280999	0.093125
0.639205196745143	0.38869275687507976	0.093175
0.6395452462363738	0.38869978356165963	0.093225
0.639885290846686	0.38870681438846966	0.093275
0.6402253305731547	0.3887138493561379	0.093325
0.6405653654128571	0.38872088846529523	0.093375
0.6409053953628674	0.38872793171657044	0.093425
0.6412454204202617	0.38873497911059524	0.093475
0.6415854405821129	0.38874203064799956	0.093525
0.6419254558454963	0.3887490863294158	0.093575
0.6422654662074839	0.3887561461554747	0.093625
0.6426054716651493	0.3887632101268097	0.093675
0.6429454722155643	0.38877027824405225	0.093725
0.6432854678558009	0.38877735050783657	0.093775
0.6436254585829299	0.3887844269187953	0.093825
0.6439654443940227	0.3887915074775631	0.093875
0.6443054252861484	0.38879859218477375	0.093925
0.6446454012563775	0.38880568104106283	0.093975
0.6449853723017782	0.3888127740470649	0.094025
0.6453253384194202	0.38881987120341616	0.094075
0.6456652996063699	0.38882697251075243	0.094125
0.6460052558596963	0.3888340779697106	0.094175
0.6463452071764653	0.3888411875809273	0.094225
0.6466851535537445	0.38884830134504017	0.094275
0.647025094988598	0.38885541926268713	0.094325
0.6473650314780931	0.3888625413345062	0.094375
0.6477049630192929	0.38886966756113656	0.094425
0.6480448896092634	0.388876797943217	0.094475
0.6483848112450664	0.3888839324813874	0.094525
0.6487247279237675	0.38889107117628746	0.094575
0.6490646396424264	0.3888982140285581	0.094625
0.6494045463981084	0.3889053610388397	0.094675
0.6497444481878724	0.38891251220777423	0.094725
0.650084345008782	0.38891966753600266	0.094775
0.6504242368578952	0.38892682702416814	0.094825
0.6507641237322744	0.3889339906729123	0.094875
0.6511040056289772	0.3889411584828792	0.094925
0.6514438825450642	0.3889483304547114	0.094975
0.6517837544775915	0.38895550658905403	0.095025
0.6521236214236205	0.38896268688655006	0.095075
0.652463483380204	0.3889698713478459	0.095125
0.6528033403444038	0.38897705997358506	0.095175
0.6531431923132712	0.388984252764415	0.095225
0.6534830392838665	0.38899144972098015	0.095275
0.6538228812532406	0.38899865084392876	0.095325
0.6541627182184524	0.3890058561339062	0.095375
0.6545025501765516	0.3890130655915615	0.095425
0.6548423771245964	0.389020279217541	0.095475
0.6551821990596348	0.3890274970124945	0.095525
0.6555220159787248	0.3890347189770692	0.095575
0.6558618278789128	0.389041945111916	0.095625
0.6562016347572556	0.38904917541768286	0.095675
0.6565414366107986	0.3890564098950213	0.095725
0.6568812334365975	0.3890636485445805	0.095775
0.6572210252316967	0.3890708913670128	0.095825
0.6575608119931513	0.3890781383629681	0.095875
0.6579005937180032	0.3890853895330998	0.095925
0.6582403704033084	0.3890926448780584	0.095975
0.658580142046106	0.38909990439849856	0.096025
0.658919908643452	0.3891071680950714	0.096075
0.6592596701923835	0.38911443596843237	0.096125
0.6595994266899559	0.38912170801923385	0.096175
0.6599391781332054	0.38912898424813175	0.096225
0.6602789245191862	0.38913626465577955	0.096275
0.6606186658449331	0.38914354924283423	0.096325
0.6609584021074998	0.38915083800994965	0.096375
0.6612981333039192	0.389158130957784	0.096425
0.6616378594312445	0.38916542808699195	0.096475
0.6619775804865073	0.3891727293982327	0.096525
0.6623172964667602	0.3891800348921616	0.096575
0.6626570073690325	0.38918734456943893	0.096625
0.6629967131903766	0.38919465843072065	0.096675
0.6633364139278207	0.3892019764766683	0.096725
0.6636761095784162	0.3892092987079384	0.096775
0.6640158001391897	0.38921662512519345	0.096825
0.6643554856071918	0.389223955729091	0.096875
0.6646951659794478	0.38923129052029426	0.096925
0.6650348412530073	0.3892386294994618	0.096975
0.6653745114248948	0.38924597266725747	0.097025
0.6657141764921585	0.389253320024341	0.097075
0.6660538364518219	0.3892606715713769	0.097125
0.6663934913009316	0.38926802730902615	0.097175
0.6667331410365107	0.38927538723795385	0.097225
0.6670727856556046	0.38928275135882184	0.097275
0.667412425155235	0.3892901196722962	0.097325
0.6677520595324463	0.38929749217903964	0.097375
0.6680916887842591	0.38930486887971927	0.097425
0.6684313129077166	0.3893122497749984	0.097475
0.6687709318998384	0.38931963486554527	0.097525
0.6691105457576668	0.3893270241520238	0.097575
0.6694501544782194	0.3893344176351035	0.097625
0.6697897580585388	0.389341815315449	0.097675
0.6701293564956405	0.3893492171937306	0.097725
0.6704689497865659	0.389356623270614	0.097775
0.6708085379283302	0.38936403354677024	0.097825
0.671148120917973	0.3893714480228659	0.097875
0.6714876987525084	0.3893788666995731	0.097925
0.6718272714289748	0.38938628957755916	0.097975
0.672166838944386	0.3893937166574971	0.098025
0.6725064012957787	0.3894011479400551	0.098075
0.6728459584801653	0.38940858342590723	0.098125
0.6731855104945819	0.3894160231157225	0.098175
0.6735250573360391	0.3894234670101758	0.098225
0.6738645990015726	0.3894309151099371	0.098275
0.6742041354881919	0.389438367415682	0.098325
0.6745436667929305	0.3894458239280817	0.098375
0.6748831929127983	0.38945328464781237	0.098425
0.6752227138448269	0.38946074957554633	0.098475
0.6755622295860247	0.3894682187119607	0.098525
0.6759017401334226	0.38947569205772836	0.098575
0.6762412454840284	0.3894831696135275	0.098625
0.6765807456348709	0.3894906513800321	0.098675
0.6769202405829574	0.38949813735792094	0.098725
0.6772597303253151	0.38950562754786905	0.098775
0.6775992148589505	0.3895131219505561	0.098825
0.6779386941808898	0.38952062056665804	0.098875
0.6782781682881379	0.3895281233968554	0.098925
0.6786176371777203	0.38953563044182504	0.098975
0.6789571008466405	0.3895431417022483	0.099025
0.6792965592919231	0.38955065717880316	0.099075
0.6796360125105699	0.38955817687217165	0.099125
0.6799754604996056	0.38956570078303265	0.099175
0.6803149032560295	0.38957322891206925	0.099225
0.6806543407768657	0.38958076125996116	0.099275
0.6809937730591129	0.38958829782739224	0.099325
0.6813332000997935	0.3895958386150432	0.099375
0.6816726218959045	0.3896033836235989	0.099425
0.6820120384444679	0.38961093285374093	0.099475
0.6823514497424797	0.3896184863061549	0.099525
0.6826908557869605	0.38962604398152345	0.099575
0.6830302565749051	0.38963360588053303	0.099625
0.6833696521033328	0.3896411720038672	0.099675
0.6837090423692376	0.3896487423522133	0.099725
0.6840484273696372	0.3896563169262558	0.099775
0.6843878071015254	0.3896638957266829	0.099825
0.6847271815619177	0.38967147875418007	0.099875
0.6850665507478071	0.38967906600943647	0.099925
0.6854059146562081	0.3896866574931382	0.099975
0.6857452732841124	0.38969425320597556	0.100025
0.6860846266285336	0.3897018531486355	0.100075
0.6864239746864624	0.38970945732180917	0.100125
0.6867633174549103	0.3897170657261846	0.100175
0.6871026549308678	0.3897246783624537	0.100225
0.6874419871113444	0.3897322952313055	0.100275
0.6877813139933305	0.3897399163334326	0.100325
0.6881206355738336	0.3897475416695252	0.100375
0.6884599518498434	0.3897551712402767	0.100425
0.6887992628183661	0.38976280504637817	0.100475
0.6891385684763901	0.38977044308852404	0.100525
0.6894778688209208	0.38977808536740616	0.100575
0.6898171638489451	0.3897857318837199	0.100625
0.6901564535574672	0.3897933826381581	0.100675
0.690495737943473	0.38980103763141716	0.100725
0.6908350170039658	0.38980869686419045	0.100775
0.6911742907359296	0.3898163603371756	0.100825
0.6915135591363676	0.3898240280510666	0.100875
0.6918528222022616	0.3898317000065623	0.100925
0.6921920799306146	0.38983937620435744	0.100975
0.6925313323184062	0.38984705664515207	0.101025
0.6928705793626387	0.3898547413296413	0.101075
0.6932098210602909	0.3898624302585265	0.101125
0.6935490574083633	0.3898701234325037	0.101175
0.6938882884038342	0.389877820852275	0.101225
0.6942275140437022	0.3898855225185374	0.101275
0.6945667343249454	0.3898932284319939	0.101325
0.6949059492445596	0.3899009385933427	0.101375
0.6952451587995239	0.38990865300328714	0.101425
0.6955843629868312	0.38991637166252685	0.101475
0.6959235618034602	0.38992409457176586	0.101525
0.6962627552464026	0.3899318217317048	0.101575
0.696601943312635	0.3899395531430487	0.101625
0.6969411259991493	0.38994728880649887	0.101675
0.6972803033029205	0.3899550287227613	0.101725
0.697619475220939	0.3899627728925383	0.101775
0.6979586417501781	0.38997052131653703	0.101825
0.6982978028876284	0.3899782739954603	0.101875
0.6986369586302615	0.38998603093001627	0.101925
0.698976108975066	0.38999379212090896	0.101975
0.6993152539190131	0.3900015575688472	0.102025
0.6996543934590904	0.390009327274536	0.102075
0.699993527592267	0.3900171012386851	0.102125
0.7003326563155303	0.39002487946200043	0.102175
0.7006717796258478	0.3900326619451926	0.102225
0.7010108975202055	0.39004044868896864	0.102275
0.70135000999557	0.3900482396940398	0.102325
0.7016891170489262	0.3900560349611143	0.102375
0.7020282186772391	0.39006383449090415	0.102425
0.7023673148774928	0.39007163828411867	0.102475
0.702706405646651	0.3900794463414705	0.102525
0.7030454909816968	0.3900872586636703	0.102575
0.7033845708795926	0.3900950752514312	0.102625
0.7037236453373195	0.39010289610546517	0.102675
0.7040627143518403	0.39011072122648593	0.102725
0.7044017779201333	0.39011855061520667	0.102775
0.7047408360391614	0.39012638427234186	0.102825
0.7050798887059002	0.3901342221986056	0.102875
0.7054189359173135	0.3901420643947133	0.102925
0.7057579776703736	0.3901499108613803	0.102975
0.7060970139620449	0.39015776159932236	0.103025
0.7064360447892969	0.39016561660925625	0.103075
0.7067750701490942	0.3901734758918984	0.103125
0.7071140900384038	0.39018133944796674	0.103175
0.7074531044541902	0.39018920727817824	0.103225
0.7077921133934186	0.39019707938325215	0.103275
0.7081311168530524	0.39020495576390624	0.103325
0.7084701148300555	0.39021283642086063	0.103375
0.7088091073213905	0.3902207213548341	0.103425
0.7091480943240197	0.3902286105665476	0.103475
0.7094870758349051	0.39023650405672095	0.103525
0.7098260518510067	0.39024440182607606	0.103575
0.710165022369286	0.3902523038753335	0.103625
0.7105039873867021	0.3902602102052162	0.103675
0.7108429469002143	0.39026812081644585	0.103725
0.7111819009067817	0.390276035709746	0.103775
0.7115208494033615	0.39028395488583956	0.103825
0.7118597923869114	0.39029187834545087	0.103875
0.7121987298543885	0.39029980608930387	0.103925
0.7125376618027487	0.3903077381181236	0.103975
0.7128765882289471	0.39031567443263526	0.104025
0.7132155091299401	0.3903236150335644	0.104075
0.7135544245026798	0.39033155992163776	0.104125
0.7138933343441224	0.39033950909758136	0.104175
0.7142322386512188	0.39034746256212305	0.104225
0.7145711374209233	0.3903554203159898	0.104275
0.7149100306501861	0.39036338235991025	0.104325
0.7152489183359607	0.3903713486946124	0.104375
0.7155878004751951	0.39037931932082587	0.104425
0.7159266770648424	0.3903872942392795	0.104475
0.7162655481018487	0.3903952734507041	0.104525
0.7166044135831664	0.39040325695582906	0.104575
0.7169432735057403	0.3904112447553864	0.104625
0.7172821278665213	0.3904192368501066	0.104675
0.7176209766624534	0.39042723324072226	0.104725
0.7179598198904856	0.3904352339279649	0.104775
0.7182986575475612	0.3904432389125683	0.104825
0.7186374896306283	0.3904512481952647	0.104875
0.7189763161366279	0.3904592617767888	0.104925
0.719315137062508	0.3904672796578739	0.104975
0.719653952405208	0.3904753018392556	0.105025
0.7199927621616738	0.3904833283216683	0.105075
0.7203315663288452	0.39049135910584803	0.105125
0.7206703649036653	0.3904993941925309	0.105175
0.721009157883074	0.3905074335824532	0.105225
0.7213479452640119	0.39051547727635244	0.105275
0.7216867270434183	0.3905235252749657	0.105325
0.722025503218233	0.39053157757903123	0.105375
0.7223642737853933	0.39053963418928755	0.105425
0.722703038741838	0.3905476951064734	0.105475
0.7230417980845033	0.39055576033132844	0.105525
0.7233805518103268	0.3905638298645924	0.105575
0.7237192999162435	0.3905719037070056	0.105625
0.7240580423991894	0.3905799818593092	0.105675
0.7243967792560985	0.39058806432224413	0.105725
0.7247355104839052	0.3905961510965525	0.105775
0.725074236079543	0.3906042421829764	0.105825
0.7254129560399445	0.39061233758225866	0.105875
0.7257516703620421	0.3906204372951425	0.105925
0.7260903790427671	0.3906285413223717	0.105975
0.7264290820790505	0.3906366496646903	0.106025
0.726767779467823	0.390644762322843	0.106075
0.7271064712060136	0.3906528792975751	0.106125
0.7274451572905524	0.39066100058963193	0.106175
0.7277838377183664	0.3906691261997598	0.106225
0.7281225124863852	0.39067725612870513	0.106275
0.728461181591534	0.3906853903772151	0.106325
0.7287998450307412	0.3906935289460371	0.106375
0.7291385028009307	0.3907016718359194	0.106425
0.7294771548990305	0.39070981904761	0.106475
0.7298158013219624	0.39071797058185836	0.106525
0.7301544420666529	0.39072612643941357	0.106575
0.7304930771300233	0.39073428662102583	0.106625
0.7308317065089986	0.39074245112744505	0.106675
0.7311703302004989	0.3907506199594229	0.106725
0.7315089482014473	0.3907587931177098	0.106775
0.7318475605087634	0.3907669706030585	0.106825
0.7321861671193686	0.3907751524162205	0.106875
0.7325247680301816	0.3907833385579492	0.106925
0.7328633632381225	0.39079152902899755	0.106975
0.7332019527401084	0.3907997238301194	0.107025
0.7335405365330581	0.39080792296206907	0.107075
0.7338791146138879	0.390816126425601	0.107125
0.7342176869795148	0.39082433422147084	0.107175
0.7345562536268547	0.39083254635043363	0.107225
0.7348948145528226	0.39084076281324626	0.107275
0.7352333697543331	0.3908489836106648	0.107325
0.7355719192283001	0.3908572087434468	0.107375
0.7359104629716368	0.3908654382123494	0.107425
0.736249000981256	0.3908736720181314	0.107475
0.73658753325407	0.3908819101615505	0.107525
0.7369260597869896	0.3908901526433665	0.107575
0.7372645805769265	0.3908983994643384	0.107625
0.7376030956207893	0.39090665062522667	0.107675
0.7379416049154894	0.3909149061267914	0.107725
0.7382801084579332	0.3909231659697941	0.107775
0.7386186062450325	0.3909314301549955	0.107825
0.7389570982736905	0.3909396986831584	0.107875
0.7392955845408182	0.39094797155504446	0.107925
0.7396340650433184	0.39095624877141727	0.107975
0.7399725397780998	0.39096453033303974	0.108025
0.7403110087420649	0.3909728162406762	0.108075
0.7406494719321202	0.39098110649509066	0.108125
0.7409879293451672	0.3909894010970483	0.108175
0.7413263809781113	0.39099770004731416	0.108225
0.7416648268278525	0.39100600334665425	0.108275
0.7420032668912953	0.39101431099583495	0.108325
0.7423417011653384	0.39102262299562296	0.108375
0.7426801296468841	0.3910309393467857	0.108425
0.7430185523328304	0.3910392600500909	0.108475
0.743356969220079	0.39104758510630666	0.108525
0.7436953803055255	0.3910559145162021	0.108575
0.744033785586071	0.39106424828054603	0.108625
0.7443721850586101	0.3910725864001086	0.108675
0.7447105787200418	0.39108092887565965	0.108725
0.7450489665672592	0.3910892757079704	0.108775
0.7453873485971609	0.39109762689781136	0.108825
0.7457257248066383	0.391105982445955	0.108875
0.7460640951925888	0.39111434235317266	0.108925
0.7464024597519026	0.39112270662023785	0.108975
0.7467408184814752	0.39113107524792295	0.109025
0.7470791713781965	0.3911394482370023	0.109075
0.7474175184389594	0.39114782558824934	0.109125
0.7477558596606537	0.3911562073024395	0.109175
0.7480941950401707	0.39116459338034687	0.109225
0.7484325245743985	0.3911729838227481	0.109275
0.7487708482602271	0.39118137863041846	0.109325
0.7491091660945438	0.3911897778041353	0.109375
0.7494474780742371	0.3911981813446747	0.109425
0.749785784196193	0.3912065892528154	0.109475
0.7501240844572987	0.3912150015293342	0.109525
0.7504623788544386	0.3912234181750109	0.109575
0.7508006673844986	0.39123183919062343	0.109625
0.7511389500443619	0.3912402645769523	0.109675
0.7514772268309136	0.3912486943347766	0.109725
0.7518154977410352	0.39125712846487776	0.109775
0.7521537627716098	0.3912655669680359	0.109825
0.7524920219195191	0.3912740098450333	0.109875
0.7528302751816438	0.39128245709665127	0.109925
0.7531685225548642	0.3912909087236731	0.109975
0.7535067640360603	0.3912993647268807	0.110025
0.7538449996221108	0.3913078251070588	0.110075
0.7541832293098942	0.39131628986498995	0.110125
0.7545214530962878	0.39132475900146024	0.110175
0.7548596709781696	0.3913332325172529	0.110225
0.7551978829524147	0.391341710413155	0.110275
0.7555360890159005	0.3913501926899509	0.110325
0.7558742891654993	0.39135867934842894	0.110375
0.7562124833980892	0.39136717038937363	0.110425
0.7565506717105401	0.39137566581357514	0.110475
0.7568888540997288	0.3913841656218186	0.110525
0.7572270305625238	0.3913926698148953	0.110575
0.7575652010958013	0.39140117839359106	0.110625
0.7579033656964277	0.3914096913586985	0.110675
0.7582415243612777	0.3914182087110044	0.110725
0.7585796770872166	0.3914267304513023	0.110775
0.7589178238711191	0.39143525658037986	0.110825
0.7592559647098474	0.3914437870990317	0.110875
0.759594099600275	0.3914523220080467	0.110925
0.7599322285392637	0.39146086130822005	0.110975
0.7602703515236852	0.391469405000342	0.111025
0.7606084685504001	0.3914779530852085	0.111075
0.7609465796162782	0.391486505563611	0.111125
0.7612846847181793	0.3914950624363462	0.111175
0.7616227838529722	0.3915036237042066	0.111225
0.7619608770175149	0.39151218936799004	0.111275
0.7622989642086748	0.39152075942849	0.111325
0.7626370454233085	0.3915293338865052	0.111375
0.7629751206582823	0.3915379127428303	0.111425
0.7633131899104514	0.3915464959982647	0.111475
0.7636512531766808	0.3915550836536043	0.111525
0.7639893104538242	0.3915636757096497	0.111575
0.7643273617387456	0.3915722721671974	0.111625
0.764665407028297	0.39158087302704914	0.111675
0.7650034463193411	0.3915894782900025	0.111725
0.7653414796087283	0.3915980879568602	0.111775
0.7656795068933209	0.39160670202842063	0.111825
0.7660175281699667	0.3916153205054878	0.111875
0.7663555434355276	0.3916239433888609	0.111925
0.76669355268685	0.39163257067934515	0.111975
0.7670315559207938	0.3916412023777405	0.112025
0.767369553134205	0.3916498384848532	0.112075
0.7677075443239408	0.3916584790014845	0.112125
0.768045529486847	0.39166712392844133	0.112175
0.7683835086197787	0.3916757732665263	0.112225
0.7687214817195811	0.39168442701654677	0.112275
0.7690594487831076	0.39169308517930673	0.112325
0.7693974098072021	0.3917017477556146	0.112375
0.7697353647887163	0.3917104147462753	0.112425
0.770073313724493	0.3917190861520983	0.112475
0.7704112566113825	0.3917277619738895	0.112525
0.7707491934462266	0.3917364422124591	0.112575
0.7710871242258737	0.39174512686861446	0.112625
0.7714250489471643	0.39175381594316666	0.112675
0.7717629676069456	0.3917625094369239	0.112725
0.772100880202057	0.39177120735069826	0.112775
0.7724387867293439	0.39177990968529935	0.112825
0.7727766871856443	0.39178861644153984	0.112875
0.7731145815678027	0.39179732762023045	0.112925
0.7734524698726553	0.39180604322218493	0.112975
0.7737903520970453	0.39181476324821496	0.113025
0.7741282282378077	0.3918234876991354	0.113075
0.7744660982917846	0.3918322165757589	0.113125
0.7748039622558089	0.39184094987890117	0.113175
0.7751418201267221	0.3918496876093761	0.113225
0.7754796719013548	0.39185842976800034	0.113275
0.7758175175765478	0.39186717635558876	0.113325
0.7761553571491302	0.39187592737295907	0.113375
0.776493190615942	0.39188468282092714	0.113425
0.7768310179738097	0.3918934427003116	0.113475
0.7771688392195721	0.39190220701192974	0.113525
0.7775066543500557	0.3919109757566006	0.113575
0.7778444633620967	0.3919197489351429	0.113625
0.7781822662525207	0.3919285265483764	0.113675
0.7785200630181621	0.3919373085971212	0.113725
0.7788578536558454	0.391946095082198	0.113775
0.7791956381624034	0.39195488600442774	0.113825
0.7795334165346595	0.3919636813646322	0.113875
0.7798711887694451	0.3919724811636333	0.113925
0.7802089548635823	0.3919812854022541	0.113975
0.7805467148139009	0.3919900940813171	0.114025
0.7808844686172214	0.39199890720164693	0.114075
0.7812222162703725	0.39200772476406653	0.114125
0.7815599577701732	0.3920165467694021	0.114175
0.781897693113451	0.39202537321847725	0.114225
0.7822354222970238	0.39203420411211926	0.114275
0.7825731453177167	0.3920430394511528	0.114325
0.7829108621723473	0.3920518792364061	0.114375
0.7832485728577385	0.3920607234687051	0.114425
0.7835862773707065	0.3920695721488789	0.114475
0.7839239757080739	0.3920784252777543	0.114525
0.7842616678666543	0.39208728285616173	0.114575
0.7845993538432691	0.3920961448849289	0.114625
0.7849370336347307	0.3921050113648872	0.114675
0.7852747072378597	0.39211388229686533	0.114725
0.7856123746494664	0.39212275768169585	0.114775
0.7859500358663699	0.3921316375202085	0.114825
0.7862876908853795	0.3921405218132367	0.114875
0.7866253397033127	0.39214941056161134	0.114925
0.7869629823169777	0.39215830376616695	0.114975
0.7873006187231898	0.39216720142773526	0.115025
0.7876382489187564	0.39217610354715193	0.115075
0.7879758729004916	0.39218501012524976	0.115125
0.7883134906652011	0.39219392116286533	0.115175
0.7886511022096973	0.39220283666083267	0.115225
0.788988707530785	0.39221175661998914	0.115275
0.789326306625275	0.39222068104116997	0.115325
0.7896638994899704	0.3922296099252136	0.115375
0.7900014861216812	0.3922385432729561	0.115425
0.7903390665172085	0.3922474810852371	0.115475
0.7906766406733616	0.39225642336289357	0.115525
0.791014208586939	0.39226537010676643	0.115575
0.7913517702547501	0.3922743213176935	0.115625
0.7916893256735907	0.39228327699651677	0.115675
0.7920268748402692	0.392292237144075	0.115725
0.7923644177515802	0.39230120176121147	0.115775
0.7927019544043307	0.39231017084876574	0.115825
0.7930394847953132	0.39231914440758214	0.115875
0.7933770089213341	0.3923281224385013	0.115925
0.7937145267791843	0.3923371049423688	0.115975
0.7940520383656686	0.3923460919200261	0.116025
0.7943895436775762	0.39235508337231984	0.116075
0.7947270427117111	0.39236407930009254	0.116125
0.795064535464861	0.3923730797041919	0.116175
0.7954020219338277	0.3923820845854614	0.116225
0.7957395021153985	0.39239109394475	0.116275
0.7960769760063731	0.39240010778290196	0.116325
0.7964144436035373	0.39240912610076745	0.116375
0.7967519049036899	0.3924181488991918	0.116425
0.7970893599036152	0.39242717617902595	0.116475
0.79742680860011	0.3924362079411166	0.116525
0.7977642509899575	0.3924452441863157	0.116575
0.798101687069953	0.39245428491547085	0.116625
0.7984391168368786	0.3924633301294352	0.116675
0.7987765402875285	0.3924723798290569	0.116725
0.7991139574186821	0.39248143401519087	0.116775
0.799451368227133	0.392490492688686	0.116825
0.799788772709659	0.3924995558503982	0.116875
0.8001261708630523	0.3925086235011775	0.116925
0.8004635626840891	0.39251769564188077	0.116975
0.8008009481695607	0.39252677227335925	0.117025
0.8011383273162411	0.3925358533964707	0.117075
0.8014757001209204	0.39254493901206733	0.117125
0.8018130665803717	0.39255402912100823	0.117175
0.802150426691383	0.3925631237241465	0.117225
0.802487780450726	0.3925722228223423	0.117275
0.8028251278551873	0.39258132641644977	0.117325
0.8031624689015379	0.39259043450733005	0.117375
0.8034998035865623	0.39259954709583855	0.117425
0.8038371319070295	0.3926086641828372	0.117475
0.8041744538597232	0.3926177857691828	0.117525
0.804511769441411	0.392626911855738	0.117575
0.8048490786488751	0.39263604244336087	0.117625
0.8051863814788821	0.39264517753291484	0.117675
0.8055236779282116	0.3926543171252595	0.117725
0.8058609679936292	0.392663461221259	0.117775
0.8061982516719134	0.39267260982177393	0.117825
0.8065355289598283	0.3926817629276698	0.117875
0.8068727998541507	0.39269092053980814	0.117925
0.8072100643516436	0.3927000826590552	0.117975
0.8075473224490818	0.3927092492862741	0.118025
0.8078845741432273	0.3927184204223318	0.118075
0.8082218194308527	0.39272759606809265	0.118125
0.8085590583087194	0.3927367762244245	0.118175
0.8088962907735984	0.3927459608921929	0.118225
0.8092335168222493	0.3927551500722667	0.118275
0.8095707364514417	0.3927643437655125	0.118325
0.8099079496579342	0.39277354197280023	0.118375
0.810245156438494	0.3927827446949978	0.118425
0.8105823567898796	0.3927919519329757	0.118475
0.8109195507088551	0.39280116368760337	0.118525
0.8112567381921785	0.39281037995975215	0.118575
0.8115939192366125	0.3928196007502925	0.118625
0.8119310938389135	0.3928288260600969	0.118675
0.8122682619958425	0.39283805589003684	0.118725
0.8126054237041546	0.392847290240986	0.118775
0.8129425789606091	0.39285652911381685	0.118825
0.8132797277619599	0.39286577250940413	0.118875
0.813616870104965	0.3928750204286212	0.118925
0.8139540059863762	0.39288427287234423	0.118975
0.8142911354029505	0.3928935298414475	0.119025
0.8146282583514378	0.39290279133680817	0.119075
0.8149653748285941	0.3929120573593016	0.119125
0.8153024848311681	0.39292132790980605	0.119175
0.8156395883559132	0.3929306029891982	0.119225
0.8159766853995774	0.39293988259835694	0.119275
0.8163137759589127	0.3929491667381601	0.119325
0.8166508600306651	0.39295845540948804	0.119375
0.8169879376115856	0.3929677486132193	0.119425
0.8173250086984187	0.39297704635023545	0.119475
0.8176620732879134	0.39298634862141596	0.119525
0.8179991313768131	0.39299565542764364	0.119575
0.8183361829618653	0.39300496676979907	0.119625
0.8186732280398119	0.3930142826487659	0.119675
0.8190102666073985	0.39302360306542605	0.119725
0.8193472986613661	0.3930329280206642	0.119775
0.819684324198459	0.3930422575153631	0.119825
0.8200213432154155	0.3930515915504088	0.119875
0.8203583557089799	0.39306093012668497	0.119925
0.8206953616758881	0.39307027324507876	0.119975
0.8210323611128828	0.393079620906475	0.120025
0.8213693540166989	0.39308897311176194	0.120075
0.8217063403840772	0.3930983298618254	0.120125
0.8220433202117516	0.39310769115755456	0.120175
0.8223802934964606	0.3931170569998366	0.120225
0.8227172602349375	0.3931264273895618	0.120275
0.823054220423919	0.39313580232761813	0.120325
0.8233911740601364	0.39314518181489727	0.120375
0.8237281211403252	0.39315456585228803	0.120425
0.8240650616612154	0.39316395444068325	0.120475
0.8244019956195412	0.39317334758097283	0.120525
0.8247389230120302	0.3931827452740508	0.120575
0.8250758438354157	0.3931921475208081	0.120625
0.825412758086424	0.3932015543221397	0.120675
0.8257496657617867	0.39321096567893776	0.120725
0.8260865668582283	0.3932203815920984	0.120775
0.8264234613724788	0.3932298020625148	0.120825
0.826760349301262	0.3932392270910839	0.120875
0.8270972306413052	0.3932486566787004	0.120925
0.8274341053893318	0.3932580908262621	0.120975
0.8277709735420667	0.393267529534665	0.121025
0.8281078350962328	0.3932769728048076	0.121075
0.8284446900485526	0.39328642063758734	0.121125
0.828781538395748	0.39329587303390356	0.121175
0.8291183801345398	0.3933053299946551	0.121225
0.8294552152616478	0.3933147915207421	0.121275
0.8297920437737917	0.3933242576130647	0.121325
0.8301288656676907	0.3933337282725241	0.121375
0.8304656809400609	0.39334320350002144	0.121425
0.8308024895876218	0.393352683296459	0.121475
0.8311392916070879	0.393362167662739	0.121525
0.8314760869951761	0.39337165659976503	0.121575
0.8318128757486002	0.3933811501084402	0.121625
0.8321496578640751	0.3933906481896693	0.121675
0.8324864333383132	0.3934001508443564	0.121725
0.8328232021680279	0.39340965807340766	0.121775
0.8331599643499308	0.3934191698777279	0.121825
0.8334967198807324	0.39342868625822464	0.121875
0.8338334687571436	0.3934382072158037	0.121925
0.8341702109758726	0.39344773275137374	0.121975
0.8345069465336301	0.3934572628658416	0.122025
0.8348436754271219	0.3934667975601171	0.122075
0.8351803976530571	0.3934763368351082	0.122125
0.8355171132081404	0.39348588069172585	0.122175
0.835853822089079	0.39349542913087904	0.122225
0.8361905242925759	0.39350498215347984	0.122275
0.8365272198153371	0.3935145397604383	0.122325
0.836863908654064	0.3935241019526677	0.122375
0.8372005908054614	0.39353366873107914	0.122425
0.8375372662662283	0.39354324009658703	0.122475
0.8378739350330685	0.39355281605010345	0.122525
0.8382105971026794	0.39356239659254405	0.122575
0.838547252471763	0.3935719817248222	0.122625
0.8388839011370158	0.39358157144785416	0.122675
0.8392205430951378	0.3935911657625548	0.122725
0.8395571783428237	0.3936007646698414	0.122775
0.8398938068767725	0.3936103681706299	0.122825
0.8402304286936769	0.39361997626583867	0.122875
0.8405670437902344	0.39362958895638483	0.122925
0.8409036521631367	0.3936392062431878	0.122975
0.8412402538090791	0.39364882812716595	0.123025
0.8415768487247514	0.3936584546092397	0.123075
0.8419134369068487	0.39366808569032824	0.123125
0.8422500183520579	0.39367772137135376	0.123175
0.8425865930570735	0.39368736165323603	0.123225
0.84292316101858	0.3936970065368986	0.123275
0.8432597222332707	0.39370665602326216	0.123325
0.8435962766978287	0.39371631011325164	0.123375
0.8439328244089455	0.3937259688077887	0.123425
0.8442693653633031	0.3937356321077992	0.123475
0.8446058995575907	0.39374530001420627	0.123525
0.8449424269884894	0.3937549725279366	0.123575
0.8452789476526863	0.3937646496499147	0.123625
0.8456154615468613	0.3937743313810682	0.123675
0.8459519686676994	0.3937840177223228	0.123725
0.8462884690118798	0.39379370867460706	0.123775
0.8466249625760853	0.39380340423884796	0.123825
0.8469614493569934	0.3938131044159754	0.123875
0.8472979293512866	0.39382280920691703	0.123925
0.8476344025556388	0.39383251861260427	0.123975
0.8479708689667321	0.39384223263396556	0.124025
0.8483073285812388	0.3938519512719337	0.124075
0.8486437813958393	0.3938616745274382	0.124125
0.8489802274072044	0.3938714024014127	0.124175
0.8493166666120127	0.39388113489478843	0.124225
0.8496530990069334	0.3938908720084995	0.124275
0.8499895245886437	0.39390061374347873	0.124325
0.8503259433538114	0.3939103601006611	0.124375
0.850662355299112	0.39392011108098063	0.124425
0.850998760421211	0.39392986668537355	0.124475
0.8513351587167839	0.39393962691477474	0.124525
0.8516715501824927	0.3939493917701218	0.124575
0.8520079348150127	0.39395916125235064	0.124625
0.8523443126110035	0.39396893536240024	0.124675
0.8526806835671394	0.393978714101207	0.124725
0.8530170476800781	0.3939884974697117	0.124775
0.8533534049464925	0.3939982854688515	0.124825
0.8536897553630383	0.3940080780995685	0.124875
0.8540260989263874	0.39401787536280086	0.124925
0.8543624356331935	0.3940276772594918	0.124975
0.8546987654801269	0.39403748379058073	0.125025
0.85503508846384	0.3940472949570119	0.125075
0.8553714045810008	0.39405711075972605	0.125125
0.8557077138282615	0.39406693119966824	0.125175
0.8560440162022868	0.39407675627778055	0.125225
0.8563803116997284	0.39408658599500923	0.125275
0.8567166003172487	0.39409642035229736	0.125325
0.8570528820514983	0.3941062593505924	0.125375
0.8573891568991384	0.39411610299083855	0.125425
0.8577254248568169	0.39412595127398437	0.125475
0.858061685921194	0.3941358042009752	0.125525
0.8583979400889163	0.3941456617727608	0.125575
0.8587341873566419	0.3941555239902876	0.125625
0.8590704277210157	0.3941653908545065	0.125675
0.8594066611786945	0.3941752623663652	0.125725
0.8597428877263219	0.3941851385268157	0.125775
0.8600791073605518	0.39419501933680656	0.125825
0.860415320078028	0.3942049047972912	0.125875
0.8607515258754015	0.39421479490921935	0.125925
0.8610877247493145	0.3942246896735454	0.125975
0.8614239166964172	0.3942345890912203	0.126025
0.8617601017133494	0.3942444931631997	0.126075
0.8620962797967603	0.39425440189043537	0.126125
0.8624324509432874	0.3942643152738846	0.126175
0.8627686151495789	0.39427423331449973	0.126225
0.8631047724122703	0.39428415601323963	0.126275
0.8634409227280084	0.39429408337105765	0.126325
0.863777066093427	0.39430401538891396	0.126375
0.8641132025051712	0.39431395206776265	0.126425
0.8644493319598728	0.39432389340856555	0.126475
0.8647854544541763	0.3943338394122773	0.126525
0.8651215699847108	0.39434379007986164	0.126575
0.8654576785481201	0.3943537454122736	0.126625
0.8657937801410306	0.39436370541047866	0.126675
0.8661298747600854	0.39437367007543267	0.126725
0.8664659624019088	0.39438363940810234	0.126775
0.8668020430631427	0.3943936134094446	0.126825
0.8671381167404092	0.39440359208042747	0.126875
0.8674741834303488	0.3944135754220091	0.126925
0.8678102431295821	0.39442356343515833	0.126975
0.8681462958347478	0.39443355612083475	0.127025
0.8684823415424648	0.3944435534800082	0.127075
0.8688183802493703	0.3944535555136396	0.127125
0.8691544119520818	0.3944635622226997	0.127175
0.8694904366472342	0.39447357360815083	0.127225
0.869826454331444	0.39448358967096475	0.127275
0.8701624650013442	0.394493610412105	0.127325
0.8704984686535491	0.39450363583254455	0.127375
0.8708344652846913	0.3945136659332478	0.127425
0.8711704548913823	0.3945237007151894	0.127475
0.8715064374702537	0.39453374017933446	0.127525
0.8718424130179152	0.39454378432665893	0.127575
0.8721783815309968	0.3945538331581292	0.127625
0.8725143430061062	0.3945638866747223	0.127675
0.8728502974398717	0.39457394487740566	0.127725
0.8731862448288998	0.39458400776715774	0.127775
0.8735221851698175	0.39459407534494695	0.127825
0.873858118459229	0.39460414761175283	0.127875
0.8741940446937594	0.3946142245685451	0.127925
0.8745299638700118	0.3946243062163045	0.127975
0.874865875984609	0.39463439255600186	0.128025
0.8752017810341532	0.39464448358861903	0.128075
0.8755376790152657	0.3946545793151281	0.128125
0.8758735699245463	0.39466467973651204	0.128175
0.8762094537586145	0.39467478485374413	0.128225
0.8765453305140695	0.39468489466780843	0.128275
0.8768812001875275	0.3946950091796795	0.128325
0.877217062775588	0.3947051283903425	0.128375
0.8775529182748641	0.3947152523007732	0.128425
0.8778887666819536	0.3947253809119579	0.128475
0.8782246079934694	0.3947355142248735	0.128525
0.878560442206006	0.3947456522405076	0.128575
0.8788962693161757	0.39475579495983837	0.128625
0.8792320893205704	0.39476594238385426	0.128675
0.8795679022158008	0.39477609451353485	0.128725
0.8799037079984589	0.3947862513498695	0.128775
0.8802395066651513	0.39479641289383927	0.128825
0.8805752982124694	0.39480657914643463	0.128875
0.8809110826370179	0.3948167501086379	0.128925
0.8812468599353879	0.3948269257814402	0.128975
0.8815826301041798	0.3948371061658258	0.129025
0.8819183931399852	0.39484729126278645	0.129075
0.882254149039402	0.3948574810733078	0.129125
0.8825898977990196	0.3948676755983828	0.129175
0.8829256394154358	0.39487787483899817	0.129225
0.8832613738852368	0.3948880787961481	0.129275
0.8835971012050191	0.39489828747082056	0.129325
0.8839328213713675	0.39490850086401086	0.129375
0.8842685343808768	0.394918718976708	0.129425
0.8846042402301296	0.3949289418099089	0.129475
0.8849399389157196	0.3949391693646032	0.129525
0.8852756304342277	0.39494940164178943	0.129575
0.8856113147822453	0.39495963864245826	0.129625
0.8859469919563517	0.3949698803676095	0.129675
0.8862826619531378	0.39498012681823463	0.129725
0.8866183247691796	0.39499037799533493	0.129775
0.886953980401067	0.39500063389990325	0.129825
0.887289628845375	0.3950108945329418	0.129875
0.8876252700986903	0.3950211598954446	0.129925
0.8879609041575871	0.3950314299884154	0.129975
0.8882965310186504	0.39504170481284906	0.130025
0.888632150678453	0.3950519843697504	0.130075
0.8889677631335768	0.39506226866011607	0.130125
0.889303368380595	0.3950725576849513	0.130175
0.8896389664160859	0.39508285144525457	0.130225
0.8899745572366218	0.39509314994203193	0.130275
0.8903101408387797	0.39510345317628326	0.130325
0.8906457172191294	0.3951137611490156	0.130375
0.8909812863742467	0.39512407386123033	0.130425
0.8913168483006998	0.3951343913139354	0.130475
0.8916524029950615	0.3951447135081335	0.130525
0.8919879504539001	0.39515504044483385	0.130575
0.892323490673786	0.3951653721250402	0.130625
0.8926590236512855	0.3951757085497629	0.130675
0.8929945493829673	0.3951860497200072	0.130725
0.8933300678653956	0.39519639563678455	0.130775
0.8936655790951389	0.39520674630110103	0.130825
0.8940010830687577	0.39521710171396973	0.130875
0.8943365797828209	0.3952274618763978	0.130925
0.8946720692338852	0.39523782678939956	0.130975
0.8950075514185193	0.3952481964539832	0.131025
0.8953430263332771	0.39525857087116445	0.131075
0.8956784939747263	0.39526895004195256	0.131125
0.896013954339419	0.3952793339673644	0.131175
0.8963494074239207	0.3952897226484107	0.131225
0.8966848532247826	0.39530011608610927	0.131275
0.8970202917385673	0.3953105142814723	0.131325
0.8973557229618252	0.39532091723551854	0.131375
0.8976911468911164	0.3953313249492616	0.131425
0.8980265635229908	0.3953417374237212	0.131475
0.8983619728540061	0.39535215465991225	0.131525
0.8986973748807097	0.3953625766588558	0.131575
0.8990327695996587	0.39537300342156795	0.131625
0.8993681570073983	0.39538343494907097	0.131675
0.8997035371004839	0.39539387124238196	0.131725
0.9000389098754583	0.39540431230252454	0.131775
0.9003742753288762	0.39541475813051713	0.131825
0.9007096334572784	0.39542520872738435	0.131875
0.9010449842572176	0.3954356640941459	0.131925
0.9013803277252327	0.39544612423182784	0.131975
0.9017156638578755	0.39545658914145065	0.132025
0.902050992651682	0.39546705882404204	0.132075
0.9023863141032028	0.3954775332806235	0.132125
0.9027216282089728	0.3954880125122239	0.132175
0.9030569349655398	0.39549849651986607	0.132225
0.9033922343694373	0.39550898530458006	0.132275
0.9037275264172109	0.39551947886739003	0.132325
0.9040628111053937	0.39552997720932687	0.132375
0.9043980884305279	0.3955404803314163	0.132425
0.9047333583891465	0.39555098823469026	0.132475
0.9050686209777885	0.39556150092017606	0.132525
0.9054038761929862	0.3955720183889063	0.132575
0.905739124031276	0.39558254064190984	0.132625
0.906074364489189	0.39559306768022046	0.132675
0.9064095975632591	0.39560359950486823	0.132725
0.9067448232500166	0.39561413611688817	0.132775
0.9070800415459934	0.39562467751731145	0.132825
0.9074152524477178	0.3956352237071745	0.132875
0.90775045595172	0.39564577468750967	0.132925
0.9080856520545262	0.3956563304593546	0.132975
0.9084208407526653	0.3956668910237428	0.133025
0.9087560220426617	0.39567745638171314	0.133075
0.9090911959210423	0.3956880265343004	0.133125
0.9094263623843297	0.3956986014825448	0.133175
0.9097615214290495	0.39570918122748205	0.133225
0.9100966730517221	0.3957197657701539	0.133275
0.9104318172488713	0.39573035511159715	0.133325
0.9107669540170161	0.3957409492528547	0.133375
0.911102083352678	0.39575154819496483	0.133425
0.9114372052523744	0.39576215193897135	0.133475
0.9117723197126253	0.39577276048591403	0.133525
0.9121074267299464	0.39578337383683787	0.133575
0.9124425263008549	0.39579399199278387	0.133625
0.912777618421866	0.395804614954798	0.133675
0.9131127030894945	0.39581524272392293	0.133725
0.9134477803002539	0.39582587530120567	0.133775
0.913782850050657	0.39583651268769	0.133825
0.9141179123372162	0.39584715488442423	0.133875
0.9144529671564419	0.39585780189245345	0.133925
0.9147880145048448	0.39586845371282725	0.133975
0.9151230543789334	0.3958791103465919	0.134025
0.9154580867752163	0.39588977179479834	0.134075
0.9157931116902016	0.3959004380584936	0.134125
0.9161281291203948	0.39591110913873057	0.134175
0.9164631390623026	0.395921785036557	0.134225
0.9167981415124284	0.3959324657530273	0.134275
0.9171331364672778	0.39594315128919033	0.134325
0.9174681239233518	0.39595384164610165	0.134375
0.9178031038771541	0.3959645368248117	0.134425
0.9181380763251845	0.39597523682637686	0.134475
0.9184730412639447	0.3959859416518492	0.134525
0.9188079986899322	0.395996651302286	0.134575
0.9191429485996476	0.39600736577874096	0.134625
0.9194778909895865	0.39601808508227215	0.134675
0.9198128258562468	0.39602880921393496	0.134725
0.9201477531961235	0.3960395381747884	0.134775
0.9204826730057116	0.39605027196588943	0.134825
0.9208175852815057	0.39606101058829773	0.134875
0.9211524900199974	0.39607175404307204	0.134925
0.9214873872176804	0.3960825023312732	0.134975
0.9218222768710447	0.39609325545396107	0.135025
0.9221571589765809	0.3961040134121979	0.135075
0.9224920335307788	0.3961147762070446	0.135125
0.9228269005301264	0.3961255438395649	0.135175
0.9231617599711116	0.3961363163108207	0.135225
0.9234966118502208	0.3961470936218772	0.135275
0.9238314561639401	0.39615787577379746	0.135325
0.9241662929087535	0.39616866276764806	0.135375
0.9245011220811459	0.39617945460449316	0.135425
0.9248359436775998	0.39619025128540053	0.135475
0.9251707576945976	0.3962010528114358	0.135525
0.9255055641286197	0.39621185918366797	0.135575
0.9258403629761476	0.39622267040316383	0.135625
0.9261751542336597	0.39623348647099366	0.135675
0.926509937897635	0.3962443073882256	0.135725
0.9268447139645501	0.3962551331559311	0.135775
0.9271794824308834	0.3962659637751795	0.135825
0.9275142432931083	0.39627679924704357	0.135875
0.9278489965477017	0.39628763957259416	0.135925
0.9281837421911358	0.39629848475290486	0.135975
0.928518480219885	0.39630933478904806	0.136025
0.9288532106304196	0.39632018968209864	0.136075
0.9291879334192122	0.39633104943313024	0.136125
0.9295226485827324	0.3963419140432188	0.136175
0.9298573561174497	0.3963527835134394	0.136225
0.9301920560198318	0.3963636578448692	0.136275
0.9305267482863472	0.3963745370385846	0.136325
0.9308614329134612	0.39638542109566394	0.136375
0.9311961098976401	0.39639631001718517	0.136425
0.9315307792353487	0.39640720380422734	0.136475
0.9318654409230499	0.3964181024578703	0.136525
0.9322000949572071	0.396429005979194	0.136575
0.9325347413342822	0.39643991436927956	0.136625
0.932869380050736	0.39645082762920836	0.136675
0.9332040111030283	0.39646174576006277	0.136725
0.9335386344876189	0.3964726687629253	0.136775
0.9338732502009651	0.3964835966388797	0.136825
0.9342078582395245	0.39649452938900975	0.136875
0.9345424585997537	0.39650546701440054	0.136925
0.9348770512781077	0.39651640951613687	0.136975
0.9352116362710413	0.3965273568953055	0.137025
0.9355462135750072	0.3965383091529923	0.137075
0.9358807831864593	0.3965492662902852	0.137125
0.9362153451018476	0.39656022830827137	0.137175
0.9365498993176249	0.39657119520804035	0.137225
0.9368844458302387	0.3965821669906803	0.137275
0.9372189846361401	0.39659314365728204	0.137325
0.9375535157317746	0.39660412520893495	0.137375
0.937888039113592	0.39661511164673147	0.137425
0.9382225547780353	0.39662610297176193	0.137475
0.9385570627215523	0.3966370991851202	0.137525
0.9388915629405855	0.3966481002878977	0.137575
0.9392260554315791	0.39665910628118994	0.137625
0.9395605401909742	0.3966701171660895	0.137675
0.9398950172152141	0.396681132943693	0.137725
0.9402294865007371	0.3966921536150944	0.137775
0.9405639480439846	0.3967031791813916	0.137825
0.9408984018413928	0.39671420964368	0.137875
0.9412328478894024	0.39672524500305856	0.137925
0.9415672861844468	0.396736285260624	0.137975
0.9419017167229651	0.3967473304174769	0.138025
0.9422361395013887	0.3967583804747147	0.138075
0.9425705545161541	0.3967694354334399	0.138125
0.9429049617636925	0.3967804952947507	0.138175
0.9432393612404364	0.39679156005975136	0.138225
0.9435737529428173	0.39680262972954095	0.138275
0.9439081368672647	0.3968137043052252	0.138325
0.9442425130102078	0.3968247837879045	0.138375
0.944576881368075	0.3968358681786858	0.138425
0.9449112419372933	0.3968469574786708	0.138475
0.9452455947142888	0.39685805168896815	0.138525
0.9455799396954873	0.39686915081068025	0.138575
0.9459142768773124	0.3968802548449173	0.138625
0.9462486062561888	0.39689136379278295	0.138675
0.9465829278285375	0.3969024776553888	0.138725
0.9469172415907815	0.3969135964338397	0.138775
0.94725154753934	0.3969247201292485	0.138825
0.9475858456706338	0.39693584874272175	0.138875
0.9479201359810808	0.396946982275373	0.138925
0.9482544184670985	0.3969581207283106	0.138975
0.948588693125105	0.3969692641026491	0.139025
0.948922959951514	0.39698041239949833	0.139075
0.9492572189427431	0.39699156561997395	0.139125
0.9495914700952031	0.3970027237651874	0.139175
0.9499257134053096	0.39701388683625544	0.139225
0.9502599488694726	0.39702505483429074	0.139275
0.9505941764841048	0.3970362277604116	0.139325
0.950928396245615	0.3970474056157317	0.139375
0.9512626081504131	0.3970585884013711	0.139425
0.9515968121949069	0.3970697761184443	0.139475
0.9519310083755033	0.397080968768073	0.139525
0.9522651966886092	0.39709216635137295	0.139575
0.9525993771306293	0.3971033688694669	0.139625
0.9529335496979683	0.39711457632347236	0.139675
0.9532677143870293	0.39712578871451293	0.139725
0.9536018711942148	0.39713700604370794	0.139775
0.9539360201159263	0.39714822831218183	0.139825
0.9542701611485637	0.39715945552105547	0.139875
0.9546042942885277	0.39717068767145464	0.139925
0.9549384195322154	0.3971819247645015	0.139975
0.9552725368760254	0.3971931668013231	0.140025
0.9556066463163541	0.39720441378304294	0.140075
0.9559407478495965	0.3972156657107895	0.140125
0.9562748414721479	0.3972269225856875	0.140175
0.9566089271804018	0.39723818440886677	0.140225
0.9569430049707508	0.39724945118145316	0.140275
0.9572770748395871	0.39726072290457803	0.140325
0.957611136783301	0.39727199957936854	0.140375
0.9579451907982823	0.39728328120695744	0.140425
0.9582792368809202	0.3972945677884731	0.140475
0.9586132750276022	0.3973058593250494	0.140525
0.9589473052347156	0.39731715581781646	0.140575
0.9592813274986461	0.3973284572679091	0.140625
0.9596153418157786	0.3973397636764591	0.140675
0.9599493481824976	0.3973510750446024	0.140725
0.9602833465951848	0.3973623913734722	0.140775
0.9606173370502239	0.39737371266420557	0.140825
0.9609513195439946	0.3973850389179373	0.140875
0.9612852940728781	0.39739637013580575	0.140925
0.9616192606332522	0.39740770631894695	0.140975
0.961953219221496	0.39741904746850076	0.141025
0.9622871698339864	0.3974303935856042	0.141075
0.9626211124670999	0.39744174467139864	0.141125
0.9629550471172102	0.39745310072702267	0.141175
0.9632889737806938	0.3974644617536187	0.141225
0.9636228924539216	0.3974758277523267	0.141275
0.963956803133268	0.39748719872429045	0.141325
0.9642907058151028	0.3974985746706512	0.141375
0.9646246004957966	0.3975099555925545	0.141425
0.9649584871717191	0.3975213414911423	0.141475
0.9652923658392378	0.39753273236756176	0.141525
0.9656262364947207	0.39754412822295626	0.141575
0.9659600991345338	0.39755552905847413	0.141625
0.9662939537550428	0.39756693487526035	0.141675
0.9666278003526116	0.3975783456744642	0.141725
0.966961638923604	0.39758976145723235	0.141775
0.9672954694643819	0.3976011822247153	0.141825
0.9676292919713075	0.39761260797806103	0.141875
0.96796310644074	0.3976240387184214	0.141925
0.9682969128690406	0.3976354744469458	0.141975
0.9686307112525654	0.3976469151647873	0.142025
0.968964501587674	0.39765836087309686	0.142075
0.9692982838707216	0.3976698115730286	0.142125
0.969632058098064	0.39768126726573516	0.142175
0.9699658242660559	0.3976927279523717	0.142225
0.97029958237105	0.3977041936340925	0.142275
0.9706333324093999	0.39771566431205385	0.142325
0.9709670743774559	0.3977271399874114	0.142375
0.9713008082715695	0.39773862066132293	0.142425
0.9716345340880893	0.3977501063349453	0.142475
0.9719682518233643	0.39776159700943775	0.142525
0.9723019614737423	0.39777309268595834	0.142575
0.9726356630355693	0.39778459336566796	0.142625
0.9729693565051909	0.3977960990497258	0.142675
0.9733030418789516	0.397807609739294	0.142725
0.9736367191531953	0.39781912543553327	0.142775
0.9739703883242636	0.39783064613960717	0.142825
0.974304049388499	0.39784217185267773	0.142875
0.9746377023422409	0.39785370257590974	0.142925
0.9749713471818302	0.3978652383104667	0.142975
0.9753049839036038	0.3978767790575149	0.143025
0.9756386125039009	0.3978883248182188	0.143075
0.9759722329790563	0.39789987559374634	0.143125
0.9763058453254071	0.39791143138526336	0.143175
0.9766394495392858	0.3979229921939393	0.143225
0.9769730456170279	0.3979345580209409	0.143275
0.9773066335549642	0.3979461288674392	0.143325
0.977640213349428	0.39795770473460246	0.143375
0.9779737849967474	0.39796928562360295	0.143425
0.9783073484932543	0.3979808715356103	0.143475
0.9786409038352749	0.3979924624717982	0.143525
0.9789744510191386	0.3980040584333375	0.143575
0.9793079900411699	0.3980156594214035	0.143625
0.9796415208976961	0.3980272654371682	0.143675
0.9799750435850396	0.3980388764818084	0.143725
0.980308558099526	0.39805049255649727	0.143775
0.9806420644374754	0.39806211366241345	0.143825
0.9809755625952113	0.39807373980073096	0.143875
0.9813090525690519	0.39808537097262997	0.143925
0.9816425343553186	0.3980970071792863	0.143975
0.9819760079503277	0.3981086484218807	0.144025
0.9823094733503983	0.39812029470159105	0.144075
0.9826429305518449	0.3981319460195992	0.144125
0.9829763795509847	0.3981436023770844	0.144175
0.9833098203441301	0.39815526377523	0.144225
0.9836432529275962	0.3981669302152164	0.144275
0.9839766772976928	0.3981786016982284	0.144325
0.9843100934507337	0.398190278225448	0.144375
0.9846435013830269	0.39820195979806117	0.144425
0.9849769010908831	0.3982136464172516	0.144475
0.985310292570609	0.3982253380842061	0.144525
0.985643675818513	0.3982370348001101	0.144575
0.9859770508308999	0.3982487365661519	0.144625
0.9863104176040759	0.3982604433835181	0.144675
0.9866437761343443	0.3982721552533984	0.144725
0.9869771264180087	0.3982838721769807	0.144775
0.9873104684513704	0.39829559415545623	0.144825
0.9876438022307308	0.3983073211900144	0.144875
0.9879771277523898	0.3983190532818476	0.144925
0.988310445012646	0.39833079043214664	0.144975
0.9886437540077974	0.3983425326421057	0.145025
0.9889770547341413	0.39835427991291633	0.145075
0.9893103471879722	0.3983660322457746	0.145125
0.9896436313655868	0.3983777896418733	0.145175
0.9899769072632764	0.3983895521024099	0.145225
0.9903101748773363	0.3984013196285785	0.145275
0.9906434342040559	0.39841309222157795	0.145325
0.9909766852397279	0.39842486988260395	0.145375
0.9913099279806397	0.3984366526128566	0.145425
0.9916431624230823	0.398448440413533	0.145475
0.991976388563341	0.3984602332858346	0.145525
0.9923096063977045	0.39847203123096	0.145575
0.9926428159224557	0.3984838342501121	0.145625
0.9929760171338823	0.39849564234449064	0.145675
0.9933092100282639	0.3985074555153002	0.145725
0.9936423946018866	0.3985192737637419	0.145775
0.993975570851028	0.39853109709102164	0.145825
0.9943087387719721	0.39854292549834197	0.145875
0.9946418983609944	0.39855475898690995	0.145925
0.9949750496143769	0.39856659755793	0.145975
0.995308192528393	0.3985784412126102	0.146025
0.9956413270993224	0.3985902899521566	0.146075
0.9959744533234366	0.3986021437777786	0.146125
0.996307571197014	0.3986140026906835	0.146175
0.9966406807163223	0.39862586669208244	0.146225
0.9969737818776391	0.39863773578318384	0.146275
0.9973068746772297	0.3986496099652005	0.146325
0.997639959111369	0.3986614892393421	0.146375
0.9979730351763213	0.39867337360682287	0.146425
0.9983061028683589	0.39868526306885366	0.146475
0.9986391621837437	0.3986971576266507	0.146525
0.9989722131187462	0.39870905728142575	0.146575
0.9993052556696261	0.3987209620343968	0.146625
0.9996382898326522	0.3987328718867765	0.146675
0.9999713156040817	0.3987447868397848	0.146725
1.0003043329801813	0.3987567068946355	0.146775
1.0006373419572059	0.39876863205255025	0.146825
1.000970342531421	0.39878056231474385	0.146875
1.001303334699078	0.3987924976824396	0.146925
1.0016363184564412	0.39880443815685374	0.146975
1.0019692937997604	0.3988163837392109	0.147025
1.0023022607252965	0.3988283344307289	0.147075
1.0026352192292978	0.3988402902326337	0.147125
1.0029681693080237	0.39885225114614425	0.147175
1.0033011109577192	0.39886421717248827	0.147225
1.0036340441746425	0.3988761883128862	0.147275
1.0039669689550366	0.39888816456856696	0.147325
1.0042998852951566	0.3989001459407526	0.147375
1.004632793191244	0.39891213243067347	0.147425
1.0049656926395512	0.39892412403955296	0.147475
1.0052985836363189	0.3989361207686226	0.147525
1.0056314661777965	0.39894812261910756	0.147575
1.005964340260222	0.3989601295922408	0.147625
1.0062972058798443	0.39897214168924866	0.147675
1.0066300630328973	0.39898415891136585	0.147725
1.0069629117156293	0.39899618125981995	0.147775
1.0072957519242716	0.3990082087358469	0.147825
1.00762858365507	0.3990202413406764	0.147875
1.0079614069042542	0.399032279075545	0.147925
1.0082942216680673	0.3990443219416845	0.147975
1.0086270279427378	0.3990563699403323	0.148025
1.0089598257245056	0.3990684230727221	0.148075
1.0092926150095978	0.3990804813400926	0.148125
1.0096253957942516	0.39909254474367883	0.148175
1.0099581680746925	0.3991046132847211	0.148225
1.0102909318471556	0.3991166869644557	0.148275
1.0106236871078635	0.39912876578412454	0.148325
1.0109564338530497	0.3991408497449653	0.148375
1.0112891720789348	0.3991529388482213	0.148425
1.0116219017817498	0.3991650330951316	0.148475
1.011954622957713	0.39917713248694114	0.148525
1.012287335603054	0.3991892370248905	0.148575
1.0126200397139884	0.3992013467102257	0.148625
1.0129527352867431	0.399213461544189	0.148675
1.0132854223175332	0.3992255815280278	0.148725
1.013618100802582	0.3992377066629859	0.148775
1.0139507707381024	0.39924983695031213	0.148825
1.014283432120317	0.39926197239125155	0.148875
1.0146160849454349	0.39927411298705473	0.148925
1.014948729209677	0.39928625873896806	0.148975
1.015281364909251	0.3992984096482435	0.149025
1.0156139920403742	0.3993105657161291	0.149075
1.0159466105992538	0.3993227269438777	0.149125
1.0162792205821043	0.3993348933327396	0.149175
1.0166118219851306	0.39934706488396854	0.149225
1.0169444148045441	0.39935924159881664	0.149275
1.0172769990365487	0.39937142347853877	0.149325
1.017609574677354	0.3993836105243887	0.149375
1.0179421417231609	0.39939580273762265	0.149425
1.0182747001701764	0.399408000119496	0.149475
1.0186072500146004	0.39942020267126627	0.149525
1.0189397912526377	0.3994324103941903	0.149575
1.0192723238804846	0.3994446232895273	0.149625
1.0196048478943442	0.3994568413585354	0.149675
1.019937363290412	0.3994690646024752	0.149725
1.0202698700648878	0.3994812930226063	0.149775
1.0206023682139649	0.3994935266201911	0.149825
1.020934857733841	0.3995057653964903	0.149875
1.021267338620707	0.39951800935276793	0.149925
1.0215998108707594	0.399530258490286	0.149975
1.021932274480186	0.39954251281031017	0.150025
1.0222647294451812	0.3995547723141039	0.150075
1.0225971757619308	0.39956703700293433	0.150125
1.022929613426627	0.39957930687806636	0.150175
1.0232620424354533	0.3995915819407685	0.150225
1.0235944627845996	0.3996038621923072	0.150275
1.0239268744702474	0.39961614763395253	0.150325
1.0242592774885846	0.3996284382669723	0.150375
1.0245916718357904	0.39964073409263806	0.150425
1.0249240575080498	0.3996530351122193	0.150475
1.0252564345015402	0.3996653413269888	0.150525
1.0255888028124451	0.39967765273821765	0.150575
1.0259211624369395	0.3996899693471799	0.150625
1.0262535133712036	0.39970229115514844	0.150675
1.0265858556114107	0.39971461816339865	0.150725
1.0269181891537398	0.3997269503732048	0.150775
1.027250513994361	0.399739287785844	0.150825
1.0275828301294512	0.3997516304025919	0.150875
1.0279151375551787	0.39976397822472676	0.150925
1.0282474362677172	0.39977633125352613	0.150975
1.0285797262632341	0.3997886894902697	0.151025
1.0289120075378997	0.3998010529362365	0.151075
1.02924428008788	0.39981342159270755	0.151125
1.0295765439093425	0.3998257954609635	0.151175
1.029908798998452	0.39983817454228665	0.151225
1.0302410453513728	0.3998505588379593	0.151275
1.030573282964267	0.39986294834926545	0.151325
1.0309055118332984	0.39987534307748857	0.151375
1.0312377319546255	0.3998877430239143	0.151425
1.03156994332441	0.39990014818982766	0.151475
1.0319021459388087	0.39991255857651553	0.151525
1.0322343397939804	0.3999249741852647	0.151575
1.0325665248860803	0.3999373950173635	0.151625
1.0328987012112651	0.39994982107409993	0.151675
1.0332308687656868	0.3999622523567642	0.151725
1.0335630275455008	0.39997468886664556	0.151775
1.0338951775468561	0.39998713060503593	0.151825
1.0342273187659063	0.3999995775732259	0.151875
1.0345594511987988	0.4000120297725088	0.151925
1.0348915748416836	0.40002448720417694	0.151975
1.0352236896907068	0.40003694986952515	0.152025
1.0355557957420156	0.400049417769847	0.152075
1.0358878929917545	0.40006189090643896	0.152125
1.0362199814360682	0.4000743692805962	0.152175
1.0365520610710988	0.40008685289361656	0.152225
1.0368841318929884	0.4000993417467967	0.152275
1.037216193897877	0.40011183584143617	0.152325
1.037548247081906	0.40012433517883284	0.152375
1.0378802914412109	0.400136839760288	0.152425
1.0382123269719319	0.4001493495871011	0.152475
1.038544353670202	0.4001618646605747	0.152525
1.0388763715321594	0.40017438498200986	0.152575
1.0392083805539343	0.4001869105527106	0.152625
1.0395403807316632	0.4001994413739797	0.152675
1.0398723720614742	0.4002119774471224	0.152725
1.040204354539501	0.4002245187734432	0.152775
1.0405363281618696	0.4002370653542487	0.152825
1.0408682929247117	0.4002496171908452	0.152875
1.041200248824151	0.40026217428454025	0.152925
1.041532195856316	0.4002747366366423	0.152975
1.0418641340173291	0.40028730424846015	0.153025
1.0421960633033165	0.4002998771213038	0.153075
1.0425279837103982	0.4003124552564835	0.153125
1.042859895234698	0.40032503865531094	0.153175
1.0431917978723333	0.4003376273190976	0.153225
1.0435236916194257	0.4003502212491571	0.153275
1.043855576472091	0.40036282044680205	0.153325
1.0441874524264478	0.40037542491334777	0.153375
1.0445193194786107	0.40038803465010825	0.153425
1.0448511776246951	0.4004006496584006	0.153475
1.0451830268608129	0.40041326993954013	0.153525
1.045514867183078	0.4004258954948457	0.153575
1.0458466985876	0.4004385263256338	0.153625
1.0461785210704901	0.40045116243322515	0.153675
1.0465103346278557	0.40046380381893776	0.153725
1.0468421392558058	0.4004764504840935	0.153775
1.0471739349504454	0.40048910243001234	0.153825
1.0475057217078811	0.40050175965801754	0.153875
1.0478374995242163	0.40051442216943045	0.153925
1.048169268395555	0.400527089965576	0.153975
1.048501028317998	0.4005397630477772	0.154025
1.0488327792876462	0.40055244141736046	0.154075
1.0491645213005998	0.4005651250756502	0.154125
1.0494962543529565	0.40057781402397435	0.154175
1.049827978440814	0.400590508263659	0.154225
1.0501596935602682	0.4006032077960335	0.154275
1.0504913997074143	0.4006159126224256	0.154325
1.050823096878346	0.400628622744166	0.154375
1.0511547850691558	0.40064133816258435	0.154425
1.0514864642759352	0.4006540588790127	0.154475
1.0518181344947748	0.40066678489478197	0.154525
1.0521497957217634	0.40067951621122627	0.154575
1.0524814479529898	0.40069225282967763	0.154625
1.052813091184539	0.40070499475147203	0.154675
1.0531447254124995	0.4007177419779427	0.154725
1.0534763506329525	0.40073049451042747	0.154775
1.053807966841985	0.4007432523502611	0.154825
1.0541395740356756	0.40075601549878276	0.154875
1.0544711722101086	0.400768783957329	0.154925
1.0548027613613604	0.40078155772724045	0.154975
1.0551343414855137	0.40079433680985516	0.155025
1.055465912578642	0.40080712120651524	0.155075
1.0557974746368257	0.4008199109185605	0.155125
1.0561290276561355	0.40083270594733456	0.155175
1.0564605716326503	0.40084550629417876	0.155225
1.056792106562438	0.4008583119604382	0.155275
1.0571236324415756	0.40087112294745575	0.155325
1.0574551492661282	0.40088393925657817	0.155375
1.0577866570321697	0.40089676088915005	0.155425
1.0581181557357646	0.4009095878465195	0.155475
1.0584496453729841	0.40092242013003254	0.155525
1.0587811259398887	0.4009352577410393	0.155575
1.0591125974325488	0.4009481006808869	0.155625
1.0594440598470225	0.4009609489509271	0.155675
1.0597755131793771	0.40097380255250886	0.155725
1.060106957425669	0.40098666148698525	0.155775
1.060438392581963	0.40099952575570696	0.155825
1.0607698186443129	0.4010123953600286	0.155875
1.0611012356087814	0.40102527030130225	0.155925
1.0614326434714194	0.4010381505808843	0.155975
1.0617640422282877	0.4010510362001285	0.156025
1.0620954318754348	0.40106392716039263	0.156075
1.0624268124089198	0.40107682346303175	0.156125
1.062758183824787	0.4010897251094058	0.156175
1.063089546119095	0.401102632100871	0.156225
1.0634208992878855	0.40111554443878883	0.156275
1.063752243327214	0.4011284621245173	0.156325
1.06408357823312	0.40114138515941944	0.156375
1.0644149040016562	0.4011543135448548	0.156425
1.0647462206288605	0.4011672472821881	0.156475
1.0650775281107836	0.4011801863727802	0.156525
1.0654088264434602	0.4011931308179976	0.156575
1.0657401156229385	0.40120608061920265	0.156625
1.066071395645251	0.4012190357777636	0.156675
1.066402666506444	0.40123199629504425	0.156725
1.0667339282025476	0.4012449621724143	0.156775
1.0670651807296048	0.4012579334112394	0.156825
1.0673964240836438	0.4012709100128907	0.156875
1.0677276582607056	0.4012838919787355	0.156925
1.0680588832568159	0.4012968793101465	0.156975
1.0683900990680135	0.40130987200849244	0.157025
1.0687213056903206	0.40132287007514805	0.157075
1.0690525031197748	0.40133587351148314	0.157125
1.0693836913523955	0.4013488823188743	0.157175
1.0697148703842176	0.40136189649869297	0.157225
1.070046040211259	0.4013749160523172	0.157275
1.0703772008295507	0.40138794098112013	0.157325
1.0707083522351093	0.4014009712864813	0.157375
1.071039494423964	0.40141400696977547	0.157425
1.0713706273921277	0.401427048032384	0.157475
1.071701751135627	0.40144009447568296	0.157525
1.0720328656504738	0.40145314630105533	0.157575
1.0723639709326915	0.40146620350987894	0.157625
1.0726950669782895	0.4014792661035383	0.157675
1.0730261537832892	0.4014923340834127	0.157725
1.073357231343697	0.4015054074508886	0.157775
1.0736882996555326	0.40151848620734665	0.157825
1.0740193587147993	0.40153157035417475	0.157875
1.0743504085175144	0.4015446598927557	0.157925
1.0746814490596794	0.4015577548244784	0.157975
1.0750124803373091	0.4015708551507276	0.158025
1.0753435023464017	0.4015839608728937	0.158075
1.075674515082971	0.40159707199236305	0.158125
1.0760055185430117	0.4016101885105277	0.158175
1.076336512722535	0.4016233104287758	0.158225
1.0766674976175343	0.4016364377485005	0.158275
1.0769984732240172	0.4016495704710922	0.158325
1.0773294395379753	0.4016627085979452	0.158375
1.0776603965554137	0.4016758521304516	0.158425
1.0779913442723212	0.40168900107000743	0.158475
1.0783222826847014	0.4017021554180063	0.158525
1.07865321178854	0.4017153151758461	0.158575
1.0789841315798379	0.4017284803449217	0.158625
1.079315042054578	0.40174165092663283	0.158675
1.0796459432087602	0.40175482692237596	0.158725
1.0799768350383643	0.4017680083335524	0.158775
1.080307717539387	0.40178119516156025	0.158825
1.080638590707807	0.40179438740780254	0.158875
1.0809694545396176	0.40180758507367875	0.158925
1.0813003090307947	0.4018207881605938	0.158975
1.0816311541773305	0.4018339966699487	0.159025
1.0819619899751975	0.4018472106031499	0.159075
1.082292816420385	0.4018604299616002	0.159125
1.0826236335088644	0.40187365474670766	0.159175
1.082954441236622	0.4018868849598765	0.159225
1.0832852395996257	0.4019001206025167	0.159275
1.0836160285938612	0.40191336167603375	0.159325
1.0839468082152919	0.4019266081818398	0.159375
1.0842775784599028	0.4019398601213414	0.159425
1.0846083393236536	0.4019531174959528	0.159475
1.084939090802528	0.4019663803070819	0.159525
1.0852698328924821	0.4019796485561447	0.159575
1.0856005655894976	0.40199292224455074	0.159625
1.0859312888895285	0.40200620137371745	0.159675
1.0862620027885532	0.4020194859450564	0.159725
1.086592707282524	0.4020327759599863	0.159775
1.0869234023674168	0.40204607141992055	0.159825
1.087254088039181	0.4020593723262795	0.159875
1.0875847642937895	0.4020726786804781	0.159925
1.087915431127191	0.40208599048393834	0.159975
1.0882460885353538	0.40209930773807706	0.160025
1.0885767365142258	0.4021126304443177	0.160075
1.0889073750597718	0.40212595860407857	0.160125
1.0892380041679373	0.4021392922187852	0.160175
1.0895686238346851	0.4021526312898571	0.160225
1.089899234055958	0.4021659758187217	0.160275
1.0902298348277166	0.40217932580680005	0.160325
1.0905604261459005	0.4021926812555213	0.160375
1.0908910080064682	0.40220604216630823	0.160425
1.0912215804053575	0.4022194085405915	0.160475
1.091552143338523	0.4022327803797957	0.160525
1.0918826968019006	0.40224615768535293	0.160575
1.0922132407914427	0.4022595404586896	0.160625
1.0925437753030827	0.4022729287012395	0.160675
1.0928743003327706	0.40228632241443035	0.160725
1.093204815876436	0.4022997215996981	0.160775
1.0935353219300283	0.4023131262584719	0.160825
1.0938658184894736	0.4023265363921893	0.160875
1.0941963055507182	0.4023399520022812	0.160925
1.0945267831096868	0.4023533730901868	0.160975
1.0948572511623231	0.4023667996573385	0.161025
1.0951877097045486	0.40238023170517756	0.161075
1.095518158732305	0.4023936692351377	0.161125
1.0958485982415107	0.4024071122486619	0.161175
1.0961790282281056	0.40242056074718574	0.161225
1.0965094486880052	0.4024340147321536	0.161275
1.0968398596171467	0.40244747420500293	0.161325
1.0971702610114435	0.40246093916717973	0.161375
1.0975006528668307	0.402474409620123	0.161425
1.097831035179218	0.40248788556528053	0.161475
1.0981614079445385	0.4025013670040931	0.161525
1.0984917711586994	0.40251485393801006	0.161575
1.0988221248176313	0.40252834636847384	0.161625
1.0991524689172387	0.4025418442969355	0.161675
1.09948280345345	0.40255534772483903	0.161725
1.0998131284221673	0.40256885665363745	0.161775
1.1001434438193156	0.40258237108477607	0.161825
1.1004737496407955	0.40259589101971	0.161875
1.1008040458825283	0.4026094164598859	0.161925
1.101134332540413	0.4026229474067607	0.161975
1.1014646096103684	0.40263648386178275	0.162025
1.1017948770882906	0.4026500258264106	0.162075
1.1021251349700953	0.4026635733020943	0.162125
1.102455383251677	0.4026771262902941	0.162175
1.1027856219289487	0.40269068479246184	0.162225
1.1031158509978019	0.4027042488100593	0.162275
1.1034460704541469	0.40271781834454007	0.162325
1.1037762802938735	0.4027313933973676	0.162375
1.1041064805128886	0.4027449739699973	0.162425
1.1044366711070803	0.40275856006389416	0.162475
1.1047668520723521	0.40277215168051544	0.162525
1.10509702340459	0.4027857488213275	0.162575
1.1054271850996948	0.40279935148778967	0.162625
1.1057573371535498	0.4028129596813698	0.162675
1.1060874795620534	0.40282657340352906	0.162725
1.1064176123210867	0.40284019265573684	0.162775
1.1067477354265445	0.4028538174394562	0.162825
1.107077848874306	0.40286744775615807	0.162875
1.1074079526602638	0.4028810836073072	0.162925
1.1077380467802942	0.40289472499437623	0.162975
1.108068131230287	0.40290837191883183	0.163025
1.1083982060061164	0.40292202438214797	0.163075
1.1087282711036681	0.40293568238579347	0.163125
1.1090583265188156	0.4029493459312437	0.163175
1.1093883722474416	0.4029630150199691	0.163225
1.1097184082854163	0.4029766896534472	0.163275
1.1100484346286208	0.40299036983314973	0.163325
1.110378451272922	0.4030040555605559	0.163375
1.1107084582141982	0.40301774683713953	0.163425
1.1110384554483146	0.40303144366438126	0.163475
1.1113684429711455	0.40304514604375685	0.163525
1.111698420778555	0.40305885397674823	0.163575
1.1120283888664142	0.40307256746483333	0.163625
1.1123583472305845	0.40308628650949546	0.163675
1.1126882958669344	0.40310001111221466	0.163725
1.1130182347713231	0.4031137412744754	0.163775
1.113348163939616	0.40312747699775997	0.163825
1.1136780833676703	0.4031412182835543	0.163875
1.114007993051348	0.4031549651333424	0.163925
1.1143378929865035	0.4031687175486122	0.163975
1.1146677831689975	0.403182475530849	0.164025
1.114997663594681	0.4031962390815427	0.164075
1.115327534259412	0.40321000820218034	0.164125
1.1156573951590394	0.4032237828942534	0.164175
1.1159872462894174	0.40323756315925097	0.164225
1.1163170876463935	0.4032513489986659	0.164275
1.116646919225819	0.4032651404139891	0.164325
1.1169767410235387	0.4032789374067153	0.164375
1.117306553035401	0.4032927399783369	0.164425
1.1176363552572481	0.4033065481303507	0.164475
1.117966147684927	0.4033203618642505	0.164525
1.1182959303142754	0.40333418118153513	0.164575
1.1186257031411386	0.4033480060836998	0.164625
1.1189554661613517	0.40336183657224545	0.164675
1.1192852193707572	0.40337567264866864	0.164725
1.1196149627651877	0.40338951431447234	0.164775
1.1199446963404829	0.4034033615711548	0.164825
1.1202744200924728	0.4034172144202206	0.164875
1.1206041340169948	0.40343107286316976	0.164925
1.1209338381098755	0.4034449369015088	0.164975
1.1212635323669504	0.4034588065367393	0.165025
1.1215932167840434	0.40347268177036943	0.165075
1.1219228913569868	0.4034865626039029	0.165125
1.1222525560816026	0.4035004490388492	0.165175
1.1225822109537198	0.40351434107671413	0.165225
1.1229118559691582	0.40352823871900867	0.165275
1.1232414911237434	0.4035421419672406	0.165325
1.1235711164132933	0.4035560508229224	0.165375
1.123900731833631	0.40356996528756367	0.165425
1.124230337380571	0.40358388536267886	0.165475
1.1245599330499343	0.4035978110497791	0.165525
1.1248895188375325	0.4036117423503807	0.165575
1.1252190947391836	0.4036256792659967	0.165625
1.1255486607506975	0.4036396217981447	0.165675
1.125878216867889	0.40365356994833973	0.165725
1.1262077630865648	0.40366752371810144	0.165775
1.1265372994025376	0.40368148310894647	0.165825
1.1268668258116123	0.4036954481223959	0.165875
1.1271963423095968	0.40370941875996846	0.165925
1.1275258488922946	0.40372339502318705	0.165975
1.1278553455555116	0.40373737691357187	0.166025
1.1281848322950474	0.4037513644326478	0.166075
1.1285143091067056	0.4037653575819367	0.166125
1.1288437759862828	0.4037793563629655	0.166175
1.1291732329295807	0.40379336077725747	0.166225
1.1295026799323933	0.4038073708263415	0.166275
1.1298321169905186	0.40382138651174254	0.166325
1.1301615440997486	0.4038354078349913	0.166375
1.1304909612558784	0.4038494347976146	0.166425
1.1308203684546974	0.4038634674011447	0.166475
1.1311497656919978	0.40387750564711034	0.166525
1.1314791529635668	0.4038915495370456	0.166575
1.1318085302651935	0.40390559907248075	0.166625
1.1321378975926621	0.40391965425495213	0.166675
1.13246725494176	0.40393371508599124	0.166725
1.1327966023082674	0.40394778156713673	0.166775
1.1331259396879703	0.40396185369992144	0.166825
1.1334552670766458	0.40397593148588595	0.166875
1.1337845844700765	0.40399001492656494	0.166925
1.1341138918640372	0.40400410402350084	0.166975
1.1344431892543074	0.40401819877823014	0.167025
1.1347724766366605	0.40403229919229666	0.167075
1.1351017540068722	0.4040464052672391	0.167125
1.1354310213607133	0.40406051700460294	0.167175
1.135760278693957	0.4040746344059288	0.167225
1.1360895260023711	0.4040887574727635	0.167275
1.1364187632817262	0.40410288620664997	0.167325
1.1367479905277877	0.4041170206091367	0.167375
1.1370772077363231	0.4041311606817682	0.167425
1.137406414903095	0.40414530642609503	0.167475
1.1377356120238684	0.40415945784366336	0.167525
1.1380647990944028	0.40417361493602555	0.167575
1.1383939761104616	0.4041877777047295	0.167625
1.1387231430678006	0.4042019461513294	0.167675
1.13905229996218	0.40421612027737525	0.167725
1.1393814467893542	0.4042303000844226	0.167775
1.1397105835450791	0.40424448557402354	0.167825
1.140039710225108	0.4042586767477352	0.167875
1.1403688268251932	0.4042728736071117	0.167925
1.1406979333410852	0.40428707615371196	0.167975
1.1410270297685337	0.40430128438909174	0.168025
1.1413561161032861	0.40431549831481195	0.168075
1.1416851923410902	0.4043297179324301	0.168125
1.14201425847769	0.4043439432435088	0.168175
1.1423433145088306	0.4043581742496075	0.168225
1.1426723604302536	0.4043724109522906	0.168275
1.1430013962377006	0.4043866533531193	0.168325
1.1433304219269111	0.40440090145366	0.168375
1.1436594374936244	0.4044151552554754	0.168425
1.143988442933576	0.40442941476013394	0.168475
1.1443174382425028	0.40444367996920044	0.168525
1.144646423416138	0.4044579508842445	0.168575
1.1449753984502151	0.40447222750683326	0.168625
1.1453043633404658	0.4044865098385379	0.168675
1.1456333180826197	0.40450079788092735	0.168725
1.1459622626724062	0.4045150916355748	0.168775
1.1462911971055518	0.4045293911040509	0.168825
1.1466201213777825	0.40454369628793097	0.168875
1.146949035484824	0.40455800718878693	0.168925
1.147277939422397	0.40457232380819635	0.168975
1.1476068331862264	0.4045866461477329	0.169025
1.1479357167720299	0.40460097420897567	0.169075
1.1482645901755286	0.4046153079935006	0.169125
1.1485934533924382	0.4046296475028884	0.169175
1.1489223064184768	0.404643992738717	0.169225
1.1492511492493571	0.4046583437025687	0.169275
1.1495799818807952	0.4046727003960233	0.169325
1.1499088043084997	0.4046870628206652	0.169375
1.150237616528185	0.40470143097807587	0.169425
1.1505664185355562	0.4047158048698416	0.169475
1.1508952103263252	0.4047301844975456	0.169525
1.1512239918961948	0.40474456986277596	0.169575
1.1515527632408735	0.40475896096711794	0.169625
1.1518815243560618	0.40477335781216134	0.169675
1.1522102752374646	0.4047877603994934	0.169725
1.1525390158807793	0.4048021687307055	0.169775
1.1528677462817098	0.4048165828073869	0.169825
1.1531964664359495	0.4048310026311309	0.169875
1.1535251763391987	0.40484542820352865	0.169925
1.15385387598715	0.40485985952617504	0.169975
1.1541825653754993	0.40487429660066315	0.170025
1.1545112444999364	0.40488873942859	0.170075
1.1548399133561553	0.40490318801155023	0.170125
1.1551685719398423	0.4049176423511428	0.170175
1.1554972202466893	0.40493210244896416	0.170225
1.1558258582723788	0.4049465683066153	0.170275
1.1561544860126	0.40496103992569427	0.170325
1.1564831034630336	0.4049755173078042	0.170375
1.1568117106193654	0.40499000045454475	0.170425
1.1571403074772724	0.40500448936752115	0.170475
1.1574688940324387	0.4050189840483347	0.170525
1.157797470280538	0.40503348449859267	0.170575
1.1581260362172516	0.4050479907198981	0.170625
1.158454591838251	0.40506250271386013	0.170675
1.1587831371392132	0.4050770204820839	0.170725
1.1591116721158081	0.4050915440261802	0.170775
1.1594401967637096	0.40510607334775595	0.170825
1.1597687110785844	0.4051206084484241	0.170875
1.1600972150561037	0.40513514932979316	0.170925
1.1604257086919316	0.4051496959934784	0.170975
1.1607541919817366	0.4051642484410895	0.171025
1.1610826649211794	0.4051788066742441	0.171075
1.1614111275059256	0.40519337069455375	0.171125
1.161739579731633	0.40520794050363795	0.171175
1.1620680215939656	0.40522251610310983	0.171225
1.1623964530885773	0.405237097494591	0.171275
1.1627248742111287	0.4052516846796967	0.171325
1.163053284957272	0.4052662776600501	0.171375
1.1633816853226644	0.4052808764372684	0.171425
1.1637100753029552	0.4052954810129767	0.171475
1.1640384548937983	0.40531009138879415	0.171525
1.164366824090841	0.40532470756634753	0.171575
1.1646951828897343	0.405339329547258	0.171625
1.165023531286121	0.40535395733315427	0.171675
1.165351869275652	0.40536859092565936	0.171725
1.165680196853965	0.4053832303264039	0.171775
1.1660085140167085	0.4053978755370128	0.171825
1.1663368207595175	0.40541252655911847	0.171875
1.1666651170780382	0.40542718339434786	0.171925
1.166993402967902	0.4054418460443352	0.171975
1.1673216784247522	0.40545651451070946	0.172025
1.1676499434442176	0.40547118879510646	0.172075
1.1679781980219384	0.40548586889915755	0.172125
1.168306442153541	0.4055005548244999	0.172175
1.168634675834662	0.4055152465727673	0.172225
1.1689628990609255	0.4055299441455984	0.172275
1.1692911118279639	0.40554464754462927	0.172325
1.1696193141314009	0.4055593567715001	0.172375
1.1699475059668634	0.4055740718278491	0.172425
1.1702756873299733	0.40558879271531845	0.172475
1.1706038582163554	0.40560351943554784	0.172525
1.1709320186216274	0.4056182519901818	0.172575
1.171260168541412	0.40563299038086187	0.172625
1.1715883079713236	0.40564773460923437	0.172675
1.1719164369069819	0.40566248467694266	0.172725
1.1722445553439986	0.40567724058563526	0.172775
1.17257266327799	0.4056920023369573	0.172825
1.172900760704566	0.40570676993255905	0.172875
1.1732288476193387	0.4057215433740879	0.172925
1.1735569240179164	0.4057363226631958	0.172975
1.1738849898959074	0.4057511078015321	0.173025
1.174213045248917	0.40576589879075076	0.173075
1.1745410900725501	0.4057806956325031	0.173125
1.1748691243624105	0.4057954983284448	0.173175
1.1751971481140995	0.40581030688022923	0.173225
1.1755251613232178	0.40582512128951376	0.173275
1.1758531639853633	0.40583994155795433	0.173325
1.1761811560961355	0.4058547676872095	0.173375
1.1765091376511276	0.4058695996789376	0.173425
1.176837108645936	0.40588443753479914	0.173475
1.1771650690761524	0.40589928125645397	0.173525
1.1774930189373696	0.405914130845565	0.173575
1.1778209582251764	0.4059289863037936	0.173625
1.1781488869351622	0.40594384763280494	0.173675
1.1784768050629135	0.4059587148342622	0.173725
1.178804712604016	0.4059735879098327	0.173775
1.1791326095540542	0.4059884668611811	0.173825
1.1794604959086101	0.40600335168997703	0.173875
1.1797883716632653	0.4060182423978871	0.173925
1.1801162368135996	0.4060331389865827	0.173975
1.1804440913551904	0.4060480414577326	0.174025
1.180771935283616	0.40606294981300983	0.174075
1.181099768594449	0.40607786405408547	0.174125
1.1814275912832666	0.4060927841826342	0.174175
1.1817554033456372	0.4061077102003292	0.174225
1.1820832047771357	0.4061226421088471	0.174275
1.1824109955733273	0.406137579909863	0.174325
1.1827387757297836	0.4061525236050553	0.174375
1.1830665452420668	0.40616747319610164	0.174425
1.1833943041057462	0.4061824286846818	0.174475
1.1837220523163805	0.4061973900724755	0.174525
1.1840497898695366	0.40621235736116457	0.174575
1.1843775167607693	0.40622733055243065	0.174625
1.184705232985643	0.40624230964795777	0.174675
1.1850329385397103	0.40625729464942906	0.174725
1.1853606334185307	0.40627228555853073	0.174775
1.1856883176176551	0.4062872823769481	0.174825
1.1860159911326407	0.40630228510636907	0.174875
1.1863436539590333	0.40631729374848113	0.174925
1.1866713060923888	0.40633230830497397	0.174975
1.1869989475282499	0.406347328777537	0.175025
1.187326578262169	0.4063623551678622	0.175075
1.1876541982896862	0.40637738747764046	0.175125
1.1879818076063493	0.4063924257085663	0.175175
1.188309406207698	0.40640746986233234	0.175225
1.1886369940892754	0.40642251994063505	0.175275
1.1889645712466186	0.40643757594516894	0.175325
1.189292137675267	0.40645263787763247	0.175375
1.1896196933707566	0.4064677057397223	0.175425
1.1899472383286218	0.40648277953313877	0.175475
1.1902747725443965	0.4064978592595805	0.175525
1.190602296013612	0.40651294492074996	0.175575
1.1909298087317988	0.4065280365183475	0.175625
1.1912573106944853	0.40654313405407794	0.175675
1.1915848018971993	0.4065582375296432	0.175725
1.1919122823354662	0.40657334694675035	0.175775
1.1922397520048105	0.40658846230710327	0.175825
1.1925672109007543	0.40660358361241095	0.175875
1.1928946590188196	0.4066187108643793	0.175925
1.1932220963545257	0.4066338440647193	0.175975
1.1935495229033908	0.40664898321513887	0.176025
1.1938769386609316	0.40666412831735105	0.176075
1.1942043436226626	0.4066792793730656	0.176125
1.194531737784098	0.40669443638399777	0.176175
1.19485912114075	0.4067095993518589	0.176225
1.1951864936881287	0.4067247682783669	0.176275
1.1955138554217437	0.4067399431652346	0.176325
1.1958412063371013	0.40675512401418207	0.176375
1.1961685464297092	0.40677031082692416	0.176425
1.19649587569507	0.40678550360518284	0.176475
1.1968231941286882	0.40680070235067517	0.176525
1.1971505017260633	0.4068159070651251	0.176575
1.1974777984826974	0.4068311177502515	0.176625
1.197805084394087	0.4068463344077804	0.176675
1.19813235945573	0.4068615570394328	0.176725
1.198459623663121	0.4068767856469367	0.176775
1.1987868770117538	0.4068920202320151	0.176825
1.1991141194971202	0.4069072607963981	0.176875
1.1994413511147117	0.4069225073418104	0.176925
1.1997685718600164	0.40693775986998454	0.176975
1.2000957817285234	0.40695301838264686	0.177025
1.2004229807157167	0.4069682828815322	0.177075
1.2007501688170823	0.40698355336836894	0.177125
1.2010773460281028	0.40699882984489366	0.177175
1.201404512344259	0.40701411231283713	0.177225
1.201731667761032	0.40702940077393746	0.177275
1.2020588122738975	0.407044695229928	0.177325
1.202385945878336	0.4070599956825487	0.177375
1.2027130685698189	0.4070753021335347	0.177425
1.2030401803438227	0.40709061458462836	0.177475
1.2033672811958174	0.4071059330375667	0.177525
1.203694371121276	0.40712125749409384	0.177575
1.2040214501156643	0.4071365879559493	0.177625
1.2043485181744533	0.4071519244248789	0.177675
1.2046755752931055	0.40716726690262434	0.177725
1.2050026214670886	0.4071826153909334	0.177775
1.2053296566918614	0.40719796989154994	0.177825
1.2056566809628895	0.4072133304062237	0.177875
1.2059836942756283	0.40722869693670066	0.177925
1.2063106966255404	0.4072440694847324	0.177975
1.2066376880080776	0.4072594480520672	0.178025
1.2069646684186999	0.4072748326404586	0.178075
1.207291637852855	0.4072902232516568	0.178125
1.2076185963060004	0.40730561988741765	0.178175
1.2079455437735822	0.40732102254949304	0.178225
1.2082724802510532	0.4073364312396411	0.178275
1.2085994057338552	0.40735184595961593	0.178325
1.2089263202174396	0.40736726671117746	0.178375
1.209253223697245	0.40738269349608186	0.178425
1.2095801161687192	0.40739812631609135	0.178475
1.209906997627298	0.40741356517296384	0.178525
1.2102338680684255	0.4074290100684638	0.178575
1.2105607274875354	0.4074444610043511	0.178625
1.2108875758800668	0.40745991798239256	0.178675
1.2112144132414517	0.4074753810043498	0.178725
1.2115412395671263	0.4074908500719916	0.178775
1.211868054852519	0.4075063251870821	0.178825
1.2121948590930627	0.4075218063513916	0.178875
1.2125216522841813	0.40753729356668694	0.178925
1.2128484344213082	0.40755278683473994	0.178975
1.213175205499861	0.4075682861573197	0.179025
1.2135019655152703	0.40758379153620033	0.179075
1.2138287144629516	0.4075993029731526	0.179125
1.2141554523383318	0.40761482046995307	0.179175
1.2144821791368228	0.4076303440283745	0.179225
1.2148088948538494	0.4076458736501952	0.179275
1.2151355994848192	0.4076614093371905	0.179325
1.2154622930251542	0.4076769510911405	0.179375
1.2157889754702595	0.4076924989138226	0.179425
1.2161156468155532	0.40770805280701905	0.179475
1.2164423070564374	0.4077236127725094	0.179525
1.2167689561883275	0.40773917881207783	0.179575
1.217095594206621	0.40775475092750624	0.179625
1.2174222211067316	0.40777032912058064	0.179675
1.217748836884053	0.40778591339308523	0.179725
1.2180754415339956	0.40780150374680785	0.179775
1.2184020350519504	0.407817100183535	0.179825
1.2187286174333245	0.40783270270505656	0.179875
1.219055188673505	0.4078483113131611	0.179925
1.2193817487678968	0.40786392600964055	0.179975
1.219708297711883	0.40787954679628585	0.180025
1.2200348355008652	0.4078951736748908	0.180075
1.2203613621302243	0.4079108066472484	0.180125
1.2206878775953578	0.4079264457151545	0.180175
1.2210143818916441	0.40794209088040434	0.180225
1.2213408750144767	0.4079577421447962	0.180275
1.2216673569592318	0.4079733995101266	0.180325
1.2219938277212985	0.40798906297819676	0.180375
1.2223202872960504	0.4080047325508049	0.180425
1.2226467356788735	0.40802040822975433	0.180475
1.2229731728651383	0.4080360900168454	0.180525
1.2232995988502264	0.40805177791388386	0.180575
1.2236260136295067	0.4080674719226717	0.180625
1.2239524171983562	0.40808317204501726	0.180675
1.2242788095521424	0.40809887828272395	0.180725
1.2246051906862367	0.4081145906376031	0.180775
1.2249315605960054	0.4081303091114595	0.180825
1.2252579192768152	0.408146033706107	0.180875
1.2255842667240302	0.40816176442335256	0.180925
1.2259106029330133	0.4081775012650119	0.180975
1.2262369278991254	0.40819324423289444	0.181025
1.2265632416177263	0.40820899332881744	0.181075
1.2268895440841738	0.40822474855459323	0.181125
1.2272158352938238	0.4082405099120404	0.181175
1.227542115242032	0.4082562774029741	0.181225
1.2278683839241504	0.40827205102921466	0.181275
1.228194641335531	0.40828783079257935	0.181325
1.2285208874715228	0.4083036166948908	0.181375
1.2288471223274753	0.4083194087379683	0.181425
1.229173345898733	0.4083352069236368	0.181475
1.2294995581806434	0.4083510112537174	0.181525
1.2298257591685469	0.4083668217300376	0.181575
1.2301519488577874	0.4083826383544205	0.181625
1.230478127243704	0.40839846112869554	0.181675
1.2308042943216346	0.408414290054688	0.181725
1.2311304500869173	0.40843012513422994	0.181775
1.2314565945348857	0.4084459663691481	0.181825
1.2317827276608737	0.40846181376127716	0.181875
1.2321088494602133	0.4084776673124457	0.181925
1.232434959928234	0.40849352702449077	0.181975
1.2327610590602662	0.40850939289924315	0.182025
1.233087146851634	0.40852526493854163	0.182075
1.2334132232976651	0.4085411431442198	0.182125
1.2337392883936817	0.40855702751811795	0.182175
1.2340653421350063	0.4085729180620725	0.182225
1.2343913845169583	0.40858881477792525	0.182275
1.234717415534858	0.40860471766751505	0.182325
1.2350434351840205	0.40862062673268623	0.182375
1.2353694434597626	0.4086365419752791	0.182425
1.2356954403573972	0.4086524633971407	0.182475
1.236021425872237	0.4086683910001132	0.182525
1.2363473999995918	0.4086843247860459	0.182575
1.2366733627347704	0.4087002647567833	0.182625
1.23699931407308	0.40871621091417665	0.182675
1.2373252540098265	0.4087321632600728	0.182725
1.2376511825403123	0.4087481217963249	0.182775
1.2379770996598414	0.40876408652478236	0.182825
1.2383030053637127	0.4087800574473002	0.182875
1.2386288996472263	0.4087960345657301	0.182925
1.2389547825056773	0.4088120178819296	0.182975
1.2392806539343637	0.40882800739775177	0.183025
1.2396065139285766	0.40884400311505703	0.183075
1.2399323624836112	0.4088600050357002	0.183125
1.2402581995947546	0.4088760131615442	0.183175
1.2405840252572988	0.40889202749444603	0.183225
1.2409098394665283	0.40890804803627046	0.183275
1.2412356422177306	0.40892407478887705	0.183325
1.241561433506188	0.40894010775413253	0.183375
1.2418872133271839	0.4089561469338988	0.183425
1.242212981675997	0.40897219233004484	0.183475
1.2425387385479079	0.4089882439444345	0.183525
1.2428644839381928	0.40900430177893915	0.183575
1.2431902178421272	0.4090203658354246	0.183625
1.2435159402549854	0.4090364361157649	0.183675
1.243841651172038	0.40905251262182746	0.183725
1.2441673505885573	0.409068595355489	0.183775
1.2444930384998105	0.40908468431861883	0.183825
1.2448187149010659	0.4091007795130961	0.183875
1.2451443797875874	0.4091168809407922	0.183925
1.2454700331546398	0.4091329886035884	0.183975
1.2457956749974848	0.4091491025033585	0.184025
1.2461213053113822	0.40916522264198585	0.184075
1.246446924091591	0.40918134902134673	0.184125
1.2467725313333686	0.4091974816433262	0.184175
1.2470981270319685	0.40921362050980326	0.184225
1.2474237111826472	0.4092297656226649	0.184275
1.2477492837806536	0.4092459169837923	0.184325
1.2480748448212395	0.4092620745950748	0.184375
1.2484003942996524	0.40927823845839595	0.184425
1.2487259322111401	0.4092944085756468	0.184475
1.249051458550947	0.40931058494871375	0.184525
1.2493769733143167	0.40932676757948966	0.184575
1.2497024764964904	0.40934295646986313	0.184625
1.2500279680927096	0.4093591516217295	0.184675
1.2503534480982106	0.4093753530369796	0.184725
1.2506789165082308	0.4093915607175108	0.184775
1.2510043733180054	0.4094077746652163	0.184825
1.251329818522768	0.40942399488199555	0.184875
1.2516552521177484	0.4094402213697441	0.184925
1.2519806740981778	0.4094564541303638	0.184975
1.2523060844592833	0.40947269316575224	0.185025
1.2526314831962926	0.4094889384778134	0.185075
1.252956870304429	0.40950519006844727	0.185125
1.2532822457789157	0.40952144793956013	0.185175
1.2536076096149742	0.4095377120930541	0.185225
1.2539329618078239	0.40955398253083775	0.185275
1.2542583023526832	0.4095702592548153	0.185325
1.2545836312447667	0.4095865422668979	0.185375
1.2549089484792906	0.40960283156899185	0.185425
1.255234254051466	0.40961912716301013	0.185475
1.255559547956505	0.4096354290508621	0.185525
1.2558848301896155	0.40965173723446235	0.185575
1.2562101007460063	0.4096680517157229	0.185625
1.2565353596208824	0.40968437249656037	0.185675
1.2568606068094483	0.4097006995788892	0.185725
1.2571858423069058	0.40971703296462786	0.185775
1.257511066108456	0.40973337265569365	0.185825
1.2578362782092973	0.4097497186540067	0.185875
1.2581614786046276	0.40976607096148726	0.185925
1.2584866672896413	0.4097824295800571	0.185975
1.2588118442595333	0.40979879451163903	0.186025
1.2591370095094938	0.40981516575815696	0.186075
1.2594621630347158	0.4098315433215361	0.186125
1.259787304830385	0.4098479272037026	0.186175
1.2601124348916897	0.4098643174065841	0.186225
1.2604375532138146	0.4098807139321086	0.186275
1.2607626597919428	0.40989711678220625	0.186325
1.2610877546212562	0.40991352595880753	0.186375
1.2614128376969338	0.4099299414638446	0.186425
1.2617379090141547	0.4099463632992503	0.186475
1.262062968568095	0.4099627914669591	0.186525
1.2623880163539287	0.4099792259689062	0.186575
1.26271305236683	0.409995666807028	0.186625
1.263038076601968	0.41001211398326237	0.186675
1.2633630890545149	0.41002856749954786	0.186725
1.2636880897196343	0.4100450273578248	0.186775
1.2640130785924968	0.41006149356003363	0.186825
1.2643380556682615	0.41007796610811725	0.186875
1.264663020942096	0.4100944450040183	0.186925
1.264987974409156	0.4101109302496822	0.186975
1.2653129160646053	0.41012742184705364	0.187025
1.265637845903595	0.41014391979808046	0.187075
1.2659627639212876	0.41016042410470954	0.187125
1.2662876701128298	0.4101769347688911	0.187175
1.26661256447338	0.4101934517925744	0.187225
1.266937446998082	0.4102099751777117	0.187275
1.2672623176820896	0.41022650492625495	0.187325
1.2675871765205453	0.41024304104015846	0.187375
1.2679120235085966	0.4102595835213765	0.187425
1.268236858641384	0.4102761323718657	0.187475
1.268561681914052	0.4102926875935827	0.187525
1.2688864933217372	0.4103092491884864	0.187575
1.26921129285958	0.4103258171585356	0.187625
1.2695360805227136	0.410342391505692	0.187675
1.2698608563062757	0.4103589722319161	0.187725
1.270185620205394	0.4103755593391726	0.187775
1.2705103722152054	0.41039215282942365	0.187825
1.2708351123308315	0.4104087527046366	0.187875
1.2711598405474078	0.41042535896677595	0.187925
1.2714845568600508	0.4104419716178114	0.187975
1.2718092612638925	0.4104585906597097	0.188025
1.272133953754047	0.41047521609444254	0.188075
1.2724586343256423	0.4104918479239797	0.188125
1.2727833029737885	0.4105084861502946	0.188175
1.2731079596936095	0.4105251307753599	0.188225
1.2734326044802136	0.41054178180115075	0.188275
1.2737572373287198	0.4105584392296425	0.188325
1.274081858234233	0.4105751030628126	0.188375
1.2744064671918693	0.4105917733026388	0.188425
1.2747310641967293	0.41060844995110063	0.188475
1.2750556492439262	0.4106251330101785	0.188525
1.2753802223285557	0.41064182248185416	0.188575
1.275704783445729	0.41065851836811046	0.188625
1.2760293325905376	0.41067522067093115	0.188675
1.276353869758089	0.4106919293923018	0.188725
1.2766783949434708	0.4107086445342084	0.188775
1.277002908141788	0.4107253660986388	0.188825
1.2773274093481235	0.4107420940875814	0.188875
1.2776518985575793	0.4107588285030265	0.188925
1.2779763757652345	0.4107755693469646	0.188975
1.2783008409661871	0.4107923166213886	0.189025
1.278625294155514	0.4108090703282911	0.189075
1.278949735328308	0.4108258304696677	0.189125
1.279274164479643	0.41084259704751325	0.189175
1.2795985816046087	0.4108593700638255	0.189225
1.2799229866982749	0.41087614952060203	0.189275
1.2802473797557277	0.4108929354198426	0.189325
1.2805717607720333	0.4109097277635474	0.189375
1.280896129742273	0.41092652655371853	0.189425
1.2812204866615122	0.4109433317923585	0.189475
1.2815448315248263	0.4109601434814717	0.189525
1.2818691643272784	0.4109769616230631	0.189575
1.282193485063939	0.41099378621913935	0.189625
1.2825177937298682	0.411010617271708	0.189675
1.282842090320133	0.4110274547827781	0.189725
1.28316637482979	0.4110442987543593	0.189775
1.2834906472539023	0.4110611491884634	0.189825
1.283814907587523	0.41107800608710215	0.189875
1.2841391558257111	0.4110948694522898	0.189925
1.2844633919635164	0.41111173928604056	0.189975
1.2847876159959943	0.4111286155903709	0.190025
1.2851118279181915	0.4111454983672977	0.190075
1.285436027725158	0.41116238761883983	0.190125
1.2857602154119392	0.41117928334701603	0.190175
1.2860843909735802	0.41119618555384824	0.190225
1.286408554405122	0.41121309424135716	0.190275
1.2867327057016071	0.4112300094115673	0.190325
1.2870568448580737	0.4112469310665016	0.190375
1.2873809718695581	0.4112638592081873	0.190425
1.2877050867310968	0.41128079383864957	0.190475
1.288029189437722	0.411297734959918	0.190525
1.2883532799844666	0.4113146825740201	0.190575
1.288677358366358	0.4113316366829881	0.190625
1.2890014245784278	0.4113485972888516	0.190675
1.2893254786156987	0.4113655643936454	0.190725
1.2896495204731973	0.4113825379994018	0.190775
1.2899735501459426	0.4113995181081576	0.190825
1.2902975676289599	0.4114165047219478	0.190875
1.2906215729172628	0.4114334978428114	0.190925
1.2909455660058735	0.41145049747278567	0.190975
1.2912695468898008	0.41146750361391266	0.191025
1.2915935155640657	0.4114845162682314	0.191075
1.2919174720236697	0.4115015354377868	0.191125
1.2922414162636329	0.41151856112462015	0.191175
1.292565348278952	0.4115355933307788	0.191225
1.292889268064644	0.41155263205830633	0.191275
1.2932131756157015	0.41156967730925287	0.191325
1.2935370709271383	0.4115867290856641	0.191375
1.293860953993942	0.41160378738959275	0.191425
1.2941848248111238	0.4116208522230869	0.191475
1.2945086833736676	0.4116379235882016	0.191525
1.294832529676579	0.41165500148698775	0.191575
1.2951563637148427	0.4116720859215023	0.191625
1.2954801854834554	0.4116891768937989	0.191675
1.2958039949774007	0.41170627440593693	0.191725
1.2961277921916716	0.4117233784599725	0.191775
1.2964515771212477	0.4117404890579674	0.191825
1.296775349761118	0.41175760620198015	0.191875
1.2970991101062586	0.4117747298940752	0.191925
1.2974228581516551	0.4117918601363129	0.191975
1.2977465938922779	0.4118089969307611	0.192025
1.2980703173231114	0.41182614027948183	0.192075
1.2983940284391209	0.41184329018454585	0.192125
1.2987177272352879	0.4118604466480173	0.192175
1.299041413706573	0.4118776096719696	0.192225
1.2993650878479548	0.4118947792584695	0.192275
1.2996887496543892	0.4119119554095926	0.192325
1.3000123991208525	0.4119291381274083	0.192375
1.300336036242295	0.4119463274139945	0.192425
1.3006596610136907	0.41196352327142316	0.192475
1.3009832734299853	0.41198072570177485	0.192525
1.3013068734861502	0.4119979347071234	0.192575
1.3016304611771263	0.41201515028955277	0.192625
1.3019540364978803	0.4120323724511385	0.192675
1.302277599443351	0.4120496011939673	0.192725
1.302601150008501	0.4120668365201173	0.192775
1.3029246881882648	0.4120840784316774	0.192825
1.3032482139776016	0.4121013269307282	0.192875
1.3035717273714424	0.41211858201936163	0.192925
1.3038952283647414	0.4121358436996602	0.192975
1.3042187169524269	0.41215311197371857	0.193025
1.3045421931294499	0.41217038684362184	0.193075
1.3048656568907335	0.41218766831146686	0.193125
1.3051891082312255	0.4122049563793415	0.193175
1.3055125471458449	0.41222225104934485	0.193225
1.305835973629536	0.41223955232356757	0.193275
1.3061593876772142	0.41225686020411106	0.193325
1.3064827892838196	0.4122741746930683	0.193375
1.3068061784442642	0.4122914957925435	0.193425
1.307129555153484	0.4123088235046323	0.193475
1.3074529194063873	0.4123261578314409	0.193525
1.3077762711979055	0.412343498775068	0.193575
1.3080996105229443	0.41236084633762166	0.193625
1.3084229373764307	0.41237820052120355	0.193675
1.3087462517532666	0.41239556132792415	0.193725
1.3090695536483756	0.41241292875988744	0.193775
1.3093928430566555	0.4124303028192069	0.193825
1.3097161199730258	0.4124476835079885	0.193875
1.31003938439238	0.41246507082834877	0.193925
1.3103626363096352	0.41248246478239553	0.193975
1.3106858757196798	0.4124998653722485	0.194025
1.3110091026174273	0.4125172726000175	0.194075
1.311332316997763	0.41253468646782493	0.194125
1.3116555188555963	0.41255210697778344	0.194175
1.3119787081858076	0.4125695341320175	0.194225
1.3123018849833032	0.4125869679326426	0.194275
1.3126250492429603	0.4126044083817857	0.194325
1.312948200959681	0.41262185548156455	0.194375
1.3132713401283376	0.4126393092341089	0.194425
1.3135944667438286	0.4126567696415393	0.194475
1.3139175808010246	0.4126742367059874	0.194525
1.3142406822948172	0.41269171042957675	0.194575
1.3145637712200746	0.4127091908144413	0.194625
1.3148868475716844	0.4127266778627075	0.194675
1.3152099113445122	0.4127441715765113	0.194725
1.31553296253344	0.41276167195798213	0.194775
1.3158560011333291	0.4127791790092585	0.194825
1.316179027139059	0.41279669273247205	0.194875
1.3165020405454873	0.41281421312976413	0.194925
1.3168250413474882	0.4128317402032688	0.194975
1.3171480295399158	0.4128492739551301	0.195025
1.3174710051176413	0.4128668143874845	0.195075
1.3177939680755149	0.4128843615024787	0.195125
1.3181169184084025	0.41290191530225157	0.195175
1.3184398561111512	0.41291947578895244	0.195225
1.3187627811786242	0.412937042964723	0.195275
1.3190856936056625	0.41295461683171464	0.195325
1.3194085933871265	0.41297219739207225	0.195375
1.3197314805178542	0.41298978464794905	0.195425
1.3200543549926997	0.4130073786014932	0.195475
1.3203772168064993	0.41302497925486004	0.195525
1.3207000659541028	0.4130425866102007	0.195575
1.3210229024303426	0.41306020066967253	0.195625
1.3213457262300623	0.41307782143542987	0.195675
1.3216685373480932	0.4130954489096322	0.195725
1.3219913357792747	0.41311308309443656	0.195775
1.322314121518433	0.413130723992005	0.195825
1.3226368945604041	0.41314837160449724	0.195875
1.3229596549000098	0.41316602593407786	0.195925
1.3232824025320828	0.41318368698290914	0.195975
1.3236051374514406	0.41320135475315833	0.196025
1.3239278596529118	0.41321902924699005	0.196075
1.324250569131312	0.41323671046657456	0.196125
1.3245732658814624	0.4132543984140786	0.196175
1.3248959498981765	0.41327209309167573	0.196225
1.325218621176272	0.41328979450153436	0.196275
1.325541279710557	0.41330750264583144	0.196325
1.3258639254958464	0.41332521752673756	0.196375
1.326186558526945	0.4133429391464323	0.196425
1.3265091787986616	0.41336066750708916	0.196475
1.3268317863057986	0.41337840261089	0.196525
1.3271543810431599	0.413396144460011	0.196575
1.327476963005544	0.4134138930566366	0.196625
1.327799532187752	0.4134316484029459	0.196675
1.3281220885845786	0.4134494105011254	0.196725
1.3284446321908183	0.4134671793533575	0.196775
1.328767163001265	0.41348495496183063	0.196825
1.3290896810107073	0.4135027373287302	0.196875
1.3294121862139352	0.4135205264562475	0.196925
1.3297346786057342	0.41353832234656995	0.196975
1.330057158180889	0.41355612500189187	0.197025
1.3303796249341826	0.41357393442440316	0.197075
1.3307020788603934	0.413591750616301	0.197125
1.331024519954304	0.4136095735797775	0.197175
1.3313469482106857	0.41362740331703296	0.197225
1.331669363624318	0.41364523983026164	0.197275
1.3319917661899692	0.41366308312166683	0.197325
1.3323141559024132	0.4136809331934453	0.197375
1.3326365327564147	0.4136987900478031	0.197425
1.3329588967467447	0.41371665368693944	0.197475
1.3332812478681626	0.41373452411306283	0.197525
1.3336035861154365	0.41375240132837593	0.197575
1.3339259114833206	0.41377028533508897	0.197625
1.3342482239665792	0.4137881761354081	0.197675
1.3345705235599634	0.4138060737315453	0.197725
1.3348928102582323	0.41382397812571003	0.197775
1.335215084056134	0.4138418893201167	0.197825
1.3355373449484218	0.41385980731697747	0.197875
1.335859592929842	0.41387773211850953	0.197925
1.3361818279951434	0.4138956637269272	0.197975
1.3365040501390673	0.41391360214445094	0.198025
1.3368262593563578	0.41393154737329746	0.198075
1.3371484556417548	0.41394949941568987	0.198125
1.3374706389899966	0.4139674582738476	0.198175
1.3377928093958182	0.4139854239499967	0.198225
1.338114966853955	0.41400339644635875	0.198275
1.3384371113591378	0.4140213757651627	0.198325
1.3387592429060988	0.4140393619086328	0.198375
1.3390813614895634	0.4140573548790007	0.198425
1.3394034671042603	0.4140753546784933	0.198475
1.3397255597449103	0.414093361309345	0.198525
1.3400476394062393	0.41411137477378535	0.198575
1.340369706082962	0.41412939507405144	0.198625
1.3406917597698012	0.4141474222123755	0.198675
1.3410138004614682	0.41416545619099726	0.198725
1.3413358281526813	0.4141834970121515	0.198775
1.3416578428381478	0.414201544678081	0.198825
1.3419798445125815	0.414219599191023	0.198875
1.3423018331706857	0.4142376605532232	0.198925
1.3426238088071705	0.41425572876692096	0.198975
1.3429457714167343	0.4142738038343654	0.199025
1.343267720994083	0.4142918857577981	0.199075
1.3435896575339132	0.41430997453947105	0.199125
1.3439115810309243	0.41432807018162854	0.199175
1.3442334914798093	0.41434617268652524	0.199225
1.3445553888752637	0.41436428205640813	0.199275
1.3448772732119758	0.4143823982935346	0.199325
1.3451991444846383	0.4144005214001545	0.199375
1.3455210026879343	0.41441865137852757	0.199425
1.3458428478165527	0.41443678823090685	0.199475
1.3461646798651727	0.4144549319595543	0.199525
1.3464864988284786	0.41447308256672627	0.199575
1.346808304701145	0.4144912400546867	0.199625
1.3471300974778535	0.4145094044256953	0.199675
1.347451877153273	0.41452757568201826	0.199725
1.3477736437220822	0.41454575382591846	0.199775
1.3480953971789462	0.41456393885966447	0.199825
1.348417137518538	0.41458213078552214	0.199875
1.3487388647355196	0.4146003296057626	0.199925
1.349060578824559	0.4146185353226545	0.199975
1.3493822797803152	0.4146367479384715	0.200025
1.3497039675974511	0.4146549674554856	0.200075
1.3500256422706218	0.41467319387597257	0.200125
1.3503473037944866	0.4146914272022075	0.200175
1.3506689521636956	0.4147096674364686	0.200225
1.3509905873729042	0.4147279145810339	0.200275
1.3513122094167582	0.41474616863818453	0.200325
1.3516338182899093	0.414764429610201	0.200375
1.3519554139869991	0.4147826974993671	0.200425
1.3522769965026742	0.4148009723079664	0.200475
1.3525985658315736	0.4148192540382853	0.200525
1.3529201219683378	0.41483754269261003	0.200575
1.3532416649076022	0.41485583827322997	0.200625
1.353563194644005	0.414874140782434	0.200675
1.3538847111721755	0.4148924502225141	0.200725
1.354206214486748	0.4149107665957624	0.200775
1.3545277045823478	0.4149290899044731	0.200825
1.3548491814536041	0.41494742015094144	0.200875
1.355170645095139	0.41496575733746405	0.200925
1.3554920955015775	0.41498410146633935	0.200975
1.355813532667538	0.4150024525398664	0.201025
1.3561349565876393	0.4150208105603468	0.201075
1.3564563672564978	0.4150391755300819	0.201125
1.3567777646687265	0.4150575474513763	0.201175
1.3570991488189383	0.41507592632653434	0.201225
1.357420519701743	0.41509431215786297	0.201275
1.3577418773117471	0.4151127049476699	0.201325
1.3580632216435573	0.41513110469826425	0.201375
1.3583845526917755	0.41514951141195683	0.201425
1.3587058704510038	0.41516792509105965	0.201475
1.359027174915842	0.415186345737886	0.201525
1.3593484660808863	0.41520477335475103	0.201575
1.359669743940732	0.41522320794397044	0.201625
1.3599910084899702	0.41524164950786274	0.201675
1.360312259723195	0.41526009804874575	0.201725
1.3606334976349908	0.41527855356894144	0.201775
1.3609547222199476	0.41529701607076985	0.201825
1.3612759334726467	0.4153154855565562	0.201875
1.361597131387673	0.4153339620286231	0.201925
1.3619183159596033	0.4153524454892986	0.201975
1.3622394871830192	0.41537093594090824	0.202025
1.3625606450524923	0.41538943338578294	0.202075
1.3628817895626002	0.41540793782625074	0.202125
1.3632029207079097	0.41542644926464567	0.202175
1.3635240384829963	0.4154449677032983	0.202225
1.3638451428824199	0.4154634931445458	0.202275
1.3641662339007525	0.41548202559072156	0.202325
1.3644873115325502	0.4155005650441652	0.202375
1.364808375772381	0.41551911150721355	0.202425
1.365129426614796	0.41553766498220834	0.202475
1.365450464054358	0.4155562254714898	0.202525
1.3657714880856155	0.41557479297740235	0.202575
1.3660924987031273	0.4155933675022887	0.202625
1.3664134959014353	0.41561194904849685	0.202675
1.3667344796750962	0.41563053761837165	0.202725
1.3670554500186463	0.41564913321426433	0.202775
1.3673764069266383	0.41566773583852246	0.202825
1.367697350393604	0.4156863454934999	0.202875
1.3680182804140926	0.4157049621815475	0.202925
1.368339196982632	0.4157235859050215	0.202975
1.3686601000937644	0.41574221666627603	0.203025
1.368980989742015	0.4157608544676701	0.203075
1.3693018659219225	0.41577949931156044	0.203125
1.3696227286280078	0.41579815120030894	0.203175
1.3699435778548035	0.4158168101362757	0.203225
1.3702644135968267	0.4158354761218249	0.203275
1.3705852358486073	0.41585414915931973	0.203325
1.3709060446046566	0.4158728292511271	0.203375
1.3712268398594996	0.4158915163996133	0.203425
1.371547621607645	0.4159102106071481	0.203475
1.3718683898436113	0.41592891187610054	0.203525
1.3721891445619043	0.4159476202088431	0.203575
1.3725098857570384	0.41596633560774804	0.203625
1.3728306134235149	0.4159850580751904	0.203675
1.3731513275558427	0.41600378761354573	0.203725
1.3734720281485193	0.4160225242251915	0.203775
1.3737927151960492	0.4160412679125065	0.203825
1.3741133886929269	0.4160600186778708	0.203875
1.3744340486336497	0.4160787765236663	0.203925
1.37475469501271	0.41609754145227584	0.203975
1.375075327824601	0.41611631346608413	0.204025
1.3753959470638089	0.4161350925674772	0.204075
1.3757165527248225	0.4161538787588423	0.204125
1.3760371448021256	0.41617267204256875	0.204175
1.3763577232902016	0.4161914724210462	0.204225
1.3766782881835289	0.41621027989666726	0.204275
1.3769988394765877	0.4162290944718246	0.204325
1.3773193771638523	0.41624791614891316	0.204375
1.377639901239797	0.4162667449303292	0.204425
1.3779604116988928	0.41628558081847006	0.204475
1.3782809085356102	0.41630442381573524	0.204525
1.3786013917444142	0.4163232739245248	0.204575
1.37892186131977	0.4163421311472413	0.204625
1.3792423172561419	0.4163609954862874	0.204675
1.379562759547988	0.41637986694406887	0.204725
1.379883188189768	0.41639874552299144	0.204775
1.3802036031759375	0.4164176312254633	0.204825
1.3805240045009495	0.4164365240538939	0.204875
1.380844392159256	0.41645542401069363	0.204925
1.3811647661453064	0.416474331098275	0.204975
1.381485126453547	0.4164932453190514	0.205025
1.3818054730784233	0.41651216667543856	0.205075
1.3821258060143777	0.41653109516985226	0.205125
1.3824461252558518	0.41655003080471165	0.205175
1.3827664307972805	0.4165689735824352	0.205225
1.3830867226331036	0.4165879235054454	0.205275
1.383407000757751	0.4166068805761631	0.205325
1.3837272651656574	0.41662584479701403	0.205375
1.3840475158512497	0.4166448161704218	0.205425
1.3843677528089566	0.4166637946988154	0.205475
1.3846879760332012	0.4166827803846214	0.205525
1.3850081855184069	0.41670177323027147	0.205575
1.3853283812589932	0.4167207732381952	0.205625
1.3856485632493796	0.4167397804108273	0.205675
1.38596873148398	0.41675879475060024	0.205725
1.3862888859572087	0.41677781625995186	0.205775
1.3866090266634772	0.41679684494131736	0.205825
1.386929153597194	0.41681588079713766	0.205875
1.387249266752767	0.416834923829851	0.205925
1.3875693661245987	0.4168539740419013	0.205975
1.3878894517070928	0.41687303143572974	0.206025
1.388209523494649	0.41689209601378296	0.206075
1.388529581481664	0.4169111677785055	0.206125
1.3888496256625356	0.41693024673234685	0.206175
1.3891696560316544	0.4169493328777545	0.206225
1.3894896725834127	0.4169684262171809	0.206275
1.3898096753121993	0.4169875267530763	0.206325
1.3901296642124006	0.41700663448789665	0.206375
1.3904496392783998	0.417025749424095	0.206425
1.3907696005045795	0.4170448715641302	0.206475
1.3910895478853198	0.41706400091045814	0.206525
1.3914094814149973	0.4170831374655411	0.206575
1.3917294010879868	0.4171022812318375	0.206625
1.3920493068986624	0.41712143221181314	0.206675
1.392369198841393	0.417140590407929	0.206725
1.3926890769105478	0.417159755822654	0.206775
1.3930089411004922	0.41717892845845234	0.206825
1.3933287914055905	0.4171981083177955	0.206875
1.3936486278202032	0.4172172954031512	0.206925
1.3939684503386913	0.4172364897169936	0.206975
1.394288258955409	0.4172556912617935	0.207025
1.3946080536647132	0.41727490004002826	0.207075
1.3949278344609544	0.41729411605417166	0.207125
1.395247601338484	0.41731333930670383	0.207175
1.3955673542916482	0.41733256980010186	0.207225
1.3958870933147935	0.41735180753684864	0.207275
1.3962068184022633	0.41737105251942463	0.207325
1.3965265295483968	0.41739030475031547	0.207375
1.3968462267475341	0.41740956423200476	0.207425
1.3971659099940104	0.4174288309669812	0.207475
1.3974855792821606	0.41744810495773144	0.207525
1.397805234606314	0.41746738620674717	0.207575
1.398124875960803	0.417486674716518	0.207625
1.3984445033399515	0.4175059704895388	0.207675
1.398764116738087	0.4175252735283024	0.207725
1.3990837161495302	0.41754458383530624	0.207775
1.3994033015686014	0.41756390141304645	0.207825
1.3997228729896187	0.4175832262640237	0.207875
1.400042430406897	0.417602558390737	0.207925
1.4003619738147497	0.41762189779569014	0.207975
1.4006815032074877	0.417641244481385	0.208025
1.4010010185794197	0.4176605984503288	0.208075
1.4013205199248515	0.417679959705026	0.208125
1.4016400072380868	0.4176993282479876	0.208175
1.401959480513427	0.4177187040817203	0.208225
1.4022789397451716	0.41773808720873884	0.208275
1.4025983849276182	0.41775747763155247	0.208325
1.40291781605506	0.4177768753526792	0.208375
1.4032372331217902	0.4177962803746318	0.208425
1.4035566361220975	0.41781569269993074	0.208475
1.4038760250502713	0.41783511233109216	0.208525
1.404195399900595	0.41785453927063937	0.208575
1.4045147606673527	0.41787397352109207	0.208625
1.4048341073448232	0.4178934150849763	0.208675
1.4051534399272878	0.4179128639648149	0.208725
1.4054727584090185	0.4179323201631369	0.208775
1.405792062784293	0.4179517836824687	0.208825
1.406111353047378	0.4179712545253418	0.208875
1.4064306291925472	0.41799073269428616	0.208925
1.4067498912140621	0.4180102181918361	0.208975
1.407069139106191	0.41802971102052505	0.209025
1.407388372863192	0.41804921118289	0.209075
1.4077075924793288	0.4180687186814679	0.209125
1.4080267979488532	0.4180882335187983	0.209175
1.4083459892660264	0.41810775569742187	0.209225
1.4086651664250938	0.4181272852198808	0.209275
1.4089843294203115	0.41814682208871934	0.209325
1.4093034782459222	0.4181663663064826	0.209375
1.4096226128961766	0.41818591787571746	0.209425
1.4099417333653106	0.418205476798973	0.209475
1.410260839647572	0.418225043078799	0.209525
1.4105799317371932	0.4182446167177471	0.209575
1.4108990096284149	0.41826419771837076	0.209625
1.4112180733154656	0.41828378608322464	0.209675
1.4115371227925815	0.4183033818148652	0.209725
1.4118561580539861	0.41832298491585046	0.209775
1.4121751790939103	0.4183425953887398	0.209825
1.4124941859065747	0.41836221323609457	0.209875
1.4128131784862035	0.4183818384604771	0.209925
1.4131321568270145	0.41840147106445214	0.209975
1.4134511209232241	0.418421111050585	0.210025
1.4137700707690481	0.41844075842144357	0.210075
1.4140890063586968	0.41846041317959637	0.210125
1.4144079276863823	0.4184800753276144	0.210175
1.4147268347463087	0.4184997448680695	0.210225
1.4150457275326853	0.41851942180353563	0.210275
1.4153646060397091	0.41853910613658785	0.210325
1.4156834702615864	0.4185587978698034	0.210375
1.416002320192509	0.41857849700576016	0.210425
1.4163211558266764	0.4185982035470392	0.210475
1.4166399771582792	0.41861791749622085	0.210525
1.4169587841815094	0.41863763885588984	0.210575
1.4172775768905532	0.4186573676286293	0.210625
1.4175963552795992	0.41867710381702755	0.210675
1.4179151193428283	0.4186968474236706	0.210725
1.418233869074423	0.4187165984511502	0.210775
1.4185526044685601	0.41873635690205535	0.210825
1.4188713255194167	0.4187561227789812	0.210875
1.4191900322211677	0.4187758960845194	0.210925
1.4195087245679814	0.418795676821269	0.210975
1.41982740255403	0.41881546499182437	0.211025
1.4201460661734768	0.41883526059878806	0.211075
1.4204647154204895	0.4188550636447573	0.211125
1.420783350289225	0.4188748741323381	0.211175
1.421101970773848	0.418894692064131	0.211225
1.4214205768685093	0.41891451744274494	0.211275
1.4217391685673693	0.4189343502707838	0.211325
1.4220577458645745	0.4189541905508596	0.211375
1.422376308754279	0.4189740382855797	0.211425
1.4226948572306257	0.418993893477559	0.211475
1.4230133912877632	0.4190137561294087	0.211525
1.423331910919829	0.41903362624374607	0.211575
1.4236504161209684	0.419053503823186	0.211625
1.4239689068853139	0.41907338887034895	0.211675
1.4242873832070049	0.4190932813878532	0.211725
1.4246058450801689	0.41911318137832204	0.211775
1.4249242924989398	0.4191330888443774	0.211825
1.4252427254574438	0.4191530037886455	0.211875
1.4255611439498055	0.41917292621375163	0.211925
1.425879547970149	0.41919285612232526	0.211975
1.426197937512593	0.41921279351699486	0.212025
1.426516312571257	0.41923273840039327	0.212075
1.4268346731402541	0.4192526907751522	0.212125
1.4271530192136999	0.41927265064390756	0.212175
1.427471350785702	0.41929261800929446	0.212225
1.4277896678503705	0.41931259287395195	0.212275
1.4281079704018091	0.4193325752405186	0.212325
1.4284262584341236	0.4193525651116365	0.212375
1.4287445319414112	0.41937256248994764	0.212425
1.4290627909177736	0.41939256737809716	0.212475
1.4293810353573024	0.4194125797787307	0.212525
1.4296992652540956	0.4194325996944963	0.212575
1.430017480602239	0.4194526271280429	0.212625
1.4303356813958252	0.419472662082022	0.212675
1.430653867628937	0.41949270455908566	0.212725
1.43097203929566	0.41951275456188897	0.212775
1.4312901963900726	0.4195328120930869	0.212825
1.4316083389062553	0.41955287715533796	0.212875
1.4319264668382832	0.41957294975130044	0.212925
1.4322445801802295	0.41959302988363584	0.212975
1.432562678926164	0.4196131175550065	0.213025
1.4328807630701592	0.41963321276807625	0.213075
1.4331988326062755	0.4196533155255114	0.213125
1.433516887528582	0.41967342582997874	0.213175
1.433834927831134	0.41969354368414796	0.213225
1.434152953507996	0.41971366909068947	0.213275
1.4344709645532183	0.4197338020522759	0.213325
1.4347889609608597	0.419753942571581	0.213375
1.4351069427249656	0.4197740906512807	0.213425
1.435424909839591	0.41979424629405226	0.213475
1.435742862298775	0.41981440950257465	0.213525
1.436060800096568	0.4198345802795287	0.213575
1.4363787232270044	0.4198547586275964	0.213625
1.4366966316841292	0.4198749445494622	0.213675
1.4370145254619722	0.41989513804781153	0.213725
1.4373324045545735	0.4199153391253317	0.213775
1.437650268955957	0.4199355477847118	0.213825
1.437968118660158	0.4199557640286423	0.213875
1.438285953661196	0.4199759878598158	0.213925
1.4386037739531012	0.4199962192809261	0.213975
1.438921579529888	0.42001645829466866	0.214025
1.4392393703855804	0.42003670490374156	0.214075
1.4395571465141892	0.42005695911084256	0.214125
1.4398749079097333	0.4200772209186739	0.214175
1.4401926545662178	0.42009749032993615	0.214225
1.4405103864776565	0.4201177673473352	0.214275
1.4408281036380508	0.4201380519735749	0.214325
1.441145806041408	0.42015834421136444	0.214375
1.441463493681724	0.42017864406341127	0.214425
1.4417811665530027	0.42019895153242753	0.214475
1.4420988246492341	0.42021926662112435	0.214525
1.442416467964417	0.420239589332217	0.214575
1.4427340964925357	0.42025991966842036	0.214625
1.443051710227586	0.4202802576324526	0.214675
1.4433693091635442	0.4203006032270323	0.214725
1.4436868932944036	0.4203209564548808	0.214775
1.4440044626141348	0.42034131731872026	0.214825
1.4443220171167244	0.4203616858212755	0.214875
1.4446395567961392	0.4203820619652716	0.214925
1.4449570816463617	0.4204024457534371	0.214975
1.4452745916613514	0.4204228371885002	0.215025
1.4455920868350867	0.4204432362731934	0.215075
1.4459095671615227	0.4204636430102477	0.215125
1.446227032634632	0.4204840574023992	0.215175
1.446544483248365	0.4205044794523824	0.215225
1.4468619189966887	0.4205249091629366	0.215275
1.4471793398735473	0.4205453465367999	0.215325
1.4474967458729053	0.420565791576715	0.215375
1.4478141369886999	0.4205862442854232	0.215425
1.448131513214891	0.42060670466567074	0.215475
1.448448874545411	0.4206271727202024	0.215525
1.4487662209742131	0.42064764845176783	0.215575
1.4490835524952266	0.42066813186311497	0.215625
1.449400869102398	0.4206886229569972	0.215675
1.4497181707896527	0.4207091217361659	0.215725
1.4500354575509318	0.4207296282033776	0.215775
1.4503527293801544	0.42075014236138714	0.215825
1.4506699862712569	0.4207706642129549	0.215875
1.4509872282181544	0.4207911937608385	0.215925
1.4513044552147776	0.42081173100780234	0.215975
1.4516216672550362	0.42083227595660716	0.216025
1.4519388643328546	0.420852828610021	0.216075
1.4522560464421388	0.4208733889708078	0.216125
1.452573213576808	0.42089395704173926	0.216175
1.4528903657307626	0.42091453282558244	0.216225
1.4532075028979157	0.420935116325113	0.216275
1.4535246250721645	0.42095570754310097	0.216325
1.4538417322474149	0.4209763064823258	0.216375
1.454158824417561	0.42099691314556087	0.216425
1.4544759015765012	0.42101752753558913	0.216475
1.4547929637181265	0.4210381496551873	0.216525
1.4551100108363286	0.4210587795071418	0.216575
1.4554270429249936	0.4210794170942332	0.216625
1.4557440599780083	0.42110006241925074	0.216675
1.4560610619892531	0.4211207154849789	0.216725
1.4563780489526106	0.4211413762942102	0.216775
1.4566950208619558	0.42116204484973274	0.216825
1.457011977711164	0.4211827211543427	0.216875
1.4573289194941073	0.4212034052108312	0.216925
1.4576458462046558	0.4212240970219982	0.216975
1.457962757836674	0.4212447965906384	0.217025
1.4582796543840295	0.4212655039195551	0.217075
1.45859653584058	0.4212862190115462	0.217125
1.4589134022001877	0.42130694186941914	0.217175
1.4592302534567057	0.42132767249597486	0.217225
1.459547089603991	0.4213484108940244	0.217275
1.4598639106358917	0.4213691570663723	0.217325
1.4601807165462581	0.42138991101583284	0.217375
1.4604975073289341	0.4214106727452145	0.217425
1.4608142829777655	0.42143144225733464	0.217475
1.4611310434865892	0.42145221955500556	0.217525
1.4614477888492468	0.4214730046410481	0.217575
1.4617645190595698	0.421493797518278	0.217625
1.4620812341113933	0.4215145981895196	0.217675
1.4623979339985451	0.42153540665759226	0.217725
1.4627146187148545	0.4215562229253235	0.217775
1.4630312882541445	0.4215770469955369	0.217825
1.4633479426102376	0.421597878871063	0.217875
1.463664581776953	0.42161871855472893	0.217925
1.4639812057481068	0.42163956604936886	0.217975
1.4642978145175136	0.42166042135781356	0.218025
1.4646144080789845	0.4216812844829007	0.218075
1.4649309864263274	0.4217021554274646	0.218125
1.4652475495533486	0.4217230341943461	0.218175
1.4655640974538522	0.4217439207863838	0.218225
1.465880630121637	0.42176481520642134	0.218275
1.4661971475505027	0.4217857174573016	0.218325
1.4665136497342433	0.4218066275418711	0.218375
1.4668301366666523	0.42182754546297685	0.218425
1.4671466083415192	0.4218484712234683	0.218475
1.4674630647526299	0.42186940482619695	0.218525
1.4677795058937722	0.42189034627401495	0.218575
1.4680959317587239	0.42191129556977774	0.218625
1.4684123423412676	0.42193225271634105	0.218675
1.4687287376351772	0.4219532177165638	0.218725
1.4690451176342283	0.4219741905733055	0.218775
1.4693614823321908	0.4219951712894284	0.218825
1.469677831722834	0.4220161598677957	0.218875
1.4699941657999223	0.4220371563112735	0.218925
1.470310484557221	0.42205816062272805	0.218975
1.470626787988487	0.42207917280502943	0.219025
1.4709430760874815	0.42210019286104755	0.219075
1.4712593488479562	0.42212122079365566	0.219125
1.4715756062636667	0.42214225660572785	0.219175
1.471891848328359	0.4221633003001403	0.219225
1.4722080750357829	0.4221843518797715	0.219275
1.47252428637968	0.4222054113475005	0.219325
1.472840482353794	0.42222647870620994	0.219375
1.4731566629518609	0.422247553958782	0.219425
1.4734728281676202	0.4222686371081034	0.219475
1.473788977994801	0.4222897281570596	0.219525
1.4741051124271372	0.42231082710854134	0.219575
1.4744212314583545	0.42233193396543733	0.219625
1.4747373350821789	0.4223530487306421	0.219675
1.4750534232923327	0.42237417140704797	0.219725
1.4753694960825348	0.42239530199755315	0.219775
1.4756855534465032	0.4224164405050535	0.219825
1.4760015953779515	0.42243758693245087	0.219875
1.4763176218705905	0.4224587412826448	0.219925
1.4766336329181307	0.42247990355854104	0.219975
1.4769496285142754	0.4225010737630422	0.220025
1.47726560865273	0.4225222518990584	0.220075
1.4775815733271938	0.4225434379694951	0.220125
1.477897522531365	0.4225646319772669	0.220175
1.4782134562589386	0.4225858339252822	0.220225
1.478529374503607	0.42260704381645986	0.220275
1.4788452772590592	0.4226282616537115	0.220325
1.4791611645189828	0.4226494874399599	0.220375
1.4794770362770602	0.4226707211781201	0.220425
1.479792892526974	0.4226919628711189	0.220475
1.480108733262403	0.4227132125218748	0.220525
1.4804245584770213	0.4227344701333185	0.220575
1.4807403681645035	0.42275573570837177	0.220625
1.4810561623185179	0.42277700924996925	0.220675
1.4813719409327353	0.4227982907610363	0.220725
1.4816877040008156	0.4228195802445115	0.220775
1.482003451516426	0.42284087770332346	0.220825
1.48231918347322	0.422862183140415	0.220875
1.4826348998648602	0.42288349655871793	0.220925
1.4829506006849937	0.4229048179611792	0.220975
1.4832662859272774	0.42292614735073414	0.221025
1.4835819555853542	0.42294748473033306	0.221075
1.483897609652873	0.42296883010291564	0.221125
1.4842132481234742	0.42299018347143547	0.221175
1.4845288709907987	0.4230115448388359	0.221225
1.4848444782484824	0.42303291420807465	0.221275
1.4851600698901606	0.4230542915820985	0.221325
1.4854756459094631	0.4230756769638689	0.221375
1.4857912063000207	0.4230970703563363	0.221425
1.4861067510554562	0.42311847176246603	0.221475
1.4864222801693958	0.4231398811852122	0.221525
1.4867377936354556	0.4231612986275439	0.221575
1.487053291447258	0.42318272409241897	0.221625
1.4873687735984127	0.42320415758281016	0.221675
1.4876842400825359	0.4232255991016792	0.221725
1.4879996908932316	0.4232470486520025	0.221775
1.4883151260241116	0.4232685062367455	0.221825
1.4886305454687743	0.42328997185888845	0.221875
1.4889459492208243	0.42331144552140054	0.221925
1.4892613372738548	0.4233329272272657	0.221975
1.4895767096214656	0.423354416979457	0.222025
1.489892066257244	0.4233759147809619	0.222075
1.4902074071747842	0.42339742063475777	0.222125
1.490522732367667	0.42341893454383517	0.222175
1.4908380418294822	0.42344045651117546	0.222225
1.4911533355538047	0.42346198653977307	0.222275
1.4914686135342174	0.42348352463261324	0.222325
1.4917838757642918	0.423505070792694	0.222375
1.4920991222376034	0.42352662502300453	0.222425
1.4924143529477178	0.4235481873265466	0.222475
1.4927295678882069	0.42356975770631283	0.222525
1.4930447670526281	0.42359133616530925	0.222575
1.4933599504345487	0.4236129227065322	0.222625
1.493675118027521	0.4236345173329914	0.222675
1.493990269825106	0.42365612004768693	0.222725
1.4943054058208503	0.4236777308536322	0.222775
1.4946205260083094	0.4236993497538316	0.222825
1.494935630381024	0.4237209767513018	0.222875
1.4952507189325441	0.42374261184905154	0.222925
1.495565791656405	0.4237642550501006	0.222975
1.4958808485461506	0.4237859063574622	0.223025
1.49619588959531	0.42380756577415957	0.223075
1.4965109147974216	0.42382923330320993	0.223125
1.4968259241460105	0.42385090894764	0.223175
1.4971409176346062	0.4238725927104714	0.223225
1.4974558952567312	0.4238942845947344	0.223275
1.4977708570059067	0.4239159846034541	0.223325
1.4980858028756514	0.42393769273966536	0.223375
1.4984007328594802	0.42395940900639645	0.223425
1.498715646950905	0.42398113340668636	0.223475
1.4990305451434374	0.4240028659435671	0.223525
1.4993454274305813	0.42402460662008185	0.223575
1.4996602938058425	0.42404635543926594	0.223625
1.4999751442627194	0.4240681124041668	0.223675
1.5002899787947137	0.4240898775178234	0.223725
1.5006047973953167	0.4241116507832872	0.223775
1.500919600058024	0.4241334322036009	0.223825
1.501234386776322	0.42415522178182	0.223875
1.5015491575436999	0.42417701952099074	0.223925
1.5018639123536377	0.42419882542417287	0.223975
1.502178651199621	0.42422063949441635	0.224025
1.5024933740751212	0.4242424617347845	0.224075
1.5028080809736202	0.42426429214833195	0.224125
1.5031227718885831	0.42428613073812504	0.224175
1.5034374468134857	0.42430797750722293	0.224225
1.5037521057417875	0.4243298324586953	0.224275
1.5040667486669577	0.4243516955956059	0.224325
1.504381375582451	0.4243735669210277	0.224375
1.5046959864817306	0.42439544643802857	0.224425
1.5050105813582455	0.42441733414968513	0.224475
1.505325160205452	0.42443923005906964	0.224525
1.5056397230167946	0.42446113416926246	0.224575
1.505954269785723	0.42448304648333934	0.224625
1.5062688005056761	0.42450496700438517	0.224675
1.5065833151700982	0.42452689573547914	0.224725
1.5068978137724214	0.4245488326797105	0.224775
1.5072122963060843	0.4245707778401619	0.224825
1.5075267627645141	0.4245927312199269	0.224875
1.507841213141142	0.4246146928220919	0.224925
1.5081556474293902	0.42463666264975447	0.224975
1.508470065622685	0.4246586407060048	0.225025
1.5087844677144413	0.42468062699394443	0.225075
1.5090988536980803	0.42470262151666754	0.225125
1.50941322356701	0.42472462427728	0.225175
1.5097275773146466	0.42474663527887924	0.225225
1.510041914934392	0.42476865452457546	0.225275
1.510356236419656	0.42479068201746994	0.225325
1.5106705417638364	0.42481271776067697	0.225375
1.5109848309603346	0.42483476175730167	0.225425
1.5112991040025436	0.42485681401046244	0.225475
1.5116133608838602	0.4248788745232681	0.225525
1.5119276015976695	0.4249009432988412	0.225575
1.5122418261373625	0.4249230203402947	0.225625
1.5125560344963203	0.4249451056507547	0.225675
1.512870226667926	0.42496719923333853	0.225725
1.5131844026455552	0.4249893010911761	0.225775
1.5134985624225847	0.42501141122738867	0.225825
1.5138127059923858	0.42503352964511043	0.225875
1.5141268333483286	0.4250556563474661	0.225925
1.5144409444837774	0.4250777913375943	0.225975
1.514755039392097	0.4250999346186236	0.226025
1.5150691180666451	0.42512208619369674	0.226075
1.515383180500783	0.4251442460659459	0.226125
1.515697226687859	0.42516641423851836	0.226175
1.516011256621231	0.4251885907145501	0.226225
1.5163252702942407	0.4252107754971923	0.226275
1.5166392677002392	0.425232968589585	0.226325
1.516953248832562	0.42525516999488344	0.226375
1.5172672136845557	0.42527737971623175	0.226425
1.5175811622495499	0.425299597756789	0.226475
1.517895094520883	0.4253218241197036	0.226525
1.5182090104918808	0.4253440588081386	0.226575
1.5185229101558748	0.4253663018252461	0.226625
1.5188367935061837	0.4253885531741938	0.226675
1.519150660536135	0.4254108128581372	0.226725
1.51946451123904	0.42543308088024834	0.226775
1.519778345608222	0.4254553572436868	0.226825
1.5200921636369833	0.42547764195162857	0.226875
1.5204059653186437	0.42549993500723765	0.226925
1.5207197506464984	0.4255222364136932	0.226975
1.5210335196138607	0.42554454617416454	0.227025
1.5213472722140207	0.4255668642918336	0.227075
1.521661008440285	0.42558919076987467	0.227125
1.5219747282859382	0.4256115256114734	0.227175
1.5222884317442809	0.42563386881980825	0.227225
1.5226021188085908	0.4256562203980689	0.227275
1.5229157894721632	0.4256785803494378	0.227325
1.5232294437282703	0.4257009486771089	0.227375
1.5235430815701994	0.4257233253842684	0.227425
1.5238567029912171	0.42574571047411486	0.227475
1.524170307984606	0.4257681039498381	0.227525
1.5244838965436263	0.42579050581464106	0.227575
1.524797468661553	0.42581291607171756	0.227625
1.5251110243316421	0.4258353347242745	0.227675
1.525424563547161	0.4258577617755098	0.227725
1.5257380863013608	0.42588019722863485	0.227775
1.5260515925875013	0.4259026410868514	0.227825
1.5263650823988284	0.425925093353375	0.227875
1.5266785557285967	0.42594755403141127	0.227925
1.5269920125700442	0.4259700231241802	0.227975
1.5273054529164205	0.4259925006348915	0.228025
1.527618876760957	0.42601498656676934	0.228075
1.5279322840968976	0.42603748092302707	0.228125
1.5282456749174667	0.42605998370689374	0.228175
1.5285590492159034	0.4260824949215861	0.228225
1.5288724069854245	0.42610501457033806	0.228275
1.5291857482192635	0.42612754265637	0.228325
1.5294990729106308	0.4261500791829199	0.228375
1.5298123810527549	0.42617262415321283	0.228425
1.530125672638839	0.42619517757049036	0.228475
1.5304389476621054	0.426217739437982	0.228525
1.5307522061157515	0.4262403097589335	0.228575
1.5310654479929928	0.42626288853657834	0.228625
1.5313786732870218	0.4262854757741666	0.228675
1.531691881991046	0.426308071474936	0.228725
1.5320050740982532	0.4263306756421405	0.228775
1.5323182496018442	0.4263532882790222	0.228825
1.5326314084949992	0.4263759093888394	0.228875
1.5329445507709152	0.426398538974838	0.228925
1.5332576764227657	0.42642117704028043	0.228975
1.5335707854437406	0.4264438235884174	0.229025
1.5338838778270067	0.42646647862251497	0.229075
1.534196953565749	0.42648914214582834	0.229125
1.534510012653127	0.42651181416162737	0.229175
1.5348230550823205	0.42653449467317195	0.229225
1.5351360808464818	0.4265571836837357	0.229275
1.5354490899387851	0.42657988119658335	0.229325
1.535762082352376	0.42660258721499195	0.229375
1.5360750580804228	0.4266253017422309	0.229425
1.536388017116064	0.4266480247815814	0.229475
1.5367009594524634	0.42667075633631707	0.229525
1.5370138850827517	0.42669349640972337	0.229575
1.5373267940000868	0.426716245005078	0.229625
1.537639686197593	0.4267390021256706	0.229675
1.5379525616684224	0.4267617677747835	0.229725
1.5382654204056925	0.42678454195571	0.229775
1.5385782624025488	0.4268073246717372	0.229825
1.538891087652104	0.4268301159261624	0.229875
1.5392038961474959	0.42685291572227674	0.229925
1.5395166878818316	0.42687572406338226	0.229975
1.5398294628482416	0.4268985409527741	0.230025
1.5401422210398277	0.4269213663937585	0.230075
1.5404549624497137	0.42694420038963465	0.230125
1.5407676870709943	0.42696704294371385	0.230175
1.5410803948967888	0.42698989405929855	0.230225
1.5413930859201845	0.42701275373970493	0.230275
1.5417057601342945	0.4270356219882396	0.230325
1.5420184175321994	0.4270584988082227	0.230375
1.5423310581070053	0.42708138420296576	0.230425
1.5426436818517886	0.4271042781757926	0.230475
1.5429562887596473	0.42712718073001943	0.230525
1.5432688788236524	0.42715009186897407	0.230575
1.5435814520368945	0.4271730115959773	0.230625
1.543894008392439	0.42719593991436094	0.230675
1.544206547883369	0.42721887682745047	0.230725
1.5445190705027454	0.42724182233858155	0.230775
1.5448315762436444	0.42726477645108407	0.230825
1.545144065099119	0.4272877391682983	0.230875
1.5454565370622402	0.42731071049355834	0.230925
1.5457689921260551	0.4273336904302084	0.230975
1.5460814302836272	0.42735667898158747	0.231025
1.5463938515279974	0.42737967615104355	0.231075
1.5467062558522233	0.4274026819419204	0.231125
1.5470186432493391	0.42742569635757	0.231175
1.5473310137123957	0.4274487194013409	0.231225
1.5476433672344214	0.42747175107658886	0.231275
1.5479557038084608	0.42749479138666713	0.231325
1.5482680234275341	0.4275178403349356	0.231375
1.548580326084681	0.4275408979247522	0.231425
1.5488926117729167	0.42756396415948045	0.231475
1.5492048804852712	0.4275870390424836	0.231525
1.5495171322147547	0.4276101225771288	0.231575
1.549829366954391	0.4276332147667841	0.231625
1.550141584697184	0.42765631561482076	0.231675
1.55045378543615	0.4276794251246114	0.231725
1.550765969164287	0.4277025432995313	0.231775
1.551078135874605	0.4277256701429576	0.231825
1.5513902855600963	0.42774880565827017	0.231875
1.5517024182137635	0.4277719498488502	0.231925
1.5520145338285911	0.4277951027180826	0.231975
1.552326632397578	0.42781826426935216	0.232025
1.5526387139136995	0.42784143450604845	0.232075
1.5529507783699494	0.42786461343156096	0.232125
1.5532628257592969	0.4278878010492832	0.232175
1.5535748560747287	0.42791099736260924	0.232225
1.5538868693092063	0.4279342023749371	0.232275
1.554198865455712	0.4279574160896651	0.232325
1.5545108445071993	0.427980638510196	0.232375
1.5548228064566452	0.4280038696399321	0.232425
1.5551347512969949	0.42802710948228084	0.232475
1.5554466790212207	0.4280503580406489	0.232525
1.5557585896222599	0.42807361531844784	0.232575
1.5560704830930792	0.4280968813190894	0.232625
1.556382359426608	0.4281201560459891	0.232675
1.5566942186158077	0.4281434395025631	0.232725
1.5570060606536005	0.4281667316922315	0.232775
1.5573178855329426	0.42819003261841515	0.232825
1.557629693246748	0.4282133422845381	0.232875
1.557941483787966	0.42823666069402605	0.232925
1.5582532571495056	0.42825998785030733	0.232975
1.5585650133243079	0.4282833237568119	0.233025
1.5588767523052767	0.4283066684169732	0.233075
1.5591884740853457	0.42833002183422475	0.233125
1.5595001786574125	0.42835338401200534	0.233175
1.5598118660144034	0.4283767549537526	0.233225
1.560123536149211	0.4284001346629094	0.233275
1.560435189054753	0.4284235231429182	0.233325
1.5607468247239158	0.4284469203972266	0.233375
1.5610584431496115	0.4284703264292812	0.233425
1.5613700443247203	0.42849374124253403	0.233475
1.5616816282421455	0.42851716484043656	0.233525
1.5619931948947618	0.42854059722644505	0.233575
1.5623047442754656	0.4285640384040155	0.233625
1.5626162763771267	0.42858748837660865	0.233675
1.5629277911926314	0.4286109471476853	0.233725
1.5632392887148467	0.42863441472071007	0.233775
1.5635507689366488	0.42865789109914876	0.233825
1.5638622318509	0.42868137628647063	0.233875
1.5641736774504693	0.42870487028614535	0.233925
1.564485105728212	0.4287283731016475	0.233975
1.5647965166769917	0.4287518847364508	0.234025
1.565107910289655	0.4287754051940346	0.234075
1.56541928655906	0.42879893447787687	0.234125
1.565730645478047	0.4288224725914616	0.234175
1.5660419870394666	0.4288460195382714	0.234225
1.5663533112361525	0.4288695753217948	0.234275
1.5666646180609487	0.4288931399455191	0.234325
1.5669759075066818	0.42891671341293686	0.234375
1.5672871795661891	0.42894029572754067	0.234425
1.5675984342322917	0.42896388689282694	0.234475
1.5679096714978185	0.4289874869122934	0.234525
1.568220891355585	0.4290110957894407	0.234575
1.568532093798413	0.42903471352777117	0.234625
1.56884327881911	0.42905834013079014	0.234675
1.5691544464104934	0.42908197560200445	0.234725
1.5694655965653626	0.42910561994492397	0.234775
1.5697767292765283	0.4291292731630601	0.234825
1.5700878445367823	0.42915293525992776	0.234875
1.5703989423389304	0.4291766062390423	0.234925
1.5707100226757562	0.4292002861039237	0.234975
1.5710210855400588	0.42922397485809166	0.235025
1.5713321309246162	0.4292476725050706	0.235075
1.5716431588222188	0.4292713790483854	0.235125
1.5719541692256396	0.4292950944915647	0.235175
1.5722651621276604	0.42931881883813783	0.235225
1.5725761375210494	0.4293425520916387	0.235275
1.5728870953985798	0.4293662942556006	0.235325
1.5731980357530138	0.429390045333562	0.235375
1.5735089585771178	0.4294138053290614	0.235425
1.5738198638636465	0.42943757424564133	0.235475
1.5741307516053609	0.42946135208684577	0.235525
1.5744416217950072	0.42948513885622075	0.235575
1.5747524744253403	0.4295089345573161	0.235625
1.5750633094891002	0.42953273919368135	0.235675
1.5753741269790333	0.42955655276887195	0.235725
1.5756849268878745	0.4295803752864415	0.235775
1.5759957092083607	0.4296042067499501	0.235825
1.5763064739332238	0.4296280471629564	0.235875
1.5766172210551914	0.4296518965290249	0.235925
1.5769279505669878	0.4296757548517189	0.235975
1.577238662461336	0.42969962213460783	0.236025
1.5775493567309518	0.42972349838125934	0.236075
1.577860033368551	0.429747383595248	0.236125
1.5781706923668433	0.4297712777801455	0.236175
1.5784813337185377	0.42979518093953145	0.236225
1.5787919574163363	0.4298190930769823	0.236275
1.5791025634529414	0.42984301419608234	0.236325
1.5794131518210495	0.4298669443004126	0.236375
1.5797237225133536	0.4298908833935622	0.236425
1.5800342755225447	0.4299148314791169	0.236475
1.5803448108413085	0.42993878856067025	0.236525
1.5806553284623293	0.4299627546418131	0.236575
1.5809658283782864	0.42998672972614355	0.236625
1.5812763105818561	0.4300107138172571	0.236675
1.5815867750657098	0.43003470691875656	0.236725
1.5818972218225182	0.43005870903424265	0.236775
1.5822076508449467	0.4300827201673222	0.236825
1.582518062125658	0.43010674032160096	0.236875
1.5828284556573102	0.4301307695006906	0.236925
1.5831388314325585	0.4301548077082018	0.236975
1.5834491894440554	0.4301788549477506	0.237025
1.5837595296844482	0.43020291122295246	0.237075
1.5840698521463825	0.43022697653742836	0.237125
1.584380156822499	0.43025105089479854	0.237175
1.5846904437054359	0.4302751342986884	0.237225
1.585000712787827	0.4302992267527236	0.237275
1.585310964062303	0.4303233282605335	0.237325
1.585621197521491	0.4303474388257494	0.237375
1.5859314131580158	0.4303715584520046	0.237425
1.586241610964496	0.43039568714293586	0.237475
1.5865517909335491	0.43041982490218095	0.237525
1.5868619530577874	0.43044397173338156	0.237575
1.5871720973298218	0.4304681276401799	0.237625
1.5874822237422568	0.430492292626223	0.237675
1.5877923322876963	0.4305164666951575	0.237725
1.588102422958738	0.43054064985063545	0.237775
1.5884124957479782	0.43056484209630796	0.237825
1.5887225506480074	0.4305890434358324	0.237875
1.589032587651416	0.43061325387286464	0.237925
1.589342606750787	0.43063747341106606	0.237975
1.589652607938702	0.4306617020540986	0.238025
1.5899625912077389	0.43068593980562747	0.238075
1.5902725565504718	0.43071018666932004	0.238125
1.590582503959471	0.4307344426488458	0.238175
1.590892433427304	0.43075870774787756	0.238225
1.591202344946533	0.43078298197008946	0.238275
1.5915122385097193	0.430807265319159	0.238325
1.5918221141094175	0.4308315577987653	0.238375
1.5921319717381823	0.43085585941259075	0.238425
1.5924418113885603	0.43088017016431907	0.238475
1.5927516330530995	0.43090449005763803	0.238525
1.5930614367243399	0.43092881909623565	0.238575
1.593371222394821	0.4309531572838051	0.238625
1.5936809900570772	0.43097750462403905	0.238675
1.5939907397036392	0.43100186112063554	0.238725
1.594300471327035	0.4310262267772918	0.238775
1.5946101849197887	0.43105060159771136	0.238825
1.5949198804744202	0.431074985585596	0.238875
1.5952295579834472	0.43109937874465415	0.238925
1.5955392174393819	0.4311237810785927	0.238975
1.5958488588347342	0.43114819259112486	0.239025
1.5961584821620096	0.43117261328596246	0.239075
1.5964680874137118	0.4311970431668234	0.239125
1.5967776745823377	0.4312214822374246	0.239175
1.5970872436603838	0.43124593050148907	0.239225
1.597396794640341	0.4312703879627385	0.239275
1.5977063275146965	0.43129485462490075	0.239325
1.5980158422759358	0.43131933049170235	0.239375
1.5983253389165388	0.43134381556687645	0.239425
1.5986348174289826	0.43136830985415414	0.239475
1.5989442778057406	0.4313928133572741	0.239525
1.5992537200392827	0.4314173260799715	0.239575
1.5995631441220741	0.4314418480259908	0.239625
1.5998725500465782	0.4314663791990717	0.239675
1.6001819378052526	0.43149091960296376	0.239725
1.600491307390554	0.4315154692414115	0.239775
1.6008006587949324	0.43154002811816966	0.239825
1.6011099920108371	0.4315645962369875	0.239875
1.6014193070307103	0.4315891736016252	0.239925
1.6017286038469947	0.43161376021583636	0.239975
1.6020378824521246	0.43163835608338647	0.240025
1.6023471428385359	0.43166296120803427	0.240075
1.6026563849986557	0.43168757559354987	0.240125
1.6029656089249116	0.4317121992436972	0.240175
1.6032748146097244	0.4317368321622518	0.240225
1.603584002045514	0.4317614743529818	0.240275
1.6038931712246942	0.4317861258196683	0.240325
1.6042023221396764	0.4318107865660843	0.240375
1.6045114547828678	0.431835456596016	0.240425
1.6048205691466724	0.4318601359132411	0.240475
1.6051296652234897	0.4318848245215513	0.240525
1.6054387430057175	0.4319095224247292	0.240575
1.6057478024857461	0.43193422962657113	0.240625
1.606056843655968	0.43195894613086544	0.240675
1.6063658665087641	0.4319836719414129	0.240725
1.6066748710365204	0.43200840706200716	0.240775
1.6069838572316104	0.43203315149645405	0.240825
1.607292825086412	0.4320579052485522	0.240875
1.6076017745932931	0.4320826683221125	0.240925
1.6079107057446225	0.43210744072093854	0.240975
1.6082196185327615	0.4321322224488466	0.241025
1.6085285129500706	0.43215701350964514	0.241075
1.6088373889889038	0.43218181390715565	0.241125
1.6091462466416149	0.4322066236451914	0.241175
1.6094550859005494	0.43223144272757946	0.241225
1.6097639067580558	0.43225627115813736	0.241275
1.61007270920647	0.4322811089406981	0.241325
1.6103814932381328	0.43230595607908384	0.241375
1.610690258845374	0.43233081257713313	0.241425
1.6109990060205268	0.4323556784386725	0.241475
1.6113077347559128	0.4323805536675464	0.241525
1.6116164450438568	0.4324054382675858	0.241575
1.6119251368766756	0.43243033224264066	0.241625
1.6122338102466853	0.432455235596547	0.241675
1.6125424651461937	0.43248014833316	0.241725
1.6128511015675115	0.4325050704563208	0.241775
1.6131597195029366	0.43253000196988955	0.241825
1.613468318944775	0.43255494287771257	0.241875
1.613776899885315	0.43257989318365525	0.241925
1.6140854623168568	0.432604852891569	0.241975
1.614394006231679	0.4326298220053243	0.242025
1.6147025316220753	0.432654800528778	0.242075
1.6150110384803167	0.4326797884658053	0.242125
1.6153195267986902	0.4327047858202686	0.242175
1.6156279965694573	0.43272979259604816	0.242225
1.6159364477848994	0.43275480879701134	0.242275
1.6162448804372698	0.4327798344270437	0.242325
1.6165532945188414	0.4328048694900181	0.242375
1.6168616900218613	0.4328299139898249	0.242425
1.6171700669385933	0.43285496793034217	0.242475
1.6174784252612788	0.43288003131546576	0.242525
1.6177867649821724	0.43290510414907857	0.242575
1.6180950860935077	0.4329301864350822	0.242625
1.6184033885875335	0.4329552781773642	0.242675
1.6187116724564736	0.4329803793798315	0.242725
1.6190199376925707	0.4330054900463771	0.242775
1.6193281842880405	0.43303061018091293	0.242825
1.6196364122351172	0.43305573978733736	0.242875
1.619944621526011	0.4330808788695673	0.242925
1.6202528121529463	0.4331060274315066	0.242975
1.6205609841081265	0.4331311854770773	0.243025
1.6208691373837683	0.4331563530101886	0.243075
1.6211772719720678	0.4331815300347679	0.243125
1.621485387865233	0.43320671655472925	0.243175
1.621793485055454	0.4332319125740055	0.243225
1.622101563534929	0.43325711809651607	0.243275
1.6224096232958414	0.4332823331261991	0.243325
1.622717664330383	0.43330755766697904	0.243375
1.6230256866307267	0.4333327917227993	0.243425
1.623333690189059	0.43335803529759026	0.243475
1.623641674997544	0.4333832883952995	0.243525
1.6239496410483603	0.43340855101986386	0.243575
1.6242575883336656	0.4334338231752351	0.243625
1.6245655168456286	0.4334591048653564	0.243675
1.6248734265764015	0.43348439609418393	0.243725
1.6251813175181435	0.4335096968656667	0.243775
1.6254891896630002	0.4335350071837661	0.243825
1.6257970430031223	0.4335603270524363	0.243875
1.6261048775306481	0.43358565647564423	0.243925
1.626412693237721	0.43361099545734905	0.243975
1.6267204901164696	0.4336363440015235	0.244025
1.6270282681590316	0.43366170211213173	0.244075
1.6273360273575268	0.43368706979315186	0.244125
1.627643767704085	0.4337124470485534	0.244175
1.6279514891908191	0.43373783388231985	0.244225
1.6282591918098506	0.43376323029842595	0.244275
1.6285668755532827	0.4337886363008606	0.244325
1.6288745404132319	0.4338140518936042	0.244375
1.629182186381794	0.43383947708065046	0.244425
1.6294898134510747	0.43386491186598564	0.244475
1.6297974216131639	0.4338903562536084	0.244525
1.6301050108601585	0.4339158102475108	0.244575
1.6304125811841415	0.43394127385169656	0.244625
1.6307201325772018	0.43396674707016336	0.244675
1.6310276650314128	0.43399222990692005	0.244725
1.6313351785388588	0.43401772236597	0.244775
1.6316426730916027	0.4340432244513271	0.244825
1.6319501486817214	0.4340687361670004	0.244875
1.63225760530127	0.43409425751700914	0.244925
1.6325650429423186	0.43411978850536787	0.244975
1.6328724615969132	0.4341453291361009	0.245025
1.6331798612571156	0.43417087941322857	0.245075
1.6334872419149657	0.4341964393407804	0.245125
1.6337946035625157	0.4342220089227823	0.245175
1.6341019461917985	0.43424758816326914	0.245225
1.6344092697948578	0.43427317706627233	0.245275
1.6347165743637189	0.434298775635832	0.245325
1.6350238598904165	0.4343243838759854	0.245375
1.6353311263669699	0.4343500017907777	0.245425
1.6356383737854057	0.4343756293842517	0.245475
1.6359456021377319	0.43440126666045814	0.245525
1.6362528114159718	0.43442691362344543	0.245575
1.6365600016121231	0.43445257027726936	0.245625
1.6368671727181996	0.43447823662598417	0.245675
1.6371743247261936	0.43450391267365085	0.245725
1.6374814576281105	0.4345295984243294	0.245775
1.6377885714159344	0.4345552938820859	0.245825
1.6380956660816608	0.43458099905098674	0.245875
1.638402741617269	0.4346067139351026	0.245925
1.6387097980147443	0.4346324385385055	0.245975
1.6390168352660581	0.43465817286527175	0.246025
1.6393238533631882	0.43468391691947916	0.246075
1.6396308522980978	0.43470967070520916	0.246125
1.6399378320627571	0.4347354342265453	0.246175
1.6402447926491206	0.43476120748757424	0.246225
1.6405517340491516	0.43478699049238567	0.246275
1.6408586562547947	0.434812783245071	0.246325
1.641165559258006	0.43483858574972595	0.246375
1.641472443050723	0.43486439801044746	0.246425
1.641779307624893	0.43489022003133687	0.246475
1.6420861529724444	0.4349160518164961	0.246525
1.642392979085317	0.43494189337003286	0.246575
1.6426997859554326	0.4349677446960538	0.246625
1.6430065735747208	0.43499360579867313	0.246675
1.6433133419350963	0.43501947668200236	0.246725
1.6436200910284806	0.4350453573501615	0.246775
1.64392682084678	0.4350712478072676	0.246825
1.644233531381908	0.43509714805744637	0.246875
1.6445402226257635	0.4351230581048204	0.246925
1.6448468945702506	0.43514897795352087	0.246975
1.6451535472072598	0.435174907607676	0.247025
1.6454601805286886	0.4352008470714227	0.247075
1.6457667945264192	0.43522679634889483	0.247125
1.6460733891923391	0.43525275544423475	0.247175
1.6463799645183241	0.4352787243615821	0.247225
1.6466865204962529	0.4353047031050845	0.247275
1.6469930571179932	0.43533069167888777	0.247325
1.6472995743754157	0.4353566900871447	0.247375
1.6476060722603794	0.4353826983340071	0.247425
1.647912550764747	0.4354087164236331	0.247475
1.6482190098803693	0.43543474436018037	0.247525
1.648525449599101	0.4354607821478126	0.247575
1.6488318699127846	0.43548682979069303	0.247625
1.6491382708132662	0.43551288729299126	0.247675
1.6494446522923818	0.4355389546588759	0.247725
1.649751014341966	0.43556503189252244	0.247775
1.650057356953849	0.4355911189981052	0.247825
1.6503636801198562	0.43561721597980496	0.247875
1.6506699838318102	0.4356433228418023	0.247925
1.6509762680815288	0.43566943958828325	0.247975
1.6512825328608232	0.4356955662234342	0.248025
1.6515887781615066	0.435721702751447	0.248075
1.6518950039753801	0.43574784917651344	0.248125
1.6522012102942476	0.43577400550283163	0.248175
1.6525073971099051	0.43580017173459845	0.248225
1.6528135644141453	0.4358263478760182	0.248275
1.653119712198757	0.43585253393129314	0.248325
1.6534258404555238	0.4358787299046335	0.248375
1.6537319491762268	0.4359049358002473	0.248425
1.6540380383526427	0.43593115162235035	0.248475
1.6543441079765417	0.4359573773751566	0.248525
1.654650158039693	0.43598361306288747	0.248575
1.6549561885338595	0.43600985868976283	0.248625
1.6552621994508003	0.4360361142600096	0.248675
1.6555681907822715	0.43606237977785356	0.248725
1.655874162520023	0.4360886552475272	0.248775
1.656180114655803	0.4361149406732625	0.248825
1.656486047181353	0.4361412360592975	0.248875
1.6567919600884127	0.43616754140986963	0.248925
1.657097853368714	0.4361938567292234	0.248975
1.6574037270139903	0.4362201820216014	0.249025
1.6577095810159637	0.4362465172912542	0.249075
1.6580154153663589	0.4362728625424304	0.249125
1.6583212300568912	0.43629921777938585	0.249175
1.658627025079275	0.43632558300637564	0.249225
1.6589328004252193	0.43635195822766076	0.249275
1.659238556086428	0.4363783434475025	0.249325
1.6595442920546022	0.4364047386701678	0.249375
1.659850008321438	0.4364311438999232	0.249425
1.6601557048786275	0.4364575591410423	0.249475
1.6604613817178588	0.43648398439779673	0.249525
1.660767038830815	0.43651041967446624	0.249575
1.661072676209176	0.4365368649753286	0.249625
1.661378293844615	0.436563320304669	0.249675
1.6616838917288066	0.43658978566677115	0.249725
1.6619894698534128	0.4366162610659262	0.249775
1.6622950282101003	0.43664274650642354	0.249825
1.662600566790523	0.43666924199256046	0.249875
1.6629060855863393	0.4366957475286321	0.249925
1.6632115845891937	0.4367222631189418	0.249975
1.6635170637907364	0.43674878876779044	0.250025
1.6638225231826038	0.4367753244794869	0.250075
1.6641279627564376	0.4368018702583388	0.250125
1.6644333825038646	0.4368284261086601	0.250175
1.6647387824165185	0.43685499203476474	0.250225
1.6650441624860182	0.43688156804097267	0.250275
1.6653495227039878	0.43690815413160333	0.250325
1.665654863062038	0.4369347503109834	0.250375
1.6659601835517845	0.43696135658343727	0.250425
1.6662654841648292	0.4369879729532983	0.250475
1.6665707648927792	0.4370145994248961	0.250525
1.6668760257272284	0.43704123600257094	0.250575
1.667181266659775	0.43706788269065744	0.250625
1.6674864876820026	0.4370945394935027	0.250675
1.6677916887855035	0.43712120641544633	0.250725
1.6680968699618504	0.4371478834608422	0.250775
1.6684020312026286	0.4371745706340355	0.250825
1.6687071724994014	0.43720126793938624	0.250875
1.6690122938437455	0.4372279753812454	0.250925
1.6693173952272156	0.4372546929639793	0.250975
1.6696224766413792	0.43728142069194453	0.251025
1.6699275380777836	0.43730815856951377	0.251075
1.6702325795279858	0.43733490660104934	0.251125
1.6705376009835258	0.43736166479092997	0.251175
1.6708426024359513	0.43738843314352405	0.251225
1.6711475838767949	0.43741521166321634	0.251275
1.6714525452975943	0.4374420003543814	0.251325
1.6717574866898723	0.4374687992214096	0.251375
1.67206240804516	0.43749560826868206	0.251425
1.6723673093549707	0.43752242750059467	0.251475
1.6726721906108268	0.43754925692153485	0.251525
1.6729770518042324	0.4375760965359046	0.251575
1.6732818929267013	0.4376029463480975	0.251625
1.673586713969729	0.437629806362521	0.251675
1.6738915149248201	0.43765667658357554	0.251725
1.6741962957834635	0.43768355701567396	0.251775
1.6745010565371523	0.43771044766322326	0.251825
1.674805797177367	0.4377373485306422	0.251875
1.6751105176955932	0.4377642596223437	0.251925
1.6754152180833026	0.43779118094275316	0.251975
1.6757198983319703	0.43781811249628877	0.252025
1.67602455843306	0.4378450542873826	0.252075
1.6763291983780388	0.43787200632045886	0.252125
1.676633818158361	0.4378989685999555	0.252175
1.676938417765485	0.43792594113030314	0.252225
1.6772429971908556	0.4379529239159456	0.252275
1.6775475564259221	0.4379799169613201	0.252325
1.6778520954621226	0.4380069202708759	0.252375
1.678156614290895	0.43803393384905687	0.252425
1.6784611129036704	0.4380609577003182	0.252475
1.678765591291877	0.4380879918291099	0.252525
1.6790700494469362	0.43811503623989334	0.252575
1.6793744873602698	0.4381420909371248	0.252625
1.6796789050232872	0.4381691559252715	0.252675
1.679983302427402	0.4381962312087966	0.252725
1.6802876795640178	0.4382233167921725	0.252775
1.6805920364245355	0.4382504126798695	0.252825
1.6808963730003517	0.43827751887636546	0.252875
1.6812006892828566	0.4383046353861373	0.252925
1.6815049852634403	0.4383317622136689	0.252975
1.6818092609334834	0.4383588993634432	0.253025
1.6821135162843655	0.43838604683995064	0.253075
1.68241775130746	0.43841320464768024	0.253125
1.6827219659941355	0.4384403727911286	0.253175
1.6830261603357584	0.43846755127479115	0.253225
1.6833303343236883	0.4384947401031701	0.253275
1.6836344879492815	0.438521939280768	0.253325
1.683938621203889	0.4385491488120927	0.253375
1.6842427340788575	0.43857636870165334	0.253425
1.6845468265655301	0.4386035989539638	0.253475
1.6848508986552446	0.4386308395735394	0.253525
1.685154950339334	0.4386580905649003	0.253575
1.6854589816091279	0.43868535193256847	0.253625
1.685762992455949	0.43871262368106984	0.253675
1.6860669828711194	0.4387399058149332	0.253725
1.6863709528459525	0.43876719833869005	0.253775
1.68667490237176	0.4387945012568762	0.253825
1.6869788314398484	0.4388218145740289	0.253875
1.6872827400415176	0.43884913829469036	0.253925
1.6875866281680671	0.43887647242340444	0.253975
1.687890495810787	0.4389038169647193	0.254025
1.6881943429609678	0.4389311719231853	0.254075
1.6884981696098909	0.4389585373033568	0.254125
1.6888019757488373	0.43898591310979074	0.254175
1.6891057613690785	0.4390132993470475	0.254225
1.6894095264618878	0.4390406960196907	0.254275
1.6897132710185268	0.4390681031322865	0.254325
1.6900169950302597	0.43909552068940555	0.254375
1.690320698488339	0.43912294869562	0.254425
1.6906243813840198	0.4391503871555066	0.254475
1.6909280437085448	0.43917783607364447	0.254525
1.691231685453162	0.4392052954546163	0.254575
1.6915353066091021	0.43923276530300764	0.254625
1.691838907167606	0.4392602456234077	0.254675
1.6921424871198942	0.4392877364204083	0.254725
1.6924460464571982	0.43931523769860514	0.254775
1.6927495851707297	0.4393427494625963	0.254825
1.693053103251712	0.4393702717169839	0.254875
1.6933566006913459	0.43939780446637255	0.254925
1.6936600774808466	0.43942534771537073	0.254975
1.6939635336114047	0.43945290146858956	0.255025
1.6942669690742271	0.43948046573064364	0.255075
1.694570383860495	0.4395080405061507	0.255125
1.6948737779614051	0.4395356257997318	0.255175
1.6951771513681302	0.43956322161601147	0.255225
1.6954805040718581	0.43959082795961646	0.255275
1.6957838360637512	0.4396184448351782	0.255325
1.696087147334988	0.4396460722473301	0.255375
1.6963904378767238	0.43967371020070944	0.255425
1.6966937076801256	0.43970135869995675	0.255475
1.6969969567363397	0.4397290177497153	0.255525
1.6973001850365235	0.4397566873546324	0.255575
1.6976033925718148	0.4397843675193576	0.255625
1.6979065793333625	0.43981205824854486	0.255675
1.6982097453122926	0.43983975954685023	0.255725
1.6985128904997464	0.43986747141893406	0.255775
1.698816014886841	0.43989519386945874	0.255825
1.6991191184647059	0.43992292690309176	0.255875
1.6994222012244513	0.4399506705245014	0.255925
1.6997252631571962	0.43997842473836196	0.255975
1.7000283042540416	0.44000618954934817	0.256025
1.7003313245060974	0.4400339649621409	0.256075
1.700634323904455	0.44006175098142136	0.256125
1.7009373024402146	0.440089547611877	0.256175
1.7012402601044587	0.44011735485819575	0.256225
1.701543196888277	0.4401451727250715	0.256275
1.7018461127827442	0.4401730012171986	0.256325
1.70214900777894	0.44020084033927737	0.256375
1.7024518818679282	0.4402286900960095	0.256425
1.7027547350407808	0.4402565504921012	0.256475
1.703057567288552	0.44028442153226105	0.256525
1.7033603786023033	0.4403123032212016	0.256575
1.7036631689730801	0.4403401955636381	0.256625
1.7039659383919339	0.44036809856429004	0.256675
1.7042686868499022	0.4403960122278791	0.256725
1.7045714143380255	0.4404239365591308	0.256775
1.7048741208473313	0.4404518715627744	0.256825
1.7051768063688524	0.44047981724354157	0.256875
1.7054794708936052	0.44050777360616805	0.256925
1.7057821144126135	0.44053574065539264	0.256975
1.7060847369168846	0.4405637183959571	0.257025
1.7063873383974315	0.4405917068326074	0.257075
1.7066899188452536	0.44061970597009165	0.257125
1.7069924782513541	0.44064771581316287	0.257175
1.7072950166067213	0.4406757363665753	0.257225
1.70759753390235	0.4407037676350889	0.257275
1.707900030129219	0.4407318096234649	0.257325
1.7082025052783132	0.4407598623364694	0.257375
1.708504959340602	0.4407879257788706	0.257425
1.7088073923070604	0.44081599995544135	0.257475
1.7091098041686485	0.4408440848709565	0.257525
1.7094121949163306	0.44087218053019556	0.257575
1.7097145645410592	0.44090028693794014	0.257625
1.7100169130337866	0.44092840409897643	0.257675
1.7103192403854584	0.4409565320180929	0.257725
1.710621546587015	0.4409846707000823	0.257775
1.7109238316293927	0.44101282014974	0.257825
1.7112260955035226	0.44104098037186534	0.257875
1.711528338200332	0.4410691513712605	0.257925
1.711830559710741	0.4410973331527316	0.257975
1.7121327600256675	0.4411255257210879	0.258025
1.712434939136023	0.4411537290811415	0.258075
1.7127370970327147	0.441181943237709	0.258125
1.7130392337066445	0.4412101681956093	0.258175
1.7133413491487108	0.44123840395966574	0.258225
1.7136434433498038	0.441266650534704	0.258275
1.713945516300814	0.441294907925554	0.258325
1.7142475679926208	0.4413231761370484	0.258375
1.714549598416105	0.4413514551740238	0.258425
1.7148516075621374	0.44137974504132027	0.258475
1.7151535954215882	0.4414080457437804	0.258525
1.715455561985317	0.44143635728625163	0.258575
1.7157575072441873	0.4414646796735833	0.258625
1.7160594311890458	0.4414930129106294	0.258675
1.7163613338107486	0.44152135700224643	0.258725
1.7166632151001313	0.44154971195329523	0.258775
1.716965075048041	0.4415780777686389	0.258825
1.717266913645302	0.44160645445314545	0.258875
1.7175687308827536	0.4416348420116846	0.258925
1.717870526751208	0.4416632404491314	0.258975
1.7181723012414962	0.44169164977036257	0.259025
1.7184740543444204	0.4417200699802597	0.259075
1.718775786050801	0.44174850108370667	0.259125
1.7190774963514308	0.4417769430855919	0.259175
1.719379185237121	0.4418053959908063	0.259225
1.719680852698655	0.44183385980424483	0.259275
1.71998249872683	0.441862334530806	0.259325
1.720284123312424	0.4418908201753908	0.259375
1.720585726446223	0.4419193167429053	0.259425
1.720887308118995	0.4419478242382573	0.259475
1.721188868321515	0.4419763426663601	0.259525
1.7214904070445425	0.44200487203212796	0.259575
1.7217919242788418	0.44203341234048116	0.259625
1.7220934200151627	0.44206196359634126	0.259675
1.7223948942442586	0.44209052580463515	0.259725
1.7226963469568715	0.442119098970292	0.259775
1.7229977781437436	0.4421476830982447	0.259825
1.7232991877956056	0.44217627819343036	0.259875
1.7236005759031916	0.44220488426078847	0.259925
1.7239019424572217	0.44223350130526284	0.259975
1.7242032874484197	0.4422621293318004	0.260025
1.7245046108674953	0.442290768345352	0.260075
1.724805912705164	0.44231941835087124	0.260125
1.725107192952124	0.44234807935331616	0.260175
1.7254084515990809	0.4423767513576474	0.260225
1.7257096886367227	0.44240543436883023	0.260275
1.7260109040557459	0.4424341283918321	0.260325
1.7263120978468274	0.4424628334316253	0.260375
1.7266132700006533	0.44249154949318464	0.260425
1.7269144205078928	0.44252027658148896	0.260475
1.727215549359219	0.4425490147015207	0.260525
1.7275166565452933	0.4425777638582653	0.260575
1.7278177420567766	0.4426065240567127	0.260625
1.7281188058843215	0.4426352953018551	0.260675
1.7284198480185784	0.4426640775986898	0.260725
1.7287208684501905	0.4426928709522159	0.260775
1.7290218671697968	0.44272167536743784	0.260825
1.7293228441680308	0.4427504908493618	0.260875
1.7296237994355215	0.4427793174029996	0.260925
1.7299247329628924	0.44280815503336435	0.260975
1.730225644740763	0.4428370037454749	0.261025
1.730526534759744	0.44286586354435187	0.261075
1.7308274030104474	0.4428947344350208	0.261125
1.7311282494834725	0.44292361642250977	0.261175
1.7314290741694212	0.4429525095118512	0.261225
1.7317298770588834	0.44298141370808053	0.261275
1.73203065814245	0.44301032901623744	0.261325
1.732331417410701	0.4430392554413644	0.261375
1.7326321548542165	0.4430681929885085	0.261425
1.732932870463566	0.4430971416627191	0.261475
1.7332335642293204	0.4431261014690506	0.261525
1.7335342361420385	0.4431550724125594	0.261575
1.7338348861922808	0.4431840544983075	0.261625
1.7341355143705959	0.4432130477313582	0.261675
1.7344361206675332	0.44324205211678097	0.261725
1.734736705073634	0.44327106765964597	0.261775
1.7350372675794332	0.4433000943650304	0.261825
1.735337808175464	0.44332913223801124	0.261875
1.735638326852251	0.44335818128367305	0.261925
1.7359388236003166	0.44338724150710007	0.261975
1.7362392984101755	0.4434163129133844	0.262025
1.7365397512723393	0.44344539550761713	0.262075
1.7368401821773125	0.4434744892948979	0.262125
1.7371405911155962	0.4435035942803249	0.262175
1.7374409780776852	0.4435327104690052	0.262225
1.7377413430540698	0.4435618378660439	0.262275
1.7380416860352335	0.4435909764765564	0.262325
1.7383420070116575	0.4436201263056541	0.262375
1.7386423059738139	0.44364928735845993	0.262425
1.738942582912174	0.4436784596400929	0.262475
1.7392428378172007	0.4437076431556829	0.262525
1.7395430706793524	0.44373683791035645	0.262575
1.739843281489082	0.44376604390925106	0.262625
1.7401434702368395	0.44379526115750023	0.262675
1.7404436369130662	0.4438244896602487	0.262725
1.7407437815082007	0.44385372942263773	0.262775
1.7410439040126748	0.4438829804498193	0.262825
1.7413440044169166	0.4439122427469419	0.262875
1.741644082711346	0.443941516319165	0.262925
1.7419441388863828	0.44397080117164467	0.262975
1.7422441729324352	0.44400009730954715	0.263025
1.7425441848399128	0.4440294047380366	0.263075
1.742844174599213	0.44405872346228636	0.263125
1.7431441422007343	0.44408805348746805	0.263175
1.7434440876348642	0.44411739481876233	0.263225
1.7437440108919924	0.44414674746134847	0.263275
1.7440439119624926	0.44417611142041463	0.263325
1.744343790836745	0.44420548670114685	0.263375
1.7446436475051135	0.44423487330874145	0.263425
1.7449434819579677	0.4442642712483917	0.263475
1.7452432941856604	0.4442936805253014	0.263525
1.7455430841785506	0.44432310114467105	0.263575
1.7458428519269802	0.44435253311171247	0.263625
1.7461425974212983	0.4443819764316331	0.263675
1.7464423206518358	0.4444114311096523	0.263725
1.746742021608931	0.4444408971509852	0.263775
1.7470417002829048	0.4444703745608589	0.263825
1.747341356664084	0.4444998633444955	0.263875
1.7476409907427788	0.44452936350713007	0.263925
1.7479406025093058	0.4445588750539917	0.263975
1.7482401919539645	0.4445883979903237	0.264025
1.7485397590670606	0.444617932321362	0.264075
1.7488393038388825	0.44464747805235794	0.264125
1.7491388262597265	0.4446770351885548	0.264175
1.7494383263198696	0.4447066037352114	0.264225
1.749737804009596	0.4447361836975788	0.264275
1.750037259319173	0.4447657750809232	0.264325
1.7503366922388763	0.44479537789050333	0.264375
1.7506361027589594	0.4448249921315929	0.264425
1.7509354908696877	0.4448546178094583	0.264475
1.7512348565613043	0.44488425492938105	0.264525
1.751534199824064	0.4449139034966345	0.264575
1.7518335206481985	0.44494356351650854	0.264625
1.752132819023953	0.4449732349942838	0.264675
1.752432094941547	0.44500291793525737	0.264725
1.7527313483912168	0.44503261234471847	0.264775
1.7530305793631686	0.44506231822797093	0.264825
1.7533297878476295	0.445092035590312	0.264875
1.7536289738347948	0.44512176443705315	0.264925
1.7539281373148798	0.4451515047734994	0.264975
1.7542272782780695	0.44518125660496966	0.265025
1.7545263967145688	0.4452110199367768	0.265075
1.7548254926145501	0.44524079477424733	0.265125
1.755124565968209	0.4452705811227017	0.265175
1.7554236167657078	0.4453003789874744	0.265225
1.755722644997229	0.4453301883738931	0.265275
1.7560216506529251	0.4453600092873005	0.265325
1.7563206337229675	0.4453898417330318	0.265375
1.7566195941974982	0.44541968571643736	0.265425
1.7569185320666765	0.44544954124286024	0.265475
1.757217447320635	0.4454794083176585	0.265525
1.7575163399495204	0.44550928694618264	0.265575
1.7578152099434554	0.4455391771337989	0.265625
1.7581140572925755	0.4455690788858653	0.265675
1.7584128819869917	0.4455989922077561	0.265725
1.7587116840168304	0.4456289171048368	0.265775
1.7590104633721886	0.4456588535824894	0.265825
1.759309220043185	0.44568880164608743	0.265875
1.7596079540199037	0.44571876130102045	0.265925
1.7599066652924522	0.44574873255267017	0.265975
1.760205353850904	0.44577871540643355	0.266025
1.760504019685355	0.4458087098677005	0.266075
1.7608026627858693	0.4458387159418753	0.266125
1.7611012831425292	0.445868733634356	0.266175
1.7613998807453894	0.44589876295055475	0.266225
1.7616984555845212	0.4459288038958772	0.266275
1.7619970076499685	0.4459588564757436	0.266325
1.7622955369317892	0.44598892069556745	0.266375
1.7625940434200182	0.44601899656077687	0.266425
1.7628925271047013	0.44604908407679295	0.266475
1.7631909879758632	0.446079183249052	0.266525
1.7634894260235376	0.4461092940829829	0.266575
1.7637878412377388	0.44613941658402984	0.266625
1.7640862336084886	0.44616955075762965	0.266675
1.7643846031257904	0.44619969660923414	0.266725
1.7646829497796543	0.4462298541442887	0.266775
1.7649812735600738	0.4462600233682522	0.266825
1.7652795744570475	0.4462902042865787	0.266875
1.7655778524605563	0.4463203969047345	0.266925
1.7658761075605882	0.446350601228182	0.266975
1.766174339747114	0.4463808172623951	0.267025
1.7664725490101094	0.44641104501284445	0.267075
1.7667707353395337	0.44644128448501197	0.267125
1.7670688987253524	0.44647153568437586	0.267175
1.7673670391575116	0.44650179861642625	0.267225
1.7676651566259685	0.4465320732866495	0.267275
1.7679632511206556	0.4465623597005435	0.267325
1.7682613226315176	0.44659265786360286	0.267375
1.7685593711484802	0.446622967781333	0.267425
1.7688573966614725	0.4466532894592372	0.267475
1.7691553991604112	0.4466836229028282	0.267525
1.7694533786352131	0.44671396811761815	0.267575
1.769751335075784	0.446744325109127	0.267625
1.7700492684720284	0.4467746938828754	0.267675
1.7703471788138407	0.4468050744443911	0.267725
1.7706450660911155	0.44683546679920316	0.267775
1.7709429302937363	0.446865870952847	0.267825
1.7712407714115834	0.4468962869108603	0.267875
1.7715385894345308	0.4469267146787859	0.267925
1.7718363843524467	0.4469571542621701	0.267975
1.7721341561551949	0.4469876056665635	0.268025
1.7724319048326311	0.4470180688975206	0.268075
1.7727296303746076	0.44704854396060034	0.268125
1.7730273327709694	0.447079030861365	0.268175
1.7733250120115567	0.4471095296053818	0.268225
1.7736226680862035	0.4471400401982214	0.268275
1.7739203009847366	0.4471705626454586	0.268325
1.774217910696981	0.44720109695267285	0.268375
1.7745154972127517	0.44723164312544655	0.268425
1.7748130605218606	0.44726220116936777	0.268475
1.7751106006141126	0.4472927710900266	0.268525
1.7754081174793077	0.44732335289301967	0.268575
1.7757056111072393	0.44735394658394506	0.268625
1.7760030814876944	0.44738455216840783	0.268675
1.7763005286104572	0.44741516965201433	0.268725
1.776597952465302	0.4474457990403772	0.268775
1.7768953530420017	0.4474764403391113	0.268825
1.7771927303303183	0.44750709355383805	0.268875
1.7774900843200134	0.4475377586901801	0.268925
1.7777874150008381	0.4475684357537669	0.268975
1.7780847223625418	0.4475991247502298	0.269025
1.7783820063948634	0.4476298256852062	0.269075
1.7786792670875418	0.44766053856433574	0.269125
1.7789765044303032	0.4476912633932642	0.269175
1.7792737184128753	0.44772200017763947	0.269225
1.779570909024973	0.44775274892311556	0.269275
1.7798680762563117	0.4477835096353485	0.269325
1.780165220096595	0.4478142823200012	0.269375
1.780462340535527	0.44784506698273724	0.269425
1.7807594375627982	0.4478758636292284	0.269475
1.7810565111681025	0.4479066722651462	0.269525
1.7813535613411173	0.4479374928961712	0.269575
1.7816505880715263	0.4479683255279829	0.269625
1.781947591348993	0.4479991701662701	0.269675
1.7822445711631918	0.44803002681672127	0.269725
1.7825415275037737	0.44806089548503275	0.269775
1.7828384603603995	0.4480917761769022	0.269825
1.78313536972271	0.4481226688980338	0.269875
1.7834322555803548	0.44815357365413366	0.269925
1.7837291179229615	0.4481844904509147	0.269975
1.7840259567401686	0.4482154192940908	0.270025
1.784322772021592	0.4482463601893838	0.270075
1.7846195637568578	0.448277313142516	0.270125
1.7849163319355703	0.44830827815921737	0.270175
1.7852130765473442	0.44833925524521895	0.270225
1.7855097975817704	0.4483702444062589	0.270275
1.785806495028453	0.44840124564807693	0.270325
1.7861031688769717	0.4484322589764194	0.270375
1.7863998191169177	0.44846328439703476	0.270425
1.7866964457378578	0.4484943219156777	0.270475
1.7869930487293735	0.4485253715381051	0.270525
1.7872896280810184	0.44855643327008005	0.270575
1.7875861837823617	0.44858750711736833	0.270625
1.7878827158229456	0.44861859308574104	0.270675
1.788179224192327	0.4486496911809732	0.270725
1.7884757088800376	0.44868080140884353	0.270775
1.7887721698756198	0.4487119237751362	0.270825
1.7890686071685955	0.44874305828563826	0.270875
1.7893650207484935	0.4487742049461421	0.270925
1.7896614106048245	0.4488053637624442	0.270975
1.7899577767271058	0.44883653474034463	0.271025
1.790254119104835	0.4488677178856489	0.271075
1.7905504377275177	0.44889891320416564	0.271125
1.7908467325846396	0.44893012070170873	0.271175
1.7911430036656937	0.44896134038409546	0.271225
1.7914392509601542	0.4489925722571484	0.271275
1.791735474457503	0.4490238163266933	0.271325
1.7920316741472007	0.4490550725985616	0.271375
1.792327850018717	0.4490863410785875	0.271425
1.7926240020615005	0.44911762177261116	0.271475
1.7929201302650093	0.44914891468647533	0.271525
1.7932162346186806	0.44918021982602896	0.271575
1.7935123151119587	0.4492115371971231	0.271625
1.793808371734269	0.4492428668056159	0.271675
1.7941044044750454	0.44927420865736667	0.271725
1.7944004133236982	0.44930556275824235	0.271775
1.7946963982696513	0.44933692911411083	0.271825
1.794992359302302	0.4493683077308482	0.271875
1.7952882964110626	0.4493996986143306	0.271925
1.7955842095853167	0.4494311017704429	0.271975
1.7958800988144663	0.44946251720507013	0.272025
1.796175964087882	0.44949394492410577	0.272075
1.7964718053949522	0.4495253849334437	0.272125
1.7967676227250375	0.44955683723898593	0.272175
1.7970634160675123	0.4495883018466353	0.272225
1.797359185411726	0.44961977876230236	0.272275
1.7976549307470404	0.44965126799189914	0.272325
1.7979506520627921	0.4496827695413444	0.272375
1.7982463493483305	0.44971428341655967	0.272425
1.7985420225929807	0.4497458096234717	0.272475
1.7988376717860797	0.4497773481680116	0.272525
1.7991332969169387	0.4498088990561144	0.272575
1.7994288979748854	0.4498404622937201	0.272625
1.7997244749492154	0.4498720378867727	0.272675
1.8000200278292455	0.4499036258412211	0.272725
1.8003155566042595	0.4499352261630181	0.272775
1.80061106126356	0.4499668388581212	0.272825
1.80090654179642	0.4499984639324923	0.272875
1.8012019981921294	0.4500301013920977	0.272925
1.801497430439949	0.45006175124290826	0.272975
1.8017928385291555	0.45009341349089904	0.273025
1.8020882224489965	0.45012508814205016	0.273075
1.8023835821887382	0.45015677520234487	0.273125
1.8026789177376148	0.45018847467777284	0.273175
1.8029742290848794	0.45022018657432605	0.273225
1.8032695162197543	0.4502519108980032	0.273275
1.8035647791314813	0.45028364765480483	0.273325
1.803860017809268	0.45031539685073907	0.273375
1.8041552322423446	0.4503471584918151	0.273425
1.8044504224199056	0.45037893258405015	0.273475
1.80474558833117	0.45041071913346237	0.273525
1.8050407299653195	0.45044251814607783	0.273575
1.805335847311559	0.4504743296279237	0.273625
1.805630940359059	0.4505061535850354	0.273675
1.805926009097012	0.45053799002344863	0.273725
1.806221053514574	0.45056983894920793	0.273775
1.8065160736009271	0.45060170036835845	0.273825
1.8068110693452148	0.4506335742869531	0.273875
1.8071060407366037	0.4506654607110465	0.273925
1.8074009877642265	0.4506973596467007	0.273975
1.8076959104172385	0.450729271099979	0.274025
1.8079908086847571	0.45076119507695267	0.274075
1.8082856825559266	0.45079313158369433	0.274125
1.8085805320198511	0.45082508062628385	0.274175
1.808875357065662	0.45085704221080336	0.274225
1.809170157682452	0.45088901634334166	0.274275
1.8094649338593378	0.45092100302998983	0.274325
1.809759685585401	0.4509530022768463	0.274375
1.8100544128497449	0.4509850140900106	0.274425
1.8103491156414384	0.4510170384755909	0.274475
1.810643793949571	0.45104907543969547	0.274525
1.8109384477632016	0.45108112498844183	0.274575
1.811233077071404	0.45111318712794735	0.274625
1.8115276818632253	0.45114526186433873	0.274675
1.8118222621277265	0.4511773492037427	0.274725
1.812116817853943	0.4512094491522946	0.274775
1.8124113490309206	0.45124156171613106	0.274825
1.8127058556476834	0.45127368690139613	0.274875
1.8130003376932646	0.45130582471423586	0.274925
1.8132947951566751	0.4513379751608033	0.274975
1.8135892280269341	0.4513701382472541	0.275025
1.8138836362930422	0.45140231397975045	0.275075
1.814178019944003	0.4514345023644568	0.275125
1.8144723789688044	0.4514667034075452	0.275175
1.814766713356439	0.4514989171151891	0.275225
1.8150610230958806	0.4515311434935697	0.275275
1.815355308176109	0.4515633825488699	0.275325
1.815649568586084	0.45159563428728033	0.275375
1.8159438043147735	0.4516278987149929	0.275425
1.8162380153511253	0.4516601758382078	0.275475
1.8165322016840937	0.45169246566312593	0.275525
1.8168263633026114	0.451724768195957	0.275575
1.8171205001956214	0.45175708344291154	0.275625
1.8174146123520436	0.45178941141020823	0.275675
1.817708699760808	0.4518217521040671	0.275725
1.8180027624108206	0.45185410553071587	0.275775
1.8182968002909983	0.4518864716963846	0.275825
1.8185908133902358	0.45191885060730985	0.275875
1.8188848016974346	0.4519512422697311	0.275925
1.8191787652014777	0.4519836466898945	0.275975
1.8194727038912528	0.452016063874049	0.276025
1.8197666177556302	0.4520484938284501	0.276075
1.8200605067834852	0.4520809365593559	0.276125
1.8203543709636736	0.4521133920730317	0.276175
1.8206482102850574	0.45214586037574483	0.276225
1.8209420247364796	0.4521783414737702	0.276275
1.8212358143067902	0.45221083537338447	0.276325
1.8215295789848183	0.452243342080872	0.276375
1.8218233187594	0.4522758616025192	0.276425
1.8221170336193526	0.4523083939446197	0.276475
1.8224107235534972	0.4523409391134693	0.276525
1.822704388550639	0.452373497115371	0.276575
1.8229980285995862	0.4524060679566311	0.276625
1.8232916436891289	0.45243865164356084	0.276675
1.8235852338080634	0.45247124818247675	0.276725
1.823878798945167	0.4525038575796996	0.276775
1.8241723390892228	0.45253647984155543	0.276825
1.824465854228993	0.4525691149743743	0.276875
1.8247593443532484	0.4526017629844924	0.276925
1.8250528094507392	0.4526344238782486	0.276975
1.8253462495102202	0.4526670976619892	0.277025
1.8256396645204296	0.4526997843420626	0.277075
1.8259330544701091	0.45273248392482457	0.277125
1.8262264193479842	0.4527651964166333	0.277175
1.8265197591427815	0.4527979218238541	0.277225
1.8268130738432138	0.45283066015285506	0.277275
1.8271063634379954	0.4528634114100105	0.277325
1.8273996279158238	0.45289617560169865	0.277375
1.8276928672654007	0.45292895273430334	0.277425
1.8279860814754105	0.4529617428142128	0.277475
1.8282792705345423	0.45299454584781984	0.277525
1.8285724344314644	0.4530273618415233	0.277575
1.8288655731548538	0.4530601908017248	0.277625
1.8291586866933658	0.4530930327348335	0.277675
1.8294517750356638	0.4531258876472606	0.277725
1.8297448381703891	0.4531587555454246	0.277775
1.8300378760861917	0.453191636435747	0.277825
1.8303308887716991	0.45322453032465587	0.277875
1.830623876215548	0.4532574372185823	0.277925
1.8309168384063532	0.45329035712396426	0.277975
1.8312097753327365	0.45332329004724264	0.278025
1.8315026869833	0.453356235994865	0.278075
1.8317955733466507	0.4533891949732824	0.278125
1.8320884344113784	0.4534221669889518	0.278175
1.8323812701660753	0.45345515204833436	0.278225
1.8326740805993194	0.4534881501578966	0.278275
1.8329668656996874	0.4535211613241098	0.278325
1.833259625455745	0.4535541855534501	0.278375
1.8335523598560537	0.4535872228523989	0.278425
1.833845068889166	0.4536202732274419	0.278475
1.834137752543631	0.4536533366850704	0.278525
1.8344304108079872	0.4536864132317801	0.278575
1.8347230436707684	0.45371950287407237	0.278625
1.8350156511205	0.4537526056184525	0.278675
1.835308233145703	0.4537857214714318	0.278725
1.8356007897348885	0.4538188504395258	0.278775
1.8358933208765629	0.45385199252925523	0.278825
1.8361858265592248	0.45388514774714617	0.278875
1.8364783067713664	0.45391831609972866	0.278925
1.8367707615014717	0.45395149759353914	0.278975
1.8370631907380197	0.45398469223511745	0.279025
1.8373555944694813	0.45401790003101	0.279075
1.837647972684321	0.4540511209877669	0.279125
1.8379403253709952	0.45408435511194417	0.279175
1.8382326525179553	0.45411760241010224	0.279225
1.8385249541136435	0.4541508628888069	0.279275
1.838817230146498	0.4541841365546287	0.279325
1.8391094806049464	0.45421742341414334	0.279375
1.8394017054774132	0.4542507234739318	0.279425
1.839693904752311	0.4542840367405795	0.279475
1.8399860784180524	0.45431736322067773	0.279525
1.840278226463035	0.45435070292082147	0.279575
1.8405703488756577	0.4543840558476126	0.279625
1.8408624456443026	0.4544174220076562	0.279675
1.841154516757357	0.454450801407564	0.279725
1.841446562203188	0.4544841940539512	0.279775
1.841738581970168	0.4545175999534397	0.279825
1.842030576046651	0.4545510191126551	0.279875
1.8423225444209952	0.454584451538229	0.279925
1.8426144870815406	0.4546178972367976	0.279975
1.8429064040166316	0.45465135621500224	0.280025
1.8431982952145933	0.4546848284794896	0.280075
1.8434901606637566	0.45471831403691104	0.280125
1.8437820003524323	0.4547518128939233	0.280175
1.844073814268937	0.45478532505718844	0.280225
1.8443656024015684	0.45481885053337284	0.280275
1.8446573647386277	0.45485238932914934	0.280325
1.8449491012683994	0.45488594145119393	0.280375
1.8452408119791694	0.45491950690619026	0.280425
1.8455324968592088	0.45495308570082427	0.280475
1.8458241558967887	0.45498667784178976	0.280525
1.8461157890801687	0.4550202833357831	0.280575
1.846407396397602	0.4550539021895086	0.280625
1.846698977837335	0.4550875344096725	0.280675
1.8469905333876075	0.45512118000298973	0.280725
1.8472820630366513	0.4551548389761769	0.280775
1.8475735667726918	0.45518851133595883	0.280825
1.8478650445839468	0.4552221970890628	0.280875
1.8481564964586275	0.45525589624222385	0.280925
1.8484479223849368	0.45528960880217967	0.280975
1.8487393223510717	0.45532333477567566	0.281025
1.8490306963452208	0.45535707416946014	0.281075
1.8493220443555678	0.45539082699028827	0.281125
1.849613366370285	0.45542459324491946	0.281175
1.8499046623775435	0.4554583729401187	0.281225
1.8501959323654997	0.4554921660826561	0.281275
1.8504871763223123	0.455525972679307	0.281325
1.8507783942361211	0.45555979273685193	0.281375
1.8510695860950712	0.45559362626207695	0.281425
1.8513607518872894	0.4556274732617726	0.281475
1.8516518916009042	0.45566133374273554	0.281525
1.8519430052240289	0.455695207711767	0.281575
1.8522340927447773	0.45572909517567406	0.281625
1.8525251541512486	0.45576299614126836	0.281675
1.8528161894315414	0.4557969106153672	0.281725
1.8531071985737415	0.45583083860479334	0.281775
1.8533981815659317	0.455864780116374	0.281825
1.8536891383961844	0.455898735156943	0.281875
1.8539800690525672	0.45593270373333794	0.281925
1.8542709735231384	0.45596668585240313	0.281975
1.8545618517959497	0.4560006815209866	0.282025
1.8548527038590468	0.4560346907459434	0.282075
1.855143529700466	0.45606871353413236	0.282125
1.8554343293082376	0.45610274989241867	0.282175
1.8557251026703838	0.4561367998276723	0.282225
1.8560158497749204	0.45617086334676843	0.282275
1.8563065706098547	0.45620494045658816	0.282325
1.856597265163188	0.4562390311640171	0.282375
1.856887933422913	0.4562731354759473	0.282425
1.8571785753770165	0.45630725339927436	0.282475
1.8574691910134762	0.45634138494090154	0.282525
1.857759780320263	0.45637553010773524	0.282575
1.8580503432853424	0.4564096889066891	0.282625
1.8583408798966683	0.4564438613446802	0.282675
1.8586313901421927	0.456478047428633	0.282725
1.8589218740098548	0.45651224716547534	0.282775
1.8592123314875904	0.45654646056214243	0.282825
1.8595027625633256	0.4565806876255727	0.282875
1.8597931672249806	0.4566149283627124	0.282925
1.860083545460467	0.4566491827805104	0.282975
1.8603738972576884	0.4566834508859241	0.283025
1.8606642226045436	0.4567177326859126	0.283075
1.8609545214889212	0.4567520281874447	0.283125
1.861244793898705	0.4567863373974898	0.283175
1.861535039821768	0.456820660323028	0.283225
1.8618252592459794	0.45685499697103926	0.283275
1.8621154521591967	0.45688934734851466	0.283325
1.8624056185492754	0.4569237114624448	0.283375
1.8626957584040578	0.45695808931983173	0.283425
1.8629858717113836	0.45699248092767697	0.283475
1.8632759584590814	0.4570268862929934	0.283525
1.8635660186349738	0.45706130542279344	0.283575
1.8638560522268768	0.45709573832410094	0.283625
1.8641460592225965	0.45713018500393926	0.283675
1.8644360396099335	0.457164645469343	0.283725
1.8647259933766804	0.4571991197273467	0.283775
1.8650159205106216	0.45723360778499567	0.283825
1.8653058209995352	0.45726810964933573	0.283875
1.8655956948311896	0.4573026253274227	0.283925
1.8658855419933502	0.45733715482631376	0.283975
1.8661753624737671	0.45737169815307543	0.284025
1.8664651562601924	0.45740625531477636	0.284075
1.866754923340361	0.4574408263184936	0.284125
1.8670446637020093	0.4574754111713071	0.284175
1.867334377332857	0.45751000988030494	0.284225
1.8676240642206257	0.4575446224525778	0.284275
1.8679137243530208	0.4575792488952253	0.284325
1.8682033577177466	0.45761388921534885	0.284375
1.868492964302495	0.45764854342005934	0.284425
1.8687825440949537	0.45768321151646885	0.284475
1.8690720970828003	0.45771789351170017	0.284525
1.8693616232537078	0.4577525894128758	0.284575
1.8696511225953372	0.45778729922713	0.284625
1.869940595095347	0.45782202296159635	0.284675
1.870230040741382	0.45785676062342007	0.284725
1.8705194595210868	0.4578915122197461	0.284775
1.8708088514220893	0.4579262777577307	0.284825
1.8710982164320205	0.45796105724453023	0.284875
1.871387554538492	0.45799585068731163	0.284925
1.8716768657291174	0.45803065809324317	0.284975
1.8719661499914968	0.4580654794695025	0.285025
1.8722554073132263	0.4581003148232692	0.285075
1.872544637681891	0.4581351641617323	0.285125
1.8728338410850702	0.45817002749208247	0.285175
1.873123017510336	0.45820490482152026	0.285225
1.8734121669452501	0.458239796157247	0.285275
1.87370128937737	0.4582747015064753	0.285325
1.8739903847942427	0.4583096208764174	0.285375
1.8742794531834084	0.45834455427429716	0.285425
1.8745684945324004	0.4583795017073382	0.285475
1.8748575088287422	0.4584144631827757	0.285525
1.8751464960599513	0.45844943870784477	0.285575
1.8754354562135371	0.4584844282897915	0.285625
1.8757243892770008	0.4585194319358631	0.285675
1.8760132952378357	0.45855444965331643	0.285725
1.8763021740835268	0.45858948144941014	0.285775
1.8765910258015535	0.45862452733141273	0.285825
1.8768798503793849	0.45865958730659423	0.285875
1.877168647804484	0.45869466138223425	0.285925
1.877457418064304	0.4587297495656146	0.285975
1.8777461611462933	0.45876485186402616	0.286025
1.8780348770378892	0.4587999682847622	0.286075
1.8783235657265234	0.45883509883512524	0.286125
1.8786122271996184	0.4588702435224198	0.286175
1.878900861444589	0.4589054023539596	0.286225
1.8791894684488437	0.45894057533706145	0.286275
1.879478048199782	0.4589757624790498	0.286325
1.8797666006847924	0.45901096378725365	0.286375
1.880055125891264	0.4590461792690085	0.286425
1.880343623806566	0.45908140893165533	0.286475
1.8806320944180728	0.4591166527825405	0.286525
1.8809205377131375	0.4591519108290172	0.286575
1.8812089536791188	0.45918718307844314	0.286625
1.8814973423033547	0.45922246953818296	0.286675
1.8817857035731869	0.45925777021560654	0.286725
1.8820740374759377	0.4592930851180894	0.286775
1.882362343998933	0.45932841425301346	0.286825
1.8826506231294797	0.45936375762776577	0.286875
1.8829388748548872	0.4593991152497397	0.286925
1.8832270991624462	0.4594344871263345	0.286975
1.8835152960394514	0.45946987326495464	0.287025
1.8838034654731757	0.45950527367301147	0.287075
1.8840916074508995	0.4595406883579209	0.287125
1.8843797219598786	0.45957611732710624	0.287175
1.884667808987377	0.45961156058799474	0.287225
1.884955868520636	0.45964701814802167	0.287275
1.8852439005469024	0.45968249001462624	0.287325
1.885531905053403	0.45971797619525495	0.287375
1.8858198820273657	0.45975347669735944	0.287425
1.8861078314560038	0.4597889915283972	0.287475
1.8863957533265272	0.45982452069583246	0.287525
1.8866836476261342	0.459860064207134	0.287575
1.8869715143420187	0.45989562206977785	0.287625
1.887259353461363	0.45993119429124507	0.287675
1.8875471649713436	0.45996678087902304	0.287725
1.8878349488591268	0.46000238184060505	0.287775
1.888122705111874	0.46003799718348987	0.287825
1.8884104337167351	0.460073626915183	0.287875
1.888698134660854	0.4601092710431953	0.287925
1.888985807931365	0.46014492957504377	0.287975
1.889273453515397	0.4601806025182511	0.288025
1.8895610714000663	0.4602162898803468	0.288075
1.8898486615724863	0.460251991668865	0.288125
1.8901362240197563	0.4602877078913473	0.288175
1.8904237587289754	0.46032343855533986	0.288225
1.8907112656872243	0.460359183668396	0.288275
1.8909987448815861	0.4603949432380743	0.288325
1.8912861962991263	0.4604307172719396	0.288375
1.8915736199269102	0.46046650577756265	0.288425
1.8918610157519886	0.4605023087625206	0.288475
1.8921483837614088	0.4605381262343959	0.288525
1.892435723942206	0.4605739582007777	0.288575
1.8927230362814098	0.4606098046692608	0.288625
1.8930103207660416	0.46064566564744625	0.288675
1.8932975773831118	0.4606815411429408	0.288725
1.8935848061196268	0.4607174311633579	0.288775
1.89387200696258	0.4607533357163162	0.288825
1.894159179898962	0.4607892548094414	0.288875
1.894446324915748	0.46082518845036413	0.288925
1.8947334419999136	0.46086113664672224	0.288975
1.895020531138417	0.46089709940615875	0.289025
1.8953075923182172	0.4609330767363232	0.289075
1.8955946255262555	0.4609690686448714	0.289125
1.895881630749475	0.46100507513946437	0.289175
1.8961686079748001	0.46104109622777106	0.289225
1.8964555571891564	0.4610771319174638	0.289275
1.8967424783794522	0.46111318221622444	0.289325
1.8970293715325974	0.46114924713173694	0.289375
1.8973162366354825	0.4611853266716959	0.289425
1.897603073675001	0.4612214208437973	0.289475
1.897889882638026	0.4612575296557481	0.289525
1.8981766635114354	0.4612936531152566	0.289575
1.898463416282085	0.4613297912300419	0.289625
1.8987501409368366	0.461365944007825	0.289675
1.8990368374625282	0.46140211145633675	0.289725
1.8993235058460043	0.461438293583311	0.289775
1.899610146074088	0.46147449039649063	0.289825
1.899896758133606	0.4615107019036222	0.289875
1.9001833420113639	0.4615469281124609	0.289925
1.9004698976941725	0.4615831690307652	0.289975
1.9007564251688203	0.46161942466630307	0.290025
1.9010429244221008	0.46165569502684545	0.290075
1.901329395440787	0.4616919801201728	0.290125
1.901615838211653	0.4617282799540682	0.290175
1.9019022527214562	0.4617645945363249	0.290225
1.9021886389569551	0.46180092387473803	0.290275
1.9024749969048875	0.4618372679771138	0.290325
1.9027613265519971	0.4618736268512594	0.290375
1.9030476278850035	0.4619100005049939	0.290425
1.9033339008906334	0.4619463889461368	0.290475
1.9036201455555903	0.4619827921825198	0.290525
1.9039063618665826	0.4620192102219751	0.290575
1.9041925498102976	0.4620556430723465	0.290625
1.9044787093734263	0.4620920907414791	0.290675
1.904764840542639	0.46212855323722934	0.290725
1.9050509433046094	0.4621650305674547	0.290775
1.9053370176459905	0.4622015227400244	0.290825
1.9056230635534406	0.4622380297628085	0.290875
1.9059090810135928	0.46227455164368875	0.290925
1.9061950700130896	0.46231108839054813	0.290975
1.9064810305385473	0.46234764001128065	0.291025
1.9067669625765908	0.4623842065137821	0.291075
1.9070528661138189	0.4624207879059595	0.291125
1.907338741136839	0.4624573841957211	0.291175
1.9076245876322333	0.46249399539098657	0.291225
1.9079104055865916	0.4625306214996768	0.291275
1.9081961949864792	0.46256726252972447	0.291325
1.908481955818468	0.46260391848906307	0.291375
1.9087676880691073	0.4626405893856381	0.291425
1.9090533917249506	0.4626772752273958	0.291475
1.9093390667725292	0.4627139760222947	0.291525
1.9096247131983795	0.4627506917782934	0.291575
1.9099103309890162	0.4627874225033636	0.291625
1.9101959201309582	0.4628241682054765	0.291675
1.910481480610703	0.4628609288926169	0.291725
1.9107670124147509	0.46289770457276846	0.291775
1.9110525155295823	0.4629344952539294	0.291825
1.9113379899416805	0.4629713009440956	0.291875
1.9116234356375081	0.4630081216512789	0.291925
1.9119088526035315	0.46304495738348767	0.291975
1.9121942408261954	0.46308180814874655	0.292025
1.9124796002919477	0.4631186739550772	0.292075
1.9127649309872181	0.46315555481051707	0.292125
1.9130502328984347	0.4631924507231008	0.292175
1.9133355060120094	0.4632293617008785	0.292225
1.9136207503143532	0.46326628775189843	0.292275
1.9139059657918611	0.4633032288842232	0.292325
1.914191152430927	0.46334018510591435	0.292375
1.9144763102179263	0.4633771564250474	0.292425
1.9147614391392367	0.46341414284969684	0.292475
1.9150465391812148	0.46345114438795154	0.292525
1.9153316103302214	0.46348816104789886	0.292575
1.9156166525725948	0.4635251928376409	0.292625
1.9159016658946793	0.46356223976527794	0.292675
1.916186650282794	0.4635993018389251	0.292725
1.9164716057232658	0.4636363790666962	0.292775
1.9167565322023972	0.4636734714567191	0.292825
1.9170414297064955	0.46371057901712104	0.292875
1.917326298221846	0.46374770175604285	0.292925
1.9176111377347387	0.46378483968162504	0.292975
1.9178959482314415	0.4638219928020218	0.293025
1.9181807296982252	0.46385916112538644	0.293075
1.9184654821213394	0.4638963446598868	0.293125
1.9187502054870387	0.4639335434136895	0.293175
1.9190348997815538	0.46397075739497484	0.293225
1.9193195649911219	0.46400798661192355	0.293275
1.9196042011019556	0.46404523107272894	0.293325
1.9198888081002736	0.46408249078558494	0.293375
1.9201733859722712	0.4641197657586981	0.293425
1.9204579347041484	0.4641570560002759	0.293475
1.9207424542820826	0.46419436151853827	0.293525
1.9210269446922559	0.46423168232170575	0.293575
1.9213114059208278	0.4642690184180119	0.293625
1.921595837953963	0.4643063698156901	0.293675
1.9218802407778015	0.4643437365229881	0.293725
1.92216461437849	0.4643811185481521	0.293775
1.9224489587421516	0.46441851589944355	0.293825
1.922733273854915	0.46445592858512186	0.293875
1.923017559702883	0.4644933566134621	0.293925
1.9233018162721676	0.46453079999273716	0.293975
1.9235860435488532	0.46456825873123525	0.294025
1.9238702415190339	0.46460573283724327	0.294075
1.9241544101687755	0.4646432223190625	0.294125
1.9244385494841538	0.46468072718499376	0.294175
1.9247226594512168	0.4647182474433514	0.294225
1.9250067400560207	0.4647557831024501	0.294275
1.9252907912845971	0.46479333417061747	0.294325
1.9255748131229835	0.4648309006561822	0.294375
1.925858805557191	0.4648684825674852	0.294425
1.9261427685732406	0.464906079912869	0.294475
1.926426702157126	0.4649436927006876	0.294525
1.9267106062948476	0.4649813209392975	0.294575
1.9269944809723822	0.46501896463706643	0.294625
1.9272783261757116	0.4650566238023647	0.294675
1.927562141890793	0.465094298443573	0.294725
1.9278459281035907	0.46513198856907617	0.294775
1.928129684800043	0.46516969418726817	0.294825
1.9284134119660958	0.46520741530654747	0.294875
1.9286971095876702	0.465245151935322	0.294925
1.928980777650692	0.46528290408200357	0.294975
1.929264416141064	0.4653206717550144	0.295025
1.9295480250446944	0.4653584549627798	0.295075
1.9298316043474648	0.4653962537137359	0.295125
1.9301151540352677	0.46543406801632153	0.295175
1.9303986740939656	0.4654718978789869	0.295225
1.9306821645094308	0.465509743310185	0.295275
1.930965625267509	0.46554760431837894	0.295325
1.931249056354052	0.46558548091203644	0.295375
1.9315324577548882	0.46562337309963403	0.295425
1.9318158294558503	0.46566128088965364	0.295475
1.932099171442748	0.46569920429058514	0.295525
1.932382483701395	0.465737143310925	0.295575
1.932665766217582	0.4657750979591767	0.295625
1.9329490189771048	0.4658130682438505	0.295675
1.9332322419657346	0.46585105417346445	0.295725
1.9335154351692494	0.465889055756542	0.295775
1.9337985985734008	0.4659270730016162	0.295825
1.9340817321639472	0.46596510591722323	0.295875
1.934364835926622	0.4660031545119113	0.295925
1.9346479098471645	0.46604121879422983	0.295975
1.9349309539112898	0.4660792987727416	0.296025
1.9352139681047185	0.46611739445600964	0.296075
1.935496952413146	0.4661555058526115	0.296125
1.9357799068222732	0.4661936329711234	0.296175
1.9360628313177775	0.46623177582013775	0.296225
1.936345725885342	0.4662699344082446	0.296275
1.9366285905106235	0.46630810874405043	0.296325
1.9369114251792854	0.46634629883615974	0.296375
1.9371942298769673	0.46638450469319265	0.296425
1.9374770045893124	0.46642272632376836	0.296475
1.9377597493019414	0.46646096373652085	0.296525
1.9380424640004783	0.46649921694008367	0.296575
1.938325148670525	0.4665374859431051	0.296625
1.9386078032976861	0.4665757707542328	0.296675
1.9388904278675443	0.4666140713821294	0.296725
1.939173022365686	0.466652387835457	0.296775
1.939455586777673	0.46669072012289203	0.296825
1.9397381210890727	0.4667290682531113	0.296875
1.9400206252854297	0.4667674322348055	0.296925
1.9403030993522905	0.4668058120766656	0.296975
1.9405855432751797	0.46684420778739694	0.297025
1.9408679570396263	0.4668826193757046	0.297075
1.9411503406311346	0.46692104685030844	0.297125
1.941432694035214	0.4669594902199275	0.297175
1.9417150172373494	0.46699794949329704	0.297225
1.9419973102230323	0.46703642467914935	0.297275
1.942279572977727	0.46707491578623495	0.297325
1.9425618054869047	0.46711342282330026	0.297375
1.9428440077360127	0.46715194579911035	0.297425
1.9431261797105015	0.46719048472242614	0.297475
1.943408321395798	0.467229039602027	0.297525
1.943690432777334	0.46726761044668896	0.297575
1.943972513840518	0.46730619726520517	0.297625
1.9442545645707598	0.46734480006636675	0.297675
1.94453658495345	0.4673834188589811	0.297725
1.9448185749739795	0.46742205365185413	0.297775
1.9451005346177186	0.4674607044538073	0.297825
1.9453824638700374	0.4674993712736622	0.297875
1.9456643627162888	0.4675380541202538	0.297925
1.9459462311418212	0.467576753002419	0.297975
1.9462280691319689	0.4676154679290072	0.298025
1.9465098766720605	0.46765419890887017	0.298075
1.9467916537474104	0.46769294595087185	0.298125
1.9470734003433285	0.46773170906387823	0.298175
1.9473551164451086	0.467770488256769	0.298225
1.9476368020380403	0.4678092835384239	0.298275
1.9479184571073986	0.4678480949177381	0.298325
1.9482000816384526	0.46788692240360563	0.298375
1.9484816756164578	0.46792576600493674	0.298425
1.9487632390266636	0.4679646257306401	0.298475
1.9490447718543056	0.46800350158964094	0.298525
1.949326274084614	0.4680423935908624	0.298575
1.9496077457028032	0.4680813017432451	0.298625
1.949889186694084	0.4681202260557263	0.298675
1.9501705970436514	0.4681591665372623	0.298725
1.9504519767366955	0.46819812319680487	0.298775
1.9507333257583916	0.46823709604332514	0.298825
1.9510146440939096	0.46827608508578994	0.298875
1.9512959317284053	0.4683150903331852	0.298925
1.9515771886470283	0.4683541117944928	0.298975
1.9518584148349147	0.4683931494787139	0.299025
1.9521396102771942	0.4684322033948448	0.299075
1.9524207749589815	0.46847127355190205	0.299125
1.9527019088653883	0.4685103599588971	0.299175
1.9529830119815068	0.4685494626248612	0.299225
1.9532640842924303	0.4685885815588212	0.299275
1.9535451257832295	0.468627716769823	0.299325
1.9538261364389797	0.4686668682669088	0.299375
1.9541071162447285	0.4687060360591396	0.299425
1.954388065185533	0.46874522015557274	0.299475
1.9546689832464208	0.46878442056528424	0.299525
1.9549498704124273	0.46882363729734666	0.299575
1.9552307266685602	0.468862870360851	0.299625
1.9555115519998354	0.46890211976488544	0.299675
1.95579234639124	0.46894138551855574	0.299725
1.9560731098277695	0.46898066763096546	0.299775
1.9563538422943896	0.46901996611123575	0.299825
1.9566345437760764	0.4690592809684852	0.299875
1.9569152142577755	0.4690986122118502	0.299925
1.9571958537244425	0.46913795985046486	0.299975
1.9574764621610026	0.46917732389348055	0.300025
1.9577570395523893	0.469216704350047	0.300075
1.9580375858835088	0.46925610122933087	0.300125
1.9583181011392745	0.46929551454049695	0.300175
1.9585985853045722	0.46933494429272765	0.300225
1.958879038364293	0.46937439049520285	0.300275
1.9591594603033033	0.4694138531571203	0.300325
1.9594398511064735	0.46945333228767594	0.300375
1.9597202107586496	0.46949282789608204	0.300425
1.9600005392446815	0.46953233999155064	0.300475
1.9602808365493942	0.4695718685833092	0.300525
1.960561102657617	0.4696114136805852	0.300575
1.9608413375541534	0.46965097529262156	0.300625
1.9611215412238148	0.4696905534286618	0.300675
1.9614017136513806	0.4697301480979634	0.300725
1.9616818548216417	0.46976975930978654	0.300775
1.9619619647193598	0.46980938707340336	0.300825
1.9622420433293026	0.4698490313980902	0.300875
1.9625220906362117	0.4698886922931343	0.300925
1.9628021066248342	0.46992836976782826	0.300975
1.9630820912798896	0.46996806383147427	0.301025
1.9633620445861046	0.47000777449338105	0.301075
1.9636419665281797	0.4700475017628663	0.301125
1.9639218570908177	0.47008724564925425	0.301175
1.9642017162587009	0.4701270061618788	0.301225
1.9644815440165089	0.4701667833100794	0.301275
1.9647613403489046	0.4702065771032059	0.301325
1.9650411052405459	0.4702463875506133	0.301375
1.9653208386760752	0.47028621466166753	0.301425
1.9656005406401287	0.4703260584457391	0.301475
1.965880211117328	0.47036591891220986	0.301525
1.966159850092288	0.470405796070466	0.301575
1.9664394575496102	0.4704456899299057	0.301625
1.966719033473888	0.47048560049993027	0.301675
1.9669985778497006	0.4705255277899545	0.301725
1.9672780906616218	0.4705654718093949	0.301775
1.9675575718942078	0.4706054325676827	0.301825
1.9678370215320136	0.4706454100742499	0.301875
1.9681164395595725	0.47068540433854406	0.301925
1.9683958259614183	0.4707254153700128	0.301975
1.9686751807220628	0.47076544317811997	0.302025
1.9689545038260203	0.4708054877723289	0.302075
1.969233795257781	0.4708455491621197	0.302125
1.9695130550018347	0.4708856273569715	0.302175
1.969792283042654	0.4709257223663807	0.302225
1.9700714793647056	0.47096583419984206	0.302275
1.970350643952441	0.4710059628668685	0.302325
1.9706297767903056	0.4710461083769708	0.302375
1.970908877862729	0.47108627073967796	0.302425
1.9711879471541356	0.4711264499645167	0.302475
1.9714669846489339	0.4711666460610323	0.302525
1.9717459903315255	0.47120685903876786	0.302575
1.9720249641862986	0.47124708890728434	0.302625
1.972303906197633	0.4712873356761416	0.302675
1.972582816349895	0.47132759935491647	0.302725
1.972861694627444	0.4713678799531853	0.302775
1.9731405410146226	0.47140817748054054	0.302825
1.9734193554957695	0.47144849194657573	0.302875
1.9736981380552066	0.471488823360899	0.302925
1.9739768886772497	0.4715291717331205	0.302975
1.9742556073461999	0.47156953707286436	0.303025
1.974534294046351	0.4716099193897574	0.303075
1.9748129487619819	0.4716503186934399	0.303125
1.9750915714773656	0.4716907349935553	0.303175
1.975370162176758	0.47173116829975975	0.303225
1.9756487208444107	0.47177161862171385	0.303275
1.9759272474645595	0.47181208596908975	0.303325
1.976205742021431	0.4718525703515645	0.303375
1.97648420449924	0.47189307177882683	0.303425
1.976762634882195	0.4719335902605701	0.303475
1.9770410331544839	0.4719741258064996	0.303525
1.977319399300295	0.4720146784263256	0.303575
1.977597733303796	0.4720552481297692	0.303625
1.9778760351491513	0.472095834926558	0.303675
1.9781543048205068	0.4721364388264289	0.303725
1.9784325423020046	0.472177059839127	0.303775
1.9787107475777697	0.47221769797440505	0.303825
1.9789889206319218	0.4722583532420251	0.303875
1.9792670614485628	0.47229902565175647	0.303925
1.9795451700117919	0.4723397152133781	0.303975
1.979823246305688	0.4723804219366756	0.304025
1.9801012903143267	0.4724211458314449	0.304075
1.9803793020217677	0.4724618869074884	0.304125
1.9806572814120624	0.4725026451746183	0.304175
1.980935228469249	0.4725434206426545	0.304225
1.9812131431773572	0.4725842133214253	0.304275
1.9814910255204008	0.4726250232207677	0.304325
1.9817688754823894	0.4726658503505271	0.304375
1.9820466930473135	0.47270669472055693	0.304425
1.9823244781991605	0.4727475563407194	0.304475
1.9826022309218987	0.47278843522088493	0.304525
1.9828799511994928	0.4728293313709327	0.304575
1.9831576390158896	0.47287024480075	0.304625
1.9834352943550304	0.4729111755202328	0.304675
1.98371291720084	0.4729521235392859	0.304725
1.9839905075372368	0.47299308886782127	0.304775
1.9842680653481233	0.4730340715157615	0.304825
1.9845455906173959	0.4730750714930352	0.304875
1.9848230833289344	0.47311608880958195	0.304925
1.9851005434666127	0.47315712347534766	0.304975
1.985377971014287	0.4731981755002888	0.305025
1.9856553659558096	0.47323924489436847	0.305075
1.9859327282750132	0.47328033166756	0.305125
1.986210057955729	0.47332143582984393	0.305175
1.986487354981766	0.47336255739121	0.305225
1.9867646193369326	0.47340369636165713	0.305275
1.987041851005016	0.47344485275119114	0.305325
1.9873190499698001	0.4734860265698287	0.305375
1.987596216215051	0.4735272178275928	0.305425
1.9878733497245293	0.47356842653451686	0.305475
1.988150450481977	0.4736096527006418	0.305525
1.9884275184711344	0.47365089633601787	0.305575
1.9887045536757197	0.47369215745070353	0.305625
1.9889815560794497	0.47373343605476614	0.305675
1.9892585256660191	0.4737747321582816	0.305725
1.989535462419123	0.4738160457713346	0.305775
1.9898123663224334	0.47385737690401813	0.305825
1.9900892373596217	0.473898725566435	0.305875
1.9903660755143364	0.4739400917686943	0.305925
1.990642880770226	0.47398147552091774	0.305975
1.990919653110918	0.47402287683323097	0.306025
1.9911963925200358	0.4740642957157736	0.306075
1.9914730989811837	0.4741057321786882	0.306125
1.9917497724779636	0.4741471862321325	0.306175
1.992026412993955	0.47418865788626613	0.306225
1.9923030205127368	0.4742301471512645	0.306275
1.9925795950178662	0.474271654037305	0.306325
1.9928561364928996	0.4743131785545801	0.306375
1.993132644921369	0.47435472071328544	0.306425
1.9934091202868085	0.4743962805236308	0.306475
1.9936855625727266	0.4744378579958292	0.306525
1.993961971762635	0.47447945314010853	0.306575
1.9942383478400176	0.47452106596669924	0.306625
1.9945146907883633	0.47456269648584687	0.306675
1.994791000591132	0.4746043447077997	0.306725
1.9950672772317906	0.47464601064282114	0.306775
1.9953435206937753	0.47468769430117674	0.306825
1.995619730960528	0.4747293956931482	0.306875
1.9958959080154637	0.4747711148290187	0.306925
1.9961720518419988	0.47481285171908727	0.306975
1.9964481624235257	0.47485460637365606	0.307025
1.9967242397434384	0.474896378803041	0.307075
1.997000283785103	0.47493816901756225	0.307125
1.9972762945318923	0.4749799770275538	0.307175
1.9975522719671472	0.47502180284335394	0.307225
1.9978282160742173	0.475063646475314	0.307275
1.9981041268364206	0.47510550793379064	0.307325
1.9983800042370823	0.4751473872291531	0.307375
1.9986558482594985	0.475189284371776	0.307425
1.9989316588869674	0.47523119937204666	0.307475
1.999207436102763	0.4752731322403577	0.307525
1.99948317989016	0.4753150829871146	0.307575
1.999758890232409	0.4753570516227277	0.307625
2.0000345671127606	0.47539903815762097	0.307675
2.0003102105144404	0.47544104260222264	0.307725
2.000585820420676	0.47548306496697484	0.307775
2.000861396814669	0.47552510526232417	0.307825
2.0011369396796224	0.47556716349873046	0.307875
2.0014124489987153	0.4756092396866589	0.307925
2.0016879247551262	0.4756513338365874	0.307975
2.00196336693201	0.47569344595899976	0.308025
2.0022387755125206	0.47573557606439165	0.308075
2.0025141504797888	0.47577772416326525	0.308125
2.0027894918169458	0.4758198902661347	0.308175
2.0030647995070976	0.47586207438352024	0.308225
2.003340073533351	0.47590427652595446	0.308275
2.0036153138787878	0.47594649670397604	0.308325
2.0038905205264914	0.475988734928136	0.308375
2.0041656934595187	0.47603099120899145	0.308425
2.0044408326609284	0.47607326555711127	0.308475
2.0047159381137543	0.47611555798307204	0.308525
2.0049910098010297	0.47615786849746006	0.308575
2.005266047705765	0.4762001971108711	0.308625
2.00554105181097	0.4762425438339094	0.308675
2.005816022099629	0.47628490867718987	0.308725
2.0060909585547275	0.4763272916513351	0.308775
2.006365861159226	0.47636969276697816	0.308825
2.006640729896086	0.47641211203476086	0.308875
2.0069155647482426	0.4764545494653344	0.308925
2.0071903656986345	0.4764970050693597	0.308975
2.0074651327301702	0.47653947885750575	0.309025
2.0077398658257644	0.47658197084045334	0.309075
2.008014564968301	0.4766244810288889	0.309125
2.008289230140672	0.47666700943351276	0.309175
2.0085638613257357	0.4767095560650297	0.309225
2.0088384585063572	0.47675212093415925	0.309275
2.0091130216653736	0.4767947040516244	0.309325
2.0093875507856227	0.47683730542816405	0.309375
2.009662045849918	0.47687992507451965	0.309425
2.009936506841073	0.4769225630014491	0.309475
2.010210933741875	0.47696521921971224	0.309525
2.0104853265351137	0.47700789374008706	0.309575
2.0107596852035536	0.4770505865733506	0.309625
2.0110340097299555	0.4770932977303013	0.309675
2.0113083000970615	0.47713602722173404	0.309725
2.0115825562876073	0.47717877505846723	0.309775
2.0118567782843098	0.4772215412513139	0.309825
2.012130966069879	0.477264325811112	0.309875
2.0124051196270085	0.477307128748693	0.309925
2.0126792389383827	0.4773499500749148	0.309975
2.012953323986669	0.4773927898006272	0.310025
2.0132273747545284	0.47743564793670773	0.310075
2.013501391224603	0.4774785244940247	0.310125
2.013775373379527	0.4775214194834754	0.310175
2.0140493212019197	0.47756433291594685	0.310225
2.014323234674389	0.47760726480235566	0.310275
2.0145971137795287	0.4776502151536083	0.310325
2.014870958499922	0.4776931839806404	0.310375
2.0151447688181374	0.47773617129437773	0.310425
2.015418544716733	0.477779177105775	0.310475
2.0156922861782522	0.47782220142577736	0.310525
2.015965993185228	0.47786524426535926	0.310575
2.0162396657201773	0.4779083056354847	0.310625
2.0165133037656076	0.47795138554714767	0.310675
2.016786907304012	0.4779944840113315	0.310725
2.017060476317872	0.4780376010390496	0.310775
2.017334010789655	0.47808073664130446	0.310825
2.0176075107018168	0.4781238908291297	0.310875
2.0178809760368	0.47816706361354666	0.310925
2.018154406777035	0.4782102550056086	0.310975
2.018427802904939	0.47825346501635635	0.311025
2.0187011644029145	0.4782966936568628	0.311075
2.018974491253355	0.4783399409381883	0.311125
2.019247783438638	0.4783832068714253	0.311175
2.01952104094113	0.47842649146765376	0.311225
2.0197942637431843	0.4784697947379857	0.311275
2.02006745182714	0.47851311669352076	0.311325
2.020340605175325	0.4785564573453908	0.311375
2.020613723770055	0.47859981670471485	0.311425
2.020886807593629	0.47864319478264505	0.311475
2.0211598566283384	0.4786865915903193	0.311525
2.0214328708564557	0.4787300071389104	0.311575
2.0217058502602474	0.4787734414395757	0.311625
2.0219787948219596	0.47881689450350745	0.311675
2.0222517045238324	0.4788603663418832	0.311725
2.0225245793480866	0.47890385696591503	0.311775
2.022797419276936	0.4789473663868004	0.311825
2.023070224292576	0.47899089461577127	0.311875
2.0233429943771934	0.47903444166404463	0.311925
2.0236157295129584	0.47907800754287294	0.311975
2.023888429682031	0.4791215922634931	0.312025
2.024161094866556	0.47916519583717715	0.312075
2.0244337250486675	0.4792088182751823	0.312125
2.0247063202104822	0.47925245958880075	0.312175
2.0249788803341104	0.47929611978930947	0.312225
2.025251405401641	0.479339798888021	0.312275
2.0255238953951595	0.4793834968962323	0.312325
2.0257963502967264	0.47942721382527614	0.312375
2.0260687700884032	0.4794709496864693	0.312425
2.026341154752222	0.479514704491165	0.312475
2.02661350427022	0.4795584782507003	0.312525
2.026885818624401	0.47960227097644853	0.312575
2.0271580977967774	0.4796460826797666	0.312625
2.0274303417693265	0.4796899133720493	0.312675
2.0277025505240323	0.4797337630646723	0.312725
2.0279747240428465	0.479777631769052	0.312775
2.0282468623077285	0.47982151949658347	0.312825
2.0285189653006013	0.47986542625870415	0.312875
2.0287910330033982	0.479909352066829	0.312925
2.029063065398015	0.4799532969324161	0.312975
2.0293350624663598	0.479997260866901	0.313025
2.0296070241903013	0.4800412438817617	0.313075
2.02987895055172	0.48008524598845503	0.313125
2.030150841532459	0.4801292671984789	0.313175
2.0304226971143713	0.4801733075233109	0.313225
2.030694517279274	0.4802173669744693	0.313275
2.0309663020089928	0.48026144556345235	0.313325
2.0312380512853165	0.48030554330179903	0.313375
2.031509765090046	0.48034966020102815	0.313425
2.0317814434049444	0.4803937962726993	0.313475
2.0320530862117825	0.480437951528352	0.313525
2.032324693492298	0.48048212597956647	0.313575
2.032596265228234	0.48052631963790277	0.313625
2.032867801401302	0.4805705325149626	0.313675
2.033139301993218	0.4806147646223261	0.313725
2.033410766985667	0.48065901597161614	0.313775
2.0336821963603358	0.48070328657443334	0.313825
2.0339535900988843	0.4807475764424215	0.313875
2.034224948182971	0.4807918855872022	0.313925
2.0344962705942304	0.48083621402043997	0.313975
2.034767557314291	0.4808805617537776	0.314025
2.0350388083247624	0.4809249287989002	0.314075
2.035310023607246	0.4809693151674718	0.314125
2.035581203143322	0.4810137208711983	0.314175
2.0358523469145653	0.48105814592176516	0.314225
2.0361234549025298	0.4811025903308986	0.314275
2.036394527088761	0.48114705411030584	0.314325
2.0366655634547888	0.4811915372717334	0.314375
2.0369365639821275	0.48123603982691066	0.314425
2.037207528652282	0.48128056178760426	0.314475
2.037478457446738	0.4813251031655655	0.314525
2.0377493503469726	0.48136966397258163	0.314575
2.0380202073344447	0.48141424422042545	0.314625
2.0382910283906046	0.4814588439209053	0.314675
2.038561813496882	0.48150346308581565	0.314725
2.0388325626347	0.48154810172698553	0.314775
2.03910327578546	0.4815927598562311	0.314825
2.03937395293056	0.48163743748540244	0.314875
2.039644594051371	0.4816821346263375	0.314925
2.0399151991292634	0.4817268512909072	0.314975
2.0401857681455824	0.4817715874909713	0.315025
2.0404563010816683	0.4818163432384218	0.315075
2.0407267979188393	0.4818611185451403	0.315125
2.040997258638409	0.48190591342303996	0.315175
2.041267683221666	0.4819507278840244	0.315225
2.0415380716498954	0.48199556194002763	0.315275
2.0418084239043606	0.4820404156029753	0.315325
2.0420787399663167	0.4820852888848226	0.315375
2.042349019817	0.482130181797517	0.315425
2.0426192634376363	0.48217509435303557	0.315475
2.042889470809434	0.48222002656334734	0.315525
2.043159641913592	0.4822649784404506	0.315575
2.04342977673129	0.48230994999633664	0.315625
2.0436998752436994	0.48235494124302497	0.315675
2.0439699374319695	0.48239995219252924	0.315725
2.044239963277245	0.4824449828568904	0.315775
2.0445099527606474	0.4824900332481438	0.315825
2.044779905863292	0.4825351033783526	0.315875
2.045049822566273	0.4825801932595735	0.315925
2.0453197028506755	0.48262530290389183	0.315975
2.045589546697568	0.4826704323233864	0.316025
2.0458593540880043	0.482715581530164	0.316075
2.0461291250030276	0.4827607505363259	0.316125
2.0463988594236615	0.48280593935400046	0.316175
2.0466685573309196	0.4828511479953115	0.316225
2.0469382187057974	0.4828963764724089	0.316275
2.047207843529282	0.4829416247974388	0.316325
2.047477431782337	0.4829868929825728	0.316375
2.0477469834459248	0.48303218103997964	0.316425
2.048016498500978	0.48307748898185293	0.316475
2.04828597692843	0.4831228168203835	0.316525
2.048555418709185	0.483168164567787	0.316575
2.048824823824148	0.48321353223627694	0.316625
2.0490941922541945	0.48325891983809094	0.316675
2.049363523980201	0.4833043273854647	0.316725
2.049632818983012	0.4833497548906582	0.316775
2.0499020772434777	0.4833952023659296	0.316825
2.0501712987424123	0.48344066982356115	0.316875
2.0504404834606382	0.48348615727583316	0.316925
2.0507096313789397	0.4835316647350508	0.316975
2.05097874247811	0.4835771922135164	0.317025
2.051247816738903	0.4836227397235577	0.317075
2.0515168541420867	0.4836683072774996	0.317125
2.0517858546683834	0.48371389488769195	0.317175
2.052054818298532	0.48375950256648304	0.317225
2.0523237450132257	0.4838051303262443	0.317275
2.052592634793175	0.48385077817934735	0.317325
2.052861487619043	0.4838964461381859	0.317375
2.0531303034715105	0.4839421342151542	0.317425
2.0533990823312127	0.4839878424226687	0.317475
2.053667824178801	0.48403357077314657	0.317525
2.053936528994879	0.4840793192790266	0.317575
2.0542051967600705	0.48412508795274906	0.317625
2.0544738274549514	0.4841708768067754	0.317675
2.0547424210601117	0.48421668585356836	0.317725
2.055010977556101	0.48426251510561263	0.317775
2.0552794969234793	0.48430836457539383	0.317825
2.055547979142767	0.48435423427541946	0.317875
2.055816424194494	0.48440012421819784	0.317925
2.05608483205915	0.48444603441625944	0.317975
2.056353202717237	0.4844919648821361	0.318025
2.056621536149213	0.4845379156283805	0.318075
2.0568898323355524	0.48458388666754804	0.318125
2.0571580912566825	0.48462987801221424	0.318175
2.0574263128930474	0.4846758896749578	0.318225
2.0576944972250453	0.484721921668377	0.318275
2.0579626442330916	0.4847679740050738	0.318325
2.0582307538975524	0.48481404669767014	0.318375
2.0584988261988153	0.4848601397587905	0.318425
2.0587668611172134	0.48490625320108016	0.318475
2.059034858633107	0.4849523870371869	0.318525
2.059302818726799	0.4849985412797794	0.318575
2.059570741378618	0.4850447159415288	0.318625
2.059838626568839	0.48509091103512686	0.318675
2.060106474277759	0.4851371265732683	0.318725
2.060374284485624	0.48518336256866795	0.318775
2.0606420571726987	0.48522961903404443	0.318825
2.0609097923192015	0.4852758959821353	0.318875
2.061177489905365	0.48532219342568367	0.318925
2.061445149911378	0.4853685113774496	0.318975
2.061712772317444	0.4854148498502004	0.319025
2.0619803571037187	0.485461208856719	0.319075
2.0622479042503774	0.48550758840979713	0.319125
2.062515413737545	0.48555398852224047	0.319175
2.062782885545366	0.4856004092068653	0.319225
2.063050319653935	0.4856468504765	0.319275
2.0633177160433656	0.48569331234398544	0.319325
2.063585074693723	0.485739794822173	0.319375
2.0638523955850885	0.4857862979239278	0.319425
2.0641196786974985	0.4858328216621245	0.319475
2.064386924011001	0.4858793660496525	0.319525
2.0646541315056064	0.4859259310994104	0.319575
2.0649213011613274	0.4859725168243112	0.319625
2.0651884329581462	0.4860191232372768	0.319675
2.065455526876043	0.48606575035124516	0.319725
2.065722582894971	0.48611239817916185	0.319775
2.0659896009948784	0.4861590667339883	0.319825
2.0662565811556877	0.4862057560286945	0.319875
2.0665235233573167	0.4862524660762655	0.319925
2.066790427579655	0.48629919688969603	0.319975
2.0670572938025944	0.4863459484819951	0.320025
2.0673241220059873	0.4863927208661811	0.320075
2.0675909121696963	0.4864395140552871	0.320125
2.067857664273547	0.4864863280623568	0.320175
2.068124378297365	0.4865331629004462	0.320225
2.068391054220948	0.4865800185826239	0.320275
2.06865769202409	0.48662689512197	0.320325
2.0689242916865567	0.4866737925315772	0.320375
2.0691908531881125	0.48672071082455026	0.320425
2.0694573765084896	0.48676765001400646	0.320475
2.0697238616274216	0.4868146101130742	0.320525
2.069990308524611	0.4868615911348959	0.320575
2.070256717179759	0.48690859309262363	0.320625
2.0705230875725356	0.4869556159994253	0.320675
2.0707894196826127	0.4870026598684763	0.320725
2.0710557134896272	0.4870497247129698	0.320775
2.0713219689732196	0.4870968105461059	0.320825
2.071588186112995	0.4871439173811019	0.320875
2.071854364888564	0.48719104523118284	0.320925
2.0721205052794978	0.4872381941095904	0.320975
2.072386607265378	0.4872853640295747	0.321025
2.0726526708257422	0.4873325550044019	0.321075
2.072918695940139	0.48737976704734626	0.321125
2.0731846825880758	0.4874270001716999	0.321175
2.073450630749071	0.48747425439076103	0.321225
2.0737165404025983	0.4875215297178474	0.321275
2.073982411528144	0.48756882616628094	0.321325
2.0742482441051497	0.4876161437494048	0.321375
2.074514038113072	0.4876634824805661	0.321425
2.0747797935313184	0.4877108423731328	0.321475
2.075045510339313	0.4877582234404768	0.321525
2.075311188516434	0.48780562569599156	0.321575
2.0755768280420694	0.4878530491530737	0.321625
2.0758424288955704	0.4879004938251415	0.321675
2.0761079910562863	0.4879479597256167	0.321725
2.0763735145035427	0.4879954468679436	0.321775
2.0766389992166525	0.488042955265568	0.321825
2.0769044451749097	0.48809048493195983	0.321875
2.077169852357598	0.4881380358805903	0.321925
2.077435220743975	0.4881856081249542	0.321975
2.0777005503132924	0.48823320167854817	0.322025
2.0779658410447777	0.48828081655489264	0.322075
2.0782310929176493	0.48832845276750925	0.322125
2.0784963059111012	0.4883761103299441	0.322175
2.078761480004319	0.488423789255744	0.322225
2.0790266151764665	0.48847148955848013	0.322275
2.0792917114066967	0.48851921125172576	0.322325
2.0795567686741374	0.4885669543490765	0.322375
2.07982178695791	0.488614718864132	0.322425
2.0800867662371116	0.48866250481051304	0.322475
2.08035170649083	0.48871031220184497	0.322525
2.080616607698128	0.4887581410517738	0.322575
2.0808814698380633	0.48880599137395114	0.322625
2.0811462928896627	0.4888538631820484	0.322675
2.0814110768319543	0.4889017564897431	0.322725
2.0816758216439295	0.4889496713107317	0.322775
2.081940527304585	0.4889976076587185	0.322825
2.0822051937928796	0.4890455655474254	0.322875
2.0824698210877735	0.4890935449905822	0.322925
2.082734409168196	0.4891415460019372	0.322975
2.0829989580130714	0.4891895685952456	0.323025
2.0832634676012987	0.4892376127842822	0.323075
2.083527937911769	0.48928567858282734	0.323125
2.083792368923345	0.4893337660046832	0.323175
2.084056760614887	0.4893818750636545	0.323225
2.0843211129652226	0.48943000577357026	0.323275
2.084585425953181	0.489478158148262	0.323325
2.0848496995575556	0.4895263322015838	0.323375
2.08511393375714	0.48957452794739376	0.323425
2.0853781285306994	0.48962274539957223	0.323475
2.085642283856989	0.4896709845720035	0.323525
2.0859063997147413	0.4897192454785944	0.323575
2.086170476082679	0.4897675281332548	0.323625
2.0864345129395017	0.48981583254991884	0.323675
2.0866985102638957	0.4898641587425217	0.323725
2.0869624680345296	0.4899125067250248	0.323775
2.0872263862300553	0.48996087651138936	0.323825
2.0874902648291065	0.49000926811560275	0.323875
2.0877541038103034	0.49005768155165397	0.323925
2.0880179031522452	0.49010611683355576	0.323975
2.0882816628335155	0.49015457397532425	0.324025
2.088545382832683	0.49020305299099837	0.324075
2.0888090631282976	0.4902515538946211	0.324125
2.089072703698891	0.49030007670025805	0.324175
2.0893363045229805	0.4903486214219791	0.324225
2.0895998655790646	0.4903971880738759	0.324275
2.0898633868456256	0.49044577667004585	0.324325
2.0901268683011285	0.4904943872246069	0.324375
2.09039030992402	0.49054301975168324	0.324425
2.090653711692733	0.4905916742654201	0.324475
2.0909170735856777	0.4906403507799677	0.324525
2.091180395581255	0.49068904930949936	0.324575
2.091443677657839	0.49073776986819123	0.324625
2.091706919793797	0.4907865124702442	0.324675
2.0919701219674685	0.49083527712986147	0.324725
2.092233284157186	0.49088406386127026	0.324775
2.0924964063412563	0.4909328726787021	0.324825
2.092759488497975	0.49098170359640975	0.324875
2.0930225306056154	0.49103055662865336	0.324925
2.093285532642439	0.491079431789712	0.324975
2.0935484945866825	0.49112832909387316	0.325025
2.0938114164165755	0.49117724855544365	0.325075
2.094074298110318	0.49122619018873753	0.325125
2.0943371396461057	0.49127515400808947	0.325175
2.094599941002104	0.49132414002784053	0.325225
2.094862702156472	0.4913731482623531	0.325275
2.095125423087341	0.4914221787259952	0.325325
2.0953881037728377	0.49147123143315735	0.325375
2.095650744191056	0.49152030639823435	0.325425
2.0959133443200857	0.49156940363564433	0.325475
2.0961759041379913	0.49161852315981047	0.325525
2.096438423622823	0.4916676649851772	0.325575
2.096700902752611	0.49171682912619635	0.325625
2.0969633415053712	0.4917660155973398	0.325675
2.0972257398590988	0.4918152244130871	0.325725
2.0974880977917723	0.49186445558793723	0.325775
2.0977504152813538	0.49191370913639854	0.325825
2.098012692305786	0.49196298507299663	0.325875
2.0982749288429945	0.49201228341226844	0.325925
2.0985371248708886	0.49206160416876715	0.325975
2.0987992803673565	0.4921109473570581	0.326025
2.0990613953102737	0.4921603129917218	0.326075
2.0993234696774916	0.4922097010873522	0.326125
2.099585503446852	0.49225911165855685	0.326175
2.099847496596167	0.49230854471995844	0.326225
2.100109449103247	0.49235800028619253	0.326275
2.100371360945866	0.49240747837190996	0.326325
2.1006332321017984	0.49245697899177426	0.326375
2.100895062548783	0.49250650216046393	0.326425
2.1011568522645603	0.49255604789267216	0.326475
2.1014186012268308	0.4926056162031044	0.326525
2.1016803094132994	0.49265520710648253	0.326575
2.101941976801631	0.4927048206175406	0.326625
2.1022036033694955	0.4927544567510282	0.326675
2.1024651890945205	0.4928041155217085	0.326725
2.1027267339543414	0.4928537969443589	0.326775
2.102988237926546	0.49290350103377134	0.326825
2.103249700988737	0.492953227804752	0.326875
2.103511123118467	0.4930029772721209	0.326925
2.1037725042932993	0.49305274945071303	0.326975
2.104033844490752	0.4931025443553765	0.327025
2.10429514368835	0.49315236200097584	0.327075
2.1045564018635785	0.4932022024023869	0.327125
2.1048176189939247	0.4932520655745038	0.327175
2.105078795056837	0.49330195153223044	0.327225
2.1053399300297633	0.49335186029049005	0.327275
2.1056010238901206	0.4934017918642155	0.327325
2.1058620766153178	0.4934517462683586	0.327375
2.106123088182735	0.49350172351788135	0.327425
2.1063840585697444	0.49355172362776384	0.327475
2.1066449877536892	0.49360174661299794	0.327525
2.1069058757119072	0.49365179248859253	0.327575
2.107166722421703	0.493701861269568	0.327625
2.1074275278603753	0.49375195297096186	0.327675
2.107688292005198	0.49380206760782563	0.327725
2.107949014833429	0.49385220519522405	0.327775
2.1082096963223025	0.49390236574823876	0.327825
2.108470336449044	0.49395254928196347	0.327875
2.108730935190848	0.4940027558115088	0.327925
2.1089914925249036	0.4940529853519983	0.327975
2.109252008428372	0.4941032379185717	0.328025
2.109512482878399	0.4941535135263818	0.328075
2.109772915852112	0.4942038121905974	0.328125
2.1100333073266184	0.49425413392640166	0.328175
2.110293657279009	0.49430447874899186	0.328225
2.1105539656863535	0.4943548466735816	0.328275
2.110814232525706	0.4944052377153971	0.328325
2.1110744577740967	0.4944556518896813	0.328375
2.1113346414085457	0.4945060892116911	0.328425
2.1115947834060447	0.4945565496966986	0.328475
2.111854883743574	0.4946070333599899	0.328525
2.1121149423980876	0.49465754021686725	0.328575
2.112374959346532	0.49470807028264685	0.328625
2.11263493456582	0.4947586235726601	0.328675
2.1128948680328623	0.4948092001022533	0.328725
2.1131547597245337	0.494859799886788	0.328775
2.113414609617705	0.4949104229416401	0.328825
2.1136744176892166	0.49496106928220185	0.328875
2.113934183915897	0.49501173892387756	0.328925
2.1141939082745527	0.4950624318820918	0.328975
2.114453590741974	0.4951131481722768	0.329025
2.1147132312949255	0.4951638878098885	0.329075
2.1149728299101653	0.49521465081038896	0.329125
2.115232386564415	0.49526543718926436	0.329175
2.1154919012343956	0.495316246962007	0.329225
2.1157513738967912	0.495367080144133	0.329275
2.116010804528284	0.49541793675116536	0.329325
2.1162701931055214	0.49546881679865046	0.329375
2.1165295396051462	0.4955197203021416	0.329425
2.116788844003767	0.4955706472772161	0.329475
2.117048106277988	0.4956215977394572	0.329525
2.11730732640438	0.49567257170447265	0.329575
2.1175665043595093	0.49572356918787663	0.329625
2.1178256401199054	0.49577459020530673	0.329675
2.1180847336620996	0.49582563477240854	0.329725
2.11834378496258	0.4958767029048502	0.329775
2.118602793997841	0.49592779461830777	0.329825
2.1188617607443327	0.4959789099284805	0.329875
2.1191206851785065	0.49603004885107416	0.329925
2.119379567276777	0.4960812114018204	0.329975
2.1196384070155583	0.49613239759645483	0.330025
2.1198972043712216	0.49618360745073997	0.330075
2.120155959320144	0.49623484098044274	0.330125
2.1204146718386596	0.4962860982013567	0.330175
2.120673341903105	0.49633737912927933	0.330225
2.1209319694897726	0.49638868378003553	0.330275
2.1211905545749645	0.49644001216945394	0.330325
2.121449097134932	0.4964913643133905	0.330375
2.121707597145936	0.4965427402277051	0.330425
2.12196605458419	0.4965941399282845	0.330475
2.122224469425918	0.49664556343102106	0.330525
2.122482841647289	0.49669701075183054	0.330575
2.122741171224493	0.4967484819066393	0.330625
2.1229994581336555	0.49679997691139244	0.330675
2.123257702350927	0.49685149578204907	0.330725
2.1235159038523976	0.4969030385345849	0.330775
2.1237740626141726	0.4969546051849909	0.330825
2.1240321786123078	0.49700619574927457	0.330875
2.124290251822864	0.4970578102434576	0.330925
2.12454828222186	0.4971094486835798	0.330975
2.1248062697853167	0.4971611110856941	0.331025
2.1250642144892127	0.49721279746587266	0.331075
2.1253221163095284	0.4972645078401996	0.331125
2.1255799752222035	0.49731624222477916	0.331175
2.125837791203178	0.49736800063572684	0.331225
2.126095564228351	0.4974197830891793	0.331275
2.126353294273621	0.4974715896012832	0.331325
2.1266109813148506	0.4975234201882081	0.331375
2.126868625327897	0.49757527486613196	0.331425
2.1271262262885804	0.49762715365125637	0.331475
2.1273837841727192	0.4976790565597922	0.331525
2.127641298956094	0.49773098360797197	0.331575
2.1278987706144816	0.4977829348120397	0.331625
2.1281561991236235	0.4978349101882592	0.331675
2.128413584459254	0.4978869097529074	0.331725
2.128670926597075	0.49793893352227975	0.331775
2.1289282255127824	0.49799098151268634	0.331825
2.1291854811820343	0.4980430537404543	0.331875
2.1294426935804847	0.4980951502219265	0.331925
2.129699862683757	0.49814727097346234	0.331975
2.1299569884674594	0.4981994160114369	0.332025
2.130214070907177	0.49825158535224273	0.332075
2.130471109978475	0.498303779012287	0.332125
2.130728105656899	0.4983559970079947	0.332175
2.1309850579179743	0.4984082393558065	0.332225
2.131241966737203	0.49846050607217907	0.332275
2.1314988320900703	0.4985127971735868	0.332325
2.131755653952038	0.49856511267651826	0.332375
2.1320124322985485	0.49861745259748125	0.332425
2.132269167105024	0.4986698169529967	0.332475
2.132525858346866	0.49872220575960585	0.332525
2.1327825059994527	0.49877461903386205	0.332575
2.133039110038147	0.4988270567923402	0.332625
2.1332956704382875	0.49887951905162603	0.332675
2.133552187175189	0.4989320058283279	0.332725
2.1338086602241555	0.4989845171390644	0.332775
2.134065089560454	0.4990370530004774	0.332825
2.1343214751593536	0.4990896134292183	0.332875
2.1345778169960736	0.4991421984419626	0.332925
2.1348341150458445	0.49919480805539457	0.332975
2.1350903692838448	0.49924744228622353	0.333025
2.1353465796852604	0.49930010115116624	0.333075
2.1356027462252296	0.499352784666967	0.333125
2.1358588688788975	0.49940549285037455	0.333175
2.136114947621358	0.49945822571816756	0.333225
2.1363709824277146	0.499510983287128	0.333275
2.136626973273021	0.499563765574068	0.333325
2.136882920132337	0.4996165725958031	0.333375
2.1371388229806745	0.49966940436917984	0.333425
2.1373946817930527	0.4997222609110469	0.333475
2.137650496544438	0.49977514223828473	0.333525
2.13790626720981	0.4998280483677755	0.333575
2.1381619937640903	0.4998809793164336	0.333625
2.1384176761822196	0.49993393510117584	0.333675
2.1386733144390737	0.4999869157389498	0.333725
2.1389289085095538	0.5000399212467065	0.333775
2.139184458368491	0.5000929516414275	0.333825
2.1394399639907427	0.5001460069400981	0.333875
2.139695425351101	0.500199087159734	0.333925
2.139950842424378	0.5002521923173542	0.333975
2.1402062151853243	0.500305322430009	0.334025
2.140461543608708	0.5003584775147515	0.334075
2.1407168276692365	0.5004116575886672	0.334125
2.1409720673416373	0.5004648626688419	0.334175
2.141227262600574	0.5005180927723966	0.334225
2.141482413420729	0.5005713479164515	0.334275
2.141737519776726	0.5006246281181614	0.334325
2.141992581643201	0.500677933394682	0.334375
2.142247598994737	0.5007312637632023	0.334425
2.142502571805925	0.5007846192409122	0.334475
2.142757500051306	0.500837999845036	0.334525
2.1430123837054276	0.5008914055927983	0.334575
2.1432672227427876	0.5009448365014568	0.334625
2.143522017137889	0.5009982925882726	0.334675
2.143776766865189	0.5010517738705375	0.334725
2.144031471899142	0.5011052803655471	0.334775
2.1442861322141646	0.5011588120906296	0.334825
2.144540747784669	0.5012123690631141	0.334875
2.1447953185850244	0.5012659513003642	0.334925
2.1450498445896047	0.5013195588197452	0.334975
2.1453043257727282	0.5013731916386537	0.335025
2.14555876210873	0.5014268497744923	0.335075
2.1458131535718854	0.501480533244691	0.335125
2.1460675001364815	0.5015342420666893	0.335175
2.146321801776752	0.5015879762579508	0.335225
2.1465760584669393	0.5016417358359521	0.335275
2.1468302701812334	0.5016955208181911	0.335325
2.1470844368938304	0.5017493312221802	0.335375
2.14733855857888	0.5018031670654529	0.335425
2.1475926352105295	0.5018570283655572	0.335475
2.1478466667628884	0.5019109151400614	0.335525
2.1481006532100575	0.50196482740655	0.335575
2.1483545945261016	0.5020187651826267	0.335625
2.148608490685078	0.5020727284859116	0.335675
2.1488623416610055	0.5021267173340445	0.335725
2.149116147427899	0.5021807317446811	0.335775
2.149369907959732	0.5022347717354968	0.335825
2.149623623230473	0.5022888373241841	0.335875
2.1498772932140535	0.5023429285284535	0.335925
2.150130917884393	0.5023970453660339	0.335975
2.15038449721538	0.5024511878546718	0.336025
2.1506380311808924	0.5025053560121323	0.336075
2.150891519754769	0.5025595498561981	0.336125
2.1511449629108457	0.5026137694046702	0.336175
2.151398360622916	0.5026680146753679	0.336225
2.1516517128647674	0.5027222856861283	0.336275
2.1519050196101506	0.502776582454807	0.336325
2.15215828083281	0.502830904999278	0.336375
2.152411496506448	0.5028852533374323	0.336425
2.152664666604762	0.5029396274871815	0.336475
2.1529177911014132	0.5029940274664522	0.336525
2.1531708699700536	0.5030484532931936	0.336575
2.1534239031842946	0.5031029049853681	0.336625
2.153676890717745	0.503157382560963	0.336675
2.1539298325439717	0.5032118860379752	0.336725
2.1541827286365334	0.5032664154344308	0.336775
2.154435578968958	0.503320970768362	0.336825
2.154688383514754	0.5033755520578329	0.336875
2.1549411422474027	0.5034301593209123	0.336925
2.1551938551403675	0.5034847925757009	0.336975
2.1554465221670855	0.5035394518403054	0.337025
2.1556991433009722	0.5035941371328619	0.337075
2.15595171851542	0.5036488484715167	0.337125
2.1562042477837973	0.5037035858744408	0.337175
2.1564567310794494	0.5037583493598196	0.337225
2.1567091683757016	0.5038131389458599	0.337275
2.156961559645848	0.5038679546507852	0.337325
2.1572139048631715	0.5039227964928391	0.337375
2.157466204000918	0.5039776644902836	0.337425
2.1577184570323267	0.5040325586613987	0.337475
2.157970663930591	0.5040874790244844	0.337525
2.15822282466891	0.5041424255978586	0.337575
2.158474939220426	0.5041973983998582	0.337625
2.1587270075582916	0.5042523974488397	0.337675
2.158979029655606	0.5043074227631767	0.337725
2.159231005485471	0.5043624743612642	0.337775
2.1594829350209417	0.5044175522615135	0.337825
2.159734818235071	0.5044726564823572	0.337875
2.159986655100868	0.5045277870422451	0.337925
2.160238445591336	0.504582943959647	0.337975
2.1604901896794404	0.5046381272530518	0.338025
2.1607418873381343	0.5046933369409662	0.338075
2.160993538540341	0.5047485730419182	0.338125
2.161245143258961	0.5048038355744522	0.338175
2.161496701466871	0.5048591245571348	0.338225
2.1617482131369257	0.5049144400085479	0.338275
2.161999678241954	0.5049697819472976	0.338325
2.162251096754762	0.5050251503920035	0.338375
2.1625024686481322	0.5050805453613101	0.338425
2.162753793894821	0.5051359668738759	0.338475
2.163005072467567	0.5051914149483839	0.338525
2.163256304339076	0.5052468896035301	0.338575
2.163507489482038	0.5053023908580381	0.338625
2.1637586278691114	0.5053579187306411	0.338675
2.16400971947294	0.5054134732401023	0.338725
2.1642607642661322	0.5054690544051931	0.338775
2.1645117622212884	0.5055246622447158	0.338825
2.1647627133109606	0.5055802967774808	0.338875
2.1650136175077064	0.5056359580223299	0.338925
2.1652644747840295	0.5056916459981114	0.338975
2.165515285112436	0.5057473607237075	0.339025
2.1657660484653856	0.5058031022180043	0.339075
2.1660167648153332	0.5058588704999233	0.339125
2.1662674341346912	0.5059146655883917	0.339175
2.166518056395865	0.5059704875023675	0.339225
2.1667686315712182	0.5060263362608196	0.339275
2.167019159633108	0.5060822118827439	0.339325
2.167269640553849	0.50613811438715	0.339375
2.16752007430575	0.5061940437930723	0.339425
2.1677704608610764	0.5062500001195597	0.339475
2.1680208001920884	0.5063059833856874	0.339525
2.1682710922710027	0.5063619936105433	0.339575
2.1685213370700276	0.5064180308132422	0.339625
2.168771534561335	0.506474095012912	0.339675
2.169021684717081	0.5065301862287076	0.339725
2.16927178750939	0.5065863044797958	0.339775
2.169521842910367	0.506642449785372	0.339825
2.169771850892091	0.5066986221646437	0.339875
2.170021811426612	0.5067548216368452	0.339925
2.170271724485961	0.5068110482212249	0.339975
2.170521590042141	0.5068673019370566	0.340025
2.1707714080671336	0.5069235828036301	0.340075
2.1710211785328895	0.5069798908402581	0.340125
2.17127090141134	0.5070362260662713	0.340175
2.1715205766743897	0.5070925885010228	0.340225
2.1717702042939155	0.5071489781638839	0.340275
2.1720197842417748	0.5072053950742473	0.340325
2.172269316489796	0.5072618392515265	0.340375
2.172518801009783	0.507318310715153	0.340425
2.1727682377735165	0.5073748094845816	0.340475
2.1730176267527477	0.5074313355792851	0.340525
2.1732669679192105	0.5074878890187583	0.340575
2.1735162612446044	0.507544469822515	0.340625
2.1737655067006108	0.5076010780100916	0.340675
2.1740147042588815	0.5076577136010413	0.340725
2.1742638538910466	0.5077143766149432	0.340775
2.1745129555687073	0.5077710670713901	0.340825
2.1747620092634428	0.5078277849900031	0.340875
2.1750110149468016	0.5078845303904158	0.340925
2.1752599725903172	0.5079413032922909	0.340975
2.175508882165482	0.5079981037153022	0.341025
2.175757743643783	0.5080549316791553	0.341075
2.176006556996659	0.5081117872035641	0.341125
2.176255322195544	0.5081686703082762	0.341175
2.1765040392118316	0.5082255810130467	0.341225
2.1767527080169007	0.5082825193376649	0.341275
2.1770013285820955	0.5083394853019274	0.341325
2.1772499008787403	0.5083964789256653	0.341375
2.1774984248781313	0.5084535002287177	0.341425
2.177746900551538	0.5085105492309557	0.341475
2.1779953278702107	0.5085676259522618	0.341525
2.1782437068053633	0.5086247304125479	0.341575
2.1784920373281933	0.5086818626317393	0.341625
2.178740319409867	0.5087390226297893	0.341675
2.178988553021527	0.5087962104266658	0.341725
2.179236738134289	0.5088534260423639	0.341775
2.179484874719244	0.5089106694968936	0.341825
2.179732962747454	0.5089679408102925	0.341875
2.1799810021899613	0.5090252400026123	0.341925
2.180228993017774	0.509082567093934	0.341975
2.18047693520188	0.509139922104351	0.342025
2.1807248287132377	0.5091973050539871	0.342075
2.1809726735227843	0.5092547159629773	0.342125
2.1812204696014215	0.5093121548514894	0.342175
2.18146821692004	0.5093696217396999	0.342225
2.1817159154494825	0.5094271166478198	0.342275
2.1819635651605918	0.5094846395960687	0.342325
2.1822111660241568	0.5095421906046995	0.342375
2.1824587180109662	0.5095997696939757	0.342425
2.1827062210917596	0.5096573768841923	0.342475
2.1829536752372687	0.5097150121956564	0.342525
2.1832010804181827	0.5097726756487057	0.342575
2.1834484366051803	0.5098303672636911	0.342625
2.1836957437688977	0.5098880870609922	0.342675
2.183943001879959	0.5099458350610047	0.342725
2.184190210908949	0.5100036112841504	0.342775
2.184437370826437	0.5100614157508682	0.342825
2.1846844816029556	0.5101192484816243	0.342875
2.1849315432090224	0.5101771094969001	0.342925
2.1851785556151144	0.5102349988172066	0.342975
2.1854255187916944	0.5102929164630676	0.343025
2.185672432709188	0.5103508624550375	0.343075
2.1859192973380055	0.5104088368136852	0.343125
2.1861661126485163	0.5104668395596078	0.343175
2.1864128786110792	0.5105248707134187	0.343225
2.186659595196008	0.5105829302957589	0.343275
2.1869062623736077	0.5106410183272851	0.343325
2.1871528801141387	0.5106991348286827	0.343375
2.1873994483878514	0.5107572798206528	0.343425
2.187645967164954	0.5108154533239244	0.343475
2.187892436415642	0.5108736553592432	0.343525
2.1881388561100654	0.5109318859473825	0.343575
2.1883852262183705	0.5109901451091323	0.343625
2.188631546710653	0.5110484328653092	0.343675
2.1888778175570005	0.51110674923675	0.343725
2.1891240387274578	0.5111650942443136	0.343775
2.189370210192055	0.5112234679088827	0.343825
2.189616331920785	0.5112818702513601	0.343875
2.189862403883623	0.5113403012926734	0.343925
2.1901084260505064	0.5113987610537705	0.343975
2.1903543983913543	0.511457249555624	0.344025
2.1906003208760496	0.5115157668192256	0.344075
2.1908461934744583	0.5115743128655943	0.344125
2.191092016156406	0.5116328877157653	0.344175
2.1913377888917034	0.511691491390804	0.344225
2.1915835116501228	0.5117501239117901	0.344275
2.1918291844014197	0.5118087852998342	0.344325
2.19207480711531	0.5118674755760617	0.344375
2.1923203797614934	0.5119261947616276	0.344425
2.1925659023096316	0.5119849428777042	0.344475
2.192811374729368	0.5120437199454907	0.344525
2.1930567969903056	0.5121025259862056	0.344575
2.1933021690620373	0.5121613610210931	0.344625
2.193547490914107	0.5122202250714178	0.344675
2.1937927625160536	0.5122791181584695	0.344725
2.1940379838373634	0.512338040303559	0.344775
2.1942831548475206	0.5123969915280211	0.344825
2.194528275515953	0.5124559718532129	0.344875
2.194773345812092	0.512514981300515	0.344925
2.1950183657053084	0.5125740198913313	0.344975
2.195263335164976	0.512633087647088	0.345025
2.1955082541604094	0.5126921845892353	0.345075
2.1957531226609253	0.5127513107392451	0.345125
2.195997940635784	0.5128104661186148	0.345175
2.196242708054245	0.5128696507488617	0.345225
2.1964874248855115	0.5129288646515306	0.345275
2.196732091098783	0.5129881078481844	0.345325
2.196976706663212	0.5130473803604154	0.345375
2.197221271547937	0.513106682209832	0.345425
2.1974657857220534	0.5131660134180743	0.345475
2.197710249154645	0.5132253740067964	0.345525
2.1979546618147485	0.5132847639976864	0.345575
2.198199023671391	0.5133441834124441	0.345625
2.1984433346935526	0.5134036322728055	0.345675
2.1986875948502003	0.5134631106005173	0.345725
2.1989318041102606	0.5135226184173619	0.345775
2.19917596244264	0.5135821557451343	0.345825
2.199420069816209	0.5136417226056625	0.345875
2.1996641261998158	0.5137013190207907	0.345925
2.1999081315622746	0.5137609450123931	0.345975
2.200152085872373	0.5138206006023613	0.346025
2.20039598909887	0.5138802858126171	0.346075
2.2006398412104926	0.5139400006651001	0.346125
2.200883642175945	0.5139997451817795	0.346175
2.201127391963893	0.5140595193846429	0.346225
2.201371090542985	0.5141193232957062	0.346275
2.2016147378818283	0.5141791569370057	0.346325
2.201858333949012	0.5142390203306052	0.346375
2.2021018787130835	0.5142989134985884	0.346425
2.202345372142576	0.5143588364630681	0.346475
2.202588814205978	0.5144187892461753	0.346525
2.2028322048717643	0.5144787718700715	0.346575
2.2030755441083625	0.5145387843569356	0.346625
2.2033188318841903	0.5145988267289772	0.346675
2.2035620681676176	0.5146588990084241	0.346725
2.2038052529270007	0.5147190012175339	0.346775
2.2040483861306512	0.5147791333785834	0.346825
2.204291467746866	0.5148392955138782	0.346875
2.2045344977439	0.5148994876457444	0.346925
2.2047774760899896	0.5149597097965359	0.346975
2.2050204027533287	0.5150199619886277	0.347025
2.2052632777020937	0.5150802442444228	0.347075
2.2055061009044206	0.5151405565863443	0.347125
2.2057488723284275	0.5152008990368453	0.347175
2.205991591942191	0.515261271618397	0.347225
2.2062342597137654	0.5153216743535027	0.347275
2.206476875611171	0.5153821072646818	0.347325
2.2067194396024026	0.5154425703744878	0.347375
2.206961951655418	0.5155030637054888	0.347425
2.2072044117381515	0.5155635872802878	0.347475
2.2074468198185047	0.5156241411215029	0.347525
2.2076891758643495	0.5156847252517857	0.347575
2.2079314798435257	0.5157453396938049	0.347625
2.2081737317238463	0.5158059844702614	0.347675
2.208415931473094	0.5158666596038736	0.347725
2.208658079059014	0.5159273651173922	0.347775
2.208900174449333	0.5159881010335865	0.347825
2.2091422176117357	0.516048867375255	0.347875
2.2093842085138853	0.5161096641652196	0.347925
2.20962614712341	0.5161704914263279	0.347975
2.2098680334079073	0.5162313491814514	0.348025
2.210109867334949	0.5162922374534884	0.348075
2.2103516488720683	0.5163531562653614	0.348125
2.2105933779867755	0.5164141056400183	0.348175
2.210835054646546	0.5164750856004324	0.348225
2.2110766788188236	0.5165360961696019	0.348275
2.2113182504710265	0.5165971373705517	0.348325
2.211559769570535	0.5166582092263293	0.348375
2.2118012360847064	0.5167193117600113	0.348425
2.2120426499808596	0.5167804449946966	0.348475
2.2122840112262896	0.5168416089535111	0.348525
2.2125253197882553	0.5169028036596057	0.348575
2.212766575633987	0.5169640291361577	0.348625
2.2130077787306828	0.5170252854063692	0.348675
2.2132489290455104	0.5170865724934677	0.348725
2.2134900265456072	0.5171478904207076	0.348775
2.213731071198079	0.5172092392113673	0.348825
2.213972062969996	0.5172706188887527	0.348875
2.214213001828407	0.5173320294761942	0.348925
2.2144538877403184	0.5173934709970487	0.348975
2.214694720672715	0.5174549434746982	0.349025
2.2149355005925426	0.517516446932552	0.349075
2.2151762274667224	0.5175779813940437	0.349125
2.215416901262135	0.517639546882634	0.349175
2.2156575219456416	0.5177011434218097	0.349225
2.2158980894840608	0.5177627710350818	0.349275
2.216138603844187	0.5178244297459909	0.349325
2.2163790649927764	0.5178861195780992	0.349375
2.2166194728965625	0.5179478405549999	0.349425
2.216859827522237	0.5180095927003072	0.349475
2.2171001288364702	0.5180713760376673	0.349525
2.2173403768058897	0.5181331905907467	0.349575
2.2175805713971033	0.5181950363832443	0.349625
2.217820712576673	0.5182569134388793	0.349675
2.2180608003111435	0.5183188217814025	0.349725
2.218300834567014	0.5183807614345873	0.349775
2.218540815310765	0.5184427324222363	0.349825
2.21878074250883	0.5185047347681764	0.349875
2.2190206161276276	0.5185667684962628	0.349925
2.2192604361335264	0.518628833630376	0.349975
2.2195002024928807	0.5186909301944247	0.350025
2.219739915171994	0.5187530582123419	0.350075
2.219979574137156	0.5188152177080896	0.350125
2.220219179354608	0.5188774087056551	0.350175
2.2204587307905728	0.5189396312290533	0.350225
2.220698228411227	0.5190018853023253	0.350275
2.2209376721827296	0.5190641709495394	0.350325
2.2211770620711913	0.5191264881947907	0.350375
2.221416398042706	0.5191888370622019	0.350425
2.2216556800633214	0.5192512175759204	0.350475
2.2218949080990655	0.5193136297601245	0.350525
2.222134082115918	0.5193760736390146	0.350575
2.2223732020798455	0.5194385492368242	0.350625
2.2226122679567615	0.5195010565778068	0.350675
2.2228512797125624	0.519563595686251	0.350725
2.223090237313101	0.5196261665864642	0.350775
2.2233291407242075	0.5196887693027894	0.350825
2.2235679899116683	0.5197514038595893	0.350875
2.2238067848412477	0.5198140702812605	0.350925
2.224045525478666	0.519876768592221	0.350975
2.224284211789621	0.5199394988169227	0.351025
2.2245228437397677	0.5200022609798376	0.351075
2.2247614212947364	0.5200650551054726	0.351125
2.224999944420118	0.5201278812183553	0.351175
2.225238413081474	0.5201907393430465	0.351225
2.2254768272443304	0.5202536295041309	0.351275
2.225715186874182	0.5203165517262227	0.351325
2.2259534919364876	0.5203795060339632	0.351375
2.226191742396674	0.5204424924520216	0.351425
2.226429938220135	0.5205055110050946	0.351475
2.2266680793722307	0.5205685617179069	0.351525
2.2269061658182863	0.520631644615211	0.351575
2.2271441975235966	0.5206947597217878	0.351625
2.227382174453416	0.5207579070624448	0.351675
2.227620096572976	0.5208210866620199	0.351725
2.2278579638474643	0.5208842985453757	0.351775
2.228095776242039	0.520947542737406	0.351825
2.2283335337218246	0.5210108192630308	0.351875
2.2285712362519132	0.5210741281471987	0.351925
2.228808883797356	0.5211374694148869	0.351975
2.2290464763231803	0.5212008430911005	0.352025
2.229284013794372	0.5212642492008727	0.352075
2.2295214961758867	0.5213276877692659	0.352125
2.2297589234326423	0.5213911588213691	0.352175
2.229996295529526	0.5214546623823019	0.352225
2.2302336124313906	0.5215181984772104	0.352275
2.230470874103053	0.5215817671312702	0.352325
2.2307080805092934	0.521645368369686	0.352375
2.230945231614867	0.5217090022176889	0.352425
2.23118232738448	0.521772668700542	0.352475
2.231419367782822	0.5218363678435322	0.352525
2.2316563527745275	0.5219000996719814	0.352575
2.2318932823242204	0.5219638642112331	0.352625
2.232130156396464	0.5220276614866665	0.352675
2.2323669749558115	0.522091491523684	0.352725
2.2326037379667616	0.5221553543477216	0.352775
2.232840445393793	0.522219249984239	0.352825
2.2330770972013387	0.5222831784587311	0.352875
2.2333136933538045	0.5223471397967151	0.352925
2.233550233815556	0.5224111340237435	0.352975
2.233786718550931	0.5224751611653924	0.353025
2.2340231475242205	0.5225392212472715	0.353075
2.2342595206996947	0.5226033142950166	0.353125
2.234495838041577	0.5226674403342941	0.353175
2.234732099514063	0.5227315993907998	0.353225
2.234968305081308	0.5227957914902576	0.353275
2.2352044547074366	0.5228600166584229	0.353325
2.2354405483565363	0.5229242749210768	0.353375
2.23567658599266	0.522988566304035	0.353425
2.2359125675798204	0.5230528908331377	0.353475
2.2361484930820033	0.5231172485342572	0.353525
2.2363843624631508	0.5231816394332961	0.353575
2.2366201756871784	0.5232460635561833	0.353625
2.236855932717953	0.5233105209288818	0.353675
2.237091633519326	0.5233750115773796	0.353725
2.2373272780550852	0.5234395355276991	0.353775
2.237562866289016	0.523504092805888	0.353825
2.2377983981848324	0.5235686834380283	0.353875
2.2380338737062506	0.5236333074502273	0.353925
2.2382692928169097	0.5236979648686269	0.353975
2.238504655480457	0.5237626557193937	0.354025
2.2387399616604577	0.5238273800287306	0.354075
2.2389752113204873	0.5238921378228637	0.354125
2.239210404424043	0.523956929128056	0.354175
2.2394455409346206	0.5240217539705936	0.354225
2.2396806208156517	0.5240866123768005	0.354275
2.2399156440305577	0.5241515043730225	0.354325
2.2401506105426963	0.5242164299856448	0.354375
2.2403855203154186	0.5242813892410731	0.354425
2.2406203733120087	0.5243463821657539	0.354475
2.240855169495743	0.5244114087861534	0.354525
2.241089908829836	0.5244764691287793	0.354575
2.241324591277491	0.5245415632201584	0.354625
2.2415592168018463	0.5246066910868598	0.354675
2.241793785366034	0.524671852755471	0.354725
2.24202829693312	0.524737048252623	0.354775
2.242262751466164	0.5248022776049638	0.354825
2.2424971489281518	0.5248675408391864	0.354875
2.242731489282078	0.5249328379820003	0.354925
2.242965772490851	0.5249981690601595	0.354975
2.2431999985173907	0.5250635341004365	0.355025
2.243434167324533	0.525128933129646	0.355075
2.243668278875122	0.5251943661746228	0.355125
2.243902333131924	0.5252598332622431	0.355175
2.2441363300577044	0.5253253344194045	0.355225
2.244370269615157	0.5253908696730453	0.355275
2.244604151766972	0.5254564390501252	0.355325
2.244837976475769	0.5255220425776442	0.355375
2.245071743704167	0.5255876802826259	0.355425
2.2453054534147046	0.5256533521921316	0.355475
2.2455391055699296	0.5257190583332484	0.355525
2.245772700132305	0.5257847987330997	0.355575
2.246006237064305	0.5258505734188357	0.355625
2.2462397163283163	0.5259163824176429	0.355675
2.2464731378867357	0.5259822257567341	0.355725
2.246706501701879	0.5260481034633596	0.355775
2.246939807736065	0.5261140155647948	0.355825
2.2471730559515333	0.5261799620883536	0.355875
2.2474062463105278	0.526245943061375	0.355925
2.2476393787752147	0.5263119585112361	0.355975
2.2478724533077585	0.5263780084653394	0.356025
2.24810546987025	0.526444092951126	0.356075
2.2483384284247783	0.5265102119960618	0.356125
2.248571328933359	0.5265763656276534	0.356175
2.2488041713580045	0.5266425538734285	0.356225
2.2490369556606518	0.526708776760959	0.356275
2.2492696818032396	0.5267750343178365	0.356325
2.2495023497476256	0.5268413265716967	0.356375
2.2497349594556764	0.5269076535501969	0.356425
2.2499675108891672	0.5269740152810362	0.356475
2.25020000400989	0.5270404117919365	0.356525
2.2504324387795442	0.5271068431106625	0.356575
2.250664815159843	0.5271733092649998	0.356625
2.2508971331124106	0.5272398102827791	0.356675
2.251129392598879	0.5273063461918497	0.356725
2.251361593580799	0.5273729170201081	0.356775
2.2515937360197222	0.527439522795469	0.356825
2.2518258198771224	0.5275061635458944	0.356875
2.252057845114474	0.5275728392993633	0.356925
2.2522898116931707	0.5276395500839036	0.356975
2.2525217195746134	0.5277062959275604	0.357025
2.252753568720114	0.5277730768584266	0.357075
2.2529853590909945	0.5278398929046137	0.357125
2.253217090648492	0.5279067440942803	0.357175
2.2534487633538456	0.5279736304556043	0.357225
2.2536803771682177	0.5280405520168097	0.357275
2.253911932052766	0.5281075088061401	0.357325
2.2541434279685766	0.5281745008518871	0.357375
2.254374864876726	0.52824152818236	0.357425
2.254606242738221	0.5283085908259175	0.357475
2.25483756151406	0.5283756888109346	0.357525
2.2550688211651706	0.5284428221658372	0.357575
2.255300021652472	0.5285099909190668	0.357625
2.2555311629368116	0.5285771950991164	0.357675
2.25576224497903	0.528644434734495	0.357725
2.255993267739892	0.5287117098537618	0.357775
2.256224231180162	0.5287790204854941	0.357825
2.256455135260522	0.5288463666583174	0.357875
2.256685979941658	0.5289137484008772	0.357925
2.256916765184173	0.5289811657418656	0.357975
2.2571474909486704	0.529048618709997	0.358025
2.257378157195672	0.5291161073340305	0.358075
2.2576087638857016	0.5291836316427477	0.358125
2.2578393109792034	0.5292511916649772	0.358175
2.2580697984366163	0.5293187874295673	0.358225
2.258300226218305	0.5293864189654159	0.358275
2.2585305942846254	0.5294540863014385	0.358325
2.2587609025958657	0.529521789466602	0.358375
2.258991151112298	0.5295895284898896	0.358425
2.2592213397941268	0.5296573034003382	0.358475
2.2594514686015463	0.5297251142269984	0.358525
2.2596815374946795	0.5297929609989765	0.358575
2.259911546433635	0.5298608437453919	0.358625
2.2601414953784578	0.5299287624954201	0.358675
2.2603713842891735	0.5299967172782492	0.358725
2.2606012131257445	0.5300647081231241	0.358775
2.2608309818481143	0.5301327350593028	0.358825
2.261060690416161	0.5302007981160984	0.358875
2.2612903387897507	0.5302688973228402	0.358925
2.261519926928674	0.5303370327089094	0.358975
2.2617494547927186	0.5304052043037057	0.359025
2.261978922341588	0.5304734121366805	0.359075
2.2622083295349897	0.5305416562373023	0.359125
2.2624376763325422	0.5306099366350937	0.359175
2.2626669626938725	0.5306782533595931	0.359225
2.262896188578516	0.5307466064403934	0.359275
2.2631253539460117	0.5308149959071036	0.359325
2.263354458755815	0.530883421789387	0.359375
2.263583502967381	0.5309518841169228	0.359425
2.2638124865400835	0.5310203829194463	0.359475
2.2640414094332892	0.5310889182267058	0.359525
2.264270271606288	0.5311574900685095	0.359575
2.2644990730183685	0.5312260984746752	0.359625
2.26472781362873	0.5312947434750828	0.359675
2.26495649339658	0.5313634250996214	0.359725
2.265185112281033	0.5314321433782425	0.359775
2.26541367024121	0.5315008983409073	0.359825
2.2656421672361424	0.5315696900176375	0.359875
2.2658706032248666	0.5316385184384675	0.359925
2.266098978166328	0.53170738363349	0.359975
2.2663272920194775	0.5317762856328119	0.360025
2.266555544743178	0.5318452244665977	0.360075
2.2667837362962917	0.5319142001650261	0.360125
2.267011866637598	0.531983212758335	0.360175
2.267239935725871	0.5320522622767746	0.360225
2.2674679435198084	0.5321213487506558	0.360275
2.2676958899780955	0.532190472210301	0.360325
2.267923775059346	0.5322596326860946	0.360375
2.2681515987221563	0.5323288302084312	0.360425
2.2683793609250547	0.532398064807769	0.360475
2.2686070616265535	0.5324673365145749	0.360525
2.2688347007850935	0.5325366453593802	0.360575
2.2690622783590984	0.5326059913727264	0.360625
2.269289794306925	0.5326753745852171	0.360675
2.269517248586907	0.5327447950274683	0.360725
2.2697446411573177	0.5328142527301563	0.360775
2.269971971976402	0.5328837477239715	0.360825
2.2701992410023455	0.5329532800396645	0.360875
2.270426448193307	0.533022849707999	0.360925
2.2706535935073826	0.5330924567598003	0.360975
2.270880676902645	0.5331621012259059	0.361025
2.2711076983371026	0.5332317831372161	0.361075
2.2713346577687386	0.5333015025246425	0.361125
2.271561555155476	0.53337125941916	0.361175
2.2717883904552076	0.5334410538517556	0.361225
2.2720151636257677	0.5335108858534778	0.361275
2.272241874624963	0.5335807554553904	0.361325
2.2724685234105375	0.5336506626886152	0.361375
2.2726951099402104	0.5337206075842926	0.361425
2.272921634171636	0.533790590173619	0.361475
2.2731480960624446	0.5338606104878106	0.361525
2.2733744955702027	0.5339306685581389	0.361575
2.2736008326524493	0.5340007644158971	0.361625
2.273827107266662	0.5340708980924306	0.361675
2.2740533193702928	0.53414106961911	0.361725
2.274279468920727	0.5342112790273563	0.361775
2.274505555875326	0.5342815263486169	0.361825
2.274731580191388	0.5343518116143882	0.361875
2.274957541826185	0.5344221348561945	0.361925
2.275183440736923	0.5344924961056085	0.361975
2.2754092768807817	0.5345628953942319	0.362025
2.27563505021488	0.5346333327537133	0.362075
2.275860760696308	0.5347038082157316	0.362125
2.2760864082820897	0.5347743218120128	0.362175
2.2763119929292275	0.534844873574313	0.362225
2.276537514594654	0.5349154635344352	0.362275
2.27676297323528	0.5349860917242124	0.362325
2.2769883688079475	0.5350567581755263	0.362375
2.2772137012694755	0.535127462920287	0.362425
2.2774389705766134	0.5351982059904539	0.362475
2.2776641766860903	0.535268987418015	0.362525
2.2778893195545624	0.5353398072350082	0.362575
2.27811439913867	0.5354106654734992	0.362625
2.278339415394973	0.5354815621656042	0.362675
2.2785643682800236	0.5355524973434678	0.362725
2.2787892577502853	0.5356234710392835	0.362775
2.2790140837622204	0.5356944832852767	0.362825
2.279238846272201	0.5357655341137179	0.362875
2.2794635452365926	0.535836623556912	0.362925
2.2796881806116773	0.5359077516472087	0.362975
2.2799127523537286	0.5359789184169915	0.363025
2.2801372604189325	0.5360501238986906	0.363075
2.2803617047634703	0.5361213681247676	0.363125
2.280586085343436	0.5361926511277331	0.363175
2.2808104021149154	0.5362639729401285	0.363225
2.2810346550339107	0.5363353335945434	0.363275
2.2812588440564117	0.5364067331236001	0.363325
2.2814829691383274	0.5364781715599672	0.363375
2.281707030235555	0.536549648936348	0.363425
2.281931027303909	0.5366211652854913	0.363475
2.28215496029919	0.5366927206401806	0.363525
2.2823788291771194	0.5367643150332462	0.363575
2.282602633893401	0.5368359484975512	0.363625
2.282826374403665	0.5369076210660066	0.363675
2.283050050663519	0.5369793327715581	0.363725
2.2832736626284973	0.5370510836471956	0.363775
2.283497210254111	0.5371228737259481	0.363825
2.2837206934958014	0.5371947030408859	0.363875
2.2839441123089834	0.5372665716251195	0.363925
2.2841674666490035	0.5373384795118008	0.363975
2.284390756471178	0.5374104267341229	0.364025
2.2846139817307587	0.5374824133253181	0.364075
2.284837142382965	0.5375544393186632	0.364125
2.2850602383829557	0.5376265047474715	0.364175
2.2852832696858507	0.5376986096451024	0.364225
2.2855062362467136	0.5377707540449518	0.364275
2.2857291380205687	0.5378429379804615	0.364325
2.2859519749623773	0.5379151614851104	0.364375
2.2861747470270726	0.5379874245924233	0.364425
2.286397454169517	0.5380597273359614	0.364475
2.2866200963445436	0.5381320697493329	0.364525
2.286842673506921	0.5382044518661824	0.364575
2.287065185611385	0.5382768737202009	0.364625
2.287287632612604	0.5383493353451181	0.364675
2.2875100144652163	0.5384218367747065	0.364725
2.287732331123792	0.5384943780427813	0.364775
2.287954582542874	0.5385669591831977	0.364825
2.288176768676931	0.5386395802298564	0.364875
2.2883988894804093	0.5387122412166951	0.364925
2.288620944907676	0.5387849421777	0.364975
2.2888429349130837	0.5388576831468935	0.365025
2.289064859450897	0.5389304641583452	0.365075
2.289286718475368	0.5390032852461639	0.365125
2.2895085119406646	0.5390761464445021	0.365175
2.289730239800939	0.5391490477875556	0.365225
2.28995190201026	0.5392219893095604	0.365275
2.2901734985226794	0.5392949710447991	0.365325
2.290395029292168	0.5393679930275916	0.365375
2.290616494272672	0.5394410552923075	0.365425
2.2908378934180695	0.5395141578733516	0.365475
2.2910592266822016	0.5395873008051799	0.365525
2.2912804940188467	0.5396604841222827	0.365575
2.2915016953817458	0.5397337078592025	0.365625
2.291722830724577	0.5398069720505163	0.365675
2.2919439000009802	0.5398802767308519	0.365725
2.292164903164533	0.539953621934874	0.365775
2.292385840168771	0.5400270076972962	0.365825
2.2926067109671733	0.5401004340528709	0.365875
2.2928275155131717	0.5401739010363977	0.365925
2.293048253760148	0.5402474086827173	0.365975
2.2932689256614287	0.5403209570267157	0.366025
2.2934895311702936	0.5403945461033217	0.366075
2.2937100702399666	0.5404681759475082	0.366125
2.293930542823628	0.5405418465942929	0.366175
2.294150948874396	0.540615558078735	0.366225
2.2943712883453498	0.5406893104359417	0.366275
2.2945915611895047	0.5407631037010593	0.366325
2.2948117673598354	0.5408369379092838	0.366375
2.2950319068092573	0.5409108130958497	0.366425
2.29525197949064	0.5409847292960415	0.366475
2.2954719853567953	0.5410586865451832	0.366525
2.2956919243604896	0.5411326848786473	0.366575
2.29591179645443	0.5412067243318476	0.366625
2.296131601591279	0.5412808049402451	0.366675
2.296351339723642	0.5413549267393433	0.366725
2.296571010804075	0.5414290897646926	0.366775
2.296790614785079	0.5415032940518864	0.366825
2.2970101516191077	0.5415775396365646	0.366875
2.297229621258555	0.5416518265544104	0.366925
2.2974490236557674	0.541726154841154	0.366975
2.2976683587630404	0.5418005245325688	0.367025
2.297887626532611	0.5418749356644754	0.367075
2.298106826916669	0.5419493882727379	0.367125
2.2983259598673476	0.5420238823932672	0.367175
2.2985450253367303	0.5420984180620185	0.367225
2.298764023276843	0.5421729953149936	0.367275
2.298982953639665	0.5422476141882385	0.367325
2.2992018163771153	0.5423222747178467	0.367375
2.29942061144107	0.542396976939956	0.367425
2.299639338783334	0.5424717208907507	0.367475
2.299857998355682	0.5425465066064609	0.367525
2.3000765901098132	0.5426213341233618	0.367575
2.3002951139973917	0.5426962034777769	0.367625
2.3005135699700126	0.5427711147060735	0.367675
2.3007319579792314	0.5428460678446666	0.367725
2.300950277976535	0.5429210629300157	0.367775
2.3011685299133697	0.5429960999986302	0.367825
2.3013867137411204	0.5430711790870604	0.367875
2.3016048294111178	0.543146300231911	0.367925
2.301822876874645	0.543221463469823	0.367975
2.302040856082919	0.5432966688374958	0.368025
2.302258766987117	0.5433719163716636	0.368075
2.3024766095383513	0.5434472061091189	0.368125
2.3026943836876823	0.5435225380866904	0.368175
2.3029120893861172	0.543597912341264	0.368225
2.30312972658461	0.5436733289097628	0.368275
2.3033472952340532	0.5437487878291668	0.368325
2.3035647952852942	0.5438242891364938	0.368375
2.303782226689115	0.543899832868817	0.368425
2.303999589396253	0.543975419063251	0.368475
2.3042168833573817	0.5440510477569623	0.368525
2.304434108523127	0.5441267189871615	0.368575
2.3046512648440514	0.5442024327911095	0.368625
2.304868352270671	0.5442781892061126	0.368675
2.305085370753437	0.544353988269527	0.368725
2.3053023202427547	0.5444298300187546	0.368775
2.3055192006889653	0.5445057144912482	0.368825
2.3057360120423604	0.5445816417245046	0.368875
2.3059527542531724	0.5446576117560739	0.368925
2.3061694272715796	0.5447336246235482	0.368975
2.306386031047701	0.5448096803645744	0.369025
2.3066025655316076	0.5448857790168412	0.369075
2.306819030673301	0.544961920618093	0.369125
2.3070354264227464	0.5450381052061142	0.369175
2.3072517527298264	0.5451143328187475	0.369225
2.3074680095443942	0.5451906034938735	0.369275
2.307684196816224	0.5452669172694337	0.369325
2.307900314495052	0.5453432741834053	0.369375
2.3081163625305394	0.5454196742738278	0.369425
2.3083323408723113	0.545496117578776	0.369475
2.3085482494699137	0.5455726041363883	0.369525
2.308764088272857	0.5456491339848379	0.369575
2.308979857230576	0.5457257071623609	0.369625
2.3091955562924644	0.5458023237072295	0.369675
2.3094111854078445	0.5458789836577783	0.369725
2.3096267445259926	0.5459556870523784	0.369775
2.30984223359612	0.5460324339294644	0.369825
2.3100576525673855	0.5461092243275054	0.369875
2.3102730013888846	0.5461860582850365	0.369925
2.310488280009666	0.5462629358406259	0.369975
2.3107034883787043	0.546339857032909	0.370025
2.3109186264449355	0.5464168219005536	0.370075
2.3111336941572165	0.5464938304822947	0.370125
2.311348691464368	0.5465708828169018	0.370175
2.311563618315132	0.5466479789432088	0.370225
2.3117784746582113	0.5467251189000872	0.370275
2.311993260442231	0.5468023027264703	0.370325
2.31220797561578	0.5468795304613324	0.370375
2.312422620127365	0.5469568021437068	0.370425
2.312637193925457	0.547034117812669	0.370475
2.3128516969584445	0.5471114775073543	0.370525
2.313066129174684	0.5471888812669399	0.370575
2.3132804905224456	0.5472663291306626	0.370625
2.313494780949964	0.5473438211378021	0.370675
2.3137090004053964	0.5474213573276976	0.370725
2.3139231488368575	0.5474989377397301	0.370775
2.3141372261923836	0.5475765624133421	0.370825
2.3143512324199755	0.5476542313880173	0.370875
2.3145651674675487	0.5477319447033012	0.370925
2.314779031282983	0.547809702398781	0.370975
2.3149928238140762	0.5478875045141044	0.371025
2.31520654500859	0.5479653510889628	0.371075
2.3154201948142012	0.5480432421631073	0.371125
2.3156337731785532	0.5481211777763325	0.371175
2.315847280049201	0.5481991579684948	0.371225
2.3160607153736685	0.5482771827794921	0.371275
2.3162740790993888	0.5483552522492856	0.371325
2.3164873711737703	0.5484333664178774	0.371375
2.31670059154412	0.548511525325333	0.371425
2.316913740157727	0.5485897290117604	0.371475
2.317126816961779	0.5486679775173287	0.371525
2.3173398219034436	0.5487462708822527	0.371575
2.3175527549297836	0.5488246091468059	0.371625
2.3177656159878484	0.5489029923513095	0.371675
2.3179784050245784	0.5489814205361417	0.371725
2.3181911219868985	0.5490598937417311	0.371775
2.3184037668216293	0.5491384120085613	0.371825
2.3186163394755726	0.5492169753771666	0.371875
2.318828839895425	0.5492955838881379	0.371925
2.319041268027869	0.5493742375821165	0.371975
2.3192536238194745	0.5494529364997992	0.372025
2.3194659072168022	0.5495316806819347	0.372075
2.3196781181662987	0.5496104701693276	0.372125
2.3198902566144004	0.5496893050028339	0.372175
2.32010232250743	0.5497681852233656	0.372225
2.3203143157916997	0.5498471108718864	0.372275
2.32052623641341	0.5499260819894164	0.372325
2.3207380843187466	0.5500050986170278	0.372375
2.3209498594537843	0.5500841607958488	0.372425
2.321161561764586	0.5501632685670609	0.372475
2.3213731911971007	0.5502424219718992	0.372525
2.321584747697267	0.5503216210516559	0.372575
2.3217962312109064	0.5504008658476748	0.372625
2.322007641683833	0.5504801564013574	0.372675
2.3222189790617436	0.5505594927541564	0.372725
2.322430243290323	0.5506388749475837	0.372775
2.3226414343151447	0.5507183030232022	0.372825
2.322852552081764	0.550797777022633	0.372875
2.3230635965356314	0.5508772969875498	0.372925
2.323274567622173	0.5509568629596843	0.372975
2.3234854652867116	0.5510364749808211	0.373025
2.323696289474549	0.5511161330928018	0.373075
2.3239070401308766	0.5511958373375228	0.373125
2.3241177172008713	0.551275587756937	0.373175
2.324328320629594	0.5513553843930518	0.373225
2.324538850362095	0.5514352272879319	0.373275
2.324749306343307	0.5515151164836962	0.373325
2.3249596885181507	0.5515950520225228	0.373375
2.3251699968314323	0.5516750339466415	0.373425
2.3253802312279404	0.551755062298343	0.373475
2.325590391652355	0.5518351371199698	0.373525
2.3258004780493304	0.551915258453926	0.373575
2.326010490363423	0.5519954263426663	0.373625
2.326220428539153	0.5520756408287084	0.373675
2.326430292520947	0.5521559019546206	0.373725
2.3266400822531965	0.5522362097630344	0.373775
2.326849797680199	0.552316564296631	0.373825
2.3270594387462133	0.5523969655981568	0.373875
2.327269005395402	0.5524774137104067	0.373925
2.3274784975719007	0.5525579086762423	0.373975
2.3276879152197356	0.5526384505385715	0.374025
2.3278972582829103	0.5527190393403727	0.374075
2.328106526705322	0.5527996751246673	0.374125
2.3283157204308393	0.55288035793455	0.374175
2.3285248394032303	0.5529610878131572	0.374225
2.3287338835662275	0.5530418648036985	0.374275
2.32894285286347	0.5531226889494273	0.374325
2.3291517472385563	0.5532035602936689	0.374375
2.3293605666349904	0.5532844788797928	0.374425
2.3295693109962388	0.5533654447512407	0.374475
2.3297779802656717	0.5534464579514989	0.374525
2.3299865743866226	0.553527518524126	0.374575
2.330195093302327	0.5536086265127254	0.374625
2.330403536955984	0.5536897819609726	0.374675
2.330611905290697	0.553770984912589	0.374725
2.3308201982495254	0.5538522354113676	0.374775
2.3310284157754424	0.5539335335011477	0.374825
2.3312365578113687	0.5540148792258404	0.374875
2.3314446243001465	0.5540962726294033	0.374925
2.3316526151845576	0.5541777137558658	0.374975
2.3318605304073086	0.5542592026493051	0.375025
2.3320683699110463	0.5543407393538686	0.375075
2.3322761336383393	0.5544223239137533	0.375125
2.3324838215316985	0.5545039563732259	0.375175
2.332691433533559	0.5545856367766029	0.375225
2.3328989695862905	0.5546673651682706	0.375275
2.333106429632194	0.5547491415926658	0.375325
2.3333138136134997	0.5548309660942946	0.375375
2.3335211214723715	0.5549128387177147	0.375425
2.333728353150902	0.5549947595075532	0.375475
2.333935508591117	0.5550767285084878	0.375525
2.3341425877349713	0.5551587457652674	0.375575
2.3343495905243508	0.5552408113226904	0.375625
2.334556516901072	0.5553229252256282	0.375675
2.3347633668068823	0.5554050875189996	0.375725
2.33497014018346	0.5554872982477992	0.375775
2.3351768369724106	0.5555695574570678	0.375825
2.3353834571152747	0.5556518651919212	0.375875
2.335590000553515	0.5557342214975247	0.375925
2.335796467228535	0.5558166264191154	0.375975
2.336002857081655	0.555899080001983	0.376025
2.3362091700541407	0.5559815822914862	0.376075
2.3364154060871667	0.5560641333330393	0.376125
2.3366215651218614	0.5561467331721247	0.376175
2.336827647099259	0.5562293818542806	0.376225
2.337033651960343	0.5563120794251135	0.376275
2.337239579646007	0.5563948259302861	0.376325
2.3374454300970884	0.5564776214155296	0.376375
2.3376512032543477	0.5565604659266311	0.376425
2.3378568990584725	0.5566433595094468	0.376475
2.3380625174500818	0.5567263022098897	0.376525
2.338268058369722	0.5568092940739413	0.376575
2.3384735217578676	0.5568923351476401	0.376625
2.338678907554921	0.5569754254770942	0.376675
2.338884215701213	0.5570585651084674	0.376725
2.339089446137003	0.5571417540879953	0.376775
2.339294598802477	0.5572249924619669	0.376825
2.3394996736377482	0.5573082802767465	0.376875
2.3397046705828615	0.5573916175787492	0.376925
2.339909589577783	0.5574750044144664	0.376975
2.3401144305624113	0.5575584408304414	0.377025
2.340319193476567	0.557641926873293	0.377075
2.340523878260006	0.5577254625896922	0.377125
2.340728484852401	0.5578090480263864	0.377175
2.3409330131933612	0.5578926832301763	0.377225
2.3411374632224136	0.5579763682479363	0.377275
2.3413418348790196	0.5580601031265966	0.377325
2.34154612810256	0.5581438879131615	0.377375
2.3417503428323485	0.5582277226546895	0.377425
2.3419544790076197	0.5583116073983155	0.377475
2.3421585365675375	0.5583955421912276	0.377525
2.3423625154511902	0.5584795270806906	0.377575
2.3425664155975934	0.5585635621140235	0.377625
2.342770236945686	0.5586476473386212	0.377675
2.3429739794343347	0.5587317828019337	0.377725
2.3431776430023294	0.5588159685514873	0.377775
2.3433812275883894	0.5589002046348632	0.377825
2.3435847331311552	0.5589844910997193	0.377875
2.3437881595691925	0.5590688279937684	0.377925
2.3439915068409936	0.5591532153648001	0.377975
2.344194774884976	0.5592376532606608	0.378025
2.344397963639482	0.5593221417292715	0.378075
2.344601073042773	0.5594066808186117	0.378125
2.3448041030330424	0.5594912705767352	0.378175
2.345007053548406	0.5595759110517554	0.378225
2.3452099245268974	0.5596606022918589	0.378275
2.345412715906484	0.5597453443452937	0.378325
2.345615427625049	0.5598301372603797	0.378375
2.345818059620406	0.559914981085499	0.378425
2.346020611830285	0.5599998758691065	0.378475
2.346223084192346	0.5600848216597188	0.378525
2.3464254766441686	0.5601698185059256	0.378575
2.3466277891232585	0.5602548664563799	0.378625
2.34683002156704	0.5603399655598051	0.378675
2.3470321739128654	0.5604251158649912	0.378725
2.3472342460980045	0.5605103174207975	0.378775
2.3474362380596574	0.5605955702761495	0.378825
2.3476381497349355	0.5606808744800431	0.378875
2.347839981060887	0.5607662300815414	0.378925
2.3480417319744675	0.5608516371297765	0.378975
2.3482434024125696	0.5609370956739496	0.379025
2.3484449923119923	0.5610226057633286	0.379075
2.348646501609471	0.5611081674472546	0.379125
2.348847930241651	0.5611937807751315	0.379175
2.349049278145108	0.5612794457964406	0.379225
2.3492505452563357	0.5613651625607228	0.379275
2.349451731511747	0.5614509311175983	0.379325
2.3496528368476794	0.5615367515167482	0.379375
2.3498538612003905	0.5616226238079302	0.379425
2.3500548045060574	0.5617085480409669	0.379475
2.3502556667007815	0.5617945242657539	0.379525
2.35045644772058	0.5618805525322558	0.379575
2.3506571475013955	0.5619666328905067	0.379625
2.3508577659790855	0.5620527653906128	0.379675
2.3510583030894363	0.562138950082749	0.379725
2.3512587587681413	0.562225187017162	0.379775
2.3514591329508288	0.5623114762441686	0.379825
2.3516594255730325	0.5623978178141569	0.379875
2.3518596365702207	0.5624842117775863	0.379925
2.3520597658777667	0.5625706581849858	0.379975
2.3522598134309742	0.5626571570869585	0.380025
2.3524597791650597	0.5627437085341742	0.380075
2.352659663015162	0.5628303125773813	0.380125
2.3528594649163375	0.5629169692673914	0.380175
2.3530591848035627	0.5630036786550964	0.380225
2.3532588226117284	0.5630904407914522	0.380275
2.3534583782756546	0.5631772557274947	0.380325
2.353657851730063	0.5632641235143233	0.380375
2.353857242909614	0.5633510442031197	0.380425
2.3540565517488643	0.5634380178451266	0.380475
2.35425577818231	0.5635250444916717	0.380525
2.354454922144347	0.5636121241941435	0.380575
2.354653983569301	0.5636992570040142	0.380625
2.3548529623914076	0.5637864429728194	0.380675
2.355051858544825	0.5638736821521761	0.380725
2.355250671963624	0.5639609745937672	0.380775
2.355449402581799	0.5640483203493573	0.380825
2.3556480503332544	0.5641357194707742	0.380875
2.3558466151518176	0.5642231720099317	0.380925
2.356045096971225	0.5643106780188043	0.380975
2.356243495725141	0.5643982375494536	0.381025
2.3564418113471315	0.5644858506540025	0.381075
2.3566400437706942	0.5645735173846611	0.381125
2.356838192929228	0.5646612377937006	0.381175
2.3570362587560623	0.5647490119334798	0.381225
2.357234241184427	0.5648368398564199	0.381275
2.3574321401474863	0.5649247216150288	0.381325
2.3576299555782976	0.5650126572618775	0.381375
2.357827687409857	0.5651006468496239	0.381425
2.3580253355750527	0.5651886904309898	0.381475
2.35822290000671	0.5652767880587829	0.381525
2.3584203806375474	0.5653649397858768	0.381575
2.3586177774002204	0.5654531456652295	0.381625
2.3588150902272793	0.5655414057498674	0.381675
2.359012319051203	0.565629720092899	0.381725
2.359209463804375	0.5657180887475036	0.381775
2.3594065244191	0.5658065117669417	0.381825
2.359603500827592	0.5658949892045456	0.381875
2.3598003929619797	0.5659835211137277	0.381925
2.359997200754309	0.5660721075479749	0.381975
2.3601939241365333	0.5661607485608521	0.382025
2.3603905630405273	0.5662494442060004	0.382075
2.360587117398068	0.5663381945371393	0.382125
2.360783587140858	0.5664269996080636	0.382175
2.3609799722005005	0.5665158594726469	0.382225
2.361176272508524	0.566604774184841	0.382275
2.361372487996358	0.5666937437986732	0.382325
2.3615686185953524	0.5667827683682507	0.382375
2.3617646642367633	0.5668718479477574	0.382425
2.361960624851765	0.5669609825914564	0.382475
2.362156500371439	0.5670501723536878	0.382525
2.3623522907267818	0.5671394172888725	0.382575
2.362547995848699	0.5672287174515064	0.382625
2.3627436156680095	0.5673180728961689	0.382675
2.362939150115442	0.567407483677512	0.382725
2.363134599121639	0.5674969498502742	0.382775
2.3633299626171502	0.5675864714692656	0.382825
2.36352524053244	0.5676760485893843	0.382875
2.3637204327978796	0.5677656812655966	0.382925
2.363915539343755	0.5678553695529623	0.382975
2.3641105601002583	0.5679451135066058	0.383025
2.3643054949974953	0.568034913181747	0.383075
2.3645003439654806	0.5681247686336709	0.383125
2.364695106934135	0.568214679917757	0.383175
2.364889783833299	0.5683046470894515	0.383225
2.365084374592709	0.5683946702042949	0.383275
2.3652788791420245	0.5684847493178946	0.383325
2.3654732974108	0.5685748844859522	0.383375
2.3656676293285157	0.5686650757642384	0.383425
2.3658618748245437	0.5687553232086158	0.383475
2.3660560338281793	0.568845626875018	0.383525
2.366250106268613	0.5689359868194707	0.383575
2.3664440920749583	0.5690264030980701	0.383625
2.3666379911762214	0.5691168757670062	0.383675
2.3668318035013316	0.5692074048825387	0.383725
2.367025528979114	0.5692979905010219	0.383775
2.36721916753831	0.5693886326788788	0.383825
2.36741271910756	0.5694793314726305	0.383875
2.3676061836154214	0.5695700869388635	0.383925
2.3677995609903513	0.5696608991342651	0.383975
2.3679928511607184	0.5697517681155865	0.384025
2.368186054054794	0.5698426939396825	0.384075
2.368379169600763	0.5699336766634692	0.384125
2.3685721977267074	0.5700247163439692	0.384175
2.368765138360627	0.5701158130382656	0.384225
2.368957991430414	0.5702069668035473	0.384275
2.369150756863882	0.5702981776970664	0.384325
2.369343434588736	0.5703894457761779	0.384375
2.3695360245325983	0.5704807710983046	0.384425
2.3697285266229877	0.570572153720968	0.384475
2.369920940787336	0.5706635937017618	0.384525
2.3701132669529734	0.5707550910983753	0.384575
2.370305505047143	0.5708466459685724	0.384625
2.37049765499698	0.5709382583702121	0.384675
2.370689716729543	0.5710299283612281	0.384725
2.370881690171773	0.5711216559996514	0.384775
2.3710735752505383	0.5712134413435855	0.384825
2.371265371892589	0.5713052844512339	0.384875
2.371457080024598	0.5713971853808699	0.384925
2.3716486995731274	0.5714891441908705	0.384975
2.3718402304646555	0.57158116093968	0.385025
2.3720316726255537	0.5716732356858496	0.385075
2.3722230259821018	0.5717653684879948	0.385125
2.3724142904604815	0.5718575594048422	0.385175
2.37260546598678	0.5719498084951784	0.385225
2.3727965524869807	0.5720421158179054	0.385275
2.3729875498869784	0.5721344814319848	0.385325
2.3731784581125597	0.5722269053964916	0.385375
2.373369277089426	0.5723193877705637	0.385425
2.3735600067431677	0.5724119286134511	0.385475
2.3737506469992864	0.5725045279844666	0.385525
2.3739411977831817	0.5725971859430371	0.385575
2.3741316590201555	0.572689902548652	0.385625
2.3743220306354087	0.5727826778609136	0.385675
2.3745123125540473	0.57287551193949	0.385725
2.3747025047010744	0.5729684048441599	0.385775
2.374892607001396	0.5730613566347693	0.385825
2.3750826193798185	0.5731543673712753	0.385875
2.375272541761048	0.573247437113702	0.385925
2.3754623740696883	0.5733405659221853	0.385975
2.375652116230252	0.5734337538569285	0.386025
2.375841768167138	0.5735270009782477	0.386075
2.3760313298046603	0.5736203073465256	0.386125
2.376220801067014	0.5737136730222581	0.386175
2.376410181878314	0.5738070980660089	0.386225
2.376599472162554	0.5739005825384546	0.386275
2.3767886718436473	0.5739941265003411	0.386325
2.3769777808453822	0.5740877300125251	0.386375
2.377166799091473	0.5741813931359362	0.386425
2.3773557265055016	0.5742751159316115	0.386475
2.37754456301098	0.574368898460666	0.386525
2.377733308531287	0.5744627407843172	0.386575
2.3779219629897255	0.574556642963865	0.386625
2.378110526309476	0.5746506050607106	0.386675
2.3782989984136336	0.574744627136338	0.386725
2.3784873792251724	0.574838709252333	0.386775
2.378675668666984	0.5749328514703647	0.386825
2.3788638666618342	0.5750270538522033	0.386875
2.379051973132406	0.5751213164597047	0.386925
2.3792399880012614	0.5752156393548247	0.386975
2.3794279111908763	0.5753100225996047	0.387025
2.3796157426236024	0.5754044662561889	0.387075
2.379803482221709	0.5754989703868049	0.387125
2.379991129907337	0.5755935350537842	0.387175
2.380178685602551	0.575688160319543	0.387225
2.3803661492292787	0.5757828462466003	0.387275
2.380553520709375	0.575877592897562	0.387325
2.3807407999645593	0.5759724003351349	0.387375
2.380927986916475	0.5760672686221153	0.387425
2.381115081486631	0.5761621978213989	0.387475
2.3813020835964576	0.5762571879959733	0.387525
2.3814889931672543	0.5763522392089234	0.387575
2.3816758101202384	0.5764473515234287	0.387625
2.381862534376496	0.576542525002765	0.387675
2.38204916585703	0.5766377597103034	0.387725
2.382235704482717	0.5767330557095124	0.387775
2.382422150174344	0.5768284130639543	0.387825
2.3826085028525723	0.5769238318372917	0.387875
2.382794762437976	0.5770193120932791	0.387925
2.382980928851002	0.5771148538957737	0.387975
2.3831670020120077	0.5772104573087233	0.388025
2.3833529818412234	0.5773061223961797	0.388075
2.383538868258791	0.5774018492222859	0.388125
2.3837246611847247	0.5774976378512879	0.388175
2.383910360538949	0.5775934883475253	0.388225
2.384095966241261	0.5776894007754391	0.388275
2.3842814782113657	0.5777853751995665	0.388325
2.384466896368844	0.5778814116845442	0.388375
2.384652220633181	0.5779775102951071	0.388425
2.384837450923738	0.5780736710960883	0.388475
2.385022587159782	0.5781698941524226	0.388525
2.3852076292604556	0.5782661795291402	0.388575
2.3853925771447995	0.5783625272913744	0.388625
2.385577430731742	0.578458937504356	0.388675
2.3857621899400985	0.5785554102334153	0.388725
2.385946854688579	0.5786519455439865	0.388775
2.3861314248957735	0.5787485435015977	0.388825
2.3863159004801706	0.5788452041718839	0.388875
2.3865002813601386	0.5789419276205758	0.388925
2.386684567453941	0.5790387139135091	0.388975
2.3868687586797237	0.5791355631166165	0.389025
2.3870528549555265	0.5792324752959368	0.389075
2.387236856199268	0.5793294505176045	0.389125
2.3874207623287633	0.5794264888478625	0.389175
2.3876045732617097	0.5795235903530486	0.389225
2.3877882889156914	0.5796207550996094	0.389275
2.387971909208182	0.5797179831540873	0.389325
2.388155434056538	0.5798152745831343	0.389375
2.388338863378006	0.5799126294534976	0.389425
2.3885221970897135	0.5800100478320359	0.389475
2.3887054351086814	0.5801075297857009	0.389525
2.388888577351806	0.5802050753815593	0.389575
2.3890716237358807	0.5803026846867686	0.389625
2.3892545741775746	0.5804003577686042	0.389675
2.389437428593449	0.5804980946944304	0.389725
2.38962018689994	0.5805958955317313	0.389775
2.3898028490133827	0.5806937603480806	0.389825
2.389985414849977	0.5807916892111697	0.389875
2.3901678843258316	0.5808896821887841	0.389925
2.390350257356911	0.5809877393488226	0.389975
2.3905325338590924	0.5810858607592836	0.390025
2.3907147137481086	0.5811840464882752	0.390075
2.3908967969395998	0.5812822966040075	0.390125
2.391078783349067	0.5813806111748009	0.390175
2.391260672891919	0.5814789902690769	0.390225
2.3914424654834154	0.5815774339553682	0.390275
2.3916241610387337	0.5816759423023105	0.390325
2.391805759472898	0.5817745153786487	0.390375
2.3919872607008483	0.581873153253233	0.390425
2.3921686646373734	0.5819718559950228	0.390475
2.3923499711971754	0.5820706236730824	0.390525
2.3925311802948053	0.5821694563565877	0.390575
2.3927122918447257	0.5822683541148171	0.390625
2.3928933057612527	0.582367317017164	0.390675
2.3930742219586065	0.5824663451331217	0.390725
2.393255040350866	0.582565438532303	0.390775
2.393435760852011	0.5826645972844162	0.390825
2.393616383375878	0.5827638214592936	0.390875
2.393796907836208	0.5828631111268613	0.390925
2.3939773341465957	0.5829624663571705	0.390975
2.394157662220542	0.5830618872203668	0.391025
2.394337891971396	0.5831613737867202	0.391075
2.3945180233124184	0.5832609261265973	0.391125
2.3946980561567126	0.5833605443104887	0.391175
2.394877990417298	0.5834602284089819	0.391225
2.395057826007035	0.5835599784927895	0.391275
2.3952375628386937	0.58365979463272	0.391325
2.3954172008248906	0.5837596768997091	0.391375
2.3955967398781524	0.5838596253647884	0.391425
2.395776179910852	0.5839596400991174	0.391475
2.395955520835264	0.5840597211739498	0.391525
2.396134762563516	0.5841598686606719	0.391575
2.3963139050076347	0.5842600826307601	0.391625
2.3964929480795005	0.5843603631558272	0.391675
2.3966718916908927	0.5844607103075744	0.391725
2.3968507357534388	0.5845611241578417	0.391775
2.3970294801786745	0.5846616047785561	0.391825
2.3972081248779715	0.5847621522417853	0.391875
2.3973866697626183	0.584862766619684	0.391925
2.3975651147437347	0.5849634479845485	0.391975
2.397743459732358	0.5850641964087605	0.392025
2.3979217046393537	0.585165011964847	0.392075
2.398099849375508	0.5852658947254177	0.392125
2.398277893851436	0.5853668447632318	0.392175
2.3984558379776693	0.585467862151127	0.392225
2.398633681664563	0.5855689469620949	0.392275
2.398811424822403	0.585670099269205	0.392325
2.3989890673612853	0.58577131914568	0.392375
2.3991666091912394	0.5858726066648221	0.392425
2.3993440502221066	0.5859739619000873	0.392475
2.3995213903636596	0.5860753849250109	0.392525
2.399698629525483	0.586176875813283	0.392575
2.3998757676170923	0.5862784346386731	0.392625
2.400052804547813	0.5863800614751064	0.392675
2.4002297402268993	0.5864817563965878	0.392725
2.400406574563423	0.5865835194772792	0.392775
2.400583307466377	0.5866853507914198	0.392825
2.4007599388445695	0.5867872504134106	0.392875
2.400936468606739	0.5868892184177275	0.392925
2.4011128966614264	0.5869912548790087	0.392975
2.4012892229171108	0.5870933598719695	0.393025
2.401465447282069	0.5871955334714867	0.393075
2.401641569664523	0.587297775752515	0.393125
2.4018175899724814	0.5874000867901706	0.393175
2.401993508113902	0.5875024666596494	0.393225
2.4021693239965316	0.5876049154363083	0.393275
2.4023450375280637	0.5877074331955848	0.393325
2.4025206486159765	0.5878100200130774	0.393375
2.4026961571676977	0.5879126759644666	0.393425
2.4028715630904425	0.5880154011255935	0.393475
2.4030468662913695	0.5881181955723823	0.393525
2.403222066677424	0.5882210593809176	0.393575
2.4033971641555008	0.5883239926273699	0.393625
2.4035721586322762	0.588426995388067	0.393675
2.403747050014371	0.5885300677394254	0.393725
2.403921838208197	0.58863320975802	0.393775
2.404096523120101	0.588736421520513	0.393825
2.4042711046562277	0.5888397031037274	0.393875
2.404445582722651	0.5889430545845719	0.393925
2.4046199572252394	0.5890464760401186	0.393975
2.4047942280698007	0.5891499675475249	0.394025
2.404968395161928	0.589253529184112	0.394075
2.4051424584071532	0.5893571610272877	0.394125
2.4053164177107993	0.5894608631546225	0.394175
2.40549027297812	0.5895646356437765	0.394225
2.4056640241141674	0.5896684785725697	0.394275
2.405837671023914	0.5897723920189165	0.394325
2.4060112136121377	0.5898763760608882	0.394375
2.4061846517835375	0.589980430776652	0.394425
2.40635798544261	0.5900845562445336	0.394475
2.406531214493775	0.5901887525429542	0.394525
2.406704338841253	0.5902930197504939	0.394575
2.4068773583891843	0.5903973579458298	0.394625
2.40705027304151	0.5905017672077971	0.394675
2.407223082702086	0.5906062476153295	0.394725
2.4073957872745826	0.5907107992475193	0.394775
2.4075683866625632	0.5908154221835575	0.394825
2.4077408807694214	0.5909201165027943	0.394875
2.407913269498436	0.59102488228468	0.394925
2.408085552752718	0.5911297196088233	0.394975
2.4082577304352637	0.5912346285549341	0.395025
2.408429802448899	0.5913396092028823	0.395075
2.4086017686963355	0.5914446616326375	0.395125
2.4087736290801116	0.5915497859243312	0.395175
2.4089453835026555	0.5916549821581963	0.395225
2.4091170318662165	0.5917602504146251	0.395275
2.409288574072938	0.5918655907741152	0.395325
2.4094600100247785	0.5919710033173204	0.395375
2.4096313396235955	0.5920764881250051	0.395425
2.4098025627710573	0.5921820452780865	0.395475
2.4099736793687305	0.5922876748575941	0.395525
2.4101446893179954	0.5923933769447123	0.395575
2.4103155925201265	0.5924991516207362	0.395625
2.4104863888762127	0.592604998967118	0.395675
2.410657078287237	0.5927109190654197	0.395725
2.4108276606539953	0.5928169119973629	0.395775
2.4109981358771777	0.5929229778447778	0.395825
2.4111685038572834	0.5930291166896551	0.395875
2.4113387644947113	0.5931353286140963	0.395925
2.411508917689666	0.593241613700362	0.395975
2.411678963342249	0.5933479720308245	0.396025
2.4118489013523665	0.5934544036880174	0.396075
2.4120187316198254	0.5935609087545841	0.396125
2.4121884540442364	0.5936674873133323	0.396175
2.4123580685251045	0.5937741394471789	0.396225
2.4125275749617447	0.5938808652392054	0.396275
2.412696973253359	0.5939876647726048	0.396325
2.412866263298964	0.5940945381307315	0.396375
2.4130354449974623	0.5942014853970572	0.396425
2.41320451824757	0.5943085066552113	0.396475
2.413373482947885	0.594415601988944	0.396525
2.4135423389968205	0.5945227714821617	0.396575
2.4137110862926723	0.5946300152188931	0.396625
2.4138797247335515	0.5947373332833246	0.396675
2.4140482542174473	0.5948447257597638	0.396725
2.414216674642167	0.5949521927326773	0.396775
2.414384985905393	0.5950597342866542	0.396825
2.4145531879046276	0.5951673505064424	0.396875
2.4147212805372438	0.5952750414769131	0.396925
2.4148892637004384	0.5953828072830977	0.396975
2.4150571372912752	0.5954906480101504	0.397025
2.415224901206641	0.595598563743386	0.397075
2.4153925553432933	0.5957065545682452	0.397125
2.415560099597807	0.5958146205703263	0.397175
2.4157275338666255	0.595922761835357	0.397225
2.4158948580460167	0.5960309784492218	0.397275
2.41606207203211	0.5961392704979357	0.397325
2.41622917572086	0.5962476380676716	0.397375
2.416396169008083	0.5963560812447319	0.397425
2.4165630517894194	0.5964646001155793	0.397475
2.4167298239603707	0.5965731947668069	0.397525
2.416896485416264	0.5966818652851664	0.397575
2.417063036052279	0.5967906117575429	0.397625
2.4172294757634307	0.5968994342709795	0.397675
2.4173958044445794	0.5970083329126531	0.397725
2.4175620219904226	0.5971173077699012	0.397775
2.4177281282955025	0.5972263589301938	0.397825
2.4178941232541957	0.5973354864811624	0.397875
2.4180600067607236	0.5974446905105726	0.397925
2.4182257787091435	0.597553971106351	0.397975
2.418391438993355	0.5976633283565599	0.398025
2.4185569875070922	0.5977727623494233	0.398075
2.4187224241439327	0.5978822731733009	0.398125
2.4188877487972853	0.597991860916714	0.398175
2.4190529613604053	0.5981015256683225	0.398225
2.4192180617263763	0.5982112675169473	0.398275
2.4193830497881277	0.5983210865515483	0.398325
2.4195479254384145	0.5984309828612476	0.398375
2.419712688569843	0.5985409565353063	0.398425
2.4198773390748367	0.5986510076631506	0.398475
2.420041876845675	0.598761136334342	0.398525
2.4202063017744537	0.5988713426386126	0.398575
2.4203706137531187	0.5989816266658273	0.398625
2.420534812673437	0.5990919885060239	0.398675
2.420698898427025	0.5992024282493725	0.398725
2.420862870905317	0.5993129459862181	0.398775
2.421026729999593	0.5994235418070375	0.398825
2.4211904756009575	0.5995342158024837	0.398875
2.4213541076003575	0.5996449680633423	0.398925
2.421517625888558	0.5997557986805752	0.398975
2.421681030356174	0.5998667077452784	0.399025
2.421844320893633	0.5999776953487234	0.399075
2.422007497391214	0.6000887615823188	0.399125
2.422170559739006	0.6001999065376475	0.399175
2.4223335078269477	0.6003111303064318	0.399225
2.422496341544792	0.6004224329805672	0.399275
2.422659060782135	0.6005338146520902	0.399325
2.422821665428391	0.6006452754132117	0.399375
2.4229841553728146	0.600756815356284	0.399425
2.423146530504476	0.6008684345738341	0.399475
2.423308790712287	0.6009801331585309	0.399525
2.4234709358849784	0.6010919112032196	0.399575
2.4236329659111147	0.6012037688008883	0.399625
2.4237948806790754	0.601315706044701	0.399675
2.4239566800770898	0.6014277230279651	0.399725
2.4241183639931854	0.6015398198441658	0.399775
2.4242799323152444	0.6016519965869326	0.399825
2.424441384930946	0.6017642533500719	0.399875
2.4246027217278248	0.6018765902275364	0.399925
2.42476394259321	0.6019890073134565	0.399975
2.4249250474142827	0.6021015047021094	0.400025
2.425086036078026	0.6022140824879502	0.400075
2.4252469084712667	0.6023267407655818	0.400125
2.4254076644806353	0.6024394796297872	0.400175
2.4255683039926046	0.6025522991754945	0.400225
2.4257288268934505	0.6026651994978169	0.400275
2.425889233069291	0.6027781806920106	0.400325
2.4260495224060485	0.6028912428535188	0.400375
2.4262096947894825	0.6030043860779272	0.400425
2.426369750105157	0.6031176104610114	0.400475
2.4265296882384764	0.6032309160986881	0.400525
2.426689509074643	0.6033443030870658	0.400575
2.426849212498703	0.6034577715223951	0.400625
2.427008798395497	0.6035713215011179	0.400675
2.4271682666497103	0.6036849531198211	0.400725
2.4273276171458256	0.6037986664752809	0.400775
2.427486849768157	0.6039124616644218	0.400825
2.427645964400831	0.6040263387843572	0.400875
2.427804960927791	0.604140297932349	0.400925
2.4279638392328042	0.6042543392058509	0.400975
2.4281225991994466	0.6043684627024625	0.401025
2.4282812407111147	0.6044826685199801	0.401075
2.4284397636510198	0.604596956756343	0.401125
2.4285981679021917	0.6047113275096907	0.401175
2.428756453347468	0.6048257808783042	0.401225
2.4289146198695115	0.6049403169606676	0.401275
2.4290726673507885	0.6050549358554057	0.401325
2.429230595673588	0.6051696376613482	0.401375
2.4293884047200067	0.6052844224774656	0.401425
2.429546094371957	0.6053992904029353	0.401475
2.429703664511164	0.6055142415370751	0.401525
2.429861115019165	0.6056292759794099	0.401575
2.4300184457773084	0.605744393829608	0.401625
2.4301756566667545	0.6058595951875435	0.401675
2.430332747568474	0.6059748801532369	0.401725
2.43048971836325	0.6060902488269126	0.401775
2.4306465689316723	0.6062057013089445	0.401825
2.430803299154144	0.6063212376999102	0.401875
2.4309599089108764	0.6064368581005375	0.401925
2.431116398081891	0.6065525626117598	0.401975
2.431272766547011	0.6066683513346603	0.402025
2.431429014185879	0.6067842243705291	0.402075
2.4315851408779348	0.6069001818208072	0.402125
2.4317411465024326	0.6070162237871424	0.402175
2.4318970309384276	0.6071323503713357	0.402225
2.4320527940647887	0.6072485616753944	0.402275
2.4322084357601796	0.6073648578014816	0.402325
2.4323639559030834	0.6074812388519649	0.402375
2.432519354371774	0.6075977049293713	0.402425
2.4326746310443426	0.6077142561364302	0.402475
2.4328297857986736	0.607830892576035	0.402525
2.432984818512465	0.6079476143512788	0.402575
2.4331397290632086	0.6080644215654222	0.402625
2.433294517328208	0.6081813143219236	0.402675
2.4334491831845604	0.6082982927244128	0.402725
2.433603726509175	0.6084153568767162	0.402775
2.4337581471787515	0.608532506882834	0.402825
2.4339124450698	0.6086497428469624	0.402875
2.4340666200586223	0.6087670648734722	0.402925
2.434220672021334	0.6088844730669329	0.402975
2.4343746008338303	0.6090019675320884	0.403025
2.4345284063718298	0.6091195483738807	0.403075
2.434682088510823	0.6092372156974303	0.403125
2.434835647126127	0.609354969608054	0.403175
2.4349890820928306	0.6094728102112491	0.403225
2.4351423932858416	0.6095907376127094	0.403275
2.4352955805798464	0.6097087519183119	0.403325
2.4354486438493455	0.609826853234128	0.403375
2.4356015829686193	0.6099450416664167	0.403425
2.4357543978117553	0.6100633173216286	0.403475
2.4359070882526317	0.6101816803064068	0.403525
2.4360596541649207	0.610300130727583	0.403575
2.4362120954220883	0.6104186686921858	0.403625
2.436364411897398	0.6105372943074304	0.403675
2.4365166034639025	0.6106560076807311	0.403725
2.43666866999445	0.6107748089196912	0.403775
2.4368206113616764	0.6108936981321111	0.403825
2.4369724274380182	0.6110126754259827	0.403875
2.4371241180956926	0.6111317409094963	0.403925
2.4372756832067175	0.6112508946910343	0.403975
2.4374271226428914	0.611370136879178	0.404025
2.4375784362758144	0.6114894675827017	0.404075
2.437729623976863	0.61160888691058	0.404125
2.437880685617214	0.6117283949719821	0.404175
2.438031621067824	0.6118479918762766	0.404225
2.438182430199447	0.6119676777330295	0.404275
2.4383331128826127	0.6120874526520061	0.404325
2.4384836689876486	0.6122073167431697	0.404375
2.43863409838466	0.6123272701166859	0.404425
2.4387844009435486	0.6124473128829163	0.404475
2.438934576533987	0.612567445152428	0.404525
2.439084625025452	0.6126876670359851	0.404575
2.43923454628718	0.6128079786445565	0.404625
2.4393843401882234	0.6129283800893102	0.404675
2.4395340065973805	0.6130488714816201	0.404725
2.4396835453832724	0.6131694529330592	0.404775
2.4398329564142647	0.6132901245554093	0.404825
2.43998223955854	0.6134108864606505	0.404875
2.4401313946840286	0.6135317387609724	0.404925
2.440280421658478	0.6136526815687657	0.404975
2.440429320349376	0.6137737149966309	0.405025
2.440578090624034	0.61389483915737	0.405075
2.440726732349497	0.6140160541639952	0.405125
2.4408752453926366	0.6141373601297236	0.405175
2.441023629620056	0.6142587571679816	0.405225
2.441171884898179	0.6143802453924018	0.405275
2.4413200110931688	0.6145018249168266	0.405325
2.4414680080710007	0.614623495855308	0.405375
2.4416158756973942	0.6147452583221054	0.405425
2.441763613837874	0.6148671124316916	0.405475
2.4419112223577133	0.6149890582987467	0.405525
2.4420587011219848	0.6151110960381643	0.405575
2.4422060499955114	0.6152332257650489	0.405625
2.442353268842914	0.6153554475947167	0.405675
2.4425003575285653	0.6154777616426984	0.405725
2.4426473159166275	0.6156001680247353	0.405775
2.442794143871021	0.6157226668567846	0.405825
2.442940841255452	0.6158452582550167	0.405875
2.4430874079333824	0.6159679423358171	0.405925
2.4432338437680623	0.6160907192157873	0.405975
2.443380148622492	0.6162135890117431	0.406025
2.4435263223594625	0.6163365518407189	0.406075
2.44367236484151	0.6164596078199636	0.406125
2.4438182759309677	0.6165827570669455	0.406175
2.443964055489904	0.6167059996993504	0.406225
2.444109703380189	0.6168293358350818	0.406275
2.4442552194634253	0.6169527655922633	0.406325
2.444400603601015	0.6170762890892382	0.406375
2.4445458556540953	0.6171999064445688	0.406425
2.4446909754835953	0.6173236177770398	0.406475
2.444835962950185	0.6174474232056559	0.406525
2.4449808179143204	0.6175713228496441	0.406575
2.4451255402362015	0.6176953168284536	0.406625
2.4452701297758064	0.6178194052617572	0.406675
2.4454145863928622	0.6179435882694491	0.406725
2.4455589099468744	0.6180678659716505	0.406775
2.445703100297088	0.6181922384887051	0.406825
2.445847157302534	0.6183167059411829	0.406875
2.4459910808219782	0.6184412684498788	0.406925
2.4461348707139687	0.6185659261358134	0.406975
2.446278526836791	0.6186906791202369	0.407025
2.446422049048511	0.618815527524623	0.407075
2.4465654372069294	0.6189404714706775	0.407125
2.4467086911696283	0.6190655110803303	0.407175
2.4468518107939214	0.6191906464757452	0.407225
2.4469947959369027	0.6193158777793109	0.407275
2.4471376464553996	0.6194412051136508	0.407325
2.4472803622060155	0.6195666286016152	0.407375
2.4474229430450856	0.6196921483662893	0.407425
2.447565388828724	0.6198177645309875	0.407475
2.4477076994127716	0.619943477219259	0.407525
2.4478498746528468	0.6200692865548838	0.407575
2.447991914404296	0.6201951926618791	0.407625
2.448133818522241	0.6203211956644917	0.407675
2.4482755868615316	0.6204472956872085	0.407725
2.4484172192767875	0.6205734928547475	0.407775
2.44855871562236	0.6206997872920659	0.407825
2.4487000757523685	0.6208261791243559	0.407875
2.448841299520659	0.6209526684770468	0.407925
2.4489823867808496	0.6210792554758091	0.407975
2.44912333738628	0.6212059402465456	0.408025
2.449264151190061	0.621332722915406	0.408075
2.449404828045024	0.6214596036087707	0.408125
2.449545367803775	0.6215865824532711	0.408175
2.4496857703186325	0.6217136595757674	0.408225
2.449826035441692	0.6218408351033745	0.408275
2.4499661630247584	0.6219681091634356	0.408325
2.450106152919415	0.6220954818835512	0.408375
2.4502460049769494	0.6222229533915501	0.408425
2.4503857190484326	0.6223505238155205	0.408475
2.4505252949846317	0.6224781932837791	0.408525
2.4506647326360986	0.6226059619249049	0.408575
2.450804031853082	0.6227338298677054	0.408625
2.4509431924856138	0.6228617972412527	0.408675
2.4510822143834177	0.6229898641748466	0.408725
2.4512210973960005	0.6231180307980547	0.408775
2.451359841372565	0.6232462972406734	0.408825
2.451498446162089	0.6233746636327677	0.408875
2.451636911613248	0.6235031301046314	0.408925
2.4517752375744917	0.6236316967868311	0.408975
2.451913423893965	0.6237603638101612	0.409025
2.452051470419585	0.6238891313056906	0.409075
2.4521893769989633	0.6240179994047178	0.409125
2.452327143479486	0.6241469682388162	0.409175
2.4524647697082305	0.6242760379397919	0.409225
2.452602255532038	0.6244052086397247	0.409275
2.452739600797454	0.6245344804709314	0.409325
2.4528768053507815	0.6246638535660002	0.409375
2.4530138690380228	0.6247933280577616	0.409425
2.453150791704938	0.624922904079315	0.409475
2.4532875731969876	0.6250525817640055	0.409525
2.4534242133593875	0.6251823612454486	0.409575
2.45356071203705	0.6253122426575062	0.409625
2.4536970690746465	0.6254422261343123	0.409675
2.453833284316539	0.6255723118102476	0.409725
2.453969357606848	0.6257024998199685	0.409775
2.4541052887893855	0.6258327902983764	0.409825
2.454241077707719	0.6259631833806523	0.409875
2.454376724205105	0.626093679202222	0.409925
2.454512228124556	0.6262242778987931	0.409975
2.454647589308773	0.6263549796063196	0.410025
2.454782807600209	0.6264857844610384	0.410075
2.4549178828410048	0.6266166925994325	0.410125
2.4550528148730546	0.6267477041582721	0.410175
2.4551876035379347	0.6268788192745729	0.410225
2.4553222486769744	0.6270100380856395	0.410275
2.4554567501311872	0.6271413607290244	0.410325
2.4555911077413355	0.627272787342569	0.410375
2.455725321347863	0.6274043180643636	0.410425
2.4558593907909625	0.6275359530327921	0.410475
2.45599331591051	0.6276676923864853	0.410525
2.456127096546123	0.6277995362643696	0.410575
2.456260732537103	0.6279314848056213	0.410625
2.456394223722497	0.6280635381497114	0.410675
2.456527569941023	0.6281956964363649	0.410725
2.4566607710311543	0.6283279598056011	0.410775
2.4567938268310323	0.6284603283976942	0.410825
2.4569267371785415	0.6285928023532168	0.410875
2.457059501911247	0.6287253818129953	0.410925
2.4571921208664462	0.6288580669181569	0.410975
2.45732459388112	0.628990857810084	0.411025
2.4574569207919787	0.6291237546304608	0.411075
2.4575891014354165	0.6292567575212294	0.411125
2.4577211356475517	0.6293898666246339	0.411175
2.457853023264188	0.6295230820831796	0.411225
2.457984764120851	0.6296564040396706	0.411275
2.4581163580527496	0.6297898326371812	0.411325
2.458247804894815	0.6299233680190798	0.411375
2.4583791044816583	0.630057010329008	0.411425
2.458510256647607	0.630190759710904	0.411475
2.458641261226681	0.6303246163089813	0.411525
2.4587721180526003	0.6304585802677486	0.411575
2.458902826958781	0.630592651731995	0.411625
2.459033387778342	0.6307268308468038	0.411675
2.45916380034409	0.6308611177575408	0.411725
2.4592940644885357	0.6309955126098676	0.411775
2.459424180043877	0.6311300155497312	0.411825
2.4595541468420152	0.6312646267233729	0.411875
2.459683964714534	0.6313993462773246	0.411925
2.459813633492721	0.6315341743584109	0.411975
2.4599431530075413	0.6316691111137512	0.412025
2.4600725230896696	0.6318041566907567	0.412075
2.4602017435694523	0.6319393112371361	0.412125
2.4603308142769373	0.6320745749008918	0.412175
2.4604597350418564	0.6322099478303258	0.412225
2.460588505693631	0.6323454301740332	0.412275
2.460717126061367	0.6324810220809127	0.412325
2.4608455959738587	0.6326167237001558	0.412375
2.4609739152595833	0.6327525351812607	0.412425
2.4611020837467077	0.632888456674019	0.412475
2.4612301012630757	0.633024488328531	0.412525
2.461357967636221	0.6331606302951921	0.412575
2.4614856826933527	0.6332968827247077	0.412625
2.461613246261367	0.6334332457680804	0.412675
2.4617406581668355	0.6335697195766237	0.412725
2.4618679182360164	0.6337063043019506	0.412775
2.4619950262948365	0.6338430000959866	0.412825
2.462121982168913	0.6339798071109581	0.412875
2.4622487856835282	0.6341167254994063	0.412925
2.4623754366636508	0.6342537554141733	0.412975
2.462501934933917	0.634390897008419	0.413025
2.462628280318645	0.6345281504356066	0.413075
2.4627544726418176	0.6346655158495167	0.413125
2.462880511727103	0.6348029934042374	0.413175
2.4630063973978307	0.634940583254173	0.413225
2.4631321294770063	0.6350782855540388	0.413275
2.463257707787303	0.6352161004588683	0.413325
2.4633831321510704	0.6353540281240062	0.413375
2.463508402390316	0.6354920687051191	0.413425
2.463633518326726	0.6356302223581847	0.413475
2.463758479781648	0.635768489239505	0.413525
2.463883286576094	0.635906869505695	0.413575
2.464007938530747	0.6360453633136971	0.413625
2.464132435465949	0.6361839708207642	0.413675
2.4642567772017077	0.6363226921844829	0.413725
2.4643809635576948	0.6364615275627498	0.413775
2.4645049943532413	0.6366004771137977	0.413825
2.464628869407341	0.6367395409961704	0.413875
2.4647525885386457	0.6368787193687502	0.413925
2.464876151565469	0.6370180123907331	0.413975
2.4649995583057778	0.6371574202216527	0.414025
2.465122808577205	0.637296943021362	0.414075
2.4652459021970277	0.6374365809500487	0.414125
2.4653688389821924	0.637576334168226	0.414175
2.4654916187492857	0.6377162028367418	0.414225
2.465614241314563	0.6378561871167701	0.414275
2.465736706493916	0.6379962871698241	0.414325
2.465859014102905	0.6381365031577421	0.414375
2.4659811639567266	0.6382768352427065	0.414425
2.4661031558702398	0.6384172835872234	0.414475
2.466224989657939	0.6385578483541466	0.414525
2.466346665133985	0.6386985297066561	0.414575
2.466468182112165	0.6388393278082798	0.414625
2.46658954040593	0.6389802428228751	0.414675
2.4667107398283656	0.6391212749146488	0.414725
2.4668317801922073	0.6392624242481376	0.414775
2.466952661309828	0.6394036909882319	0.414825
2.4670733829932545	0.6395450753001524	0.414875
2.4671939450541407	0.6396865773494749	0.414925
2.467314347303794	0.639828197302109	0.414975
2.4674345895531506	0.6399699353243213	0.415025
2.4675546716127963	0.6401117915827118	0.415075
2.467674593292942	0.6402537662442425	0.415125
2.467794354403449	0.6403958594762075	0.415175
2.4679139547538016	0.6405380714462676	0.415225
2.4680333941531307	0.6406804023224171	0.415275
2.468152672410189	0.6408228522730174	0.415325
2.4682717893333748	0.6409654214667668	0.415375
2.4683907447307067	0.6411081100727323	0.415425
2.468509538409841	0.6412509182603198	0.415475
2.468628170178064	0.6413938461993056	0.415525
2.4687466398422866	0.6415368940598074	0.415575
2.468864947209049	0.6416800620123151	0.415625
2.468983092084524	0.6418233502276617	0.415675
2.4691010742745005	0.6419667588770545	0.415725
2.4692188935844017	0.6421102881320456	0.415775
2.469336549819268	0.6422539381645656	0.415825
2.469454042783767	0.6423977091468883	0.415875
2.469571372282183	0.642541601251671	0.415925
2.4696885381184273	0.6426856146519151	0.415975
2.469805540096027	0.642829749521007	0.416025
2.46992237801813	0.6429740060326804	0.416075
2.4700390516874986	0.6431183843610551	0.416125
2.470155560906518	0.6432628846806013	0.416175
2.4702719054771816	0.6434075071661765	0.416225
2.4703880852011038	0.643552251992991	0.416275
2.470504099879508	0.6436971193366451	0.416325
2.470619949313233	0.6438421093730923	0.416375
2.470735633302728	0.6439872222786799	0.416425
2.4708511516480534	0.6441324582301106	0.416475
2.4709665041488753	0.6442778174044805	0.416525
2.471081690604475	0.6444232999792466	0.416575
2.471196710813733	0.6445689061322597	0.416625
2.471311564575145	0.6447146360417337	0.416675
2.4714262516868017	0.6448604898862788	0.416725
2.4715407719464064	0.64500646784487	0.416775
2.471655125151261	0.6451525700968813	0.416825
2.471769311098268	0.6452987968220534	0.416875
2.4718833295839358	0.6454451482005283	0.416925
2.471997180404366	0.6455916244128167	0.416975
2.4721108633552644	0.6457382256398327	0.417025
2.47222437823193	0.6458849520628621	0.417075
2.4723377248292624	0.6460318038635952	0.417125
2.4724509029417505	0.6461787812240976	0.417175
2.4725639123634844	0.6463258843268398	0.417225
2.47267675288814	0.6464731133546717	0.417275
2.472789424308991	0.6466204684908494	0.417325
2.4729019264188996	0.6467679499190108	0.417375
2.4730142590103155	0.6469155578232016	0.417425
2.4731264218752806	0.6470632923878527	0.417475
2.4732384148054205	0.6472111537978054	0.417525
2.473350237591951	0.6473591422382862	0.417575
2.473461890025668	0.6475072578949367	0.417625
2.4735733718969573	0.6476555009537849	0.417675
2.47368468299578	0.6478038716012773	0.417725
2.4737958231116868	0.6479523700242464	0.417775
2.4739067920338016	0.6481009964099494	0.417825
2.4740175895508347	0.648249750946028	0.417875
2.4741282154510658	0.6483986338205547	0.417925
2.4742386695223617	0.6485476452219855	0.417975
2.474348951552154	0.6486967853392112	0.418025
2.4744590613274604	0.6488460543615089	0.418075
2.47456899863486	0.6489954524785918	0.418125
2.4746787632605143	0.6491449798805634	0.418175
2.4747883549901477	0.6492946367579626	0.418225
2.474897773609064	0.6494444233017254	0.418275
2.4750070189021205	0.6495943397032212	0.418325
2.4751160906537604	0.6497443861542225	0.418375
2.4752249886479754	0.6498945628469341	0.418425
2.475333712668337	0.6500448699739697	0.418475
2.4754422624979693	0.6501953077283762	0.418525
2.4755506379195658	0.6503458763036131	0.418575
2.475658838715376	0.6504965758935729	0.418625
2.4757668646672153	0.6506474066925663	0.418675
2.47587471555645	0.6507983688953364	0.418725
2.475982391164014	0.6509494626970495	0.418775
2.4760898912703873	0.6511006882933058	0.418825
2.4761972156556116	0.6512520458801323	0.418875
2.4763043640992803	0.6514035356539902	0.418925
2.4764113363805387	0.6515551578117715	0.418975
2.4765181322780845	0.6517069125508058	0.419025
2.476624751570163	0.6518588000688537	0.419075
2.476731194034572	0.6520108205641186	0.419125
2.4768374594486526	0.6521629742352352	0.419175
2.4769435475892956	0.6523152612812853	0.419225
2.4770494582329334	0.6524676819017835	0.419275
2.4771551911555436	0.6526202362966944	0.419325
2.477260746132646	0.6527729246664183	0.419375
2.4773661229393027	0.6529257472118084	0.419425
2.4774713213501096	0.6530787041341547	0.419475
2.47757634113921	0.653231795635205	0.419525
2.4776811820802767	0.653385021917144	0.419575
2.47778584394652	0.6535383831826197	0.419625
2.4778903265106873	0.6536918796347173	0.419675
2.477994629545054	0.6538455114769891	0.419725
2.4780987528214324	0.6539992789134272	0.419775
2.4782026961111607	0.6541531821484937	0.419825
2.478306459185108	0.6543072213870923	0.419875
2.4784100418136736	0.6544613968346007	0.419925
2.4785134437667775	0.65461570869684	0.419975
2.4786166648138694	0.6547701571801079	0.420025
2.4787197047239187	0.6549247424911503	0.420075
2.478822563265418	0.6550794648371884	0.420125
2.478925240206384	0.655234324425899	0.420175
2.479027735314349	0.655389321465434	0.420225
2.479130048356364	0.6555444561644044	0.420275
2.479232179098996	0.6556997287319	0.420325
2.4793341273083294	0.6558551393774711	0.420375
2.4794358927499616	0.6560106883111497	0.420425
2.479537475188999	0.6561663757434333	0.420475
2.4796388743900653	0.6563222018853009	0.420525
2.4797400901172857	0.6564781669482027	0.420575
2.479841122134304	0.6566342711440708	0.420625
2.4799419702042584	0.6567905146853134	0.420675
2.480042634089804	0.6569468977848227	0.420725
2.4801431135530887	0.6571034206559695	0.420775
2.480243408355773	0.6572600835126108	0.420825
2.4803435182590086	0.6574168865690887	0.420875
2.4804434430234577	0.6575738300402295	0.420925
2.4805431824092663	0.6577309141413508	0.420975
2.480642736176095	0.657888139088257	0.421025
2.4807421040830784	0.6580455050972462	0.421075
2.4808412858888658	0.6582030123851071	0.421125
2.480940281351579	0.6583606611691232	0.421175
2.4810390902288466	0.6585184516670727	0.421225
2.481137712277775	0.6586763840972323	0.421275
2.481236147254965	0.6588344586783765	0.421325
2.4813343949164985	0.6589926756297804	0.421375
2.4814324550179476	0.6591510351712195	0.421425
2.4815303273143594	0.6593095375229745	0.421475
2.4816280115602725	0.6594681829058286	0.421525
2.481725507509695	0.6596269715410747	0.421575
2.481822814916123	0.6597859036505073	0.421625
2.4819199335325233	0.6599449794564394	0.421675
2.48201686311134	0.6601041991816844	0.421725
2.4821136034044886	0.6602635630495794	0.421775
2.4822101541633645	0.6604230712839647	0.421825
2.4823065151388213	0.6605827241092072	0.421875
2.482402686081196	0.6607425217501793	0.421925
2.4824986667402777	0.660902464432285	0.421975
2.482594456865337	0.6610625523814356	0.422025
2.4826900562050946	0.6612227858240785	0.422075
2.4827854645077463	0.6613831649871698	0.422125
2.4828806815209394	0.6615436900982075	0.422175
2.4829757069917875	0.6617043613851987	0.422225
2.483070540666855	0.6618651790766977	0.422275
2.4831651822921734	0.6620261434017702	0.422325
2.483259631613216	0.6621872545900332	0.422375
2.48335388837492	0.6623485128716178	0.422425
2.4834479523216646	0.662509918477209	0.422475
2.483541823197289	0.662671471638011	0.422525
2.4836355007450686	0.6628331725857833	0.422575
2.4837289847077404	0.6629950215528108	0.422625
2.4838222748274665	0.6631570187719331	0.422675
2.4839153708458737	0.6633191644765225	0.422725
2.4840082725040094	0.6634814589005061	0.422775
2.4841009795423807	0.6636439022783496	0.422825
2.484193491700913	0.6638064948450757	0.422875
2.4842858087189885	0.6639692368362493	0.422925
2.4843779303354014	0.6641321284879957	0.422975
2.484469856288403	0.6642951700369867	0.423025
2.4845615863156514	0.6644583617204564	0.423075
2.484653120154258	0.6646217037761898	0.423125
2.48474445754074	0.6647851964425384	0.423175
2.4848355982110615	0.664948839958407	0.423225
2.484926541900589	0.6651126345632705	0.423275
2.4850172883441344	0.665276580497162	0.423325
2.485107837275907	0.6654406780006856	0.423375
2.4851981884295573	0.6656049273150095	0.423425
2.4852883415381353	0.6657693286818774	0.423475
2.485378296334119	0.665933882343597	0.423525
2.4854680525493884	0.6660985885430579	0.423575
2.485557609915249	0.666263447523717	0.423625
2.4856469681624036	0.666428459529616	0.423675
2.4857361270209726	0.6665936248053687	0.423725
2.485825086220476	0.6667589435961756	0.423775
2.4859138454898426	0.6669244161478145	0.423825
2.4860024045574027	0.6670900427066535	0.423875
2.4860907631508895	0.6672558235196407	0.423925
2.48617892099743	0.6674217588343195	0.423975
2.4862668778235557	0.6675878488988165	0.424025
2.486354633355186	0.6677540939618571	0.424075
2.4864421873176417	0.6679204942727537	0.424125
2.486529539435626	0.6680870500814214	0.424175
2.486616689433244	0.6682537616383667	0.424225
2.486703637033974	0.6684206291947027	0.424275
2.4867903819606965	0.668587653002136	0.424325
2.4868769239356574	0.668754833312985	0.424375
2.4869632626805087	0.6689221703801662	0.424425
2.4870493979162536	0.6690896644572105	0.424475
2.4871353293633036	0.6692573157982513	0.424525
2.487221056741418	0.6694251246580398	0.424575
2.487306579769761	0.669593091291935	0.424625
2.4873918981668353	0.6697612159559153	0.424675
2.48747701165055	0.6699294989065736	0.424725
2.487561919938147	0.6700979404011242	0.424775
2.4876466227462704	0.6702665406974018	0.424825
2.4877311197908947	0.6704353000538639	0.424875
2.487815410787389	0.6706042187295943	0.424925
2.4878994954504527	0.6707732969843039	0.424975
2.4879833734941723	0.670942535078332	0.425025
2.4880670446319675	0.6711119332726521	0.425075
2.4881505085766293	0.6712814918288665	0.425125
2.48823376504029	0.6714512110092198	0.425175
2.488316813734443	0.6716210910765852	0.425225
2.4883996543699176	0.6717911322944873	0.425275
2.488482286656905	0.6719613349270792	0.425325
2.4885647103049213	0.6721316992391718	0.425375
2.48864692502285	0.6723022254962082	0.425425
2.4887289305188838	0.6724729139642923	0.425475
2.4888107265005908	0.6726437649101678	0.425525
2.4888923126748326	0.6728147786012393	0.425575
2.488973688747851	0.6729859553055585	0.425625
2.489054854425175	0.6731572952918415	0.425675
2.4891358094117018	0.6733287988294543	0.425725
2.489216553411622	0.6735004661884342	0.425775
2.489297086128488	0.6736722976394708	0.425825
2.489377407265136	0.6738442934539303	0.425875
2.4894575165237627	0.6740164539038342	0.425925
2.4895374136058455	0.6741887792618871	0.425975
2.489617098212219	0.6743612698014527	0.426025
2.48969657004299	0.6745339257965807	0.426075
2.4897758287976197	0.6747067475219864	0.426125
2.4898548741748407	0.6748797352530738	0.426175
2.4899337058727293	0.6750528892659192	0.426225
2.4900123235886347	0.6752262098372898	0.426275
2.4900907270192403	0.675399697244631	0.426325
2.4901689158605036	0.6755733517660827	0.426375
2.4902468898077053	0.6757471736804684	0.426425
2.4903246485554	0.6759211632673106	0.426475
2.4904021917974624	0.6760953208068199	0.426525
2.4904795192270317	0.6762696465799096	0.426575
2.4905566305365663	0.6764441408681884	0.426625
2.490633525417781	0.6766188039539683	0.426675
2.490710203561711	0.6767936361202659	0.426725
2.490786664658638	0.6769686376508024	0.426775
2.490862908398161	0.6771438088300088	0.426825
2.490938934469121	0.6773191499430273	0.426875
2.491014742559674	0.6774946612757127	0.426925
2.491090332357208	0.677670343114638	0.426975
2.491165703548428	0.6778461957470909	0.427025
2.49124085581926	0.6780222194610834	0.427075
2.4913157888549455	0.6781984145453471	0.427125
2.4913905023399416	0.6783747812893433	0.427175
2.4914649959580175	0.6785513199832578	0.427225
2.4915392693921508	0.6787280309180088	0.427275
2.4916133223246266	0.6789049143852465	0.427325
2.4916871544369363	0.6790819706773574	0.427375
2.4917607654098695	0.6792592000874651	0.427425
2.491834154923424	0.6794366029094346	0.427475
2.491907322656883	0.679614179437873	0.427525
2.491980268288736	0.6797919299681331	0.427575
2.4920529914967555	0.6799698547963161	0.427625
2.4921254919579146	0.6801479542192729	0.427675
2.492197769348462	0.6803262285346097	0.427725
2.492269823343842	0.6805046780406843	0.427775
2.4923416536187735	0.6806833030366182	0.427825
2.492413259847158	0.680862103822288	0.427875
2.492484641702177	0.6810410806983394	0.427925
2.492555798856183	0.6812202339661787	0.427975
2.4926267309808017	0.6813995639279861	0.428025
2.4926974377468305	0.681579070886708	0.428075
2.492767918824331	0.6817587551460701	0.428125
2.492838173882533	0.6819386170105695	0.428175
2.492908202589921	0.682118656785487	0.428225
2.4929780046141503	0.6822988747768818	0.428275
2.4930475796221185	0.6824792712916017	0.428325
2.4931169272798925	0.6826598466372775	0.428375
2.4931860472527756	0.6828406011223338	0.428425
2.4932549392052326	0.6830215350559858	0.428475
2.493323602800965	0.683202648748245	0.428525
2.493392037702823	0.6833839425099214	0.428575
2.493460243572896	0.6835654166526256	0.428625
2.4935282200724087	0.6837470714887731	0.428675
2.493595966861825	0.6839289073315841	0.428725
2.493663483600739	0.6841109244950906	0.428775
2.493730769947975	0.6842931232941344	0.428825
2.4937978255614834	0.6844755040443755	0.428875
2.49386465009844	0.6846580670622878	0.428925
2.4939312432151417	0.6848408126651704	0.428975
2.4939976045671046	0.6850237411711423	0.429025
2.494063733808959	0.6852068528991515	0.429075
2.4941296305945486	0.6853901481689735	0.429125
2.4941952945768278	0.6855736273012178	0.429175
2.4942607254079574	0.6857572906173278	0.429225
2.4943259227392054	0.685941138439586	0.429275
2.4943908862210358	0.6861251710911155	0.429325
2.4944556155030204	0.6863093888958836	0.429375
2.494520110233913	0.686493792178704	0.429425
2.4945843700615766	0.686678381265242	0.429475
2.4946483946330504	0.6868631564820136	0.429525
2.4947121835944706	0.6870481181563928	0.429575
2.4947757365911487	0.687233266616611	0.429625
2.494839053267486	0.687418602191763	0.429675
2.494902133267053	0.6876041252118076	0.429725
2.494964976232508	0.6877898360075724	0.429775
2.495027581805664	0.6879757349107554	0.429825
2.495089949627423	0.6881618222539303	0.429875
2.4951520793378332	0.6883480983705462	0.429925
2.495213970576027	0.6885345635949361	0.429975
2.4952756229802735	0.6887212182623107	0.430025
2.4953370361879235	0.6889080627087765	0.430075
2.495398209835457	0.6890950972713179	0.430125
2.4954591435584303	0.6892823222878259	0.430175
2.4955198369915204	0.6894697380970743	0.430225
2.4955802897684785	0.6896573450387498	0.430275
2.4956405015221663	0.6898451434534287	0.430325
2.495700471884515	0.6900331336826057	0.430375
2.495760200486559	0.6902213160686728	0.430425
2.495819686958398	0.6904096909549446	0.430475
2.4958789309292286	0.6905982586856442	0.430525
2.4959379320273025	0.690787019605919	0.430575
2.4959966898799624	0.6909759740618335	0.430625
2.49605520411361	0.6911651224003829	0.430675
2.4961134743537152	0.6913544649694862	0.430725
2.4961715002248126	0.6915440021180009	0.430775
2.4962292813504923	0.6917337341957129	0.430825
2.496286817353404	0.6919236615533552	0.430875
2.4963441078552497	0.6921137845425934	0.430925
2.49640115247678	0.6923041035160508	0.430975
2.4964579508377907	0.6924946188272874	0.431025
2.496514502557125	0.6926853308308281	0.431075
2.496570807252659	0.6928762398821418	0.431125
2.4966268645413128	0.6930673463376703	0.431175
2.4966826740390307	0.6932586505548031	0.431225
2.4967382353607945	0.693450152891914	0.431275
2.496793548120605	0.6936418537083278	0.431325
2.496848611931489	0.6938337533643615	0.431375
2.4969034264054946	0.694025852221293	0.431425
2.496957991153679	0.694218150641395	0.431475
2.4970123057861184	0.694410648987913	0.431525
2.497066369911893	0.6946033476250902	0.431575
2.497120183139091	0.6947962469181527	0.431625
2.4971737450747975	0.6949893472333292	0.431675
2.497227055325103	0.695182648937841	0.431725
2.497280113495084	0.6953761523999185	0.431775
2.4973329191888176	0.695569857988791	0.431825
2.4973854720093556	0.6957637660747052	0.431875
2.4974377715587477	0.6959578770289148	0.431925
2.49748981743801	0.6961521912236965	0.431975
2.497541609247147	0.6963467090323435	0.432025
2.4975931465851264	0.6965414308291777	0.432075
2.497644429049891	0.6967363569895471	0.432125
2.4976954562383455	0.6969314878898335	0.432175
2.4977462277463585	0.6971268239074553	0.432225
2.4977967431687547	0.6973223654208693	0.432275
2.4978470020993124	0.6975181128095798	0.432325
2.497897004130765	0.697714066454134	0.432375
2.4979467488547855	0.6979102267361366	0.432425
2.4979962358619976	0.6981065940382429	0.432475
2.4980454647419545	0.698303168744173	0.432525
2.498094435083154	0.6984999512387047	0.432575
2.498143146473016	0.69869694190769	0.432625
2.498191598497899	0.6988941411380463	0.432675
2.498239790743073	0.6990915493177726	0.432725
2.4982877227927363	0.6992891668359406	0.432775
2.498335394229999	0.699486994082714	0.432825
2.4983828046368846	0.6996850314493349	0.432875
2.4984299535943233	0.6998832793281476	0.432925
2.4984768406821485	0.7000817381125815	0.432975
2.498523465479095	0.7002804081971771	0.433025
2.498569827562793	0.7004792899775681	0.433075
2.4986159265097636	0.7006783838505073	0.433125
2.498661761895417	0.7008776902138497	0.433175
2.4987073332940453	0.701077209466578	0.433225
2.4987526402788216	0.7012769420087839	0.433275
2.498797682421792	0.7014768882416974	0.433325
2.49884245929388	0.7016770485676642	0.433375
2.4988869704648686	0.7018774233901787	0.433425
2.498931215503407	0.7020780131138573	0.433475
2.4989751939770044	0.7022788181444756	0.433525
2.499018905452024	0.7024798388889395	0.433575
2.4990623494936766	0.7026810757553212	0.433625
2.499105525666023	0.7028825291528354	0.433675
2.4991484335319636	0.7030841994918691	0.433725
2.499191072653235	0.7032860871839598	0.433775
2.499233442590413	0.7034881926418302	0.433825
2.4992755429028928	0.7036905162793581	0.433875
2.499317373148904	0.7038930585116187	0.433925
2.499358932885487	0.7040958197548493	0.433975
2.499400221668508	0.7042988004264942	0.434025
2.4994412390526324	0.7045020009451692	0.434075
2.4994819845913465	0.7047054217307065	0.434125
2.499522457836924	0.7049090632041187	0.434175
2.4995626583404538	0.7051129257876422	0.434225
2.4996025856517976	0.705317009904708	0.434275
2.4996422393196287	0.7055213159799738	0.434325
2.499681618891381	0.7057258444393066	0.434375
2.4997207239132933	0.7059305957098067	0.434425
2.4997595539303537	0.7061355702197933	0.434475
2.4997981084863463	0.7063407683988303	0.434525
2.499836387123799	0.7065461906777091	0.434575
2.4998743893840194	0.7067518374884729	0.434625
2.499912114807055	0.7069577092644062	0.434675
2.49994956293172	0.7071638064400521	0.434725
2.499986733295565	0.7073701294512059	0.434775
2.5000236254348915	0.7075766787349319	0.434825
2.500060238884729	0.7077834547295543	0.434875
2.500096573178852	0.7079904578746785	0.434925
2.5001326278497507	0.7081976886111787	0.434975
2.5001684024286503	0.7084051473812197	0.435025
2.500203896445483	0.7086128346282473	0.435075
2.5002391094289043	0.708820750797005	0.435125
2.5002740409062714	0.709028896333529	0.435175
2.5003086904036507	0.7092372716851647	0.435225
2.5003430574458014	0.7094458773005575	0.435275
2.5003771415561826	0.7096547136296755	0.435325
2.5004109422569347	0.7098637811237941	0.435375
2.5004444590688912	0.710073080235524	0.435425
2.5004776915115556	0.7102826114187928	0.435475
2.5005106391031093	0.7104923751288735	0.435525
2.5005433013604024	0.7107023718223685	0.435575
2.5005756777989467	0.7109126019572332	0.435625
2.500607767932911	0.7111230659927655	0.435675
2.500639571275122	0.7113337643896257	0.435725
2.5006710873370475	0.7115446976098281	0.435775
2.500702315628804	0.711755866116759	0.435825
2.50073325565914	0.7119672703751723	0.435875
2.500763906935441	0.7121789108512019	0.435925
2.5007942689637144	0.7123907880123611	0.435975
2.500824341248593	0.7126029023275556	0.436025
2.5008541232933204	0.7128152542670805	0.436075
2.500883614599758	0.7130278443026338	0.436125
2.5009128146683657	0.7132406729073145	0.436175
2.5009417229982076	0.7134537405556377	0.436225
2.500970339086938	0.7136670477235284	0.436275
2.500998662430804	0.7138805948883395	0.436325
2.501026692524632	0.7140943825288465	0.436375
2.5010544288618304	0.7143084111252629	0.436425
2.501081870934374	0.7145226811592372	0.436475
2.501109018232811	0.7147371931138673	0.436525
2.501135870246243	0.7149519474736985	0.436575
2.5011624264623333	0.7151669447247349	0.436625
2.501188686367288	0.7153821853544429	0.436675
2.501214649445865	0.7155976698517567	0.436725
2.501240315181351	0.7158133987070875	0.436775
2.501265683055573	0.7160293724123231	0.436825
2.5012907525488766	0.7162455914608448	0.436875
2.5013155231401383	0.7164620563475175	0.436925
2.5013399943067367	0.7166787675687148	0.436975
2.5013641655245693	0.716895725622306	0.437025
2.5013880362680294	0.7171129310076804	0.437075
2.5014116060100133	0.7173303842257365	0.437125
2.5014348742219	0.7175480857789043	0.437175
2.501457840373564	0.717766036171135	0.437225
2.5014805039333465	0.7179842359079265	0.437275
2.5015028643680743	0.7182026854963068	0.437325
2.5015249211430257	0.7184213854448667	0.437375
2.5015466737219576	0.7186403362637375	0.437425
2.5015681215670584	0.7188595384646267	0.437475
2.5015892641389903	0.7190789925607961	0.437525
2.50161010089683	0.7192986990670952	0.437575
2.5016306312981165	0.7195186584999425	0.437625
2.501650854798794	0.7197388713773563	0.437675
2.5016707708532495	0.7199593382189353	0.437725
2.5016903789142684	0.7201800595458959	0.437775
2.5017096784330644	0.7204010358810435	0.437825
2.5017286688592346	0.7206222677488169	0.437875
2.5017473496407936	0.7208437556752575	0.437925
2.5017657202241286	0.7210655001880518	0.437975
2.5017837800540255	0.7212875018165048	0.438025
2.501801528573634	0.7215097610915785	0.438075
2.50181896522449	0.7217322785458681	0.438125
2.5018360894464755	0.7219550547136391	0.438175
2.5018529006778505	0.7221780901308037	0.438225
2.5018693983552023	0.7224013853349596	0.438275
2.501885581913487	0.7226249408653642	0.438325
2.501901450785974	0.7228487572629753	0.438375
2.5019170044042864	0.7230728350704235	0.438425
2.5019322421983468	0.7232971748320539	0.438475
2.5019471635964203	0.7235217770939011	0.438525
2.5019617680250525	0.7237466424037253	0.438575
2.5019760549091226	0.7239717713109938	0.438625
2.5019900236717754	0.7241971643669113	0.438675
2.5020036737344733	0.7244228221244058	0.438725
2.502017004516932	0.7246487451381576	0.438775
2.5020300154371715	0.7248749339645844	0.438825
2.502042705911447	0.7251013891618711	0.438875
2.502055075354305	0.7253281112899556	0.438925
2.5020671231785143	0.7255551009105562	0.438975
2.5020788487951218	0.7257823585871622	0.439025
2.5020902516133794	0.7260098848850556	0.439075
2.502101331040804	0.7262376803713071	0.439125
2.5021120864830975	0.7264657456147943	0.439175
2.502122517344221	0.7266940811861984	0.439225
2.502132623026301	0.7269226876580245	0.439275
2.5021424029297066	0.7271515656045947	0.439325
2.502151856452957	0.7273807156020742	0.439375
2.502160982992807	0.7276101382284565	0.439425
2.5021697819441355	0.727839834063598	0.439475
2.502178252700048	0.7280698036891977	0.439525
2.5021863946517553	0.7283000476888329	0.439575
2.502194207188682	0.7285305666479408	0.439625
2.5022016896983414	0.7287613611538526	0.439675
2.502208841566446	0.7289924317957761	0.439725
2.502215662176782	0.7292237791648288	0.439775
2.5022221509113116	0.7294554038540216	0.439825
2.5022283071500677	0.7296873064582927	0.439875
2.5022341302712285	0.7299194875744879	0.439925
2.5022396196510397	0.7301519478014006	0.439975
2.5022447746638705	0.730384687739744	0.440025
2.5022495946821404	0.7306177079922017	0.440075
2.502254079076376	0.7308510091633882	0.440125
2.502258227215142	0.7310845918599096	0.440175
2.5022620384650907	0.7313184566903198	0.440225
2.5022655121908923	0.731552604265179	0.440275
2.502268647755294	0.7317870351970148	0.440325
2.5022714445190433	0.7320217501003784	0.440375
2.5022739018409452	0.7322567495918061	0.440425
2.502276019077787	0.7324920342898741	0.440475
2.5022777955844013	0.7327276048151643	0.440525
2.5022792307135813	0.7329634617903135	0.440575
2.502280323816151	0.7331996058399837	0.440625
2.5022810742408765	0.73343603759091	0.440675
2.5022814813345353	0.7336727576718706	0.440725
2.502281544441834	0.7339097667137352	0.440775
2.5022812629054694	0.7341470653494339	0.440825
2.5022806360660503	0.7343846542140093	0.440875
2.50227966326216	0.7346225339445813	0.440925
2.502278343830273	0.7348607051804018	0.440975
2.5022766771048217	0.7350991685628183	0.441025
2.502274662418111	0.735337924735329	0.441075
2.5022722991003836	0.7355769743435475	0.441125
2.502269586479742	0.7358163180352575	0.441175
2.502266523882204	0.7360559564603762	0.441225
2.5022631106316275	0.7362958902710117	0.441275
2.502259346049767	0.7365361201214239	0.441325
2.5022552294562055	0.7367766466680842	0.441375
2.5022507601683928	0.7370174705696342	0.441425
2.5022459375015966	0.7372585924869491	0.441475
2.5022407607689297	0.7375000130830922	0.441525
2.502235229281301	0.7377417330233812	0.441575
2.502229342347449	0.7379837529753422	0.441625
2.502223099273886	0.738226073608775	0.441675
2.502216499364938	0.7384686955957109	0.441725
2.5022095419226806	0.7387116196104715	0.441775
2.502202226246987	0.738954846329635	0.441825
2.502194551635459	0.7391983764320871	0.441875
2.5021865173834748	0.7394422105989926	0.441925
2.502178122784122	0.739686349513845	0.441975
2.5021693671282463	0.7399307938624369	0.442025
2.5021602497043776	0.7401755443329116	0.442075
2.502150769798789	0.7404206016157333	0.442125
2.502140926695414	0.740665966403738	0.442175
2.5021307196759093	0.7409116393921036	0.442225
2.502120148019571	0.7411576212784038	0.442275
2.5021092110034	0.7414039127625727	0.442325
2.50209790790201	0.7416505145469656	0.442375
2.5020862379877036	0.7418974273363182	0.442425
2.5020742005303727	0.7421446518378092	0.442475
2.5020617947975756	0.7423921887610238	0.442525
2.502049020054443	0.7426400388180071	0.442575
2.5020358755637444	0.7428882027232391	0.442625
2.502022360585805	0.7431366811936788	0.442675
2.50200847437856	0.7433854749487449	0.442725
2.5019942161974873	0.7436345847103563	0.442775
2.5019795852956475	0.7438840112029167	0.442825
2.50196458092362	0.7441337551533528	0.442875
2.501949202329548	0.7443838172910994	0.442925
2.501933448759072	0.7446341983481378	0.442975
2.5019173194553663	0.7448848990589815	0.443025
2.501900813659087	0.7451359201607152	0.443075
2.501883930608399	0.7453872623929773	0.443125
2.5018666695389262	0.7456389264980056	0.443175
2.5018490296837776	0.7458909132206116	0.443225
2.501831010273494	0.7461432233082342	0.443275
2.5018126105360854	0.7463958575109091	0.443325
2.5017938296969646	0.7466488165813241	0.443375
2.501774666978991	0.7469021012747888	0.443425
2.5017551216024034	0.7471557123492912	0.443475
2.5017351927848632	0.7474096505654642	0.443525
2.5017148797413853	0.7476639166866476	0.443575
2.501694181684385	0.7479185114788475	0.443625
2.501673097823606	0.7481734357108075	0.443675
2.501651627366164	0.7484286901539589	0.443725
2.5016297695164864	0.7486842755824992	0.443775
2.5016075234763426	0.7489401927733387	0.443825
2.501584888444786	0.7491964425061809	0.443875
2.5015618636181913	0.7494530255634695	0.443925
2.5015384481901908	0.7497099427304647	0.443975
2.5015146413517093	0.7499671947951979	0.444025
2.5014904422909106	0.7502247825485406	0.444075
2.501465850193216	0.7504827067841652	0.444125
2.5014408642412653	0.7507409682986104	0.444175
2.5014154836149314	0.7509995678912427	0.444225
2.5013897074912745	0.7512585063643231	0.444275
2.501363535044564	0.7515177845229706	0.444325
2.5013369654462316	0.7517774031752223	0.444375
2.5013099978648827	0.7520373631320048	0.444425
2.5012826314662715	0.7522976652071892	0.444475
2.5012548654132893	0.7525583102175663	0.444525
2.501226698865951	0.7528192989828998	0.444575
2.501198130981381	0.7530806323259014	0.444625
2.5011691609138014	0.7533423110722839	0.444675
2.5011397878145116	0.7536043360507404	0.444725
2.5011100108318876	0.7538667080929898	0.444775
2.501079829111349	0.7541294280337668	0.444825
2.5010492417953665	0.754392496710857	0.444875
2.5010182480234207	0.7546559149650934	0.444925
2.5009868469320216	0.754919683640391	0.444975
2.500955037654657	0.755183803583741	0.445025
2.5009228193218145	0.7554482756452483	0.445075
2.500890191060931	0.7557131006781244	0.445125
2.5008571519964145	0.7559782795387253	0.445175
2.50082370124959	0.7562438130865441	0.445225
2.5007898379387266	0.7565097021842527	0.445275
2.5007555611789813	0.7567759476976879	0.445325
2.5007208700824193	0.7570425504958991	0.445375
2.5006857637579696	0.7573095114511318	0.445425
2.500650241311437	0.7575768314388774	0.445475
2.500614301845456	0.7578445113378539	0.445525
2.5005779444595104	0.7581125520300597	0.445575
2.5005411682498813	0.7583809544007515	0.445625
2.500503972309668	0.7586497193384991	0.445675
2.5004663557287334	0.7589188477351655	0.445725
2.5004283175937294	0.7591883404859587	0.445775
2.5003898569880363	0.7594581984894131	0.445825
2.5003509729917943	0.7597284226474434	0.445875
2.50031166468184	0.7599990138653233	0.445925
2.5002719311317354	0.7602699730517429	0.445975
2.5002317714117104	0.7605413011187845	0.446025
2.500191184588677	0.7608129989819817	0.446075
2.5001501697261936	0.7610850675602955	0.446125
2.50010872588446	0.7613575077761731	0.446175
2.5000668521202924	0.7616303205555248	0.446225
2.500024547487114	0.7619035068277827	0.446275
2.4999818110349277	0.7621770675258777	0.446325
2.4999386418103136	0.7624510035862996	0.446375
2.499895038856393	0.7627253159490706	0.446425
2.4998510012128308	0.7630000055578121	0.446475
2.4998065279158013	0.7632750733597119	0.446525
2.499761617997981	0.7635505203055954	0.446575
2.499716270488525	0.7638263473498915	0.446625
2.499670484413056	0.7641025554507037	0.446675
2.4996242587936366	0.7643791455697774	0.446725
2.4995775926487593	0.7646561186725711	0.446775
2.499530484993325	0.7649334757282222	0.446825
2.4994829348386243	0.7652112177096212	0.446875
2.499434941192322	0.7654893455933746	0.446925
2.4993865030584317	0.7657678603598832	0.446975
2.4993376194373087	0.7660467629933008	0.447025
2.499288289325616	0.7663260544816172	0.447075
2.499238511716322	0.7666057358166136	0.447125
2.4991882855986653	0.7668858079939485	0.447175
2.499137609958149	0.7671662720131122	0.447225
2.499086483776511	0.7674471288775108	0.447275
2.499034906031713	0.7677283795944251	0.447325
2.4989828756979144	0.7680100251750932	0.447375
2.498930391745456	0.7682920666346682	0.447425
2.4988774531408398	0.7685745049923027	0.447475
2.498824058846706	0.7688573412711082	0.447525
2.4987702078218184	0.769140576498234	0.447575
2.4987158990210414	0.7694242117048338	0.447625
2.498661131395315	0.7697082479261421	0.447675
2.4986059038916437	0.7699926862014403	0.447725
2.4985502154530668	0.7702775275741336	0.447775
2.4984940650186456	0.7705627730917188	0.447825
2.498437451523433	0.77084842380586	0.447875
2.498380373898464	0.7711344807723578	0.447925
2.4983228310707224	0.7714209450512254	0.447975
2.4982648219631325	0.771707817706655	0.448025
2.4982063454945185	0.7719950998070995	0.448075
2.4981474005796116	0.7722827924252352	0.448125
2.4980879861289917	0.7725708966380445	0.448175
2.4980281010491048	0.7728594135267817	0.448225
2.497967744242202	0.7731483441770505	0.448275
2.4979069146063577	0.7734376896787764	0.448325
2.4978456110353995	0.7737274511262792	0.448375
2.497783832418942	0.7740176296182496	0.448425
2.4977215776423023	0.7743082262578201	0.448475
2.497658845586542	0.7745992421525422	0.448525
2.4975956351283775	0.7748906784144568	0.448575
2.4975319451402243	0.7751825361600753	0.448625
2.497467774490103	0.7754748165104447	0.448675
2.4974031220416926	0.7757675205911343	0.448725
2.4973379866542245	0.7760606495322979	0.448775
2.497272367182544	0.7763542044686622	0.448825
2.4972062624769986	0.776648186539588	0.448875
2.4971396713835037	0.7769425968890618	0.448925
2.4970725927434296	0.7772374366657548	0.448975
2.4970050253936593	0.7775327070230145	0.449025
2.4969369681664877	0.7778284091189271	0.449075
2.496868419889672	0.7781245441163058	0.449125
2.4967993793863275	0.7784211131827565	0.449175
2.4967298454749858	0.7787181174906656	0.449225
2.496659816969485	0.7790155582172636	0.449275
2.4965892926790283	0.7793134365446176	0.449325
2.4965182714080743	0.7796117536596924	0.449375
2.4964467519563898	0.7799105107543441	0.449425
2.4963747331189543	0.7802097090253821	0.449475
2.4963022136859974	0.7805093496745613	0.449525
2.4962291924429096	0.7808094339086482	0.449575
2.4961556681702763	0.7811099629394079	0.449625
2.4960816396437946	0.7814109379836769	0.449675
2.496007105634299	0.7817123602633446	0.449725
2.495932064907683	0.7820142310054319	0.449775
2.4958565162249218	0.7823165514420697	0.449825
2.4957804583419967	0.782619322810578	0.449875
2.49570389000991	0.7829225463534464	0.449925
2.495626809974622	0.7832262233184119	0.449975
2.4955492169770515	0.7835303549584425	0.450025
2.4954711097530202	0.7838349425318122	0.450075
2.4953924870332522	0.7841399873020871	0.450125
2.495313347543313	0.7844454905381995	0.450175
2.4952336900036216	0.7847514535144368	0.450225
2.4951535131293703	0.7850578775105127	0.450275
2.495072815630552	0.7853647638115605	0.450325
2.49499159621187	0.7856721137081998	0.450375
2.4949098535727696	0.7859799284965355	0.450425
2.4948275864073484	0.7862882094782214	0.450475
2.4947447934043843	0.7865969579604608	0.450525
2.4946614732472456	0.7869061752560713	0.450575
2.4945776246139184	0.7872158626834861	0.450625
2.4944932461769143	0.7875260215668196	0.450675
2.494408336603282	0.7878366532358807	0.450725
2.49432289455448	0.7881477590262651	0.450775
2.4942369186862217	0.7884593402794798	0.450825
2.4941504076477647	0.7887713983434521	0.450875
2.4940633600795277	0.7890839345742005	0.450925
2.493975774604074	0.7893969503421719	0.450975
2.493887649792497	0.7897104470557614	0.451025
2.4937989840381776	0.7900244262497434	0.451075
2.493709775082917	0.7903388899171754	0.451125
2.493620018236614	0.7906538417568181	0.451175
2.49352969968707	0.7909692918621539	0.451225
2.493438771349668	0.7912852743543447	0.451275
2.493347056290485	0.7916019137113876	0.451325
2.493253892956524	0.7919196743570696	0.451375
2.4931567964489276	0.7922403001249166	0.451425
2.4930464194513053	0.7925703513887449	0.451475
2.4928875794398193	0.7929345240390825	0.451525
2.4925478118529134	0.7934257784777949	0.451575
2.4915284028987283	0.7943935214338147	0.451625
2.4879542846299425	0.797142746474551	0.451675
2.4748291394024227	0.8064361273206343	0.451725
2.427074609895883	0.8384041848770757	0.451775
2.270025389561929	0.9378315115585502	0.451825
1.8865183180874712	1.1881819106533917	0.451875
1.2949509425748733	1.6664243982985194	0.451925
0.6884579007007124	2.3534326693760503	0.451975
0.2066192638655973	3.1152416874442626	0.452025
-0.12584346470664678	3.7962441453549376	0.452075
-0.336961132966438	4.31201526523614	0.452125
-0.46401856659231033	4.659248019899944	0.452175
-0.5378123639104548	4.875697674486172	0.452225
-0.5796826762356193	5.004599457381026	0.452275
-0.6030705035099331	5.079628304760239	0.452325
-0.6159773315283393	5.123057871180934	0.452375
-0.6230112658168921	5.148445610649031	0.452425
-0.6267761814130587	5.163684819625977	0.452475
-0.6287278249780754	5.1732614812427204	0.452525
-0.6296752952520207	5.179691868058961	0.452575
-0.6300668699553338	5.184377423203445	0.452625
-0.6301505135830366	5.188095727593877	0.452675
-0.6300632834663206	5.191277366372541	0.452725
-0.6298809135703834	5.194160549383034	0.452775
-0.6296452515967728	5.196877010939981	0.452825
-0.6293794248113425	5.199499599014726	0.452875
-0.6290962185861374	5.202068604025056	0.452925
-0.6288027042342752	5.204606316812812	0.452975
-0.6285027952637066	5.207125076323931	0.453025
-0.6281986596570612	5.209631718078624	0.453075
-0.6278915003007962	5.2121300333854474	0.453125
-0.6275819863261928	5.214622129201367	0.453175
-0.6272704915629108	5.217109180288702	0.453225
-0.6269572264042497	5.219591845323106	0.453275
-0.6266423107533348	5.22207049714043	0.453325
-0.6263258143851628	5.224545350182544	0.453375
-0.6260077792842197	5.227016531065982	0.453425
-0.6256882320108049	5.229484117667199	0.453475
-0.6253671905499962	5.231948160774394	0.453525
-0.6250446681059749	5.234408696086177	0.453575
-0.6247206752046888	5.236865750863382	0.453625
-0.6243952208594351	5.239319347618573	0.453675
-0.6240683132174818	5.241769506162764	0.453725
-0.6237399599189501	5.24421624474188	0.453775
-0.62341016829628	5.246659580667894	0.453825
-0.623078945485135	5.249099530670323	0.453875
-0.6227462984863419	5.251536111091806	0.453925
-0.62241223420051	5.253969337997809	0.453975
-0.6220767594476285	5.256399227237987	0.454025
-0.6217398809781731	5.258825794481303	0.454075
-0.6214016054796347	5.261249055235991	0.454125
-0.6210619395803598	5.263669024861622	0.454175
-0.62072088985204	5.266085718576234	0.454225
-0.6203784628112917	5.268499151461254	0.454275
-0.620034664920887	5.270909338464618	0.454325
-0.6196895025906201	5.273316294403465	0.454375
-0.6193429821781375	5.275720033965977	0.454425
-0.6189951099895719	5.278120571713351	0.454475
-0.6186458922802357	5.280517922081216	0.454525
-0.6182953352551701	5.282912099381349	0.454575
-0.617943445069787	5.285303117802936	0.454625
-0.6175902278303784	5.2876909914141805	0.454675
-0.6172356895947335	5.290075734163478	0.454725
-0.616879836372621	5.292457359880979	0.454775
-0.6165226741263918	5.294835882279697	0.454825
-0.6161642087714407	5.29721131495704	0.454875
-0.6158044461767931	5.299583671395868	0.454925
-0.6154433921655518	5.301952964965985	0.454975
-0.6150810525154681	5.3043192089251665	0.455025
-0.6147174329593753	5.306682416420608	0.455075
-0.6143525391857421	5.3090426004899145	0.455125
-0.6139863768390964	5.311399774062522	0.455175
-0.6136189515205607	5.313753949960651	0.455225
-0.6132502687882659	5.316105140900683	0.455275
-0.6128803341578721	5.318453359494093	0.455325
-0.6125091531029682	5.320798618248793	0.455375
-0.6121367310555803	5.32314092957003	0.455425
-0.6117630734065617	5.325480305761689	0.455475
-0.6113881855060843	5.3278167590271766	0.455525
-0.6110120726640195	5.33015030147068	0.455575
-0.6106347401504155	5.332480945098037	0.455625
-0.6102561931958698	5.334808701817939	0.455675
-0.6098764369919908	5.337133583442799	0.455725
-0.6094954766917616	5.339455601689912	0.455775
-0.6091133174099893	5.341774768182299	0.455825
-0.6087299642236591	5.344091094449841	0.455875
-0.6083454221723709	5.346404591930085	0.455925
-0.6079596962586844	5.348715271969375	0.455975
-0.6075727914485419	5.351023145823611	0.456025
-0.6071847126716109	5.353328224659355	0.456075
-0.6067954648216863	5.355630519554578	0.456125
-0.6064050527570313	5.357930041499737	0.456175
-0.6060134813007658	5.360226801398481	0.456225
-0.6056207552411986	5.362520810068732	0.456275
-0.6052268793322069	5.364812078243347	0.456325
-0.6048318582935576	5.367100616571177	0.456375
-0.6044356968112788	5.369386435617719	0.456425
-0.6040383995379742	5.371669545866136	0.456475
-0.6036399710931785	5.373949957717905	0.456525
-0.6032404160636736	5.376227681493789	0.456575
-0.6028397390038239	5.378502727434495	0.456625
-0.6024379444358948	5.380775105701606	0.456675
-0.6020350368503719	5.383044826378216	0.456725
-0.6016310207062747	5.385311899469848	0.456775
-0.6012259004314666	5.387576334905078	0.456825
-0.6008196804229626	5.389838142536405	0.456875
-0.6004123650472266	5.3920973321408985	0.456925
-0.6000039586404794	5.394353913420999	0.456975
-0.5995944655089787	5.396607896005187	0.457025
-0.5991838899293285	5.398859289448749	0.457075
-0.5987722361487459	5.401108103234424	0.457125
-0.5983595083853662	5.403354346773158	0.457175
-0.5979457108285001	5.405598029404736	0.457225
-0.5975308476389343	5.407839160398507	0.457275
-0.5971149229491808	5.410077748954011	0.457325
-0.5966979408637698	5.41231380420168	0.457375
-0.5962799054594939	5.4145473352034506	0.457425
-0.5958608207856931	5.416778350953447	0.457475
-0.5954406908644923	5.419006860378584	0.457525
-0.5950195196910812	5.421232872339221	0.457575
-0.594597311233945	5.42345639562976	0.457625
-0.5941740694351368	5.4256774389792835	0.457675
-0.5937497982105038	5.427896011052131	0.457725
-0.5933245014499529	5.430112120448527	0.457775
-0.5928981830176713	5.432325775705142	0.457825
-0.5924708467523861	5.434536985295698	0.457875
-0.5920424964675778	5.436745757631538	0.457925
-0.5916131359517371	5.438952101062183	0.457975
-0.5911827689685697	5.441156023875922	0.458025
-0.5907513992572497	5.443357534300326	0.458075
-0.5903190305326174	5.445556640502845	0.458125
-0.5898856664854298	5.4477533505913005	0.458175
-0.5894513107825494	5.44994767261447	0.458225
-0.5890159670671931	5.452139614562563	0.458275
-0.5885796389591125	5.454329184367802	0.458325
-0.5881423300548412	5.456516389904876	0.458375
-0.5877040439278671	5.458701238991516	0.458425
-0.5872647841288774	5.460883739388928	0.458475
-0.5868245541859235	5.463063898802368	0.458525
-0.5863833576046614	5.465241724881556	0.458575
-0.5859411978685157	5.4674172252212365	0.458625
-0.5854980784389094	5.469590407361591	0.458675
-0.5850540027554296	5.471761278788771	0.458725
-0.5846089742360462	5.473929846935313	0.458775
-0.5841629962772794	5.476096119180664	0.458825
-0.5837160722544092	5.478260102851567	0.458875
-0.5832682055216414	5.48042180522259	0.458925
-0.582819399412311	5.482581233516501	0.458975
-0.5823696572390457	5.484738394904777	0.459025
-0.5819189822939637	5.48689329650798	0.459075
-0.5814673778488342	5.489045945396248	0.459125
-0.5810148471552699	5.491196348589659	0.459175
-0.5805613934448852	5.49334451305872	0.459225
-0.5801070199294827	5.49549044572472	0.459275
-0.5796517298012096	5.4976341534602025	0.459325
-0.5791955262327383	5.499775643089312	0.459375
-0.5787384123774207	5.501914921388267	0.459425
-0.5782803913694644	5.5040519950856766	0.459475
-0.577821466324083	5.506186870863023	0.459525
-0.5773616403376696	5.508319555354961	0.459575
-0.5769009164879426	5.510450055149794	0.459625
-0.576439297834115	5.512578376789761	0.459675
-0.5759767874170406	5.514704526771505	0.459725
-0.5755133882593723	5.516828511546362	0.459775
-0.5750491033657146	5.5189503375207964	0.459825
-0.5745839357227694	5.521070011056713	0.459875
-0.5741178882994924	5.5231875384718565	0.459925
-0.5736509640472299	5.525302926040132	0.459975
-0.5731831658998763	5.527416179991991	0.460025
-0.5727144967740053	5.529527306514744	0.460075
-0.5722449595690252	5.531636311752939	0.460125
-0.5717745571673062	5.533743201808668	0.460175
-0.5713032924343342	5.535847982741932	0.460225
-0.5708311682188336	5.537950660570949	0.460275
-0.5703581873529179	5.540051241272504	0.460325
-0.5698843526522113	5.542149730782257	0.460375
-0.5694096669159945	5.544246134995072	0.460425
-0.5689341329273246	5.54634045976534	0.460475
-0.5684577534531778	5.548432710907276	0.460525
-0.567980531244567	5.550522894195253	0.460575
-0.5675024690366793	5.552611015364086	0.460625
-0.5670235695489954	5.554697080109357	0.460675
-0.5665438354854183	5.5567810940877	0.460725
-0.5660632695343975	5.558863062917107	0.460775
-0.5655818743690475	5.560942992177218	0.460825
-0.5650996526472757	5.563020887409614	0.460875
-0.5646166070118933	5.565096754118105	0.460925
-0.5641327400907444	5.567170597769011	0.460975
-0.5636480544968127	5.56924242379145	0.461025
-0.5631625528283478	5.571312237577607	0.461075
-0.5626762376689705	5.57338004448302	0.461125
-0.562189111587797	5.5754458498268455	0.461175
-0.5617011771395396	5.577509658892126	0.461225
-0.5612124368646315	5.579571476926066	0.461275
-0.5607228932893216	5.581631309140286	0.461325
-0.5602325489258014	5.583689160711088	0.461375
-0.5597414062722936	5.585745036779712	0.461425
-0.5592494678131795	5.587798942452592	0.461475
-0.5587567360190832	5.589850882801609	0.461525
-0.5582632133469984	5.591900862864336	0.461575
-0.5577689022403705	5.593948887644294	0.461625
-0.5572738051292199	5.595994962111187	0.461675
-0.556777924430223	5.59803909120115	0.461725
-0.5562812625468331	5.600081279816983	0.461775
-0.5557838218693596	5.602121532828394	0.461825
-0.5552856047750867	5.604159855072226	0.461875
-0.55478661362835	5.6061962513526975	0.461925
-0.5542868507806554	5.608230726441617	0.461975
-0.5537863185707499	5.610263285078628	0.462025
-0.5532850193247418	5.612293931971417	0.462075
-0.5527829553561692	5.6143226717959465	0.462125
-0.5522801289661179	5.616349509196665	0.462175
-0.5517765424432853	5.618374448786734	0.462225
-0.5512721980641018	5.620397495148234	0.462275
-0.5507670980927879	5.622418652832384	0.462325
-0.550261244781478	5.624437926359745	0.462375
-0.5497546403702711	5.626455320220432	0.462425
-0.5492472870873574	5.628470838874315	0.462475
-0.5487391871490637	5.630484486751242	0.462525
-0.5482303427599811	5.632496268251199	0.462575
-0.5477207561130051	5.634506187744561	0.462625
-0.5472104293894668	5.636514249572243	0.462675
-0.546699364759166	5.638520458045931	0.462725
-0.5461875643805041	5.640524817448238	0.462775
-0.5456750304005139	5.6425273320329445	0.462825
-0.545161764954992	5.644528006025127	0.462875
-0.5446477701685265	5.646526843621407	0.462925
-0.5441330481546279	5.648523848990073	0.462975
-0.5436176010157547	5.650519026271328	0.463025
-0.543101430843443	5.652512379577406	0.463075
-0.5425845397183313	5.654503912992813	0.463125
-0.5420669297102887	5.656493630574443	0.463175
-0.5415486028784361	5.6584815363518155	0.463225
-0.5410295612712747	5.660467634327183	0.463275
-0.5405098069267059	5.662451928475775	0.463325
-0.5399893418721574	5.6644344227458845	0.463375
-0.5394681681246024	5.666415121059128	0.463425
-0.5389462876906836	5.66839402731051	0.463475
-0.5384237025667316	5.670371145368702	0.463525
-0.5379004147388875	5.672346479076075	0.463575
-0.5373764261831173	5.674320032249004	0.463625
-0.5368517388653405	5.676291808677869	0.463675
-0.5363263547414319	5.678261812127384	0.463725
-0.5358002757573604	5.680230046336566	0.463775
-0.5352735038491815	5.682196515019089	0.463825
-0.5347460409431768	5.684161221863228	0.463875
-0.5342178889558483	5.68612417053222	0.463925
-0.533689049794052	5.688085364664198	0.463975
-0.5331595253549937	5.690044807872562	0.464025
-0.5326293175263614	5.692002503745893	0.464075
-0.5320984281863184	5.693958455848331	0.464125
-0.5315668592036349	5.695912667719483	0.464175
-0.5310346124376812	5.697865142874802	0.464225
-0.5305016897385566	5.699815884805481	0.464275
-0.5299680929470819	5.701764896978842	0.464325
-0.5294338238949264	5.703712182838218	0.464375
-0.5288988844046015	5.705657745803344	0.464425
-0.5283632762895831	5.707601589270231	0.464475
-0.5278270013543074	5.7095437166115595	0.464525
-0.5272900613942898	5.711484131176549	0.464575
-0.5267524581961195	5.713422836291345	0.464625
-0.526214193537581	5.715359835258888	0.464675
-0.5256752691876417	5.7172951313592995	0.464725
-0.5251356869065769	5.719228727849747	0.464775
-0.5245954484459545	5.7211606279648235	0.464825
-0.5240545555487588	5.723090834916414	0.464875
-0.5235130099493752	5.7250193518940735	0.464925
-0.5229708133737115	5.726946182064886	0.464975
-0.522427967539183	5.728871328573841	0.465025
-0.5218844741548306	5.730794794543693	0.465075
-0.5213403349213085	5.73271658307533	0.465125
-0.5207955515309969	5.734636697247638	0.465175
-0.5202501256679918	5.736555140117856	0.465225
-0.5197040590082151	5.738471914721452	0.465275
-0.5191573532194061	5.740387024072456	0.465325
-0.5186100099612254	5.7423004711633565	0.465375
-0.5180620308852506	5.7442122589654145	0.465425
-0.5175134176350762	5.7461223904285585	0.465475
-0.5169641718463106	5.748030868481702	0.465525
-0.5164142951466718	5.749937696032637	0.465575
-0.5158637891559866	5.751842875968341	0.465625
-0.5153126554862836	5.753746411154878	0.465675
-0.5147608957417922	5.755648304437687	0.465725
-0.5142085115190348	5.757548558641502	0.465775
-0.5136555044068236	5.75944717657062	0.465825
-0.5131018759863543	5.76134416100883	0.465875
-0.5125476278311979	5.763239514719671	0.465925
-0.5119927615073991	5.765133240446363	0.465975
-0.5114372785734613	5.7670253409120615	0.466025
-0.5108811805804496	5.768915818819788	0.466075
-0.5103244690719708	5.770804676852675	0.466125
-0.5097671455842763	5.772691917673905	0.466175
-0.5092092116462448	5.774577543926942	0.466225
-0.5086506687794768	5.776461558235476	0.466275
-0.508091518498287	5.7783439632036515	0.466325
-0.5075317623097869	5.780224761416007	0.466375
-0.5069714017138847	5.782103955437702	0.466425
-0.506410438203362	5.78398154781445	0.466475
-0.5058488732638758	5.785857541072752	0.466525
-0.5052867083740326	5.787731937719825	0.466575
-0.5047239450053917	5.789604740243827	0.466625
-0.5041605846225349	5.79147595111379	0.466675
-0.5035966286830726	5.7933455727798355	0.466725
-0.5030320786377106	5.795213607673116	0.466775
-0.502466935930257	5.797080058206015	0.466825
-0.5019012019976863	5.798944926772104	0.466875
-0.5013348782701458	5.800808215746319	0.466925
-0.5007679661710206	5.802669927484932	0.466975
-0.5002004671169381	5.804530064325718	0.467025
-0.4996323825178318	5.806388628587923	0.467075
-0.4990637137769464	5.808245622572436	0.467125
-0.4984944622908983	5.810101048561749	0.467175
-0.4979246294496825	5.811954908820125	0.467225
-0.49735421663673135	5.813807205593568	0.467275
-0.4967832252289203	5.8156579411099685	0.467325
-0.4962116565966268	5.817507117579088	0.467375
-0.4956395121037343	5.8193547371926995	0.467425
-0.4950667931076918	5.821200802124562	0.467475
-0.49449350095951505	5.82304531453057	0.467525
-0.49391963700384656	5.824888276548719	0.467575
-0.49334520257895653	5.826729690299252	0.467625
-0.4927701990168016	5.828569557884626	0.467675
-0.4921946276430242	5.830407881389656	0.467725
-0.49161848977701195	5.83224466288148	0.467775
-0.49104178673189663	5.834079904409697	0.467825
-0.49046451981460937	5.835913608006336	0.467875
-0.4898866903258843	5.837745775685985	0.467925
-0.48930829956030847	5.839576409445764	0.467975
-0.4887293488063268	5.8414055112654495	0.468025
-0.4881498393462908	5.843233083107445	0.468075
-0.4875697724564635	5.8450591269169045	0.468125
-0.48698914940706695	5.846883644621695	0.468175
-0.4864079714622848	5.8487066381325326	0.468225
-0.4858262398803132	5.850528109342925	0.468275
-0.4852439559133578	5.852348060129317	0.468325
-0.4846611208076885	5.85416649235103	0.468375
-0.48407773580363145	5.8559834078504	0.468425
-0.48349380213562637	5.85779880845272	0.468475
-0.4829093210322169	5.859612695966374	0.468525
-0.48232429371610597	5.861425072182773	0.468575
-0.4817387214041469	5.863235938876504	0.468625
-0.48115260530739873	5.865045297805237	0.468675
-0.48056594663111335	5.866853150709894	0.468725
-0.479978746574794	5.868659499314541	0.468775
-0.4793910063321791	5.870464345326569	0.468825
-0.47880272709130206	5.872267690436566	0.468875
-0.478213910034472	5.874069536318509	0.468925
-0.47762455633833456	5.875869884629628	0.468975
-0.4770346671738524	5.877668737010599	0.469025
-0.4764442437063642	5.8794660950854	0.469075
-0.47585328709556246	5.881261960461517	0.469125
-0.4752617984955579	5.8830563347297735	0.469175
-0.47466977905484964	5.884849219464558	0.469225
-0.47407722991639384	5.886640616223638	0.469275
-0.4734841522175698	5.888430526548388	0.469325
-0.47289054709025086	5.890218951963602	0.469375
-0.4722964156607675	5.892005893977721	0.469425
-0.47170175904997924	5.8937913540826425	0.469475
-0.47110657837323483	5.89557533375394	0.469525
-0.47051087474044606	5.8973578344506805	0.469575
-0.4699146492560463	5.8991388576156325	0.469625
-0.46931790301906184	5.90091840467509	0.469675
-0.4687206371230728	5.902696477039068	0.469725
-0.4681228526562808	5.9044730761011355	0.469775
-0.46752455070147186	5.906248203238602	0.469825
-0.4669257323360816	5.908021859812344	0.469875
-0.46632639863215714	5.909794047166998	0.469925
-0.4657265506564236	5.911564766630788	0.469975
-0.4651261894702428	5.9133340195156965	0.470025
-0.464525316129682	5.915101807117312	0.470075
-0.46392393168546786	5.9168681307149855	0.470125
-0.4633220371830592	5.918632991571677	0.470175
-0.46271963366259494	5.920396390934118	0.470225
-0.4621167221589718	5.92215833003264	0.470275
-0.46151330370178717	5.923918810081345	0.470325
-0.4609093793154178	5.925677832277937	0.470375
-0.4603049500189623	5.927435397803874	0.470425
-0.45970001682631745	5.9291915078242114	0.470475
-0.45909458074612247	5.9309461634877465	0.470525
-0.45848864278183143	5.932699365926855	0.470575
-0.45788220393166085	5.934451116257643	0.470625
-0.4572752651886567	5.936201415579771	0.470675
-0.45666782754064483	5.937950264976607	0.470725
-0.45605989197029567	5.939697665515053	0.470775
-0.45545145945507387	5.9414436182456845	0.470825
-0.45484253096730304	5.943188124202591	0.470875
-0.4542331074741138	5.944931184403492	0.470925
-0.45362318993750816	5.94667279984959	0.470975
-0.4530127793143062	5.9484129715256815	0.471025
-0.45240187655621145	5.950151700400004	0.471075
-0.4517904826097541	5.951888987424344	0.471125
-0.4511785984163577	5.953624833533883	0.471175
-0.4505662249122801	5.95535923964731	0.471225
-0.4499533630286808	5.957092206666645	0.471275
-0.44934001369156007	5.958823735477369	0.471325
-0.44872617782182594	5.960553826948237	0.471375
-0.4481118563352318	5.962282481931402	0.471425
-0.4474970501424439	5.964009701262231	0.471475
-0.4468817601489763	5.965735485759418	0.471525
-0.44626598725525896	5.967459836224807	0.471575
-0.44564973235657146	5.969182753443496	0.471625
-0.44503299634311033	5.970904238183657	0.471675
-0.4444157800999213	5.972624291196638	0.471725
-0.44379808450696656	5.974342913216782	0.471775
-0.443179910439055	5.976060104961526	0.471825
-0.4425612587659104	5.977775867131206	0.471875
-0.44194213035209884	5.979490200409169	0.471925
-0.4413225260570971	5.981203105461568	0.471975
-0.4407024467352198	5.982914582937465	0.472025
-0.44008189323568425	5.9846246334686315	0.472075
-0.4394608664025394	5.986333257669643	0.472125
-0.438839367074729	5.98804045613768	0.472175
-0.4382173960860189	5.989746229452615	0.472225
-0.4375949542650598	5.991450578176811	0.472275
-0.43697204243531323	5.9931535028552085	0.472325
-0.43634866141511364	5.994855004015118	0.472375
-0.4357248120175945	5.996555082166295	0.472425
-0.43510049505074566	5.99825373780075	0.472475
-0.4344757113173442	5.999950971392799	0.472525
-0.43385046161500457	6.001646783398881	0.472575
-0.43322474673611333	6.003341174257599	0.472625
-0.43259856746787523	6.005034144389539	0.472675
-0.43197192459224937	6.006725694197301	0.472725
-0.43134481888599097	6.008415824065324	0.472775
-0.4307172511205899	6.010104534359898	0.472825
-0.4300892220623091	6.011791825429	0.472875
-0.42946073247212213	6.0134776976022986	0.472925
-0.4288317831057522	6.015162151190972	0.472975
-0.4282023747136073	6.016845186487724	0.473025
-0.4275725080408164	6.018526803766601	0.473075
-0.42694218382716786	6.020207003282987	0.473125
-0.42631140280714	6.0218857852734295	0.473175
-0.42568016570984074	6.023563149955623	0.473225
-0.42504847325903616	6.025239097528236	0.473275
-0.42441632617309	6.026913628170883	0.473325
-0.4237837251649891	6.028586742043958	0.473375
-0.4231506709422824	6.030258439288588	0.473425
-0.42251716420710733	6.0319287200264755	0.473475
-0.42188320565612375	6.033597584359838	0.473525
-0.42124879598054177	6.035265032371245	0.473575
-0.4206139358660533	6.036931064123561	0.473625
-0.4199786259928587	6.03859567965977	0.473675
-0.4193428670355976	6.04025887900292	0.473725
-0.4187066596633724	6.041920662155931	0.473775
-0.41807000453968063	6.0435810291015475	0.473825
-0.417432902322434	6.045239979802134	0.473875
-0.4167953536638914	6.046897514199624	0.473925
-0.4161573592106762	6.0485536322153095	0.473975
-0.41551891960370607	6.050208333749784	0.474025
-0.41488003547821156	6.05186161868273	0.474075
-0.4142407074636625	6.053513486872849	0.474125
-0.4136009361837852	6.055163938157654	0.474175
-0.4129607222564883	6.056812972353382	0.474225
-0.4123200662938772	6.058460589254789	0.474275
-0.4116789689021799	6.0601067886350535	0.474325
-0.4110374306817575	6.061751570245565	0.474375
-0.41039545222703155	6.063394933815821	0.474425
-0.4097530341264886	6.065036879053215	0.474475
-0.40911017696261154	6.066677405642916	0.474525
-0.4084668813118761	6.068316513247662	0.474575
-0.4078231477446865	6.06995420150762	0.474625
-0.40717897682536464	6.0715904700401895	0.474675
-0.4065343691120899	6.073225318439841	0.474725
-0.4058893251568801	6.074858746277916	0.474775
-0.4052438455055346	6.0764907531024654	0.474825
-0.4045979306976111	6.078121338438039	0.474875
-0.40395158126636704	6.079750501785507	0.474925
-0.40330479773873507	6.08137824262186	0.474975
-0.40265758063526214	6.083004560400009	0.475025
-0.4020099304700826	6.0846294545485815	0.475075
-0.4013618477508568	6.086252924471715	0.475125
-0.4007133329787385	6.08787496954885	0.475175
-0.4000643866483175	6.08949558913451	0.475225
-0.3994150092475789	6.091114782558081	0.475275
-0.3987652012578468	6.092732549123594	0.475325
-0.39811496315374184	6.0943488881094945	0.475375
-0.39746429540311956	6.0959637987684125	0.475425
-0.3968131984670302	6.097577280326922	0.475475
-0.39616167279965026	6.099189331985309	0.475525
-0.39550971884824376	6.1007999529173205	0.475575
-0.39485733705308873	6.102409142269914	0.475625
-0.3942045278474385	6.104016899163012	0.475675
-0.3935512916574426	6.105623222689238	0.475725
-0.39289762890211033	6.10722811191365	0.475775
-0.3922435399932242	6.108831565873484	0.475825
-0.39158902533530404	6.110433583577866	0.475875
-0.39093408532551727	6.112034164007551	0.475925
-0.39027872035364003	6.113633306114624	0.475975
-0.38962293080196536	6.11523100882223	0.476025
-0.3889667170452605	6.116827271024263	0.476075
-0.38831007945067464	6.118422091585079	0.476125
-0.38765301837769045	6.120015469339193	0.476175
-0.3869955341780321	6.12160740309096	0.476225
-0.3863376271956119	6.123197891614279	0.476275
-0.3856792977664361	6.124786933652243	0.476325
-0.38502054621854837	6.126374527916857	0.476375
-0.3843613728719331	6.127960673088653	0.476425
-0.38370177803845523	6.1295453678164105	0.476475
-0.3830417620217622	6.131128610716751	0.476525
-0.38238132511721723	6.132710400373854	0.476575
-0.3817204676118017	6.134290735339038	0.476625
-0.38105918978404385	6.135869614130459	0.476675
-0.38039749190391675	6.137447035232684	0.476725
-0.3797353742327662	6.139022997096371	0.476775
-0.3790728370232026	6.140597498137836	0.476825
-0.3784098805190273	6.14217053673872	0.476875
-0.37774650495512146	6.143742111245534	0.476925
-0.3770827105573662	6.1453122199693215	0.476975
-0.3764184975425305	6.1468808611851875	0.477025
-0.37575386611818723	6.14844803313194	0.477075
-0.3750888164825969	6.150013734011615	0.477125
-0.3744233488246194	6.151577961989101	0.477175
-0.37375746332359533	6.153140715191644	0.477225
-0.3730911601492532	6.154701991708457	0.477275
-0.37242443946158665	6.15626178959022	0.477325
-0.37175730141075775	6.157820106848664	0.477375
-0.37108974613697204	6.15937694145606	0.477425
-0.37042177377037355	6.160932291344785	0.477475
-0.3697533844309211	6.162486154406792	0.477525
-0.36908457822827323	6.1640385284931725	0.477575
-0.36841535526166613	6.165589411413597	0.477625
-0.3677457156197901	6.16713880093586	0.477675
-0.3670756593806653	6.168686694785311	0.477725
-0.36640518661151156	6.170233090644381	0.477775
-0.3657342973686229	6.171777986151994	0.477825
-0.3650629916972292	6.173321378903076	0.477875
-0.36439126963136903	6.174863266447943	0.477925
-0.3637191311937444	6.1764036462918055	0.477975
-0.3630465763955916	6.177942515894121	0.478025
-0.36237360523652634	6.179479872668095	0.478075
-0.36170021770441585	6.181015713980003	0.478125
-0.3610264137752135	6.182550037148675	0.478175
-0.36035219341282976	6.184082839444807	0.478225
-0.3596775565689598	6.185614118090411	0.478275
-0.35900250318294924	6.18714387025811	0.478325
-0.3583270331816173	6.188672093070581	0.478375
-0.3576511464791176	6.190198783599809	0.478425
-0.3569748429767535	6.191723938866525	0.478475
-0.35629812256283755	6.193247555839426	0.478525
-0.3556209851124967	6.194769631434607	0.478575
-0.3549434304875297	6.196290162514741	0.478625
-0.3542654585362053	6.197809145888501	0.478675
-0.35358706909311427	6.199326578309714	0.478725
-0.3529082619789598	6.200842456476762	0.478775
-0.35222903700040825	6.2023567770317065	0.478825
-0.3515493939498671	6.203869536559679	0.478875
-0.3508693326053367	6.205380731587965	0.478925
-0.3501888527301771	6.206890358585386	0.478975
-0.34950795407295526	6.208398413961347	0.479025
-0.34882663636720623	6.209904894065206	0.479075
-0.34814489933127335	6.211409795185285	0.479125
-0.34746274266806243	6.212913113548226	0.479175
-0.3467801660648774	6.214414845317966	0.479225
-0.3460971691931668	6.215914986595072	0.479275
-0.3454137517083525	6.2174135334156935	0.479325
-0.3447299132495706	6.2189104817508625	0.479375
-0.34404565343949217	6.22040582750543	0.479425
-0.3433609718840578	6.221899566517337	0.479475
-0.34267586817229356	6.22339169455651	0.479525
-0.34199034187603444	6.224882207324132	0.479575
-0.3413043925497388	6.226371100451482	0.479625
-0.3406180197301987	6.227858369499194	0.479675
-0.33993122293635214	6.229344009956072	0.479725
-0.33924400166898394	6.230828017238305	0.479775
-0.33855635541053153	6.232310386688272	0.479825
-0.3378682836247779	6.233791113573711	0.479875
-0.3371797857566512	6.2352701930865075	0.479925
-0.3364908612319091	6.23674762034183	0.479975
-0.3358015094569325	6.2382233903768896	0.480025
-0.3351117298183999	6.239697498150044	0.480075
-0.3344215216830769	6.2411699385395325	0.480125
-0.33373088439748017	6.242640706342539	0.480175
-0.33303981728766124	6.2441097962739125	0.480225
-0.33234831965886186	6.2455772029651895	0.480275
-0.3316563907952907	6.247042920963286	0.480325
-0.33096402995976987	6.2485069447294865	0.480375
-0.330271236393507	6.249969268638116	0.480425
-0.32957800931572995	6.251429886975486	0.480475
-0.32888434792345295	6.252888793938541	0.480525
-0.3281902513911053	6.254345983633771	0.480575
-0.32749571887028645	6.255801450075829	0.480625
-0.3268007494893901	6.257255187186419	0.480675
-0.32610534235334854	6.2587071887928705	0.480725
-0.32540949654325135	6.260157448626996	0.480775
-0.3247132111160803	6.261605960323649	0.480825
-0.3240164851043224	6.263052717419534	0.480875
-0.3233193175156936	6.264497713351739	0.480925
-0.3226217073327482	6.265940941456513	0.480975
-0.32192365351259145	6.267382394967781	0.481025
-0.3212251549864835	6.268822067015866	0.481075
-0.32052621065954334	6.27025995062599	0.481125
-0.31982681941034585	6.271696038716967	0.481175
-0.31912698009061663	6.273130324099664	0.481225
-0.3184266915248243	6.274562799475671	0.481275
-0.31772595250986563	6.275993457435726	0.481325
-0.31702476181465183	6.27742229045836	0.481375
-0.31632311817978487	6.278849290908296	0.481425
-0.3156210203171394	6.280274451035051	0.481475
-0.31491846690952946	6.281697762971327	0.481525
-0.31421545661028555	6.283119218731563	0.481575
-0.3135119880429118	6.284538810210316	0.481625
-0.3128080598006601	6.285956529180772	0.481675
-0.3121036704461773	6.287372367293115	0.481725
-0.3113988185110756	6.288786316072994	0.481775
-0.3106935024955717	6.290198366919881	0.481825
-0.30998772086805204	6.2916085111055065	0.481875
-0.30928147206470713	6.29301673977219	0.481925
-0.3085747544890882	6.294423043931262	0.481975
-0.30786756651173985	6.295827414461366	0.482025
-0.3071599064697486	6.297229842106846	0.482075
-0.3064517726663719	6.298630317476056	0.482125
-0.3057431633705826	6.300028831039698	0.482175
-0.30503407681669115	6.3014253731291285	0.482225
-0.3043245112038885	6.302819933934676	0.482275
-0.3036144646958633	6.304212503503928	0.482325
-0.302903935420341	6.30560307174003	0.482375
-0.3021929214686981	6.306991628399968	0.482425
-0.301481420895499	6.308378163092838	0.482475
-0.3007694317181056	6.3097626652781305	0.482525
-0.30005695191621523	6.311145124263983	0.482575
-0.2993439794314655	6.312525529205454	0.482625
-0.298630512166973	6.313903869102768	0.482675
-0.2979165479869341	6.315280132799591	0.482725
-0.29720208471616794	6.316654308981259	0.482775
-0.2964871201397122	6.318026386173052	0.482825
-0.29577165200237004	6.319396352738432	0.482875
-0.29505567800830435	6.320764196877313	0.482925
-0.29433919582058876	6.322129906624287	0.482975
-0.29362220306079956	6.323493469846929	0.483025
-0.29290469730857543	6.324854874243993	0.483075
-0.2921866761012059	6.326214107343756	0.483125
-0.29146813693319923	6.3275711565022155	0.483175
-0.29074907725587273	6.328926008901438	0.483225
-0.2900294944769277	6.330278651547786	0.483275
-0.289309385960043	6.331629071270275	0.483325
-0.28858874902445775	6.332977254718832	0.483375
-0.287867580944571	6.33432318836266	0.483425
-0.28714587894953375	6.3356668584885405	0.483475
-0.28642364022285444	6.337008251199214	0.483525
-0.28570086190200156	6.338347352411727	0.483575
-0.28497754107802087	6.339684147855835	0.483625
-0.2842536747951449	6.341018623072396	0.483675
-0.2835292600504247	6.342350763411817	0.483725
-0.28280429379335176	6.343680554032479	0.483775
-0.2820787729255015	6.34500797989925	0.483825
-0.28135269430017107	6.34633302578195	0.483875
-0.2806260547220369	6.34765567625392	0.483925
-0.27989885094680905	6.348975915690555	0.483975
-0.27917107968090654	6.350293728267921	0.484025
-0.27844273758112886	6.351609097961371	0.484075
-0.277713821254351	6.352922008544218	0.484125
-0.27698432725721506	6.354232443586431	0.484175
-0.27625425209584664	6.355540386453395	0.484225
-0.2755235922255687	6.356845820304677	0.484275
-0.2747923440506412	6.358148728092878	0.484325
-0.27406050392400005	6.359449092562496	0.484375
-0.2733280681470218	6.360746896248863	0.484425
-0.2725950329692901	6.362042121477124	0.484475
-0.2718613945883888	6.36333475036126	0.484525
-0.2711271491496974	6.364624764803193	0.484575
-0.27039229274621407	6.365912146491919	0.484625
-0.2696568214183835	6.367196876902728	0.484675
-0.26892073115395404	6.368478937296468	0.484725
-0.26818401788783786	6.36975830871889	0.484775
-0.26744667750200524	6.3710349720000465	0.484825
-0.26670870582538236	6.372308907753787	0.484875
-0.2659700986337817	6.373580096377288	0.484925
-0.26523085164984195	6.374848518050698	0.484975
-0.2644909605429975	6.37611415273684	0.485025
-0.2637504209294627	6.377376980181002	0.485075
-0.2630092283722442	6.378636979910807	0.485125
-0.26226737838116954	6.379894131236185	0.485175
-0.2615248664129488	6.381148413249416	0.485225
-0.2607816878712485	6.382399804825281	0.485275
-0.2600378381068043	6.383648284621294	0.485325
-0.25929331241754516	6.3848938310780605	0.485375
-0.2585481060487599	6.3861364224196935	0.485425
-0.25780221419327265	6.3873760366543815	0.485475
-0.25705563199166637	6.388612651575021	0.485525
-0.2563083545325153	6.3898462447599975	0.485575
-0.25556037685266514	6.391076793574045	0.485625
-0.25481169393752606	6.392304275169246	0.485675
-0.254062300721414	6.3935286664861355	0.485725
-0.2533121920879046	6.394749944254938	0.485775
-0.2525613628702405	6.395968084996908	0.485825
-0.2518098078517481	6.397183065025827	0.485875
-0.25105752176631346	6.398394860449598	0.485925
-0.250304499298865	6.399603447172009	0.485975
-0.24955073508591977	6.400808800894578	0.486025
-0.24879622371613752	6.402010897118606	0.486075
-0.24804095973093687	6.403209711147293	0.486125
-0.2472849376251234	6.404405218088072	0.486175
-0.2465281518475799	6.405597392855012	0.486225
-0.24577059680197183	6.406786210171452	0.486275
-0.24501226684751037	6.407971644572695	0.486325
-0.24425315629974007	6.409153670408939	0.486375
-0.24349325943137817	6.410332261848285	0.486425
-0.24273257047318378	6.4115073928799795	0.486475
-0.24197108361487651	6.412679037317736	0.486525
-0.24120879300609005	6.4138471688032945	0.486575
-0.2404456927573718	6.415011760810063	0.486625
-0.23968177694122123	6.416172786647014	0.486675
-0.2389170395931752	6.4173302194626425	0.486725
-0.23815147471292922	6.418484032249215	0.486775
-0.23738507626551184	6.419634197847041	0.486825
-0.23661783818249044	6.420780688949079	0.486875
-0.23584975436323558	6.421923478105544	0.486925
-0.2350808186762123	6.423062537728854	0.486975
-0.23431102496033382	6.424197840098596	0.487025
-0.23354036702634381	6.425329357366806	0.487075
-0.23276883865825557	6.426457061563293	0.487125
-0.2319964336148262	6.4275809246012745	0.487175
-0.23122314563108493	6.428700918283038	0.487225
-0.23044896841989745	6.429817014305948	0.487275
-0.22967389567358212	6.4309291842684475	0.487325
-0.2288979210655664	6.432037399676422	0.487375
-0.22812103825209046	6.433141631949558	0.487425
-0.22734324087395485	6.434241852428053	0.487475
-0.2265645225583102	6.435338032379327	0.487525
-0.2257848769204969	6.43643014300509	0.487575
-0.2250042975659194	6.43751815544839	0.487625
-0.22422277809197455	6.438602040801039	0.487675
-0.22344031209001328	6.439681770110996	0.487725
-0.22265689314735385	6.440757314390133	0.487775
-0.22187251484932707	6.441828644621966	0.487825
-0.2210871707813766	6.442895731769748	0.487875
-0.2203008545311825	6.443958546784533	0.487925
-0.21951355969084763	6.445017060613585	0.487975
-0.2187252798590973	6.446071244208785	0.488025
-0.21793600864354667	6.447121068535332	0.488075
-0.21714573966297557	6.4481665045804695	0.488125
-0.21635446654967494	6.449207523362501	0.488175
-0.2155621829517896	6.450244095939795	0.488225
-0.21476888253574256	6.451276193420107	0.488275
-0.21397455898864234	6.452303786969855	0.488325
-0.21317920602077867	6.453326847823726	0.488375
-0.21238281736809317	6.4543453472942165	0.488425
-0.21158538679473934	6.455359256781496	0.488475
-0.21078690809561307	6.4563685477832	0.488525
-0.2099873750989719	6.457373191904526	0.488575
-0.20918678166901947	6.45837316086827	0.488625
-0.20838512170858015	6.459368426525127	0.488675
-0.20758238916173047	6.460358960863948	0.488725
-0.20677857801652388	6.4613447360222365	0.488775
-0.2059736823076634	6.462325724296588	0.488825
-0.20516769611926894	6.4633018981533645	0.488875
-0.20436061358758825	6.464273230239293	0.488925
-0.20355242890379588	6.465239693392296	0.488975
-0.2027431363167383	6.466201260652223	0.489025
-0.2019327301357582	6.467157905271803	0.489075
-0.2011212047334635	6.468109600727484	0.489125
-0.20030855454857285	6.4690563207304885	0.489175
-0.19949477408870028	6.469998039237731	0.489225
-0.19867985793321336	6.470934730462932	0.489275
-0.1978638007360268	6.471866368887603	0.489325
-0.19704659722846488	6.472792929272179	0.489375
-0.19622824222205582	6.473714386667037	0.489425
-0.19540873061139077	6.474630716423633	0.489475
-0.19458805737691093	6.475541894205497	0.489525
-0.19376621758775475	6.476447895999352	0.489575
-0.19294320640452728	6.477348698126073	0.489625
-0.19211901908212992	6.47824427725173	0.489675
-0.19129365097250198	6.479134610398477	0.489725
-0.19046709752742275	6.480019674955499	0.489775
-0.1896393543012215	6.48089944868979	0.489825
-0.18881041695353715	6.481773909756974	0.489875
-0.18798028125198837	6.482643036711931	0.489925
-0.18714894307488852	6.483506808519462	0.489975
-0.18631639841385897	6.484365204564721	0.490025
-0.18548264337649287	6.485218204663701	0.490075
-0.18464767418890643	6.486065789073425	0.490125
-0.18381148719833634	6.486907938502228	0.490175
-0.18297407887562547	6.487744634119668	0.490225
-0.1821354458177421	6.488575857566553	0.490275
-0.18129558475019006	6.489401590964571	0.490325
-0.18045449252944473	6.490221816926002	0.490375
-0.17961216614527625	6.491036518563036	0.490425
-0.1787686027230943	6.491845679497141	0.490475
-0.17792379952617499	6.492649283868029	0.490525
-0.17707775395790706	6.493447316342652	0.490575
-0.1762304635639125	6.494239762123786	0.490625
-0.17538192603418745	6.495026606958607	0.490675
-0.17453213920510846	6.495807837146874	0.490725
-0.17368110106145912	6.496583439549056	0.490775
-0.17282880973831286	6.497353401594064	0.490825
-0.17197526352293985	6.498117711286919	0.490875
-0.17112046085655946	6.498876357215991	0.490925
-0.1702644003361165	6.499629328560175	0.490975
-0.1694070807158996	6.500376615095627	0.491025
-0.16854850090917722	6.5011182072024	0.491075
-0.16768865998967813	6.501854095870655	0.491125
-0.16682755719307799	6.502584272706734	0.491175
-0.16596519191833564	6.503308729938823	0.491225
-0.16510156372902676	6.50402746042243	0.491275
-0.16423667235452868	6.5047404576454735	0.491325
-0.16337051769119323	6.505447715733157	0.491375
-0.1625030998033783	6.506149229452455	0.491425
-0.16163441892445438	6.506844994216349	0.491475
-0.1607644754576747	6.507535006087701	0.491525
-0.15989326997701578	6.508219261782851	0.491575
-0.15902080322787795	6.508897758674829	0.491625
-0.15814707612775855	6.509570494796313	0.491675
-0.15727208976677784	6.510237468842165	0.491725
-0.1563958454081822	6.51089868017173	0.491775
-0.15551834448869378	6.511554128810684	0.491825
-0.1546395886188363	6.512203815452667	0.491875
-0.15375957958311223	6.512847741460433	0.491925
-0.15287831934014548	6.51348590886679	0.491975
-0.15199581002268447	6.5141183203750606	0.492025
-0.15111205393756327	6.514744979359323	0.492075
-0.1502270535655247	6.515365889864171	0.492125
-0.14934081156100346	6.515981056604247	0.492175
-0.14845333075176806	6.5165904849633	0.492225
-0.14756461413852343	6.517194180993021	0.492275
-0.1466746648943748	6.517792151411385	0.492325
-0.14578348636425012	6.5183844036007885	0.492375
-0.14489108206418486	6.518970945605677	0.492425
-0.1439974556805676	6.519551786130004	0.492475
-0.14310261106924685	6.520126934534133	0.492525
-0.1422065522546017	6.520696400831619	0.492575
-0.1413092834284729	6.5212601956854055	0.492625
-0.140410808949061	6.521818330403932	0.492675
-0.1395111333396853	6.522370816936634	0.492725
-0.13861026128751222	6.52291766786938	0.492775
-0.13770819764214587	6.523458896419296	0.492825
-0.13680494741419114	6.523994516429541	0.492875
-0.1359005157736797	6.5245245423634755	0.492925
-0.1349949080484711	6.525048989298781	0.492975
-0.1340881297225221	6.5255678729209885	0.493025
-0.13318018643412782	6.5260812095169705	0.493075
-0.13227108397404086	6.5265890159678435	0.493125
-0.13136082828355972	6.5270913097418415	0.493175
-0.13044942545250168	6.527588108886622	0.493225
-0.12953688171714484	6.528079432021549	0.493275
-0.12862320345806305	6.52856529832941	0.493325
-0.12770839719792687	6.529045727548139	0.493375
-0.1267924695992074	6.529520739961972	0.493425
-0.12587542746184455	6.529990356392632	0.493475
-0.12495727772082584	6.530454598189943	0.493525
-0.12403802744373184	6.530913487222512	0.493575
-0.12311768382819509	6.5313670458678335	0.493625
-0.12219625419933275	6.531815297002475	0.493675
-0.12127374600709387	6.532258263991722	0.493725
-0.12035016682358693	6.532695970679299	0.493775
-0.11942552434032398	6.533128441376562	0.493825
-0.11849982636545327	6.533555700851801	0.493875
-0.11757308082090986	6.533977774319017	0.493925
-0.11664529573955791	6.53439468742683	0.493975
-0.11571647926226238	6.534806466246866	0.494025
-0.11478663963494891	6.535213137262314	0.494075
-0.11385578520560398	6.535614727355959	0.494125
-0.11292392442126474	6.536011263798406	0.494175
-0.11199106582495601	6.536402774235806	0.494225
-0.11105721805262005	6.536789286677777	0.494275
-0.11012238983000035	6.537170829484858	0.494325
-0.10918658996952217	6.53754743135616	0.494375
-0.1082498273671325	6.537919121316576	0.494425
-0.10731211099914015	6.538285928704215	0.494475
-0.10637344991902406	6.53864788315739	0.494525
-0.10543385325424397	6.539005014601862	0.494575
-0.10449333020302345	6.5393573532376585	0.494625
-0.10355189003114432	6.539704929526153	0.494675
-0.10260954206871453	6.540047774176751	0.494725
-0.10166629570695546	6.5403859181338335	0.494775
-0.1007221603949651	6.540719392563348	0.494825
-0.09977714563650848	6.541048228839666	0.494875
-0.09883126098678692	6.541372458532086	0.494925
-0.09788451604924119	6.541692113391652	0.494975
-0.09693692047233565	6.542007225337608	0.495025
-0.09598848394638552	6.5423178264442	0.495075
-0.09503921620036593	6.542623948927122	0.495125
-0.09408912699877199	6.5429256251303265	0.495175
-0.09313822613846368	6.543222887512504	0.495225
-0.0921865234455665	6.543515768633929	0.495275
-0.09123402877236295	6.5438043011429965	0.495325
-0.09028075199424405	6.544088517763139	0.495375
-0.08932670300665446	6.544368451279462	0.495425
-0.08837189172210537	6.544644134525744	0.495475
-0.08741632806718161	6.544915600371205	0.495525
-0.08646002197962534	6.545182881707625	0.495575
-0.08550298340541375	6.545446011436261	0.495625
-0.08454522229592132	6.545705022455124	0.495675
-0.08358674860507626	6.545959947646062	0.495725
-0.0826275722866104	6.546210819862219	0.495775
-0.081667703291303	6.5464576719153165	0.495825
-0.08070715156432413	6.546700536563317	0.495875
-0.07974592704257416	6.546939446497922	0.495925
-0.07878403965212921	6.547174434332463	0.495975
-0.07782149930568102	6.547405532589647	0.496025
-0.07685831590009365	6.547632773689688	0.496075
-0.07589449931395126	6.547856189938321	0.496125
-0.07493005940522796	6.548075813515191	0.496175
-0.07396500600895449	6.548291676462158	0.496225
-0.07299934893500656	6.548503810671966	0.496275
-0.07203309796589401	6.5487122478768445	0.496325
-0.07106626285467554	6.54891701963748	0.496375
-0.07009885332287472	6.549118157331929	0.496425
-0.06913087905852544	6.549315692144903	0.496475
-0.06816234971422144	6.549509655057012	0.496525
-0.06719327490529609	6.5497000768343785	0.496575
-0.06622366420800971	6.549886988018204	0.496625
-0.06525352715786792	6.550070418914742	0.496675
-0.06428287324795103	6.550250399585196	0.496725
-0.06331171192737431	6.55042695983605	0.496775
-0.06234005259976226	6.550600129209317	0.496825
-0.0613679046218544	6.550769936973231	0.496875
-0.06039527730212739	6.550936412112851	0.496925
-0.05942217989954873	6.551099583321114	0.496975
-0.05844862162234878	6.551259478989817	0.497025
-0.05747461162692421	6.551416127201026	0.497075
-0.05650015901676315	6.551569555718434	0.497125
-0.05552527284149771	6.551719791979133	0.497175
-0.05454996209598396	6.551866863085355	0.497225
-0.05357423571950723	6.552010795796599	0.497275
-0.05259810259501346	6.5521516165217655	0.497325
-0.05162157154847011	6.552289351311636	0.497375
-0.05064465134824937	6.552424025851387	0.497425
-0.0496673507046427	6.5525556654534425	0.497475
-0.04868967826939709	6.552684295050354	0.497525
-0.04771164263538319	6.552809939188014	0.497575
-0.046733252336281124	6.552932622018914	0.497625
-0.0457545158464029	6.553052367295715	0.497675
-0.04477544158052737	6.553169198364872	0.497725
-0.043796037893872895	6.553283138160554	0.497775
-0.0428163130820812	6.55339420919863	0.497825
-0.041836275381337884	6.5535024335709435	0.497875
-0.04085593296850166	6.553607832939655	0.497925
-0.03987529396137203	6.553710428531843	0.497975
-0.03889436641896004	6.553810241134206	0.498025
-0.03791315834189913	6.553907291087999	0.498075
-0.03693167767285631	6.554001598284069	0.498125
-0.035949932297079566	6.554093182158117	0.498175
-0.03496793004294859	6.554182061686075	0.498225
-0.03398567868265376	6.55426825537967	0.498275
-0.03300318593288117	6.554351781282133	0.498325
-0.03202045945562018	6.554432656964072	0.498375
-0.031037506858977305	6.554510899519485	0.498425
-0.030054335698107712	6.554586525561951	0.498475
-0.029070953476153186	6.554659551220919	0.498525
-0.02808736764529101	6.554729992138207	0.498575
-0.027103585607793322	6.554797863464588	0.498625
-0.026119614717185585	6.554863179856552	0.498675
-0.025135462279420394	6.55492595547319	0.498725
-0.024151135554143822	6.554986203973221	0.498775
-0.023166641755973626	6.555043938512151	0.498825
-0.02218198805586838	6.5550991717395535	0.498875
-0.021197181582504127	6.555151915796512	0.498925
-0.02021222942373969	6.555202182313132	0.498975
-0.01922713862808358	6.55524998240625	0.499025
-0.01824191620624976	6.555295326677184	0.499075
-0.017256569132709294	6.555338225209687	0.499125
-0.016271104347325704	6.555378687567947	0.499175
-0.01528552875698733	6.555416722794753	0.499225
-0.014299849237312838	6.5554523394097455	0.499275
-0.013314072634357776	6.555485545407798	0.499325
-0.012328205766383053	6.555516348257493	0.499375
-0.011342255425625714	6.555544754899726	0.499425
-0.010356228380125548	6.555570771746392	0.499475
-0.009370131375549835	6.555594404679213	0.499525
-0.008383971137071728	6.555615659048619	0.499575
-0.007397754371238023	6.555634539672794	0.499625
-0.0064114877678950475	6.555651050836769	0.499675
-0.005425178002090062	6.55566519629165	0.499725
-0.004438831736032871	6.555676979253935	0.499775
-0.003452455621026477	6.5556864024049215	0.499825
-0.0024660562994552808	6.555693467890238	0.499875
-0.0014796404067362783	6.555698177319431	0.499925
-0.00049321457332444	6.555700531765707	0.499975
0.0004932145733237246	6.555700531765705	0.500025
0.0014796404067354703	6.5556981773194325	0.500075
0.0024660562994547933	6.555693467890236	0.500125
0.0034524556210257223	6.555686402404923	0.500175
0.004438831736032576	6.555676979253933	0.500225
0.005425178002089404	6.555665196291652	0.500275
0.0064114877678951255	6.555651050836767	0.500325
0.0073977543712374135	6.555634539672796	0.500375
0.008383971137072002	6.555615659048619	0.500425
0.009370131375549194	6.555594404679215	0.500475
0.010356228380125995	6.555570771746393	0.500525
0.011342255425625064	6.555544754899728	0.500575
0.012328205766383403	6.555516348257492	0.500625
0.013314072634357032	6.5554855454078	0.500675
0.014299849237312975	6.555452339409745	0.500725
0.015285528756986544	6.555416722794755	0.500775
0.016271104347325475	6.555378687567945	0.500825
0.017256569132708566	6.555338225209689	0.500875
0.018241916206249004	6.555295326677181	0.500925
0.019227138628082896	6.555249982406251	0.500975
0.02021222942373882	6.55520218231313	0.501025
0.021197181582503458	6.555151915796514	0.501075
0.02218198805586754	6.555099171739552	0.501125
0.02316664175597278	6.555043938512152	0.501175
0.024151135554143034	6.554986203973219	0.501225
0.02513546227941991	6.554925955473194	0.501275
0.0261196147171848	6.554863179856551	0.501325
0.02710358560779279	6.554797863464591	0.501375
0.02808736764529043	6.554729992138205	0.501425
0.0290709534761528	6.554659551220922	0.501475
0.03005433569810694	6.554586525561947	0.501525
0.031037506858976993	6.554510899519489	0.501575
0.03202045945561915	6.554432656964068	0.501625
0.0330031859328807	6.5543517812821355	0.501675
0.03398567868265253	6.554268255379667	0.501725
0.03496793004294832	6.554182061686078	0.501775
0.03594993229707842	6.554093182158115	0.501825
0.036931677672856156	6.5540015982840725	0.501875
0.03791315834189811	6.553907291087995	0.501925
0.038894366418960276	6.553810241134208	0.501975
0.039875293961370795	6.553710428531839	0.502025
0.04085593296850176	6.553607832939658	0.502075
0.04183627538133654	6.55350243357094	0.502125
0.042816313082081156	6.553394209198633	0.502175
0.04379603789387143	6.55328313816055	0.502225
0.044775441580527084	6.553169198364877	0.502275
0.0457545158464013	6.553052367295711	0.502325
0.04673325233628095	6.5529326220189175	0.502375
0.04771164263538157	6.552809939188011	0.502425
0.048689678269396866	6.552684295050358	0.502475
0.049667350704640956	6.55255566545344	0.502525
0.05064465134824903	6.5524240258513915	0.502575
0.05162157154846839	6.552289351311632	0.502625
0.052598102595013387	6.55215161652177	0.502675
0.05357423571950558	6.552010795796596	0.502725
0.0545499620959841	6.55186686308536	0.502775
0.055525272841496325	6.55171979197913	0.502825
0.056500159016763356	6.551569555718439	0.502875
0.057474611626923064	6.551416127201023	0.502925
0.05844862162234916	6.551259478989822	0.502975
0.05942217989954733	6.55109958332111	0.503025
0.060395277302127834	6.550936412112856	0.503075
0.06136790462185303	6.550769936973228	0.503125
0.062340052599762656	6.550600129209323	0.503175
0.06331171192737298	6.550426959836046	0.503225
0.06428287324795146	6.550250399585202	0.503275
0.06525352715786668	6.550070418914737	0.503325
0.06622366420800997	6.549886988018209	0.503375
0.067193274905295	6.549700076834374	0.503425
0.06816234971422161	6.549509655057017	0.503475
0.06913087905852434	6.549315692144897	0.503525
0.07009885332287485	6.549118157331934	0.503575
0.07106626285467438	6.548917019637474	0.503625
0.07203309796589415	6.54871224787685	0.503675
0.07299934893500529	6.54850381067196	0.503725
0.07396500600895467	6.5482916764621635	0.503775
0.07493005940522672	6.548075813515185	0.503825
0.07589449931395154	6.547856189938327	0.503875
0.0768583159000925	6.547632773689682	0.503925
0.0778214993056811	6.547405532589653	0.503975
0.0787840396521278	6.547174434332458	0.504025
0.07974592704257412	6.546939446497928	0.504075
0.08070715156432277	6.546700536563313	0.504125
0.08166770329130284	6.546457671915322	0.504175
0.08262757228660879	6.546210819862217	0.504225
0.08358674860507596	6.545959947646067	0.504275
0.08454522229591961	6.545705022455122	0.504325
0.08550298340541343	6.545446011436266	0.504375
0.0864600219796236	6.545182881707623	0.504425
0.08741632806718126	6.544915600371209	0.504475
0.08837189172210361	6.544644134525742	0.504525
0.08932670300665416	6.544368451279466	0.504575
0.09028075199424238	6.544088517763136	0.504625
0.09123402877236271	6.543804301143	0.504675
0.09218652344556481	6.543515768633925	0.504725
0.0931382261384634	6.543222887512506	0.504775
0.09408912699877017	6.542925625130321	0.504825
0.09503921620036554	6.542623948927124	0.504875
0.09598848394638355	6.542317826444195	0.504925
0.0969369204723353	6.5420072253376125	0.504975
0.09788451604923921	6.541692113391647	0.505025
0.09883126098678677	6.54137245853209	0.505075
0.0997771456365065	6.541048228839662	0.505125
0.10072216039496486	6.540719392563352	0.505175
0.1016662957069537	6.54038591813383	0.505225
0.10260954206871443	6.540047774176753	0.505275
0.10355189003114279	6.539704929526151	0.505325
0.10449333020302334	6.539357353237661	0.505375
0.10543385325424248	6.539005014601859	0.505425
0.10637344991902399	6.538647883157393	0.505475
0.10731211099913857	6.538285928704212	0.505525
0.10824982736713218	6.537919121316578	0.505575
0.1091865899695206	6.537547431356158	0.505625
0.11012238983	6.53717082948486	0.505675
0.11105721805261838	6.5367892866777755	0.505725
0.11199106582495548	6.536402774235808	0.505775
0.11292392442126335	6.536011263798405	0.505825
0.11385578520560333	6.535614727355961	0.505875
0.1147866396349475	6.535213137262312	0.505925
0.11571647926226185	6.534806466246869	0.505975
0.11664529573955647	6.534394687426828	0.506025
0.11757308082090927	6.533977774319021	0.506075
0.11849982636545185	6.5335557008517995	0.506125
0.11942552434032343	6.533128441376565	0.506175
0.12035016682358543	6.532695970679297	0.506225
0.12127374600709336	6.532258263991727	0.506275
0.1221962541993313	6.531815297002473	0.506325
0.12311768382819449	6.531367045867836	0.506375
0.1240380274437304	6.53091348722251	0.506425
0.12495727772082507	6.530454598189945	0.506475
0.125875427461843	6.52999035639263	0.506525
0.12679246959920648	6.529520739961974	0.506575
0.1277083971979253	6.529045727548137	0.506625
0.12862320345806216	6.528565298329411	0.506675
0.12953688171714314	6.528079432021547	0.506725
0.1304494254525008	6.527588108886625	0.506775
0.1313608282835579	6.52709130974184	0.506825
0.13227108397404053	6.526589015967845	0.506875
0.13318018643412588	6.526081209516969	0.506925
0.13408812972252163	6.5255678729209885	0.506975
0.13499490804846903	6.525048989298779	0.507025
0.13590051577367906	6.524524542363477	0.507075
0.1368049474141891	6.523994516429538	0.507125
0.13770819764214512	6.523458896419298	0.507175
0.13861026128751028	6.522917667869376	0.507225
0.13951113333968448	6.522370816936636	0.507275
0.14041080894905927	6.521818330403928	0.507325
0.1413092834284721	6.521260195685407	0.507375
0.14220655225460013	6.520696400831614	0.507425
0.14310261106924607	6.520126934534135	0.507475
0.14399745568056616	6.51955178613	0.507525
0.14489108206418422	6.518970945605679	0.507575
0.145783486364249	6.518384403600785	0.507625
0.14667466489437408	6.517792151411387	0.507675
0.14756461413852257	6.517194180993019	0.507725
0.1484533307517676	6.5165904849633005	0.507775
0.14934081156100257	6.515981056604242	0.507825
0.15022705356552435	6.515365889864171	0.507875
0.15111205393756202	6.514744979359319	0.507925
0.15199581002268384	6.514118320375062	0.507975
0.15287831934014423	6.513485908866788	0.508025
0.15375957958311157	6.512847741460436	0.508075
0.15463958861883503	6.512203815452665	0.508125
0.1555183444886933	6.511554128810688	0.508175
0.15639584540818077	6.510898680171727	0.508225
0.1572720897667775	6.510237468842169	0.508275
0.15814707612775705	6.509570494796311	0.508325
0.1590208032278778	6.5088977586748324	0.508375
0.15989326997701467	6.508219261782847	0.508425
0.16076447545767464	6.5075350060877035	0.508475
0.16163441892445304	6.506844994216347	0.508525
0.16250309980337818	6.506149229452457	0.508575
0.16337051769119185	6.505447715733156	0.508625
0.1642366723545287	6.504740457645475	0.508675
0.16510156372902524	6.504027460422428	0.508725
0.16596519191833564	6.503308729938826	0.508775
0.16682755719307624	6.502584272706734	0.508825
0.1676886599896782	6.501854095870659	0.508875
0.16854850090917553	6.501118207202398	0.508925
0.1694070807158997	6.5003766150956315	0.508975
0.17026440033611456	6.499629328560174	0.509025
0.17112046085655958	6.498876357215995	0.509075
0.17197526352293782	6.498117711286918	0.509125
0.1728288097383129	6.497353401594069	0.509175
0.17368110106145696	6.496583439549054	0.509225
0.17453213920510866	6.495807837146878	0.509275
0.17538192603418545	6.495026606958605	0.509325
0.17623046356391248	6.49423976212379	0.509375
0.17707775395790507	6.4934473163426505	0.509425
0.17792379952617496	6.492649283868034	0.509475
0.1787686027230925	6.491845679497139	0.509525
0.17961216614527606	6.491036518563041	0.509575
0.18045449252944298	6.490221816925999	0.509625
0.18129558475019011	6.489401590964574	0.509675
0.18213544581774044	6.488575857566549	0.509725
0.1829740788756255	6.487744634119672	0.509775
0.18381148719833482	6.486907938502225	0.509825
0.1846476741889064	6.48606578907343	0.509875
0.185482643376491	6.485218204663698	0.509925
0.1863163984138592	6.484365204564724	0.509975
0.18714894307488647	6.483506808519461	0.510025
0.18798028125198896	6.482643036711933	0.510075
0.18881041695353518	6.481773909756972	0.510125
0.18963935430122197	6.480899448689791	0.510175
0.1904670975274212	6.480019674955499	0.510225
0.1912936509725026	6.479134610398478	0.510275
0.19211901908212822	6.47824427725173	0.510325
0.1929432064045282	6.477348698126073	0.510375
0.19376621758775334	6.476447895999351	0.510425
0.1945880573769117	6.475541894205497	0.510475
0.19540873061138928	6.474630716423631	0.510525
0.1962282422220566	6.47371438666704	0.510575
0.19704659722846335	6.4727929292721775	0.510625
0.19786380073602788	6.471866368887604	0.510675
0.19867985793321175	6.470934730462931	0.510725
0.1994947740887013	6.4699980392377325	0.510775
0.200308554548571	6.4690563207304885	0.510825
0.20112120473346431	6.468109600727486	0.510875
0.201932730135756	6.467157905271803	0.510925
0.202743136316739	6.466201260652227	0.510975
0.20355242890379358	6.465239693392297	0.511025
0.2043606135875888	6.464273230239297	0.511075
0.20516769611926658	6.463301898153366	0.511125
0.20597368230766402	6.462325724296593	0.511175
0.2067785780165217	6.461344736022238	0.511225
0.2075823891617313	6.460358960863955	0.511275
0.20838512170857829	6.4593684265251285	0.511325
0.2091867816690203	6.458373160868276	0.511375
0.20998737509896984	6.457373191904528	0.511425
0.2107869080956138	6.456368547783206	0.511475
0.21158538679473735	6.455359256781498	0.511525
0.21238281736809375	6.454345347294223	0.511575
0.21317920602077675	6.453326847823727	0.511625
0.21397455898864284	6.452303786969861	0.511675
0.21476888253574064	6.4512761934201075	0.511725
0.2155621829517901	6.450244095939802	0.511775
0.21635446654967294	6.449207523362503	0.511825
0.21714573966297585	6.448166504580476	0.511875
0.21793600864354495	6.447121068535333	0.511925
0.21872527985909743	6.44607124420879	0.511975
0.21951355969084618	6.445017060613588	0.512025
0.22030085453118256	6.443958546784538	0.512075
0.2210871707813753	6.44289573176975	0.512125
0.22187251484932716	6.441828644621971	0.512175
0.22265689314735276	6.440757314390133	0.512225
0.22344031209001333	6.439681770111001	0.512275
0.22422277809197358	6.438602040801039	0.512325
0.22500429756591944	6.437518155448397	0.512375
0.22578487692049581	6.43643014300509	0.512425
0.22656452255831064	6.435338032379332	0.512475
0.22734324087395363	6.434241852428054	0.512525
0.22812103825209093	6.433141631949563	0.512575
0.22889792106556545	6.432037399676422	0.512625
0.22967389567358268	6.430929184268453	0.512675
0.23044896841989673	6.4298170143059465	0.512725
0.2312231456310859	6.428700918283043	0.512775
0.23199643361482566	6.4275809246012745	0.512825
0.23276883865825657	6.426457061563298	0.512875
0.23354036702634326	6.425329357366805	0.512925
0.23431102496033482	6.424197840098599	0.512975
0.23508081867621175	6.4230625377288515	0.513025
0.23584975436323635	6.421923478105546	0.513075
0.23661783818249002	6.420780688949076	0.513125
0.2373850762655125	6.419634197847043	0.513175
0.2381514747129288	6.418484032249212	0.513225
0.2389170395931758	6.417330219462644	0.513275
0.23968177694122084	6.41617278664701	0.513325
0.24044569275737224	6.4150117608100645	0.513375
0.24120879300608958	6.413847168803292	0.513425
0.24197108361487674	6.412679037317736	0.513475
0.24273257047318336	6.411507392879978	0.513525
0.24349325943137817	6.410332261848285	0.513575
0.24425315629973965	6.409153670408937	0.513625
0.24501226684751032	6.4079716445726955	0.513675
0.24577059680197147	6.40678621017145	0.513725
0.2465281518475801	6.405597392855014	0.513775
0.24728493762512327	6.404405218088069	0.513825
0.248040959730937	6.403209711147293	0.513875
0.24879622371613735	6.402010897118604	0.513925
0.24955073508591982	6.400808800894578	0.513975
0.25030449929886467	6.399603447172006	0.514025
0.2510575217663133	6.3983948604495975	0.514075
0.25180980785174784	6.397183065025825	0.514125
0.25256136287024034	6.395968084996906	0.514175
0.2533121920879042	6.3947499442549365	0.514225
0.25406230072141367	6.393528666486135	0.514275
0.2548116939375256	6.392304275169245	0.514325
0.25556037685266475	6.391076793574043	0.514375
0.2563083545325147	6.389846244759997	0.514425
0.2570556319916659	6.38861265157502	0.514475
0.25780221419327204	6.38737603665438	0.514525
0.25854810604875955	6.386136422419692	0.514575
0.2592933124175447	6.384893831078059	0.514625
0.2600378381068038	6.383648284621292	0.514675
0.26078168787124784	6.382399804825279	0.514725
0.2615248664129484	6.381148413249414	0.514775
0.262267378381169	6.379894131236184	0.514825
0.2630092283722437	6.378636979910805	0.514875
0.2637504209294621	6.377376980181001	0.514925
0.26449096054299726	6.376114152736838	0.514975
0.2652308516498413	6.374848518050698	0.515025
0.26597009863378146	6.373580096377284	0.515075
0.2667087058253819	6.372308907753785	0.515125
0.26744667750200485	6.371034972000043	0.515175
0.26818401788783747	6.369758308718887	0.515225
0.2689207311539537	6.368478937296463	0.515275
0.2696568214183832	6.367196876902727	0.515325
0.2703922927462141	6.365912146491916	0.515375
0.2711271491496973	6.364624764803192	0.515425
0.2718613945883891	6.363334750361258	0.515475
0.27259503296929016	6.362042121477123	0.515525
0.2733280681470221	6.360746896248862	0.515575
0.27406050392400005	6.359449092562496	0.515625
0.2747923440506419	6.358148728092875	0.515675
0.2755235922255688	6.356845820304677	0.515725
0.27625425209584725	6.355540386453392	0.515775
0.27698432725721495	6.354232443586433	0.515825
0.27771382125435157	6.352922008544215	0.515875
0.27844273758112886	6.351609097961372	0.515925
0.27917107968090704	6.350293728267918	0.515975
0.27989885094680933	6.3489759156905565	0.516025
0.28062605472203744	6.3476556762539165	0.516075
0.2813526943001717	6.346333025781951	0.516125
0.28207877292550226	6.345007979899246	0.516175
0.2828042937933525	6.343680554032481	0.516225
0.2835292600504253	6.3423507634118135	0.516275
0.28425367479514585	6.341018623072398	0.516325
0.28497754107802137	6.339684147855833	0.516375
0.2857008619020028	6.338347352411729	0.516425
0.2864236402228551	6.337008251199212	0.516475
0.2871458789495351	6.335666858488542	0.516525
0.28786758094457193	6.334323188362657	0.516575
0.28858874902445936	6.332977254718833	0.516625
0.28930938596004396	6.331629071270273	0.516675
0.29002949447692916	6.330278651547789	0.516725
0.2907490772558737	6.328926008901434	0.516775
0.29146813693320067	6.327571156502219	0.516825
0.29218667610120674	6.326214107343753	0.516875
0.2929046973085768	6.3248548742439965	0.516925
0.29362220306080045	6.323493469846926	0.516975
0.2943391958205903	6.322129906624291	0.517025
0.295055678008305	6.3207641968773105	0.517075
0.2957716520023718	6.319396352738433	0.517125
0.2964871201397128	6.31802638617305	0.517175
0.2972020847161701	6.316654308981258	0.517225
0.29791654798693473	6.315280132799589	0.517275
0.2986305121669752	6.313903869102768	0.517325
0.29934397943146607	6.312525529205451	0.517375
0.30005695191621773	6.311145124263983	0.517425
0.3007694317181058	6.309762665278127	0.517475
0.3014814208955016	6.308378163092838	0.517525
0.30219292146869814	6.306991628399964	0.517575
0.3029039354203438	6.30560307174003	0.517625
0.30361446469586306	6.3042125035039245	0.517675
0.30432451120389126	6.302819933934674	0.517725
0.305034076816691	6.301425373129125	0.517775
0.3057431633705851	6.300028831039696	0.517825
0.3064517726663718	6.298630317476052	0.517875
0.307159906469751	6.297229842106846	0.517925
0.3078675665117394	6.295827414461362	0.517975
0.30857475448909055	6.2944230439312605	0.518025
0.3092814720647069	6.293016739772187	0.518075
0.3099877208680543	6.291608511105505	0.518125
0.31069350249557165	6.290198366919878	0.518175
0.3113988185110776	6.2887863160729935	0.518225
0.31210367044617715	6.287372367293113	0.518275
0.312808059800662	6.285956529180772	0.518325
0.31351198804291147	6.284538810210316	0.518375
0.31421545661028716	6.283119218731563	0.518425
0.3149184669095291	6.281697762971327	0.518475
0.31562102031714095	6.2802744510350506	0.518525
0.31632311817978426	6.278849290908298	0.518575
0.31702476181465317	6.27742229045836	0.518625
0.3177259525098651	6.275993457435728	0.518675
0.3184266915248259	6.27456279947567	0.518725
0.319126980090616	6.273130324099667	0.518775
0.3198268194103472	6.271696038716966	0.518825
0.3205262106595424	6.270259950625993	0.518875
0.32122515498648485	6.268822067015867	0.518925
0.3219236535125903	6.267382394967784	0.518975
0.32262170733274953	6.265940941456517	0.519025
0.32331931751569254	6.2644977133517425	0.519075
0.3240164851043238	6.263052717419536	0.519125
0.3247132111160795	6.261605960323653	0.519175
0.32540949654325263	6.260157448627	0.519225
0.3261053423533476	6.258707188792874	0.519275
0.32680074948939153	6.257255187186423	0.519325
0.32749571887028556	6.255801450075834	0.519375
0.3281902513911067	6.254345983633774	0.519425
0.3288843479234521	6.2528887939385465	0.519475
0.3295780093157314	6.251429886975492	0.519525
0.33027123639350603	6.2499692686381225	0.519575
0.3309640299597713	6.248506944729492	0.519625
0.33165639079528964	6.247042920963291	0.519675
0.3323483196588628	6.245577202965195	0.519725
0.3330398172876601	6.244109796273918	0.519775
0.33373088439748116	6.242640706342544	0.519825
0.33442152168307576	6.241169938539538	0.519875
0.3351117298184009	6.23969749815005	0.519925
0.33580150945693116	6.238223390376898	0.519975
0.3364908612319102	6.236747620341835	0.520025
0.3371797857566499	6.235270193086516	0.520075
0.3378682836247787	6.233791113573717	0.520125
0.3385563554105302	6.232310386688281	0.520175
0.3392440016689847	6.23082801723831	0.520225
0.33993122293635086	6.229344009956082	0.520275
0.34061801973019956	6.227858369499199	0.520325
0.34130439254973755	6.226371100451493	0.520375
0.3419903418760353	6.224882207324137	0.520425
0.3426758681722923	6.223391694556521	0.520475
0.34336097188405856	6.221899566517342	0.520525
0.3440456534394909	6.22040582750544	0.520575
0.3447299132495712	6.21891048175087	0.520625
0.3454137517083515	6.217413533415704	0.520675
0.3460971691931674	6.215914986595079	0.520725
0.3467801660648763	6.214414845317977	0.520775
0.3474627426680631	6.212913113548233	0.520825
0.3481448993312724	6.211409795185296	0.520875
0.348826636367207	6.209904894065212	0.520925
0.34950795407295476	6.208398413961357	0.520975
0.3501888527301778	6.206890358585392	0.521025
0.35086933260533626	6.205380731587974	0.521075
0.3515493939498678	6.2038695365596865	0.521125
0.35222903700040786	6.202356777031716	0.521175
0.3529082619789603	6.20084245647677	0.521225
0.35358706909311444	6.199326578309721	0.521275
0.3542654585362054	6.19780914588851	0.521325
0.3549434304875297	6.196290162514747	0.521375
0.3556209851124966	6.194769631434617	0.521425
0.3562981225628371	6.1932475558394335	0.521475
0.3569748429767536	6.1917239388665335	0.521525
0.3576511464791174	6.190198783599815	0.521575
0.35832703318161724	6.18867209307059	0.521625
0.35900250318294924	6.187143870258115	0.521675
0.35967755656895956	6.185614118090421	0.521725
0.3603521934128298	6.184082839444812	0.521775
0.36102641377521333	6.182550037148686	0.521825
0.36170021770441596	6.181015713980007	0.521875
0.36237360523652623	6.1794798726681055	0.521925
0.3630465763955918	6.1779425158941255	0.521975
0.3637191311937443	6.176403646291816	0.522025
0.36439126963136964	6.1748632664479475	0.522075
0.365062991697229	6.173321378903086	0.522125
0.3657342973686236	6.171777986151998	0.522175
0.3664051866115114	6.170233090644392	0.522225
0.3670756593806662	6.168686694785313	0.522275
0.3677457156197899	6.167138800935871	0.522325
0.36841535526166674	6.1655894114136	0.522375
0.3690845782282729	6.164038528493183	0.522425
0.3697533844309216	6.162486154406795	0.522475
0.3704217737703735	6.160932291344794	0.522525
0.3710897461369725	6.159376941456062	0.522575
0.37175730141075775	6.157820106848673	0.522625
0.372424439461587	6.156261789590221	0.522675
0.3730911601492527	6.1547019917084675	0.522725
0.37375746332359555	6.153140715191645	0.522775
0.3744233488246193	6.151577961989112	0.522825
0.3750888164825973	6.150013734011616	0.522875
0.3757538661181871	6.14844803313195	0.522925
0.37641849754253104	6.146880861185188	0.522975
0.3770827105573661	6.14531221996933	0.523025
0.37774650495512213	6.143742111245535	0.523075
0.3784098805190272	6.142170536738729	0.523125
0.3790728370232033	6.1405974981378355	0.523175
0.37973537423276604	6.139022997096379	0.523225
0.38039749190391736	6.137447035232683	0.523275
0.38105918978404374	6.135869614130468	0.523325
0.381720467611802	6.134290735339039	0.523375
0.3823813251172169	6.132710400373863	0.523425
0.3830417620217625	6.13112861071675	0.523475
0.383701778038455	6.129545367816419	0.523525
0.3843613728719335	6.127960673088653	0.523575
0.3850205462185481	6.126374527916866	0.523625
0.3856792977664367	6.124786933652243	0.523675
0.38633762719561165	6.123197891614287	0.523725
0.38699553417803273	6.121607403090959	0.523775
0.3876530183776901	6.120015469339202	0.523825
0.3883100794506751	6.118422091585078	0.523875
0.3889667170452602	6.116827271024271	0.523925
0.389622930801966	6.115231008822229	0.523975
0.39027872035363953	6.1136333061146315	0.524025
0.3909340853255182	6.11203416400755	0.524075
0.39158902533530354	6.110433583577873	0.524125
0.3922435399932251	6.108831565873482	0.524175
0.39289762890210983	6.107228111913656	0.524225
0.39355129165744374	6.1056232226892355	0.524275
0.394204527847438	6.1040168991630175	0.524325
0.39485733705308945	6.102409142269911	0.524375
0.39550971884824326	6.100799952917326	0.524425
0.3961616727996508	6.099189331985308	0.524475
0.3968131984670297	6.097577280326927	0.524525
0.39746429540311967	6.095963798768411	0.524575
0.3981149631537413	6.0943488881095	0.524625
0.39876520125784665	6.092732549123592	0.524675
0.3994150092475782	6.091114782558086	0.524725
0.4000643866483169	6.089495589134509	0.524775
0.400713332978738	6.087874969548857	0.524825
0.40136184775085626	6.086252924471714	0.524875
0.4020099304700821	6.084629454548588	0.524925
0.402657580635262	6.083004560400009	0.524975
0.4033047977387346	6.081378242621868	0.525025
0.40395158126636704	6.079750501785507	0.525075
0.4045979306976106	6.078121338438045	0.525125
0.4052438455055346	6.0764907531024654	0.525175
0.40588932515687937	6.074858746277923	0.525225
0.40653436911209023	6.07322531843984	0.525275
0.40717897682536397	6.071590470040197	0.525325
0.40782314774468703	6.069954201507619	0.525375
0.4084668813118748	6.068316513247668	0.525425
0.4091101769626123	6.066677405642914	0.525475
0.4097530341264871	6.065036879053222	0.525525
0.41039545222703233	6.063394933815818	0.525575
0.41103743068175563	6.061751570245573	0.525625
0.41167896890218086	6.060106788635051	0.525675
0.41232006629387496	6.058460589254797	0.525725
0.4129607222564894	6.056812972353378	0.525775
0.4136009361837826	6.055163938157663	0.525825
0.4142407074636635	6.053513486872846	0.525875
0.41488003547820884	6.051861618682739	0.525925
0.41551891960370696	6.050208333749781	0.525975
0.41615735921067337	6.048553632215318	0.526025
0.41679535366389225	6.046897514199621	0.526075
0.4174329023224307	6.045239979802143	0.526125
0.41807000453968113	6.043581029101544	0.526175
0.41870665966336873	6.04192066215594	0.526225
0.4193428670355981	6.040258879002916	0.526275
0.41997862599285485	6.038595679659779	0.526325
0.4206139358660538	6.036931064123557	0.526375
0.4212487959805377	6.035265032371254	0.526425
0.4218832056561237	6.033597584359836	0.526475
0.42251716420710295	6.031928720026485	0.526525
0.4231506709422824	6.0302584392885885	0.526575
0.4237837251649848	6.028586742043967	0.526625
0.42441632617308994	6.026913628170882	0.526675
0.42504847325903206	6.025239097528247	0.526725
0.425680165709841	6.023563149955622	0.526775
0.42631140280713536	6.021885785273442	0.526825
0.4269421838271683	6.020207003282986	0.526875
0.42757250804081204	6.018526803766612	0.526925
0.4282023747136078	6.016845186487722	0.526975
0.42883178310574754	6.0151621511909825	0.527025
0.42946073247212285	6.013477697602297	0.527075
0.43008922206230393	6.011791825429013	0.527125
0.4307172511205905	6.010104534359896	0.527175
0.43134481888598586	6.008415824065336	0.527225
0.4319719245922499	6.006725694197299	0.527275
0.43259856746787007	6.005034144389551	0.527325
0.43322474673611405	6.0033411742575975	0.527375
0.43385046161499913	6.001646783398894	0.527425
0.4344757113173452	5.999950971392797	0.527475
0.43510049505074033	5.9982537378007645	0.527525
0.4357248120175956	5.996555082166293	0.527575
0.4363486614151085	5.9948550040151325	0.527625
0.43697204243531423	5.993153502855207	0.527675
0.4375949542650544	5.991450578176826	0.527725
0.4382173960860201	5.989746229452613	0.527775
0.43883936707472354	5.988040456137695	0.527825
0.4394608664025407	5.98633325766964	0.527875
0.440081893235679	5.984624633468646	0.527925
0.4407024467352209	5.982914582937462	0.527975
0.4413225260570921	5.9812031054615815	0.528025
0.4419421303521001	5.979490200409166	0.528075
0.44256125876590546	5.977775867131219	0.528125
0.44317991043905625	5.9760601049615225	0.528175
0.4437980845069617	5.974342913216795	0.528225
0.44441578009992255	5.9726242911966345	0.528275
0.44503299634310556	5.9709042381836674	0.528325
0.4456497323565726	5.9691827534434925	0.528375
0.44626598725525396	5.967459836224818	0.528425
0.44688176014897746	5.9657354857594145	0.528475
0.4474970501424392	5.964009701262243	0.528525
0.44811185633523287	5.962282481931399	0.528575
0.4487261778218213	5.9605538269482485	0.528625
0.44934001369156107	5.958823735477366	0.528675
0.4499533630286761	5.9570922066666565	0.528725
0.4505662249122812	5.955359239647306	0.528775
0.45117859841635305	5.953624833533896	0.528825
0.4517904826097549	5.951888987424342	0.528875
0.45240187655620673	5.950151700400016	0.528925
0.45301277931430683	5.94841297152568	0.528975
0.45362318993750317	5.946672799849604	0.529025
0.45423310747411416	5.944931184403491	0.529075
0.454842530967298	5.943188124202605	0.529125
0.4554514594550743	5.9414436182456845	0.529175
0.45605989197029045	5.939697665515067	0.529225
0.4566678275406454	5.937950264976605	0.529275
0.45727526518865164	5.936201415579784	0.529325
0.4578822039316615	5.934451116257641	0.529375
0.45848864278182616	5.93269936592687	0.529425
0.4590945807461231	5.930946163487745	0.529475
0.45970001682631195	5.929191507824224	0.529525
0.46030495001896304	5.9274353978038725	0.529575
0.4609093793154122	5.925677832277951	0.529625
0.4615133037017878	5.923918810081345	0.529675
0.46211672215896643	5.922158330032653	0.529725
0.46271963366259566	5.920396390934116	0.529775
0.4633220371830541	5.918632991571689	0.529825
0.4639239316854685	5.916868130714984	0.529875
0.4645253161296773	5.915101807117322	0.529925
0.46512618947024326	5.913334019515694	0.529975
0.46572655065641905	5.911564766630797	0.530025
0.4663263986321572	5.909794047166995	0.530075
0.46692573233607704	5.9080218598123535	0.530125
0.46752455070147175	5.906248203238597	0.530175
0.46812285265627657	5.9044730761011435	0.530225
0.46872063712307255	5.902696477039064	0.530275
0.46931790301905774	5.900918404675096	0.530325
0.46991464925604653	5.899138857615625	0.530375
0.470510874740442	5.897357834450688	0.530425
0.47110657837323516	5.895575333753933	0.530475
0.47170175904997536	5.8937913540826505	0.530525
0.4722964156607678	5.892005893977714	0.530575
0.472890547090247	5.890218951963611	0.530625
0.4734841522175699	5.8884305265483805	0.530675
0.4740772299163902	5.886640616223645	0.530725
0.47466977905484947	5.884849219464551	0.530775
0.47526179849555455	5.883056334729781	0.530825
0.4758532870955623	5.88126196046151	0.530875
0.47644424370636096	5.879466095085406	0.530925
0.47703466717385223	5.877668737010593	0.530975
0.4776245563383318	5.8758698846296324	0.531025
0.47821391003447195	5.874069536318502	0.531075
0.4788027270912995	5.872267690436571	0.531125
0.4793910063321793	5.870464345326562	0.531175
0.47997874657479167	5.868659499314546	0.531225
0.4805659466311136	5.866853150709886	0.531275
0.48115260530739673	5.86504529780524	0.531325
0.48173872140414736	5.863235938876496	0.531375
0.48232429371610414	5.861425072182775	0.531425
0.4829093210322172	5.859612695966365	0.531475
0.4834938021356245	5.85779880845272	0.531525
0.4840777358036319	5.855983407850391	0.531575
0.48466112080768653	5.8541664923510295	0.531625
0.4852439559133583	5.852348060129307	0.531675
0.4858262398803113	5.850528109342925	0.531725
0.4864079714622854	5.848706638132521	0.531775
0.48698914940706534	5.846883644621696	0.531825
0.48756977245646416	5.845059126916893	0.531875
0.48814983934628936	5.843233083107445	0.531925
0.48872934880632746	5.841405511265437	0.531975
0.4893082995603068	5.839576409445764	0.532025
0.4898866903258847	5.837745775685972	0.532075
0.4904645198146077	5.835913608006336	0.532125
0.4910417867318967	5.834079904409685	0.532175
0.49161848977701017	5.832244662881481	0.532225
0.49219462764302424	5.830407881389644	0.532275
0.4927701990167998	5.8285695578846255	0.532325
0.4933452025789564	5.826729690299239	0.532375
0.49391963700384467	5.824888276548719	0.532425
0.4944935009595147	5.823045314530558	0.532475
0.49506679310769	5.821200802124562	0.532525
0.4956395121037339	5.819354737192688	0.532575
0.49621165659662464	5.817507117579088	0.532625
0.49678322522891977	5.815657941109958	0.532675
0.497354216636729	5.813807205593569	0.532725
0.49792462944968235	5.811954908820115	0.532775
0.4984944622908961	5.81010104856175	0.532825
0.49906371377694647	5.808245622572424	0.532875
0.49963238251782977	5.806388628587924	0.532925
0.5002004671169383	5.804530064325706	0.532975
0.5007679661710179	5.802669927484933	0.533025
0.5013348782701462	5.800808215746308	0.533075
0.5019012019976837	5.798944926772105	0.533125
0.5024669359302576	5.797080058206004	0.533175
0.5030320786377083	5.7952136076731176	0.533225
0.503596628683073	5.793345572779823	0.533275
0.5041605846225323	5.791475951113792	0.533325
0.5047239450053916	5.789604740243815	0.533375
0.5052867083740302	5.787731937719829	0.533425
0.5058488732638757	5.78585754107274	0.533475
0.5064104382033591	5.783981547814455	0.533525
0.5069714017138849	5.782103955437689	0.533575
0.5075317623097841	5.7802247614160125	0.533625
0.5080915184982874	5.778343963203641	0.533675
0.5086506687794738	5.776461558235481	0.533725
0.5092092116462449	5.774577543926931	0.533775
0.5097671455842732	5.77269191767391	0.533825
0.5103244690719718	5.770804676852664	0.533875
0.5108811805804462	5.768915818819793	0.533925
0.5114372785734626	5.767025340912052	0.533975
0.5119927615073956	5.765133240446369	0.534025
0.512547627831199	5.76323951471966	0.534075
0.513101875986351	5.761344161008837	0.534125
0.5136555044068247	5.7594471765706095	0.534175
0.5142085115190318	5.75754855864151	0.534225
0.514760895741793	5.755648304437678	0.534275
0.5153126554862805	5.753746411154888	0.534325
0.5158637891559875	5.75184287596833	0.534375
0.5164142951466691	5.749937696032648	0.534425
0.5169641718463114	5.748030868481691	0.534475
0.5175134176350735	5.746122390428569	0.534525
0.5180620308852516	5.744212258965404	0.534575
0.5186100099612224	5.742300471163369	0.534625
0.519157353219407	5.7403870240724455	0.534675
0.5197040590082123	5.7384719147214645	0.534725
0.5202501256679927	5.736555140117845	0.534775
0.520795551530994	5.734636697247651	0.534825
0.5213403349213095	5.7327165830753195	0.534875
0.5218844741548276	5.730794794543707	0.534925
0.5224279675391842	5.728871328573829	0.534975
0.5229708133737084	5.726946182064901	0.535025
0.5235130099493766	5.725019351894063	0.535075
0.5240545555487557	5.7230908349164284	0.535125
0.524595448445956	5.721160627964813	0.535175
0.5251356869065738	5.719228727849763	0.535225
0.5256752691876434	5.71729513135929	0.535275
0.5262141935375778	5.715359835258906	0.535325
0.5267524581961212	5.713422836291335	0.535375
0.5272900613942866	5.711484131176567	0.535425
0.5278270013543089	5.709543716611551	0.535475
0.5283632762895802	5.707601589270248	0.535525
0.5288988844046034	5.705657745803333	0.535575
0.5294338238949235	5.703712182838235	0.535625
0.5299680929470837	5.701764896978832	0.535675
0.5305016897385537	5.699815884805497	0.535725
0.5310346124376832	5.697865142874792	0.535775
0.5315668592036323	5.695912667719498	0.535825
0.5320984281863205	5.693958455848321	0.535875
0.5326293175263593	5.692002503745905	0.535925
0.5331595253549961	5.6900448078725505	0.535975
0.5336890497940503	5.688085364664209	0.536025
0.5342178889558505	5.686124170532209	0.536075
0.5347460409431753	5.6841612218632385	0.536125
0.535273503849184	5.68219651501908	0.536175
0.5358002757573588	5.680230046336576	0.536225
0.5363263547414346	5.678261812127375	0.536275
0.5368517388653389	5.676291808677879	0.536325
0.5373764261831198	5.674320032248996	0.536375
0.5379004147388862	5.672346479076085	0.536425
0.5384237025667336	5.670371145368695	0.536475
0.5389462876906828	5.668394027310518	0.536525
0.5394681681246041	5.666415121059122	0.536575
0.5399893418721563	5.6644344227458925	0.536625
0.5405098069267077	5.66245192847577	0.536675
0.5410295612712737	5.6604676343271905	0.536725
0.5415486028784382	5.65848153635181	0.536775
0.5420669297102876	5.65649363057445	0.536825
0.5425845397183334	5.654503912992807	0.536875
0.5431014308434418	5.652512379577413	0.536925
0.5436176010157566	5.650519026271322	0.536975
0.5441330481546266	5.64852384899008	0.537025
0.5446477701685286	5.6465268436214	0.537075
0.5451617649549908	5.644528006025135	0.537125
0.5456750304005155	5.642527332032939	0.537175
0.546187564380503	5.640524817448244	0.537225
0.5466993647591673	5.6385204580459245	0.537275
0.5472104293894657	5.636514249572248	0.537325
0.5477207561130061	5.634506187744557	0.537375
0.5482303427599797	5.632496268251205	0.537425
0.5487391871490643	5.6304844867512385	0.537475
0.549247287087356	5.628470838874323	0.537525
0.5497546403702717	5.626455320220429	0.537575
0.5502612447814764	5.62443792635975	0.537625
0.5507670980927883	5.622418652832383	0.537675
0.5512721980641004	5.620397495148239	0.537725
0.5517765424432852	5.618374448786735	0.537775
0.5522801289661166	5.61634950919667	0.537825
0.5527829553561692	5.6143226717959465	0.537875
0.5532850193247406	5.612293931971422	0.537925
0.5537863185707494	5.610263285078629	0.537975
0.5542868507806541	5.608230726441622	0.538025
0.5547866136283497	5.606196251352698	0.538075
0.5552856047750855	5.604159855072232	0.538125
0.555783821869359	5.602121532828396	0.538175
0.5562812625468316	5.600081279816989	0.538225
0.5567779244302224	5.5980390912011515	0.538275
0.5572738051292184	5.595994962111194	0.538325
0.5577689022403698	5.593948887644297	0.538375
0.558263213346997	5.5919008628643425	0.538425
0.558756736019082	5.5898508828016125	0.538475
0.5592494678131781	5.587798942452599	0.538525
0.5597414062722924	5.5857450367797155	0.538575
0.5602325489258003	5.583689160711094	0.538625
0.5607228932893205	5.581631309140289	0.538675
0.5612124368646307	5.579571476926072	0.538725
0.5617011771395383	5.577509658892129	0.538775
0.5621891115877963	5.575445849826851	0.538825
0.5626762376689688	5.573380044483025	0.538875
0.5631625528283472	5.571312237577612	0.538925
0.5636480544968104	5.569242423791454	0.538975
0.5641327400907438	5.567170597769016	0.539025
0.5646166070118914	5.565096754118109	0.539075
0.5650996526472752	5.5630208874096185	0.539125
0.565581874369046	5.560942992177222	0.539175
0.5660632695343973	5.558863062917111	0.539225
0.5665438354854166	5.556781094087703	0.539275
0.5670235695489951	5.554697080109361	0.539325
0.5675024690366773	5.552611015364089	0.539375
0.5679805312445669	5.5505228941952565	0.539425
0.568457753453176	5.54843271090728	0.539475
0.5689341329273248	5.546340459765344	0.539525
0.5694096669159925	5.544246134995076	0.539575
0.5698843526522114	5.542149730782261	0.539625
0.5703581873529159	5.540051241272508	0.539675
0.5708311682188337	5.537950660570952	0.539725
0.5713032924343323	5.5358479827419345	0.539775
0.5717745571673063	5.533743201808671	0.539825
0.5722449595690229	5.5316363117529415	0.539875
0.5727144967740054	5.529527306514748	0.539925
0.5731831658998738	5.527416179991994	0.539975
0.5736509640472301	5.525302926040135	0.540025
0.5741178882994902	5.523187538471861	0.540075
0.5745839357227698	5.521070011056716	0.540125
0.5750491033657124	5.518950337520802	0.540175
0.5755133882593724	5.5168285115463656	0.540225
0.5759767874170385	5.51470452677151	0.540275
0.5764392978341152	5.512578376789764	0.540325
0.5769009164879405	5.510450055149799	0.540375
0.5773616403376693	5.508319555354966	0.540425
0.5778214663240808	5.506186870863028	0.540475
0.5782803913694643	5.504051995085681	0.540525
0.5787384123774184	5.5019149213882725	0.540575
0.5791955262327383	5.4997756430893165	0.540625
0.5796517298012072	5.497634153460208	0.540675
0.5801070199294827	5.495490445724724	0.540725
0.5805613934448828	5.493344513058727	0.540775
0.5810148471552697	5.491196348589662	0.540825
0.5814673778488315	5.489045945396255	0.540875
0.581918982293963	5.486893296507986	0.540925
0.582369657239043	5.4847383949047845	0.540975
0.5828193994123104	5.482581233516506	0.541025
0.5832682055216387	5.480421805222596	0.541075
0.5837160722544086	5.478260102851573	0.541125
0.5841629962772765	5.476096119180671	0.541175
0.5846089742360454	5.47392984693532	0.541225
0.5850540027554265	5.471761278788778	0.541275
0.5854980784389083	5.469590407361596	0.541325
0.5859411978685126	5.467417225221245	0.541375
0.5863833576046602	5.465241724881562	0.541425
0.5868245541859208	5.463063898802376	0.541475
0.5872647841288761	5.460883739388933	0.541525
0.5877040439278649	5.458701238991523	0.541575
0.5881423300548396	5.456516389904881	0.541625
0.5885796389591101	5.4543291843678094	0.541675
0.5890159670671913	5.452139614562569	0.541725
0.5894513107825471	5.449947672614477	0.541775
0.5898856664854281	5.447753350591306	0.541825
0.5903190305326148	5.445556640502853	0.541875
0.5907513992572478	5.443357534300331	0.541925
0.5911827689685673	5.44115602387593	0.541975
0.5916131359517354	5.438952101062189	0.542025
0.5920424964675756	5.436745757631547	0.542075
0.5924708467523843	5.434536985295704	0.542125
0.5928981830176691	5.432325775705151	0.542175
0.5933245014499509	5.430112120448532	0.542225
0.5937497982105013	5.427896011052142	0.542275
0.5941740694351346	5.425677438979289	0.542325
0.5945973112339428	5.4234563956297706	0.542375
0.595019519691079	5.4212328723392265	0.542425
0.5954406908644899	5.419006860378595	0.542475
0.5958608207856907	5.416778350953453	0.542525
0.5962799054594916	5.414547335203459	0.542575
0.5966979408637675	5.412313804201685	0.542625
0.5971149229491785	5.41007774895402	0.542675
0.597530847638932	5.407839160398511	0.542725
0.597945710828498	5.405598029404745	0.542775
0.598359508385364	5.403354346773162	0.542825
0.598772236148744	5.401108103234433	0.542875
0.5991838899293268	5.398859289448753	0.542925
0.5995944655089768	5.3966078960051975	0.542975
0.6000039586404778	5.394353913421002	0.543025
0.6004123650472248	5.392097332140908	0.543075
0.6008196804229613	5.389838142536409	0.543125
0.6012259004314646	5.387576334905089	0.543175
0.6016310207062737	5.385311899469849	0.543225
0.6020350368503699	5.383044826378228	0.543275
0.6024379444358938	5.3807751057016056	0.543325
0.6028397390038218	5.378502727434507	0.543375
0.6032404160636726	5.376227681493789	0.543425
0.6036399710931764	5.373949957717917	0.543475
0.6040383995379741	5.371669545866135	0.543525
0.6044356968112767	5.369386435617732	0.543575
0.604831858293558	5.367100616571173	0.543625
0.6052268793322043	5.36481207824336	0.543675
0.6056207552411991	5.362520810068727	0.543725
0.6060134813007632	5.360226801398495	0.543775
0.6064050527570315	5.357930041499731	0.543825
0.6067954648216836	5.355630519554592	0.543875
0.6071847126716111	5.35332822465935	0.543925
0.6075727914485389	5.351023145823625	0.543975
0.6079596962586846	5.34871527196937	0.544025
0.6083454221723674	5.346404591930101	0.544075
0.6087299642236597	5.344091094449835	0.544125
0.609113317409986	5.341774768182314	0.544175
0.6094954766917622	5.339455601689907	0.544225
0.6098764369919875	5.337133583442814	0.544275
0.6102561931958705	5.334808701817933	0.544325
0.6106347401504124	5.332480945098052	0.544375
0.6110120726640205	5.330150301470675	0.544425
0.6113881855060814	5.327816759027191	0.544475
0.6117630734065629	5.3254803057616815	0.544525
0.612136731055577	5.323140929570045	0.544575
0.6125091531029693	5.320798618248786	0.544625
0.6128803341578686	5.318453359494109	0.544675
0.6132502687882673	5.316105140900675	0.544725
0.6136189515205572	5.313753949960667	0.544775
0.6139863768390977	5.311399774062513	0.544825
0.6143525391857392	5.30904260048993	0.544875
0.6147174329593769	5.306682416420598	0.544925
0.6150810525154656	5.30431920892518	0.544975
0.6154433921655538	5.301952964965976	0.545025
0.6158044461767908	5.29958367139588	0.545075
0.6161642087714432	5.29721131495703	0.545125
0.6165226741263901	5.294835882279709	0.545175
0.6168798363726239	5.292457359880968	0.545225
0.617235689594732	5.290075734163489	0.545275
0.6175902278303815	5.28769099141417	0.545325
0.6179434450697859	5.285303117802945	0.545375
0.6182953352551732	5.282912099381339	0.545425
0.618645892280235	5.280517922081224	0.545475
0.6189951099895749	5.278120571713342	0.545525
0.619342982178137	5.275720033965986	0.545575
0.6196895025906227	5.273316294403456	0.545625
0.6200346649208864	5.270909338464627	0.545675
0.6203784628112945	5.268499151461246	0.545725
0.6207208898520399	5.266085718576242	0.545775
0.6210619395803628	5.263669024861614	0.545825
0.6214016054796351	5.261249055235997	0.545875
0.6217398809781762	5.258825794481294	0.545925
0.622076759447629	5.256399227237993	0.545975
0.6224122342005126	5.253969337997801	0.546025
0.6227462984863426	5.251536111091813	0.546075
0.6230789454851381	5.249099530670314	0.546125
0.6234101682962807	5.246659580667902	0.546175
0.6237399599189535	5.244216244741869	0.546225
0.6240683132174825	5.241769506162771	0.546275
0.6243952208594382	5.239319347618563	0.546325
0.6247206752046895	5.236865750863389	0.546375
0.6250446681059783	5.234408696086168	0.546425
0.6253671905499971	5.2319481607744	0.546475
0.6256882320108083	5.22948411766719	0.546525
0.6260077792842209	5.2270165310659875	0.546575
0.6263258143851661	5.224545350182535	0.546625
0.6266423107533358	5.222070497140435	0.546675
0.6269572264042529	5.219591845323099	0.546725
0.6272704915629121	5.217109180288707	0.546775
0.6275819863261961	5.21462212920136	0.546825
0.6278915003007977	5.212130033385451	0.546875
0.6281986596570646	5.209631718078617	0.546925
0.6285027952637072	5.207125076323935	0.546975
0.6288027042342786	5.204606316812803	0.547025
0.6290962185861378	5.202068604025062	0.547075
0.6293794248113461	5.1994995990147155	0.547125
0.6296452515967728	5.196877010939986	0.547175
0.6298809135703873	5.194160549383023	0.547225
0.6300632834663203	5.191277366372548	0.547275
0.6301505135830409	5.188095727593866	0.547325
0.6300668699553335	5.184377423203454	0.547375
0.6296752952520251	5.17969186805895	0.547425
0.6287278249780759	5.173261481242734	0.547475
0.6267761814130645	5.163684819625969	0.547525
0.6230112658168963	5.148445610649056	0.547575
0.6159773315283491	5.1230578711809365	0.547625
0.6030705035099487	5.079628304760304	0.547675
0.5796826762356408	5.0045994573810635	0.547725
0.5378123639105082	4.875697674486346	0.547775
0.464018566592367	4.659248019900075	0.547825
0.3369611329665993	4.312015265236573	0.547875
0.12584346470679342	3.796244145355247	0.547925
-0.2066192638651948	3.1152416874450095	0.547975
-0.6884579007004128	2.35343266937644	0.548025
-1.29495094257424	1.6664243982991207	0.548075
-1.8865183180872012	1.1881819106535727	0.548125
-2.270025389561671	0.9378315115587128	0.548175
-2.427074609895841	0.8384041848770983	0.548225
-2.4748291394023942	0.8064361273206542	0.548275
-2.4879542846299416	0.7971427464745479	0.548325
-2.4915284028987235	0.7943935214338196	0.548375
-2.4925478118529165	0.7934257784777895	0.548425
-2.492887579439815	0.7929345240390863	0.548475
-2.4930464194513102	0.7925703513887397	0.548525
-2.4931567964489227	0.7922403001249202	0.548575
-2.49325389295653	0.7919196743570642	0.548625
-2.4933470562904807	0.791601913711391	0.548675
-2.4934387713496733	0.7912852743543396	0.548725
-2.4935296996870657	0.7909692918621571	0.548775
-2.4936200182366175	0.7906538417568131	0.548825
-2.4937097750829125	0.7903388899171783	0.548875
-2.4937989840381816	0.7900244262497385	0.548925
-2.4938876497924927	0.7897104470557641	0.548975
-2.493975774604077	0.7893969503421673	0.549025
-2.4940633600795232	0.7890839345742028	0.549075
-2.494150407647768	0.7887713983434483	0.549125
-2.4942369186862168	0.7884593402794818	0.549175
-2.4943228945544824	0.7881477590262617	0.549225
-2.4944083366032763	0.7878366532358823	0.549275
-2.4944932461769183	0.7875260215668167	0.549325
-2.4945776246139126	0.787215862683488	0.549375
-2.4946614732472505	0.7869061752560689	0.549425
-2.494744793404378	0.786596957960463	0.549475
-2.4948275864073532	0.786288209478219	0.549525
-2.494909853572762	0.785979928496538	0.549575
-2.4949915962118747	0.7856721137081982	0.549625
-2.4950728156305457	0.7853647638115633	0.549675
-2.4951535131293756	0.7850578775105113	0.549725
-2.4952336900036163	0.78475145351444	0.549775
-2.4953133475433185	0.7844454905381982	0.549825
-2.495392487033248	0.7841399873020904	0.549875
-2.4954711097530238	0.7838349425318111	0.549925
-2.4955492169770492	0.783530354958446	0.549975
-2.4956268099746253	0.7832262233184106	0.550025
-2.4957038900099078	0.7829225463534494	0.550075
-2.4957804583420002	0.7826193228105767	0.550125
-2.4958565162249178	0.7823165514420727	0.550175
-2.4959320649076866	0.78201423100543	0.550225
-2.4960071056342956	0.7817123602633478	0.550275
-2.4960816396437986	0.7814109379836749	0.550325
-2.4961556681702732	0.7811099629394115	0.550375
-2.4962291924429136	0.7808094339086467	0.550425
-2.4963022136859943	0.7805093496745645	0.550475
-2.4963747331189605	0.7802097090253808	0.550525
-2.496446751956387	0.7799105107543469	0.550575
-2.49651827140808	0.7796117536596908	0.550625
-2.496589292679025	0.7793134365446198	0.550675
-2.496659816969492	0.7790155582172616	0.550725
-2.496729845474982	0.7787181174906674	0.550775
-2.4967993793863332	0.7784211131827541	0.550825
-2.496868419889667	0.7781245441163075	0.550875
-2.4969369681664935	0.7778284091189243	0.550925
-2.4970050253936553	0.7775327070230161	0.550975
-2.497072592743435	0.7772374366657516	0.551025
-2.4971396713835006	0.7769425968890635	0.551075
-2.4972062624770044	0.7766481865395849	0.551125
-2.4972723671825396	0.7763542044686638	0.551175
-2.49733798665423	0.7760606495322955	0.551225
-2.497403122041688	0.7757675205911365	0.551275
-2.4974677744901093	0.7754748165104429	0.551325
-2.4975319451402194	0.7751825361600773	0.551375
-2.4975956351283832	0.774890678414455	0.551425
-2.497658845586539	0.7745992421525443	0.551475
-2.4977215776423076	0.7743082262578184	0.551525
-2.4977838324189388	0.7740176296182523	0.551575
-2.4978456110354044	0.7737274511262775	0.551625
-2.497906914606355	0.7734376896787787	0.551675
-2.4979677442422066	0.7731483441770493	0.551725
-2.498028101049103	0.7728594135267838	0.551775
-2.4980879861289957	0.7725708966380429	0.551825
-2.4981474005796094	0.7722827924252375	0.551875
-2.4982063454945225	0.7719950998070971	0.551925
-2.498264821963131	0.7717078177066569	0.551975
-2.498322831070727	0.771420945051223	0.552025
-2.4983803738984633	0.7711344807723592	0.552075
-2.498437451523435	0.7708484238058576	0.552125
-2.4984940650186447	0.7705627730917197	0.552175
-2.4985502154530685	0.7702775275741309	0.552225
-2.4986059038916424	0.7699926862014415	0.552275
-2.4986611313953153	0.7697082479261395	0.552325
-2.4987158990210405	0.7694242117048351	0.552375
-2.498770207821819	0.7691405764982312	0.552425
-2.4988240588467048	0.7688573412711095	0.552475
-2.49887745314084	0.7685745049923005	0.552525
-2.4989303917454553	0.7682920666346698	0.552575
-2.4989828756979153	0.7680100251750903	0.552625
-2.499034906031713	0.7677283795944263	0.552675
-2.4990864837765114	0.7674471288775081	0.552725
-2.499137609958148	0.7671662720131132	0.552775
-2.4991882855986645	0.7668858079939461	0.552825
-2.499238511716321	0.7666057358166151	0.552875
-2.499288289325616	0.7663260544816143	0.552925
-2.499337619437308	0.7660467629933019	0.552975
-2.4993865030584317	0.7657678603598806	0.553025
-2.4994349411923205	0.765489345593376	0.553075
-2.499482934838624	0.7652112177096189	0.553125
-2.4995304849933246	0.7649334757282236	0.553175
-2.49957759264876	0.7646561186725684	0.553225
-2.4996242587936366	0.7643791455697782	0.553275
-2.499670484413057	0.7641025554507009	0.553325
-2.4997162704885265	0.7638263473498919	0.553375
-2.4997616179979816	0.7635505203055926	0.553425
-2.4998065279158017	0.7632750733597126	0.553475
-2.499851001212832	0.7630000055578092	0.553525
-2.4998950388563936	0.7627253159490713	0.553575
-2.499938641810314	0.7624510035862969	0.553625
-2.4999818110349286	0.7621770675258783	0.553675
-2.500024547487115	0.7619035068277802	0.553725
-2.500066852120292	0.7616303205555249	0.553775
-2.500108725884462	0.7613575077761703	0.553825
-2.500150169726194	0.761085067560296	0.553875
-2.500191184588678	0.7608129989819791	0.553925
-2.50023177141171	0.7605413011187849	0.553975
-2.500271931131736	0.7602699730517402	0.554025
-2.5003116646818406	0.759999013865324	0.554075
-2.5003509729917943	0.7597284226474408	0.554125
-2.5003898569880363	0.7594581984894138	0.554175
-2.500428317593729	0.7591883404859567	0.554225
-2.5004663557287343	0.7589188477351663	0.554275
-2.5005039723096694	0.7586497193384976	0.554325
-2.5005411682498817	0.7583809544007518	0.554375
-2.500577944459511	0.7581125520300577	0.554425
-2.500614301845455	0.7578445113378546	0.554475
-2.5006502413114373	0.7575768314388756	0.554525
-2.500685763757969	0.7573095114511326	0.554575
-2.50072087008242	0.7570425504958976	0.554625
-2.5007555611789822	0.7567759476976885	0.554675
-2.500789837938727	0.7565097021842513	0.554725
-2.5008237012495913	0.7562438130865445	0.554775
-2.500857151996415	0.755978279538724	0.554825
-2.500890191060932	0.755713100678124	0.554875
-2.500922819321814	0.7554482756452471	0.554925
-2.500955037654657	0.7551838035837404	0.554975
-2.5009868469320216	0.7549196836403893	0.555025
-2.50101824802342	0.7546559149650922	0.555075
-2.5010492417953656	0.7543924967108551	0.555125
-2.5010798291113487	0.7541294280337654	0.555175
-2.5011100108318884	0.7538667080929878	0.555225
-2.5011397878145107	0.7536043360507391	0.555275
-2.501169160913802	0.7533423110722814	0.555325
-2.5011981309813804	0.7530806323259005	0.555375
-2.501226698865952	0.7528192989828971	0.555425
-2.5012548654132893	0.7525583102175658	0.555475
-2.501282631466274	0.7522976652071865	0.555525
-2.5013099978648823	0.7520373631320039	0.555575
-2.501336965446234	0.7517774031752197	0.555625
-2.5013635350445624	0.7515177845229697	0.555675
-2.5013897074912785	0.7512585063643205	0.555725
-2.50141548361493	0.7509995678912416	0.555775
-2.5014408642412684	0.750740968298607	0.555825
-2.5014658501932154	0.7504827067841644	0.555875
-2.501490442290913	0.7502247825485376	0.555925
-2.5015146413517084	0.7499671947951974	0.555975
-2.5015384481901943	0.7497099427304617	0.556025
-2.50156186361819	0.7494530255634693	0.556075
-2.50158488844479	0.7491964425061776	0.556125
-2.5016075234763404	0.7489401927733387	0.556175
-2.50162976951649	0.748684275582495	0.556225
-2.501651627366162	0.7484286901539586	0.556275
-2.501673097823609	0.7481734357108034	0.556325
-2.5016941816843823	0.7479185114788476	0.556375
-2.5017148797413893	0.7476639166866438	0.556425
-2.5017351927848606	0.7474096505654642	0.556475
-2.501755121602407	0.7471557123492882	0.556525
-2.501774666978988	0.7469021012747888	0.556575
-2.501793829696968	0.7466488165813219	0.556625
-2.5018126105360823	0.7463958575109093	0.556675
-2.501831010273497	0.7461432233082329	0.556725
-2.501849029683773	0.7458909132206124	0.556775
-2.501866669538929	0.7456389264980046	0.556825
-2.5018839306083964	0.7453872623929784	0.556875
-2.501900813659088	0.745135920160714	0.556925
-2.5019173194553628	0.7448848990589819	0.556975
-2.501933448759073	0.744634198348137	0.557025
-2.5019492023295453	0.7443838172910996	0.557075
-2.501964580923622	0.7441337551533518	0.557125
-2.501979585295645	0.743884011202917	0.557175
-2.501994216197489	0.7436345847103549	0.557225
-2.502008474378558	0.7433854749487452	0.557275
-2.5020223605858067	0.7431366811936774	0.557325
-2.5020358755637417	0.7428882027232396	0.557375
-2.502049020054445	0.7426400388180052	0.557425
-2.502061794797573	0.7423921887610242	0.557475
-2.5020742005303758	0.742144651837807	0.557525
-2.5020862379877005	0.7418974273363195	0.557575
-2.5020979079020145	0.7416505145469631	0.557625
-2.502109211003397	0.7414039127625748	0.557675
-2.5021201480195754	0.7411576212784012	0.557725
-2.502130719675908	0.7409116393921056	0.557775
-2.502140926695419	0.7406659664037355	0.557825
-2.5021507697987877	0.7404206016157348	0.557875
-2.502160249704382	0.7401755443329092	0.557925
-2.5021693671282454	0.7399307938624385	0.557975
-2.502178122784127	0.7396863495138429	0.558025
-2.5021865173834748	0.7394422105989948	0.558075
-2.5021945516354624	0.7391983764320854	0.558125
-2.5022022262469874	0.7389548463296374	0.558175
-2.5022095419226855	0.7387116196104697	0.558225
-2.5022164993649376	0.7384686955957133	0.558275
-2.5022230992738903	0.7382260736087731	0.558325
-2.502229342347449	0.7379837529753446	0.558375
-2.5022352292813044	0.7377417330233793	0.558425
-2.5022407607689297	0.7375000130830945	0.558475
-2.5022459375016	0.7372585924869475	0.558525
-2.502250760168393	0.737017470569637	0.558575
-2.502255229456208	0.7367766466680821	0.558625
-2.502259346049767	0.7365361201214268	0.558675
-2.502263110631631	0.7362958902710096	0.558725
-2.5022665238822035	0.7360559564603791	0.558775
-2.5022695864797466	0.7358163180352554	0.558825
-2.502272299100383	0.7355769743435502	0.558875
-2.502274662418115	0.7353379247353268	0.558925
-2.5022766771048217	0.7350991685628208	0.558975
-2.502278343830277	0.7348607051803995	0.559025
-2.5022796632621604	0.7346225339445835	0.559075
-2.502280636066055	0.734384654214007	0.559125
-2.5022812629054694	0.7341470653494361	0.559175
-2.5022815444418383	0.733909766713733	0.559225
-2.502281481334536	0.733672757671873	0.559275
-2.5022810742408805	0.7334360375909087	0.559325
-2.502280323816152	0.7331996058399864	0.559375
-2.5022792307135866	0.7329634617903127	0.559425
-2.502277795584402	0.7327276048151666	0.559475
-2.502276019077791	0.7324920342898731	0.559525
-2.5022739018409457	0.7322567495918084	0.559575
-2.502271444519047	0.732021750100377	0.559625
-2.502268647755295	0.7317870351970173	0.559675
-2.5022655121908963	0.7315526042651779	0.559725
-2.5022620384650907	0.731318456690322	0.559775
-2.5022582272151457	0.7310845918599086	0.559825
-2.5022540790763768	0.7308510091633902	0.559875
-2.502249594682143	0.7306177079922004	0.559925
-2.5022447746638705	0.7303846877397453	0.559975
-2.5022396196510424	0.7301519478013997	0.560025
-2.5022341302712285	0.7299194875744888	0.560075
-2.5022283071500704	0.7296873064582927	0.560125
-2.502222150911311	0.7294554038540217	0.560175
-2.5022156621767864	0.7292237791648286	0.560225
-2.5022088415664445	0.7289924317957761	0.560275
-2.5022016896983454	0.7287613611538524	0.560325
-2.5021942071886794	0.7285305666479412	0.560375
-2.5021863946517584	0.7283000476888323	0.560425
-2.5021782527000456	0.7280698036891979	0.560475
-2.5021697819441386	0.7278398340635971	0.560525
-2.5021609829928058	0.7276101382284569	0.560575
-2.5021518564529597	0.727380715602073	0.560625
-2.502142402929705	0.727151565604595	0.560675
-2.5021326230263017	0.7269226876580236	0.560725
-2.5021225173442194	0.7266940811861984	0.560775
-2.502112086483098	0.7264657456147939	0.560825
-2.502101331040802	0.7262376803713074	0.560875
-2.5020902516133803	0.7260098848850554	0.560925
-2.502078848795122	0.7257823585871623	0.560975
-2.5020671231785148	0.7255551009105558	0.561025
-2.5020550753543054	0.7253281112899557	0.561075
-2.502042705911447	0.7251013891618703	0.561125
-2.502030015437172	0.7248749339645847	0.561175
-2.5020170045169325	0.7246487451381567	0.561225
-2.5020036737344737	0.7244228221244065	0.561275
-2.501990023671776	0.7241971643669103	0.561325
-2.501976054909123	0.7239717713109942	0.561375
-2.5019617680250517	0.7237466424037242	0.561425
-2.5019471635964194	0.7235217770939016	0.561475
-2.5019322421983468	0.7232971748320529	0.561525
-2.501917004404287	0.7230728350704246	0.561575
-2.501901450785974	0.7228487572629743	0.561625
-2.5018855819134878	0.7226249408653659	0.561675
-2.5018693983552023	0.7224013853349587	0.561725
-2.5018529006778505	0.7221780901308047	0.561775
-2.501836089446476	0.7219550547136382	0.561825
-2.50181896522449	0.721732278545869	0.561875
-2.5018015285736332	0.7215097610915773	0.561925
-2.501783780054025	0.7212875018165054	0.561975
-2.5017657202241272	0.7210655001880504	0.562025
-2.5017473496407927	0.7208437556752579	0.562075
-2.501728668859232	0.7206222677488152	0.562125
-2.501709678433063	0.7204010358810444	0.562175
-2.5016903789142666	0.720180059545894	0.562225
-2.50167077085325	0.7199593382189365	0.562275
-2.5016508547987915	0.7197388713773546	0.562325
-2.501630631298117	0.7195186584999438	0.562375
-2.5016101008968286	0.7192986990670944	0.562425
-2.5015892641389894	0.7190789925607979	0.562475
-2.5015681215670575	0.718859538464626	0.562525
-2.5015466737219576	0.7186403362637395	0.562575
-2.5015249211430253	0.718421385444866	0.562625
-2.5015028643680743	0.718202685496309	0.562675
-2.5014805039333448	0.7179842359079257	0.562725
-2.5014578403735643	0.7177660361711374	0.562775
-2.5014348742218973	0.7175480857789037	0.562825
-2.5014116060100124	0.7173303842257388	0.562875
-2.5013880362680263	0.7171129310076806	0.562925
-2.5013641655245693	0.7168957256223086	0.562975
-2.501339994306734	0.7166787675687153	0.563025
-2.501315523140139	0.7164620563475204	0.563075
-2.5012907525488757	0.7162455914608454	0.563125
-2.501265683055572	0.7160293724123263	0.563175
-2.501240315181349	0.7158133987070884	0.563225
-2.5012146494458656	0.7155976698517591	0.563275
-2.5011886863672856	0.7153821853544443	0.563325
-2.5011624264623338	0.715166944724737	0.563375
-2.5011358702462405	0.7149519474736998	0.563425
-2.5011090182328113	0.7147371931138692	0.563475
-2.501081870934372	0.7145226811592382	0.563525
-2.50105442886183	0.7143084111252649	0.563575
-2.50102669252463	0.7140943825288474	0.563625
-2.500998662430804	0.7138805948883413	0.563675
-2.500970339086936	0.7136670477235295	0.563725
-2.500941722998207	0.7134537405556396	0.563775
-2.5009128146683635	0.713240672907316	0.563825
-2.500883614599759	0.7130278443026359	0.563875
-2.5008541232933186	0.7128152542670819	0.563925
-2.5008243412485927	0.712602902327558	0.563975
-2.500794268963712	0.712390788012363	0.564025
-2.5007639069354406	0.7121789108512038	0.564075
-2.500733255659138	0.7119672703751737	0.564125
-2.5007023156288044	0.7117558661167607	0.564175
-2.500671087337046	0.7115446976098294	0.564225
-2.500639571275122	0.7113337643896265	0.564275
-2.5006077679329093	0.7111230659927672	0.564325
-2.5005756777989463	0.7109126019572338	0.564375
-2.5005433013604015	0.7107023718223704	0.564425
-2.5005106391031093	0.7104923751288742	0.564475
-2.5004776915115534	0.7102826114187943	0.564525
-2.50044445906889	0.7100730802355241	0.564575
-2.5004109422569325	0.7098637811237957	0.564625
-2.50037714155618	0.7096547136296752	0.564675
-2.500343057445799	0.7094458773005591	0.564725
-2.50030869040365	0.7092372716851648	0.564775
-2.500274040906269	0.7090288963335304	0.564825
-2.5002391094289043	0.7088207507970052	0.564875
-2.50020389644548	0.7086128346282482	0.564925
-2.5001684024286495	0.7084051473812198	0.564975
-2.500132627849749	0.7081976886111799	0.565025
-2.5000965731788507	0.7079904578746785	0.565075
-2.500060238884727	0.7077834547295555	0.565125
-2.500023625434889	0.7075766787349314	0.565175
-2.4999867332955645	0.7073701294512069	0.565225
-2.499949562931718	0.7071638064400515	0.565275
-2.4999121148070547	0.7069577092644073	0.565325
-2.4998743893840167	0.7067518374884727	0.565375
-2.4998363871238	0.7065461906777104	0.565425
-2.4997981084863437	0.7063407683988309	0.565475
-2.4997595539303545	0.7061355702197953	0.565525
-2.499720723913289	0.7059305957098075	0.565575
-2.499681618891381	0.7057258444393083	0.565625
-2.499642239319624	0.7055213159799748	0.565675
-2.4996025856517963	0.70531700990471	0.565725
-2.4995626583404493	0.7051129257876436	0.565775
-2.499522457836923	0.7049090632041216	0.565825
-2.4994819845913434	0.7047054217307078	0.565875
-2.4994412390526297	0.7045020009451728	0.565925
-2.4994002216685054	0.7042988004264952	0.565975
-2.4993589328854844	0.7040958197548534	0.566025
-2.4993173731489016	0.7038930585116193	0.566075
-2.49927554290289	0.7036905162793623	0.566125
-2.499233442590411	0.7034881926418306	0.566175
-2.4991910726532325	0.7032860871839637	0.566225
-2.4991484335319605	0.7030841994918694	0.566275
-2.499105525666019	0.7028825291528386	0.566325
-2.499062349493674	0.7026810757553219	0.566375
-2.4990189054520195	0.7024798388889427	0.566425
-2.4989751939770017	0.7022788181444755	0.566475
-2.4989312155034034	0.7020780131138608	0.566525
-2.4988869704648655	0.7018774233901784	0.566575
-2.498842459293876	0.7016770485676669	0.566625
-2.49879768242179	0.7014768882416975	0.566675
-2.4987526402788163	0.7012769420087859	0.566725
-2.4987073332940413	0.7010772094665784	0.566775
-2.498661761895412	0.7008776902138518	0.566825
-2.4986159265097596	0.700678383850508	0.566875
-2.4985698275627874	0.7004792899775694	0.566925
-2.4985234654790918	0.7002804081971777	0.566975
-2.4984768406821423	0.7000817381125826	0.567025
-2.498429953594319	0.6998832793281476	0.567075
-2.4983828046368797	0.6996850314493362	0.567125
-2.4983353942299953	0.6994869940827138	0.567175
-2.498287722792731	0.6992891668359418	0.567225
-2.498239790743069	0.6990915493177723	0.567275
-2.498191598497894	0.6988941411380477	0.567325
-2.498143146473013	0.6986969419076905	0.567375
-2.498094435083149	0.6984999512387058	0.567425
-2.498045464741952	0.6983031687441731	0.567475
-2.497996235861993	0.6981065940382437	0.567525
-2.497946748854783	0.6979102267361368	0.567575
-2.4978970041307624	0.6977140664541344	0.567625
-2.4978470020993098	0.6975181128095799	0.567675
-2.497796743168751	0.6973223654208693	0.567725
-2.497746227746355	0.6971268239074554	0.567775
-2.4976954562383424	0.6969314878898334	0.567825
-2.497644429049888	0.696736356989547	0.567875
-2.4975931465851238	0.6965414308291776	0.567925
-2.4975416092471434	0.6963467090323432	0.567975
-2.4974898174380074	0.6961521912236963	0.568025
-2.4974377715587437	0.6959578770289145	0.568075
-2.4973854720093533	0.6957637660747045	0.568125
-2.497332919188813	0.6955698579887908	0.568175
-2.4972801134950813	0.6953761523999175	0.568225
-2.497227055325099	0.6951826489378409	0.568275
-2.4971737450747935	0.6949893472333285	0.568325
-2.4971201831390863	0.6947962469181523	0.568375
-2.4970663699118893	0.6946033476250898	0.568425
-2.497012305786114	0.6944106489879133	0.568475
-2.4969579911536757	0.6942181506413945	0.568525
-2.4969034264054897	0.6940258522212934	0.568575
-2.4968486119314868	0.6938337533643599	0.568625
-2.4967935481206007	0.6936418537083286	0.568675
-2.49673823536079	0.6934501528919123	0.568725
-2.496682674039029	0.6932586505548045	0.568775
-2.4966268645413097	0.6930673463376689	0.568825
-2.4965708072526573	0.6928762398821431	0.568875
-2.4965145025571225	0.6926853308308268	0.568925
-2.4964579508377893	0.6924946188272881	0.568975
-2.4964011524767766	0.6923041035160493	0.569025
-2.4963441078552493	0.6921137845425936	0.569075
-2.496286817353402	0.6919236615533535	0.569125
-2.4962292813504923	0.6917337341957125	0.569175
-2.4961715002248104	0.6915440021179997	0.569225
-2.4961134743537152	0.6913544649694857	0.569275
-2.496055204113608	0.6911651224003819	0.569325
-2.495996689879963	0.6909759740618331	0.569375
-2.495937932027301	0.6907870196059183	0.569425
-2.4958789309292264	0.6905982586856443	0.569475
-2.4958196869583977	0.6904096909549444	0.569525
-2.4957602004865573	0.6902213160686729	0.569575
-2.4957004718845153	0.6900331336826052	0.569625
-2.4956405015221654	0.6898451434534297	0.569675
-2.495580289768479	0.6896573450387494	0.569725
-2.4955198369915195	0.6894697380970752	0.569775
-2.4954591435584312	0.6892823222878256	0.569825
-2.495398209835455	0.6890950972713185	0.569875
-2.4953370361879235	0.6889080627087766	0.569925
-2.4952756229802713	0.6887212182623115	0.569975
-2.4952139705760277	0.6885345635949368	0.570025
-2.495152079337831	0.6883480983705461	0.570075
-2.495089949627425	0.6881618222539313	0.570125
-2.4950275818056613	0.6879757349107548	0.570175
-2.4949649762325095	0.6877898360075732	0.570225
-2.494902133267051	0.6876041252118068	0.570275
-2.494839053267487	0.687418602191764	0.570325
-2.494775736591146	0.6872332666166107	0.570375
-2.494712183594472	0.6870481181563939	0.570425
-2.4946483946330478	0.6868631564820136	0.570475
-2.4945843700615793	0.6866783812652433	0.570525
-2.4945201102339123	0.6864937921787041	0.570575
-2.4944556155030218	0.6863093888958846	0.570625
-2.4943908862210353	0.686125171091115	0.570675
-2.494325922739207	0.6859411384395868	0.570725
-2.4942607254079556	0.6857572906173274	0.570775
-2.4941952945768304	0.6855736273012178	0.570825
-2.4941296305945473	0.6853901481689734	0.570875
-2.494063733808962	0.6852068528991515	0.570925
-2.4939976045671033	0.6850237411711423	0.570975
-2.493931243215146	0.6848408126651707	0.571025
-2.493864650098439	0.6846580670622878	0.571075
-2.4937978255614865	0.6844755040443754	0.571125
-2.493730769947972	0.6842931232941344	0.571175
-2.4936634836007405	0.6841109244950907	0.571225
-2.493595966861821	0.683928907331584	0.571275
-2.49352822007241	0.6837470714887736	0.571325
-2.493460243572891	0.6835654166526255	0.571375
-2.4933920377028262	0.6833839425099224	0.571425
-2.4933236028009613	0.6832026487482451	0.571475
-2.4932549392052357	0.6830215350559867	0.571525
-2.4931860472527725	0.6828406011223342	0.571575
-2.4931169272798956	0.6826598466372785	0.571625
-2.4930475796221154	0.6824792712916019	0.571675
-2.492978004614153	0.6822988747768829	0.571725
-2.4929082025899176	0.6821186567854872	0.571775
-2.492838173882534	0.6819386170105702	0.571825
-2.492767918824328	0.6817587551460706	0.571875
-2.4926974377468327	0.6815790708867095	0.571925
-2.4926267309807977	0.6813995639279868	0.571975
-2.492555798856184	0.6812202339661801	0.572025
-2.4924846417021733	0.6810410806983399	0.572075
-2.4924132598471602	0.6808621038222895	0.572125
-2.492341653618768	0.6806833030366185	0.572175
-2.4922698233438436	0.6805046780406857	0.572225
-2.4921977693484583	0.6803262285346098	0.572275
-2.4921254919579154	0.680147954219274	0.572325
-2.4920529914967515	0.6799698547963163	0.572375
-2.491980268288737	0.6797919299681344	0.572425
-2.491907322656879	0.6796141794378732	0.572475
-2.4918341549234264	0.6794366029094361	0.572525
-2.4917607654098655	0.6792592000874658	0.572575
-2.4916871544369386	0.6790819706773579	0.572625
-2.4916133223246217	0.6789049143852477	0.572675
-2.4915392693921534	0.6787280309180094	0.572725
-2.491464995958012	0.6785513199832591	0.572775
-2.4913905023399443	0.6783747812893441	0.572825
-2.49131578885494	0.6781984145453491	0.572875
-2.491240855819263	0.6780222194610841	0.572925
-2.491165703548423	0.6778461957470927	0.572975
-2.4910903323572104	0.6776703431146389	0.573025
-2.4910147425596696	0.6774946612757143	0.573075
-2.4909389344691237	0.6773191499430284	0.573125
-2.490862908398156	0.6771438088300096	0.573175
-2.4907866646586396	0.6769686376508038	0.573225
-2.4907102035617066	0.6767936361202667	0.573275
-2.4906335254177843	0.67661880395397	0.573325
-2.4905566305365627	0.676444140868189	0.573375
-2.4904795192270344	0.676269646579911	0.573425
-2.490402191797459	0.6760953208068206	0.573475
-2.490324648555403	0.6759211632673116	0.573525
-2.4902468898077017	0.6757471736804695	0.573575
-2.490168915860506	0.6755733517660837	0.573625
-2.490090727019237	0.6753996972446323	0.573675
-2.490012323588638	0.675226209837291	0.573725
-2.4899337058727258	0.675052889265921	0.573775
-2.4898548741748447	0.6748797352530747	0.573825
-2.489775828797615	0.6747067475219882	0.573875
-2.489696570042994	0.6745339257965806	0.573925
-2.4896170982122126	0.6743612698014547	0.573975
-2.48953741360585	0.6741887792618871	0.574025
-2.4894575165237565	0.6740164539038367	0.574075
-2.48937740726514	0.6738442934539302	0.574125
-2.489297086128483	0.6736722976394737	0.574175
-2.489216553411627	0.673500466188435	0.574225
-2.4891358094116978	0.6733287988294574	0.574275
-2.4890548544251794	0.6731572952918424	0.574325
-2.4889736887478477	0.6729859553055614	0.574375
-2.488892312674838	0.6728147786012401	0.574425
-2.4888107265005863	0.6726437649101702	0.574475
-2.488728930518889	0.6724729139642927	0.574525
-2.4886469250228473	0.6723022254962104	0.574575
-2.4885647103049267	0.6721316992391716	0.574625
-2.488482286656904	0.6719613349270811	0.574675
-2.488399654369923	0.6717911322944868	0.574725
-2.4883168137344427	0.6716210910765867	0.574775
-2.4882337650402953	0.6714512110092193	0.574825
-2.4881505085766293	0.6712814918288681	0.574875
-2.4880670446319715	0.6711119332726518	0.574925
-2.4879833734941705	0.6709425350783335	0.574975
-2.4878994954504576	0.6707732969843041	0.575025
-2.4878154107873867	0.6706042187295955	0.575075
-2.487731119790899	0.6704353000538644	0.575125
-2.4876466227462686	0.6702665406974029	0.575175
-2.4875619199381522	0.670097940401125	0.575225
-2.487477011650547	0.6699294989065748	0.575275
-2.4873918981668406	0.6697612159559161	0.575325
-2.4873065797697578	0.6695930912919363	0.575375
-2.487221056741424	0.6694251246580405	0.575425
-2.487135329363302	0.6692573157982529	0.575475
-2.4870493979162576	0.669089664457211	0.575525
-2.4869632626805065	0.668922170380167	0.575575
-2.486876923935664	0.6687548333129852	0.575625
-2.486790381960695	0.6685876530021366	0.575675
-2.4867036370339783	0.6684206291947025	0.575725
-2.4866166894332435	0.6682537616383681	0.575775
-2.4865295394356304	0.6680870500814214	0.575825
-2.4864421873176417	0.667920494272755	0.575875
-2.4863546333551882	0.6677540939618569	0.575925
-2.486266877823555	0.6675878488988176	0.575975
-2.486178920997432	0.6674217588343195	0.576025
-2.4860907631508877	0.6672558235196421	0.576075
-2.486002404557404	0.6670900427066535	0.576125
-2.485913845489841	0.666924416147816	0.576175
-2.485825086220477	0.6667589435961756	0.576225
-2.4857361270209717	0.66659362480537	0.576275
-2.4856469681624054	0.6664284595296162	0.576325
-2.485557609915247	0.6662634475237182	0.576375
-2.48546805254939	0.6660985885430576	0.576425
-2.485378296334116	0.6659338823435983	0.576475
-2.485288341538136	0.6657693286818771	0.576525
-2.485198188429556	0.665604927315011	0.576575
-2.4851078372759083	0.6654406780006853	0.576625
-2.4850172883441313	0.6652765804971629	0.576675
-2.4849265419005913	0.66511263456327	0.576725
-2.4848355982110584	0.6649488399584085	0.576775
-2.4847444575407427	0.6647851964425374	0.576825
-2.4846531201542548	0.6646217037761913	0.576875
-2.484561586315653	0.6644583617204551	0.576925
-2.4844698562883982	0.6642951700369883	0.576975
-2.4843779303354028	0.6641321284879941	0.577025
-2.484285808718983	0.663969236836251	0.577075
-2.484193491700913	0.6638064948450739	0.577125
-2.484100979542376	0.6636439022783515	0.577175
-2.4840082725040085	0.6634814589005045	0.577225
-2.483915370845869	0.6633191644765242	0.577275
-2.483822274827466	0.6631570187719312	0.577325
-2.483728984707735	0.662995021552813	0.577375
-2.4836355007450677	0.6628331725857816	0.577425
-2.4835418231972852	0.6626714716380131	0.577475
-2.4834479523216637	0.6625099184772069	0.577525
-2.4833538883749156	0.6623485128716198	0.577575
-2.483259631613216	0.6621872545900311	0.577625
-2.4831651822921694	0.6620261434017726	0.577675
-2.4830705406668554	0.6618651790766952	0.577725
-2.4829757069917835	0.6617043613852005	0.577775
-2.482880681520937	0.6615436900982049	0.577825
-2.4827854645077423	0.6613831649871712	0.577875
-2.482690056205092	0.6612227858240763	0.577925
-2.4825944568653315	0.6610625523814367	0.577975
-2.4824986667402764	0.6609024644322836	0.578025
-2.482402686081191	0.6607425217501806	0.578075
-2.4823065151388195	0.6605827241092064	0.578125
-2.4822101541633605	0.660423071283966	0.578175
-2.4821136034044886	0.6602635630495794	0.578225
-2.482016863111336	0.6601041991816857	0.578275
-2.481919933532522	0.6599449794564392	0.578325
-2.4818228149161206	0.6597859036505084	0.578375
-2.4817255075096947	0.6596269715410747	0.578425
-2.4816280115602702	0.6594681829058299	0.578475
-2.4815303273143594	0.6593095375229749	0.578525
-2.4814324550179445	0.6591510351712209	0.578575
-2.481334394916499	0.6589926756297803	0.578625
-2.4812361472549638	0.6588344586783776	0.578675
-2.481137712277776	0.6586763840972318	0.578725
-2.4810390902288444	0.6585184516670735	0.578775
-2.4809402813515806	0.658360661169122	0.578825
-2.480841285888864	0.6582030123851078	0.578875
-2.48074210408308	0.6580455050972456	0.578925
-2.4806427361760948	0.6578881390882574	0.578975
-2.480543182409269	0.6577309141413497	0.579025
-2.4804434430234577	0.6575738300402288	0.579075
-2.480343518259009	0.6574168865690868	0.579125
-2.4802434083557734	0.6572600835126096	0.579175
-2.4801431135530874	0.657103420655968	0.579225
-2.480042634089804	0.6569468977848214	0.579275
-2.4799419702042584	0.6567905146853121	0.579325
-2.4798411221343044	0.6566342711440698	0.579375
-2.4797400901172866	0.6564781669482009	0.579425
-2.4796388743900657	0.6563222018852998	0.579475
-2.4795374751889985	0.6561663757434317	0.579525
-2.4794358927499625	0.6560106883111485	0.579575
-2.479334127308329	0.6558551393774705	0.579625
-2.4792321790989975	0.6556997287318986	0.579675
-2.4791300483563643	0.6555444561644043	0.579725
-2.4790277353143497	0.6553893214654326	0.579775
-2.478925240206385	0.6552343244258982	0.579825
-2.47882256326542	0.6550794648371869	0.579875
-2.4787197047239187	0.6549247424911496	0.579925
-2.4786166648138703	0.6547701571801059	0.579975
-2.478513443766779	0.6546157086968398	0.580025
-2.4784100418136754	0.6544613968345979	0.580075
-2.4783064591851107	0.6543072213870923	0.580125
-2.4782026961111616	0.6541531821484908	0.580175
-2.4780987528214347	0.6539992789134271	0.580225
-2.4779946295450546	0.6538455114769861	0.580275
-2.477890326510688	0.6536918796347171	0.580325
-2.4777858439465215	0.6535383831826167	0.580375
-2.477681182080279	0.6533850219171442	0.580425
-2.477576341139211	0.6532317956352022	0.580475
-2.477471321350113	0.6530787041341548	0.580525
-2.4773661229393027	0.6529257472118063	0.580575
-2.4772607461326484	0.6527729246664181	0.580625
-2.477155191155546	0.6526202362966929	0.580675
-2.477049458232935	0.6524676819017833	0.580725
-2.4769435475892974	0.6523152612812839	0.580775
-2.4768374594486544	0.6521629742352354	0.580825
-2.476731194034573	0.6520108205641169	0.580875
-2.476624751570166	0.6518588000688541	0.580925
-2.4765181322780854	0.6517069125508044	0.580975
-2.476411336380542	0.6515551578117716	0.581025
-2.476304364099283	0.6514035356539889	0.581075
-2.476197215655614	0.6512520458801317	0.581125
-2.4760898912703904	0.6511006882933044	0.581175
-2.475982391164015	0.6509494626970496	0.581225
-2.4758747155564538	0.6507983688953348	0.581275
-2.475766864667216	0.6506474066925669	0.581325
-2.4756588387153795	0.6504965758935716	0.581375
-2.4755506379195675	0.6503458763036141	0.581425
-2.475442262497971	0.6501953077283751	0.581475
-2.475333712668339	0.6500448699739708	0.581525
-2.475224988647978	0.6498945628469328	0.581575
-2.47511609065376	0.6497443861542237	0.581625
-2.4750070189021227	0.64959433970322	0.581675
-2.474897773609063	0.6494444233017274	0.581725
-2.4747883549901517	0.6492946367579611	0.581775
-2.474678763260515	0.6491449798805653	0.581825
-2.4745689986348633	0.6489954524785894	0.581875
-2.4744590613274604	0.6488460543615105	0.581925
-2.474348951552159	0.6486967853392079	0.581975
-2.4742386695223617	0.6485476452219866	0.582025
-2.47412821545107	0.6483986338205517	0.582075
-2.4740175895508334	0.6482497509460293	0.582125
-2.473906792033805	0.6481009964099469	0.582175
-2.4737958231116863	0.647952370024248	0.582225
-2.4736846829957835	0.6478038716012752	0.582275
-2.4735733718969564	0.6476555009537864	0.582325
-2.473461890025672	0.6475072578949351	0.582375
-2.473350237591951	0.6473591422382877	0.582425
-2.4732384148054254	0.6472111537978038	0.582475
-2.47312642187528	0.6470632923878541	0.582525
-2.4730142590103217	0.6469155578232002	0.582575
-2.4729019264189	0.6467679499190119	0.582625
-2.472789424308996	0.6466204684908474	0.582675
-2.472676752888142	0.6464731133546728	0.582725
-2.4725639123634897	0.6463258843268371	0.582775
-2.472450902941753	0.6461787812240983	0.582825
-2.4723377248292664	0.6460318038635918	0.582875
-2.4722243782319313	0.6458849520628627	0.582925
-2.4721108633552684	0.6457382256398295	0.582975
-2.4719971804043666	0.6455916244128173	0.583025
-2.4718833295839397	0.6454451482005259	0.583075
-2.471769311098268	0.6452987968220544	0.583125
-2.471655125151265	0.6451525700968789	0.583175
-2.4715407719464073	0.6450064678448713	0.583225
-2.471426251686807	0.6448604898862765	0.583275
-2.4713115645751462	0.644714636041735	0.583325
-2.4711967108137385	0.6445689061322576	0.583375
-2.4710816906044757	0.6444232999792477	0.583425
-2.4709665041488797	0.6442778174044781	0.583475
-2.4708511516480534	0.6441324582301119	0.583525
-2.4707356333027315	0.6439872222786773	0.583575
-2.470619949313235	0.6438421093730937	0.583625
-2.4705040998795122	0.6436971193366424	0.583675
-2.470388085201104	0.6435522519929919	0.583725
-2.4702719054771873	0.6434075071661736	0.583775
-2.470155560906518	0.643262884680602	0.583825
-2.4700390516875035	0.6431183843610515	0.583875
-2.46992237801813	0.6429740060326807	0.583925
-2.4698055400960306	0.642829749521003	0.583975
-2.469688538118427	0.6426856146519151	0.584025
-2.4695713722821866	0.6425416012516671	0.584075
-2.469454042783767	0.6423977091468883	0.584125
-2.4693365498192716	0.6422539381645616	0.584175
-2.4692188935844035	0.6421102881320455	0.584225
-2.469101074274505	0.6419667588770506	0.584275
-2.4689830920845246	0.6418233502276607	0.584325
-2.468864947209054	0.6416800620123112	0.584375
-2.4687466398422857	0.6415368940598065	0.584425
-2.468628170178068	0.6413938461993018	0.584475
-2.4685095384098426	0.6412509182603192	0.584525
-2.4683907447307116	0.6411081100727283	0.584575
-2.4682717893333765	0.6409654214667662	0.584625
-2.468152672410195	0.6408228522730132	0.584675
-2.4680333941531316	0.6406804023224165	0.584725
-2.467913954753807	0.6405380714462635	0.584775
-2.46779435440345	0.6403958594762068	0.584825
-2.4676745932929482	0.6402537662442386	0.584875
-2.4675546716127985	0.6401117915827108	0.584925
-2.4674345895531573	0.6399699353243179	0.584975
-2.467314347303796	0.6398281973021077	0.585025
-2.467193945054146	0.6396865773494712	0.585075
-2.467073382993257	0.6395450753001504	0.585125
-2.4669526613098345	0.6394036909882281	0.585175
-2.466831780192208	0.6392624242481355	0.585225
-2.4667107398283714	0.639121274914645	0.585275
-2.466589540405931	0.6389802428228729	0.585325
-2.4664681821121706	0.6388393278082762	0.585375
-2.466346665133985	0.6386985297066536	0.585425
-2.466224989657945	0.6385578483541424	0.585475
-2.4661031558702393	0.6384172835872208	0.585525
-2.4659811639567297	0.638276835242702	0.585575
-2.4658590141029046	0.63813650315774	0.585625
-2.4657367064939195	0.6379962871698199	0.585675
-2.4656142413145625	0.6378561871167681	0.585725
-2.46549161874929	0.637716202836738	0.585775
-2.465368838982192	0.6375763341682233	0.585825
-2.465245902197032	0.6374365809500451	0.585875
-2.4651228085772043	0.6372969430213593	0.585925
-2.464999558305781	0.6371574202216489	0.585975
-2.464876151565469	0.637018012390731	0.586025
-2.4647525885386483	0.636878719368746	0.586075
-2.4646288694073415	0.6367395409961685	0.586125
-2.4645049943532435	0.6366004771137932	0.586175
-2.4643809635576948	0.636461527562748	0.586225
-2.4642567772017103	0.6363226921844786	0.586275
-2.4641324354659484	0.6361839708207624	0.586325
-2.464007938530749	0.6360453633136925	0.586375
-2.463883286576094	0.6359068695056931	0.586425
-2.4637584797816494	0.6357684892395008	0.586475
-2.4636335183267266	0.6356302223581819	0.586525
-2.4635084023903184	0.635492068705115	0.586575
-2.4633831321510704	0.6353540281240033	0.586625
-2.4632577077873052	0.6352161004588642	0.586675
-2.4631321294770054	0.635078285554036	0.586725
-2.463006397397832	0.6349405832541694	0.586775
-2.4628805117271035	0.634802993404235	0.586825
-2.46275447264182	0.6346655158495131	0.586875
-2.4626282803186452	0.6345281504356048	0.586925
-2.462501934933918	0.634390897008415	0.586975
-2.4623754366636526	0.6342537554141717	0.587025
-2.46224878568353	0.6341167254994021	0.587075
-2.4621219821689144	0.6339798071109571	0.587125
-2.4619950262948387	0.6338430000959823	0.587175
-2.4618679182360177	0.6337063043019496	0.587225
-2.4617406581668377	0.6335697195766192	0.587275
-2.461613246261369	0.6334332457680797	0.587325
-2.461485682693355	0.6332968827247034	0.587375
-2.461357967636223	0.633160630295192	0.587425
-2.461230101263079	0.633024488328527	0.587475
-2.4611020837467104	0.6328884566740193	0.587525
-2.4609739152595855	0.632752535181257	0.587575
-2.460845595973861	0.6326167237001565	0.587625
-2.460717126061369	0.6324810220809096	0.587675
-2.460588505693635	0.6323454301740337	0.587725
-2.46045973504186	0.6322099478303229	0.587775
-2.4603308142769427	0.632074574900892	0.587825
-2.460201743569456	0.6319393112371331	0.587875
-2.4600725230896727	0.6318041566907565	0.587925
-2.459943153007545	0.6316691111137483	0.587975
-2.4598136334927245	0.6315341743584107	0.588025
-2.459683964714537	0.6313993462773223	0.588075
-2.45955414684202	0.6312646267233724	0.588125
-2.4594241800438814	0.631130015549729	0.588175
-2.459294064488541	0.6309955126098665	0.588225
-2.4591638003440934	0.6308611177575388	0.588275
-2.459033387778347	0.6307268308468026	0.588325
-2.458902826958785	0.6305926517319937	0.588375
-2.4587721180526048	0.6304585802677473	0.588425
-2.4586412612266844	0.6303246163089802	0.588475
-2.4585102566476102	0.6301907597109024	0.588525
-2.458379104481661	0.6300570103290069	0.588575
-2.4582478048948175	0.6299233680190779	0.588625
-2.4581163580527545	0.6297898326371797	0.588675
-2.457984764120855	0.629656404039669	0.588725
-2.457853023264193	0.6295230820831774	0.588775
-2.4577211356475566	0.6293898666246313	0.588825
-2.4575891014354214	0.6292567575212276	0.588875
-2.457456920791983	0.6291237546304574	0.588925
-2.457324593881125	0.6289908578100823	0.588975
-2.4571921208664493	0.6288580669181534	0.589025
-2.457059501911252	0.628725381812994	0.589075
-2.4569267371785455	0.6285928023532132	0.589125
-2.4567938268310376	0.628460328397693	0.589175
-2.4566607710311583	0.6283279598055973	0.589225
-2.456527569941029	0.6281956964363635	0.589275
-2.4563942237224987	0.6280635381497078	0.589325
-2.4562607325371086	0.6279314848056198	0.589375
-2.456127096546127	0.6277995362643658	0.589425
-2.455993315910515	0.6276676923864842	0.589475
-2.4558593907909674	0.627535953032788	0.589525
-2.4557253213478685	0.6274043180643627	0.589575
-2.455591107741339	0.6272727873425649	0.589625
-2.4554567501311926	0.6271413607290228	0.589675
-2.455322248676978	0.6270100380856358	0.589725
-2.4551876035379405	0.6268788192745712	0.589775
-2.455052814873059	0.6267477041582683	0.589825
-2.4549178828410105	0.6266166925994305	0.589875
-2.454782807600214	0.6264857844610344	0.589925
-2.4546475893087796	0.6263549796063174	0.589975
-2.4545122281245604	0.6262242778987893	0.590025
-2.454376724205111	0.6260936792022193	0.590075
-2.4542410777077226	0.6259631833806485	0.590125
-2.454105288789392	0.6258327902983735	0.590175
-2.453969357606851	0.6257024998199652	0.590225
-2.4538332843165453	0.6255723118102444	0.590275
-2.45369706907465	0.6254422261343096	0.590325
-2.4535607120370564	0.6253122426575025	0.590375
-2.4534242133593898	0.6251823612454457	0.590425
-2.4532875731969925	0.625052581764002	0.590475
-2.4531507917049393	0.6249229040793122	0.590525
-2.453013869038028	0.6247933280577582	0.590575
-2.4528768053507837	0.624663853565998	0.590625
-2.452739600797459	0.6245344804709286	0.590675
-2.4526022555320406	0.6244052086397219	0.590725
-2.4524647697082336	0.6242760379397891	0.590775
-2.4523271434794878	0.6241469682388129	0.590825
-2.452189376998968	0.6240179994047156	0.590875
-2.452051470419587	0.6238891313056876	0.590925
-2.4519134238939686	0.6237603638101598	0.590975
-2.4517752375744926	0.6236316967868283	0.591025
-2.4516369116132513	0.6235031301046307	0.591075
-2.4514984461620903	0.623374663632765	0.591125
-2.451359841372568	0.6232462972406725	0.591175
-2.4512210973960014	0.6231180307980525	0.591225
-2.4510822143834208	0.6229898641748456	0.591275
-2.4509431924856133	0.6228617972412507	0.591325
-2.4508040318530857	0.6227338298677046	0.591375
-2.4506647326361	0.6226059619249036	0.591425
-2.450525294984635	0.6224781932837784	0.591475
-2.4503857190484335	0.622350523815519	0.591525
-2.4502460049769517	0.6222229533915493	0.591575
-2.450106152919416	0.62209548188355	0.591625
-2.4499661630247593	0.6219681091634354	0.591675
-2.449826035441693	0.6218408351033734	0.591725
-2.449685770318634	0.6217136595757672	0.591775
-2.4495453678037764	0.6215865824532701	0.591825
-2.449404828045025	0.6214596036087702	0.591875
-2.4492641511900617	0.6213327229154058	0.591925
-2.44912333738628	0.6212059402465451	0.591975
-2.448982386780852	0.6210792554758093	0.592025
-2.4488412995206597	0.6209526684770466	0.592075
-2.4487000757523707	0.6208261791243563	0.592125
-2.4485587156223607	0.620699787292065	0.592175
-2.4484172192767892	0.6205734928547485	0.592225
-2.448275586861531	0.6204472956872075	0.592275
-2.4481338185222428	0.620321195664493	0.592325
-2.4479919144042954	0.620195192661878	0.592375
-2.4478498746528476	0.6200692865548844	0.592425
-2.447707699412771	0.6199434772192578	0.592475
-2.447565388828725	0.6198177645309877	0.592525
-2.447422943045087	0.619692148366288	0.592575
-2.447280362206016	0.6195666286016147	0.592625
-2.4471376464554004	0.6194412051136491	0.592675
-2.4469947959369036	0.6193158777793102	0.592725
-2.4468518107939214	0.619190646475743	0.592775
-2.4467086911696283	0.6190655110803298	0.592825
-2.44656543720693	0.6189404714706754	0.592875
-2.4464220490485107	0.6188155275246228	0.592925
-2.446278526836792	0.6186906791202353	0.592975
-2.4461348707139687	0.618565926135813	0.593025
-2.4459910808219796	0.6184412684498778	0.593075
-2.4458471573025347	0.618316705941182	0.593125
-2.4457031002970897	0.6181922384887046	0.593175
-2.4455589099468735	0.6180678659716494	0.593225
-2.4454145863928636	0.617943588269448	0.593275
-2.4452701297758055	0.6178194052617563	0.593325
-2.4451255402362015	0.6176953168284524	0.593375
-2.4449808179143195	0.6175713228496433	0.593425
-2.444835962950186	0.6174474232056546	0.593475
-2.4446909754835953	0.6173236177770389	0.593525
-2.4445458556540975	0.6171999064445677	0.593575
-2.4444006036010153	0.6170762890892362	0.593625
-2.4442552194634293	0.6169527655922618	0.593675
-2.4441097033801884	0.6168293358350793	0.593725
-2.4439640554899085	0.6167059996993485	0.593775
-2.443818275930967	0.6165827570669433	0.593825
-2.4436723648415146	0.6164596078199616	0.593875
-2.443526322359462	0.6163365518407167	0.593925
-2.4433801486224964	0.6162135890117413	0.593975
-2.4432338437680623	0.6160907192157851	0.594025
-2.4430874079333877	0.6159679423358152	0.594075
-2.442940841255452	0.6158452582550145	0.594125
-2.4427941438710254	0.6157226668567822	0.594175
-2.442647315916627	0.6156001680247332	0.594225
-2.442500357528569	0.615477761642696	0.594275
-2.442353268842913	0.6153554475947146	0.594325
-2.4422060499955154	0.6152332257650461	0.594375
-2.442058701121983	0.6151110960381616	0.594425
-2.4419112223577173	0.614989058298744	0.594475
-2.441763613837872	0.6148671124316885	0.594525
-2.441615875697398	0.6147452583221031	0.594575
-2.441468008070998	0.6146234958553051	0.594625
-2.4413200110931714	0.6145018249168245	0.594675
-2.4411718848981745	0.6143802453923992	0.594725
-2.4410236296200583	0.6142587571679796	0.594775
-2.440875245392632	0.6141373601297216	0.594825
-2.4407267323495003	0.6140160541639935	0.594875
-2.4405780906240295	0.613894839157368	0.594925
-2.440429320349379	0.6137737149966292	0.594975
-2.4402804216584726	0.6136526815687637	0.595025
-2.440131394684031	0.6135317387609704	0.595075
-2.4399822395585358	0.6134108864606482	0.595125
-2.4398329564142665	0.6132901245554075	0.595175
-2.439683545383268	0.6131694529330575	0.595225
-2.439534006597384	0.6130488714816188	0.595275
-2.439384340188219	0.6129283800893086	0.595325
-2.439234546287183	0.6128079786445552	0.595375
-2.439084625025448	0.6126876670359837	0.595425
-2.4389345765339896	0.6125674451524268	0.595475
-2.4387844009435455	0.6124473128829154	0.595525
-2.438634098384662	0.6123272701166849	0.595575
-2.438483668987646	0.612207316743169	0.595625
-2.4383331128826136	0.6120874526520055	0.595675
-2.4381824301994452	0.6119676777330285	0.595725
-2.4380316210678257	0.6118479918762765	0.595775
-2.437880685617213	0.611728394971981	0.595825
-2.437729623976864	0.6116088869105799	0.595875
-2.4375784362758113	0.6114894675827005	0.595925
-2.437427122642893	0.6113701368791774	0.595975
-2.437275683206715	0.6112508946910336	0.596025
-2.437124118095694	0.6111317409094961	0.596075
-2.436972427438015	0.6110126754259819	0.596125
-2.436820611361678	0.6108936981321109	0.596175
-2.436668669994447	0.6107748089196906	0.596225
-2.4365166034639043	0.6106560076807312	0.596275
-2.4363644118973964	0.61053729430743	0.596325
-2.43621209542209	0.6104186686921858	0.596375
-2.436059654164919	0.6103001307275826	0.596425
-2.4359070882526326	0.6101816803064072	0.596475
-2.435754397811754	0.6100633173216281	0.596525
-2.4356015829686215	0.6099450416664172	0.596575
-2.435448643849343	0.6098268532341271	0.596625
-2.4352955805798486	0.6097087519183124	0.596675
-2.4351423932858385	0.6095907376127085	0.596725
-2.434989082092832	0.6094728102112498	0.596775
-2.434835647126124	0.6093549696080526	0.596825
-2.4346820885108262	0.609237215697431	0.596875
-2.4345284063718267	0.6091195483738798	0.596925
-2.4343746008338347	0.609001967532089	0.596975
-2.4342206720213313	0.6088844730669318	0.597025
-2.4340666200586263	0.6087670648734728	0.597075
-2.4339124450697986	0.6086497428469613	0.597125
-2.433758147178754	0.6085325068828343	0.597175
-2.4336037265091734	0.6084153568767154	0.597225
-2.433449183184565	0.6082982927244134	0.597275
-2.433294517328206	0.6081813143219225	0.597325
-2.433139729063213	0.6080644215654226	0.597375
-2.4329848185124634	0.607947614351278	0.597425
-2.432829785798677	0.6078308925760358	0.597475
-2.432674631044342	0.6077142561364296	0.597525
-2.432519354371777	0.607597704929372	0.597575
-2.4323639559030825	0.6074812388519641	0.597625
-2.4322084357601836	0.6073648578014823	0.597675
-2.4320527940647874	0.6072485616753934	0.597725
-2.4318970309384302	0.6071323503713362	0.597775
-2.431741146502432	0.6070162237871409	0.597825
-2.431585140877938	0.6069001818208076	0.597875
-2.431429014185877	0.6067842243705276	0.597925
-2.431272766547013	0.6066683513346608	0.597975
-2.4311163980818873	0.6065525626117584	0.598025
-2.430959908910877	0.6064368581005378	0.598075
-2.430803299154141	0.6063212376999089	0.598125
-2.4306465689316727	0.6062057013089444	0.598175
-2.4304897183632455	0.6060902488269115	0.598225
-2.4303327475684733	0.6059748801532369	0.598275
-2.430175656666751	0.6058595951875425	0.598325
-2.430018445777308	0.6057443938296089	0.598375
-2.4298611150191616	0.6056292759794094	0.598425
-2.4297036645111634	0.6055142415370764	0.598475
-2.4295460943719527	0.605399290402935	0.598525
-2.4293884047200063	0.6052844224774674	0.598575
-2.429230595673583	0.6051696376613477	0.598625
-2.429072667350788	0.6050549358554071	0.598675
-2.4289146198695075	0.6049403169606671	0.598725
-2.4287564533474693	0.6048257808783057	0.598775
-2.4285981679021886	0.6047113275096901	0.598825
-2.4284397636510207	0.6045969567563443	0.598875
-2.4282812407111125	0.6044826685199797	0.598925
-2.4281225991994466	0.6043684627024635	0.598975
-2.427963839232801	0.6042543392058506	0.599025
-2.427804960927792	0.6041402979323495	0.599075
-2.4276459644008272	0.6040263387843575	0.599125
-2.427486849768158	0.6039124616644221	0.599175
-2.427327617145823	0.6037986664752816	0.599225
-2.42716826664971	0.6036849531198208	0.599275
-2.427008798395496	0.6035713215011184	0.599325
-2.426849212498702	0.6034577715223952	0.599375
-2.4266895090746416	0.603344303087066	0.599425
-2.426529688238476	0.6032309160986886	0.599475
-2.426369750105157	0.6031176104610115	0.599525
-2.426209694789482	0.603004386077928	0.599575
-2.4260495224060477	0.6028912428535187	0.599625
-2.4258892330692894	0.6027781806920118	0.599675
-2.4257288268934496	0.602665199497817	0.599725
-2.425568303992603	0.6025522991754957	0.599775
-2.425407664480635	0.6024394796297868	0.599825
-2.425246908471266	0.6023267407655832	0.599875
-2.4250860360780253	0.6022140824879504	0.599925
-2.4249250474142823	0.6021015047021107	0.599975
-2.424763942593208	0.6019890073134571	0.600025
-2.4246027217278234	0.6018765902275374	0.600075
-2.424441384930945	0.6017642533500727	0.600125
-2.424279932315243	0.6016519965869334	0.600175
-2.424118363993184	0.6015398198441666	0.600225
-2.423956680077088	0.6014277230279661	0.600275
-2.4237948806790746	0.6013157060447017	0.600325
-2.4236329659111133	0.6012037688008893	0.600375
-2.423470935884976	0.6010919112032205	0.600425
-2.4233087907122877	0.6009801331585323	0.600475
-2.423146530504476	0.6008684345738349	0.600525
-2.4229841553728133	0.6007568153562852	0.600575
-2.4228216654283905	0.6006452754132129	0.600625
-2.422659060782133	0.6005338146520912	0.600675
-2.4224963415447918	0.6004224329805682	0.600725
-2.422333507826945	0.6003111303064331	0.600775
-2.4221705597390057	0.6001999065376487	0.600825
-2.4220074973912116	0.6000887615823202	0.600875
-2.4218443208936327	0.5999776953487244	0.600925
-2.421681030356172	0.5998667077452795	0.600975
-2.421517625888558	0.5997557986805766	0.601025
-2.421354107600355	0.5996449680633437	0.601075
-2.421190475600957	0.5995342158024851	0.601125
-2.421026729999591	0.599423541807039	0.601175
-2.4208628709053164	0.5993129459862194	0.601225
-2.4206988984270223	0.5992024282493736	0.601275
-2.420534812673437	0.5990919885060251	0.601325
-2.420370613753115	0.5989816266658283	0.601375
-2.4202063017744533	0.5988713426386135	0.601425
-2.4200418768456724	0.5987611363343428	0.601475
-2.4198773390748367	0.5986510076631512	0.601525
-2.419712688569841	0.5985409565353071	0.601575
-2.4195479254384153	0.5984309828612482	0.601625
-2.419383049788125	0.5983210865515487	0.601675
-2.4192180617263768	0.5982112675169478	0.601725
-2.4190529613604026	0.5981015256683228	0.601775
-2.418887748797285	0.5979918609167139	0.601825
-2.4187224241439296	0.5978822731733013	0.601875
-2.4185569875070914	0.597772762349423	0.601925
-2.418391438993351	0.5976633283565609	0.601975
-2.418225778709143	0.597553971106351	0.602025
-2.4180600067607205	0.5974446905105737	0.602075
-2.4178941232541944	0.5973354864811623	0.602125
-2.417728128295499	0.597226358930195	0.602175
-2.4175620219904226	0.5971173077699007	0.602225
-2.4173958044445767	0.5970083329126545	0.602275
-2.41722947576343	0.5968994342709788	0.602325
-2.4170630360522765	0.5967906117575439	0.602375
-2.416896485416264	0.5966818652851659	0.602425
-2.416729823960368	0.596573194766808	0.602475
-2.416563051789421	0.5964646001155787	0.602525
-2.4163961690080797	0.5963560812447333	0.602575
-2.4162291757208614	0.5962476380676706	0.602625
-2.416062072032106	0.5961392704979369	0.602675
-2.4158948580460184	0.5960309784492207	0.602725
-2.415727533866623	0.5959227618353579	0.602775
-2.41556009959781	0.5958146205703253	0.602825
-2.4153925553432907	0.5957065545682458	0.602875
-2.4152249012066456	0.5955985637433846	0.602925
-2.415057137291272	0.5954906480101508	0.602975
-2.4148892637004424	0.5953828072830956	0.603025
-2.414721280537241	0.5952750414769141	0.603075
-2.4145531879046325	0.59516735050644	0.603125
-2.4143849859053916	0.5950597342866549	0.603175
-2.414216674642172	0.5949521927326747	0.603225
-2.4140482542174455	0.5948447257597645	0.603275
-2.413879724733557	0.5947373332833223	0.603325
-2.413711086292669	0.5946300152188939	0.603375
-2.4135423389968254	0.5945227714821596	0.603425
-2.4133734829478812	0.5944156019889443	0.603475
-2.413204518247576	0.5943085066552094	0.603525
-2.41303544499746	0.5942014853970577	0.603575
-2.4128662632989717	0.5940945381307292	0.603625
-2.4126969732533556	0.5939876647726053	0.603675
-2.4125275749617505	0.5938808652392028	0.603725
-2.4123580685251	0.59377413944718	0.603775
-2.4121884540442418	0.5936674873133296	0.603825
-2.4120187316198205	0.5935609087545857	0.603875
-2.411848901352372	0.5934544036880148	0.603925
-2.411678963342243	0.5933479720308259	0.603975
-2.411508917689671	0.5932416137003598	0.604025
-2.4113387644947064	0.5931353286140975	0.604075
-2.4111685038572874	0.5930291166896533	0.604125
-2.410998135877173	0.5929229778447789	0.604175
-2.410827660653999	0.5928169119973609	0.604225
-2.4106570782872323	0.592710919065421	0.604275
-2.410486388876217	0.5926049989671158	0.604325
-2.4103155925201216	0.5924991516207372	0.604375
-2.410144689318	0.5923933769447098	0.604425
-2.4099736793687256	0.5922876748575949	0.604475
-2.409802562771061	0.5921820452780843	0.604525
-2.4096313396235907	0.5920764881250055	0.604575
-2.409460010024784	0.5919710033173186	0.604625
-2.4092885740729337	0.5918655907741158	0.604675
-2.4091170318662223	0.5917602504146231	0.604725
-2.4089453835026524	0.5916549821581975	0.604775
-2.4087736290801183	0.591549785924329	0.604825
-2.408601768696333	0.5914446616326383	0.604875
-2.4084298024489064	0.5913396092028796	0.604925
-2.408257730435262	0.5912346285549347	0.604975
-2.408085552752725	0.5911297196088208	0.605025
-2.4079132694984327	0.5910248822846805	0.605075
-2.4077408807694276	0.5909201165027915	0.605125
-2.4075683866625606	0.5908154221835583	0.605175
-2.407395787274589	0.5907107992475159	0.605225
-2.407223082702085	0.5906062476153302	0.605275
-2.4070502730415173	0.5905017672077937	0.605325
-2.406877358389181	0.5903973579458306	0.605375
-2.4067043388412594	0.5902930197504903	0.605425
-2.4065312144937714	0.5901887525429552	0.605475
-2.406357985442617	0.5900845562445298	0.605525
-2.406184651783534	0.5899804307766527	0.605575
-2.4060112136121465	0.5898763760608843	0.605625
-2.4058376710239116	0.5897723920189168	0.605675
-2.4056640241141753	0.5896684785725658	0.605725
-2.405490272978117	0.5895646356437769	0.605775
-2.4053164177108077	0.5894608631546183	0.605825
-2.4051424584071497	0.5893571610272884	0.605875
-2.404968395161936	0.5892535291841074	0.605925
-2.404794228069795	0.5891499675475257	0.605975
-2.4046199572252482	0.5890464760401138	0.606025
-2.4044455827226447	0.5889430545845729	0.606075
-2.404271104656235	0.5888397031037224	0.606125
-2.404096523120096	0.5887364215205142	0.606175
-2.4039218382082037	0.5886332097580151	0.606225
-2.4037470500143647	0.5885300677394261	0.606275
-2.403572158632283	0.5884269953880618	0.606325
-2.403397164155494	0.5883239926273702	0.606375
-2.4032220666774315	0.5882210593809126	0.606425
-2.403046866291361	0.5881181955723832	0.606475
-2.4028715630904482	0.5880154011255886	0.606525
-2.4026961571676897	0.5879126759644675	0.606575
-2.4025206486159836	0.5878100200130734	0.606625
-2.4023450375280557	0.5877074331955863	0.606675
-2.402169323996541	0.5876049154363047	0.606725
-2.4019935081138946	0.5875024666596512	0.606775
-2.40181758997249	0.5874000867901668	0.606825
-2.401641569664515	0.5872977757525173	0.606875
-2.4014654472820776	0.5871955334714831	0.606925
-2.4012892229171032	0.5870933598719723	0.606975
-2.4011128966614343	0.5869912548790054	0.607025
-2.4009364686067323	0.5868892184177303	0.607075
-2.400759938844579	0.5867872504134067	0.607125
-2.4005833074663725	0.5866853507914226	0.607175
-2.400406574563431	0.5865835194772753	0.607225
-2.4002297402268944	0.5864817563965902	0.607275
-2.4000528045478204	0.5863800614751025	0.607325
-2.3998757676170865	0.586278434638675	0.607375
-2.3996986295254907	0.5861768758132788	0.607425
-2.3995213903636547	0.5860753849250129	0.607475
-2.3993440502221137	0.5859739619000833	0.607525
-2.3991666091912336	0.585872606664824	0.607575
-2.3989890673612915	0.5857713191456763	0.607625
-2.398811424822397	0.5856700992692067	0.607675
-2.3986336816645686	0.5855689469620914	0.607725
-2.3984558379776626	0.5854678621511291	0.607775
-2.3982778938514406	0.5853668447632283	0.607825
-2.398099849375503	0.5852658947254205	0.607875
-2.397921704639358	0.5851650119648444	0.607925
-2.3977434597323515	0.5850641964087633	0.607975
-2.397565114743739	0.5849634479845459	0.608025
-2.397386669762614	0.5848627666196871	0.608075
-2.3972081248779773	0.584762152241783	0.608125
-2.3970294801786705	0.5846616047785587	0.608175
-2.396850735753443	0.5845611241578391	0.608225
-2.3966718916908896	0.584460710307577	0.608275
-2.396492948079503	0.5843603631558254	0.608325
-2.396313905007632	0.5842600826307627	0.608375
-2.3961347625635177	0.5841598686606709	0.608425
-2.395955520835261	0.5840597211739526	0.608475
-2.395776179910854	0.5839596400991167	0.608525
-2.3955967398781497	0.5838596253647907	0.608575
-2.3954172008248933	0.5837596768997089	0.608625
-2.3952375628386893	0.583659794632722	0.608675
-2.395057826007037	0.5835599784927887	0.608725
-2.3948779904172937	0.5834602284089839	0.608775
-2.3946980561567157	0.5833605443104881	0.608825
-2.3945180233124135	0.5832609261265994	0.608875
-2.3943378919713982	0.5831613737867192	0.608925
-2.3941576622205365	0.5830618872203688	0.608975
-2.3939773341465975	0.5829624663571696	0.609025
-2.3937969078362022	0.582863111126864	0.609075
-2.3936163833758792	0.5827638214592927	0.609125
-2.3934357608520047	0.5826645972844189	0.609175
-2.3932550403508674	0.5825654385323019	0.609225
-2.393074221958601	0.5824663451331242	0.609275
-2.3928933057612545	0.5823673170171633	0.609325
-2.39271229184472	0.582268354114819	0.609375
-2.392531180294807	0.5821694563565871	0.609425
-2.3923499711971687	0.5820706236730844	0.609475
-2.3921686646373743	0.5819718559950224	0.609525
-2.391987260700842	0.5818731532532351	0.609575
-2.391805759472899	0.5817745153786484	0.609625
-2.391624161038727	0.5816759423023122	0.609675
-2.391442465483416	0.5815774339553678	0.609725
-2.3912606728919115	0.5814789902690789	0.609775
-2.391078783349068	0.5813806111748002	0.609825
-2.390896796939594	0.5812822966040097	0.609875
-2.3907147137481086	0.5811840464882745	0.609925
-2.3905325338590875	0.5810858607592853	0.609975
-2.3903502573569106	0.580987739348822	0.610025
-2.390167884325826	0.5808896821887856	0.610075
-2.3899854148499764	0.580791689211169	0.610125
-2.389802849013378	0.5806937603480828	0.610175
-2.38962018689994	0.5805958955317302	0.610225
-2.389437428593446	0.5804980946944331	0.610275
-2.389254574177574	0.5804003577686028	0.610325
-2.389071623735879	0.580302684686771	0.610375
-2.3888885773518056	0.5802050753815582	0.610425
-2.3887054351086774	0.5801075297857029	0.610475
-2.388522197089713	0.5800100478320349	0.610525
-2.388338863378002	0.5799126294535	0.610575
-2.388155434056537	0.5798152745831334	0.610625
-2.3879719092081793	0.57971798315409	0.610675
-2.387788288915691	0.5796207550996083	0.610725
-2.387604573261708	0.5795235903530515	0.610775
-2.3874207623287633	0.5794264888478616	0.610825
-2.3872368561992676	0.5793294505176076	0.610875
-2.3870528549555257	0.5792324752959361	0.610925
-2.386868758679724	0.5791355631166196	0.610975
-2.3866845674539423	0.5790387139135086	0.611025
-2.386500281360139	0.5789419276205783	0.611075
-2.386315900480171	0.5788452041718835	0.611125
-2.3861314248957735	0.5787485435016	0.611175
-2.385946854688578	0.5786519455439861	0.611225
-2.385762189940099	0.5785554102334178	0.611275
-2.385577430731741	0.578458937504356	0.611325
-2.3853925771447995	0.5783625272913762	0.611375
-2.385207629260454	0.5782661795291408	0.611425
-2.3850225871597805	0.5781698941524236	0.611475
-2.3848374509237384	0.5780736710960893	0.611525
-2.384652220633179	0.5779775102951082	0.611575
-2.384466896368844	0.577881411684545	0.611625
-2.384281478211364	0.577785375199568	0.611675
-2.3840959662412606	0.5776894007754404	0.611725
-2.383910360538946	0.577593488347527	0.611775
-2.383724661184726	0.5774976378512894	0.611825
-2.383538868258789	0.577401849222288	0.611875
-2.3833529818412242	0.5773061223961812	0.611925
-2.3831670020120055	0.5772104573087252	0.611975
-2.382980928851003	0.5771148538957751	0.612025
-2.382794762437975	0.577019312093281	0.612075
-2.382608502852573	0.5769238318372936	0.612125
-2.382422150174343	0.5768284130639557	0.612175
-2.382235704482718	0.5767330557095145	0.612225
-2.382049165857028	0.5766377597103044	0.612275
-2.3818625343764985	0.5765425250027674	0.612325
-2.381675810120236	0.5764473515234294	0.612375
-2.381488993167258	0.5763522392089256	0.612425
-2.381302083596457	0.576257187995974	0.612475
-2.381115081486636	0.5761621978214007	0.612525
-2.380927986916475	0.576067268622116	0.612575
-2.380740799964564	0.5759724003351359	0.612625
-2.380553520709374	0.5758775928975628	0.612675
-2.3803661492292827	0.575782846246601	0.612725
-2.38017868560255	0.575688160319544	0.612775
-2.379991129907342	0.5755935350537843	0.612825
-2.3798034822217087	0.5754989703868061	0.612875
-2.379615742623607	0.575404466256189	0.612925
-2.3794279111908763	0.5753100225996066	0.612975
-2.379239988001267	0.575215639354825	0.613025
-2.379051973132407	0.5751213164597064	0.613075
-2.378863866661839	0.5750270538522039	0.613125
-2.378675668666985	0.5749328514703667	0.613175
-2.378487379225179	0.5748387092523335	0.613225
-2.3782989984136345	0.5747446271363401	0.613275
-2.3781105263094804	0.5746506050607108	0.613325
-2.3779219629897255	0.5745566429638669	0.613375
-2.377733308531292	0.574462740784317	0.613425
-2.377544563010979	0.5743688984606675	0.613475
-2.377355726505508	0.5742751159316114	0.613525
-2.3771667990914707	0.574181393135938	0.613575
-2.3769777808453894	0.5740877300125247	0.613625
-2.376788671843646	0.5739941265003431	0.613675
-2.3765994721625603	0.573900582538454	0.613725
-2.3764101818783123	0.5738070980660108	0.613775
-2.376220801067019	0.5737136730222572	0.613825
-2.376031329804659	0.5736203073465271	0.613875
-2.375841768167144	0.5735270009782465	0.613925
-2.3756521162302504	0.5734337538569301	0.613975
-2.3754623740696936	0.5733405659221841	0.614025
-2.3752725417610456	0.5732474371137032	0.614075
-2.3750826193798225	0.5731543673712742	0.614125
-2.374892607001394	0.5730613566347711	0.614175
-2.374702504701078	0.5729684048441591	0.614225
-2.3745123125540455	0.5728755119394922	0.614275
-2.374322030635412	0.5727826778609131	0.614325
-2.374131659020154	0.572689902548654	0.614375
-2.3739411977831866	0.5725971859430363	0.614425
-2.373750646999284	0.5725045279844685	0.614475
-2.373560006743171	0.5724119286134498	0.614525
-2.3733692770894232	0.5723193877705653	0.614575
-2.3731784581125632	0.5722269053964901	0.614625
-2.372987549886975	0.5721344814319865	0.614675
-2.3727965524869825	0.5720421158179037	0.614725
-2.3726054659867777	0.5719498084951803	0.614775
-2.3724142904604837	0.5718575594048403	0.614825
-2.3722230259820996	0.5717653684879966	0.614875
-2.372031672625555	0.5716732356858485	0.614925
-2.3718402304646524	0.5715811609396817	0.614975
-2.3716486995731296	0.5714891441908694	0.615025
-2.3714570800245944	0.5713971853808713	0.615075
-2.3712653718925907	0.5713052844512332	0.615125
-2.3710735752505343	0.5712134413435866	0.615175
-2.370881690171775	0.5711216559996507	0.615225
-2.3706897167295393	0.5710299283612289	0.615275
-2.3704976549969814	0.5709382583702114	0.615325
-2.3703055050471393	0.570846645968573	0.615375
-2.370113266952973	0.5707550910983752	0.615425
-2.3699209407873343	0.5706635937017628	0.615475
-2.3697285266229873	0.5705721537209685	0.615525
-2.3695360245325965	0.5704807710983056	0.615575
-2.369343434588736	0.5703894457761782	0.615625
-2.3691507568638808	0.570298177697067	0.615675
-2.368957991430415	0.5702069668035473	0.615725
-2.368765138360625	0.5701158130382664	0.615775
-2.368572197726708	0.570024716343969	0.615825
-2.3683791696007614	0.5699336766634702	0.615875
-2.368186054054793	0.5698426939396818	0.615925
-2.367992851160716	0.5697517681155873	0.615975
-2.367799560990349	0.5696608991342645	0.616025
-2.3676061836154196	0.5695700869388642	0.616075
-2.3674127191075582	0.5694793314726302	0.616125
-2.3672191675383085	0.5693886326788791	0.616175
-2.367025528979114	0.5692979905010216	0.616225
-2.366831803501332	0.5692074048825384	0.616275
-2.366637991176221	0.5691168757670061	0.616325
-2.3664440920749574	0.5690264030980696	0.616375
-2.366250106268613	0.5689359868194707	0.616425
-2.366056033828179	0.5688456268750169	0.616475
-2.365861874824544	0.5687553232086159	0.616525
-2.365667629328516	0.5686650757642374	0.616575
-2.3654732974108015	0.5685748844859525	0.616625
-2.365278879142024	0.5684847493178938	0.616675
-2.3650843745927097	0.5683946702042952	0.616725
-2.3648897838332985	0.5683046470894508	0.616775
-2.364695106934136	0.5682146799177574	0.616825
-2.36450034396548	0.5681247686336701	0.616875
-2.3643054949974944	0.5680349131817471	0.616925
-2.3641105601002597	0.5679451135066051	0.616975
-2.363915539343754	0.5678553695529621	0.617025
-2.363720432797881	0.5677656812655962	0.617075
-2.3635252405324385	0.5676760485893838	0.617125
-2.363329962617152	0.5675864714692649	0.617175
-2.3631345991216377	0.5674969498502742	0.617225
-2.362939150115444	0.5674074836775105	0.617275
-2.3627436156680077	0.5673180728961688	0.617325
-2.362547995848701	0.5672287174515046	0.617375
-2.36235229072678	0.5671394172888731	0.617425
-2.3621565003714404	0.567050172353686	0.617475
-2.3619606248517626	0.5669609825914568	0.617525
-2.361764664236765	0.5668718479477552	0.617575
-2.3615686185953493	0.5667827683682513	0.617625
-2.36137248799636	0.566693743798671	0.617675
-2.361176272508523	0.5666047741848419	0.617725
-2.3609799722005027	0.5665158594726447	0.617775
-2.360783587140856	0.5664269996080641	0.617825
-2.3605871173980684	0.5663381945371369	0.617875
-2.360390563040524	0.5662494442060012	0.617925
-2.3601939241365337	0.5661607485608493	0.617975
-2.359997200754307	0.5660721075479754	0.618025
-2.3598003929619797	0.5659835211137245	0.618075
-2.35960350082759	0.565894989204546	0.618125
-2.3594065244191	0.5658065117669383	0.618175
-2.359209463804374	0.5657180887475044	0.618225
-2.359012319051203	0.5656297200928958	0.618275
-2.358815090227278	0.5655414057498681	0.618325
-2.358617777400222	0.5654531456652264	0.618375
-2.3584203806375466	0.5653649397858778	0.618425
-2.3582229000067105	0.5652767880587793	0.618475
-2.358025335575051	0.565188690430991	0.618525
-2.357827687409857	0.5651006468496205	0.618575
-2.357629955578297	0.5650126572618787	0.618625
-2.3574321401474867	0.5649247216150256	0.618675
-2.3572342411844263	0.5648368398564207	0.618725
-2.357036258756062	0.564749011933477	0.618775
-2.356838192929226	0.5646612377937016	0.618825
-2.3566400437706947	0.5645735173846582	0.618875
-2.356441811347129	0.5644858506540035	0.618925
-2.356243495725141	0.5643982375494507	0.618975
-2.356045096971223	0.5643106780188053	0.619025
-2.3558466151518176	0.5642231720099284	0.619075
-2.3556480503332513	0.5641357194707753	0.619125
-2.3554494025817996	0.5640483203493539	0.619175
-2.3552506719636206	0.5639609745937684	0.619225
-2.3550518585448255	0.5638736821521732	0.619275
-2.354852962391404	0.5637864429728204	0.619325
-2.354653983569302	0.563699257004011	0.619375
-2.354454922144346	0.5636121241941449	0.619425
-2.3542557781823117	0.5635250444916683	0.619475
-2.3540565517488647	0.5634380178451281	0.619525
-2.3538572429096156	0.5633510442031159	0.619575
-2.3536578517300635	0.5632641235143246	0.619625
-2.353458378275656	0.5631772557274909	0.619675
-2.353258822611728	0.5630904407914532	0.619725
-2.353059184803565	0.5630036786550927	0.619775
-2.352859464916336	0.5629169692673921	0.619825
-2.352659663015166	0.562830312577377	0.619875
-2.3524597791650583	0.5627437085341745	0.619925
-2.3522598134309782	0.562657157086954	0.619975
-2.352059765877767	0.5625706581849854	0.620025
-2.3518596365702233	0.5624842117775821	0.620075
-2.3516594255730334	0.5623978178141562	0.620125
-2.351459132950831	0.5623114762441646	0.620175
-2.351258758768141	0.5622251870171607	0.620225
-2.351058303089439	0.5621389500827446	0.620275
-2.3508577659790855	0.5620527653906114	0.620325
-2.3506571475013986	0.5619666328905024	0.620375
-2.350456447720579	0.5618805525322544	0.620425
-2.3502556667007846	0.5617945242657496	0.620475
-2.350054804506057	0.5617085480409658	0.620525
-2.3498538612003936	0.5616226238079259	0.620575
-2.349652836847678	0.5615367515167474	0.620625
-2.34945173151175	0.5614509311175939	0.620675
-2.3492505452563344	0.5613651625607224	0.620725
-2.3490492781451118	0.5612794457964363	0.620775
-2.34884793024165	0.5611937807751312	0.620825
-2.3486465016094744	0.5611081674472502	0.620875
-2.3484449923119914	0.5610226057633277	0.620925
-2.348243402412573	0.5609370956739456	0.620975
-2.3480417319744666	0.5608516371297757	0.621025
-2.347839981060891	0.560766230081538	0.621075
-2.347638149734934	0.5606808744800422	0.621125
-2.3474362380596605	0.5605955702761461	0.621175
-2.3472342460980036	0.5605103174207963	0.621225
-2.347032173912868	0.5604251158649886	0.621275
-2.3468300215670386	0.5603399655598038	0.621325
-2.3466277891232625	0.5602548664563773	0.621375
-2.3464254766441677	0.560169818505924	0.621425
-2.3462230841923515	0.5600848216597166	0.621475
-2.346020611830283	0.5599998758691047	0.621525
-2.345818059620411	0.5599149810854968	0.621575
-2.345615427625048	0.5598301372603782	0.621625
-2.345412715906487	0.5597453443452917	0.621675
-2.345209924526895	0.5596606022918578	0.621725
-2.3450070535484087	0.5595759110517536	0.621775
-2.3448041030330407	0.5594912705767343	0.621825
-2.3446010730427775	0.5594066808186097	0.621875
-2.344397963639478	0.5593221417292704	0.621925
-2.3441947748849796	0.5592376532606589	0.621975
-2.343991506840992	0.5591532153647991	0.622025
-2.343788159569195	0.5590688279937667	0.622075
-2.343584733131152	0.558984491099718	0.622125
-2.343381227588393	0.5589002046348616	0.622175
-2.3431776430023263	0.5588159685514863	0.622225
-2.3429739794343387	0.5587317828019319	0.622275
-2.3427702369456824	0.5586476473386207	0.622325
-2.342566415597598	0.5585635621140215	0.622375
-2.3423625154511876	0.5584795270806907	0.622425
-2.3421585365675415	0.5583955421912259	0.622475
-2.341954479007617	0.5583116073983158	0.622525
-2.3417503428323525	0.5582277226546882	0.622575
-2.3415461281025567	0.5581438879131618	0.622625
-2.3413418348790227	0.5580601031265953	0.622675
-2.341137463222411	0.5579763682479371	0.622725
-2.3409330131933643	0.5578926832301749	0.622775
-2.340728484852399	0.5578090480263874	0.622825
-2.3405238782600093	0.5577254625896912	0.622875
-2.3403191934765655	0.5576419268732938	0.622925
-2.3401144305624135	0.5575584408304408	0.622975
-2.3399095895777795	0.5574750044144675	0.623025
-2.339704670582864	0.557391617578749	0.623075
-2.339499673637745	0.557308280276748	0.623125
-2.339294598802479	0.557224992461967	0.623175
-2.339089446136999	0.5571417540879963	0.623225
-2.3388842157012157	0.5570585651084669	0.623275
-2.3386789075549173	0.556975425477095	0.623325
-2.33847352175787	0.5568923351476391	0.623375
-2.3382680583697177	0.5568092940739418	0.623425
-2.338062517450085	0.5567263022098884	0.623475
-2.337856899058469	0.5566433595094472	0.623525
-2.3376512032543495	0.5565604659266298	0.623575
-2.3374454300970844	0.5564776214155299	0.623625
-2.3372395796460093	0.5563948259302852	0.623675
-2.3370336519603376	0.5563120794251144	0.623725
-2.336827647099263	0.5562293818542798	0.623775
-2.336621565121858	0.5561467331721254	0.623825
-2.3364154060871716	0.5560641333330384	0.623875
-2.3362091700541368	0.5559815822914861	0.623925
-2.3360028570816596	0.5558990800019822	0.623975
-2.335796467228532	0.555816626419115	0.624025
-2.3355900005535184	0.5557342214975245	0.624075
-2.335383457115271	0.5556518651919207	0.624125
-2.3351768369724137	0.5555695574570676	0.624175
-2.3349701401834584	0.5554872982477983	0.624225
-2.3347633668068863	0.5554050875189995	0.624275
-2.33455651690107	0.5553229252256273	0.624325
-2.334349590524353	0.5552408113226902	0.624375
-2.3341425877349686	0.5551587457652674	0.624425
-2.3339355085911193	0.5550767285084878	0.624475
-2.3337283531509	0.5549947595075535	0.624525
-2.333521121472374	0.5549128387177147	0.624575
-2.3333138136134974	0.5548309660942953	0.624625
-2.3331064296321964	0.5547491415926659	0.624675
-2.332898969586288	0.5546673651682714	0.624725
-2.3326914335335607	0.5545856367766034	0.624775
-2.3324838215316954	0.5545039563732266	0.624825
-2.3322761336383406	0.5544223239137542	0.624875
-2.332068369911042	0.5543407393538684	0.624925
-2.33186053040731	0.5542592026493062	0.624975
-2.331652615184555	0.5541777137558651	0.625025
-2.331444624300149	0.5540962726294044	0.625075
-2.331236557811366	0.5540148792258389	0.625125
-2.3310284157754446	0.5539335335011489	0.625175
-2.3308201982495214	0.5538522354113659	0.625225
-2.3306119052907004	0.5537709849125902	0.625275
-2.3304035369559797	0.5536897819609706	0.625325
-2.3301950933023305	0.5536086265127261	0.625375
-2.3299865743866173	0.5535275185241239	0.625425
-2.3297779802656753	0.5534464579514997	0.625475
-2.329569310996233	0.5533654447512384	0.625525
-2.3293605666349944	0.5532844788797936	0.625575
-2.329151747238551	0.5532035602936661	0.625625
-2.328942852863474	0.5531226889494277	0.625675
-2.3287338835662217	0.5530418648036959	0.625725
-2.328524839403234	0.5529610878131576	0.625775
-2.328315720430833	0.5528803579345475	0.625825
-2.328106526705326	0.5527996751246682	0.625875
-2.3278972582829045	0.5527190393403704	0.625925
-2.32768791521974	0.5526384505385723	0.625975
-2.3274784975718954	0.5525579086762402	0.626025
-2.3272690053954075	0.5524774137104075	0.626075
-2.3270594387462085	0.5523969655981552	0.626125
-2.3268497976802034	0.5523165642966315	0.626175
-2.3266400822531943	0.552236209763033	0.626225
-2.326430292520951	0.5521559019546212	0.626275
-2.3262204285391492	0.5520756408287074	0.626325
-2.326010490363425	0.5519954263426666	0.626375
-2.3258004780493264	0.5519152584539249	0.626425
-2.3255903916523573	0.5518351371199697	0.626475
-2.3253802312279372	0.5517550622983419	0.626525
-2.325169996831436	0.5516750339466415	0.626575
-2.324959688518148	0.5515950520225218	0.626625
-2.3247493063433105	0.5515151164836962	0.626675
-2.324538850362091	0.5514352272879309	0.626725
-2.324328320629597	0.5513553843930513	0.626775
-2.3241177172008682	0.5512755877569363	0.626825
-2.3239070401308806	0.5511958373375224	0.626875
-2.3236962894745457	0.5511161330928014	0.626925
-2.3234854652867143	0.5510364749808208	0.626975
-2.3232745676221707	0.5509568629596839	0.627025
-2.3230635965356337	0.5508772969875502	0.627075
-2.322852552081762	0.5507977770226326	0.627125
-2.322641434315148	0.5507183030232022	0.627175
-2.32243024329032	0.5506388749475832	0.627225
-2.3222189790617476	0.5505594927541563	0.627275
-2.3220076416838307	0.5504801564013566	0.627325
-2.32179623121091	0.5504008658476744	0.627375
-2.321584747697264	0.5503216210516558	0.627425
-2.3213731911971047	0.5502424219718991	0.627475
-2.321161561764583	0.5501632685670611	0.627525
-2.320949859453788	0.5500841607958485	0.627575
-2.320738084318743	0.5500050986170286	0.627625
-2.3205262364134134	0.5499260819894162	0.627675
-2.3203143157916974	0.5498471108718873	0.627725
-2.3201023225074326	0.5497681852233649	0.627775
-2.3198902566143973	0.5496893050028347	0.627825
-2.3196781181663026	0.549610470169327	0.627875
-2.3194659072168	0.5495316806819356	0.627925
-2.3192536238194785	0.5494529364997979	0.627975
-2.319041268027866	0.5493742375821171	0.628025
-2.3188288398954287	0.5492955838881366	0.628075
-2.3186163394755708	0.5492169753771671	0.628125
-2.318403766821632	0.5491384120085598	0.628175
-2.3181911219868967	0.5490598937417311	0.628225
-2.3179784050245815	0.5489814205361405	0.628275
-2.317765615987846	0.5489029923513092	0.628325
-2.317552754929787	0.5488246091468044	0.628375
-2.317339821903442	0.5487462708822523	0.628425
-2.317126816961783	0.5486679775173269	0.628475
-2.3169137401577267	0.5485897290117597	0.628525
-2.316700591544123	0.5485115253253311	0.628575
-2.3164873711737695	0.5484333664178771	0.628625
-2.3162740790993914	0.5483552522492838	0.628675
-2.316060715373667	0.5482771827794921	0.628725
-2.3158472800492036	0.5481991579684931	0.628775
-2.3156337731785523	0.5481211777763323	0.628825
-2.3154201948142035	0.5480432421631052	0.628875
-2.3152065450085892	0.5479653510889617	0.628925
-2.3149928238140776	0.5478875045141027	0.628975
-2.3147790312829803	0.54780970239878	0.629025
-2.31456516746755	0.5477319447032996	0.629075
-2.314351232419973	0.5476542313880164	0.629125
-2.314137226192384	0.5475765624133403	0.629175
-2.313923148836855	0.5474989377397292	0.629225
-2.313709000405397	0.547421357327696	0.629275
-2.313494780949962	0.5473438211378017	0.629325
-2.3132804905224456	0.5472663291306614	0.629375
-2.3130661291746826	0.5471888812669394	0.629425
-2.3128516969584463	0.547111477507353	0.629475
-2.3126371939254557	0.5470341178126683	0.629525
-2.3124226201273665	0.5469568021437056	0.629575
-2.312207975615779	0.5468795304613315	0.629625
-2.3119932604422324	0.5468023027264698	0.629675
-2.311778474658209	0.5467251189000862	0.629725
-2.311563618315133	0.5466479789432084	0.629775
-2.3113486914643655	0.5465708828169015	0.629825
-2.3111336941572174	0.5464938304822944	0.629875
-2.3109186264449333	0.5464168219005536	0.629925
-2.310703488378705	0.5463398570329087	0.629975
-2.3104882800096633	0.5462629358406265	0.630025
-2.3102730013888855	0.5461860582850364	0.630075
-2.3100576525673824	0.5461092243275061	0.630125
-2.3098422335961195	0.5460324339294643	0.630175
-2.309626744525989	0.5459556870523794	0.630225
-2.309411185407845	0.5458789836577784	0.630275
-2.309195556292461	0.5458023237072307	0.630325
-2.3089798572305766	0.5457257071623611	0.630375
-2.308764088272854	0.5456491339848395	0.630425
-2.308548249469913	0.5455726041363889	0.630475
-2.3083323408723078	0.5454961175787773	0.630525
-2.308116362530539	0.5454196742738279	0.630575
-2.3079003144950474	0.5453432741834062	0.630625
-2.3076841968162234	0.5452669172694341	0.630675
-2.307468009544391	0.5451906034938747	0.630725
-2.307251752729825	0.5451143328187479	0.630775
-2.307035426422742	0.5450381052061148	0.630825
-2.3068190306733003	0.5449619206180933	0.630875
-2.306602565531603	0.5448857790168419	0.630925
-2.306386031047698	0.544809680364575	0.630975
-2.3061694272715747	0.5447336246235488	0.631025
-2.305952754253168	0.5446576117560744	0.631075
-2.305736012042357	0.5445816417245056	0.631125
-2.3055192006889613	0.5445057144912486	0.631175
-2.3053023202427516	0.5444298300187559	0.631225
-2.305085370753434	0.5443539882695275	0.631275
-2.304868352270668	0.5442781892061139	0.631325
-2.3046512648440483	0.5442024327911101	0.631375
-2.304434108523125	0.5441267189871632	0.631425
-2.304216883357378	0.544051047756963	0.631475
-2.3039995893962506	0.5439754190632529	0.631525
-2.303782226689111	0.5438998328688176	0.631575
-2.3035647952852902	0.5438242891364955	0.631625
-2.303347295234049	0.543748787829167	0.631675
-2.303129726584606	0.543673328909765	0.631725
-2.3029120893861124	0.5435979123412643	0.631775
-2.302694383687679	0.5435225380866929	0.631825
-2.302476609538346	0.5434472061091192	0.631875
-2.3022587669871135	0.5433719163716663	0.631925
-2.302040856082915	0.5432966688374964	0.631975
-2.301822876874639	0.5432214634698262	0.632025
-2.301604829411114	0.543146300231912	0.632075
-2.3013867137411173	0.5430711790870637	0.632125
-2.301168529913367	0.5429960999986314	0.632175
-2.300950277976534	0.5429210629300186	0.632225
-2.3007319579792274	0.5428460678446674	0.632275
-2.300513569970012	0.5427711147060762	0.632325
-2.3002951139973877	0.5426962034777779	0.632375
-2.3000765901098124	0.5426213341233644	0.632425
-2.299857998355677	0.5425465066064614	0.632475
-2.2996393387833334	0.542471720890753	0.632525
-2.2994206114410645	0.5423969769399569	0.632575
-2.2992018163771153	0.5423222747178489	0.632625
-2.298982953639662	0.5422476141882395	0.632675
-2.2987640232768416	0.5421729953149954	0.632725
-2.2985450253367268	0.5420984180620191	0.632775
-2.2983259598673467	0.5420238823932692	0.632825
-2.2981068269166673	0.5419493882727381	0.632875
-2.297887626532611	0.5418749356644766	0.632925
-2.2976683587630373	0.5418005245325689	0.632975
-2.297449023655768	0.5417261548411547	0.633025
-2.297229621258553	0.5416518265544105	0.633075
-2.2970101516191073	0.5415775396365646	0.633125
-2.296790614785078	0.5415032940518862	0.633175
-2.296571010804074	0.5414290897646924	0.633225
-2.2963513397236412	0.5413549267393429	0.633275
-2.296131601591278	0.5412808049402443	0.633325
-2.295911796454428	0.5412067243318471	0.633375
-2.2956919243604874	0.5411326848786466	0.633425
-2.2954719853567935	0.5410586865451827	0.633475
-2.29525197949064	0.5409847292960405	0.633525
-2.2950319068092555	0.5409108130958491	0.633575
-2.294811767359834	0.5408369379092827	0.633625
-2.2945915611895016	0.5407631037010588	0.633675
-2.2943712883453475	0.5406893104359407	0.633725
-2.294150948874394	0.5406155580787348	0.633775
-2.293930542823626	0.5405418465942923	0.633825
-2.2937100702399644	0.5404681759475074	0.633875
-2.293489531170292	0.5403945461033214	0.633925
-2.2932689256614256	0.5403209570267146	0.633975
-2.293048253760147	0.5402474086827173	0.634025
-2.2928275155131685	0.5401739010363967	0.634075
-2.292606710967173	0.540100434052871	0.634125
-2.2923858401687665	0.5400270076972952	0.634175
-2.2921649031645326	0.5399536219348744	0.634225
-2.2919439000009763	0.5398802767308508	0.634275
-2.2917228307245776	0.5398069720505171	0.634325
-2.2915016953817404	0.5397337078592019	0.634375
-2.291280494018847	0.5396604841222837	0.634425
-2.2910592266821954	0.5395873008051794	0.634475
-2.2908378934180704	0.5395141578733524	0.634525
-2.290616494272668	0.5394410552923072	0.634575
-2.290395029292169	0.5393679930275923	0.634625
-2.2901734985226754	0.5392949710447985	0.634675
-2.2899519020102623	0.5392219893095609	0.634725
-2.289730239800934	0.5391490477875555	0.634775
-2.289508511940667	0.5390761464445026	0.634825
-2.2892867184753625	0.5390032852461644	0.634875
-2.289064859450899	0.5389304641583457	0.634925
-2.288842934913079	0.5388576831468944	0.634975
-2.28862094490768	0.5387849421777005	0.635025
-2.2883988894804066	0.538712241216696	0.635075
-2.2881767686769336	0.5386395802298567	0.635125
-2.287954582542872	0.5385669591831985	0.635175
-2.2877323311237934	0.5384943780427823	0.635225
-2.2875100144652154	0.5384218367747075	0.635275
-2.2872876326126037	0.5383493353451195	0.635325
-2.2870651856113833	0.5382768737202019	0.635375
-2.2868426735069223	0.5382044518661839	0.635425
-2.286620096344542	0.5381320697493336	0.635475
-2.2863974541695176	0.5380597273359627	0.635525
-2.2861747470270704	0.5379874245924242	0.635575
-2.285951974962379	0.5379151614851119	0.635625
-2.2857291380205678	0.5378429379804631	0.635675
-2.285506236246716	0.5377707540449529	0.635725
-2.2852832696858516	0.537698609645104	0.635775
-2.285060238382957	0.5376265047474725	0.635825
-2.284837142382964	0.5375544393186649	0.635875
-2.28461398173076	0.5374824133253189	0.635925
-2.2843907564711765	0.5374104267341248	0.635975
-2.284167466649005	0.5373384795118011	0.636025
-2.2839441123089834	0.5372665716251216	0.636075
-2.283720693495804	0.5371947030408861	0.636125
-2.283497210254111	0.5371228737259498	0.636175
-2.283273662628499	0.5370510836471958	0.636225
-2.283050050663517	0.5369793327715594	0.636275
-2.282826374403667	0.5369076210660064	0.636325
-2.2826026338933993	0.5368359484975529	0.636375
-2.2823788291771216	0.5367643150332457	0.636425
-2.2821549602991884	0.5366927206401824	0.636475
-2.281931027303911	0.536621165285491	0.636525
-2.2817070302355535	0.5365496489363496	0.636575
-2.2814829691383296	0.5364781715599674	0.636625
-2.2812588440564094	0.5364067331236015	0.636675
-2.281034655033912	0.536335333594544	0.636725
-2.280810402114913	0.5362639729401302	0.636775
-2.2805860853434377	0.5361926511277337	0.636825
-2.2803617047634677	0.5361213681247694	0.636875
-2.2801372604189343	0.536050123898691	0.636925
-2.279912752353725	0.535978918416993	0.636975
-2.27968818061168	0.5359077516472089	0.637025
-2.27946354523659	0.5358366235569131	0.637075
-2.2792388462722037	0.535765534113718	0.637125
-2.2790140837622177	0.5356944832852778	0.637175
-2.2787892577502884	0.5356234710392835	0.637225
-2.27856436828002	0.5355524973434689	0.637275
-2.2783394153949756	0.5354815621656037	0.637325
-2.2781143991386665	0.5354106654735005	0.637375
-2.2778893195545646	0.5353398072350077	0.637425
-2.277664176686087	0.5352689874180165	0.637475
-2.2774389705766147	0.5351982059904538	0.637525
-2.2772137012694724	0.5351274629202885	0.637575
-2.276988368807949	0.5350567581755263	0.637625
-2.2767629732352774	0.5349860917242136	0.637675
-2.276537514594656	0.5349154635344354	0.637725
-2.276311992929225	0.5348448735743141	0.637775
-2.2760864082820915	0.5347743218120136	0.637825
-2.2758607606963057	0.5347038082157329	0.637875
-2.2756350502148814	0.5346333327537139	0.637925
-2.27540927688078	0.5345628953942331	0.637975
-2.275183440736923	0.5344924961056096	0.638025
-2.2749575418261836	0.5344221348561962	0.638075
-2.274731580191389	0.5343518116143894	0.638125
-2.274505555875324	0.5342815263486187	0.638175
-2.2742794689207275	0.5342112790273575	0.638225
-2.2740533193702896	0.5341410696191122	0.638275
-2.2738271072666634	0.5340708980924317	0.638325
-2.273600832652447	0.5340007644158993	0.638375
-2.2733744955702018	0.5339306685581401	0.638425
-2.273148096062443	0.5338606104878132	0.638475
-2.2729216341716354	0.53379059017362	0.638525
-2.272695109940208	0.5337206075842952	0.638575
-2.2724685234105366	0.5336506626886159	0.638625
-2.2722418746249615	0.5335807554553932	0.638675
-2.272015163625766	0.5335108858534784	0.638725
-2.2717883904552068	0.5334410538517588	0.638775
-2.271561555155475	0.5333712594191603	0.638825
-2.271334657768738	0.5333015025246459	0.638875
-2.271107698337102	0.5332317831372162	0.638925
-2.2708806769026455	0.5331621012259098	0.638975
-2.2706535935073826	0.5330924567598005	0.639025
-2.270426448193308	0.5330228497080027	0.639075
-2.270199241002346	0.5329532800396647	0.639125
-2.269971971976403	0.532883747723975	0.639175
-2.2697446411573168	0.5328142527301567	0.639225
-2.269517248586907	0.5327447950274716	0.639275
-2.2692897943069235	0.5326753745852175	0.639325
-2.2690622783590975	0.5326059913727296	0.639375
-2.2688347007850926	0.5325366453593806	0.639425
-2.268607061626552	0.5324673365145779	0.639475
-2.268379360925054	0.5323980648077691	0.639525
-2.2681515987221537	0.5323288302084344	0.639575
-2.267923775059345	0.5322596326860949	0.639625
-2.2676958899780937	0.5321904722103044	0.639675
-2.267467943519808	0.5321213487506562	0.639725
-2.26723993572587	0.532052262276778	0.639775
-2.2670118666375974	0.5319832127583357	0.639825
-2.2667837362962904	0.5319142001650298	0.639875
-2.2665555447431776	0.5318452244665987	0.639925
-2.2663272920194766	0.5317762856328154	0.639975
-2.2660989781663274	0.5317073836334912	0.640025
-2.2658706032248657	0.5316385184384707	0.640075
-2.2656421672361433	0.5315696900176385	0.640125
-2.2654136702412075	0.53150089834091	0.640175
-2.2651851122810345	0.531432143378243	0.640225
-2.264956493396577	0.531363425099624	0.640275
-2.264727813628732	0.5312947434750827	0.640325
-2.2644990730183663	0.5312260984746774	0.640375
-2.2642702716062884	0.5311574900685092	0.640425
-2.2640414094332875	0.5310889182267078	0.640475
-2.263812486540083	0.5310203829194464	0.640525
-2.2635835029673794	0.5309518841169247	0.640575
-2.2633544587558156	0.5308834217893872	0.640625
-2.2631253539460094	0.5308149959071056	0.640675
-2.262896188578517	0.5307466064403935	0.640725
-2.2626669626938707	0.5306782533595951	0.640775
-2.262437676332544	0.5306099366350936	0.640825
-2.2622083295349884	0.530541656237304	0.640875
-2.2619789223415894	0.5304734121366806	0.640925
-2.2617494547927177	0.5304052043037071	0.640975
-2.261519926928676	0.53033703270891	0.641025
-2.2612903387897503	0.5302688973228414	0.641075
-2.261060690416163	0.5302007981160988	0.641125
-2.2608309818481143	0.5301327350593039	0.641175
-2.260601213125745	0.5300647081231241	0.641225
-2.2603713842891735	0.5299967172782503	0.641275
-2.260141495378459	0.5299287624954199	0.641325
-2.2599115464336355	0.5298608437453929	0.641375
-2.25968153749468	0.5297929609989763	0.641425
-2.2594514686015468	0.5297251142269993	0.641475
-2.2592213397941276	0.5296573034003377	0.641525
-2.2589911511122973	0.5295895284898909	0.641575
-2.2587609025958653	0.5295217894666013	0.641625
-2.258530594284625	0.5294540863014399	0.641675
-2.2583002262183043	0.5293864189654155	0.641725
-2.2580697984366154	0.5293187874295691	0.641775
-2.2578393109792034	0.529251191664977	0.641825
-2.257608763885702	0.5291836316427494	0.641875
-2.2573781571956735	0.5291161073340306	0.641925
-2.257147490948671	0.5290486187099984	0.641975
-2.2569167651841746	0.528981165741866	0.642025
-2.2566859799416594	0.5289137484008788	0.642075
-2.2564551352605235	0.5288463666583177	0.642125
-2.256224231180163	0.5287790204854956	0.642175
-2.255993267739893	0.5287117098537623	0.642225
-2.255762244979031	0.5286444347344964	0.642275
-2.2555311629368133	0.5285771950991165	0.642325
-2.2553000216524732	0.5285099909190685	0.642375
-2.255068821165173	0.528442822165837	0.642425
-2.2548375615140617	0.5283756888109363	0.642475
-2.2546062427382227	0.5283085908259176	0.642525
-2.254374864876728	0.5282415281823617	0.642575
-2.254143427968579	0.5281745008518877	0.642625
-2.253911932052768	0.5281075088061411	0.642675
-2.253680377168221	0.5280405520168101	0.642725
-2.253448763353847	0.5279736304556046	0.642775
-2.2532170906484947	0.5279067440942813	0.642825
-2.2529853590909945	0.5278398929046141	0.642875
-2.2527535687201174	0.5277730768584274	0.642925
-2.2525217195746134	0.5277062959275608	0.642975
-2.2522898116931755	0.5276395500839041	0.643025
-2.2520578451144733	0.527572839299364	0.643075
-2.251825819877126	0.527506163545895	0.643125
-2.2515937360197222	0.5274395227954699	0.643175
-2.2513615935808025	0.527372917020109	0.643225
-2.251129392598878	0.5273063461918504	0.643275
-2.2508971331124155	0.5272398102827797	0.643325
-2.250664815159843	0.5271733092650004	0.643375
-2.2504324387795505	0.5271068431106632	0.643425
-2.25020000400989	0.5270404117919368	0.643475
-2.2499675108891726	0.5269740152810369	0.643525
-2.249734959455675	0.5269076535501972	0.643575
-2.2495023497476314	0.5268413265716976	0.643625
-2.2492696818032387	0.5267750343178371	0.643675
-2.249036955660656	0.5267087767609596	0.643725
-2.248804171358003	0.5266425538734292	0.643775
-2.248571328933363	0.5265763656276541	0.643825
-2.2483384284247783	0.5265102119960624	0.643875
-2.2481054698702527	0.5264440929511269	0.643925
-2.24787245330776	0.5263780084653393	0.643975
-2.2476393787752187	0.5263119585112367	0.644025
-2.247406246310529	0.5262459430613747	0.644075
-2.247173055951537	0.5261799620883543	0.644125
-2.246939807736066	0.5261140155647946	0.644175
-2.2467065017018824	0.5260481034633601	0.644225
-2.246473137886737	0.5259822257567337	0.644275
-2.2462397163283185	0.525916382417643	0.644325
-2.2460062370643064	0.5258505734188352	0.644375
-2.245772700132308	0.5257847987330998	0.644425
-2.245539105569931	0.525719058333248	0.644475
-2.2453054534147063	0.525653352192132	0.644525
-2.2450717437041683	0.5255876802826258	0.644575
-2.2448379764757718	0.5255220425776447	0.644625
-2.244604151766975	0.5254564390501255	0.644675
-2.244370269615159	0.5253908696730458	0.644725
-2.2441363300577066	0.5253253344194051	0.644775
-2.243902333131927	0.5252598332622436	0.644825
-2.2436682788751248	0.5251943661746231	0.644875
-2.2434341673245353	0.5251289331296465	0.644925
-2.2431999985173907	0.5250635341004366	0.644975
-2.242965772490852	0.5249981690601602	0.645025
-2.242731489282077	0.5249328379820006	0.645075
-2.242497148928153	0.5248675408391871	0.645125
-2.2422627514661633	0.5248022776049643	0.645175
-2.24202829693312	0.5247370482526237	0.645225
-2.241793785366034	0.5246718527554717	0.645275
-2.2415592168018454	0.5246066910868609	0.645325
-2.24132459127749	0.524541563220159	0.645375
-2.241089908829836	0.5244764691287802	0.645425
-2.240855169495742	0.524411408786154	0.645475
-2.240620373312007	0.5243463821657547	0.645525
-2.240385520315418	0.5242813892410736	0.645575
-2.240150610542696	0.5242164299856457	0.645625
-2.239915644030558	0.5241515043730227	0.645675
-2.239680620815651	0.5240866123768018	0.645725
-2.2394455409346206	0.5240217539705938	0.645775
-2.239210404424042	0.5239569291280578	0.645825
-2.238975211320487	0.523892137822864	0.645875
-2.2387399616604577	0.5238273800287331	0.645925
-2.2385046554804555	0.5237626557193942	0.645975
-2.23826929281691	0.5236979648686296	0.646025
-2.2380338737062497	0.5236333074502275	0.646075
-2.237798398184833	0.523568683438031	0.646125
-2.2375628662890144	0.5235040928058885	0.646175
-2.2373272780550835	0.5234395355277015	0.646225
-2.237091633519325	0.5233750115773799	0.646275
-2.236855932717951	0.5233105209288843	0.646325
-2.2366201756871784	0.5232460635561834	0.646375
-2.236384362463147	0.5231816394332983	0.646425
-2.2361484930820037	0.5231172485342576	0.646475
-2.235912567579815	0.5230528908331401	0.646525
-2.2356765859926586	0.5229885663040352	0.646575
-2.2354405483565314	0.5229242749210802	0.646625
-2.235204454707438	0.5228600166584233	0.646675
-2.234968305081303	0.5227957914902609	0.646725
-2.2347320995140634	0.5227315993908008	0.646775
-2.234495838041571	0.5226674403342972	0.646825
-2.234259520699695	0.5226033142950177	0.646875
-2.2340231475242165	0.5225392212472747	0.646925
-2.23378671855093	0.5224751611653937	0.646975
-2.233550233815553	0.5224111340237466	0.647025
-2.233313693353805	0.5223471397967162	0.647075
-2.2330770972013343	0.5222831784587343	0.647125
-2.2328404453937933	0.5222192499842403	0.647175
-2.232603737966758	0.5221553543477244	0.647225
-2.2323669749558115	0.522091491523685	0.647275
-2.232130156396462	0.5220276614866689	0.647325
-2.2318932823242186	0.5219638642112336	0.647375
-2.231656352774526	0.5219000996719833	0.647425
-2.23141936778282	0.5218363678435326	0.647475
-2.2311823273844773	0.5217726687005436	0.647525
-2.2309452316148657	0.5217090022176891	0.647575
-2.2307080805092907	0.5216453683696878	0.647625
-2.2304708741030512	0.5215817671312702	0.647675
-2.2302336124313875	0.521518198477212	0.647725
-2.229996295529526	0.5214546623823016	0.647775
-2.2297589234326383	0.5213911588213707	0.647825
-2.229521496175886	0.5213276877692654	0.647875
-2.229284013794368	0.5212642492008744	0.647925
-2.22904647632318	0.5212008430911	0.647975
-2.2288088837973534	0.5211374694148885	0.648025
-2.228571236251912	0.521074128147198	0.648075
-2.228333533721821	0.521010819263032	0.648125
-2.228095776242037	0.5209475427374052	0.648175
-2.2278579638474607	0.5208842985453768	0.648225
-2.2276200965729744	0.5208210866620189	0.648275
-2.2273821744534144	0.5207579070624461	0.648325
-2.2271441975235953	0.5206947597217869	0.648375
-2.2269061658182854	0.5206316446152118	0.648425
-2.2266680793722307	0.5205685617179058	0.648475
-2.226429938220134	0.5205055110050951	0.648525
-2.226191742396673	0.5204424924520201	0.648575
-2.2259534919364863	0.5203795060339639	0.648625
-2.2257151868741816	0.5203165517262212	0.648675
-2.2254768272443304	0.5202536295041313	0.648725
-2.225238413081473	0.5201907393430449	0.648775
-2.224999944420118	0.5201278812183558	0.648825
-2.2247614212947355	0.5200650551054711	0.648875
-2.2245228437397695	0.5200022609798384	0.648925
-2.22428421178962	0.5199394988169214	0.648975
-2.2240455254786684	0.5198767685922216	0.649025
-2.223806784841247	0.519814070281259	0.649075
-2.2235679899116705	0.5197514038595894	0.649125
-2.223329140724206	0.5196887693027873	0.649175
-2.223090237313103	0.5196261665864644	0.649225
-2.2228512797125606	0.5195635956862487	0.649275
-2.2226122679567624	0.5195010565778072	0.649325
-2.2223732020798437	0.5194385492368223	0.649375
-2.2221340821159212	0.519376073639015	0.649425
-2.2218949080990638	0.5193136297601229	0.649475
-2.2216556800633223	0.5192512175759203	0.649525
-2.2214163980427037	0.5191888370622004	0.649575
-2.221177062071192	0.5191264881947903	0.649625
-2.2209376721827265	0.5190641709495384	0.649675
-2.2206982284112278	0.5190018853023247	0.649725
-2.220458730790571	0.5189396312290522	0.649775
-2.220219179354609	0.5188774087056545	0.649825
-2.219979574137156	0.5188152177080884	0.649875
-2.2197399151719956	0.518753058212341	0.649925
-2.219500202492881	0.5186909301944229	0.649975
-2.219260436133528	0.5186288336303752	0.650025
-2.219020616127628	0.5185667684962613	0.650075
-2.218780742508831	0.5185047347681758	0.650125
-2.218540815310766	0.5184427324222346	0.650175
-2.2183008345670148	0.5183807614345868	0.650225
-2.2180608003111453	0.518318821781401	0.650275
-2.2178207125766742	0.518256913438879	0.650325
-2.217580571397104	0.5181950363832425	0.650375
-2.2173403768058906	0.5181331905907467	0.650425
-2.217100128836472	0.5180713760376658	0.650475
-2.2168598275222373	0.5180095927003072	0.650525
-2.2166194728965647	0.5179478405549985	0.650575
-2.2163790649927777	0.5178861195780992	0.650625
-2.2161386038441897	0.5178244297459893	0.650675
-2.215898089484061	0.5177627710350817	0.650725
-2.2156575219456434	0.517701143421808	0.650775
-2.2154169012621363	0.5176395468826335	0.650825
-2.2151762274667237	0.5175779813940424	0.650875
-2.214935500592544	0.5175164469325514	0.650925
-2.2146947206727177	0.5174549434746968	0.650975
-2.2144538877403197	0.5173934709970479	0.651025
-2.2142130018284076	0.5173320294761925	0.651075
-2.213972062969997	0.5172706188887521	0.651125
-2.21373107119808	0.5172092392113655	0.651175
-2.213490026545608	0.5171478904207071	0.651225
-2.2132489290455135	0.5170865724934655	0.651275
-2.2130077787306828	0.5170252854063686	0.651325
-2.21276657563399	0.5169640291361555	0.651375
-2.212525319788256	0.5169028036596054	0.651425
-2.212284011226293	0.5168416089535087	0.651475
-2.2120426499808605	0.5167804449946958	0.651525
-2.211801236084709	0.5167193117600088	0.651575
-2.2115597695705347	0.516658209226329	0.651625
-2.2113182504710283	0.5165971373705489	0.651675
-2.2110766788188245	0.5165360961696016	0.651725
-2.2108350546465485	0.5164750856004301	0.651775
-2.2105933779867772	0.5164141056400178	0.651825
-2.2103516488720714	0.5163531562653594	0.651875
-2.2101098673349506	0.5162922374534878	0.651925
-2.2098680334079117	0.5162313491814498	0.651975
-2.2096261471234113	0.5161704914263272	0.652025
-2.209384208513889	0.5161096641652181	0.652075
-2.2091422176117392	0.5160488673752545	0.652125
-2.208900174449334	0.5159881010335847	0.652175
-2.2086580790590173	0.5159273651173912	0.652225
-2.2084159314730964	0.5158666596038721	0.652275
-2.2081737317238503	0.5158059844702604	0.652325
-2.2079314798435288	0.5157453396938033	0.652375
-2.2076891758643535	0.515684725251785	0.652425
-2.2074468198185073	0.5156241411215013	0.652475
-2.2072044117381564	0.5155635872802868	0.652525
-2.206961951655421	0.5155030637054873	0.652575
-2.2067194396024066	0.5154425703744866	0.652625
-2.206476875611173	0.5153821072646805	0.652675
-2.206234259713769	0.5153216743535014	0.652725
-2.2059915919421926	0.5152612716183954	0.652775
-2.2057488723284306	0.5152008990368437	0.652825
-2.2055061009044223	0.5151405565863425	0.652875
-2.2052632777020955	0.5150802442444212	0.652925
-2.20502040275333	0.5150199619886259	0.652975
-2.2047774760899914	0.5149597097965342	0.653025
-2.2045344977439028	0.5148994876457421	0.653075
-2.204291467746869	0.5148392955138764	0.653125
-2.2040483861306535	0.5147791333785809	0.653175
-2.2038052529270016	0.5147190012175319	0.653225
-2.2035620681676176	0.5146588990084219	0.653275
-2.203318831884192	0.5145988267289755	0.653325
-2.2030755441083625	0.5145387843569337	0.653375
-2.202832204871765	0.5144787718700701	0.653425
-2.202588814205977	0.5144187892461738	0.653475
-2.2023453721425756	0.5143588364630671	0.653525
-2.202101878713082	0.5142989134985869	0.653575
-2.201858333949012	0.5142390203306042	0.653625
-2.201614737881827	0.5141791569370042	0.653675
-2.201371090542986	0.5141193232957055	0.653725
-2.2011273919638925	0.5140595193846415	0.653775
-2.200883642175946	0.5139997451817789	0.653825
-2.2006398412104917	0.5139400006650992	0.653875
-2.2003959890988707	0.5138802858126168	0.653925
-2.200152085872372	0.5138206006023601	0.653975
-2.1999081315622755	0.5137609450123927	0.654025
-2.199664126199815	0.5137013190207895	0.654075
-2.199420069816211	0.5136417226056625	0.654125
-2.1991759624426392	0.5135821557451332	0.654175
-2.198931804110262	0.5135226184173616	0.654225
-2.1986875948501994	0.5134631106005166	0.654275
-2.198443334693555	0.5134036322728049	0.654325
-2.198199023671389	0.5133441834124437	0.654375
-2.1979546618147516	0.5132847639976856	0.654425
-2.1977102491546416	0.5132253740067959	0.654475
-2.197465785722057	0.5131660134180736	0.654525
-2.1972212715479347	0.5131066822098315	0.654575
-2.1969767066632158	0.5130473803604149	0.654625
-2.1967320910987813	0.5129881078481839	0.654675
-2.196487424885516	0.5129288646515301	0.654725
-2.1962427080542426	0.5128696507488614	0.654775
-2.1959979406357877	0.5128104661186142	0.654825
-2.195753122660923	0.5127513107392448	0.654875
-2.195508254160412	0.5126921845892345	0.654925
-2.1952633351649737	0.5126330876470876	0.654975
-2.195018365705311	0.5125740198913303	0.655025
-2.19477334581209	0.5125149813005144	0.655075
-2.1945282755159545	0.5124559718532115	0.655125
-2.194283154847518	0.5123969915280202	0.655175
-2.1940379838373647	0.5123380403035575	0.655225
-2.1937927625160514	0.5122791181584689	0.655275
-2.1935474909141077	0.5122202250714162	0.655325
-2.193302169062036	0.5121613610210924	0.655375
-2.193056796990306	0.5121025259862041	0.655425
-2.1928113747293665	0.5120437199454901	0.655475
-2.192565902309632	0.5119849428777029	0.655525
-2.1923203797614934	0.5119261947616269	0.655575
-2.1920748071153113	0.5118674755760605	0.655625
-2.191829184401419	0.5118087852998334	0.655675
-2.1915835116501245	0.5117501239117891	0.655725
-2.191337788891701	0.5116914913908035	0.655775
-2.191092016156406	0.5116328877157642	0.655825
-2.190846193474456	0.5115743128655938	0.655875
-2.19060032087605	0.5115157668192244	0.655925
-2.1903543983913534	0.5114572495556238	0.655975
-2.1901084260505077	0.5113987610537689	0.656025
-2.189862403883623	0.5113403012926733	0.656075
-2.1896163319207878	0.5112818702513584	0.656125
-2.1893702101920542	0.5112234679088824	0.656175
-2.1891240387274595	0.511165094244312	0.656225
-2.1888778175569996	0.5111067492367498	0.656275
-2.1886315467106554	0.5110484328653073	0.656325
-2.188385226218369	0.5109901451091322	0.656375
-2.188138856110069	0.5109318859473805	0.656425
-2.1878924364156394	0.5108736553592435	0.656475
-2.1876459671649573	0.5108154533239225	0.656525
-2.18739944838785	0.510757279820653	0.656575
-2.187152880114142	0.5106991348286807	0.656625
-2.186906262373606	0.5106410183272851	0.656675
-2.186659595196011	0.5105829302957567	0.656725
-2.1864128786110766	0.5105248707134187	0.656775
-2.1861661126485203	0.5104668395596059	0.656825
-2.1859192973380037	0.5104088368136849	0.656875
-2.185672432709192	0.5103508624550351	0.656925
-2.1854255187916927	0.5102929164630671	0.656975
-2.1851785556151175	0.5102349988172041	0.657025
-2.18493154320902	0.5101771094968998	0.657075
-2.18468448160296	0.510119248481622	0.657125
-2.1844373708264344	0.5100614157508678	0.657175
-2.1841902109089517	0.5100036112841484	0.657225
-2.1839430018799564	0.5099458350610045	0.657275
-2.1836957437689004	0.5098880870609903	0.657325
-2.183448436605179	0.5098303672636912	0.657375
-2.1832010804181845	0.5097726756487035	0.657425
-2.1829536752372687	0.5097150121956566	0.657475
-2.1827062210917605	0.5096573768841901	0.657525
-2.1824587180109654	0.5095997696939757	0.657575
-2.182211166024158	0.5095421906046977	0.657625
-2.1819635651605895	0.5094846395960692	0.657675
-2.181715915449483	0.5094271166478186	0.657725
-2.181468216920037	0.509369621739701	0.657775
-2.1812204696014206	0.5093121548514885	0.657825
-2.1809726735227817	0.509254715962979	0.657875
-2.1807248287132364	0.5091973050539865	0.657925
-2.1804769352018787	0.509139922104353	0.657975
-2.1802289930177734	0.5090825670939338	0.658025
-2.179981002189961	0.5090252400026146	0.658075
-2.1797329627474546	0.5089679408102923	0.658125
-2.1794848747192455	0.5089106694968957	0.658175
-2.1792367381342905	0.5088534260423637	0.658225
-2.178988553021529	0.5087962104266678	0.658275
-2.178740319409869	0.508739022629789	0.658325
-2.1784920373281955	0.5086818626317409	0.658375
-2.178243706805366	0.5086247304125473	0.658425
-2.1779953278702133	0.5085676259522635	0.658475
-2.177746900551542	0.5085105492309551	0.658525
-2.177498424878134	0.5084535002287193	0.658575
-2.1772499008787434	0.5083964789256645	0.658625
-2.177001328582099	0.5083394853019292	0.658675
-2.176752708016903	0.5082825193376637	0.658725
-2.1765040392118373	0.5082255810130483	0.658775
-2.176255322195546	0.5081686703082752	0.658825
-2.1760065569966636	0.5081117872035656	0.658875
-2.175757743643784	0.5080549316791542	0.658925
-2.1755088821654875	0.5079981037153037	0.658975
-2.1752599725903172	0.50794130329229	0.659025
-2.1750110149468065	0.507884530390417	0.659075
-2.174762009263443	0.5078277849900026	0.659125
-2.1745129555687104	0.5077710670713911	0.659175
-2.174263853891049	0.5077143766149427	0.659225
-2.1740147042588855	0.507657713601042	0.659275
-2.173765506700613	0.507601078010091	0.659325
-2.1735162612446084	0.5075444698225152	0.659375
-2.173266967919211	0.5074878890187581	0.659425
-2.173017626752752	0.5074313355792851	0.659475
-2.1727682377735174	0.5073748094845812	0.659525
-2.1725188010097862	0.5073183107151533	0.659575
-2.172269316489797	0.5072618392515259	0.659625
-2.1720197842417788	0.5072053950742479	0.659675
-2.171770204293917	0.5071489781638838	0.659725
-2.171520576674393	0.5070925885010229	0.659775
-2.1712709014113405	0.5070362260662716	0.659825
-2.1710211785328952	0.5069798908402579	0.659875
-2.1707714080671345	0.5069235828036306	0.659925
-2.1705215900421475	0.506867301937056	0.659975
-2.1702717244859624	0.5068110482212254	0.660025
-2.1700218114266177	0.5067548216368439	0.660075
-2.1697718508920913	0.5066986221646443	0.660125
-2.1695218429103735	0.5066424497853705	0.660175
-2.169271787509392	0.5065863044797966	0.660225
-2.1690216847170856	0.5065301862287062	0.660275
-2.168771534561338	0.506474095012913	0.660325
-2.168521337070031	0.5064180308132417	0.660375
-2.168271092271005	0.5063619936105441	0.660425
-2.16802080019209	0.5063059833856871	0.660475
-2.1677704608610795	0.5062500001195606	0.660525
-2.1675200743057514	0.5061940437930723	0.660575
-2.1672696405538523	0.5061381143871506	0.660625
-2.1670191596331096	0.5060822118827445	0.660675
-2.1667686315712205	0.5060263362608202	0.660725
-2.1665180563958684	0.5059704875023678	0.660775
-2.1662674341346935	0.5059146655883925	0.660825
-2.166016764815336	0.5058588704999232	0.660875
-2.165766048465388	0.5058031022180055	0.660925
-2.165515285112438	0.5057473607237069	0.660975
-2.1652644747840313	0.505691645998113	0.661025
-2.1650136175077073	0.5056359580223294	0.661075
-2.1647627133109637	0.505580296777482	0.661125
-2.164511762221289	0.5055246622447153	0.661175
-2.164260764266135	0.5054690544051939	0.661225
-2.1640097194729413	0.5054134732401017	0.661275
-2.1637586278691123	0.505357918730642	0.661325
-2.1635074894820394	0.5053023908580377	0.661375
-2.163256304339077	0.5052468896035314	0.661425
-2.1630050724675685	0.5051914149483837	0.661475
-2.162753793894823	0.505135966873877	0.661525
-2.1625024686481344	0.5050805453613105	0.661575
-2.1622510967547637	0.5050251503920048	0.661625
-2.161999678241957	0.5049697819472984	0.661675
-2.1617482131369266	0.5049144400085493	0.661725
-2.161496701466875	0.5048591245571358	0.661775
-2.1612451432589617	0.5048038355744534	0.661825
-2.1609935385403456	0.5047485730419191	0.661875
-2.160741887338135	0.5046933369409674	0.661925
-2.160490189679445	0.5046381272530526	0.661975
-2.160238445591334	0.5045829439596479	0.662025
-2.1599866551008717	0.5045277870422462	0.662075
-2.1597348182350684	0.5044726564823575	0.662125
-2.159482935020947	0.5044175522615145	0.662175
-2.1592310054854686	0.5043624743612645	0.662225
-2.1589790296556113	0.5043074227631777	0.662275
-2.1587270075582885	0.5042523974488403	0.662325
-2.1584749392204317	0.5041973983998592	0.662375
-2.1582228246689064	0.5041424255978595	0.662425
-2.1579706639305973	0.5040874790244851	0.662475
-2.157718457032324	0.5040325586613994	0.662525
-2.1574662040009236	0.5039776644902841	0.662575
-2.1572139048631693	0.5039227964928397	0.662625
-2.1569615596458527	0.5038679546507856	0.662675
-2.1567091683756994	0.5038131389458602	0.662725
-2.156456731079454	0.5037583493598202	0.662775
-2.156204247783796	0.5037035858744415	0.662825
-2.155951718515424	0.5036488484715178	0.662875
-2.1556991433009713	0.5035941371328624	0.662925
-2.1554465221670895	0.5035394518403072	0.662975
-2.155193855140367	0.5034847925757009	0.663025
-2.154941142247408	0.5034301593209146	0.663075
-2.1546883835147543	0.5033755520578329	0.663125
-2.1544355789689646	0.5033209707683645	0.663175
-2.1541827286365347	0.5032664154344308	0.663225
-2.1539298325439775	0.5032118860379774	0.663275
-2.153676890717746	0.5031573825609633	0.663325
-2.153423903184302	0.5031029049853702	0.663375
-2.1531708699700545	0.5030484532931945	0.663425
-2.1529177911014212	0.5029940274664537	0.663475
-2.152664666604765	0.5029396274871819	0.663525
-2.152411496506455	0.5028852533374331	0.663575
-2.152158280832811	0.502830904999278	0.663625
-2.1519050196101577	0.5027765824548076	0.663675
-2.151651712864768	0.5027222856861284	0.663725
-2.151398360622923	0.5026680146753685	0.663775
-2.1511449629108483	0.50261376940467	0.663825
-2.150891519754777	0.5025595498561984	0.663875
-2.1506380311808946	0.5025053560121318	0.663925
-2.150384497215387	0.5024511878546717	0.663975
-2.150130917884396	0.5023970453660335	0.664025
-2.149877293214059	0.5023429285284532	0.664075
-2.1496236232304766	0.5022888373241836	0.664125
-2.14936990795974	0.5022347717354962	0.664175
-2.149116147427903	0.5021807317446808	0.664225
-2.1488623416610135	0.5021267173340436	0.664275
-2.1486084906850804	0.5020727284859118	0.664325
-2.148354594526108	0.5020187651826258	0.664375
-2.148100653210061	0.5019648274065505	0.664425
-2.147846666762895	0.5019109151400604	0.664475
-2.1475926352105326	0.5018570283655577	0.664525
-2.147338558578886	0.5018031670654522	0.664575
-2.1470844368938327	0.5017493312221812	0.664625
-2.1468302701812396	0.5016955208181908	0.664675
-2.146576058466941	0.5016417358359528	0.664725
-2.1463218017767587	0.5015879762579506	0.664775
-2.146067500136484	0.5015342420666901	0.664825
-2.145813153571892	0.5014805332446903	0.664875
-2.1455587621087315	0.5014268497744935	0.664925
-2.145304325772735	0.501373191638653	0.664975
-2.1450498445896056	0.5013195588197468	0.665025
-2.14479531858503	0.5012659513003632	0.665075
-2.1445407477846703	0.5012123690631161	0.665125
-2.14428613221417	0.501158812090628	0.665175
-2.1440314718991442	0.5011052803655494	0.665225
-2.1437767668651944	0.5010517738705356	0.665275
-2.143522017137893	0.5009982925882742	0.665325
-2.1432672227427947	0.5009448365014549	0.665375
-2.1430123837054302	0.5008914055928	0.665425
-2.1427575000513133	0.5008379998450342	0.665475
-2.142502571805928	0.5007846192409144	0.665525
-2.1422475989947443	0.5007312637632005	0.665575
-2.141992581643204	0.500677933394684	0.665625
-2.1417375197767345	0.5006246281181597	0.665675
-2.141482413420734	0.5005713479164533	0.665725
-2.141227262600583	0.5005180927723945	0.665775
-2.1409720673416417	0.5004648626688435	0.665825
-2.1407168276692454	0.5004116575886649	0.665875
-2.140461543608712	0.500358477514753	0.665925
-2.1402062151853323	0.5003053224300074	0.665975
-2.1399508424243834	0.5002521923173553	0.666025
-2.1396954253511087	0.5001990871597323	0.666075
-2.1394399639907467	0.5001460069400991	0.666125
-2.1391844583684985	0.5000929516414261	0.666175
-2.1389289085095573	0.5000399212467075	0.666225
-2.1386733144390817	0.49998691573894805	0.666275
-2.1384176761822227	0.4999339351011769	0.666325
-2.138161993764097	0.4998809793164317	0.666375
-2.1379062672098135	0.49982804836777667	0.666425
-2.1376504965444436	0.4997751422382829	0.666475
-2.1373946817930567	0.49972226091104827	0.666525
-2.13713882298068	0.4996694043691784	0.666575
-2.136882920132341	0.49961657259580483	0.666625
-2.1366269732730263	0.4995637655740667	0.666675
-2.136370982427718	0.4995109832871296	0.666725
-2.1361149476213637	0.49945822571816656	0.666775
-2.1358588688789015	0.49940549285037644	0.666825
-2.1356027462252367	0.4993527846669662	0.666875
-2.1353465796852658	0.49930010115116785	0.666925
-2.135090369283851	0.4992474422862227	0.666975
-2.1348341150458494	0.4991948080553957	0.667025
-2.1345778169960794	0.4991421984419617	0.667075
-2.1343214751593584	0.4990896134292194	0.667125
-2.1340650895604596	0.49903705300047657	0.667175
-2.1338086602241613	0.4989845171390655	0.667225
-2.1335521871751952	0.4989320058283272	0.667275
-2.1332956704382937	0.49887951905162725	0.667325
-2.133039110038153	0.4988270567923395	0.667375
-2.132782505999459	0.49877461903386294	0.667425
-2.1325258583468707	0.49872220575960513	0.667475
-2.132269167105029	0.4986698169529976	0.667525
-2.132012432298553	0.4986174525974805	0.667575
-2.1317556539520415	0.49856511267651926	0.667625
-2.131498832090074	0.498512797173586	0.667675
-2.131241966737208	0.49846050607217995	0.667725
-2.130985057917978	0.49840823935580597	0.667775
-2.130728105656904	0.49835599700799554	0.667825
-2.1304711099784797	0.49830377901228645	0.667875
-2.1302140709071806	0.49825158535224306	0.667925
-2.129956988467463	0.49819941601143636	0.667975
-2.1296998626837604	0.49814727097346284	0.668025
-2.129442693580488	0.49809515022192596	0.668075
-2.1291854811820365	0.4980430537404549	0.668125
-2.128928225512784	0.49799098151268567	0.668175
-2.128670926597079	0.49793893352228014	0.668225
-2.1284135844592567	0.4978869097529069	0.668275
-2.1281561991236275	0.4978349101882594	0.668325
-2.1278987706144847	0.4977829348120393	0.668375
-2.1276412989560987	0.4977309836079721	0.668425
-2.127383784172721	0.49767905655979194	0.668475
-2.1271262262885844	0.49762715365125615	0.668525
-2.126868625327898	0.4975752748661316	0.668575
-2.126610981314855	0.4975234201882072	0.668625
-2.126353294273622	0.4974715896012828	0.668675
-2.1260955642283554	0.4974197830891782	0.668725
-2.125837791203178	0.4973680006357263	0.668775
-2.125579975222208	0.4973162422247782	0.668825
-2.1253221163095284	0.4972645078401992	0.668875
-2.125064214489217	0.4972127974658714	0.668925
-2.124806269785317	0.497161111085694	0.668975
-2.1245482822218635	0.49710944868357837	0.669025
-2.1242902518228632	0.49705781024345735	0.669075
-2.12403217861231	0.49700619574927335	0.669125
-2.1237740626141703	0.49695460518499085	0.669175
-2.1235159038524007	0.49690303853458395	0.669225
-2.123257702350924	0.49685149578204907	0.669275
-2.1229994581336604	0.4967999769113914	0.669325
-2.1227411712244884	0.49674848190663934	0.669375
-2.1224828416472947	0.4966970107518291	0.669425
-2.122224469425914	0.4966455634310213	0.669475
-2.1219660545841954	0.49659413992828255	0.669525
-2.121707597145931	0.4965427402277057	0.669575
-2.121449097134937	0.4964913643133884	0.669625
-2.12119055457496	0.4964400121694547	0.669675
-2.1209319694897784	0.4963886837800336	0.669725
-2.1206733419031005	0.49633737912928017	0.669775
-2.1204146718386645	0.4962860982013547	0.669825
-2.1201559593201402	0.49623484098044374	0.669875
-2.119897204371226	0.49618360745073814	0.669925
-2.1196384070155543	0.4961323975964559	0.669975
-2.1193795672767815	0.4960812114018188	0.670025
-2.1191206851785043	0.49603004885107554	0.670075
-2.1188617607443363	0.49597890992847915	0.670125
-2.1186027939978387	0.4959277946183089	0.670175
-2.1183437849625846	0.4958767029048491	0.670225
-2.118084733662097	0.49582563477240965	0.670275
-2.1178256401199085	0.49577459020530557	0.670325
-2.1175665043595067	0.4957235691878776	0.670375
-2.117307326404383	0.4956725717044715	0.670425
-2.1170481062779865	0.49562159773945846	0.670475
-2.11678884400377	0.49557064727721506	0.670525
-2.1165295396051444	0.4955197203021428	0.670575
-2.116270193105525	0.49546881679864946	0.670625
-2.116010804528283	0.4954179367511661	0.670675
-2.1157513738967944	0.4953670801441319	0.670725
-2.115491901234393	0.4953162469620074	0.670775
-2.1152323865644176	0.4952654371892634	0.670825
-2.1149728299101636	0.49521465081038946	0.670875
-2.1147132312949304	0.4951638878098876	0.670925
-2.1144535907419733	0.49511314817227736	0.670975
-2.114193908274556	0.49506243188209065	0.671025
-2.1139341839158967	0.49501173892387806	0.671075
-2.11367441768922	0.49496106928220085	0.671125
-2.1134146096177044	0.49491042294164006	0.671175
-2.1131547597245377	0.4948597998867871	0.671225
-2.1128948680328605	0.4948092001022528	0.671275
-2.1126349345658255	0.4947586235726592	0.671325
-2.1123749593465306	0.4947080702826465	0.671375
-2.1121149423980925	0.4946575402168662	0.671425
-2.111854883743572	0.49460703335998973	0.671475
-2.1115947834060482	0.4945565496966974	0.671525
-2.1113346414085448	0.49450608921169115	0.671575
-2.1110744577741	0.49445565188968005	0.671625
-2.110814232525704	0.49440523771539713	0.671675
-2.1105539656863552	0.4943548466735804	0.671725
-2.110293657279007	0.4943044787489923	0.671775
-2.11003330732662	0.4942541339264008	0.671825
-2.109772915852112	0.494203812190598	0.671875
-2.1095124828784013	0.4941535135263813	0.671925
-2.109252008428373	0.49410323791857225	0.671975
-2.1089914925249067	0.49405298535199793	0.672025
-2.1087309351908496	0.49400275581150954	0.672075
-2.1084703364490456	0.49395254928196314	0.672125
-2.108209696322303	0.49390236574823926	0.672175
-2.10794901483343	0.49385220519522366	0.672225
-2.1076882920051982	0.493802067607826	0.672275
-2.107427527860378	0.4937519529709612	0.672325
-2.107166722421703	0.4937018612695684	0.672375
-2.1069058757119086	0.4936517924885916	0.672425
-2.1066449877536897	0.4936017466129987	0.672475
-2.1063840585697444	0.4935517236277633	0.672525
-2.1061230881827346	0.49350172351788213	0.672575
-2.1058620766153178	0.4934517462683579	0.672625
-2.10560102389012	0.4934017918642165	0.672675
-2.1053399300297637	0.49335186029048944	0.672725
-2.1050787950568366	0.49330195153223155	0.672775
-2.104817618993925	0.49325206557450285	0.672825
-2.1045564018635794	0.4932022024023877	0.672875
-2.1042951436883506	0.493152362000975	0.672925
-2.1040338444907523	0.4931025443553771	0.672975
-2.1037725042932993	0.4930527494507124	0.673025
-2.103511123118467	0.4930029772721214	0.673075
-2.103249700988738	0.49295322780475154	0.673125
-2.102988237926547	0.492903501033772	0.673175
-2.102726733954341	0.4928537969443582	0.673225
-2.1024651890945214	0.492804115521709	0.673275
-2.1022036033694964	0.49275445675102736	0.673325
-2.1019419768016325	0.49270482061754123	0.673375
-2.1016803094133	0.49265520710648175	0.673425
-2.1014186012268317	0.4926056162031054	0.673475
-2.1011568522645616	0.4925560478926714	0.673525
-2.100895062548785	0.49250650216046515	0.673575
-2.100633232101799	0.4924569789917737	0.673625
-2.1003713609458665	0.4924074783719109	0.673675
-2.100109449103248	0.4923580002861924	0.673725
-2.099847496596168	0.49230854471995933	0.673775
-2.099585503446854	0.4922591116585567	0.673825
-2.0993234696774925	0.49220970108735307	0.673875
-2.0990613953102772	0.4921603129917215	0.673925
-2.0987992803673574	0.4921109473570593	0.673975
-2.0985371248708913	0.49206160416876665	0.674025
-2.0982749288429945	0.4920122834122694	0.674075
-2.098012692305789	0.49196298507299624	0.674125
-2.0977504152813533	0.49191370913639954	0.674175
-2.0974880977917754	0.4918644555879366	0.674225
-2.0972257398590988	0.4918152244130885	0.674275
-2.096963341505375	0.49176601559733923	0.674325
-2.096700902752611	0.4917168291261981	0.674375
-2.096438423622826	0.49166766498517656	0.674425
-2.096175904137991	0.49161852315981197	0.674475
-2.095913344320089	0.4915694036356434	0.674525
-2.0956507441910546	0.4915203063982359	0.674575
-2.0953881037728386	0.491471231433156	0.674625
-2.09512542308734	0.49142217872599686	0.674675
-2.0948627021564725	0.4913731482623519	0.674725
-2.0945999410021017	0.4913241400278422	0.674775
-2.0943371396461075	0.49127515400808824	0.674825
-2.0940742981103164	0.49122619018873925	0.674875
-2.093811416416576	0.4911772485554425	0.674925
-2.0935484945866807	0.4911283290938748	0.674975
-2.09328553264244	0.49107943178971103	0.675025
-2.093022530605613	0.4910305566286551	0.675075
-2.092759488497976	0.49098170359640864	0.675125
-2.092496406341254	0.49093287267870395	0.675175
-2.092233284157187	0.49088406386126915	0.675225
-2.0919701219674662	0.4908352771298638	0.675275
-2.0917069197937974	0.49078651247024296	0.675325
-2.091443677657837	0.4907377698681939	0.675375
-2.091180395581255	0.4906890493094979	0.675425
-2.090917073585676	0.49064035077997054	0.675475
-2.0906537116927324	0.49059167426541894	0.675525
-2.0903903099240195	0.49054301975168607	0.675575
-2.0901268683011276	0.4904943872246061	0.675625
-2.0898633868456242	0.49044577667004874	0.675675
-2.089599865579064	0.49039718807387545	0.675725
-2.0893363045229796	0.4903486214219821	0.675775
-2.0890727036988905	0.49030007670025744	0.675825
-2.0888090631282967	0.4902515538946241	0.675875
-2.0885453828326828	0.49020305299099753	0.675925
-2.0882816628335155	0.4901545739753274	0.675975
-2.0880179031522443	0.49010611683355465	0.676025
-2.0877541038103025	0.49005768155165697	0.676075
-2.087490264829108	0.4900092681156017	0.676125
-2.0872263862300535	0.48996087651139236	0.676175
-2.08696246803453	0.4899125067250233	0.676225
-2.0866985102638944	0.48986415874252504	0.676275
-2.086434512939502	0.48981583254991723	0.676325
-2.0861704760826774	0.4897675281332581	0.676375
-2.085906399714742	0.48971924547859325	0.676425
-2.0856422838569872	0.4896709845720067	0.676475
-2.0853781285307	0.48962274539957146	0.676525
-2.0851139337571385	0.4895745279473965	0.676575
-2.084849699557557	0.48952633220158337	0.676625
-2.0845854259531778	0.48947815814826456	0.676675
-2.0843211129652244	0.4894300057735703	0.676725
-2.0840567606148843	0.4893818750636572	0.676775
-2.0837923689233464	0.48933376600468315	0.676825
-2.083527937911766	0.48928567858283034	0.676875
-2.0832634676013	0.4892376127842825	0.676925
-2.0829989580130692	0.48918956859524876	0.676975
-2.0827344091681965	0.4891415460019378	0.677025
-2.0824698210877712	0.4890935449905855	0.677075
-2.082205193792881	0.4890455655474262	0.677125
-2.081940527304583	0.4889976076587217	0.677175
-2.0816758216439317	0.48894967131073264	0.677225
-2.081411076831952	0.4889017564897461	0.677275
-2.081146292889665	0.4888538631820493	0.677325
-2.080881469838061	0.48880599137395403	0.677375
-2.0806166076981287	0.48875814105177473	0.677425
-2.0803517064908283	0.4887103122018477	0.677475
-2.080086766237112	0.4886625048105137	0.677525
-2.079821786957909	0.48861471886413455	0.677575
-2.079556768674138	0.488566954349077	0.677625
-2.0792917114066953	0.4885192112517284	0.677675
-2.079026615176468	0.48847148955848035	0.677725
-2.078761480004319	0.48842378925574664	0.677775
-2.0784963059111012	0.48837611032994416	0.677825
-2.078231092917648	0.4883284527675121	0.677875
-2.077965841044778	0.4882808165548927	0.677925
-2.0777005503132924	0.4882332016785509	0.677975
-2.0774352207439746	0.48818560812495426	0.678025
-2.0771698523575974	0.48813803588059274	0.678075
-2.0769044451749092	0.48809048493196006	0.678125
-2.076638999216652	0.4880429552655707	0.678175
-2.076373514503542	0.48799544686794377	0.678225
-2.076107991056285	0.4879479597256196	0.678275
-2.0758424288955695	0.4879004938251416	0.678325
-2.0755768280420677	0.4878530491530768	0.678375
-2.0753111885164337	0.48780562569599173	0.678425
-2.075045510339312	0.48775822344048	0.678475
-2.0747797935313184	0.48771084237313284	0.678525
-2.0745140381130702	0.48766348248056873	0.678575
-2.0742482441051497	0.487616143749405	0.678625
-2.0739824115281422	0.48756882616628316	0.678675
-2.073716540402599	0.48752152971784746	0.678725
-2.073450630749069	0.48747425439076325	0.678775
-2.0731846825880758	0.4874270001717	0.678825
-2.0729186959401367	0.48737976704734826	0.678875
-2.072652670825742	0.4873325550044019	0.678925
-2.0723866072653756	0.48728536402957634	0.678975
-2.072120505279498	0.4872381941095906	0.679025
-2.071854364888563	0.48719104523118445	0.679075
-2.071588186112994	0.487143917381102	0.679125
-2.0713219689732196	0.4870968105461074	0.679175
-2.071055713489626	0.48704972471296987	0.679225
-2.0707894196826118	0.4870026598684777	0.679275
-2.0705230875725342	0.4869556159994251	0.679325
-2.0702567171797583	0.4869085930926249	0.679375
-2.0699903085246087	0.4868615911348961	0.679425
-2.0697238616274216	0.4868146101130753	0.679475
-2.0694573765084874	0.4867676500140069	0.679525
-2.069190853188112	0.48672071082455115	0.679575
-2.0689242916865553	0.48667379253157783	0.679625
-2.068657692024089	0.4866268951219703	0.679675
-2.0683910542209465	0.4865800185826246	0.679725
-2.068124378297364	0.4865331629004464	0.679775
-2.067857664273545	0.48648632806235775	0.679825
-2.0675909121696954	0.48643951405528696	0.679875
-2.067324122005985	0.48639272086618196	0.679925
-2.067057293802592	0.4863459484819944	0.679975
-2.066790427579653	0.4862991968896971	0.680025
-2.0665235233573154	0.4862524660762648	0.680075
-2.0662565811556846	0.48620575602869515	0.680125
-2.0659896009948775	0.4861590667339875	0.680175
-2.0657225828949675	0.4861123981791626	0.680225
-2.0654555268760406	0.48606575035124444	0.680275
-2.0651884329581427	0.4860191232372779	0.680325
-2.0649213011613243	0.4859725168243107	0.680375
-2.0646541315056033	0.48592593109941146	0.680425
-2.064386924010998	0.48587936604965243	0.680475
-2.0641196786974967	0.4858328216621257	0.680525
-2.063852395585084	0.4857862979239275	0.680575
-2.063585074693721	0.48573979482217383	0.680625
-2.063317716043361	0.4856933123439852	0.680675
-2.063050319653933	0.48564685047650064	0.680725
-2.062782885545362	0.48560040920686526	0.680775
-2.062515413737543	0.4855539885222411	0.680825
-2.062247904250374	0.48550758840979713	0.680875
-2.061980357103716	0.4854612088567194	0.680925
-2.0617127723174398	0.48541484985020034	0.680975
-2.0614451499113753	0.48536851137744996	0.681025
-2.0611774899053614	0.4853221934256838	0.681075
-2.0609097923191975	0.4852758959821359	0.681125
-2.060642057172695	0.48522961903404455	0.681175
-2.0603742844856208	0.48518336256866834	0.681225
-2.0601064742777546	0.48513712657326846	0.681275
-2.0598386265688364	0.4850909110351269	0.681325
-2.0595707413786135	0.4850447159415292	0.681375
-2.0593028187267963	0.4849985412797795	0.681425
-2.0590348586331015	0.48495238703718746	0.681475
-2.0587668611172116	0.4849062532010801	0.681525
-2.0584988261988095	0.48486013975879094	0.681575
-2.0582307538975497	0.48481404669767014	0.681625
-2.0579626442330867	0.4847679740050743	0.681675
-2.057694497225043	0.4847219216683771	0.681725
-2.057426312893042	0.48467588967495817	0.681775
-2.05715809125668	0.4846298780122142	0.681825
-2.056889832335547	0.48458388666754854	0.681875
-2.0566215361492106	0.4845379156283803	0.681925
-2.0563532027172315	0.4844919648821365	0.681975
-2.0560848320591476	0.4844460344162591	0.682025
-2.05581642419449	0.4844001242181984	0.682075
-2.055547979142765	0.4843542342754191	0.682125
-2.055279496923476	0.48430836457539445	0.682175
-2.055010977556099	0.4842625151056125	0.682225
-2.0547424210601077	0.4842166858535689	0.682275
-2.054473827454949	0.4841708768067754	0.682325
-2.054205196760066	0.4841250879527496	0.682375
-2.0539365289948783	0.48407931927902675	0.682425
-2.0536678241787953	0.4840335707731473	0.682475
-2.053399082331212	0.4839878424226689	0.682525
-2.053130303471506	0.483942134215155	0.682575
-2.052861487619043	0.48389644613818594	0.682625
-2.0525926347931702	0.48385077817934813	0.682675
-2.0523237450132266	0.48380513032624417	0.682725
-2.0520548182985276	0.483759502566484	0.682775
-2.0517858546683843	0.48371389488769156	0.682825
-2.051516854142082	0.4836683072775007	0.682875
-2.051247816738903	0.48362273972355696	0.682925
-2.050978742478105	0.4835771922135177	0.682975
-2.0507096313789384	0.48353166473505016	0.683025
-2.0504404834606342	0.48348615727583455	0.683075
-2.0501712987424114	0.4834406698235607	0.683125
-2.049902077243474	0.48339520236593075	0.683175
-2.049632818983011	0.48334975489065785	0.683225
-2.049363523980197	0.4833043273854659	0.683275
-2.0490941922541936	0.4832589198380904	0.683325
-2.048824823824145	0.48321353223627833	0.683375
-2.0485554187091846	0.4831681645677865	0.683425
-2.0482859769284265	0.48312281682038494	0.683475
-2.0480164985009766	0.4830774889818523	0.683525
-2.0477469834459217	0.4830321810399812	0.683575
-2.0474774317823363	0.48298689298257225	0.683625
-2.047207843529278	0.48294162479744046	0.683675
-2.0469382187057956	0.48289637647240813	0.683725
-2.0466685573309165	0.48285114799531337	0.683775
-2.0463988594236597	0.48280593935399974	0.683825
-2.046129125003025	0.48276075053632783	0.683875
-2.0458593540880035	0.482715581530163	0.683925
-2.045589546697565	0.48267043232338824	0.683975
-2.0453197028506733	0.48262530290389066	0.684025
-2.0450498225662703	0.4825801932595754	0.684075
-2.04477990586329	0.4825351033783515	0.684125
-2.0445099527606447	0.4824900332481458	0.684175
-2.0442399632772434	0.48244498285688947	0.684225
-2.043969937431967	0.4823999521925313	0.684275
-2.0436998752436972	0.48235494124302414	0.684325
-2.0434297767312875	0.48230994999633847	0.684375
-2.043159641913591	0.48226497844044963	0.684425
-2.042889470809431	0.4822200265633491	0.684475
-2.0426192634376354	0.4821750943530346	0.684525
-2.042349019816997	0.48213018179751876	0.684575
-2.0420787399663163	0.4820852888848215	0.684625
-2.0418084239043583	0.4820404156029769	0.684675
-2.041538071649895	0.48199556194002646	0.684725
-2.041267683221664	0.48195072788402593	0.684775
-2.0409972586384084	0.4819059134230387	0.684825
-2.0407267979188384	0.48186111854514163	0.684875
-2.0404563010816688	0.4818163432384203	0.684925
-2.040185768145581	0.4817715874909724	0.684975
-2.039915199129264	0.48172685129090564	0.685025
-2.0396445940513703	0.4816821346263385	0.685075
-2.039373952930561	0.48163743748540094	0.685125
-2.03910327578546	0.4815927598562323	0.685175
-2.0388325626347013	0.4815481017269839	0.685225
-2.0385618134968815	0.4815034630858169	0.685275
-2.038291028390606	0.48145884392090377	0.685325
-2.0380202073344447	0.4814142442204266	0.685375
-2.0377493503469744	0.48136966397257996	0.685425
-2.037478457446737	0.48132510316556665	0.685475
-2.0372075286522837	0.4812805617876025	0.685525
-2.0369365639821266	0.48123603982691204	0.685575
-2.036665563454791	0.48119153727173136	0.685625
-2.0363945270887602	0.48114705411030734	0.685675
-2.036123454902532	0.4811025903308963	0.685725
-2.035852346914564	0.48105814592176677	0.685775
-2.035581203143324	0.48101372087119604	0.685825
-2.035310023607245	0.4809693151674734	0.685875
-2.0350388083247646	0.4809249287988978	0.685925
-2.0347675573142903	0.4808805617537791	0.685975
-2.034496270594232	0.48083621402043764	0.686025
-2.0342249481829704	0.48079188558720365	0.686075
-2.0339535900988865	0.4807475764424192	0.686125
-2.0336821963603335	0.4807032865744349	0.686175
-2.0334107669856696	0.4806590159716138	0.686225
-2.033139301993215	0.4806147646223278	0.686275
-2.0328678014013053	0.4805705325149603	0.686325
-2.032596265228232	0.4805263196379043	0.686375
-2.032324693492301	0.48048212597956397	0.686425
-2.032053086211781	0.4804379515283533	0.686475
-2.031781443404948	0.4803937962726968	0.686525
-2.031509765090045	0.48034966020102965	0.686575
-2.03123805128532	0.4803055433017964	0.686625
-2.030966302008991	0.4802614455634541	0.686675
-2.030694517279277	0.48021736697446676	0.686725
-2.03042269711437	0.4801733075233128	0.686775
-2.0301508415324623	0.4801292671984764	0.686825
-2.029878950551718	0.4800852459884571	0.686875
-2.029607024190304	0.4800412438817593	0.686925
-2.0293350624663575	0.47999726086690303	0.686975
-2.0290630653980175	0.4799532969324135	0.687025
-2.0287910330033956	0.4799093520668309	0.687075
-2.028518965300604	0.4798654262587015	0.687125
-2.028246862307726	0.47982151949658536	0.687175
-2.027974724042849	0.47977763176904936	0.687225
-2.0277025505240296	0.47973376306467413	0.687275
-2.0274303417693287	0.47968991337204675	0.687325
-2.0271580977967756	0.47964608267976827	0.687375
-2.026885818624404	0.4796022709764462	0.687425
-2.0266135042702187	0.4795584782507016	0.687475
-2.0263411547522248	0.4795147044911629	0.687525
-2.026068770088402	0.4794709496864705	0.687575
-2.0257963502967287	0.47942721382527415	0.687625
-2.025523895395158	0.4793834968962335	0.687675
-2.0252514054016424	0.4793397988880192	0.687725
-2.0249788803341096	0.47929611978931064	0.687775
-2.0247063202104836	0.4792524595887988	0.687825
-2.0244337250486666	0.4792088182751834	0.687875
-2.024161094866557	0.4791651958371751	0.687925
-2.0238884296820308	0.479121592263494	0.687975
-2.0236157295129598	0.47907800754287067	0.688025
-2.023342994377193	0.4790344416640457	0.688075
-2.0230702242925775	0.47899089461576894	0.688125
-2.0227974192769365	0.4789473663868016	0.688175
-2.022524579348088	0.4789038569659128	0.688225
-2.0222517045238333	0.4788603663418845	0.688275
-2.0219787948219614	0.4788168945035051	0.688325
-2.0217058502602483	0.4787734414395769	0.688375
-2.021432870856457	0.4787300071389082	0.688425
-2.021159856628339	0.4786865915903206	0.688475
-2.0208868075936306	0.4786431947826428	0.688525
-2.020613723770056	0.47859981670471596	0.688575
-2.0203406051753277	0.4785564573453886	0.688625
-2.020067451827141	0.4785131166935216	0.688675
-2.0197942637431865	0.4784697947379833	0.688725
-2.019521040941132	0.47842649146765454	0.688775
-2.0192477834386398	0.4783832068714228	0.688825
-2.0189744912533563	0.47833994093818927	0.688875
-2.0187011644029162	0.4782966936568605	0.688925
-2.01842780290494	0.4782534650163573	0.688975
-2.0181544067770374	0.47821025500560627	0.689025
-2.0178809760368024	0.47816706361354755	0.689075
-2.0176075107018194	0.4781238908291274	0.689125
-2.0173340107896567	0.47808073664130535	0.689175
-2.017060476317874	0.4780376010390473	0.689225
-2.016786907304014	0.47799448401133227	0.689275
-2.0165133037656093	0.4779513855471455	0.689325
-2.0162396657201795	0.4779083056354854	0.689375
-2.0159659931852296	0.4778652442653572	0.689425
-2.015692286178255	0.477822201425778	0.689475
-2.0154185447167356	0.47777917710577295	0.689525
-2.01514476881814	0.47773617129437823	0.689575
-2.014870958499924	0.4776931839806385	0.689625
-2.014597113779531	0.47765021515360895	0.689675
-2.0143232346743907	0.4776072648023536	0.689725
-2.0140493212019224	0.47756433291594735	0.689775
-2.013775373379529	0.4775214194834731	0.689825
-2.013501391224606	0.4774785244940251	0.689875
-2.0132273747545297	0.47743564793670545	0.689925
-2.012953323986672	0.47739278980062755	0.689975
-2.0126792389383845	0.47734995007491277	0.690025
-2.012405119627011	0.47730712874869324	0.690075
-2.0121309660698814	0.4772643258111099	0.690125
-2.011856778284313	0.47722154125131394	0.690175
-2.0115825562876095	0.47717877505846523	0.690225
-2.0113083000970655	0.4771360272217339	0.690275
-2.0110340097299586	0.47709329773029924	0.690325
-2.0107596852035576	0.47705058657335014	0.690375
-2.010485326535116	0.4770078937400851	0.690425
-2.0102109337418788	0.47696521921971163	0.690475
-2.009936506841075	0.4769225630014474	0.690525
-2.0096620458499213	0.47687992507451893	0.690575
-2.009387550785625	0.4768373054281624	0.690625
-2.0091130216653763	0.4767947040516237	0.690675
-2.0088384585063594	0.4767521209341575	0.690725
-2.0085638613257393	0.4767095560650289	0.690775
-2.0082892301406736	0.4766670094335109	0.690825
-2.0080145649683048	0.4766244810288882	0.690875
-2.0077398658257652	0.4765819708404517	0.690925
-2.0074651327301734	0.4765394788575051	0.690975
-2.007190365698635	0.47649700506935855	0.691025
-2.006915564748246	0.4764545494653338	0.691075
-2.0066407298960875	0.4764121120347599	0.691125
-2.00636586115923	0.4763696927669773	0.691175
-2.0060909585547284	0.4763272916513342	0.691225
-2.005816022099633	0.4762849086771888	0.691275
-2.005541051810971	0.4762425438339085	0.691325
-2.0052660477057693	0.4762001971108698	0.691375
-2.004991009801031	0.476157868497459	0.691425
-2.0047159381137583	0.47611555798307076	0.691475
-2.0044408326609293	0.47607326555711027	0.691525
-2.004165693459523	0.47603099120899045	0.691575
-2.0038905205264927	0.475988734928135	0.691625
-2.003615313878792	0.4759464967039753	0.691675
-2.003340073533353	0.4759042765259535	0.691725
-2.003064799507102	0.47586207438351946	0.691775
-2.0027894918169475	0.4758198902661336	0.691825
-2.0025141504797936	0.47577772416326436	0.691875
-2.002238775512522	0.47573557606439054	0.691925
-2.0019633669320145	0.4756934459589987	0.691975
-2.001687924755128	0.4756513338365863	0.692025
-2.0014124489987197	0.47560923968665786	0.692075
-2.0011369396796246	0.4755671634987292	0.692125
-2.000861396814673	0.4755251052623231	0.692175
-2.0005858204206777	0.4754830649669735	0.692225
-2.000310210514445	0.47544104260222175	0.692275
-2.0000345671127624	0.47539903815761947	0.692325
-1.999758890232414	0.4753570516227268	0.692375
-1.999483179890162	0.475315082987113	0.692425
-1.9992074361027674	0.4752731322403568	0.692475
-1.9989316588869688	0.47523119937204517	0.692525
-1.9986558482595027	0.47518928437177477	0.692575
-1.9983800042370834	0.47514738722915156	0.692625
-1.9981041268364255	0.4751055079337892	0.692675
-1.997828216074218	0.4750636464753127	0.692725
-1.997552271967152	0.47502180284335266	0.692775
-1.997276294531893	0.47497997702755274	0.692825
-1.9970002837851077	0.47493816901756114	0.692875
-1.9967242397434393	0.47489637880304	0.692925
-1.9964481624235304	0.474854606373655	0.692975
-1.9961720518420003	0.47481285171908627	0.693025
-1.995895908015468	0.47477111482901774	0.693075
-1.9956197309605295	0.4747293956931469	0.693125
-1.9953435206937797	0.47468769430117597	0.693175
-1.9950672772317914	0.4746460106428199	0.693225
-1.9947910005911362	0.4746043447077989	0.693275
-1.9945146907883642	0.4745626964858458	0.693325
-1.994238347840021	0.4745210659666986	0.693375
-1.9939619717626358	0.4744794531401075	0.693425
-1.99368556257273	0.4744378579958288	0.693475
-1.9934091202868096	0.4743962805236298	0.693525
-1.9931326449213727	0.4743547207132851	0.693575
-1.9928561364929007	0.4743131785545793	0.693625
-1.99257959501787	0.4742716540373047	0.693675
-1.992303020512738	0.4742301471512636	0.693725
-1.9920264129939578	0.4741886578862659	0.693775
-1.9917497724779643	0.47414718623213153	0.693825
-1.9914730989811864	0.4741057321786881	0.693875
-1.9911963925200369	0.4740642957157727	0.693925
-1.9909196531109208	0.47402287683323086	0.693975
-1.9906428807702272	0.47398147552091696	0.694025
-1.990366075514339	0.47394009176869406	0.694075
-1.9900892373596226	0.47389872556643414	0.694125
-1.989812366322436	0.47385737690401764	0.694175
-1.9895354624191242	0.47381604577133385	0.694225
-1.989258525666022	0.47377473215828103	0.694275
-1.98898155607945	0.4737334360547655	0.694325
-1.9887045536757224	0.473692157450703	0.694375
-1.9884275184711344	0.47365089633601726	0.694425
-1.9881504504819798	0.47360965270064126	0.694475
-1.9878733497245291	0.4735684265345162	0.694525
-1.9875962162150533	0.4735272178275923	0.694575
-1.9873190499698001	0.47348602656982786	0.694625
-1.9870418510050185	0.4734448527511906	0.694675
-1.986764619336933	0.4734036963616564	0.694725
-1.9864873549817688	0.47336255739120936	0.694775
-1.9862100579557291	0.4733214358298433	0.694825
-1.9859327282750154	0.47328033166755934	0.694875
-1.9856553659558096	0.4732392448943681	0.694925
-1.9853779710142885	0.4731981755002883	0.694975
-1.9851005434666131	0.4731571234753473	0.695025
-1.9848230833289362	0.47311608880958145	0.695075
-1.984545590617396	0.47307507149303485	0.695125
-1.9842680653481253	0.4730340715157609	0.695175
-1.983990507537237	0.47299308886782104	0.695225
-1.9837129172008416	0.47295212353928534	0.695275
-1.983435294355031	0.4729111755202326	0.695325
-1.9831576390158916	0.4728702448007497	0.695375
-1.9828799511994937	0.47282933137093225	0.695425
-1.9826022309219014	0.4727884352208845	0.695475
-1.9823244781991611	0.4727475563407188	0.695525
-1.982046693047316	0.4727066947205564	0.695575
-1.9817688754823903	0.47266585035052655	0.695625
-1.9814910255204035	0.47262502322076705	0.695675
-1.981213143177359	0.47258421332142464	0.695725
-1.980935228469251	0.47254342064265364	0.695775
-1.9806572814120644	0.47250264517461754	0.695825
-1.980379302021769	0.4724618869074876	0.695875
-1.9801012903143285	0.472421145831444	0.695925
-1.979823246305689	0.47238042193667507	0.695975
-1.9795451700117932	0.4723397152133771	0.696025
-1.9792670614485643	0.472299025651756	0.696075
-1.978988920631923	0.4722583532420242	0.696125
-1.9787107475777712	0.4722176979744049	0.696175
-1.9784325423020066	0.47217705983912595	0.696225
-1.9781543048205084	0.4721364388264288	0.696275
-1.9778760351491527	0.47209583492655705	0.696325
-1.9775977333037982	0.4720552481297691	0.696375
-1.9773193993002962	0.4720146784263248	0.696425
-1.9770410331544859	0.4719741258064994	0.696475
-1.9767626348821956	0.47193359026056947	0.696525
-1.9764842044992423	0.4718930717788265	0.696575
-1.9762057420214318	0.4718525703515639	0.696625
-1.9759272474645606	0.4718120859690895	0.696675
-1.9756487208444118	0.47177161862171335	0.696725
-1.9753701621767596	0.4717311682997595	0.696775
-1.975091571477367	0.4716907349935547	0.696825
-1.974812948761984	0.47165031869343954	0.696875
-1.9745342940463533	0.47160991938975677	0.696925
-1.9742556073462019	0.4715695370728638	0.696975
-1.9739768886772515	0.47152917173311965	0.697025
-1.9736981380552083	0.47148882336089826	0.697075
-1.973419355495771	0.4714484919465748	0.697125
-1.9731405410146243	0.4714081774805397	0.697175
-1.972861694627445	0.4713678799531844	0.697225
-1.9725828163498969	0.4713275993549156	0.697275
-1.9723039061976346	0.471287335676141	0.697325
-1.9720249641863004	0.47124708890728345	0.697375
-1.971745990331527	0.47120685903876725	0.697425
-1.9714669846489352	0.47116664606103137	0.697475
-1.9711879471541365	0.47112644996451614	0.697525
-1.97090887786273	0.471086270739677	0.697575
-1.9706297767903063	0.4710461083769703	0.697625
-1.9703506439524427	0.4710059628668677	0.697675
-1.9700714793647065	0.47096583419984145	0.697725
-1.9697922830426562	0.4709257223663797	0.697775
-1.9695130550018358	0.4708856273569708	0.697825
-1.9692337952577827	0.4708455491621187	0.697875
-1.9689545038260206	0.4708054877723282	0.697925
-1.968675180722065	0.4707654431781191	0.697975
-1.9683958259614176	0.4707254153700122	0.698025
-1.968116439559574	0.47068540433854317	0.698075
-1.9678370215320131	0.4706454100742493	0.698125
-1.96755757189421	0.47060543256768184	0.698175
-1.9672780906616214	0.4705654718093943	0.698225
-1.966998577849703	0.47052552778995377	0.698275
-1.966719033473888	0.47048560049992966	0.698325
-1.966439457549612	0.470445689929905	0.698375
-1.9661598500922886	0.47040579607046523	0.698425
-1.9658802111173292	0.4703659189122093	0.698475
-1.965600540640129	0.4703260584457382	0.698525
-1.9653208386760765	0.470286214661667	0.698575
-1.965041105240546	0.4702463875506125	0.698625
-1.9647613403489061	0.47020657710320524	0.698675
-1.9644815440165084	0.4701667833100785	0.698725
-1.9642017162587024	0.4701270061618782	0.698775
-1.963921857090817	0.4700872456492535	0.698825
-1.9636419665281815	0.47004750176286575	0.698875
-1.963362044586104	0.47000777449338027	0.698925
-1.9630820912798916	0.46996806383147377	0.698975
-1.9628021066248333	0.4699283697678274	0.699025
-1.9625220906362142	0.4698886922931339	0.699075
-1.9622420433293022	0.4698490313980894	0.699125
-1.961961964719363	0.46980938707340275	0.699175
-1.9616818548216413	0.4697697593097859	0.699225
-1.9614017136513835	0.46973014809796265	0.699275
-1.9611215412238139	0.4696905534286612	0.699325
-1.9608413375541565	0.4696509752926208	0.699375
-1.9605611026576166	0.46961141368058473	0.699425
-1.9602808365493967	0.46957186858330835	0.699475
-1.960000539244681	0.4695323399915503	0.699525
-1.9597202107586524	0.46949282789608143	0.699575
-1.9594398511064735	0.4694533322876757	0.699625
-1.9591594603033062	0.4694138531571196	0.699675
-1.958879038364293	0.4693743904952029	0.699725
-1.9585985853045746	0.46933494429272676	0.699775
-1.9583181011392745	0.46929551454049706	0.699825
-1.9580375858835117	0.46925610122933004	0.699875
-1.9577570395523891	0.46921670435004714	0.699925
-1.9574764621610048	0.4691773238934799	0.699975
-1.9571958537244425	0.4691379598504649	0.700025
-1.956915214257779	0.4690986122118495	0.700075
-1.9566345437760762	0.4690592809684853	0.700125
-1.9563538422943927	0.4690199661112349	0.700175
-1.9560731098277693	0.4689806676309657	0.700225
-1.9557923463912432	0.46894138551855497	0.700275
-1.9555115519998356	0.46890211976488566	0.700325
-1.9552307266685633	0.46886287036085017	0.700375
-1.954949870412428	0.46882363729734683	0.700425
-1.954668983246424	0.46878442056528336	0.700475
-1.9543880651855334	0.4687452201555728	0.700525
-1.9541071162447319	0.4687060360591387	0.700575
-1.9538261364389793	0.46866686826690906	0.700625
-1.9535451257832324	0.46862771676982207	0.700675
-1.9532640842924311	0.4685885815588214	0.700725
-1.9529830119815093	0.4685494626248603	0.700775
-1.9527019088653887	0.46851035995889734	0.700825
-1.9524207749589841	0.4684712735519011	0.700875
-1.9521396102771955	0.4684322033948451	0.700925
-1.9518584148349174	0.4683931494787128	0.700975
-1.9515771886470301	0.46835411179449316	0.701025
-1.9512959317284075	0.46831509033318425	0.701075
-1.951014644093911	0.46827608508579033	0.701125
-1.950733325758394	0.4682370960433242	0.701175
-1.9504519767366966	0.4681981231968053	0.701225
-1.9501705970436545	0.46815916653726125	0.701275
-1.9498891866940857	0.46812022605572673	0.701325
-1.949607745702807	0.46808130174324397	0.701375
-1.949326274084616	0.46804239359086264	0.701425
-1.9490447718543091	0.4680035015896399	0.701475
-1.9487632390266665	0.4679646257306401	0.701525
-1.9484816756164607	0.46792576600493585	0.701575
-1.9482000816384553	0.4678869224036055	0.701625
-1.947918457107401	0.46784809491773716	0.701675
-1.9476368020380428	0.46780928353842366	0.701725
-1.9473551164451115	0.46777048825676826	0.701775
-1.947073400343331	0.46773170906387795	0.701825
-1.946791653747414	0.4676929459508714	0.701875
-1.9465098766720628	0.4676541989088698	0.701925
-1.9462280691319724	0.4676154679290071	0.701975
-1.9459462311418234	0.4675767530024187	0.702025
-1.9456643627162922	0.4675380541202538	0.702075
-1.9453824638700397	0.46749937127366176	0.702125
-1.9451005346177221	0.4674607044538074	0.702175
-1.9448185749739813	0.467422053651854	0.702225
-1.9445365849534537	0.46738341885898105	0.702275
-1.9442545645707607	0.4673448000663669	0.702325
-1.9439725138405217	0.46730619726520506	0.702375
-1.9436904327773348	0.4672676104466893	0.702425
-1.943408321395802	0.46722903960202683	0.702475
-1.9431261797105017	0.4671904847224265	0.702525
-1.9428440077360167	0.46715194579911	0.702575
-1.9425618054869054	0.46711342282330076	0.702625
-1.9422795729777316	0.46707491578623456	0.702675
-1.9419973102230321	0.4670364246791499	0.702725
-1.9417150172373538	0.4669979494932964	0.702775
-1.9414326940352138	0.466959490219928	0.702825
-1.9411503406311392	0.466921046850308	0.702875
-1.9408679570396263	0.46688261937570497	0.702925
-1.9405855432751846	0.4668442077873965	0.702975
-1.940303099352291	0.4668058120766658	0.703025
-1.9400206252854344	0.4667674322348048	0.703075
-1.9397381210890734	0.4667290682531113	0.703125
-1.9394555867776782	0.4666907201228913	0.703175
-1.9391730223656864	0.4666523878354568	0.703225
-1.9388904278675496	0.46661407138212835	0.703275
-1.938607803297687	0.46657577075423273	0.703325
-1.93832514867053	0.46653748594310396	0.703375
-1.938042464000479	0.46649921694008356	0.703425
-1.9377597493019465	0.46646096373651963	0.703475
-1.9374770045893135	0.4664227263237681	0.703525
-1.9371942298769724	0.4663845046931916	0.703575
-1.9369114251792863	0.4663462988361594	0.703625
-1.9366285905106295	0.4663081087440493	0.703675
-1.9363457258853425	0.4662699344082446	0.703725
-1.9360628313177832	0.46623177582013653	0.703775
-1.9357799068222734	0.4661936329711235	0.703825
-1.9354969524131518	0.46615550585261023	0.703875
-1.9352139681047185	0.4661173944560097	0.703925
-1.9349309539112955	0.4660792987727405	0.703975
-1.9346479098471647	0.4660412187942297	0.704025
-1.934364835926628	0.46600315451191016	0.704075
-1.9340817321639472	0.46596510591722307	0.704125
-1.9337985985734067	0.46592707300161523	0.704175
-1.9335154351692494	0.4658890557565417	0.704225
-1.9332322419657415	0.4658510541734637	0.704275
-1.9329490189771046	0.4658130682438501	0.704325
-1.9326657662175881	0.46577509795917593	0.704375
-1.9323824837013945	0.46573714331092453	0.704425
-1.9320991714427531	0.46569920429058465	0.704475
-1.9318158294558496	0.46566128088965314	0.704525
-1.9315324577548934	0.46562337309963353	0.704575
-1.9312490563540512	0.4655854809120363	0.704625
-1.9309656252675138	0.46554760431837855	0.704675
-1.9306821645094299	0.46550974331018496	0.704725
-1.930398674093971	0.4654718978789865	0.704775
-1.9301151540352666	0.46543406801632164	0.704825
-1.9298316043474704	0.46539625371373544	0.704875
-1.9295480250446926	0.4653584549627797	0.704925
-1.9292644161410695	0.46532067175501396	0.704975
-1.928980777650691	0.4652829040820034	0.705025
-1.928697109587676	0.46524515193532134	0.705075
-1.9284134119660947	0.46520741530654713	0.705125
-1.928129684800048	0.46516969418726767	0.705175
-1.9278459281035902	0.4651319885690757	0.705225
-1.9275621418907987	0.46509429844357275	0.705275
-1.9272783261757107	0.4650566238023642	0.705325
-1.9269944809723878	0.4650189646370661	0.705375
-1.926710606294847	0.4649813209392972	0.705425
-1.9264267021571315	0.46494369270068725	0.705475
-1.92614276857324	0.46490607991286864	0.705525
-1.925858805557196	0.4648684825674851	0.705575
-1.9255748131229824	0.46483090065618216	0.705625
-1.9252907912846022	0.46479333417061736	0.705675
-1.9250067400560198	0.46475578310245	0.705725
-1.924722659451221	0.4647182474433512	0.705775
-1.924438549484152	0.46468072718499376	0.705825
-1.9241544101687802	0.46464322231906235	0.705875
-1.9238702415190325	0.4646057328372434	0.705925
-1.9235860435488585	0.4645682587312349	0.705975
-1.9233018162721658	0.4645307999927372	0.706025
-1.9230175597028882	0.46449335661346164	0.706075
-1.9227332738549128	0.4644559285851222	0.706125
-1.9224489587421574	0.464418515899443	0.706175
-1.922164614378488	0.4643811185481526	0.706225
-1.9218802407778064	0.4643437365229877	0.706275
-1.9215958379539604	0.4643063698156908	0.706325
-1.9213114059208327	0.46426901841801166	0.706375
-1.9210269446922539	0.4642316823217064	0.706425
-1.9207424542820868	0.4641943615185383	0.706475
-1.9204579347041462	0.46415705600027657	0.706525
-1.9201733859722756	0.46411976575869807	0.706575
-1.9198888081002718	0.46408249078558544	0.706625
-1.9196042011019596	0.46404523107272877	0.706675
-1.91931956499112	0.46400798661192405	0.706725
-1.919034899781558	0.46397075739497473	0.706775
-1.918750205487037	0.46393354341368986	0.706825
-1.9184654821213436	0.4638963446598866	0.706875
-1.9181807296982234	0.4638591611253869	0.706925
-1.917895948231445	0.4638219928020214	0.706975
-1.9176111377347373	0.46378483968162537	0.707025
-1.9173262982218504	0.46374770175604246	0.707075
-1.917041429706494	0.46371057901712126	0.707125
-1.9167565322024007	0.46367347145671856	0.707175
-1.9164716057232638	0.46363637906669647	0.707225
-1.9161866502827976	0.46359930183892467	0.707275
-1.9159016658946773	0.4635622397652784	0.707325
-1.9156166525725977	0.4635251928376404	0.707375
-1.9153316103302196	0.4634881610478994	0.707425
-1.9150465391812175	0.46345114438795104	0.707475
-1.9147614391392347	0.4634141428496974	0.707525
-1.914476310217929	0.46337715642504695	0.707575
-1.914191152430925	0.46334018510591485	0.707625
-1.9139059657918636	0.46330322888422276	0.707675
-1.9136207503143514	0.46326628775189904	0.707725
-1.913335506012011	0.463229361700878	0.707775
-1.9130502328984325	0.46319245072310167	0.707825
-1.9127649309872197	0.46315555481051646	0.707875
-1.9124796002919462	0.46311867395507833	0.707925
-1.9121942408261967	0.463081808148746	0.707975
-1.911908852603529	0.4630449573834887	0.708025
-1.9116234356375095	0.4630081216512783	0.708075
-1.9113379899416774	0.4629713009440967	0.708125
-1.9110525155295837	0.4629344952539289	0.708175
-1.9107670124147473	0.4628977045727694	0.708225
-1.9104814806107047	0.46286092889261643	0.708275
-1.9101959201309546	0.4628241682054775	0.708325
-1.9099103309890177	0.4627874225033631	0.708375
-1.9096247131983763	0.4627506917782944	0.708425
-1.9093390667725303	0.4627139760222943	0.708475
-1.9090533917249475	0.46267727522739677	0.708525
-1.908767688069109	0.4626405893856377	0.708575
-1.9084819558184658	0.46260391848906385	0.708625
-1.9081961949864803	0.46256726252972397	0.708675
-1.9079104055865888	0.4625306214996775	0.708725
-1.9076245876322342	0.4624939953909861	0.708775
-1.9073387411368354	0.46245738419572174	0.708825
-1.9070528661138197	0.4624207879059592	0.708875
-1.9067669625765873	0.4623842065137829	0.708925
-1.9064810305385487	0.4623476400112805	0.708975
-1.9061950700130865	0.4623110883905489	0.709025
-1.9059090810135944	0.4622745516436886	0.709075
-1.9056230635534375	0.46223802976280953	0.709125
-1.9053370176459914	0.46220152274002413	0.709175
-1.9050509433046074	0.4621650305674558	0.709225
-1.9047648405426394	0.462128553237229	0.709275
-1.9044787093734248	0.4620920907414801	0.709325
-1.904192549810298	0.4620556430723463	0.709375
-1.903906361866581	0.462019210221976	0.709425
-1.9036201455555912	0.46198279218251964	0.709475
-1.903333900890632	0.4619463889461379	0.709525
-1.9030476278850046	0.46191000050499353	0.709575
-1.9027613265519956	0.4618736268512604	0.709625
-1.9024749969048882	0.4618372679771132	0.709675
-1.9021886389569538	0.461800923874739	0.709725
-1.9019022527214566	0.46176459453632435	0.709775
-1.9016158382116521	0.46172827995406907	0.709825
-1.9013293954407864	0.46169198012017243	0.709875
-1.9010429244220997	0.4616556950268463	0.709925
-1.90075642516882	0.46161942466630274	0.709975
-1.900469897694171	0.46158316903076596	0.710025
-1.9001833420113634	0.4615469281124605	0.710075
-1.8998967581336037	0.46151070190362303	0.710125
-1.8996101460740882	0.4614744903964903	0.710175
-1.8993235058460025	0.46143829358331173	0.710225
-1.8990368374625277	0.46140211145633614	0.710275
-1.8987501409368346	0.4613659440078257	0.710325
-1.8984634162820855	0.4613297912300411	0.710375
-1.8981766635114337	0.4612936531152574	0.710425
-1.8978898826380262	0.46125752965574707	0.710475
-1.8976030736749994	0.46122142084379797	0.710525
-1.8973162366354828	0.46118532667169476	0.710575
-1.8970293715325963	0.4611492471317376	0.710625
-1.8967424783794524	0.4611131822162233	0.710675
-1.8964555571891548	0.4610771319174645	0.710725
-1.8961686079747997	0.4610410962277699	0.710775
-1.8958816307494732	0.4610050751394652	0.710825
-1.8955946255262555	0.4609690686448702	0.710875
-1.8953075923182154	0.4609330767363238	0.710925
-1.8950205311384172	0.46089709940615764	0.710975
-1.8947334419999116	0.46086113664672274	0.711025
-1.8944463249157484	0.46082518845036324	0.711075
-1.8941591798989597	0.46078925480944194	0.711125
-1.89387200696258	0.46075333571631544	0.711175
-1.8935848061196252	0.4607174311633585	0.711225
-1.8932975773831116	0.46068154114294013	0.711275
-1.8930103207660403	0.4606456656474467	0.711325
-1.8927230362814103	0.4606098046692601	0.711375
-1.8924357239422045	0.4605739582007782	0.711425
-1.892148383761409	0.46053812623439516	0.711475
-1.8918610157519877	0.46050230876252096	0.711525
-1.8915736199269102	0.46046650577756215	0.711575
-1.8912861962991252	0.46043071727193996	0.711625
-1.8909987448815855	0.46039494323807395	0.711675
-1.8907112656872231	0.46035918366839645	0.711725
-1.8904237587289747	0.46032343855533964	0.711775
-1.8901362240197555	0.46028770789134776	0.711825
-1.8898486615724863	0.4602519916688649	0.711875
-1.889561071400065	0.46021628988034724	0.711925
-1.8892734535153968	0.46018060251825094	0.711975
-1.8889858079313637	0.4601449295750442	0.712025
-1.8886981346608542	0.46010927104319504	0.712075
-1.8884104337167338	0.46007362691518344	0.712125
-1.8881227051118743	0.46003799718348964	0.712175
-1.8878349488591262	0.4600023818406055	0.712225
-1.8875471649713436	0.4599667808790228	0.712275
-1.887259353461362	0.45993119429124574	0.712325
-1.8869715143420192	0.4598956220697776	0.712375
-1.886683647626133	0.4598600642071348	0.712425
-1.8863957533265274	0.45982452069583213	0.712475
-1.886107831456002	0.4597889915283981	0.712525
-1.8858198820273662	0.4597534766973592	0.712575
-1.8855319050534016	0.45971797619525573	0.712625
-1.8852439005469028	0.459682490014626	0.712675
-1.8849558685206353	0.45964701814802233	0.712725
-1.8846678089873765	0.45961156058799457	0.712775
-1.8843797219598777	0.4595761173271069	0.712825
-1.8840916074508987	0.45954068835792095	0.712875
-1.883803465473175	0.4595052736730121	0.712925
-1.8835152960394512	0.45946987326495475	0.712975
-1.8832270991624451	0.4594344871263351	0.713025
-1.8829388748548876	0.45939911524973986	0.713075
-1.8826506231294784	0.45936375762776643	0.713125
-1.8823623439989334	0.4593284142530135	0.713175
-1.8820740374759366	0.4592930851180901	0.713225
-1.881785703573187	0.4592577702156067	0.713275
-1.8814973423033543	0.45922246953818363	0.713325
-1.8812089536791199	0.4591871830784434	0.713375
-1.8809205377131368	0.4591519108290176	0.713425
-1.8806320944180739	0.4591166527825407	0.713475
-1.880343623806565	0.45908140893165555	0.713525
-1.880055125891265	0.4590461792690087	0.713575
-1.879766600684792	0.45901096378725403	0.713625
-1.8794780481997833	0.4589757624790499	0.713675
-1.8791894684488426	0.4589405753370619	0.713725
-1.8789008614445915	0.45890540235395955	0.713775
-1.8786122271996166	0.45887024352242023	0.713825
-1.8783235657265254	0.45883509883512497	0.713875
-1.8780348770378876	0.4587999682847629	0.713925
-1.8777461611462953	0.45876485186402594	0.713975
-1.877457418064303	0.45872974956561513	0.714025
-1.877168647804486	0.4586946613822339	0.714075
-1.8768798503793842	0.45865958730659473	0.714125
-1.8765910258015557	0.45862452733141235	0.714175
-1.8763021740835257	0.45858948144941075	0.714225
-1.8760132952378374	0.4585544496533161	0.714275
-1.8757243892769995	0.45851943193586364	0.714325
-1.8754354562135396	0.45848442828979125	0.714375
-1.8751464960599502	0.4584494387078452	0.714425
-1.8748575088287447	0.45841446318277523	0.714475
-1.8745684945323986	0.4583795017073387	0.714525
-1.874279453183411	0.4583445542742966	0.714575
-1.8739903847942412	0.4583096208764179	0.714625
-1.873701289377372	0.4582747015064748	0.714675
-1.873412166945249	0.4582397961572475	0.714725
-1.8731230175103375	0.45820490482151965	0.714775
-1.8728338410850691	0.458170027492083	0.714825
-1.8725446376818928	0.4581351641617318	0.714875
-1.8722554073132254	0.45810031482326985	0.714925
-1.8719661499914981	0.4580654794695022	0.714975
-1.8716768657291167	0.4580306580932439	0.715025
-1.8713875545384933	0.4579958506873114	0.715075
-1.8710982164320187	0.4579610572445309	0.715125
-1.8708088514220909	0.4579262777577305	0.715175
-1.8705194595210852	0.45789151221974694	0.715225
-1.870230040741383	0.45785676062341996	0.715275
-1.869940595095345	0.45782202296159735	0.715325
-1.8696511225953383	0.45778729922713	0.715375
-1.869361623253706	0.45775258941287705	0.715425
-1.8690720970828012	0.4577178935117002	0.715475
-1.8687825440949524	0.4576832115164702	0.715525
-1.8684929643024955	0.4576485434200595	0.715575
-1.868203357717745	0.4576138892153501	0.715625
-1.8679137243530213	0.4575792488952257	0.715675
-1.867624064220624	0.4575446224525792	0.715725
-1.8673343773328577	0.4575100098803056	0.715775
-1.867044663702007	0.4574754111713085	0.715825
-1.8667549233403615	0.45744082631849436	0.715875
-1.8664651562601904	0.45740625531477785	0.715925
-1.8661753624737676	0.4573716981530762	0.715975
-1.8658855419933478	0.45733715482631543	0.716025
-1.8655956948311905	0.45730262532742344	0.716075
-1.8653058209995332	0.45726810964933745	0.716125
-1.8650159205106214	0.4572336077849965	0.716175
-1.864725993376679	0.45719911972734845	0.716225
-1.8644360396099338	0.45716464546934377	0.716275
-1.8641460592225951	0.45713018500394104	0.716325
-1.8638560522268777	0.4570957383241015	0.716375
-1.8635660186349734	0.45706130542279527	0.716425
-1.8632759584590823	0.45702688629299376	0.716475
-1.8629858717113832	0.4569924809276787	0.716525
-1.8626957584040593	0.4569580893198321	0.716575
-1.8624056185492748	0.45692371146244654	0.716625
-1.8621154521591985	0.4568893473485151	0.716675
-1.8618252592459785	0.456854996971041	0.716725
-1.8615350398217696	0.4568206603230284	0.716775
-1.8612447938987045	0.45678633739749147	0.716825
-1.8609545214889225	0.4567520281874451	0.716875
-1.860664222604543	0.4567177326859141	0.716925
-1.8603738972576898	0.4566834508859246	0.716975
-1.8600835454604654	0.45664918278051186	0.717025
-1.8597931672249814	0.456614928362713	0.717075
-1.859502762563325	0.45658068762557424	0.717125
-1.8592123314875915	0.45654646056214304	0.717175
-1.8589218740098539	0.45651224716547684	0.717225
-1.8586313901421931	0.45647804742863357	0.717275
-1.8583408798966672	0.45644386134468173	0.717325
-1.8580503432853421	0.45640968890668965	0.717375
-1.8577597803202615	0.4563755301077368	0.717425
-1.8574691910134762	0.4563413849409022	0.717475
-1.8571785753770151	0.45630725339927586	0.717525
-1.8568879334229136	0.45627313547594783	0.717575
-1.8565972651631863	0.45623903116401837	0.717625
-1.8563065706098556	0.45620494045658866	0.717675
-1.8560158497749186	0.4561708633467696	0.717725
-1.8557251026703838	0.4561367998276728	0.717775
-1.855434329308236	0.4561027498924197	0.717825
-1.8551435297004668	0.4560687135341329	0.717875
-1.854852703859045	0.4560346907459444	0.717925
-1.8545618517959506	0.4560006815209872	0.717975
-1.8542709735231366	0.455966685852404	0.718025
-1.8539800690525674	0.4559327037333385	0.718075
-1.8536891383961829	0.4558987351569439	0.718125
-1.8533981815659324	0.4558647801163745	0.718175
-1.85310719857374	0.45583083860479406	0.718225
-1.8528161894315418	0.45579691061536737	0.718275
-1.8525251541512469	0.4557629961412691	0.718325
-1.8522340927447771	0.45572909517567417	0.718375
-1.851943005224027	0.45569520771176786	0.718425
-1.8516518916009044	0.45566133374273565	0.718475
-1.8513607518872883	0.4556274732617735	0.718525
-1.8510695860950717	0.45559362626207695	0.718575
-1.85077839423612	0.4555597927368529	0.718625
-1.8504871763223123	0.4555259726793071	0.718675
-1.8501959323654984	0.4554921660826571	0.718725
-1.8499046623775435	0.4554583729401188	0.718775
-1.8496133663702843	0.4554245932449204	0.718825
-1.8493220443555682	0.45539082699028827	0.718875
-1.8490306963452197	0.4553570741694612	0.718925
-1.8487393223510722	0.45532333477567555	0.718975
-1.8484479223849353	0.4552896088021809	0.719025
-1.8481564964586277	0.4552558962422237	0.719075
-1.8478650445839462	0.45522219708906403	0.719125
-1.8475735667726922	0.45518851133595867	0.719175
-1.8472820630366502	0.45515483897617826	0.719225
-1.8469905333876075	0.45512118000298973	0.719275
-1.8466989778373335	0.4550875344096741	0.719325
-1.8464073963976018	0.4550539021895087	0.719375
-1.8461157890801674	0.4550202833357847	0.719425
-1.845824155896789	0.45498667784178987	0.719475
-1.8455324968592077	0.4549530857008258	0.719525
-1.8452408119791686	0.4549195069061903	0.719575
-1.8449491012683987	0.45488594145119565	0.719625
-1.8446573647386273	0.45485238932914945	0.719675
-1.8443656024015678	0.4548188505333746	0.719725
-1.8440738142689372	0.4547853250571885	0.719775
-1.8437820003524317	0.454751812893925	0.719825
-1.8434901606637564	0.45471831403691104	0.719875
-1.8431982952145929	0.4546848284794913	0.719925
-1.842906404016632	0.45465135621500224	0.719975
-1.8426144870815406	0.4546178972367994	0.720025
-1.8423225444209963	0.454584451538229	0.720075
-1.842030576046651	0.4545510191126569	0.720125
-1.8417385819701695	0.4545175999534396	0.720175
-1.8414465622031888	0.4544841940539529	0.720225
-1.8411545167573589	0.4544508014075636	0.720275
-1.840862445644304	0.45441742200765783	0.720325
-1.8405703488756595	0.45438405584761216	0.720375
-1.8402782264630357	0.45435070292082314	0.720425
-1.8399860784180548	0.4543173632206771	0.720475
-1.8396939047523122	0.45428403674058104	0.720525
-1.8394017054774157	0.4542507234739313	0.720575
-1.839109480604947	0.4542174234141449	0.720625
-1.8388172301465002	0.454184136554628	0.720675
-1.8385249541136441	0.45415086288880824	0.720725
-1.838232652517957	0.4541176024101016	0.720775
-1.8379403253709954	0.45408435511194556	0.720825
-1.8376479726843233	0.45405112098776623	0.720875
-1.8373555944694813	0.4540179000310114	0.720925
-1.8370631907380222	0.45398469223511684	0.720975
-1.8367707615014717	0.4539514975935404	0.721025
-1.8364783067713681	0.4539183160997282	0.721075
-1.8361858265592246	0.4538851477471475	0.721125
-1.8358933208765646	0.4538519925292547	0.721175
-1.8356007897348887	0.4538188504395272	0.721225
-1.835308233145705	0.45378572147143115	0.721275
-1.8350156511205007	0.45375260561845393	0.721325
-1.8347230436707704	0.4537195028740715	0.721375
-1.8344304108079872	0.4536864132317815	0.721425
-1.8341377525436338	0.45365333668506946	0.721475
-1.8338450688891665	0.45362027322744325	0.721525
-1.8335523598560561	0.4535872228523979	0.721575
-1.8332596254557445	0.4535541855534515	0.721625
-1.8329668656996898	0.45352116132410886	0.721675
-1.8326740805993191	0.453488150157898	0.721725
-1.8323812701660773	0.45345515204833353	0.721775
-1.8320884344113781	0.4534221669889531	0.721825
-1.8317955733466522	0.45338919497328173	0.721875
-1.8315026869833	0.45335623599486624	0.721925
-1.8312097753327379	0.45332329004724226	0.721975
-1.8309168384063537	0.45329035712396537	0.722025
-1.8306238762155498	0.45325743721858197	0.722075
-1.8303308887716994	0.4532245303246572	0.722125
-1.830037876086193	0.45319163643574667	0.722175
-1.8297448381703891	0.45315875554542595	0.722225
-1.8294517750356656	0.4531258876472602	0.722275
-1.829158686693366	0.45309303273483476	0.722325
-1.8288655731548562	0.45306019080172444	0.722375
-1.8285724344314647	0.45302736184152453	0.722425
-1.8282792705345445	0.4529945458478193	0.722475
-1.827986081475411	0.4529617428142141	0.722525
-1.8276928672654034	0.4529289527343026	0.722575
-1.8273996279158242	0.45289617560169987	0.722625
-1.827106363437997	0.45286341141000963	0.722675
-1.826813073843214	0.45283066015285617	0.722725
-1.826519759142783	0.4527979218238533	0.722775
-1.826226419347984	0.4527651964166345	0.722825
-1.8259330544701111	0.4527324839248238	0.722875
-1.8256396645204294	0.45269978434206376	0.722925
-1.825346249510221	0.4526670976619883	0.722975
-1.8250528094507383	0.4526344238782498	0.723025
-1.8247593443532495	0.4526017629844916	0.723075
-1.8244658542289927	0.4525691149743755	0.723125
-1.824172339089224	0.45253647984155493	0.723175
-1.8238787989451668	0.45250385757970063	0.723225
-1.8235852338080645	0.45247124818247636	0.723275
-1.8232916436891287	0.4524386516435617	0.723325
-1.8229980285995866	0.4524060679566307	0.723375
-1.8227043885506382	0.45237349711537167	0.723425
-1.8224107235534988	0.45234093911346906	0.723475
-1.8221170336193517	0.4523083939446202	0.723525
-1.8218233187594013	0.4522758616025191	0.723575
-1.8215295789848176	0.45224334208087263	0.723625
-1.8212358143067906	0.4522108353733845	0.723675
-1.8209420247364791	0.4521783414737708	0.723725
-1.820648210285057	0.45214586037574506	0.723775
-1.820354370963672	0.45211339207303225	0.723825
-1.820060506783485	0.4520809365593563	0.723875
-1.819766617755629	0.4520484938284506	0.723925
-1.8194727038912526	0.4520160638740493	0.723975
-1.8191787652014768	0.451983646689895	0.724025
-1.8188848016974337	0.4519512422697314	0.724075
-1.818590813390235	0.45191885060731013	0.724125
-1.8182968002909974	0.4518864716963849	0.724175
-1.8180027624108204	0.4518541055307161	0.724225
-1.8177086997608072	0.45182175210406744	0.724275
-1.8174146123520434	0.4517894114102083	0.724325
-1.8171205001956208	0.4517570834429119	0.724375
-1.8168263633026107	0.4517247681959571	0.724425
-1.8165322016840924	0.4516924656631262	0.724475
-1.8162380153511248	0.4516601758382078	0.724525
-1.8159438043147726	0.4516278987149931	0.724575
-1.8156495685860834	0.45159563428728033	0.724625
-1.815355308176108	0.4515633825488699	0.724675
-1.8150610230958797	0.4515311434935697	0.724725
-1.8147667133564387	0.4514989171151889	0.724775
-1.814472378968804	0.45146670340754513	0.724825
-1.8141780199440023	0.4514345023644567	0.724875
-1.813883636293041	0.45140231397975034	0.724925
-1.8135892280269341	0.4513701382472538	0.724975
-1.8132947951566747	0.4513379751608034	0.725025
-1.813000337693264	0.4513058247142354	0.725075
-1.8127058556476825	0.4512736869013962	0.725125
-1.8124113490309197	0.45124156171613067	0.725175
-1.8121168178539417	0.4512094491522949	0.725225
-1.8118222621277256	0.4511773492037423	0.725275
-1.8115276818632249	0.451145261864339	0.725325
-1.8112330770714025	0.4511131871279471	0.725375
-1.8109384477632013	0.451081124988442	0.725425
-1.8106437939495696	0.45104907543969514	0.725475
-1.8103491156414386	0.451017038475591	0.725525
-1.8100544128497427	0.45098501409001024	0.725575
-1.8097596855854015	0.4509530022768466	0.725625
-1.8094649338593363	0.45092100302998955	0.725675
-1.8091701576824524	0.4508890163433421	0.725725
-1.8088753570656602	0.450857042210803	0.725775
-1.8085805320198516	0.45082508062628435	0.725825
-1.8082856825559244	0.4507931315836941	0.725875
-1.8079908086847576	0.4507611950769532	0.725925
-1.8076959104172365	0.45072927109997885	0.725975
-1.8074009877642276	0.45069735964670127	0.726025
-1.8071060407366015	0.4506654607110463	0.726075
-1.806811069345216	0.45063357428695366	0.726125
-1.806516073600925	0.4506017003683581	0.726175
-1.806221053514576	0.4505698389492084	0.726225
-1.8059260090970102	0.45053799002344835	0.726275
-1.8056309403590602	0.45050615358503565	0.726325
-1.8053358473115573	0.4504743296279232	0.726375
-1.8050407299653204	0.45044251814607816	0.726425
-1.8047455883311674	0.45041071913346176	0.726475
-1.804450422419907	0.45037893258405054	0.726525
-1.8041552322423418	0.4503471584918146	0.726575
-1.8038600178092687	0.4503153968507394	0.726625
-1.8035647791314793	0.45028364765480416	0.726675
-1.8032695162197558	0.4502519108980033	0.726725
-1.8029742290848767	0.45022018657432544	0.726775
-1.8026789177376163	0.45018847467777295	0.726825
-1.8023835821887353	0.4501567752023443	0.726875
-1.802088222448998	0.45012508814205027	0.726925
-1.8017928385291522	0.4500934134908985	0.726975
-1.801497430439951	0.4500617512429084	0.727025
-1.8012019981921268	0.4500301013920973	0.727075
-1.8009065417964218	0.4499984639324925	0.727125
-1.8006110612635573	0.449966838858121	0.727175
-1.8003155566042608	0.44993522616301845	0.727225
-1.8000200278292426	0.449903625841221	0.727275
-1.7997244749492167	0.4498720378867732	0.727325
-1.7994288979748818	0.4498404622937201	0.727375
-1.79913329691694	0.4498088990561149	0.727425
-1.7988376717860766	0.4497773481680116	0.727475
-1.798542022592982	0.4497458096234724	0.727525
-1.798246349348328	0.4497142834165597	0.727575
-1.7979506520627926	0.449682769541345	0.727625
-1.797654930747038	0.44965126799189914	0.727675
-1.7973591854117257	0.44961977876230286	0.727725
-1.7970634160675096	0.44958830184663534	0.727775
-1.7967676227250375	0.4495568372389865	0.727825
-1.796471805394949	0.44952538493344385	0.727875
-1.7961759640878825	0.4494939449241064	0.727925
-1.795880098814463	0.44946251720507047	0.727975
-1.7955842095853174	0.4494311017704435	0.728025
-1.7952882964110588	0.44939969861433093	0.728075
-1.7949923593023023	0.4493683077308487	0.728125
-1.7946963982696478	0.44933692911411116	0.728175
-1.7944004133236982	0.4493055627582428	0.728225
-1.7941044044750418	0.44927420865736684	0.728275
-1.7938083717342685	0.44924286680561654	0.728325
-1.7935123151119556	0.4492115371971234	0.728375
-1.7932162346186797	0.4491802198260298	0.728425
-1.7929201302650062	0.4491489146864756	0.728475
-1.7926240020614999	0.4491176217726121	0.728525
-1.7923278500187139	0.4490863410785877	0.728575
-1.7920316741471995	0.4490550725985626	0.728625
-1.7917354744574998	0.4490238163266934	0.728675
-1.7914392509601533	0.4489925722571493	0.728725
-1.7911430036656903	0.4489613403840956	0.728775
-1.7908467325846378	0.4489301207017096	0.728825
-1.7905504377275137	0.44889891320416564	0.728875
-1.7902541191048331	0.4488677178856498	0.728925
-1.7899577767271018	0.44883653474034474	0.728975
-1.789661410604823	0.44880536376244495	0.729025
-1.7893650207484897	0.4487742049461421	0.729075
-1.789068607168594	0.44874305828563904	0.729125
-1.7887721698756163	0.44871192377513597	0.729175
-1.7884757088800363	0.44868080140884437	0.729225
-1.7881792241923233	0.4486496911809728	0.729275
-1.7878827158229447	0.4486185930857418	0.729325
-1.7875861837823568	0.4485875071173681	0.729375
-1.7872896280810175	0.44855643327008055	0.729425
-1.7869930487293686	0.4485253715381049	0.729475
-1.7866964457378571	0.4484943219156781	0.729525
-1.7863998191169128	0.4484632843970348	0.729575
-1.786103168876971	0.44843225897641986	0.729625
-1.7858064950284485	0.4484012456480771	0.729675
-1.7855097975817695	0.4483702444062594	0.729725
-1.7852130765473389	0.4483392552452192	0.729775
-1.7849163319355692	0.44830827815921787	0.729825
-1.7846195637568532	0.4482773131425164	0.729875
-1.7843227720215917	0.44824636018938424	0.729925
-1.7840259567401642	0.4482154192940912	0.729975
-1.7837291179229608	0.4481844904509151	0.730025
-1.7834322555803497	0.44815357365413433	0.730075
-1.7831353697227093	0.44812266889803437	0.730125
-1.7828384603603946	0.4480917761769029	0.730175
-1.7825415275037724	0.4480608954850335	0.730225
-1.782244571163187	0.4480300268167219	0.730275
-1.7819475913489924	0.4479991701662705	0.730325
-1.7816505880715212	0.44796832552798366	0.730375
-1.781353561341116	0.44793749289617146	0.730425
-1.7810565111680974	0.4479066722651471	0.730475
-1.7807594375627969	0.44787586362922865	0.730525
-1.7804623405355224	0.4478450669827379	0.730575
-1.780165220096594	0.44781428232000126	0.730625
-1.7798680762563075	0.44778350963534913	0.730675
-1.7795709090249725	0.4477527489231156	0.730725
-1.7792737184128713	0.4477220001776399	0.730775
-1.778976504430302	0.44769126339326437	0.730825
-1.7786792670875375	0.4476605385643363	0.730875
-1.7783820063948623	0.44762982568520643	0.730925
-1.7780847223625385	0.4475991247502303	0.730975
-1.7777874150008368	0.4475684357537672	0.731025
-1.7774900843200103	0.4475377586901806	0.731075
-1.7771927303303166	0.44750709355383844	0.731125
-1.7768953530419984	0.4474764403391118	0.731175
-1.7765979524653008	0.4474457990403775	0.731225
-1.776300528610454	0.44741516965201467	0.731275
-1.7760030814876935	0.44738455216840806	0.731325
-1.775705611107236	0.4473539465839456	0.731375
-1.7754081174793066	0.44732335289301983	0.731425
-1.7751106006141106	0.4472927710900269	0.731475
-1.7748130605218586	0.447262201169368	0.731525
-1.7745154972127493	0.4472316431254467	0.731575
-1.7742179106969787	0.44720109695267324	0.731625
-1.7739203009847346	0.44717056264545874	0.731675
-1.7736226680862013	0.4471400401982219	0.731725
-1.7733250120115553	0.44710952960538175	0.731775
-1.7730273327709682	0.44707903086136547	0.731825
-1.772729630374606	0.4470485439606002	0.731875
-1.77243190483263	0.4470180688975211	0.731925
-1.7721341561551933	0.44698760566656337	0.731975
-1.7718363843524452	0.44695715426217064	0.732025
-1.771538589434529	0.44692671467878586	0.732075
-1.7712407714115816	0.4468962869108607	0.732125
-1.7709429302937345	0.44686587095284697	0.732175
-1.7706450660911135	0.4468354667992038	0.732225
-1.7703471788138399	0.44680507444439105	0.732275
-1.7700492684720255	0.4467746938828761	0.732325
-1.769751335075782	0.4467443251091269	0.732375
-1.7694533786352107	0.446713968117619	0.732425
-1.76915539916041	0.44668362290282815	0.732475
-1.76885739666147	0.4466532894592382	0.732525
-1.7685593711484793	0.44662296778133287	0.732575
-1.768261322631515	0.4465926578636039	0.732625
-1.7679632511206549	0.44656235970054325	0.732675
-1.7676651566259645	0.4465320732866506	0.732725
-1.7673670391575111	0.446501798616426	0.732775
-1.7670688987253484	0.446471535684377	0.732825
-1.766770735339533	0.44644128448501175	0.732875
-1.7664725490101065	0.4464110450128455	0.732925
-1.7661743397471137	0.44638081726239487	0.732975
-1.7658761075605858	0.4463506012281828	0.733025
-1.7655778524605559	0.4463203969047343	0.733075
-1.7652795744570453	0.44629020428657934	0.733125
-1.7649812735600736	0.446260023368252	0.733175
-1.7646829497796521	0.44622985414428934	0.733225
-1.76438460312579	0.4461996966092339	0.733275
-1.7640862336084857	0.4461695507576306	0.733325
-1.7637878412377388	0.44613941658402967	0.733375
-1.7634894260235352	0.44610929408298394	0.733425
-1.7631909879758643	0.4460791832490518	0.733475
-1.7628925271046993	0.4460490840767939	0.733525
-1.7625940434200191	0.4460189965607766	0.733575
-1.7622955369317865	0.4459889206955683	0.733625
-1.7619970076499698	0.44595885647574335	0.733675
-1.7616984555845188	0.445928803895878	0.733725
-1.7613998807453906	0.4458987629505545	0.733775
-1.7611012831425272	0.4458687336343567	0.733825
-1.7608026627858697	0.445838715941875	0.733875
-1.760504019685353	0.4458087098677011	0.733925
-1.760205353850905	0.44577871540643327	0.733975
-1.7599066652924495	0.4457487325526708	0.734025
-1.759607954019905	0.44571876130101995	0.734075
-1.7593092200431824	0.44568880164608804	0.734125
-1.7590104633721895	0.44565885358248875	0.734175
-1.7587116840168275	0.44562891710483754	0.734225
-1.758412881986992	0.4455989922077554	0.734275
-1.7581140572925729	0.4455690788858662	0.734325
-1.7578152099434552	0.4455391771337982	0.734375
-1.7575163399495184	0.4455092869461835	0.734425
-1.7572174473206352	0.4454794083176577	0.734475
-1.7569185320666754	0.445449541242861	0.734525
-1.756619594197499	0.44541968571643664	0.734575
-1.7563206337229662	0.4453898417330326	0.734625
-1.7560216506529258	0.44536000928729985	0.734675
-1.7557226449972274	0.4453301883738939	0.734725
-1.7554236167657087	0.44530037898747354	0.734775
-1.7551245659682075	0.44527058112270246	0.734825
-1.7548254926145503	0.4452407947742466	0.734875
-1.7545263967145666	0.4452110199367776	0.734925
-1.7542272782780697	0.44518125660496916	0.734975
-1.7539281373148778	0.44515150477350024	0.735025
-1.753628973834795	0.4451217644370527	0.735075
-1.7533297878476282	0.4450920355903128	0.735125
-1.7530305793631693	0.4450623182279704	0.735175
-1.752731348391215	0.44503261234471925	0.735225
-1.752432094941548	0.44500291793525676	0.735275
-1.752132819023951	0.44497323499428476	0.735325
-1.7518335206481996	0.4449435635165077	0.735375
-1.7515341998240619	0.44491390349663557	0.735425
-1.751234856561305	0.44488425492938016	0.735475
-1.7509354908696853	0.44485461780945923	0.735525
-1.75063610275896	0.44482499213159227	0.735575
-1.7503366922388746	0.4447953778905041	0.735625
-1.7500372593191738	0.44476577508092263	0.735675
-1.7497378040095946	0.4447361836975796	0.735725
-1.7494383263198696	0.4447066037352107	0.735775
-1.7491388262597245	0.44467703518855567	0.735825
-1.748839303838883	0.4446474780523572	0.735875
-1.7485397590670588	0.4446179323213629	0.735925
-1.7482401919539639	0.444588397990323	0.735975
-1.7479406025093036	0.44455887505399255	0.736025
-1.7476409907427781	0.4445293635071295	0.736075
-1.7473413566640814	0.44449986334449637	0.736125
-1.747041700282904	0.44447037456085864	0.736175
-1.7467420216089293	0.444440897150986	0.736225
-1.746442320651836	0.44441143110965214	0.736275
-1.746142597421296	0.4443819764316337	0.736325
-1.7458428519269804	0.44435253311171213	0.736375
-1.7455430841785484	0.4443231011446717	0.736425
-1.7452432941856608	0.44429368052530105	0.736475
-1.744943481957966	0.4442642712483923	0.736525
-1.7446436475051144	0.4442348733087412	0.736575
-1.7443437908367434	0.4442054867011474	0.736625
-1.7440439119624933	0.44417611142041424	0.736675
-1.7437440108919904	0.44414674746134886	0.736725
-1.7434440876348645	0.4441173948187623	0.736775
-1.7431441422007325	0.4440880534874684	0.736825
-1.7428441745992127	0.4440587234622862	0.736875
-1.7425441848399112	0.44402940473803687	0.736925
-1.7422441729324354	0.444000097309547	0.736975
-1.741944138886381	0.44397080117164484	0.737025
-1.7416440827113462	0.44394151631916473	0.737075
-1.7413440044169146	0.4439122427469423	0.737125
-1.7410439040126746	0.44388298044981905	0.737175
-1.7407437815081992	0.4438537294226382	0.737225
-1.740443636913066	0.4438244896602485	0.737275
-1.7401434702368386	0.44379526115750073	0.737325
-1.7398432814890825	0.44376604390925073	0.737375
-1.7395430706793513	0.44373683791035706	0.737425
-1.739242837817201	0.4437076431556826	0.737475
-1.7389425829121732	0.4436784596400934	0.737525
-1.7386423059738148	0.4436492873584596	0.737575
-1.738342007011656	0.4436201263056546	0.737625
-1.7380416860352346	0.44359097647655593	0.737675
-1.7377413430540682	0.4435618378660445	0.737725
-1.7374409780776856	0.4435327104690049	0.737775
-1.737140591115595	0.44350359428032515	0.737825
-1.736840182177313	0.4434744892948977	0.737875
-1.7365397512723382	0.4434453955076174	0.737925
-1.736239298410176	0.44341631291338435	0.737975
-1.7359388236003155	0.4433872415071004	0.738025
-1.7356383268522517	0.44335818128367305	0.738075
-1.7353378081754627	0.4433291322380115	0.738125
-1.735037267579434	0.44330009436503043	0.738175
-1.7347367050736326	0.44327106765964636	0.738225
-1.734436120667534	0.4432420521167812	0.738275
-1.734135514370596	0.4432130477313584	0.738325
-1.7338348861922812	0.44318405449830783	0.738375
-1.733534236142039	0.4431550724125594	0.738425
-1.7332335642293213	0.44312610146905096	0.738475
-1.732932870463567	0.44309714166271896	0.738525
-1.732632154854217	0.4430681929885088	0.738575
-1.7323314174107016	0.44303925544136435	0.738625
-1.7320306581424507	0.44301032901623766	0.738675
-1.7317298770588845	0.44298141370808025	0.738725
-1.7314290741694223	0.44295250951185117	0.738775
-1.7311282494834728	0.44292361642250927	0.738825
-1.730827403010448	0.44289473443502064	0.738875
-1.730526534759744	0.4428658635443514	0.738925
-1.7302256447407633	0.4428370037454748	0.738975
-1.7299247329628922	0.442808155033364	0.739025
-1.7296237994355224	0.4427793174029994	0.739075
-1.7293228441680306	0.4427504908493616	0.739125
-1.7290218671697979	0.44272167536743756	0.739175
-1.7287208684501902	0.4426928709522156	0.739225
-1.7284198480185797	0.44266407759868937	0.739275
-1.7281188058843218	0.44263529530185486	0.739325
-1.7278177420567775	0.4426065240567123	0.739375
-1.7275166565452937	0.44257776385826525	0.739425
-1.7272155493592198	0.44254901470152036	0.739475
-1.726914420507894	0.442520276581489	0.739525
-1.7266132700006545	0.4424915494931844	0.739575
-1.726312097846829	0.4424628334316254	0.739625
-1.7260109040557459	0.442434128391832	0.739675
-1.725709688636724	0.4424054343688304	0.739725
-1.725408451599081	0.44237675135764737	0.739775
-1.7251071929521247	0.44234807935331644	0.739825
-1.724805912705164	0.44231941835087113	0.739875
-1.7245046108674966	0.44229076834535214	0.739925
-1.7242032874484203	0.4422621293318003	0.739975
-1.723901942457222	0.44223350130526307	0.740025
-1.7236005759031925	0.44220488426078836	0.740075
-1.7232991877956056	0.44217627819343064	0.740125
-1.7229977781437442	0.4421476830982446	0.740175
-1.7226963469568717	0.4421190989702923	0.740225
-1.7223948942442595	0.4420905258046349	0.740275
-1.7220934200151634	0.44206196359634153	0.740325
-1.721791924278842	0.4420334123404808	0.740375
-1.7214904070445434	0.4420048720321282	0.740425
-1.721188868321515	0.44197634266635966	0.740475
-1.7208873081189955	0.4419478242382576	0.740525
-1.7205857264462232	0.44191931674290486	0.740575
-1.720284123312425	0.441890820175391	0.740625
-1.7199824987268304	0.44186233453080537	0.740675
-1.7196808526986556	0.4418338598042449	0.740725
-1.7193791852371205	0.4418053959908059	0.740775
-1.7190774963514324	0.44177694308559173	0.740825
-1.7187757860508006	0.44174850108370634	0.740875
-1.7184740543444215	0.4417200699802595	0.740925
-1.7181723012414958	0.4416916497703621	0.740975
-1.7178705267512087	0.4416632404491312	0.741025
-1.7175687308827525	0.44163484201168424	0.741075
-1.717266913645303	0.4416064544531453	0.741125
-1.7169650750480405	0.4415780777686386	0.741175
-1.7166632151001318	0.4415497119532952	0.741225
-1.7163613338107477	0.44152135700224626	0.741275
-1.7160594311890467	0.44149301291062937	0.741325
-1.7157575072441864	0.44146467967358316	0.741375
-1.7154555619853171	0.44143635728625163	0.741425
-1.715153595421587	0.44140804574378056	0.741475
-1.7148516075621363	0.4413797450413204	0.741525
-1.7145495984161045	0.4413514551740241	0.741575
-1.7142475679926203	0.4413231761370487	0.741625
-1.7139455163008124	0.4412949079255542	0.741675
-1.7136434433498031	0.4412666505347044	0.741725
-1.71334134914871	0.441238403959666	0.741775
-1.7130392337066442	0.44121016819560993	0.741825
-1.7127370970327138	0.4411819432377093	0.741875
-1.712434939136022	0.44115372908114225	0.741925
-1.7121327600256673	0.4411255257210882	0.741975
-1.7118305597107404	0.4410973331527325	0.742025
-1.7115283382003315	0.44106915137126107	0.742075
-1.7112260955035221	0.44104098037186606	0.742125
-1.7109238316293924	0.4410128201497406	0.742175
-1.7106215465870143	0.4409846707000829	0.742225
-1.7103192403854584	0.44095653201809343	0.742275
-1.7100169130337866	0.440928404098977	0.742325
-1.7097145645410592	0.4409002869379406	0.742375
-1.70941219491633	0.4408721805301961	0.742425
-1.7091098041686485	0.4408440848709569	0.742475
-1.70880739230706	0.44081599995544185	0.742525
-1.7085049593406028	0.44078792577887094	0.742575
-1.7082025052783127	0.4407598623364698	0.742625
-1.7079000301292198	0.4407318096234653	0.742675
-1.7075975339023493	0.44070376763508934	0.742725
-1.7072950166067222	0.44067573636657564	0.742775
-1.7069924782513533	0.44064771581316314	0.742825
-1.706689918845254	0.4406197059700919	0.742875
-1.706387338397431	0.4405917068326076	0.742925
-1.706084736916885	0.4405637183959572	0.742975
-1.7057821144126126	0.44053574065539275	0.743025
-1.7054794708936054	0.4405077736061681	0.743075
-1.705176806368851	0.4404798172435418	0.743125
-1.7048741208473317	0.4404518715627746	0.743175
-1.7045714143380244	0.4404239365591312	0.743225
-1.7042686868499024	0.44039601222787933	0.743275
-1.7039659383919332	0.4403680985642903	0.743325
-1.7036631689730803	0.4403401955636385	0.743375
-1.7033603786023024	0.4403123032212018	0.743425
-1.7030575672885524	0.44028442153226127	0.743475
-1.7027547350407801	0.44025655049210144	0.743525
-1.7024518818679286	0.44022869009600973	0.743575
-1.7021490077789392	0.4402008403392776	0.743625
-1.7018461127827442	0.44017300121719877	0.743675
-1.7015431968882766	0.4401451727250714	0.743725
-1.701240260104459	0.4401173548581958	0.743775
-1.7009373024402141	0.4400895476118771	0.743825
-1.7006343239044552	0.44006175098142125	0.743875
-1.7003313245060967	0.44003396496214087	0.743925
-1.7000283042540416	0.44000618954934806	0.743975
-1.6997252631571962	0.4399784247383619	0.744025
-1.6994222012244509	0.43995067052450143	0.744075
-1.6991191184647054	0.4399229269030917	0.744125
-1.6988160148868405	0.43989519386945886	0.744175
-1.6985128904997453	0.4398674714189341	0.744225
-1.698209745312293	0.43983975954685023	0.744275
-1.6979065793333612	0.4398120582485449	0.744325
-1.697603392571815	0.4397843675193576	0.744375
-1.6973001850365224	0.43975668735463247	0.744425
-1.6969969567363397	0.43972901774971523	0.744475
-1.6966937076801238	0.43970135869995697	0.744525
-1.6963904378767238	0.4396737102007092	0.744575
-1.696087147334986	0.4396460722473303	0.744625
-1.6957838360637514	0.43961844483517787	0.744675
-1.6954805040718555	0.43959082795961674	0.744725
-1.69517715136813	0.4395632216160111	0.744775
-1.694873777961403	0.43953562579973215	0.744825
-1.6945703838604944	0.43950804050615055	0.744875
-1.6942669690742251	0.43948046573064375	0.744925
-1.6939635336114045	0.43945290146858923	0.744975
-1.693660077480845	0.4394253477153708	0.745025
-1.6933566006913454	0.43939780446637244	0.745075
-1.6930531032517107	0.43937027171698395	0.745125
-1.692749585170729	0.43934274946259605	0.745175
-1.6924460464571973	0.4393152376986052	0.745225
-1.6921424871198933	0.43928773642040814	0.745275
-1.6918389071676052	0.4392602456234077	0.745325
-1.6915353066091021	0.4392327653030074	0.745375
-1.6912316854531615	0.43920529545461634	0.745425
-1.6909280437085448	0.43917783607364425	0.745475
-1.6906243813840194	0.4391503871555067	0.745525
-1.690320698488339	0.4391229486956196	0.745575
-1.6900169950302593	0.43909552068940555	0.745625
-1.6897132710185263	0.43906810313228606	0.745675
-1.6894095264618871	0.43904069601969087	0.745725
-1.6891057613690783	0.4390132993470469	0.745775
-1.6888019757488364	0.43898591310979107	0.745825
-1.6884981696098904	0.4389585373033562	0.745875
-1.6881943429609667	0.43893117192318565	0.745925
-1.6878904958107865	0.4389038169647187	0.745975
-1.6875866281680656	0.4388764724234047	0.746025
-1.6872827400415178	0.43884913829468974	0.746075
-1.6869788314398475	0.43882181457402913	0.746125
-1.6866749023717604	0.4387945012568755	0.746175
-1.6863709528459518	0.43876719833869027	0.746225
-1.6860669828711188	0.43873990581493266	0.746275
-1.685762992455949	0.43871262368107	0.746325
-1.6854589816091272	0.4386853519325681	0.746375
-1.6851549503393337	0.43865809056490035	0.746425
-1.6848508986552435	0.43863083957353893	0.746475
-1.6845468265655295	0.43860359895396384	0.746525
-1.6842427340788566	0.4385763687016529	0.746575
-1.683938621203888	0.43854914881209284	0.746625
-1.68363448794928	0.4385219392807676	0.746675
-1.6833303343236876	0.4384947401031702	0.746725
-1.6830261603357568	0.4384675512747908	0.746775
-1.6827219659941346	0.4384403727911285	0.746825
-1.682417751307458	0.43841320464768013	0.746875
-1.6821135162843637	0.43838604683995064	0.746925
-1.681809260933482	0.4383588993634432	0.746975
-1.6815049852634385	0.4383317622136687	0.747025
-1.6812006892828555	0.4383046353861372	0.747075
-1.6808963730003492	0.4382775188763653	0.747125
-1.6805920364245341	0.4382504126798694	0.747175
-1.6802876795640156	0.43822331679217225	0.747225
-1.6799833024274011	0.4381962312087964	0.747275
-1.6796789050232854	0.43816915592527106	0.747325
-1.6793744873602683	0.4381420909371246	0.747375
-1.6790700494469355	0.4381150362398926	0.747425
-1.678765591291876	0.43808799182910974	0.747475
-1.6784611129036693	0.43806095770031733	0.747525
-1.6781566142908941	0.4380339338490568	0.747575
-1.6778520954621212	0.438006920270875	0.747625
-1.6775475564259206	0.4379799169613202	0.747675
-1.677242997190854	0.4379529239159447	0.747725
-1.6769384177654831	0.4379259411303034	0.747775
-1.6766338181583595	0.43789896859995453	0.747825
-1.6763291983780373	0.4378720063204591	0.747875
-1.6760245584330584	0.4378450542873815	0.747925
-1.675719898331969	0.43781811249628905	0.747975
-1.6754152180833006	0.437791180942752	0.748025
-1.675110517695592	0.4377642596223438	0.748075
-1.6748057971773649	0.4377373485306413	0.748125
-1.6745010565371505	0.4377104476632232	0.748175
-1.6741962957834613	0.4376835570156729	0.748225
-1.6738915149248184	0.4376566765835755	0.748275
-1.6735867139697271	0.43762980636251997	0.748325
-1.6732818929266986	0.43760294634809765	0.748375
-1.6729770518042308	0.4375760965359035	0.748425
-1.6726721906108244	0.43754925692153523	0.748475
-1.6723673093549698	0.4375224275005936	0.748525
-1.6720624080451583	0.4374956082686824	0.748575
-1.6717574866898721	0.43746879922140847	0.748625
-1.6714525452975926	0.43744200035438174	0.748675
-1.6711475838767946	0.4374152116632151	0.748725
-1.6708426024359508	0.43738843314352444	0.748775
-1.6705376009835256	0.4373616647909288	0.748825
-1.6702325795279849	0.4373349066010498	0.748875
-1.6699275380777827	0.43730815856951283	0.748925
-1.669622476641378	0.43728142069194503	0.748975
-1.6693173952272153	0.4372546929639784	0.749025
-1.6690122938437442	0.4372279753812458	0.749075
-1.6687071724994011	0.4372012679393855	0.749125
-1.6684020312026273	0.4371745706340359	0.749175
-1.6680968699618501	0.4371478834608416	0.749225
-1.6677916887855022	0.43712120641544683	0.749275
-1.6674864876820024	0.4370945394935021	0.749325
-1.6671812666597736	0.4370678826906579	0.749375
-1.6668760257272281	0.4370412360025704	0.749425
-1.6665707648927783	0.43701459942489645	0.749475
-1.6662654841648283	0.43698797295329783	0.749525
-1.6659601835517837	0.4369613565834375	0.749575
-1.6656548630620371	0.43693475031098317	0.749625
-1.665349522703987	0.4369081541316036	0.749675
-1.6650441624860173	0.4368815680409726	0.749725
-1.6647387824165176	0.43685499203476486	0.749775
-1.6644333825038642	0.4368284261086599	0.749825
-1.664127962756436	0.4368018702583389	0.749875
-1.6638225231826032	0.4367753244794867	0.749925
-1.6635170637907355	0.4367487887677906	0.749975
-1.6632115845891926	0.4367222631189414	0.750025
-1.662906085586338	0.43669574752863244	0.750075
-1.6626005667905217	0.4366692419925601	0.750125
-1.6622950282100983	0.4366427465064239	0.750175
-1.6619894698534114	0.43661626106592577	0.750225
-1.6616838917288044	0.43658978566677165	0.750275
-1.6613782938446133	0.4365633203046687	0.750325
-1.6610726762091736	0.4365368649753294	0.750375
-1.6607670388308127	0.43651041967446613	0.750425
-1.660461381717857	0.4364839843977975	0.750475
-1.6601557048786253	0.4364575591410422	0.750525
-1.6598500083214365	0.436431143899924	0.750575
-1.6595442920546004	0.43640473867016777	0.750625
-1.6592385560864265	0.4363783434475032	0.750675
-1.6589328004252184	0.4363519582276608	0.750725
-1.6586270250792743	0.4363255830063763	0.750775
-1.6583212300568906	0.43629921777938596	0.750825
-1.6580154153663584	0.43627286254243114	0.750875
-1.6577095810159632	0.43624651729125413	0.750925
-1.6574037270139894	0.436220182021602	0.750975
-1.657097853368714	0.4361938567292233	0.751025
-1.656791960088412	0.43616754140987	0.751075
-1.6564860471813534	0.4361412360592975	0.751125
-1.6561801146558026	0.4361149406732628	0.751175
-1.6558741625200237	0.43608865524752716	0.751225
-1.655568190782271	0.43606237977785395	0.751275
-1.6552621994508006	0.4360361142600094	0.751325
-1.6549561885338588	0.43600985868976333	0.751375
-1.6546501580396935	0.43598361306288735	0.751425
-1.6543441079765413	0.4359573773751573	0.751475
-1.6540380383526436	0.43593115162235013	0.751525
-1.6537319491762268	0.4359049358002479	0.751575
-1.6534258404555247	0.43587872990463317	0.751625
-1.6531197121987564	0.43585253393129364	0.751675
-1.652813564414146	0.43582634787601787	0.751725
-1.6525073971099051	0.4358001717345988	0.751775
-1.6522012102942485	0.4357740055028314	0.751825
-1.6518950039753808	0.4357478491765135	0.751875
-1.6515887781615064	0.435721702751447	0.751925
-1.6512825328608234	0.4356955662234342	0.751975
-1.6509762680815294	0.4356694395882835	0.752025
-1.65066998383181	0.43564332284180235	0.752075
-1.6503636801198571	0.43561721597980535	0.752125
-1.6500573569538486	0.43559111899810543	0.752175
-1.6497510143419662	0.4355650318925228	0.752225
-1.6494446522923811	0.4355389546588764	0.752275
-1.6491382708132662	0.43551288729299165	0.752325
-1.6488318699127844	0.4354868297906936	0.752375
-1.6485254495991006	0.43546078214781303	0.752425
-1.6482190098803688	0.43543474436018087	0.752475
-1.6479125507647463	0.43540871642363355	0.752525
-1.6476060722603794	0.43538269833400756	0.752575
-1.6472995743754155	0.43535669008714506	0.752625
-1.6469930571179936	0.43533069167888827	0.752675
-1.6466865204962529	0.4353047031050849	0.752725
-1.6463799645183241	0.4352787243615826	0.752775
-1.646073389192339	0.43525275544423514	0.752825
-1.6457667945264198	0.43522679634889544	0.752875
-1.6454601805286884	0.4352008470714233	0.752925
-1.645153547207261	0.43517490760767646	0.752975
-1.6448468945702501	0.43514897795352153	0.753025
-1.6445402226257646	0.43512305810482077	0.753075
-1.6442335313819085	0.435097148057447	0.753125
-1.6439268208467814	0.43507124780726786	0.753175
-1.6436200910284808	0.43504535735016203	0.753225
-1.643313341935098	0.4350194766820025	0.753275
-1.6430065735747206	0.43499360579867363	0.753325
-1.6426997859554344	0.43496774469605387	0.753375
-1.6423929790853167	0.43494189337003336	0.753425
-1.6420861529724469	0.434916051816496	0.753475
-1.641779307624892	0.4348902200313375	0.753525
-1.6414724430507255	0.43486439801044735	0.753575
-1.641165559258006	0.4348385857497267	0.753625
-1.640858656254797	0.4348127832450709	0.753675
-1.6405517340491511	0.4347869904923863	0.753725
-1.640244792649123	0.43476120748757413	0.753775
-1.6399378320627571	0.4347354342265461	0.753825
-1.6396308522980994	0.43470967070520905	0.753875
-1.6393238533631878	0.43468391691948005	0.753925
-1.6390168352660588	0.43465817286527164	0.753975
-1.6387097980147436	0.43463243853850636	0.754025
-1.6384027416172704	0.43460671393510236	0.754075
-1.6380956660816604	0.43458099905098746	0.754125
-1.6377885714159366	0.43455529388208575	0.754175
-1.6374814576281094	0.4345295984243303	0.754225
-1.6371743247261965	0.43450391267365024	0.754275
-1.6368671727181983	0.43447823662598506	0.754325
-1.6365600016121251	0.4344525702772688	0.754375
-1.6362528114159702	0.4344269136234464	0.754425
-1.6359456021377345	0.4344012666604578	0.754475
-1.6356383737854043	0.4343756293842526	0.754525
-1.635331126366972	0.4343500017907773	0.754575
-1.635023859890416	0.4343243838759862	0.754625
-1.6347165743637209	0.43429877563583175	0.754675
-1.634409269794857	0.43427317706627316	0.754725
-1.634101946191801	0.4342475881632688	0.754775
-1.6337946035625153	0.43422200892278323	0.754825
-1.6334872419149677	0.43419643934078006	0.754875
-1.6331798612571153	0.4341708794132295	0.754925
-1.6328724615969148	0.43414532913610077	0.754975
-1.6325650429423177	0.43411978850536886	0.755025
-1.6322576053012718	0.4340942575170091	0.755075
-1.631950148681721	0.4340687361670015	0.755125
-1.6316426730916045	0.4340432244513269	0.755175
-1.6313351785388588	0.43401772236597097	0.755225
-1.6310276650314148	0.4339922299069199	0.755275
-1.6307201325772018	0.4339667470701644	0.755325
-1.6304125811841428	0.43394127385169634	0.755375
-1.6301050108601587	0.4339158102475119	0.755425
-1.629797421613165	0.43389035625360806	0.755475
-1.6294898134510745	0.43386491186598686	0.755525
-1.6291821863817952	0.43383947708064996	0.755575
-1.6288745404132319	0.4338140518936054	0.755625
-1.6285668755532836	0.4337886363008601	0.755675
-1.62825919180985	0.4337632302984273	0.755725
-1.6279514891908196	0.4337378338823193	0.755775
-1.627643767704085	0.4337124470485548	0.755825
-1.6273360273575275	0.43368706979315136	0.755875
-1.6270282681590311	0.433661702112133	0.755925
-1.6267204901164705	0.43363634400152296	0.755975
-1.626412693237721	0.43361099545735027	0.756025
-1.6261048775306484	0.4335856564756438	0.756075
-1.625797043003123	0.43356032705243724	0.756125
-1.6254891896630006	0.4335350071837657	0.756175
-1.625181317518144	0.4335096968656675	0.756225
-1.6248734265764013	0.43348439609418354	0.756275
-1.6245655168456288	0.4334591048653571	0.756325
-1.6242575883336654	0.4334338231752348	0.756375
-1.6239496410483603	0.4334085510198648	0.756425
-1.6236416749975442	0.43338328839529916	0.756475
-1.6233336901890592	0.4333580352975913	0.756525
-1.6230256866307267	0.4333327917227988	0.756575
-1.6227176643303833	0.43330755766698015	0.756625
-1.6224096232958416	0.4332823331261985	0.756675
-1.6221015635349296	0.4332571180965172	0.756725
-1.6217934850554536	0.43323191257400523	0.756775
-1.6214853878652333	0.43320671655473025	0.756825
-1.621177271972068	0.4331815300347677	0.756875
-1.620869137383768	0.43315635301018973	0.756925
-1.6205609841081265	0.4331311854770773	0.756975
-1.6202528121529463	0.43310602743150767	0.757025
-1.6199446215260103	0.4330808788695673	0.757075
-1.6196364122351168	0.4330557397873386	0.757125
-1.6193281842880398	0.43303061018091316	0.757175
-1.6190199376925694	0.4330054900463786	0.757225
-1.618711672456473	0.43298037937983175	0.757275
-1.6184033885875329	0.43295527817736584	0.757325
-1.618095086093507	0.43293018643508246	0.757375
-1.6177867649821724	0.4329051041490801	0.757425
-1.6174784252612775	0.43288003131546615	0.757475
-1.6171700669385933	0.43285496793034345	0.757525
-1.6168616900218604	0.4328299139898252	0.757575
-1.6165532945188408	0.4328048694900192	0.757625
-1.6162448804372693	0.43277983442704393	0.757675
-1.615936447784899	0.43275480879701245	0.757725
-1.615627996569457	0.4327297925960482	0.757775
-1.6153195267986893	0.43270478582026983	0.757825
-1.615011038480316	0.43267978846580557	0.757875
-1.6147025316220747	0.4326548005287794	0.757925
-1.6143940062316788	0.4326298220053244	0.757975
-1.614085462316856	0.4326048528915707	0.758025
-1.6137768998853153	0.43257989318365525	0.758075
-1.613468318944775	0.4325549428777143	0.758125
-1.613159719502937	0.43253000196988944	0.758175
-1.6128511015675115	0.43250507045632247	0.758225
-1.6125424651461937	0.43248014833315984	0.758275
-1.6122338102466858	0.43245523559654864	0.758325
-1.6119251368766754	0.4324303322426405	0.758375
-1.6116164450438575	0.4324054382675875	0.758425
-1.611307734755913	0.4323805536675462	0.758475
-1.6109990060205268	0.4323556784386742	0.758525
-1.6106902588453746	0.4323308125771329	0.758575
-1.6103814932381328	0.4323059560790855	0.758625
-1.6100727092064704	0.43228110894069804	0.758675
-1.6097639067580558	0.43225627115813897	0.758725
-1.6094550859005505	0.4322314427275793	0.758775
-1.6091462466416155	0.4322066236451928	0.758825
-1.6088373889889045	0.43218181390715554	0.758875
-1.6085285129500715	0.4321570135096465	0.758925
-1.608219618532762	0.4321322224488464	0.758975
-1.6079107057446236	0.43210744072093976	0.759025
-1.6076017745932942	0.4320826683221121	0.759075
-1.607292825086413	0.4320579052485533	0.759125
-1.606983857231611	0.43203315149645366	0.759175
-1.606674871036521	0.43200840706200827	0.759225
-1.6063658665087643	0.4319836719414126	0.759275
-1.6060568436559692	0.4319589461308665	0.759325
-1.6057478024857463	0.4319342296265708	0.759375
-1.6054387430057193	0.4319095224247301	0.759425
-1.6051296652234897	0.4318848245215508	0.759475
-1.6048205691466733	0.431860135913242	0.759525
-1.6045114547828672	0.43183545659601547	0.759575
-1.604202322139677	0.4318107865660852	0.759625
-1.6038931712246935	0.4317861258196679	0.759675
-1.603584002045515	0.43176147435298273	0.759725
-1.603274814609725	0.4317368321622514	0.759775
-1.6029656089249125	0.4317121992436981	0.759825
-1.6026563849986566	0.43168757559354953	0.759875
-1.6023471428385365	0.431662961208035	0.759925
-1.6020378824521255	0.4316383560833861	0.759975
-1.6017286038469953	0.43161376021583714	0.760025
-1.601419307030711	0.43158917360162485	0.760075
-1.6011099920108385	0.4315645962369884	0.760125
-1.6008006587949333	0.4315400281181693	0.760175
-1.6004913073905553	0.4315154692414124	0.760225
-1.600181937805254	0.43149091960296326	0.760275
-1.5998725500465794	0.4314663791990725	0.760325
-1.599563144122075	0.43144184802599017	0.760375
-1.5992537200392836	0.43141732607997224	0.760425
-1.5989442778057414	0.4313928133572734	0.760475
-1.5986348174289833	0.4313683098541547	0.760525
-1.5983253389165397	0.43134381556687584	0.760575
-1.5980158422759363	0.43131933049170273	0.760625
-1.5977063275146977	0.4312948546249002	0.760675
-1.597396794640341	0.43127038796273903	0.760725
-1.597087243660384	0.43124593050148874	0.760775
-1.596777674582338	0.4312214822374253	0.760825
-1.5964680874137116	0.43119704316682317	0.760875
-1.5961584821620103	0.43117261328596307	0.760925
-1.595848858834734	0.43114819259112475	0.760975
-1.5955392174393825	0.4311237810785934	0.761025
-1.5952295579834477	0.4310993787446541	0.761075
-1.5949198804744213	0.4310749855855966	0.761125
-1.5946101849197893	0.4310506015977112	0.761175
-1.5943004713270361	0.4310262267772923	0.761225
-1.5939907397036392	0.4310018611206353	0.761275
-1.5936809900570779	0.4309775046240394	0.761325
-1.593371222394821	0.4309531572838051	0.761375
-1.593061436724341	0.43092881909623604	0.761425
-1.592751633053099	0.43090449005763815	0.761475
-1.5924418113885621	0.4308801701643192	0.761525
-1.592131971738182	0.43085585941259097	0.761575
-1.5918221141094189	0.4308315577987653	0.761625
-1.5915122385097196	0.4308072653191593	0.761675
-1.5912023449465345	0.43078298197008946	0.761725
-1.5908924334273045	0.43075870774787794	0.761775
-1.5905825039594725	0.4307344426488458	0.761825
-1.5902725565504727	0.43071018666932037	0.761875
-1.5899625912077406	0.4306859398056274	0.761925
-1.5896526079387028	0.4306617020540991	0.761975
-1.5893426067507879	0.43063747341106606	0.762025
-1.5890325876514158	0.4306132538728653	0.762075
-1.5887225506480094	0.43058904343583215	0.762125
-1.5884124957479782	0.4305648420963089	0.762175
-1.5881024229587397	0.43054064985063506	0.762225
-1.5877923322876963	0.4305164666951583	0.762275
-1.5874822237422588	0.4304922926262225	0.762325
-1.587172097329822	0.4304681276401806	0.762375
-1.5868619530577894	0.430443971733381	0.762425
-1.5865517909335491	0.43041982490218145	0.762475
-1.5862416109644981	0.43039568714293536	0.762525
-1.5859314131580153	0.43037155845200503	0.762575
-1.5856211975214929	0.4303474388257487	0.762625
-1.585310964062303	0.43032332826053366	0.762675
-1.585000712787828	0.430299226752723	0.762725
-1.5846904437054354	0.43027513429868824	0.762775
-1.5843801568224998	0.4302510508947981	0.762825
-1.584069852146382	0.43022697653742814	0.762875
-1.583759529684449	0.4302029112229521	0.762925
-1.5834491894440552	0.43017885494775043	0.762975
-1.5831388314325592	0.4301548077082016	0.763025
-1.5828284556573102	0.43013076950069046	0.763075
-1.5825180621256583	0.43010674032160084	0.763125
-1.5822076508449472	0.43008272016732196	0.763175
-1.581897221822519	0.4300587090342425	0.763225
-1.5815867750657107	0.4300347069187563	0.763275
-1.5812763105818557	0.43001071381725703	0.763325
-1.5809658283782877	0.42998672972614305	0.763375
-1.5806553284623297	0.4299627546418131	0.763425
-1.58034481084131	0.42993878856066964	0.763475
-1.580034275522545	0.4299148314791168	0.763525
-1.5797237225133547	0.4298908833935615	0.763575
-1.5794131518210501	0.42986694430041245	0.763625
-1.5791025634529425	0.4298430141960815	0.763675
-1.5787919574163374	0.4298190930769822	0.763725
-1.5784813337185386	0.4297951809395307	0.763775
-1.5781706923668444	0.42977127778014534	0.763825
-1.5778600333685517	0.42974738359524733	0.763875
-1.577549356730953	0.4297234983812592	0.763925
-1.577238662461337	0.42969962213460733	0.763975
-1.5769279505669895	0.42967575485171855	0.764025
-1.5766172210551928	0.4296518965290244	0.764075
-1.576306473933225	0.429628047162956	0.764125
-1.5759957092083623	0.4296042067499497	0.764175
-1.5756849268878754	0.4295803752864413	0.764225
-1.5753741269790345	0.42955655276887134	0.764275
-1.5750633094891013	0.42953273919368123	0.764325
-1.5747524744253414	0.42950893455731554	0.764375
-1.5744416217950086	0.42948513885622064	0.764425
-1.5741307516053613	0.42946135208684527	0.764475
-1.5738198638636474	0.42943757424564116	0.764525
-1.5735089585771185	0.4294138053290611	0.764575
-1.5731980357530144	0.4293900453335618	0.764625
-1.5728870953985807	0.42936629425560047	0.764675
-1.5725761375210505	0.4293425520916386	0.764725
-1.5722651621276615	0.429318818838138	0.764775
-1.5719541692256407	0.4292950944915648	0.764825
-1.5716431588222197	0.4292713790483854	0.764875
-1.5713321309246173	0.4292476725050708	0.764925
-1.5710210855400595	0.4292239748580918	0.764975
-1.5707100226757573	0.42920028610392374	0.765025
-1.570398942338931	0.42917660623904264	0.765075
-1.5700878445367832	0.42915293525992776	0.765125
-1.5697767292765286	0.42912927316306043	0.765175
-1.569465596565363	0.42910561994492397	0.765225
-1.5691544464104934	0.4290819756020048	0.765275
-1.5688432788191098	0.42905834013079014	0.765325
-1.5685320937984126	0.42903471352777145	0.765375
-1.5682208913555848	0.42901109578944074	0.765425
-1.567909671497818	0.4289874869122937	0.765475
-1.567598434232291	0.42896388689282716	0.765525
-1.5672871795661887	0.42894029572754094	0.765575
-1.5669759075066818	0.42891671341293713	0.765625
-1.566664618060948	0.4288931399455194	0.765675
-1.5663533112361527	0.42886957532179504	0.765725
-1.5660419870394662	0.42884601953827184	0.765775
-1.5657306454780469	0.42882247259146195	0.765825
-1.5654192865590595	0.4287989344778773	0.765875
-1.5651079102896548	0.42877540519403495	0.765925
-1.564796516676991	0.42875188473645137	0.765975
-1.5644851057282114	0.42872837310164796	0.766025
-1.564173677450469	0.4287048702861459	0.766075
-1.5638622318508992	0.4286813762864711	0.766125
-1.5635507689366481	0.4286578910991492	0.766175
-1.5632392887148456	0.4286344147207107	0.766225
-1.5629277911926307	0.4286109471476857	0.766275
-1.562616276377126	0.4285874883766092	0.766325
-1.5623047442754643	0.428564038404016	0.766375
-1.5619931948947612	0.4285405972264455	0.766425
-1.5616816282421433	0.42851716484043706	0.766475
-1.561370044324719	0.4284937412425346	0.766525
-1.5610584431496095	0.42847032642928173	0.766575
-1.560746824723915	0.42844692039722715	0.766625
-1.5604351890547508	0.4284235231429188	0.766675
-1.5601235361492098	0.42840013466291005	0.766725
-1.5598118660144016	0.42837675495375316	0.766775
-1.5595001786574116	0.4283533840120061	0.766825
-1.5591884740853434	0.4283300218342254	0.766875
-1.558876752305276	0.42830666841697396	0.766925
-1.558565013324305	0.4282833237568125	0.766975
-1.5582532571495045	0.4282599878503081	0.767025
-1.5579414837879633	0.42823666069402644	0.767075
-1.5576296932467477	0.4282133422845389	0.767125
-1.5573178855329397	0.42819003261841565	0.767175
-1.5570060606536005	0.4281667316922322	0.767225
-1.556694218615805	0.42814343950256356	0.767275
-1.5563823594266069	0.42812015604598974	0.767325
-1.5560704830930763	0.4280968813190899	0.767375
-1.555758589622259	0.42807361531844856	0.767425
-1.555446679021218	0.4280503580406495	0.767475
-1.5551347512969942	0.42802710948228145	0.767525
-1.5548228064566427	0.4280038696399327	0.767575
-1.5545108445071978	0.4279806385101968	0.767625
-1.5541988654557093	0.4279574160896657	0.767675
-1.553886869309205	0.4279342023749379	0.767725
-1.553574856074726	0.42791099736260974	0.767775
-1.5532628257592955	0.42788780104928387	0.767825
-1.5529507783699472	0.4278646134315614	0.767875
-1.5526387139136986	0.42784143450604906	0.767925
-1.5523266323975748	0.4278182642693527	0.767975
-1.5520145338285896	0.42779510271808313	0.768025
-1.5517024182137606	0.4277719498488509	0.768075
-1.5513902855600945	0.42774880565827084	0.768125
-1.5510781358746029	0.42772567014295815	0.768175
-1.5507659691642852	0.42770254329953206	0.768225
-1.5504537854361473	0.427679425124612	0.768275
-1.5501415846971813	0.42765631561482154	0.768325
-1.5498293669543883	0.4276332147667849	0.768375
-1.5495171322147527	0.4276101225771296	0.768425
-1.549204880485269	0.42758703904248446	0.768475
-1.5488926117729156	0.4275639641594811	0.768525
-1.5485803260846789	0.4275408979247531	0.768575
-1.5482680234275334	0.4275178403349361	0.768625
-1.5479557038084584	0.4274947913866681	0.768675
-1.5476433672344205	0.4274717510765894	0.768725
-1.547331013712394	0.427448719401342	0.768775
-1.5470186432493378	0.42742569635757055	0.768825
-1.546706255852221	0.42740268194192166	0.768875
-1.5463938515279958	0.42737967615104394	0.768925
-1.5460814302836252	0.4273566789815886	0.768975
-1.5457689921260533	0.4273336904302085	0.769025
-1.545456537062238	0.4273107104935594	0.769075
-1.5451440650991173	0.42728773916829826	0.769125
-1.5448315762436424	0.4272647764510851	0.769175
-1.5445190705027443	0.42724182233858143	0.769225
-1.5442065478833673	0.4272188768274513	0.769275
-1.5438940083924375	0.42719593991436083	0.769325
-1.5435814520368925	0.4271730115959781	0.769375
-1.5432688788236515	0.42715009186897396	0.769425
-1.5429562887596449	0.42712718073002015	0.769475
-1.542643681851788	0.4271042781757925	0.769525
-1.5423310581070033	0.4270813842029666	0.769575
-1.5420184175321985	0.42705849880822255	0.769625
-1.5417057601342923	0.4270356219882405	0.769675
-1.5413930859201836	0.4270127537397047	0.769725
-1.5410803948967873	0.4269898940592996	0.769775
-1.5407676870709939	0.4269670429437136	0.769825
-1.540454962449712	0.42694420038963565	0.769875
-1.5401422210398266	0.4269213663937584	0.769925
-1.5398294628482403	0.426898540952775	0.769975
-1.5395166878818307	0.42687572406338214	0.770025
-1.5392038961474945	0.4268529157222776	0.770075
-1.5388910876521031	0.42683011592616227	0.770125
-1.538578262402547	0.42680732467173804	0.770175
-1.538265420405692	0.42678454195571	0.770225
-1.5379525616684202	0.42676176777478436	0.770275
-1.5376396861975925	0.4267390021256706	0.770325
-1.5373267940000843	0.4267162450050791	0.770375
-1.5370138850827515	0.4266934964097234	0.770425
-1.536700959452461	0.42667075633631835	0.770475
-1.5363880171160638	0.4266480247815815	0.770525
-1.5360750580804203	0.42662530174223223	0.770575
-1.5357620823523752	0.42660258721499195	0.770625
-1.5354490899387832	0.4265798811965846	0.770675
-1.5351360808464813	0.42655718368373574	0.770725
-1.5348230550823183	0.4265344946731733	0.770775
-1.5345100126531268	0.42651181416162715	0.770825
-1.5341969535657467	0.4264891421458296	0.770875
-1.5338838778270065	0.42646647862251463	0.770925
-1.5335707854437381	0.4264438235884188	0.770975
-1.5332576764227657	0.42642117704027993	0.771025
-1.5329445507709127	0.42639853897483937	0.771075
-1.532631408494999	0.4263759093888386	0.771125
-1.532318249601841	0.42635328827902363	0.771175
-1.5320050740982523	0.42633067564213994	0.771225
-1.5316918819910432	0.4263080714749374	0.771275
-1.5313786732870214	0.42628547577416603	0.771325
-1.5310654479929902	0.4262628885365798	0.771375
-1.5307522061157512	0.42624030975893296	0.771425
-1.5304389476621025	0.42621773943798347	0.771475
-1.5301256726388388	0.4261951775704899	0.771525
-1.529812381052752	0.42617262415321433	0.771575
-1.5294990729106308	0.4261500791829194	0.771625
-1.5291857482192603	0.4261275426563716	0.771675
-1.5288724069854234	0.42610501457033756	0.771725
-1.5285590492159002	0.4260824949215879	0.771775
-1.5282456749174658	0.42605998370689346	0.771825
-1.5279322840968947	0.42603748092302873	0.771875
-1.5276188767609562	0.4260149865667692	0.771925
-1.527305452916418	0.42599250063489297	0.771975
-1.5269920125700431	0.42597002312418036	0.772025
-1.526678555728594	0.42594755403141293	0.772075
-1.5263650823988275	0.42592509335337514	0.772125
-1.526051592587499	0.42590264108685305	0.772175
-1.5257380863013592	0.42588019722863507	0.772225
-1.5254245635471584	0.4258577617755116	0.772275
-1.5251110243316413	0.42583533472427476	0.772325
-1.5247974686615504	0.42581291607171934	0.772375
-1.5244838965436254	0.4257905058146415	0.772425
-1.524170307984603	0.42576810394984	0.772475
-1.523856702991217	0.4257457104741154	0.772525
-1.523543081570196	0.4257233253842702	0.772575
-1.5232294437282696	0.4257009486771095	0.772625
-1.52291578947216	0.4256785803494395	0.772675
-1.5226021188085905	0.4256562203980696	0.772725
-1.5222884317442777	0.42563386881981	0.772775
-1.5219747282859377	0.4256115256114742	0.772825
-1.5216610084402813	0.4255891907698764	0.772875
-1.5213472722140196	0.4255668642918342	0.772925
-1.5210335196138565	0.42554454617416626	0.772975
-1.5207197506464967	0.42552223641369386	0.773025
-1.5204059653186395	0.4254999350072396	0.773075
-1.520092163636982	0.42547764195162924	0.773125
-1.5197783456082183	0.4254553572436888	0.773175
-1.5194645112390384	0.42543308088024906	0.773225
-1.5191506605361316	0.4254108128581392	0.773275
-1.5188367935061817	0.42538855317419455	0.773325
-1.5185229101558708	0.42536630182524815	0.773375
-1.5182090104918788	0.42534405880813947	0.773425
-1.5178950945208791	0.4253218241197057	0.773475
-1.517581162249548	0.4252995977567899	0.773525
-1.5172672136845515	0.42527737971623386	0.773575
-1.5169532488325606	0.4252551699948841	0.773625
-1.516639267700235	0.42523296858958703	0.773675
-1.5163252702942385	0.42521077549719294	0.773725
-1.5160112566212267	0.42518859071455206	0.773775
-1.515697226687857	0.42516641423851903	0.773825
-1.5153831805007787	0.425144246065948	0.773875
-1.5150691180666427	0.42512208619369735	0.773925
-1.514755039392093	0.4250999346186256	0.773975
-1.5144409444837745	0.42507779133759505	0.774025
-1.5141268333483249	0.4250556563474681	0.774075
-1.5138127059923834	0.4250335296451113	0.774125
-1.5134985624225807	0.42501141122739083	0.774175
-1.5131844026455523	0.4249893010911773	0.774225
-1.512870226667922	0.42496719923334075	0.774275
-1.512556034496318	0.4249451056507559	0.774325
-1.5122418261373591	0.42492302034029694	0.774375
-1.5119276015976677	0.4249009432988423	0.774425
-1.5116133608838562	0.4248788745232704	0.774475
-1.5112991040025419	0.4248568140104634	0.774525
-1.5109848309603306	0.42483476175730384	0.774575
-1.510670541763834	0.42481271776067786	0.774625
-1.5103562364196514	0.42479068201747205	0.774675
-1.5100419149343902	0.42476865452457624	0.774725
-1.5097275773146421	0.42474663527888135	0.774775
-1.5094132235670086	0.4247246242772807	0.774825
-1.509098853698077	0.42470262151666965	0.774875
-1.5087844677144406	0.4246806269939451	0.774925
-1.5084700656226824	0.4246586407060067	0.774975
-1.5081556474293893	0.4246366626497551	0.775025
-1.5078412131411396	0.4246146928220938	0.775075
-1.5075267627645126	0.4245927312199276	0.775125
-1.5072122963060817	0.4245707778401639	0.775175
-1.50689781377242	0.4245488326797112	0.775225
-1.506583315170096	0.424526895735481	0.775275
-1.5062688005056752	0.42450496700438606	0.775325
-1.505954269785721	0.42448304648334106	0.775375
-1.5056397230167935	0.42446113416926323	0.775425
-1.5053251602054492	0.4244392300590712	0.775475
-1.5050105813582442	0.42441733414968597	0.775525
-1.5046959864817278	0.4243954464380301	0.775575
-1.5043813755824496	0.4243735669210285	0.775625
-1.5040667486669541	0.42435169559560754	0.775675
-1.503752105741786	0.42432983245869615	0.775725
-1.503437446813482	0.4243079775072247	0.775775
-1.5031227718885818	0.42428613073812566	0.775825
-1.5028080809736168	0.4242642921483337	0.775875
-1.50249337407512	0.4242424617347851	0.775925
-1.5021786511996176	0.42422063949441813	0.775975
-1.5018639123536364	0.42419882542417325	0.776025
-1.5015491575436968	0.42417701952099257	0.776075
-1.5012343867763212	0.42415522178182036	0.776125
-1.500919600058021	0.4241334322036027	0.776175
-1.5006047973953158	0.42411165078328755	0.776225
-1.5002899787947104	0.4240898775178252	0.776275
-1.4999751442627185	0.42406811240416714	0.776325
-1.4996602938058392	0.4240463554392677	0.776375
-1.4993454274305793	0.4240246066200822	0.776425
-1.4990305451434345	0.4240028659435689	0.776475
-1.4987156469509035	0.42398113340668686	0.776525
-1.4984007328594777	0.4239594090063981	0.776575
-1.4980858028756499	0.4239376927396658	0.776625
-1.497770857005904	0.4239159846034557	0.776675
-1.4974558952567294	0.4238942845947347	0.776725
-1.4971409176346036	0.4238725927104728	0.776775
-1.4968259241460093	0.4238509089476402	0.776825
-1.4965109147974176	0.42382923330321126	0.776875
-1.4961958895953094	0.4238075657741597	0.776925
-1.4958808485461461	0.42378590635746366	0.776975
-1.4955657916564038	0.42376425505010074	0.777025
-1.4952507189325404	0.42374261184905304	0.777075
-1.4949356303810233	0.4237209767513019	0.777125
-1.4946205260083054	0.42369934975383333	0.777175
-1.4943054058208494	0.42367773085363214	0.777225
-1.4939902698251015	0.4236561200476887	0.777275
-1.4936751180275198	0.42363451733299123	0.777325
-1.4933599504345447	0.42361292270653417	0.777375
-1.4930447670526275	0.4235913361653092	0.777425
-1.4927295678882033	0.4235697577063149	0.777475
-1.4924143529477178	0.42354818732654625	0.777525
-1.4920991222376006	0.4235266250230064	0.777575
-1.4917838757642918	0.42350507079269367	0.777625
-1.4914686135342148	0.423483524632615	0.777675
-1.491153335553805	0.42346198653977263	0.777725
-1.490838041829479	0.42344045651117707	0.777775
-1.4905227323676666	0.4234189345438347	0.777825
-1.4902074071747802	0.4233974206347593	0.777875
-1.489892066257244	0.42337591478096137	0.777925
-1.4895767096214618	0.42335441697945864	0.777975
-1.4892613372738548	0.4233329272272651	0.778025
-1.4889459492208201	0.42331144552140215	0.778075
-1.4886305454687747	0.42328997185888784	0.778125
-1.4883151260241085	0.4232685062367472	0.778175
-1.4879996908932325	0.42324704865200186	0.778225
-1.4876842400825327	0.42322559910168084	0.778275
-1.487368773598413	0.4232041575828095	0.778325
-1.4870532914472547	0.42318272409242064	0.778375
-1.486737793635456	0.4231612986275432	0.778425
-1.4864222801693925	0.42313988118521395	0.778475
-1.4861067510554558	0.42311847176246536	0.778525
-1.4857912063000178	0.4230970703563381	0.778575
-1.4854756459094631	0.42307567696386816	0.778625
-1.4851600698901577	0.42305429158210034	0.778675
-1.484844478248482	0.423032914208074	0.778725
-1.4845288709907956	0.4230115448388379	0.778775
-1.4842132481234735	0.4229901834714348	0.778825
-1.48389760965287	0.4229688301029177	0.778875
-1.4835819555853538	0.42294748473033245	0.778925
-1.483266285927274	0.42292614735073636	0.778975
-1.4829506006849937	0.42290481796117857	0.779025
-1.482634899864857	0.4228834965587203	0.779075
-1.48231918347322	0.42286218314041446	0.779125
-1.482003451516423	0.4228408777033258	0.779175
-1.4816877040008154	0.42281958024451105	0.779225
-1.4813719409327324	0.42279829076103853	0.779275
-1.4810561623185177	0.42277700924996886	0.779325
-1.480740368164501	0.422755735708374	0.779375
-1.4804245584770208	0.4227344701333183	0.779425
-1.4801087332624001	0.42271321252187705	0.779475
-1.4797928925269737	0.4226919628711188	0.779525
-1.479477036277058	0.42267072117812227	0.779575
-1.4791611645189822	0.42264948743995984	0.779625
-1.4788452772590575	0.42262826165371353	0.779675
-1.478529374503607	0.42260704381645975	0.779725
-1.4782134562589369	0.4225858339252842	0.779775
-1.4778975225313653	0.4225646319772667	0.779825
-1.4775815733271918	0.4225434379694969	0.779875
-1.4772656086527298	0.42252225189905823	0.779925
-1.4769496285142731	0.4225010737630438	0.779975
-1.47663363291813	0.422479903558541	0.780025
-1.476317621870588	0.42245874128264627	0.780075
-1.4760015953779513	0.4224375869324508	0.780125
-1.4756855534465008	0.4224164405050549	0.780175
-1.4753694960825345	0.4223953019975532	0.780225
-1.4750534232923305	0.4223741714070492	0.780275
-1.4747373350821789	0.4223530487306423	0.780325
-1.4744212314583518	0.42233193396543844	0.780375
-1.4741051124271367	0.4223108271085414	0.780425
-1.473788977994799	0.4222897281570607	0.780475
-1.4734728281676195	0.42226863710810353	0.780525
-1.473156662951859	0.4222475539587829	0.780575
-1.4728404823537937	0.42222647870621	0.780625
-1.472524286379678	0.42220541134750134	0.780675
-1.4722080750357822	0.4221843518797717	0.780725
-1.471891848328357	0.42216330030014104	0.780775
-1.4715756062636653	0.42214225660572824	0.780825
-1.4712593488479542	0.42212122079365644	0.780875
-1.4709430760874806	0.422100192861048	0.780925
-1.470626787988485	0.4220791728050302	0.780975
-1.4703104845572195	0.42205816062272855	0.781025
-1.4699941657999203	0.42203715631127436	0.781075
-1.4696778317228327	0.4220161598677963	0.781125
-1.4693614823321888	0.42199517128942926	0.781175
-1.4690451176342274	0.4219741905733059	0.781225
-1.4687287376351752	0.4219532177165646	0.781275
-1.4684123423412667	0.4219322527163414	0.781325
-1.4680959317587225	0.4219112955697783	0.781375
-1.4677795058937717	0.42189034627401517	0.781425
-1.4674630647526288	0.4218694048261974	0.781475
-1.467146608341519	0.4218484712234686	0.781525
-1.4668301366666514	0.4218275454629773	0.781575
-1.4665136497342437	0.42180662754187104	0.781625
-1.4661971475505011	0.4217857174573022	0.781675
-1.4658806301216374	0.4217648152064211	0.781725
-1.46556409745385	0.42174392078638456	0.781775
-1.465247549553349	0.42172303419434576	0.781825
-1.4649309864263258	0.42170215542746564	0.781875
-1.464614408078985	0.4216812844829002	0.781925
-1.4642978145175125	0.42166042135781473	0.781975
-1.4639812057481076	0.4216395660493683	0.782025
-1.4636645817769516	0.42161871855473	0.782075
-1.4633479426102385	0.4215978788710623	0.782125
-1.4630312882541436	0.42157704699553783	0.782175
-1.4627146187148554	0.42155622292532285	0.782225
-1.462397933998544	0.42153540665759326	0.782275
-1.4620812341113938	0.4215145981895187	0.782325
-1.461764519059569	0.4214937975182791	0.782375
-1.461447788849247	0.42147300464104726	0.782425
-1.461131043486589	0.4214522195550065	0.782475
-1.460814282977766	0.4214314422573338	0.782525
-1.4604975073289335	0.4214106727452151	0.782575
-1.4601807165462588	0.4213899110158319	0.782625
-1.4598639106358906	0.4213691570663729	0.782675
-1.4595470896039915	0.4213484108940235	0.782725
-1.459230253456705	0.42132767249597547	0.782775
-1.4589134022001877	0.4213069418694183	0.782825
-1.4585965358405786	0.4212862190115469	0.782875
-1.4582796543840295	0.4212655039195543	0.782925
-1.457962757836673	0.421244796590639	0.782975
-1.4576458462046549	0.4212240970219977	0.783025
-1.457328919494106	0.42120340521083194	0.783075
-1.4570119777111636	0.42118272115434235	0.783125
-1.4566950208619542	0.4211620448497336	0.783175
-1.4563780489526104	0.4211413762942099	0.783225
-1.4560610619892522	0.42112071548497965	0.783275
-1.455744059978008	0.4211000624192504	0.783325
-1.4554270429249925	0.42107941709423397	0.783375
-1.4551100108363282	0.42105877950714143	0.783425
-1.4547929637181256	0.4210381496551882	0.783475
-1.454475901576501	0.42101752753558863	0.783525
-1.4541588244175598	0.42099691314556187	0.783575
-1.4538417322474146	0.4209763064823252	0.783625
-1.4535246250721638	0.4209557075431021	0.783675
-1.4532075028979154	0.4209351163251123	0.783725
-1.4528903657307621	0.42091453282558344	0.783775
-1.4525732135768075	0.4208939570417387	0.783825
-1.452256046442139	0.4208733889708087	0.783875
-1.4519388643328544	0.4208528286100206	0.783925
-1.4516216672550362	0.42083227595660816	0.783975
-1.4513044552147774	0.42081173100780206	0.784025
-1.4509872282181546	0.4207911937608395	0.784075
-1.4506699862712567	0.4207706642129547	0.784125
-1.4503527293801546	0.4207501423613881	0.784175
-1.4500354575509309	0.42072962820337745	0.784225
-1.449718170789653	0.4207091217361668	0.784275
-1.449400869102397	0.4206886229569971	0.784325
-1.4490835524952268	0.4206681318631159	0.784375
-1.4487662209742118	0.4206476484517677	0.784425
-1.4484488745454112	0.4206271727202032	0.784475
-1.44813151321489	0.4206067046656708	0.784525
-1.4478141369887008	0.420586244285424	0.784575
-1.4474967458729047	0.420565791576715	0.784625
-1.447179339873548	0.4205453465368006	0.784675
-1.4468619189966883	0.4205249091629366	0.784725
-1.4465444832483654	0.420504479452383	0.784775
-1.4462270326346318	0.4204840574023992	0.784825
-1.4459095671615236	0.4204636430102484	0.784875
-1.4455920868350867	0.4204432362731934	0.784925
-1.4452745916613523	0.42042283718850093	0.784975
-1.444957081646361	0.420402445753437	0.785025
-1.4446395567961399	0.4203820619652723	0.785075
-1.4443220171167244	0.4203616858212754	0.785125
-1.4440044626141355	0.42034131731872093	0.785175
-1.4436868932944031	0.42032095645488093	0.785225
-1.4433693091635451	0.4203006032270328	0.785275
-1.443051710227585	0.42028025763245264	0.785325
-1.4427340964925368	0.42025991966842074	0.785375
-1.4424164679644162	0.42023958933221706	0.785425
-1.442098824649235	0.42021926662112474	0.785475
-1.4417811665530018	0.4201989515324277	0.785525
-1.4414634936817252	0.4201786440634116	0.785575
-1.441145806041407	0.4201583442113648	0.785625
-1.4408281036380517	0.4201380519735753	0.785675
-1.4405103864776563	0.4201177673473356	0.785725
-1.440192654566219	0.4200974903299366	0.785775
-1.4398749079097335	0.42007722091867433	0.785825
-1.4395571465141903	0.42005695911084306	0.785875
-1.4392393703855806	0.42003670490374206	0.785925
-1.4389215795298893	0.4200164582946692	0.785975
-1.4386037739531017	0.4199962192809267	0.786025
-1.4382859536611976	0.4199759878598164	0.786075
-1.4379681186601585	0.419955764028643	0.786125
-1.4376502689559585	0.41993554778471237	0.786175
-1.4373324045545737	0.4199153391253324	0.786225
-1.437014525461974	0.41989513804781214	0.786275
-1.4366966316841288	0.41987494454946295	0.786325
-1.4363787232270055	0.4198547586275971	0.786375
-1.4360608000965671	0.41983458027952936	0.786425
-1.435742862298776	0.41981440950257526	0.786475
-1.4354249098395895	0.4197942462940529	0.786525
-1.4351069427249667	0.41977409065128124	0.786575
-1.4347889609608586	0.41975394257158155	0.786625
-1.4344709645532192	0.41973380205227645	0.786675
-1.4341529535079949	0.4197136690906901	0.786725
-1.433834927831135	0.41969354368414846	0.786775
-1.433516887528581	0.4196734258299793	0.786825
-1.4331988326062763	0.41965331552551166	0.786875
-1.4328807630701583	0.4196332127680768	0.786925
-1.432562678926165	0.4196131175550067	0.786975
-1.4322445801802284	0.4195930298836365	0.787025
-1.431926466838283	0.41957294975130077	0.787075
-1.4316083389062546	0.4195528771553385	0.787125
-1.431290196390073	0.41953281209308724	0.787175
-1.4309720392956586	0.41951275456188963	0.787225
-1.4306538676289378	0.419492704559086	0.787275
-1.430335681395824	0.4194726620820227	0.787325
-1.4300174806022405	0.41945262712804304	0.787375
-1.4296992652540943	0.4194325996944969	0.787425
-1.429381035357304	0.4194125797787308	0.787475
-1.4290627909177724	0.4193925673780979	0.787525
-1.4287445319414127	0.4193725624899478	0.787575
-1.4284262584341225	0.419352565111637	0.787625
-1.4281079704018105	0.4193325752405188	0.787675
-1.4277896678503694	0.41931259287395245	0.787725
-1.4274713507857029	0.41929261800929485	0.787775
-1.4271530192136983	0.4192726506439082	0.787825
-1.4268346731402555	0.4192526907751527	0.787875
-1.4265163125712554	0.4192327384003939	0.787925
-1.4261979375125946	0.41921279351699536	0.787975
-1.4258795479701483	0.4191928561223258	0.788025
-1.4255611439498068	0.4191729262137521	0.788075
-1.425242725457443	0.4191530037886462	0.788125
-1.4249242924989407	0.4191330888443779	0.788175
-1.424605845080168	0.4191131813783227	0.788225
-1.4242873832070049	0.41909328138785373	0.788275
-1.4239689068853127	0.41907338887034973	0.788325
-1.4236504161209689	0.41905350382318646	0.788375
-1.4233319109198275	0.41903362624374674	0.788425
-1.4230133912877625	0.4190137561294091	0.788475
-1.4226948572306235	0.41899389347755966	0.788525
-1.4223763087542785	0.4189740382855802	0.788575
-1.4220577458645722	0.41895419055086014	0.788625
-1.4217391685673686	0.41893435027078435	0.788675
-1.4214205768685073	0.4189145174427455	0.788725
-1.4211019707738475	0.41889469206413166	0.788775
-1.420783350289223	0.41887487413233865	0.788825
-1.4204647154204892	0.41885506364475794	0.788875
-1.4201460661734746	0.4188352605987887	0.788925
-1.4198274025540305	0.41881546499182504	0.788975
-1.4195087245679794	0.41879567682126967	0.789025
-1.419190032221168	0.41877589608452	0.789075
-1.4188713255194143	0.41875612277898194	0.789125
-1.418552604468561	0.41873635690205585	0.789175
-1.4182338690744203	0.418716598451151	0.789225
-1.4179151193428292	0.4186968474236711	0.789275
-1.417596355279597	0.4186771038170282	0.789325
-1.4172775768905546	0.41865736762862965	0.789375
-1.4169587841815072	0.4186376388558903	0.789425
-1.4166399771582796	0.41861791749622107	0.789475
-1.4163211558266744	0.4185982035470397	0.789525
-1.4160023201925098	0.4185784970057604	0.789575
-1.4156834702615837	0.418558797869804	0.789625
-1.4153646060397105	0.4185391061365879	0.789675
-1.4150457275326824	0.4185194218035363	0.789725
-1.4147268347463098	0.41849974486806957	0.789775
-1.4144079276863797	0.41848007532761505	0.789825
-1.414089006358697	0.4184604131795965	0.789875
-1.4137700707690455	0.4184407584214442	0.789925
-1.4134511209232241	0.418421111050585	0.789975
-1.4131321568270114	0.4184014710644527	0.790025
-1.4128131784862035	0.4183818384604771	0.790075
-1.4124941859065727	0.4183622132360952	0.790125
-1.4121751790939097	0.4183425953887398	0.790175
-1.4118561580539841	0.4183229849158511	0.790225
-1.4115371227925806	0.4183033818148652	0.790275
-1.411218073315464	0.4182837860832253	0.790325
-1.4108990096284142	0.4182641977183707	0.790375
-1.4105799317371917	0.4182446167177478	0.790425
-1.4102608396475713	0.418225043078799	0.790475
-1.4099417333653095	0.4182054767989738	0.790525
-1.4096226128961753	0.4181859178757176	0.790575
-1.4093034782459217	0.41816636630648324	0.790625
-1.4089843294203113	0.4181468220887192	0.790675
-1.4086651664250933	0.41812728521988163	0.790725
-1.4083459892660257	0.41810775569742176	0.790775
-1.4080267979488532	0.41808823351879904	0.790825
-1.4077075924793283	0.4180687186814679	0.790875
-1.407388372863191	0.4180492111828908	0.790925
-1.4070691391061907	0.41802971102052516	0.790975
-1.406749891214061	0.418010218191837	0.791025
-1.4064306291925464	0.41799073269428627	0.791075
-1.4061113530473774	0.4179712545253426	0.791125
-1.4057920627842921	0.4179517836824688	0.791175
-1.4054727584090179	0.41793232016313764	0.791225
-1.405153439927287	0.4179128639648151	0.791275
-1.4048341073448227	0.4178934150849769	0.791325
-1.4045147606673518	0.41787397352109235	0.791375
-1.4041953999005934	0.4178545392706401	0.791425
-1.4038760250502706	0.4178351123310924	0.791475
-1.403556636122096	0.41781569269993135	0.791525
-1.4032372331217895	0.41779628037463207	0.791575
-1.4029178160550582	0.41777687535267993	0.791625
-1.402598384927618	0.41775747763155263	0.791675
-1.4022789397451707	0.41773808720873923	0.791725
-1.4019594805134268	0.4177187040817204	0.791775
-1.4016400072380855	0.41769932824798806	0.791825
-1.401320519924851	0.41767995970502614	0.791875
-1.4010010185794182	0.41766059845032927	0.791925
-1.4006815032074875	0.4176412444813849	0.791975
-1.4003619738147481	0.41762189779569076	0.792025
-1.4000424304068968	0.4176025583907368	0.792075
-1.3997228729896165	0.4175832262640245	0.792125
-1.3994033015686018	0.41756390141304617	0.792175
-1.3990837161495282	0.417544583835307	0.792225
-1.3987641167380875	0.4175252735283021	0.792275
-1.39844450333995	0.4175059704895397	0.792325
-1.3981248759608031	0.4174866747165178	0.792375
-1.3978052346063126	0.41746738620674806	0.792425
-1.3974855792821603	0.4174481049577312	0.792475
-1.397165909994009	0.41742883096698197	0.792525
-1.3968462267475343	0.41740956423200454	0.792575
-1.396526529548396	0.4173903047503161	0.792625
-1.3962068184022633	0.41737105251942447	0.792675
-1.3958870933147929	0.41735180753684903	0.792725
-1.395567354291649	0.41733256980010164	0.792775
-1.3952476013384825	0.41731333930670406	0.792825
-1.394927834460955	0.41729411605417144	0.792875
-1.3946080536647119	0.41727490004002843	0.792925
-1.3942882589554095	0.41725569126179335	0.792975
-1.3939684503386893	0.4172364897169937	0.793025
-1.3936486278202036	0.41721729540315095	0.793075
-1.393328791405588	0.41719810831779564	0.793125
-1.393008941100492	0.4171789284584522	0.793175
-1.3926890769105453	0.41715975582265413	0.793225
-1.3923691988413924	0.4171405904079291	0.793275
-1.3920493068986595	0.41712143221181325	0.793325
-1.3917294010879868	0.4171022812318378	0.793375
-1.3914094814149953	0.4170831374655412	0.793425
-1.39108954788532	0.4170640009104585	0.793475
-1.390769600504578	0.41704487156413034	0.793525
-1.3904496392784003	0.4170257494240953	0.793575
-1.3901296642123981	0.4170066344878969	0.793625
-1.3898096753122	0.4169875267530767	0.793675
-1.3894896725834107	0.416968426217181	0.793725
-1.3891696560316544	0.4169493328777549	0.793775
-1.3888496256625336	0.41693024673234697	0.793825
-1.3885295814816645	0.41691116777850595	0.793875
-1.3882095234946465	0.416892096013783	0.793925
-1.3878894517070932	0.4168730314357302	0.793975
-1.3875693661245967	0.4168539740419014	0.794025
-1.387249266752767	0.41683492382985154	0.794075
-1.3869291535971928	0.41681588079713766	0.794125
-1.3866090266634774	0.4167968449413179	0.794175
-1.3862888859572078	0.41677781625995186	0.794225
-1.3859687314839804	0.41675879475060085	0.794275
-1.3856485632493785	0.41673978041082743	0.794325
-1.385328381258994	0.4167207732381959	0.794375
-1.3850081855184064	0.4167017732302717	0.794425
-1.384687976033202	0.4166827803846221	0.794475
-1.384367752808956	0.41666379469881565	0.794525
-1.384047515851251	0.41664481617042254	0.794575
-1.3837272651656565	0.4166258447970141	0.794625
-1.3834070007577521	0.4166068805761638	0.794675
-1.3830867226331023	0.4165879235054453	0.794725
-1.382766430797282	0.41656897358243594	0.794775
-1.3824461252558498	0.41655003080471154	0.794825
-1.382125806014379	0.41653109516985276	0.794875
-1.381805473078422	0.41651216667543833	0.794925
-1.381485126453548	0.41649324531905174	0.794975
-1.3811647661453044	0.4164743310982749	0.795025
-1.3808443921592561	0.41645542401069396	0.795075
-1.3805240045009477	0.416436524053894	0.795125
-1.3802036031759375	0.4164176312254639	0.795175
-1.3798831881897669	0.41639874552299155	0.795225
-1.3795627595479882	0.41637986694406925	0.795275
-1.3792423172561403	0.41636099548628763	0.795325
-1.378921861319771	0.41634213114724167	0.795375
-1.3786013917444124	0.41632327392452506	0.795425
-1.3782809085356107	0.41630442381573574	0.795475
-1.3779604116988917	0.41628558081847034	0.795525
-1.377639901239798	0.41626674493032967	0.795575
-1.3773193771638506	0.4162479161489135	0.795625
-1.3769988394765886	0.416229094471825	0.795675
-1.3766782881835273	0.41621027989666753	0.795725
-1.3763577232902018	0.41619147242104676	0.795775
-1.376037144802124	0.41617267204256897	0.795825
-1.375716552724823	0.4161538787588428	0.795875
-1.3753959470638066	0.4161350925674776	0.795925
-1.3750753278246015	0.4161163134660845	0.795975
-1.374754695012708	0.41609754145227656	0.796025
-1.3744340486336504	0.4160787765236666	0.796075
-1.374113388692925	0.4160600186778716	0.796125
-1.3737927151960498	0.41604126791250673	0.796175
-1.3734720281485184	0.41602252422519237	0.796225
-1.373151327555843	0.416003787613546	0.796275
-1.372830613423514	0.4159850580751912	0.796325
-1.372509885757039	0.41596633560774837	0.796375
-1.3721891445619037	0.4159476202088438	0.796425
-1.371868389843612	0.4159289118761008	0.796475
-1.3715476216076443	0.4159102106071487	0.796525
-1.3712268398595002	0.41589151639961364	0.796575
-1.3709060446046568	0.41587282925112756	0.796625
-1.3705852358486084	0.4158541491593198	0.796675
-1.3702644135968274	0.41583547612182514	0.796725
-1.3699435778548044	0.4158168101362757	0.796775
-1.3696227286280076	0.4157981512003093	0.796825
-1.369301865921923	0.4157794993115605	0.796875
-1.3689809897420153	0.41576085446767025	0.796925
-1.3686601000937644	0.4157422166662762	0.796975
-1.3683391969826317	0.41572358590502173	0.797025
-1.3680182804140928	0.4157049621815476	0.797075
-1.367697350393604	0.41568634549350014	0.797125
-1.367376406926638	0.4156677358385227	0.797175
-1.3670554500186465	0.41564913321426455	0.797225
-1.3667344796750964	0.415630537618372	0.797275
-1.366413495901436	0.415611949048497	0.797325
-1.3660924987031273	0.4155933675022889	0.797375
-1.3657714880856162	0.41557479297740246	0.797425
-1.3654504640543588	0.4155562254714897	0.797475
-1.3651294266147966	0.41553766498220845	0.797525
-1.3648083757723817	0.4155191115072133	0.797575
-1.364487311532551	0.4155005650441652	0.797625
-1.3641662339007534	0.4154820255907213	0.797675
-1.363845142882421	0.4154634931445456	0.797725
-1.363524038482997	0.41544496770329803	0.797775
-1.3632029207079106	0.4154264492646454	0.797825
-1.3628817895626009	0.4154079378262504	0.797875
-1.3625606450524923	0.4153894333857827	0.797925
-1.36223948718302	0.41537093594090796	0.797975
-1.3619183159596038	0.41535244548929845	0.798025
-1.361597131387674	0.41533396202862277	0.798075
-1.3612759334726472	0.4153154855565559	0.798125
-1.360954722219949	0.4152970160707694	0.798175
-1.3606334976349919	0.4152785535689411	0.798225
-1.3603122597231962	0.41526009804874514	0.798275
-1.3599910084899716	0.41524164950786224	0.798325
-1.3596697439407335	0.4152232079439697	0.798375
-1.3593484660808872	0.4152047733547504	0.798425
-1.3590271749158445	0.4151863457378852	0.798475
-1.3587058704510047	0.41516792509105915	0.798525
-1.358384552691778	0.4151495114119561	0.798575
-1.3580632216435573	0.4151311046982639	0.798625
-1.3577418773117496	0.41511270494766916	0.798675
-1.3574205197017435	0.41509431215786274	0.798725
-1.3570991488189412	0.41507592632653373	0.798775
-1.3567777646687267	0.4150575474513761	0.798825
-1.3564563672565004	0.4150391755300812	0.798875
-1.3561349565876397	0.41502081056034656	0.798925
-1.355813532667541	0.4150024525398656	0.798975
-1.3554920955015777	0.4149841014663391	0.799025
-1.355170645095142	0.4149657573374632	0.799075
-1.3548491814536041	0.4149474201509412	0.799125
-1.3545277045823505	0.4149290899044722	0.799175
-1.354206214486748	0.4149107665957623	0.799225
-1.3538847111721783	0.41489245022251314	0.799275
-1.3535631946440048	0.4148741407824339	0.799325
-1.3532416649076047	0.4148558382732288	0.799375
-1.3529201219683378	0.4148375426926098	0.799425
-1.3525985658315756	0.414819254038284	0.799475
-1.352276996502674	0.4148009723079661	0.799525
-1.3519554139870014	0.4147826974993658	0.799575
-1.351633818289909	0.4147644296102007	0.799625
-1.351312209416761	0.4147461686381832	0.799675
-1.350990587372904	0.4147279145810337	0.799725
-1.350668952163699	0.41470966743646726	0.799775
-1.3503473037944864	0.41469142720220725	0.799825
-1.3500256422706256	0.41467319387597124	0.799875
-1.349703967597451	0.4146549674554856	0.799925
-1.349382279780319	0.41463674793847016	0.799975
-1.3490605788245587	0.4146185353226545	0.800025
-1.348738864735523	0.41460032960576115	0.800075
-1.3484171375185374	0.41458213078552225	0.800125
-1.3480953971789498	0.41456393885966303	0.800175
-1.3477736437220815	0.41454575382591863	0.800225
-1.3474518771532762	0.4145275756820168	0.800275
-1.347130097477852	0.41450940442569556	0.800325
-1.346808304701148	0.41449124005468513	0.800375
-1.346486498828478	0.4144730825667265	0.800425
-1.3461646798651759	0.4144549319595527	0.800475
-1.3458428478165527	0.41443678823090707	0.800525
-1.345521002687938	0.41441865137852585	0.800575
-1.345199144484638	0.41440052140015465	0.800625
-1.3448772732119796	0.4143823982935327	0.800675
-1.3445553888752633	0.41436428205640824	0.800725
-1.3442334914798129	0.41434617268652324	0.800775
-1.3439115810309243	0.4143280701816286	0.800825
-1.3435896575339163	0.4143099745394691	0.800875
-1.343267720994083	0.41429188575779824	0.800925
-1.3429457714167379	0.4142738038343634	0.800975
-1.3426238088071702	0.4142557287669212	0.801025
-1.3423018331706895	0.41423766055322114	0.801075
-1.3419798445125817	0.41421959919102314	0.801125
-1.3416578428381516	0.4142015446780791	0.801175
-1.3413358281526815	0.41418349701215157	0.801225
-1.3410138004614716	0.4141654561909954	0.801275
-1.3406917597698007	0.4141474222123755	0.801325
-1.340369706082965	0.41412939507404967	0.801375
-1.3400476394062386	0.41411137477378535	0.801425
-1.339725559744913	0.4140933613093432	0.801475
-1.3394034671042603	0.4140753546784933	0.801525
-1.3390813614895665	0.4140573548789989	0.801575
-1.3387592429060995	0.41403936190863283	0.801625
-1.338437111359141	0.41402137576516096	0.801675
-1.3381149668539554	0.4140033964463588	0.801725
-1.337792809395821	0.4139854239499951	0.801775
-1.3374706389899966	0.4139674582738479	0.801825
-1.3371484556417579	0.41394949941568826	0.801875
-1.336826259356358	0.41393154737329757	0.801925
-1.3365040501390704	0.4139136021444493	0.801975
-1.3361818279951425	0.41389566372692743	0.802025
-1.3358595929298454	0.41387773211850787	0.802075
-1.3355373449484211	0.41385980731697763	0.802125
-1.335215084056137	0.4138418893201152	0.802175
-1.3348928102582314	0.41382397812571015	0.802225
-1.3345705235599672	0.41380607373154377	0.802275
-1.3342482239665783	0.4137881761354082	0.802325
-1.3339259114833246	0.4137702853350875	0.802375
-1.3336035861154356	0.4137524013283762	0.802425
-1.333281247868167	0.4137345241130612	0.802475
-1.3329588967467443	0.41371665368693966	0.802525
-1.332636532756419	0.41369879004780125	0.802575
-1.3323141559024125	0.4136809331934455	0.802625
-1.3319917661899725	0.413663083121665	0.802675
-1.3316693636243173	0.4136452398302617	0.802725
-1.3313469482106899	0.4136274033170311	0.802775
-1.3310245199543023	0.4136095735797776	0.802825
-1.3307020788603976	0.41359175061629916	0.802875
-1.330379624934181	0.41357393442440327	0.802925
-1.3300571581808927	0.4135561250018901	0.802975
-1.3297346786057334	0.41353832234657006	0.803025
-1.3294121862139388	0.4135205264562457	0.803075
-1.329089681010707	0.4135027373287304	0.803125
-1.328767163001269	0.41348495496182897	0.803175
-1.3284446321908183	0.4134671793533575	0.803225
-1.3281220885845824	0.41344941050112366	0.803275
-1.3277995321877518	0.4134316484029459	0.803325
-1.3274769630055474	0.4134138930566348	0.803375
-1.3271543810431587	0.4133961444600109	0.803425
-1.3268317863058015	0.4133784026108881	0.803475
-1.32650917879866	0.4133606675070892	0.803525
-1.3261865585269483	0.41334293914643044	0.803575
-1.3258639254958455	0.41332521752673773	0.803625
-1.3255412797105606	0.4133075026458296	0.803675
-1.325218621176271	0.41328979450153447	0.803725
-1.32489594989818	0.4132720930916739	0.803775
-1.3245732658814613	0.4132543984140787	0.803825
-1.3242505691313151	0.41323671046657284	0.803875
-1.3239278596529105	0.41321902924699	0.803925
-1.3236051374514444	0.4132013547531567	0.803975
-1.3232824025320808	0.41318368698290914	0.804025
-1.3229596549000133	0.41316602593407636	0.804075
-1.322636894560402	0.4131483716044972	0.804125
-1.3223141215184366	0.41313072399200357	0.804175
-1.3219913357792734	0.41311308309443645	0.804225
-1.3216685373480968	0.41309544890963085	0.804275
-1.3213457262300607	0.41307782143542987	0.804325
-1.321022902430346	0.41306020066967136	0.804375
-1.3207000659541008	0.4130425866102008	0.804425
-1.3203772168065038	0.4130249792548587	0.804475
-1.320054354992698	0.4130073786014935	0.804525
-1.3197314805178582	0.4129897846479476	0.804575
-1.3194085933871247	0.41297219739207247	0.804625
-1.3190856936056672	0.4129546168317132	0.804675
-1.3187627811786222	0.4129370429647234	0.804725
-1.3184398561111559	0.412919475788951	0.804775
-1.3181169184084003	0.41290191530225223	0.804825
-1.317793968075519	0.4128843615024772	0.804875
-1.3174710051176393	0.4128668143874853	0.804925
-1.3171480295399205	0.41284927395512855	0.804975
-1.3168250413474865	0.4128317402032695	0.805025
-1.3165020405454917	0.4128142131297625	0.805075
-1.316179027139057	0.41279669273247277	0.805125
-1.315856001133334	0.41277917900925676	0.805175
-1.3155329625334378	0.41276167195798275	0.805225
-1.315209911344517	0.4127441715765095	0.805275
-1.3148868475716826	0.4127266778627079	0.805325
-1.3145637712200793	0.41270919081443946	0.805375
-1.3142406822948147	0.4126917104295772	0.805425
-1.3139175808010288	0.41267423670598546	0.805475
-1.313594466743826	0.41265676964153974	0.805525
-1.3132713401283422	0.412639309234107	0.805575
-1.312948200959678	0.41262185548156516	0.805625
-1.3126250492429647	0.41260440838178375	0.805675
-1.3123018849833004	0.41258696793264327	0.805725
-1.3119787081858116	0.41256953413201564	0.805775
-1.3116555188555934	0.41255210697778416	0.805825
-1.3113323169977673	0.41253468646782304	0.805875
-1.3110091026174244	0.4125172726000183	0.805925
-1.310685875719684	0.4124998653722465	0.805975
-1.310362636309632	0.4124824647823963	0.806025
-1.310039384392384	0.4124650708283468	0.806075
-1.3097161199730227	0.4124476835079892	0.806125
-1.3093928430566595	0.412430302819205	0.806175
-1.309069553648373	0.41241292875988805	0.806225
-1.3087462517532704	0.4123955613279223	0.806275
-1.308422937376428	0.41237820052120405	0.806325
-1.308099610522948	0.4123608463376199	0.806375
-1.3077762711979022	0.41234349877506843	0.806425
-1.3074529194063909	0.4123261578314393	0.806475
-1.3071295551534807	0.4123088235046329	0.806525
-1.306806178444268	0.41229149579254176	0.806575
-1.3064827892838162	0.412274174693069	0.806625
-1.306159387677218	0.41225686020410923	0.806675
-1.3058359736295329	0.4122395523235682	0.806725
-1.3055125471458484	0.4122222510493431	0.806775
-1.305189108231222	0.4122049563793422	0.806825
-1.304865656890737	0.412187668311465	0.806875
-1.3045421931294467	0.4121703868436225	0.806925
-1.304218716952431	0.4121531119737166	0.806975
-1.3038952283647383	0.4121358436996609	0.807025
-1.3035717273714458	0.4121185820193596	0.807075
-1.3032482139775985	0.4121013269307287	0.807125
-1.3029246881882686	0.41208407843167527	0.807175
-1.3026011500084984	0.41206683652011755	0.807225
-1.3022775994433546	0.4120496011939653	0.807275
-1.3019540364978772	0.41203237245113894	0.807325
-1.3016304611771297	0.4120151502895509	0.807375
-1.301306873486147	0.41199793470712387	0.807425
-1.30098327342999	0.41198072570177297	0.807475
-1.300659661013688	0.41196352327142344	0.807525
-1.3003360362422987	0.41194632741399284	0.807575
-1.300012399120849	0.41192913812740856	0.807625
-1.2996887496543925	0.41191195540959097	0.807675
-1.299365087847952	0.41189477925846985	0.807725
-1.2990414137065758	0.411877609671968	0.807775
-1.2987177272352848	0.41186044664801763	0.807825
-1.2983940284391233	0.4118432901845442	0.807875
-1.2980703173231078	0.41182614027948217	0.807925
-1.2977465938922799	0.41180899693075956	0.807975
-1.297422858151652	0.4117918601363132	0.808025
-1.2970991101062608	0.41177472989407365	0.808075
-1.2967753497611152	0.41175760620198043	0.808125
-1.29645157712125	0.41174048905796595	0.808175
-1.2961277921916687	0.41172337845997287	0.808225
-1.2958039949774034	0.41170627440593544	0.808275
-1.2954801854834523	0.4116891768937994	0.808325
-1.2951563637148449	0.41167208592150073	0.808375
-1.294832529676576	0.4116550014869883	0.808425
-1.2945086833736708	0.41163792358820017	0.808475
-1.2941848248111196	0.4116208522230876	0.808525
-1.2938609539939454	0.41160378738959125	0.808575
-1.293537070927134	0.4115867290856648	0.808625
-1.2932131756157048	0.4115696773092513	0.808675
-1.2928892680646409	0.41155263205830694	0.808725
-1.292565348278955	0.4115355933307772	0.808775
-1.2922414162636293	0.41151856112462054	0.808825
-1.2919174720236726	0.4115015354377852	0.808875
-1.291593515564062	0.41148451626823174	0.808925
-1.2912695468898037	0.411467503613911	0.808975
-1.2909455660058704	0.41145049747278595	0.809025
-1.2906215729172652	0.4114334978428097	0.809075
-1.2902975676289574	0.4114165047219481	0.809125
-1.2899735501459448	0.4113995181081561	0.809175
-1.2896495204731948	0.4113825379994023	0.809225
-1.2893254786157002	0.41136556439364397	0.809275
-1.289001424578426	0.41134859728885215	0.809325
-1.28867735836636	0.41133163668298667	0.809375
-1.2883532799844648	0.41131468257402065	0.809425
-1.2880291894377232	0.4112977349599167	0.809475
-1.2877050867310949	0.41128079383865024	0.809525
-1.2873809718695597	0.4112638592081861	0.809575
-1.2870568448580715	0.4112469310665023	0.809625
-1.286732705701609	0.411230009411566	0.809675
-1.2864085544051211	0.41121309424135766	0.809725
-1.286084390973582	0.41119618555384685	0.809775
-1.2857602154119385	0.4111792833470164	0.809825
-1.2854360277251604	0.4111623876188384	0.809875
-1.285111827918191	0.411145498367298	0.809925
-1.2847876159959963	0.41112861559036956	0.809975
-1.2844633919635162	0.4111117392860409	0.810025
-1.2841391558257125	0.4110948694522884	0.810075
-1.283814907587523	0.4110780060871025	0.810125
-1.2834906472539036	0.41106114918846204	0.810175
-1.2831663748297897	0.41104429875435977	0.810225
-1.2828420903201345	0.4110274547827768	0.810275
-1.2825177937298677	0.41101061727170846	0.810325
-1.2821934850639403	0.41099378621913824	0.810375
-1.281869164327278	0.41097696162306346	0.810425
-1.2815448315248275	0.4109601434814707	0.810475
-1.2812204866615122	0.4109433317923589	0.810525
-1.2808961297422738	0.41092652655371775	0.810575
-1.280571760772033	0.4109097277635479	0.810625
-1.2802473797557279	0.41089293541984195	0.810675
-1.279922986698275	0.4108761495206025	0.810725
-1.2795985816046098	0.41085937006382484	0.810775
-1.2792741644796435	0.4108425970475137	0.810825
-1.278949735328309	0.410825830469667	0.810875
-1.278625294155514	0.4108090703282916	0.810925
-1.2783008409661887	0.41079231662138777	0.810975
-1.2779763757652345	0.4107755693469651	0.811025
-1.2776518985575809	0.4107588285030256	0.811075
-1.2773274093481233	0.410742094087582	0.811125
-1.2770029081417895	0.41072536609863786	0.811175
-1.2766783949434701	0.4107086445342091	0.811225
-1.2763538697580905	0.41069192939230076	0.811275
-1.2760293325905372	0.4106752206709318	0.811325
-1.2757047834457307	0.4106585183681094	0.811375
-1.275380222328556	0.4106418224818549	0.811425
-1.2750556492439278	0.41062513301017756	0.811475
-1.2747310641967298	0.4106084499511012	0.811525
-1.2744064671918711	0.41059177330263774	0.811575
-1.2740818582342333	0.41057510306281303	0.811625
-1.2737572373287211	0.41055843922964147	0.811675
-1.2734326044802138	0.4105417818011512	0.811725
-1.273107959693611	0.4105251307753589	0.811775
-1.2727833029737885	0.41050848615029517	0.811825
-1.2724586343256437	0.4104918479239788	0.811875
-1.272133953754048	0.410475216094443	0.811925
-1.271809261263894	0.4104585906597089	0.811975
-1.2714845568600521	0.4104419716178117	0.812025
-1.2711598405474094	0.41042535896677534	0.812075
-1.270835112330833	0.41040875270463684	0.812125
-1.2705103722152074	0.410392152829423	0.812175
-1.2701856202053956	0.41037555933917275	0.812225
-1.269860856306278	0.4103589722319155	0.812275
-1.269536080522715	0.41034239150569213	0.812325
-1.2692112928595831	0.4103258171585348	0.812375
-1.2688864933217388	0.4103092491884865	0.812425
-1.2685616819140546	0.4102926875935817	0.812475
-1.2682368586413857	0.4102761323718659	0.812525
-1.267912023508599	0.41025958352137554	0.812575
-1.267587176520546	0.41024304104015863	0.812625
-1.267262317682092	0.41022650492625395	0.812675
-1.2669374469980832	0.41020997517771185	0.812725
-1.2666125644733826	0.4101934517925733	0.812775
-1.2662876701128314	0.41017693476889094	0.812825
-1.26596276392129	0.4101604241047085	0.812875
-1.2656378459035968	0.4101439197980802	0.812925
-1.2653129160646073	0.4101274218470525	0.812975
-1.2649879744091572	0.410110930249682	0.813025
-1.2646630209420975	0.4100944450040172	0.813075
-1.2643380556682629	0.4100779661081171	0.813125
-1.2640130785924983	0.4100614935600326	0.813175
-1.2636880897196352	0.4100450273578246	0.813225
-1.2633630890545167	0.41002856749954686	0.813275
-1.2630380766019695	0.41001211398326237	0.813325
-1.2627130523668322	0.409995666807027	0.813375
-1.2623880163539303	0.4099792259689063	0.813425
-1.2620629685680975	0.4099627914669581	0.813475
-1.2617379090141567	0.40994636329925055	0.813525
-1.2614128376969362	0.40992994146384365	0.813575
-1.261087754621258	0.40991352595880765	0.813625
-1.2607626597919452	0.4098971167822053	0.813675
-1.2604375532138166	0.40988071393210873	0.813725
-1.260112434891692	0.4098643174065831	0.813775
-1.2597873048303867	0.4098479272037027	0.813825
-1.2594621630347178	0.40983154332153526	0.813875
-1.259137009509496	0.4098151657581569	0.813925
-1.2588118442595353	0.4097987945116382	0.813975
-1.2584866672896424	0.4097824295800571	0.814025
-1.2581614786046296	0.4097660709614865	0.814075
-1.257836278209298	0.40974971865400683	0.814125
-1.257511066108458	0.40973337265569293	0.814175
-1.2571858423069064	0.4097170329646279	0.814225
-1.2568606068094497	0.40970069957888855	0.814275
-1.2565353596208828	0.4096843724965603	0.814325
-1.2562101007460078	0.4096680517157224	0.814375
-1.2558848301896157	0.4096517372344623	0.814425
-1.255559547956506	0.4096354290508616	0.814475
-1.2552342540514658	0.40961912716300997	0.814525
-1.2549089484792917	0.40960283156899135	0.814575
-1.254583631244767	0.4095865422668976	0.814625
-1.2542583023526848	0.40957025925481494	0.814675
-1.2539329618078243	0.40955398253083747	0.814725
-1.2536076096149764	0.4095377120930537	0.814775
-1.253282245778916	0.4095214479395599	0.814825
-1.2529568703044314	0.4095051900684468	0.814875
-1.2526314831962928	0.4094889384778132	0.814925
-1.2523060844592864	0.40947269316575186	0.814975
-1.2519806740981783	0.40945645413036363	0.815025
-1.2516552521177509	0.4094402213697439	0.815075
-1.2513298185227688	0.4094239948819955	0.815125
-1.2510043733180078	0.40940777466521605	0.815175
-1.2506789165082328	0.4093915607175108	0.815225
-1.2503534480982128	0.40937535303697936	0.815275
-1.2500279680927109	0.4093591516217295	0.815325
-1.2497024764964924	0.409342956469863	0.815375
-1.2493769733143185	0.4093267675794896	0.815425
-1.249051458550949	0.40931058494871364	0.815475
-1.2487259322111417	0.4092944085756469	0.815525
-1.2484003942996544	0.4092782384583959	0.815575
-1.2480748448212404	0.4092620745950749	0.815625
-1.247749283780655	0.40924591698379237	0.815675
-1.2474237111826485	0.409229765622665	0.815725
-1.24709812703197	0.40921362050980337	0.815775
-1.2467725313333702	0.40919748164332626	0.815825
-1.2464469240915919	0.4091813490213469	0.815875
-1.2461213053113838	0.40916522264198585	0.815925
-1.2457956749974854	0.40914910250335873	0.815975
-1.2454700331546413	0.4091329886035883	0.816025
-1.2451443797875887	0.4091168809407923	0.816075
-1.2448187149010672	0.40910077951309604	0.816125
-1.244493038499812	0.40908468431861905	0.816175
-1.2441673505885589	0.40906859535548895	0.816225
-1.24384165117204	0.4090525126218276	0.816275
-1.2435159402549865	0.4090364361157649	0.816325
-1.2431902178421295	0.4090203658354247	0.816375
-1.242864483938194	0.40900430177893926	0.816425
-1.24253873854791	0.4089882439444344	0.816475
-1.2422129816759986	0.40897219233004495	0.816525
-1.2418872133271852	0.4089561469338987	0.816575
-1.2415614335061889	0.4089401077541326	0.816625
-1.2412356422177322	0.4089240747888769	0.816675
-1.2409098394665294	0.40890804803627046	0.816725
-1.2405840252573006	0.4088920274944458	0.816775
-1.240258199594756	0.4088760131615442	0.816825
-1.2399323624836123	0.4088600050357001	0.816875
-1.2396065139285777	0.40884400311505703	0.816925
-1.2392806539343648	0.40882800739775177	0.816975
-1.2389547825056786	0.4088120178819296	0.817025
-1.238628899647227	0.40879603456573016	0.817075
-1.2383030053637134	0.40878005744730045	0.817125
-1.237977099659842	0.40876408652478236	0.817175
-1.2376511825403131	0.4087481217963252	0.817225
-1.2373252540098272	0.4087321632600728	0.817275
-1.2369993140730806	0.40871621091417687	0.817325
-1.2366733627347715	0.4087002647567833	0.817375
-1.2363473999995918	0.40868432478604605	0.817425
-1.2360214258722382	0.4086683910001131	0.817475
-1.2356954403573974	0.4086524633971408	0.817525
-1.235369443459763	0.408636541975279	0.817575
-1.2350434351840203	0.40862062673268645	0.817625
-1.2347174155348581	0.40860471766751494	0.817675
-1.234391384516958	0.4085888147779255	0.817725
-1.2340653421350065	0.40857291806207224	0.817775
-1.2337392883936813	0.40855702751811823	0.817825
-1.2334132232976651	0.40854114314421963	0.817875
-1.2330871468516338	0.40852526493854185	0.817925
-1.2327610590602656	0.4085093928992431	0.817975
-1.232434959928234	0.40849352702449093	0.818025
-1.2321088494602128	0.4084776673124458	0.818075
-1.231782727660873	0.4084618137612775	0.818125
-1.231456594534885	0.40844596636914837	0.818175
-1.2311304500869167	0.40843012513423044	0.818225
-1.2308042943216349	0.4084142900546884	0.818275
-1.2304781272437033	0.40839846112869616	0.818325
-1.2301519488577872	0.4083826383544208	0.818375
-1.2298257591685462	0.4083668217300383	0.818425
-1.2294995581806434	0.4083510112537177	0.818475
-1.229173345898733	0.4083352069236374	0.818525
-1.2288471223274753	0.40831940873796846	0.818575
-1.2285208874715225	0.40830361669489124	0.818625
-1.2281946413355314	0.4082878307925795	0.818675
-1.2278683839241502	0.408272051029215	0.818725
-1.2275421152420325	0.4082562774029743	0.818775
-1.2272158352938234	0.40824050991204075	0.818825
-1.2268895440841745	0.4082247485545936	0.818875
-1.2265632416177257	0.4082089933288179	0.818925
-1.2262369278991263	0.40819324423289494	0.818975
-1.2259106029330127	0.4081775012650123	0.819025
-1.2255842667240309	0.4081617644233531	0.819075
-1.2252579192768145	0.40814603370610725	0.819125
-1.224931560596006	0.40813030911146	0.819175
-1.2246051906862356	0.40811459063760314	0.819225
-1.2242788095521433	0.4080988782827243	0.819275
-1.2239524171983551	0.40808317204501726	0.819325
-1.2236260136295078	0.408067471922672	0.819375
-1.2232995988502249	0.408051777913884	0.819425
-1.2229731728651394	0.4080360900168457	0.819475
-1.222646735678872	0.4080204082297545	0.819525
-1.222320287296052	0.4080047325508051	0.819575
-1.221993827721297	0.4079890629781969	0.819625
-1.221667356959233	0.40797339951012696	0.819675
-1.221340875014475	0.40795774214479646	0.819725
-1.221014381891646	0.40794209088040456	0.819775
-1.2206878775953558	0.407926445715155	0.819825
-1.2203613621302263	0.40791080664724844	0.819875
-1.2200348355008628	0.40789517367489136	0.819925
-1.2197082977118845	0.407879546796286	0.819975
-1.219381748767894	0.4078639260096413	0.820025
-1.219055188673507	0.40784831131316124	0.820075
-1.218728617433322	0.4078327027050572	0.820125
-1.2184020350519524	0.4078171001835352	0.820175
-1.2180754415339938	0.4078015037468085	0.820225
-1.217748836884055	0.40778591339308534	0.820275
-1.2174222211067294	0.4077703291205813	0.820325
-1.2170955942066228	0.40775475092750635	0.820375
-1.2167689561883255	0.4077391788120785	0.820425
-1.2164423070564392	0.4077236127725095	0.820475
-1.2161156468155516	0.4077080528070195	0.820525
-1.2157889754702613	0.4076924989138227	0.820575
-1.2154622930251524	0.40767695109114094	0.820625
-1.215135599484821	0.40766140933719064	0.820675
-1.2148088948538474	0.40764587365019567	0.820725
-1.2144821791368248	0.4076303440283746	0.820775
-1.21415545233833	0.4076148204699535	0.820825
-1.2138287144629536	0.4075993029731528	0.820875
-1.2135019655152688	0.4075837915362007	0.820925
-1.2131752054998632	0.40756828615731977	0.820975
-1.2128484344213066	0.4075527868347403	0.821025
-1.2125216522841837	0.40753729356668694	0.821075
-1.2121948590930613	0.40752180635139196	0.821125
-1.2118680548525207	0.4075063251870822	0.821175
-1.211541239567125	0.40749085007199193	0.821225
-1.211214413241453	0.40747538100435016	0.821275
-1.2108875758800657	0.40745991798239284	0.821325
-1.2105607274875363	0.4074444610043516	0.821375
-1.2102338680684244	0.40742901006846405	0.821425
-1.2099069976272996	0.40741356517296423	0.821475
-1.209580116168718	0.40739812631609157	0.821525
-1.2092532236972466	0.4073826934960822	0.821575
-1.2089263202174385	0.4073672667111778	0.821625
-1.2085994057338567	0.4073518459596162	0.821675
-1.208272480251052	0.4073364312396413	0.821725
-1.2079455437735838	0.4073210225494933	0.821775
-1.2076185963059998	0.4073056198874177	0.821825
-1.2072916378528569	0.40729022325165704	0.821875
-1.2069646684186985	0.40727483264045883	0.821925
-1.2066376880080794	0.40725944805206743	0.821975
-1.2063106966255395	0.40724406948473263	0.822025
-1.2059836942756301	0.40722869693670083	0.822075
-1.2056566809628888	0.4072133304062238	0.822125
-1.2053296566918628	0.40719796989155016	0.822175
-1.205002621467088	0.4071826153909334	0.822225
-1.2046755752931069	0.40716726690262445	0.822275
-1.2043485181744533	0.40715192442487885	0.822325
-1.204021450115666	0.4071365879559493	0.822375
-1.203694371121276	0.4071212574940938	0.822425
-1.2033672811958191	0.40710593303756665	0.822475
-1.203040180343823	0.40709061458462814	0.822525
-1.2027130685698202	0.40707530213353477	0.822575
-1.2023859458783361	0.4070599956825484	0.822625
-1.202058812273899	0.407044695229928	0.822675
-1.201731667761032	0.4070294007739371	0.822725
-1.2014045123442605	0.407014112312837	0.822775
-1.2010773460281037	0.40699882984489305	0.822825
-1.2007501688170839	0.4069835533683689	0.822875
-1.2004229807157183	0.4069682828815315	0.822925
-1.2000957817285245	0.4069530183826469	0.822975
-1.199768571860018	0.40693775986998376	0.823025
-1.1994413511147126	0.40692250734181057	0.823075
-1.1991141194971213	0.40690726079639733	0.823125
-1.1987868770117545	0.40689202023201543	0.823175
-1.1984596236631215	0.40687678564693613	0.823225
-1.198132359455731	0.4068615570394331	0.823275
-1.1978050843940877	0.40684633440777984	0.823325
-1.1974777984826988	0.4068311177502517	0.823375
-1.1971505017260646	0.4068159070651245	0.823425
-1.196823194128689	0.4068007023506754	0.823475
-1.196495875695071	0.40678550360518223	0.823525
-1.19616854642971	0.4067703108269244	0.823575
-1.195841206337103	0.4067551240141813	0.823625
-1.1955138554217446	0.4067399431652348	0.823675
-1.1951864936881305	0.406724768278366	0.823725
-1.1948591211407513	0.40670959935185913	0.823775
-1.1945317377840996	0.40669443638399694	0.823825
-1.194204343622664	0.40667927937306564	0.823875
-1.193876938660933	0.4066641283173502	0.823925
-1.1935495229033917	0.40664898321513887	0.823975
-1.193222096354527	0.4066338440647185	0.824025
-1.1928946590188203	0.4066187108643793	0.824075
-1.1925672109007555	0.40660358361241017	0.824125
-1.1922397520048105	0.4065884623071034	0.824175
-1.191912282335467	0.40657334694674957	0.824225
-1.1915848018971997	0.4065582375296434	0.824275
-1.191257310694486	0.40654313405407716	0.824325
-1.1909298087317992	0.4065280365183476	0.824375
-1.1906022960136124	0.4065129449207493	0.824425
-1.1902747725443972	0.4064978592595805	0.824475
-1.1899472383286225	0.4064827795331381	0.824525
-1.1896196933707575	0.40646770573972224	0.824575
-1.1892921376752679	0.4064526378776318	0.824625
-1.1889645712466195	0.4064375759451689	0.824675
-1.1886369940892758	0.4064225199406344	0.824725
-1.1883094062076993	0.40640746986233234	0.824775
-1.18798180760635	0.4063924257085657	0.824825
-1.187654198289688	0.4063773874776404	0.824875
-1.1873265782621691	0.4063623551678615	0.824925
-1.186998947528252	0.40634732877753676	0.824975
-1.1866713060923895	0.4063323083049733	0.825025
-1.1863436539590357	0.4063172937484808	0.825075
-1.1860159911326411	0.4063022851063684	0.825125
-1.1856883176176574	0.4062872823769478	0.825175
-1.185360633418532	0.40627228555852996	0.825225
-1.1850329385397125	0.4062572946494287	0.825275
-1.1847052329856445	0.4062423096479568	0.825325
-1.1843775167607717	0.4062273305524303	0.825375
-1.184049789869538	0.4062123573611636	0.825425
-1.1837220523163827	0.4061973900724752	0.825475
-1.1833943041057478	0.4061824286846808	0.825525
-1.1830665452420688	0.4061674731961013	0.825575
-1.1827387757297854	0.40615252360505427	0.825625
-1.1824109955733293	0.4061375799098626	0.825675
-1.1820832047771377	0.40612264210884597	0.825725
-1.1817554033456394	0.40610771020032876	0.825775
-1.1814275912832681	0.4060927841826331	0.825825
-1.181099768594451	0.406077864054085	0.825875
-1.1807719352836177	0.4060629498130088	0.825925
-1.1804440913551926	0.40604804145773216	0.825975
-1.1801162368136016	0.4060331389865817	0.826025
-1.179788371663267	0.40601824239788664	0.826075
-1.1794604959086121	0.40600335168997603	0.826125
-1.1791326095540557	0.4059884668611807	0.826175
-1.178804712604018	0.4059735879098316	0.826225
-1.178476805062915	0.4059587148342617	0.826275
-1.178148886935164	0.405943847632804	0.826325
-1.177820958225178	0.40592898630379304	0.826375
-1.1774930189373711	0.40591413084556405	0.826425
-1.1771650690761541	0.4058992812564534	0.826475
-1.1768371086459373	0.40588443753479825	0.826525
-1.176509137651129	0.40586959967893715	0.826575
-1.1761811560961364	0.4058547676872088	0.826625
-1.175853163985365	0.4058399415579539	0.826675
-1.175525161323219	0.4058251212895131	0.826725
-1.175197148114101	0.40581030688022884	0.826775
-1.1748691243624119	0.40579549832844397	0.826825
-1.1745410900725513	0.4057806956325029	0.826875
-1.174213045248918	0.40576589879075015	0.826925
-1.1738849898959083	0.40575110780153206	0.826975
-1.1735569240179176	0.40573632266319515	0.827025
-1.1732288476193398	0.40572154337408783	0.827075
-1.172900760704567	0.4057067699325584	0.827125
-1.1725726632779907	0.4056920023369572	0.827175
-1.1722445553439997	0.40567724058563454	0.827225
-1.171916436906982	0.40566248467694266	0.827275
-1.171588307971325	0.40564773460923365	0.827325
-1.1712601685414126	0.40563299038086187	0.827375
-1.1709320186216288	0.40561825199018114	0.827425
-1.1706038582163558	0.4056035194355478	0.827475
-1.1702756873299747	0.4055887927153178	0.827525
-1.169947505966864	0.405574071827849	0.827575
-1.169619314131402	0.4055593567714995	0.827625
-1.1692911118279645	0.40554464754462916	0.827675
-1.168962899060927	0.40552994414559773	0.827725
-1.1686346758346624	0.4055152465727672	0.827775
-1.1683064421535427	0.4055005548244991	0.827825
-1.1679781980219388	0.4054858688991575	0.827875
-1.1676499434442194	0.4054711887951056	0.827925
-1.1673216784247524	0.40545651451070946	0.827975
-1.1669934029679034	0.40544184604433436	0.828025
-1.1666651170780382	0.40542718339434797	0.828075
-1.166336820759519	0.4054125265591177	0.828125
-1.1660085140167085	0.4053978755370129	0.828175
-1.1656801968539663	0.40538323032640317	0.828225
-1.165351869275652	0.4053685909256595	0.828275
-1.1650235312861226	0.40535395733315366	0.828325
-1.1646951828897345	0.4053393295472581	0.828375
-1.164366824090842	0.40532470756634686	0.828425
-1.1640384548937985	0.40531009138879437	0.828475
-1.1637100753029563	0.4052954810129761	0.828525
-1.1633816853226646	0.4052808764372686	0.828575
-1.1630532849572734	0.4052662776600494	0.828625
-1.1627248742111291	0.4052516846796969	0.828675
-1.1623964530885789	0.40523709749459025	0.828725
-1.1620680215939658	0.40522251610311005	0.828775
-1.1617395797316346	0.4052079405036371	0.828825
-1.1614111275059258	0.40519337069455397	0.828875
-1.1610826649211805	0.40517880667424344	0.828925
-1.1607541919817363	0.4051642484410898	0.828975
-1.1604257086919334	0.40514969599347767	0.829025
-1.1600972150561037	0.4051351493297935	0.829075
-1.159768711078586	0.4051206084484235	0.829125
-1.1594401967637091	0.4051060733477563	0.829175
-1.15911167211581	0.40509154402617953	0.829225
-1.1587831371392128	0.4050770204820842	0.829275
-1.1584545918382527	0.4050625027138594	0.829325
-1.1581260362172512	0.40504799071989844	0.829375
-1.1577974702805403	0.4050334844985919	0.829425
-1.1574688940324382	0.40501898404833503	0.829475
-1.1571403074772744	0.40500448936752037	0.829525
-1.1568117106193654	0.4049900004545451	0.829575
-1.1564831034630358	0.4049755173078034	0.829625
-1.1561544860125998	0.40496103992569465	0.829675
-1.155825858272381	0.4049465683066144	0.829725
-1.1554972202466889	0.4049321024489646	0.829775
-1.155168571939845	0.4049176423511419	0.829825
-1.154839913356155	0.4049031880115507	0.829875
-1.1545112444999388	0.4048887394285891	0.829925
-1.154182565375499	0.40487429660066365	0.829975
-1.1538538759871522	0.40485985952617415	0.830025
-1.1535251763391985	0.4048454282035291	0.830075
-1.1531964664359522	0.40483100263113	0.830125
-1.1528677462817096	0.40481658280738736	0.830175
-1.1525390158807822	0.40480216873070457	0.830225
-1.1522102752374646	0.40478776039949377	0.830275
-1.1518815243560645	0.40477335781216045	0.830325
-1.151552763240874	0.4047589609671184	0.830375
-1.151223991896198	0.404744569862775	0.830425
-1.1508952103263255	0.40473018449754594	0.830475
-1.1505664185355595	0.4047158048698406	0.830525
-1.1502376165281851	0.4047014309780763	0.830575
-1.149908804308503	0.4046870628206642	0.830625
-1.1495799818807955	0.40467270039602377	0.830675
-1.14925114924936	0.40465834370256776	0.830725
-1.148922306418477	0.40464399273871743	0.830775
-1.1485934533924407	0.4046296475028875	0.830825
-1.1482645901755288	0.4046153079935011	0.830875
-1.1479357167720323	0.4046009742089747	0.830925
-1.1476068331862264	0.40458664614773343	0.830975
-1.1472779394223995	0.4045723238081953	0.831025
-1.1469490354848235	0.4045580071887876	0.831075
-1.1466201213777845	0.4045436962879301	0.831125
-1.1462911971055514	0.4045293911040516	0.831175
-1.145962262672408	0.40451509163557403	0.831225
-1.1456333180826197	0.404500797880928	0.831275
-1.1453043633404676	0.40448650983853723	0.831325
-1.144975398450215	0.40447222750683387	0.831375
-1.1446464234161395	0.4044579508842439	0.831425
-1.1443174382425023	0.4044436799692011	0.831475
-1.1439884429335776	0.4044294147601334	0.831525
-1.1436594374936242	0.40441515525547617	0.831575
-1.143330421926913	0.4044009014536594	0.831625
-1.1430013962377006	0.40438665335311996	0.831675
-1.142672360430255	0.4043724109522901	0.831725
-1.1423433145088306	0.4043581742496081	0.831775
-1.1420142584776918	0.40434394324350825	0.831825
-1.1416851923410902	0.4043297179324307	0.831875
-1.1413561161032877	0.40431549831481145	0.831925
-1.1410270297685337	0.40430128438909246	0.831975
-1.1406979333410865	0.4042870761537115	0.832025
-1.140368826825193	0.4042728736071124	0.832075
-1.1400397102251094	0.40425867674773475	0.832125
-1.139710583545079	0.4042444855740242	0.832175
-1.1393814467893557	0.4042303000844221	0.832225
-1.1390522999621788	0.404216120277376	0.832275
-1.1387231430678026	0.4042019461513289	0.832325
-1.138393976110461	0.4041877777047303	0.832375
-1.1380647990944048	0.40417361493602494	0.832425
-1.1377356120238677	0.4041594578436642	0.832475
-1.1374064149030967	0.4041453064260944	0.832525
-1.1370772077363225	0.40413116068176896	0.832575
-1.1367479905277895	0.4041170206091361	0.832625
-1.136418763281726	0.40410288620665064	0.832675
-1.136089526002373	0.4040887574727629	0.832725
-1.1357602786939567	0.40407463440592944	0.832775
-1.135431021360715	0.4040605170046023	0.832825
-1.1351017540068717	0.4040464052672399	0.832875
-1.1347724766366625	0.4040322991922961	0.832925
-1.1344431892543074	0.4040181987782309	0.832975
-1.1341138918640392	0.40400410402350034	0.833025
-1.1337845844700762	0.4039900149265658	0.833075
-1.1334552670766482	0.4039759314858854	0.833125
-1.1331259396879707	0.4039618536999221	0.833175
-1.1327966023082696	0.4039477815671362	0.833225
-1.1324672549417603	0.4039337150859919	0.833275
-1.132137897592664	0.4039196542549516	0.833325
-1.1318085302651937	0.4039055990724813	0.833375
-1.1314791529635686	0.40389154953704504	0.833425
-1.131149765691998	0.40387750564711083	0.833475
-1.1308203684546996	0.40386346740114415	0.833525
-1.1304909612558782	0.40384943479761515	0.833575
-1.1301615440997506	0.40383540783499083	0.833625
-1.1298321169905186	0.4038213865117431	0.833675
-1.1295026799323948	0.40380737082634116	0.833725
-1.1291732329295812	0.403793360777258	0.833775
-1.1288437759862846	0.40377935636296525	0.833825
-1.1285143091067056	0.40376535758193727	0.833875
-1.128184832295049	0.40375136443264764	0.833925
-1.1278553455555116	0.40373737691357237	0.833975
-1.1275258488922961	0.40372339502318694	0.834025
-1.127196342309597	0.4037094187599689	0.834075
-1.1268668258116135	0.4036954481223959	0.834125
-1.1265372994025378	0.4036814831089468	0.834175
-1.1262077630865661	0.40366752371810144	0.834225
-1.125878216867889	0.4036535699483401	0.834275
-1.1255486607506988	0.40363962179814467	0.834325
-1.1252190947391838	0.4036256792659969	0.834375
-1.1248895188375339	0.40361174235038066	0.834425
-1.124559933049934	0.4035978110497795	0.834475
-1.1242303373805727	0.40358388536267875	0.834525
-1.1239007318336305	0.4035699652875641	0.834575
-1.1235711164132947	0.40355605082292234	0.834625
-1.1232414911237432	0.40354214196724103	0.834675
-1.1229118559691593	0.4035282387190086	0.834725
-1.1225822109537194	0.4035143410767147	0.834775
-1.122252556081604	0.4035004490388492	0.834825
-1.1219228913569868	0.4034865626039034	0.834875
-1.1215932167840448	0.40347268177036943	0.834925
-1.1212635323669504	0.4034588065367398	0.834975
-1.1209338381098768	0.4034449369015088	0.835025
-1.1206041340169948	0.4034310728631703	0.835075
-1.1202744200924746	0.4034172144202205	0.835125
-1.1199446963404829	0.4034033615711553	0.835175
-1.1196149627651892	0.40338951431447223	0.835225
-1.119285219370757	0.4033756726486692	0.835275
-1.1189554661613532	0.4033618365722454	0.835325
-1.1186257031411384	0.40334800608370036	0.835375
-1.118295930314277	0.4033341811815351	0.835425
-1.1179661476849265	0.4033203618642511	0.835475
-1.1176363552572497	0.4033065481303507	0.835525
-1.1173065530354012	0.4032927399783374	0.835575
-1.11697674102354	0.4032789374067152	0.835625
-1.1166469192258193	0.40326514041398953	0.835675
-1.1163170876463948	0.4032513489986658	0.835725
-1.1159872462894176	0.40323756315925136	0.835775
-1.1156573951590407	0.4032237828942533	0.835825
-1.115327534259412	0.4032100082021807	0.835875
-1.1149976635946828	0.4031962390815424	0.835925
-1.1146677831689975	0.4031824755308493	0.835975
-1.1143378929865053	0.40316871754861183	0.836025
-1.1140079930513482	0.4031549651333426	0.836075
-1.1136780833676714	0.403141218283554	0.836125
-1.1133481639396163	0.4031274769977601	0.836175
-1.1130182347713244	0.403113741274475	0.836225
-1.1126882958669349	0.4031000111122147	0.836275
-1.112358347230586	0.403086286509495	0.836325
-1.1120283888664146	0.4030725674648335	0.836375
-1.111698420778556	0.4030588539767478	0.836425
-1.1113684429711457	0.4030451460437571	0.836475
-1.1110384554483157	0.4030314436643807	0.836525
-1.1107084582141986	0.4030177468371398	0.836575
-1.1103784512729233	0.4030040555605553	0.836625
-1.1100484346286212	0.40299036983314995	0.836675
-1.109718408285418	0.4029766896534465	0.836725
-1.1093883722474418	0.4029630150199694	0.836775
-1.109058326518817	0.40294934593124304	0.836825
-1.1087282711036681	0.40293568238579364	0.836875
-1.1083982060061177	0.40292202438214725	0.836925
-1.1080681312302867	0.402908371918832	0.836975
-1.1077380467802955	0.40289472499437545	0.837025
-1.1074079526602638	0.40288108360730734	0.837075
-1.1070778488743076	0.4028674477561573	0.837125
-1.106747735426544	0.4028538174394564	0.837175
-1.1064176123210878	0.40284019265573623	0.837225
-1.106087479562053	0.4028265734035293	0.837275
-1.1057573371535512	0.40281295968136926	0.837325
-1.1054271850996944	0.40279935148779	0.837375
-1.1050970234045916	0.40278574882132684	0.837425
-1.1047668520723517	0.4027721516805158	0.837475
-1.1044366711070819	0.4027585600638935	0.837525
-1.1041064805128884	0.40274497396999764	0.837575
-1.103776280293875	0.4027313933973669	0.837625
-1.1034460704541464	0.40271781834454035	0.837675
-1.1031158509978032	0.4027042488100586	0.837725
-1.1027856219289478	0.4026906847924621	0.837775
-1.1024553832516786	0.40267712629029345	0.837825
-1.1021251349700945	0.4026635733020946	0.837875
-1.101794877088292	0.40265002582640996	0.837925
-1.1014646096103673	0.4026364838617832	0.837975
-1.1011343325404144	0.40262294740676013	0.838025
-1.1008040458825272	0.40260941645988635	0.838075
-1.1004737496407964	0.4025958910197095	0.838125
-1.1001434438193138	0.4025823710847765	0.838175
-1.0998131284221682	0.402568856653637	0.838225
-1.0994828034534478	0.4025553477248395	0.838275
-1.0991524689172396	0.40254184429693507	0.838325
-1.0988221248176293	0.4025283463684742	0.838375
-1.0984917711587001	0.4025148539380097	0.838425
-1.0981614079445363	0.40250136700409345	0.838475
-1.0978310351792189	0.40248788556528015	0.838525
-1.0975006528668285	0.4024744096201234	0.838575
-1.0971702610114444	0.4024609391671792	0.838625
-1.0968398596171447	0.4024474742050033	0.838675
-1.0965094486880058	0.4024340147321531	0.838725
-1.0961790282281032	0.4024205607471862	0.838775
-1.0958485982415112	0.4024071122486615	0.838825
-1.0955181587323028	0.40239366923513814	0.838875
-1.0951877097045488	0.4023802317051772	0.838925
-1.0948572511623214	0.4023667996573389	0.838975
-1.094526783109687	0.40235337309018654	0.839025
-1.0941963055507165	0.40233995200228156	0.839075
-1.0938658184894736	0.40232653639218907	0.839125
-1.0935353219300266	0.40231312625847226	0.839175
-1.0932048158764358	0.40229972159969807	0.839225
-1.092874300332769	0.4022863224144307	0.839275
-1.0925437753030824	0.4022729287012395	0.839325
-1.092213240791441	0.40225954045868995	0.839375
-1.0918826968019	0.4022461576853531	0.839425
-1.0915521433385214	0.40223278037979615	0.839475
-1.0912215804053569	0.40221940854059174	0.839525
-1.0908910080064667	0.4022060421663088	0.839575
-1.0905604261459003	0.4021926812555215	0.839625
-1.0902298348277142	0.4021793258068007	0.839675
-1.0898992340559575	0.4021659758187218	0.839725
-1.0895686238346824	0.40215263128985784	0.839775
-1.0892380041679364	0.4021392922187854	0.839825
-1.088907375059769	0.4021259586040794	0.839875
-1.088576736514225	0.402112630444318	0.839925
-1.088246088535351	0.40209930773807795	0.839975
-1.0879154311271906	0.4020859904839387	0.840025
-1.0875847642937868	0.40207267868047897	0.840075
-1.0872540880391808	0.40205937232627986	0.840125
-1.086923402367414	0.4020460714199214	0.840175
-1.0865927072825239	0.4020327759599867	0.840225
-1.0862620027885508	0.40201948594505715	0.840275
-1.085931288889528	0.4020062013737179	0.840325
-1.085600565589495	0.4019929222445515	0.840375
-1.085269832892482	0.40197964855614515	0.840425
-1.0849390908025254	0.40196638030708276	0.840475
-1.0846083393236536	0.4019531174959532	0.840525
-1.0842775784599001	0.40193986012134225	0.840575
-1.0839468082152914	0.40192660818184023	0.840625
-1.0836160285938585	0.40191336167603453	0.840675
-1.0832852395996253	0.4019001206025171	0.840725
-1.0829544412366199	0.4018868849598772	0.840775
-1.082623633508864	0.40187365474670816	0.840825
-1.0822928164203829	0.40186042996160093	0.840875
-1.0819619899751969	0.4018472106031504	0.840925
-1.0816311541773282	0.4018339966699494	0.840975
-1.0813003090307944	0.40182078816059424	0.841025
-1.0809694545396153	0.4018075850736795	0.841075
-1.0806385907078064	0.401794387407803	0.841125
-1.0803077175393851	0.4017811951615609	0.841175
-1.0799768350383636	0.4017680083335529	0.841225
-1.079645943208758	0.40175482692237663	0.841275
-1.0793150420545776	0.4017416509266333	0.841325
-1.0789841315798354	0.40172848034492237	0.841375
-1.0786532117885392	0.4017153151758465	0.841425
-1.0783222826846994	0.40170215541800697	0.841475
-1.077991344272321	0.4016890010700079	0.841525
-1.0776603965554117	0.40167585213045226	0.841575
-1.0773294395379749	0.4016627085979456	0.841625
-1.076998473224015	0.4016495704710929	0.841675
-1.0766674976175339	0.40163643774850094	0.841725
-1.076336512722533	0.4016233104287765	0.841775
-1.076005518543011	0.4016101885105281	0.841825
-1.0756745150829692	0.4015970719923638	0.841875
-1.0753435023464015	0.401583960872894	0.841925
-1.0750124803373071	0.4015708551507283	0.841975
-1.0746814490596788	0.40155775482447886	0.842025
-1.0743504085175126	0.4015446598927564	0.842075
-1.0740193587147986	0.40153157035417525	0.842125
-1.0736882996555306	0.4015184862073475	0.842175
-1.0733572313436968	0.401505407450889	0.842225
-1.0730261537832875	0.4014923340834135	0.842275
-1.072695066978289	0.4014792661035386	0.842325
-1.0723639709326898	0.4014662035098797	0.842375
-1.0720328656504736	0.40145314630105566	0.842425
-1.0717017511356253	0.40144009447568363	0.842475
-1.0713706273921275	0.4014270480323843	0.842525
-1.0710394944239618	0.40141400696977625	0.842575
-1.070708352235109	0.4014009712864817	0.842625
-1.0703772008295487	0.4013879409811209	0.842675
-1.070046040211259	0.4013749160523175	0.842725
-1.0697148703842152	0.40136189649869375	0.842775
-1.0693836913523957	0.4013488823188745	0.842825
-1.0690525031197728	0.4013358735114838	0.842875
-1.0687213056903213	0.40132287007514816	0.842925
-1.0683900990680117	0.4013098720084931	0.842975
-1.0680588832568163	0.4012968793101467	0.843025
-1.067727658260704	0.40128389197873604	0.843075
-1.0673964240836442	0.4012709100128908	0.843125
-1.0670651807296028	0.40125793341123994	0.843175
-1.0667339282025479	0.4012449621724143	0.843225
-1.0664026665064423	0.40123199629504475	0.843275
-1.0660713956452519	0.4012190357777635	0.843325
-1.0657401156229362	0.40120608061920326	0.843375
-1.0654088264434611	0.4011931308179975	0.843425
-1.0650775281107818	0.40118018637278074	0.843475
-1.0647462206288618	0.401167247282188	0.843525
-1.064414904001655	0.4011543135448553	0.843575
-1.0640835782331208	0.40114138515941944	0.843625
-1.0637522433272129	0.4011284621245177	0.843675
-1.0634208992878864	0.4011155444387888	0.843725
-1.0630895461190943	0.4011026321008713	0.843775
-1.0627581838247877	0.4010897251094058	0.843825
-1.062426812408919	0.4010768234630321	0.843875
-1.062095431875435	0.4010639271603927	0.843925
-1.061764042228287	0.4010510362001288	0.843975
-1.0614326434714194	0.4010381505808845	0.844025
-1.0611012356087806	0.4010252703013025	0.844075
-1.060769818644313	0.40101239536002864	0.844125
-1.0604383925819623	0.4009995257557072	0.844175
-1.060106957425669	0.40098666148698536	0.844225
-1.0597755131793767	0.400973802552509	0.844275
-1.0594440598470225	0.4009609489509272	0.844325
-1.0591125974325484	0.40094810068088704	0.844375
-1.0587811259398885	0.4009352577410394	0.844425
-1.0584496453729835	0.40092242013003276	0.844475
-1.0581181557357642	0.4009095878465197	0.844525
-1.0577866570321692	0.40089676088915027	0.844575
-1.0574551492661275	0.4008839392565784	0.844625
-1.0571236324415745	0.40087112294745597	0.844675
-1.0567921065624375	0.40085831196043825	0.844725
-1.0564605716326494	0.400845506294179	0.844775
-1.0561290276561346	0.4008327059473347	0.844825
-1.0557974746368246	0.40081991091856084	0.844875
-1.0554659125786412	0.4008071212065154	0.844925
-1.0551343414855126	0.4007943368098555	0.844975
-1.05480276136136	0.4007815577272405	0.845025
-1.0544711722101077	0.40076878395732934	0.845075
-1.054139574035675	0.40075601549878287	0.845125
-1.0538079668419842	0.40074325235026137	0.845175
-1.0534763506329516	0.4007304945104276	0.845225
-1.0531447254124986	0.400717741977943	0.845275
-1.0528130911845384	0.4007049947514721	0.845325
-1.0524814479529887	0.40069225282967796	0.845375
-1.0521497957217625	0.4006795162112264	0.845425
-1.0518181344947743	0.40066678489478236	0.845475
-1.0514864642759343	0.4006540588790128	0.845525
-1.051154785069155	0.40064133816258474	0.845575
-1.0508230968783452	0.40062862274416616	0.845625
-1.0504913997074137	0.400615912622426	0.845675
-1.0501596935602673	0.4006032077960336	0.845725
-1.0498279784408129	0.4005905082636595	0.845775
-1.0494962543529556	0.40057781402397447	0.845825
-1.049164521300599	0.4005651250756506	0.845875
-1.0488327792876455	0.40055244141736057	0.845925
-1.0485010283179972	0.40053976304777766	0.845975
-1.048169268395554	0.4005270899655762	0.846025
-1.0478374995242155	0.4005144221694309	0.846075
-1.0475057217078803	0.4005017596580177	0.846125
-1.0471739349504445	0.4004891024300128	0.846175
-1.0468421392558047	0.4004764504840937	0.846225
-1.0465103346278548	0.4004638038189382	0.846275
-1.0461785210704888	0.40045116243322537	0.846325
-1.0458466985875996	0.4004385263256342	0.846375
-1.0455148671830767	0.4004258954948459	0.846425
-1.0451830268608129	0.4004132699395404	0.846475
-1.044851177624694	0.40040064965840083	0.846525
-1.0445193194786109	0.40038803465010847	0.846575
-1.044187452426447	0.400375424913348	0.846625
-1.043855576472091	0.40036282044680227	0.846675
-1.0435236916194246	0.4003502212491573	0.846725
-1.0431917978723333	0.40033762731909783	0.846775
-1.0428598952346966	0.4003250386553113	0.846825
-1.0425279837103982	0.40031245525648373	0.846875
-1.0421960633033156	0.40029987712130416	0.846925
-1.0418641340173294	0.40028730424846026	0.846975
-1.0415321958563153	0.40027473663664254	0.847025
-1.0412002488241512	0.40026217428454025	0.847075
-1.0408682929247108	0.4002496171908454	0.847125
-1.04053632816187	0.4002370653542486	0.847175
-1.0402043545395003	0.4002245187734435	0.847225
-1.0398723720614744	0.40021197744712234	0.847275
-1.0395403807316625	0.40019944137398006	0.847325
-1.0392083805539347	0.4001869105527105	0.847375
-1.0388763715321585	0.4001743849820103	0.847425
-1.0385443536702024	0.40016186466057446	0.847475
-1.0382123269719314	0.4001493495871016	0.847525
-1.0378802914412113	0.4001368397602878	0.847575
-1.037548247081906	0.4001243351788332	0.847625
-1.0372161938978777	0.40011183584143584	0.847675
-1.0368841318929884	0.400099341746797	0.847725
-1.036552061071099	0.40008685289361623	0.847775
-1.0362199814360682	0.4000743692805964	0.847825
-1.0358878929917552	0.4000618909064387	0.847875
-1.0355557957420156	0.4000494177698472	0.847925
-1.0352236896907072	0.40003694986952487	0.847975
-1.0348915748416831	0.40002448720417727	0.848025
-1.034559451198799	0.4000120297725086	0.848075
-1.034227318765906	0.39999957757322624	0.848125
-1.0338951775468566	0.39998713060503566	0.848175
-1.0335630275455003	0.3999746888666459	0.848225
-1.033230868765687	0.39996225235676397	0.848275
-1.032898701211265	0.39994982107410026	0.848325
-1.0325665248860807	0.39993739501736314	0.848375
-1.0322343397939804	0.39992497418526496	0.848425
-1.0319021459388091	0.3999125585765152	0.848475
-1.0315699433244099	0.3999001481898279	0.848525
-1.031237731954626	0.39988774302391394	0.848575
-1.0309055118332981	0.3998753430774889	0.848625
-1.0305732829642675	0.3998629483492651	0.848675
-1.030241045351373	0.3998505588379596	0.848725
-1.029908798998452	0.3998381745422864	0.848775
-1.0295765439093432	0.3998257954609636	0.848825
-1.0292442800878798	0.3998134215927073	0.848875
-1.0289120075378997	0.3998010529362367	0.848925
-1.028579726263234	0.3997886894902695	0.848975
-1.0282474362677172	0.39977633125352635	0.849025
-1.027915137555179	0.3997639782247264	0.849075
-1.0275828301294512	0.3997516304025921	0.849125
-1.027250513994361	0.3997392877858437	0.849175
-1.0269181891537398	0.39972695037320505	0.849225
-1.0265858556114107	0.3997146181633984	0.849275
-1.0262535133712034	0.3997022911551487	0.849325
-1.0259211624369395	0.39968996934717965	0.849375
-1.0255888028124445	0.3996776527382181	0.849425
-1.0252564345015405	0.39966534132698855	0.849475
-1.0249240575080494	0.39965303511221983	0.849525
-1.0245916718357904	0.39964073409263784	0.849575
-1.0242592774885841	0.3996284382669729	0.849625
-1.0239268744702477	0.3996161476339523	0.849675
-1.0235944627845994	0.39960386219230776	0.849725
-1.0232620424354537	0.39959158194076827	0.849775
-1.0229296134266266	0.399579306878067	0.849825
-1.0225971757619314	0.3995670370029341	0.849875
-1.0222647294451812	0.3995547723141046	0.849925
-1.0219322744801864	0.3995425128103099	0.849975
-1.0215998108707594	0.39953025849028667	0.850025
-1.0212673386207074	0.39951800935276766	0.850075
-1.020934857733841	0.39950576539649096	0.850125
-1.0206023682139649	0.3994935266201909	0.850175
-1.0202698700648878	0.39948129302260693	0.850225
-1.0199373632904123	0.39946906460247494	0.850275
-1.019604847894344	0.399456841358536	0.850325
-1.0192723238804848	0.39944462328952707	0.850375
-1.0189397912526372	0.39943241039419086	0.850425
-1.0186072500146008	0.3994202026712661	0.850475
-1.0182747001701764	0.39940800011949656	0.850525
-1.0179421417231616	0.3993958027376225	0.850575
-1.017609574677354	0.39938361052438937	0.850625
-1.0172769990365496	0.3993714234785386	0.850675
-1.0169444148045443	0.3993592415988173	0.850725
-1.016611821985131	0.39934706488396843	0.850775
-1.0162792205821045	0.39933489333274025	0.850825
-1.0159466105992543	0.39932272694387755	0.850875
-1.0156139920403744	0.3993105657161298	0.850925
-1.0152813649092514	0.3992984096482432	0.850975
-1.0149487292096768	0.39928625873896884	0.851025
-1.0146160849454355	0.3992741129870544	0.851075
-1.0142834321203167	0.3992619723912524	0.851125
-1.013950770738103	0.3992498369503118	0.851175
-1.013618100802582	0.3992377066629867	0.851225
-1.0132854223175334	0.3992255815280275	0.851275
-1.012952735286743	0.3992134615441898	0.851325
-1.0126200397139886	0.39920134671022545	0.851375
-1.0122873356030533	0.39918923702489134	0.851425
-1.0119546229577132	0.3991771324869409	0.851475
-1.0116219017817494	0.39916503309513246	0.851525
-1.0112891720789352	0.39915293884822095	0.851575
-1.0109564338530495	0.39914084974496605	0.851625
-1.010623687107864	0.39912876578412426	0.851675
-1.0102909318471553	0.3991166869644564	0.851725
-1.0099581680746934	0.3991046132847208	0.851775
-1.0096253957942511	0.3990925447436795	0.851825
-1.0092926150095984	0.3990804813400924	0.851875
-1.0089598257245045	0.3990684230727228	0.851925
-1.0086270279427385	0.39905636994033206	0.851975
-1.008294221668066	0.39904432194168515	0.852025
-1.007961406904255	0.3990322790755447	0.852075
-1.0076285836550685	0.39902024134067726	0.852125
-1.0072957519242725	0.3990082087358466	0.852175
-1.0069629117156278	0.3989961812598209	0.852225
-1.0066300630328984	0.3989841589113654	0.852275
-1.0062972058798427	0.39897214168924966	0.852325
-1.0059643402602227	0.39896012959224036	0.852375
-1.0056314661777952	0.39894812261910856	0.852425
-1.0052985836363195	0.39893612076862217	0.852475
-1.0049656926395505	0.39892412403955396	0.852525
-1.0046327931912453	0.3989121324306729	0.852575
-1.0042998852951555	0.39890014594075385	0.852625
-1.003966968955038	0.39888816456856646	0.852675
-1.0036340441746419	0.39887618831288735	0.852725
-1.003301110957721	0.3988642171724877	0.852775
-1.0029681693080226	0.3988522511461454	0.852825
-1.0026352192292995	0.398840290232633	0.852875
-1.0023022607252954	0.3988283344307301	0.852925
-1.001969293799762	0.3988163837392104	0.852975
-1.0016363184564399	0.39880443815685507	0.853025
-1.0013033346990796	0.398792497682439	0.853075
-1.0009703425314196	0.3987805623147452	0.853125
-1.0006373419572079	0.3987686320525496	0.853175
-1.0003043329801802	0.3987567068946368	0.853225
-0.9999713156040835	0.39874478683978415	0.853275
-0.9996382898326512	0.3987328718867778	0.853325
-0.9993052556696279	0.3987209620343961	0.853375
-0.9989722131187452	0.398709057281427	0.853425
-0.9986391621837455	0.39869715762665003	0.853475
-0.998306102868358	0.3986852630688549	0.853525
-0.997973035176323	0.3986733736068223	0.853575
-0.9976399591113679	0.39866148923934325	0.853625
-0.9973068746772312	0.3986496099652001	0.853675
-0.9969737818776382	0.39863773578318495	0.853725
-0.9966406807163241	0.398625866692082	0.853775
-0.9963075711970133	0.3986140026906846	0.853825
-0.9959744533234384	0.3986021437777782	0.853875
-0.9956413270993218	0.3985902899521576	0.853925
-0.9953081925283945	0.3985784412126099	0.853975
-0.9949750496143761	0.39856659755793106	0.854025
-0.9946418983609958	0.3985547589869096	0.854075
-0.9943087387719715	0.39854292549834297	0.854125
-0.9939755708510292	0.39853109709102136	0.854175
-0.9936423946018861	0.3985192737637429	0.854225
-0.9933092100282652	0.3985074555152999	0.854275
-0.992976017133882	0.39849564234449164	0.854325
-0.9926428159224577	0.3984838342501117	0.854375
-0.9923096063977045	0.3984720312309609	0.854425
-0.9919763885633431	0.3984602332858341	0.854475
-0.9916431624230823	0.3984484404135339	0.854525
-0.9913099279806419	0.39843665261285605	0.854575
-0.9909766852397278	0.39842486988260484	0.854625
-0.9906434342040581	0.39841309222157734	0.854675
-0.9903101748773364	0.3984013196285794	0.854725
-0.9899769072632784	0.39838955210240934	0.854775
-0.9896436313655866	0.39837778964187426	0.854825
-0.9893103471879741	0.398366032245774	0.854875
-0.9889770547341413	0.39835427991291733	0.854925
-0.9886437540077994	0.39834253264210506	0.854975
-0.9883104450126461	0.3983307904321476	0.855025
-0.9879771277523917	0.3983190532818471	0.855075
-0.987643802230731	0.39830732119001516	0.855125
-0.9873104684513725	0.3982955941554557	0.855175
-0.9869771264180086	0.3982838721769815	0.855225
-0.9866437761343465	0.3982721552533978	0.855275
-0.9863104176040757	0.39826044338351896	0.855325
-0.9859770508309019	0.39824873656615145	0.855375
-0.9856436758185129	0.39823703480011097	0.855425
-0.9853102925706109	0.39822533808420574	0.855475
-0.9849769010908829	0.3982136464172525	0.855525
-0.9846435013830285	0.39820195979806083	0.855575
-0.9843100934507334	0.39819027822544895	0.855625
-0.9839766772976946	0.39817860169822805	0.855675
-0.9836432529275956	0.3981669302152173	0.855725
-0.9833098203441318	0.3981552637752295	0.855775
-0.9829763795509842	0.39814360237708535	0.855825
-0.9826429305518463	0.39813194601959884	0.855875
-0.9823094733503975	0.398120294701592	0.855925
-0.981976007950329	0.39810864842188026	0.855975
-0.9816425343553175	0.3980970071792873	0.856025
-0.9813090525690532	0.3980853709726295	0.856075
-0.9809755625952106	0.398073739800732	0.856125
-0.9806420644374767	0.398062113662413	0.856175
-0.980308558099525	0.3980504925564984	0.856225
-0.979975043585041	0.39803887648180797	0.856275
-0.9796415208976953	0.39802726543716915	0.856325
-0.9793079900411713	0.39801565942140305	0.856375
-0.9789744510191376	0.3980040584333385	0.856425
-0.9786409038352766	0.39799246247179765	0.856475
-0.9783073484932532	0.3979808715356113	0.856525
-0.9779737849967488	0.39796928562360245	0.856575
-0.9776402133494269	0.39795770473460346	0.856625
-0.9773066335549657	0.3979461288674387	0.856675
-0.976973045617027	0.3979345580209419	0.856725
-0.9766394495392867	0.3979229921939389	0.856775
-0.9763058453254058	0.39791143138526436	0.856825
-0.9759722329790573	0.39789987559374607	0.856875
-0.9756386125038998	0.3978883248182196	0.856925
-0.975304983903605	0.39787677905751456	0.856975
-0.9749713471818292	0.3978652383104675	0.857025
-0.9746377023422425	0.3978537025759094	0.857075
-0.9743040493884979	0.3978421718526785	0.857125
-0.9739703883242651	0.39783064613960684	0.857175
-0.9736367191531943	0.397819125435534	0.857225
-0.9733030418789531	0.39780760973929363	0.857275
-0.9729693565051902	0.39779609904972657	0.857325
-0.9726356630355706	0.3977845933656676	0.857375
-0.9723019614737417	0.39777309268595923	0.857425
-0.971968251823366	0.39776159700943736	0.857475
-0.9716345340880888	0.39775010633494606	0.857525
-0.9713008082715707	0.3977386206613226	0.857575
-0.9709670743774556	0.39772713998741216	0.857625
-0.9706333324094012	0.39771566431205346	0.857675
-0.9702995823710497	0.39770419363409326	0.857725
-0.9699658242660572	0.39769272795237137	0.857775
-0.9696320580980641	0.39768126726573594	0.857825
-0.9692982838707228	0.3976698115730284	0.857875
-0.9689645015876741	0.3976583608730976	0.857925
-0.9686307112525665	0.3976469151647871	0.857975
-0.9682969128690402	0.3976354744469466	0.858025
-0.9679631064407411	0.3976240387184213	0.858075
-0.9676292919713073	0.39761260797806186	0.858125
-0.967295469464383	0.3976011822247152	0.858175
-0.9669616389236038	0.39758976145723324	0.858225
-0.9666278003526126	0.39757834567446415	0.858275
-0.9662939537550426	0.39756693487526124	0.858325
-0.9659600991345348	0.397555529058474	0.858375
-0.9656262364947207	0.39754412822295715	0.858425
-0.9652923658392387	0.39753273236756165	0.858475
-0.9649584871717191	0.3975213414911432	0.858525
-0.9646246004957976	0.3975099555925545	0.858575
-0.964290705815103	0.39749857467065214	0.858625
-0.9639568031332691	0.39748719872429045	0.858675
-0.9636228924539223	0.3974758277523275	0.858725
-0.963288973780695	0.3974644617536185	0.858775
-0.9629550471172105	0.3974531007270235	0.858825
-0.962621112467101	0.3974417446713984	0.858875
-0.9622871698339864	0.39743039358560506	0.858925
-0.9619532192214975	0.3974190474685004	0.858975
-0.9616192606332522	0.39740770631894773	0.859025
-0.9612852940728792	0.3973963701358054	0.859075
-0.9609513195439946	0.39738503891793797	0.859125
-0.9606173370502249	0.3973737126642052	0.859175
-0.9602833465951851	0.3973623913734728	0.859225
-0.9599493481824983	0.39735107504460193	0.859275
-0.9596153418157788	0.39733976367645973	0.859325
-0.9592813274986469	0.39732845726790866	0.859375
-0.9589473052347158	0.39731715581781707	0.859425
-0.958613275027603	0.39730585932504897	0.859475
-0.9582792368809201	0.3972945677884738	0.859525
-0.9579451907982828	0.39728328120695694	0.859575
-0.9576111367833009	0.39727199957936926	0.859625
-0.9572770748395873	0.3972607229045776	0.859675
-0.9569430049707508	0.3972494511814538	0.859725
-0.9566089271804019	0.39723818440886627	0.859775
-0.956274841472148	0.39722692258568804	0.859825
-0.9559407478495966	0.39721566571078903	0.859875
-0.9556066463163541	0.39720441378304344	0.859925
-0.9552725368760256	0.39719316680132255	0.859975
-0.9549384195322158	0.3971819247645018	0.860025
-0.9546042942885277	0.3971706876714541	0.860075
-0.9542701611485643	0.39715945552105564	0.860125
-0.953936020115926	0.39714822831218133	0.860175
-0.9536018711942149	0.3971370060437081	0.860225
-0.953267714387029	0.3971257887145125	0.860275
-0.9529335496979685	0.3971145763234726	0.860325
-0.952599377130629	0.3971033688694664	0.860375
-0.9522651966886094	0.39709216635137323	0.860425
-0.9519310083755027	0.39708096876807253	0.860475
-0.9515968121949073	0.3970697761184446	0.860525
-0.9512626081504126	0.39705858840137065	0.860575
-0.9509283962456156	0.39704740561573193	0.860625
-0.9505941764841045	0.39703622776041114	0.860675
-0.9502599488694734	0.39702505483429085	0.860725
-0.9499257134053093	0.39701388683625494	0.860775
-0.9495914700952038	0.3970027237651875	0.860825
-0.9492572189427427	0.3969915656199734	0.860875
-0.948922959951515	0.39698041239949844	0.860925
-0.9485886931251046	0.3969692641026485	0.860975
-0.9482544184670995	0.39695812072831077	0.861025
-0.9479201359810806	0.39694698227537234	0.861075
-0.9475858456706344	0.39693584874272186	0.861125
-0.9472515475393402	0.3969247201292478	0.861175
-0.9469172415907824	0.39691359643383983	0.861225
-0.9465829278285379	0.3969024776553879	0.861275
-0.9462486062561893	0.39689136379278306	0.861325
-0.9459142768773128	0.39688025484491635	0.861375
-0.9455799396954876	0.3968691508106804	0.861425
-0.9452455947142889	0.39685805168896726	0.861475
-0.9449112419372938	0.39684695747867094	0.861525
-0.9445768813680753	0.39683586817868494	0.861575
-0.9442425130102085	0.3968247837879044	0.861625
-0.9439081368672648	0.39681370430522434	0.861675
-0.943573752942818	0.3968026297295408	0.861725
-0.9432393612404367	0.3967915600597506	0.861775
-0.9429049617636931	0.3967804952947506	0.861825
-0.9425705545161542	0.3967694354334391	0.861875
-0.9422361395013894	0.39675838047471457	0.861925
-0.941901716722965	0.39674733041747623	0.861975
-0.9415672861844477	0.3967362852606238	0.862025
-0.9412328478894025	0.396725245003058	0.862075
-0.940898401841394	0.39671420964367976	0.862125
-0.9405639480439841	0.39670317918139114	0.862175
-0.9402294865007378	0.3966921536150943	0.862225
-0.9398950172152138	0.39668113294369256	0.862275
-0.9395605401909748	0.39667011716608946	0.862325
-0.9392260554315791	0.39665910628118956	0.862375
-0.938891562940586	0.3966481002878977	0.862425
-0.9385570627215523	0.39663709918511986	0.862475
-0.9382225547780357	0.39662610297176193	0.862525
-0.9378880391135916	0.39661511164673124	0.862575
-0.9375535157317748	0.39660412520893507	0.862625
-0.9372189846361401	0.39659314365728177	0.862675
-0.9368844458302386	0.39658216699068044	0.862725
-0.9365498993176249	0.39657119520804024	0.862775
-0.9362153451018478	0.3965602283082716	0.862825
-0.9358807831864593	0.3965492662902851	0.862875
-0.9355462135750069	0.3965383091529925	0.862925
-0.9352116362710411	0.39652735689530544	0.862975
-0.9348770512781073	0.3965164095161372	0.863025
-0.9345424585997539	0.3965054670144005	0.863075
-0.9342078582395242	0.39649452938901	0.863125
-0.9338732502009649	0.39648359663887983	0.863175
-0.9335386344876182	0.3964726687629256	0.863225
-0.9332040111030282	0.39646174576006304	0.863275
-0.9328693800507353	0.3964508276292087	0.863325
-0.9325347413342819	0.39643991436927994	0.863375
-0.9322000949572063	0.39642900597919434	0.863425
-0.9318654409230496	0.39641810245787074	0.863475
-0.9315307792353477	0.39640720380422767	0.863525
-0.9311961098976398	0.3963963100171856	0.863575
-0.93086143291346	0.39638542109566416	0.863625
-0.9305267482863466	0.39637453703858505	0.863675
-0.9301920560198309	0.3963636578448694	0.863725
-0.9298573561174495	0.39635278351343983	0.863775
-0.9295226485827311	0.396341914043219	0.863825
-0.929187933419212	0.3963310494331307	0.863875
-0.9288532106304184	0.3963201896820988	0.863925
-0.9285184802198846	0.3963093347890485	0.863975
-0.9281837421911344	0.396298484752905	0.864025
-0.9278489965477009	0.3962876395725946	0.864075
-0.927514243293107	0.3962767992470437	0.864125
-0.9271794824308828	0.3962659637751799	0.864175
-0.9268447139645487	0.3962551331559312	0.864225
-0.9265099378976343	0.3962443073882261	0.864275
-0.9261751542336586	0.39623348647099366	0.864325
-0.9258403629761469	0.3962226704031644	0.864375
-0.9255055641286186	0.39621185918366797	0.864425
-0.9251707576945967	0.39620105281143636	0.864475
-0.9248359436775988	0.3961902512854005	0.864525
-0.9245011220811452	0.3961794546044937	0.864575
-0.9241662929087522	0.39616866276764806	0.864625
-0.9238314561639388	0.39615787577379813	0.864675
-0.9234966118502193	0.3961470936218773	0.864725
-0.9231617599711105	0.39613631631082136	0.864775
-0.9228269005301248	0.39612554383956505	0.864825
-0.9224920335307777	0.39611477620704527	0.864875
-0.9221571589765796	0.39610401341219803	0.864925
-0.9218222768710436	0.3960932554539617	0.864975
-0.921487387217679	0.39608250233127335	0.865025
-0.9211524900199964	0.3960717540430726	0.865075
-0.9208175852815043	0.39606101058829785	0.865125
-0.9204826730057107	0.39605027196588993	0.865175
-0.9201477531961224	0.3960395381747884	0.865225
-0.9198128258562457	0.3960288092139356	0.865275
-0.9194778909895854	0.39601808508227215	0.865325
-0.9191429485996464	0.3960073657787416	0.865375
-0.9188079986899312	0.39599665130228595	0.865425
-0.9184730412639434	0.39598594165184986	0.865475
-0.9181380763251834	0.39597523682637675	0.865525
-0.9178031038771529	0.39596453682481236	0.865575
-0.9174681239233508	0.3959538416461015	0.865625
-0.9171331364672766	0.395943151289191	0.865675
-0.9167981415124277	0.39593246575302693	0.865725
-0.9164631390623016	0.39592178503655767	0.865775
-0.9161281291203935	0.3959111091387303	0.865825
-0.9157931116902008	0.3959004380584942	0.865875
-0.915458086775215	0.3958897717947981	0.865925
-0.9151230543789328	0.39587911034659223	0.865975
-0.9147880145048433	0.39586845371282714	0.866025
-0.9144529671564418	0.3958578018924536	0.866075
-0.9141179123372147	0.3958471548844241	0.866125
-0.9137828500506566	0.3958365126876901	0.866175
-0.9134477803002526	0.39582587530120555	0.866225
-0.9131127030894938	0.3958152427239231	0.866275
-0.9127776184218648	0.39580461495479796	0.866325
-0.912442526300854	0.39579399199278403	0.866375
-0.9121074267299452	0.39578337383683776	0.866425
-0.9117723197126244	0.3957727604859143	0.866475
-0.9114372052523735	0.39576215193897124	0.866525
-0.911102083352677	0.39575154819496516	0.866575
-0.9107669540170148	0.39574094925285463	0.866625
-0.9104318172488705	0.3957303551115976	0.866675
-0.9100966730517207	0.3957197657701539	0.866725
-0.9097615214290484	0.3957091812274825	0.866775
-0.9094263623843284	0.3956986014825448	0.866825
-0.9090911959210414	0.3956880265343009	0.866875
-0.9087560220426603	0.39567745638171326	0.866925
-0.9084208407526643	0.39566689102374336	0.866975
-0.908085652054525	0.3956563304593547	0.867025
-0.9077504559517191	0.3956457746875101	0.867075
-0.9074152524477167	0.3956352237071747	0.867125
-0.9070800415459926	0.3956246775173119	0.867175
-0.9067448232500154	0.3956141361168884	0.867225
-0.9064095975632583	0.3956035995048686	0.867275
-0.9060743644891874	0.3955930676802208	0.867325
-0.905739124031275	0.39558254064191023	0.867375
-0.905403876192985	0.3955720183889066	0.867425
-0.9050686209777875	0.3955615009201765	0.867475
-0.9047333583891456	0.3955509882346906	0.867525
-0.9043980884305268	0.39554048033141687	0.867575
-0.904062811105393	0.3955299772093271	0.867625
-0.9037275264172097	0.39551947886739053	0.867675
-0.9033922343694368	0.3955089853045803	0.867725
-0.9030569349655382	0.3954984965198667	0.867775
-0.9027216282089725	0.3954880125122241	0.867825
-0.9023863141032012	0.3954775332806241	0.867875
-0.9020509926516823	0.3954670588240421	0.867925
-0.9017156638578739	0.3954565891414512	0.867975
-0.9013803277252329	0.39544612423182784	0.868025
-0.9010449842572161	0.3954356640941464	0.868075
-0.9007096334572784	0.39542520872738435	0.868125
-0.9003742753288746	0.3954147581305177	0.868175
-0.9000389098754582	0.3954043123025246	0.868225
-0.8997035371004825	0.3953938712423825	0.868275
-0.899368157007398	0.3953834349490711	0.868325
-0.8990327695996575	0.3953730034215685	0.868375
-0.8986973748807094	0.39536257665885605	0.868425
-0.8983619728540049	0.3953521546599128	0.868475
-0.8980265635229905	0.3953417374237214	0.868525
-0.8976911468911154	0.39533132494926204	0.868575
-0.897355722961825	0.3953209172355188	0.868625
-0.8970202917385659	0.39531051428147285	0.868675
-0.8966848532247828	0.39530011608610954	0.868725
-0.8963494074239191	0.3952897226484113	0.868775
-0.8960139543394194	0.3952793339673646	0.868825
-0.8956784939747248	0.3952689500419531	0.868875
-0.8953430263332779	0.39525857087116445	0.868925
-0.8950075514185176	0.39524819645398374	0.868975
-0.8946720692338859	0.39523782678939945	0.869025
-0.8943365797828192	0.39522746187639834	0.869075
-0.8940010830687583	0.3952171017139696	0.869125
-0.8936655790951373	0.3952067463011016	0.869175
-0.8933300678653958	0.3951963956367844	0.869225
-0.8929945493829659	0.3951860497200077	0.869275
-0.8926590236512854	0.3951757085497628	0.869325
-0.8923234906737848	0.39516537212504066	0.869375
-0.8919879504539004	0.39515504044483357	0.869425
-0.8916524029950605	0.39514471350813396	0.869475
-0.8913168483007002	0.39513439131393513	0.869525
-0.8909812863742455	0.3951240738612308	0.869575
-0.8906457172191302	0.39511376114901525	0.869625
-0.8903101408387786	0.3951034531762837	0.869675
-0.8899745572366224	0.3950931499420315	0.869725
-0.8896389664160846	0.395082851445255	0.869775
-0.8893033683805959	0.3950725576849508	0.869825
-0.8889677631335756	0.3950622686601166	0.869875
-0.8886321506784541	0.3950519843697499	0.869925
-0.8882965310186489	0.39504170481284984	0.869975
-0.8879609041575882	0.3950314299884149	0.870025
-0.887625270098689	0.3950211598954454	0.870075
-0.8872896288453763	0.3950108945329413	0.870125
-0.8869539804010658	0.3950006338999039	0.870175
-0.8866183247691812	0.39499037799533443	0.870225
-0.8862826619531364	0.3949801268182352	0.870275
-0.8859469919563535	0.39496988036760894	0.870325
-0.8856113147822441	0.39495963864245887	0.870375
-0.8852756304342292	0.39494940164178904	0.870425
-0.8849399389157183	0.39493916936460394	0.870475
-0.884604240230131	0.39492894180990856	0.870525
-0.8842685343808752	0.3949187189767088	0.870575
-0.8839328213713689	0.3949085008640105	0.870625
-0.8835971012050173	0.3948982874708214	0.870675
-0.8832613738852381	0.39488807879614785	0.870725
-0.8829256394154339	0.39487787483899905	0.870775
-0.882589897799021	0.39486767559838254	0.870825
-0.8822541490394004	0.3948574810733087	0.870875
-0.8819183931399862	0.3948472912627862	0.870925
-0.881582630104178	0.3948371061658267	0.870975
-0.8812468599353891	0.39482692578143985	0.871025
-0.8809110826370159	0.39481675010863887	0.871075
-0.8805752982124707	0.3948065791464343	0.871125
-0.880239506665149	0.3947964128938404	0.871175
-0.8799037079984604	0.39478625134986906	0.871225
-0.8795679022157988	0.3947760945135359	0.871275
-0.8792320893205725	0.39476594238385376	0.871325
-0.8788962693161735	0.3947557949598395	0.871375
-0.8785604422060082	0.39474565224050706	0.871425
-0.8782246079934674	0.39473551422487474	0.871475
-0.8778887666819558	0.39472538091195725	0.871525
-0.8775529182748621	0.39471525230077437	0.871575
-0.8772170627755896	0.3947051283903418	0.871625
-0.8768812001875256	0.3946950091796806	0.871675
-0.8765453305140711	0.39468489466780776	0.871725
-0.8762094537586121	0.39467478485374524	0.871775
-0.8758735699245482	0.3946646797365113	0.871825
-0.8755376790152635	0.3946545793151292	0.871875
-0.8752017810341554	0.39464448358861826	0.871925
-0.8748658759846067	0.39463439255600297	0.871975
-0.8745299638700134	0.39462430621630373	0.872025
-0.8741940446937569	0.3946142245685462	0.872075
-0.873858118459231	0.39460414761175194	0.872125
-0.8735221851698154	0.39459407534494806	0.872175
-0.8731862448289018	0.39458400776715685	0.872225
-0.8728502974398697	0.39457394487740677	0.872275
-0.872514343006108	0.3945638866747214	0.872325
-0.8721783815309947	0.3945538331581303	0.872375
-0.8718424130179174	0.39454378432665793	0.872425
-0.8715064374702519	0.39453374017933546	0.872475
-0.8711704548913843	0.3945237007151884	0.872525
-0.8708344652846896	0.3945136659332488	0.872575
-0.8704984686535514	0.39450363583254355	0.872625
-0.8701624650013424	0.3944936104121059	0.872675
-0.8698264543314461	0.3944835896709638	0.872725
-0.8694904366472328	0.3944735736081517	0.872775
-0.8691544119520839	0.3944635622226988	0.872825
-0.868818380249369	0.3944535555136405	0.872875
-0.8684823415424668	0.3944435534800073	0.872925
-0.8681462958347466	0.3944335561208356	0.872975
-0.8678102431295841	0.39442356343515744	0.873025
-0.8674741834303477	0.39441357542200994	0.873075
-0.8671381167404113	0.3944035920804266	0.873125
-0.8668020430631415	0.39439361340944545	0.873175
-0.866465962401911	0.39438363940810145	0.873225
-0.8661298747600839	0.3943736700754336	0.873275
-0.8657937801410326	0.3943637054104779	0.873325
-0.8654576785481186	0.39435374541227464	0.873375
-0.8651215699847126	0.3943437900798608	0.873425
-0.8647854544541752	0.3943338394122782	0.873475
-0.8644493319598747	0.39432389340856483	0.873525
-0.86411320250517	0.3943139520677635	0.873575
-0.8637770660934286	0.3943040153889134	0.873625
-0.8634409227280074	0.39429408337105837	0.873675
-0.8631047724122719	0.3942841560132392	0.873725
-0.8627686151495778	0.3942742333145004	0.873775
-0.8624324509432888	0.3942643152738841	0.873825
-0.8620962797967593	0.39425440189043587	0.873875
-0.8617601017133508	0.39424449316319937	0.873925
-0.8614239166964162	0.3942345890912208	0.873975
-0.8610877247493162	0.39422468967354507	0.874025
-0.8607515258754007	0.39421479490921985	0.874075
-0.8604153200780293	0.3942049047972909	0.874125
-0.8600791073605513	0.394195019336807	0.874175
-0.8597428877263232	0.39418513852681547	0.874225
-0.8594066611786936	0.39417526236636563	0.874275
-0.8590704277210175	0.3941653908545063	0.874325
-0.8587341873566411	0.3941555239902879	0.874375
-0.8583979400889181	0.39414566177276056	0.874425
-0.8580616859211935	0.3941358042009755	0.874475
-0.8577254248568186	0.39412595127398414	0.874525
-0.8573891568991379	0.3941161029908388	0.874575
-0.8570528820514998	0.3941062593505923	0.874625
-0.8567166003172484	0.3940964203522977	0.874675
-0.8563803116997297	0.3940865859950092	0.874725
-0.8560440162022862	0.39407675627778094	0.874775
-0.855707713828263	0.39406693119966824	0.874825
-0.8553714045810004	0.3940571107597264	0.874875
-0.8550350884638419	0.39404729495701185	0.874925
-0.854698765480126	0.3940374837905811	0.874975
-0.8543624356331957	0.39402767725949167	0.875025
-0.8540260989263866	0.39401787536280125	0.875075
-0.8536897553630404	0.39400807809956834	0.875125
-0.8533534049464916	0.39399828546885196	0.875175
-0.8530170476800799	0.3939884974697116	0.875225
-0.8526806835671386	0.3939787141012075	0.875275
-0.8523443126110053	0.39396893536240013	0.875325
-0.8520079348150115	0.39395916125235114	0.875375
-0.8516715501824945	0.39394939177012167	0.875425
-0.8513351587167828	0.3939396269147752	0.875475
-0.8509987604212127	0.3939298666853734	0.875525
-0.8506623552991109	0.393920111080981	0.875575
-0.8503259433538128	0.393910360100661	0.875625
-0.8499895245886426	0.3939006137434791	0.875675
-0.8496530990069345	0.3938908720084995	0.875725
-0.8493166666120112	0.39388113489478893	0.875775
-0.8489802274072054	0.3938714024014127	0.875825
-0.8486437813958378	0.39386167452743875	0.875875
-0.8483073285812399	0.3938519512719336	0.875925
-0.8479708689667304	0.3938422326339662	0.875975
-0.8476344025556399	0.39383251861260427	0.876025
-0.8472979293512849	0.3938228092069177	0.876075
-0.8469614493569947	0.39381310441597545	0.876125
-0.8466249625760843	0.3938034042388485	0.876175
-0.8462884690118809	0.39379370867460717	0.876225
-0.8459519686676984	0.3937840177223232	0.876275
-0.8456154615468623	0.3937743313810683	0.876325
-0.845278947652685	0.3937646496499152	0.876375
-0.8449424269884904	0.39375497252793673	0.876425
-0.8446058995575895	0.3937453000142067	0.876475
-0.8442693653633042	0.3937356321077992	0.876525
-0.8439328244089442	0.39372596880778915	0.876575
-0.8435962766978299	0.39371631011325164	0.876625
-0.8432597222332695	0.39370665602326266	0.876675
-0.8429231610185812	0.3936970065368986	0.876725
-0.8425865930570725	0.3936873616532365	0.876775
-0.8422500183520594	0.3936777213713538	0.876825
-0.8419134369068478	0.39366808569032874	0.876875
-0.8415768487247529	0.39365845460923976	0.876925
-0.8412402538090783	0.3936488281271664	0.876975
-0.8409036521631382	0.3936392062431878	0.877025
-0.8405670437902337	0.3936295889563853	0.877075
-0.8402304286936784	0.39361997626583867	0.877125
-0.8398938068767716	0.39361036817063033	0.877175
-0.8395571783428251	0.3936007646698414	0.877225
-0.839220543095137	0.39359116576255526	0.877275
-0.838883901137017	0.3935815714478541	0.877325
-0.8385472524717622	0.3935719817248227	0.877375
-0.8382105971026806	0.393562396592544	0.877425
-0.8378739350330676	0.393552816050104	0.877475
-0.8375372662662295	0.39354324009658687	0.877525
-0.8372005908054605	0.3935336687310797	0.877575
-0.8368639086540651	0.39352410195266757	0.877625
-0.8365272198153363	0.3935145397604389	0.877675
-0.8361905242925767	0.3935049821534798	0.877725
-0.8358538220890781	0.39349542913087965	0.877775
-0.8355171132081414	0.3934858806917258	0.877825
-0.8351803976530567	0.3934763368351087	0.877875
-0.8348436754271229	0.393466797560117	0.877925
-0.8345069465336293	0.3934572628658421	0.877975
-0.8341702109758738	0.39344773275137357	0.878025
-0.8338334687571428	0.3934382072158042	0.878075
-0.8334967198807329	0.3934286862582245	0.878125
-0.83315996434993	0.39341916987772846	0.878175
-0.8328232021680284	0.39340965807340755	0.878225
-0.8324864333383126	0.3934001508443569	0.878275
-0.8321496578640751	0.39339064818966935	0.878325
-0.8318128757485995	0.39338115010844066	0.878375
-0.8314760869951764	0.39337165659976503	0.878425
-0.8311392916070873	0.39336216766273946	0.878475
-0.8308024895876222	0.393352683296459	0.878525
-0.8304656809400602	0.3933432035000219	0.878575
-0.8301288656676908	0.39333372827252416	0.878625
-0.8297920437737909	0.39332425761306516	0.878675
-0.8294552152616486	0.3933147915207421	0.878725
-0.8291183801345386	0.39330532999465556	0.878775
-0.8287815383957488	0.39329587303390345	0.878825
-0.8284446900485519	0.3932864206375878	0.878875
-0.8281078350962336	0.3932769728048074	0.878925
-0.8277709735420656	0.3932675295346655	0.878975
-0.8274341053893324	0.39325809082626195	0.879025
-0.8270972306413038	0.39324865667870096	0.879075
-0.8267603493012625	0.39323922709108383	0.879125
-0.826423461372477	0.39322980206251545	0.879175
-0.8260865668582287	0.3932203815920983	0.879225
-0.8257496657617849	0.3932109656789385	0.879275
-0.8254127580864248	0.39320155432213966	0.879325
-0.8250758438354141	0.3931921475208088	0.879375
-0.824738923012031	0.3931827452740507	0.879425
-0.8244019956195395	0.39317334758097355	0.879475
-0.8240650616612155	0.39316395444068325	0.879525
-0.823728121140324	0.3931545658522886	0.879575
-0.8233911740601365	0.3931451818148972	0.879625
-0.8230542204239177	0.3931358023276187	0.879675
-0.8227172602349379	0.39312642738956177	0.879725
-0.8223802934964595	0.3931170569998371	0.879775
-0.8220433202117519	0.39310769115755456	0.879825
-0.8217063403840759	0.39309832986182586	0.879875
-0.8213693540166996	0.39308897311176183	0.879925
-0.8210323611128817	0.39307962090647547	0.879975
-0.820695361675889	0.3930702732450786	0.880025
-0.820358355708979	0.3930609301266854	0.880075
-0.8200213432154166	0.3930515915504086	0.880125
-0.8196843241984584	0.3930422575153635	0.880175
-0.8193472986613674	0.3930329280206639	0.880225
-0.8190102666073981	0.39302360306542644	0.880275
-0.8186732280398129	0.39301428264876564	0.880325
-0.8183361829618648	0.3930049667697994	0.880375
-0.8179991313768143	0.3929956554276433	0.880425
-0.8176620732879131	0.39298634862141635	0.880475
-0.8173250086984197	0.392977046350235	0.880525
-0.8169879376115852	0.39296774861321965	0.880575
-0.8166508600306667	0.3929584554094876	0.880625
-0.8163137759589122	0.39294916673816044	0.880675
-0.8159766853995789	0.3929398825983565	0.880725
-0.8156395883559129	0.3929306029891984	0.880775
-0.8153024848311696	0.39292132790980555	0.880825
-0.8149653748285938	0.3929120573593019	0.880875
-0.8146282583514397	0.39290279133680756	0.880925
-0.8142911354029502	0.39289352984144765	0.880975
-0.8139540059863779	0.3928842728723436	0.881025
-0.8136168701049649	0.3928750204286214	0.881075
-0.8132797277619618	0.3928657725094034	0.881125
-0.8129425789606093	0.3928565291138168	0.881175
-0.8126054237041562	0.39284729024098536	0.881225
-0.8122682619958426	0.3928380558900368	0.881275
-0.8119310938389152	0.3928288260600963	0.881325
-0.8115939192366124	0.3928196007502925	0.881375
-0.81125673819218	0.3928103799597516	0.881425
-0.8109195507088549	0.39280116368760337	0.881475
-0.810582356789881	0.3927919519329752	0.881525
-0.8102451564384938	0.39278274469499785	0.881575
-0.8099079496579359	0.3927735419727997	0.881625
-0.8095707364514414	0.3927643437655126	0.881675
-0.8092335168222511	0.39275515007226613	0.881725
-0.8088962907735976	0.39274596089219305	0.881775
-0.808559058308721	0.392736776224424	0.881825
-0.808221819430852	0.3927275960680929	0.881875
-0.8078845741432288	0.39271842042233135	0.881925
-0.8075473224490812	0.3927092492862743	0.881975
-0.8072100643516453	0.3927000826590548	0.882025
-0.80687279985415	0.39269092053980836	0.882075
-0.8065355289598302	0.3926817629276693	0.882125
-0.8061982516719127	0.39267260982177415	0.882175
-0.8058609679936309	0.3926634612212585	0.882225
-0.8055236779282108	0.39265431712525967	0.882275
-0.8051863814788838	0.39264517753291434	0.882325
-0.8048490786488747	0.392636042443361	0.882375
-0.8045117694414129	0.39262691185573745	0.882425
-0.8041744538597226	0.39261778576918294	0.882475
-0.8038371319070312	0.3926086641828366	0.882525
-0.8034998035865614	0.3925995470958388	0.882575
-0.8031624689015398	0.39259043450732944	0.882625
-0.8028251278551868	0.3925813264164501	0.882675
-0.8024877804507283	0.3925722228223416	0.882725
-0.8021504266913825	0.3925631237241468	0.882775
-0.801813066580374	0.39255402912100756	0.882825
-0.8014757001209201	0.39254493901206766	0.882875
-0.8011383273162435	0.39253585339647007	0.882925
-0.80080094816956	0.3925267722733597	0.882975
-0.8004635626840916	0.39251769564188016	0.883025
-0.8001261708630517	0.392508623501178	0.883075
-0.7997887727096618	0.3924995558503974	0.883125
-0.7994513682271325	0.39249049268868647	0.883175
-0.7991139574186849	0.39248143401519003	0.883225
-0.7987765402875282	0.3924723798290573	0.883275
-0.7984391168368814	0.3924633301294344	0.883325
-0.798101687069953	0.39245428491547113	0.883375
-0.7977642509899601	0.39244524418631516	0.883425
-0.7974268086001096	0.39243620794111694	0.883475
-0.7970893599036177	0.3924271761790254	0.883525
-0.7967519049036897	0.39241814889919213	0.883575
-0.79641444360354	0.39240912610076695	0.883625
-0.796076976006373	0.3924001077829023	0.883675
-0.7957395021154007	0.39239109394474964	0.883725
-0.7954020219338275	0.39238208458546175	0.883775
-0.7950645354648632	0.3923730797041916	0.883825
-0.794727042711711	0.39236407930009287	0.883875
-0.7943895436775784	0.3923550833723196	0.883925
-0.7940520383656683	0.39234609192002656	0.883975
-0.7937145267791862	0.39233710494236856	0.884025
-0.7933770089213341	0.39232812243850174	0.884075
-0.7930394847953148	0.3923191444075819	0.884125
-0.7927019544043303	0.3923101708487661	0.884175
-0.792364417751582	0.3923012017612112	0.884225
-0.7920268748402692	0.39229223714407546	0.884275
-0.7916893256735921	0.3922832769965166	0.884325
-0.79135177025475	0.392274321317694	0.884375
-0.7910142085869404	0.3922653701067663	0.884425
-0.7906766406733616	0.39225642336289407	0.884475
-0.7903390665172093	0.392247481085237	0.884525
-0.7900014861216816	0.39223854327295654	0.884575
-0.7896638994899708	0.3922296099252135	0.884625
-0.7893263066252754	0.3922206810411704	0.884675
-0.7889887075307854	0.39221175661998914	0.884725
-0.7886511022096978	0.3922028366608331	0.884775
-0.7883134906652015	0.39219392116286533	0.884825
-0.7879758729004922	0.3921850101252502	0.884875
-0.7876382489187572	0.3921761035471519	0.884925
-0.7873006187231902	0.3921672014277358	0.884975
-0.7869629823169783	0.39215830376616695	0.885025
-0.7866253397033134	0.39214941056161184	0.885075
-0.7862876908853804	0.3921405218132368	0.885125
-0.7859500358663708	0.39213163752020896	0.885175
-0.7856123746494673	0.3921227576816959	0.885225
-0.7852747072378604	0.39211388229686583	0.885275
-0.7849370336347313	0.39210501136488723	0.885325
-0.78459935384327	0.39209614488492933	0.885375
-0.7842616678666543	0.39208728285616185	0.885425
-0.7839239757080747	0.39207842527775477	0.885475
-0.7835862773707067	0.39206957214887894	0.885525
-0.7832485728577392	0.3920607234687056	0.885575
-0.7829108621723471	0.3920518792364062	0.885625
-0.7825731453177177	0.3920430394511533	0.885675
-0.7822354222970237	0.39203420411211937	0.885725
-0.781897693113452	0.3920253732184777	0.885775
-0.7815599577701735	0.3920165467694023	0.885825
-0.7812222162703736	0.392007724764067	0.885875
-0.7808844686172216	0.3919989072016472	0.885925
-0.7805467148139019	0.3919900940813175	0.885975
-0.7802089548635825	0.39198128540225446	0.886025
-0.7798711887694466	0.3919724811636337	0.886075
-0.7795334165346598	0.39196368136463267	0.886125
-0.7791956381624048	0.39195488600442807	0.886175
-0.7788578536558456	0.39194609508219846	0.886225
-0.7785200630181633	0.39193730859712156	0.886275
-0.7781822662525212	0.3919285265483769	0.886325
-0.7778444633620979	0.39191974893514325	0.886375
-0.7775066543500563	0.39191097575660105	0.886425
-0.7771688392195734	0.39190220701193007	0.886475
-0.7768310179738103	0.39189344270031207	0.886525
-0.7764931906159431	0.3918846828209275	0.886575
-0.776155357149131	0.3918759273729594	0.886625
-0.7758175175765489	0.39186717635558904	0.886675
-0.7754796719013551	0.39185842976800067	0.886725
-0.7751418201267231	0.3918496876093764	0.886775
-0.7748039622558094	0.39184094987890145	0.886825
-0.7744660982917857	0.3918322165757591	0.886875
-0.7741282282378084	0.3918234876991356	0.886925
-0.7737903520970465	0.39181476324821524	0.886975
-0.7734524698726559	0.39180604322218504	0.887025
-0.7731145815678037	0.39179732762023073	0.887075
-0.7727766871856449	0.39178861644153995	0.887125
-0.7724387867293449	0.39177990968529963	0.887175
-0.7721008802020575	0.39177120735069837	0.887225
-0.7717629676069466	0.3917625094369242	0.887275
-0.7714250489471647	0.39175381594316677	0.887325
-0.7710871242258746	0.39174512686861473	0.887375
-0.7707491934462269	0.39173644221245923	0.887425
-0.7704112566113834	0.3917277619738897	0.887475
-0.7700733137244934	0.3917190861520984	0.887525
-0.7697353647887173	0.39171041474627555	0.887575
-0.7693974098072026	0.3917017477556147	0.887625
-0.7690594487831087	0.3916930851793069	0.887675
-0.7687214817195815	0.3916844270165469	0.887725
-0.7683835086197797	0.3916757732665264	0.887775
-0.7680455294868473	0.3916671239284415	0.887825
-0.7677075443239417	0.39165847900148476	0.887875
-0.7673695531342051	0.3916498384848534	0.887925
-0.7670315559207949	0.39164120237774075	0.887975
-0.7666935526868505	0.3916325706793452	0.888025
-0.7663555434355286	0.39162394338886114	0.888075
-0.7660175281699668	0.39161532050548803	0.888125
-0.7656795068933216	0.39160670202842085	0.888175
-0.7653414796087283	0.3915980879568604	0.888225
-0.7650034463193421	0.39158947829000273	0.888275
-0.7646654070282969	0.3915808730270494	0.888325
-0.7643273617387468	0.39157227216719764	0.888375
-0.7639893104538243	0.39156367570965	0.888425
-0.7636512531766825	0.3915550836536045	0.888475
-0.7633131899104514	0.39154649599826497	0.888525
-0.7629751206582839	0.39153791274283034	0.888575
-0.7626370454233085	0.39152933388650546	0.888625
-0.7622989642086762	0.39152075942849013	0.888675
-0.7619608770175149	0.3915121893679903	0.888725
-0.7616227838529737	0.3915036237042067	0.888775
-0.7612846847181794	0.3914950624363465	0.888825
-0.7609465796162794	0.39148650556361103	0.888875
-0.7606084685504	0.3914779530852089	0.888925
-0.7602703515236865	0.39146940500034216	0.888975
-0.7599322285392635	0.3914608613082205	0.889025
-0.7595940996002762	0.3914523220080469	0.889075
-0.759255964709847	0.391443787099032	0.889125
-0.7589178238711203	0.3914352565803802	0.889175
-0.7585796770872163	0.3914267304513026	0.889225
-0.7582415243612787	0.39141820871100486	0.889275
-0.7579033656964272	0.3914096913586988	0.889325
-0.7575652010958023	0.3914011783935914	0.889375
-0.7572270305625237	0.3913926698148955	0.889425
-0.7568888540997296	0.39138416562181894	0.889475
-0.7565506717105397	0.39137566581357547	0.889525
-0.75621248339809	0.39136717038937396	0.889575
-0.755874289165499	0.3913586793484292	0.889625
-0.755536089015901	0.39135019268995125	0.889675
-0.7551978829524139	0.39134171041315546	0.889725
-0.7548596709781702	0.3913332325172533	0.889775
-0.754521453096287	0.3913247590014607	0.889825
-0.7541832293098949	0.39131628986499045	0.889875
-0.7538449996221099	0.3913078251070593	0.889925
-0.7535067640360613	0.3912993647268811	0.889975
-0.7531685225548636	0.3912909087236736	0.890025
-0.7528302751816445	0.39128245709665166	0.890075
-0.7524920219195184	0.39127400984503385	0.890125
-0.7521537627716104	0.3912655669680364	0.890175
-0.7518154977410346	0.3912571284648783	0.890225
-0.751477226830914	0.3912486943347771	0.890275
-0.7511389500443614	0.39124026457695277	0.890325
-0.7508006673844989	0.391231839190624	0.890375
-0.750462378854438	0.39122341817501133	0.890425
-0.7501240844572992	0.3912150015293348	0.890475
-0.7497857841961926	0.3912065892528157	0.890525
-0.7494474780742376	0.3911981813446753	0.890575
-0.7491091660945437	0.3911897778041355	0.890625
-0.7487708482602274	0.3911813786304191	0.890675
-0.7484325245743984	0.39117298382274834	0.890725
-0.7480941950401707	0.3911645933803475	0.890775
-0.7477558596606534	0.39115620730243966	0.890825
-0.7474175184389598	0.39114782558824984	0.890875
-0.7470791713781962	0.39113944823700253	0.890925
-0.7467408184814757	0.39113107524792345	0.890975
-0.746402459751903	0.391122706620238	0.891025
-0.7460640951925893	0.39111434235317305	0.891075
-0.7457257248066389	0.3911059824459551	0.891125
-0.7453873485971613	0.3910976268978118	0.891175
-0.7450489665672596	0.39108927570797053	0.891225
-0.7447105787200424	0.39108092887566004	0.891275
-0.7443721850586107	0.39107258640010867	0.891325
-0.7440337855860717	0.39106424828054637	0.891375
-0.7436953803055262	0.39105591451620214	0.891425
-0.7433569692200795	0.391047585106307	0.891475
-0.743018552332831	0.3910392600500909	0.891525
-0.7426801296468847	0.391030939346786	0.891575
-0.7423417011653387	0.39102262299562307	0.891625
-0.7420032668912958	0.3910143109958353	0.891675
-0.7416648268278531	0.39100600334665436	0.891725
-0.7413263809781115	0.3909977000473145	0.891775
-0.7409879293451674	0.3909894010970484	0.891825
-0.7406494719321204	0.390981106495091	0.891875
-0.7403110087420651	0.3909728162406763	0.891925
-0.7399725397781002	0.39096453033304	0.891975
-0.7396340650433189	0.3909562487714173	0.892025
-0.7392955845408182	0.3909479715550447	0.892075
-0.7389570982736913	0.3909396986831583	0.892125
-0.7386186062450324	0.3909314301549957	0.892175
-0.7382801084579345	0.39092316596979393	0.892225
-0.7379416049154894	0.3909149061267915	0.892275
-0.7376030956207901	0.39090665062522656	0.892325
-0.7372645805769263	0.39089839946433846	0.892375
-0.7369260597869902	0.3908901526433664	0.892425
-0.7365875332540702	0.39088191016155055	0.892475
-0.7362490009812565	0.3908736720181312	0.892525
-0.7359104629716369	0.39086543821234954	0.892575
-0.7355719192283002	0.3908572087434467	0.892625
-0.7352333697543331	0.3908489836106649	0.892675
-0.7348948145528229	0.39084076281324615	0.892725
-0.734556253626855	0.39083254635043363	0.892775
-0.7342176869795148	0.39082433422147067	0.892825
-0.7338791146138882	0.39081612642560093	0.892875
-0.7335405365330578	0.39080792296206895	0.892925
-0.7332019527401085	0.3907997238301194	0.892975
-0.7328633632381221	0.39079152902899755	0.893025
-0.7325247680301816	0.3907833385579492	0.893075
-0.7321861671193683	0.3907751524162206	0.893125
-0.7318475605087632	0.3907669706030585	0.893175
-0.7315089482014471	0.3907587931177099	0.893225
-0.7311703302004987	0.39075061995942284	0.893275
-0.7308317065089984	0.39074245112744516	0.893325
-0.7304930771300231	0.39073428662102583	0.893375
-0.7301544420666527	0.3907261264394136	0.893425
-0.7298158013219619	0.39071797058185836	0.893475
-0.72947715489903	0.3907098190476101	0.893525
-0.7291385028009304	0.39070167183591936	0.893575
-0.7287998450307407	0.3906935289460372	0.893625
-0.7284611815915337	0.3906853903772151	0.893675
-0.7281225124863848	0.39067725612870524	0.893725
-0.7277838377183663	0.39066912619975974	0.893775
-0.727445157290552	0.39066100058963205	0.893825
-0.7271064712060132	0.39065287929757503	0.893875
-0.7267677794678228	0.3906447623228432	0.893925
-0.72642908207905	0.39063664966469025	0.893975
-0.7260903790427672	0.3906285413223718	0.894025
-0.7257516703620412	0.3906204372951425	0.894075
-0.7254129560399446	0.3906123375822588	0.894125
-0.7250742360795421	0.3906042421829764	0.894175
-0.7247355104839054	0.39059615109655255	0.894225
-0.7243967792560977	0.39058806432224424	0.894275
-0.7240580423991894	0.3905799818593092	0.894325
-0.723719299916243	0.39057190370700584	0.894375
-0.723380551810327	0.39056382986459237	0.894425
-0.7230417980845028	0.3905557603313286	0.894475
-0.7227030387418384	0.3905476951064734	0.894525
-0.7223642737853927	0.3905396341892877	0.894575
-0.7220255032182331	0.3905315775790313	0.894625
-0.7216867270434177	0.3905235252749658	0.894675
-0.7213479452640122	0.39051547727635244	0.894725
-0.7210091578830735	0.3905074335824533	0.894775
-0.7206703649036658	0.39049939419253094	0.894825
-0.7203315663288448	0.39049135910584815	0.894875
-0.7199927621616744	0.3904833283216683	0.894925
-0.7196539524052077	0.39047530183925566	0.894975
-0.7193151370625084	0.39046727965787403	0.895025
-0.7189763161366278	0.3904592617767888	0.895075
-0.7186374896306287	0.39045124819526483	0.895125
-0.7182986575475608	0.3904432389125683	0.895175
-0.7179598198904859	0.3904352339279651	0.895225
-0.7176209766624532	0.39042723324072226	0.895275
-0.7172821278665213	0.39041923685010677	0.895325
-0.7169432735057399	0.3904112447553864	0.895375
-0.7166044135831663	0.3904032569558293	0.895425
-0.7162655481018484	0.3903952734507041	0.895475
-0.7159266770648421	0.39038729423927976	0.895525
-0.7155878004751948	0.39037931932082587	0.895575
-0.7152489183359606	0.39037134869461265	0.895625
-0.7149100306501853	0.39036338235991036	0.895675
-0.7145711374209233	0.39035542031599013	0.895725
-0.7142322386512179	0.3903474625621232	0.895775
-0.7138933343441227	0.3903395090975818	0.895825
-0.7135544245026793	0.39033155992163787	0.895875
-0.7132155091299405	0.3903236150335648	0.895925
-0.7128765882289467	0.3903156744326354	0.895975
-0.7125376618027492	0.3903077381181239	0.896025
-0.7121987298543877	0.3902998060893041	0.896075
-0.711859792386912	0.39029187834545126	0.896125
-0.711520849403361	0.3902839548858397	0.896175
-0.7111819009067821	0.39027603570974634	0.896225
-0.710842946900214	0.39026812081644596	0.896275
-0.7105039873867024	0.3902602102052165	0.896325
-0.7101650223692855	0.3902523038753336	0.896375
-0.7098260518510073	0.39024440182607634	0.896425
-0.7094870758349047	0.3902365040567211	0.896475
-0.7091480943240204	0.39022861056654795	0.896525
-0.7088091073213902	0.3902207213548343	0.896575
-0.7084701148300561	0.390212836420861	0.896625
-0.708131116853052	0.39020495576390657	0.896675
-0.7077921133934194	0.39019707938325254	0.896725
-0.70745310445419	0.3901892072781785	0.896775
-0.7071140900384044	0.3901813394479671	0.896825
-0.7067750701490941	0.3901734758918986	0.896875
-0.7064360447892974	0.3901656166092567	0.896925
-0.7060970139620449	0.39015776159932253	0.896975
-0.7057579776703742	0.39014991086138073	0.897025
-0.7054189359173136	0.3901420643947135	0.897075
-0.7050798887059008	0.3901342221986061	0.897125
-0.7047408360391622	0.3901263842723419	0.897175
-0.7044017779201336	0.3901185506152072	0.897225
-0.7040627143518413	0.390110721226486	0.897275
-0.7037236453373199	0.3901028961054658	0.897325
-0.7033845708795936	0.3900950752514313	0.897375
-0.7030454909816969	0.39008725866367094	0.897425
-0.7027064056466521	0.3900794463414706	0.897475
-0.7023673148774928	0.39007163828411934	0.897525
-0.7020282186772399	0.39006383449090426	0.897575
-0.7016891170489259	0.3900560349611151	0.897625
-0.7013500099955707	0.3900482396940399	0.897675
-0.7010108975202048	0.39004044868896953	0.897725
-0.7006717796258487	0.3900326619451926	0.897775
-0.7003326563155298	0.39002487946200143	0.897825
-0.6999935275922679	0.3900171012386851	0.897875
-0.6996543934590899	0.39000932727453713	0.897925
-0.699315253919014	0.3900015575688472	0.897975
-0.6989761089750658	0.38999379212091007	0.898025
-0.6986369586302625	0.38998603093001627	0.898075
-0.6982978028876282	0.38997827399546137	0.898125
-0.697958641750179	0.38997052131653703	0.898175
-0.6976194752209386	0.38996277289253944	0.898225
-0.6972803033029213	0.3899550287227613	0.898275
-0.6969411259991488	0.3899472888065	0.898325
-0.696601943312636	0.38993955314304857	0.898375
-0.6962627552464021	0.38993182173170593	0.898425
-0.6959235618034613	0.38992409457176574	0.898475
-0.6955843629868309	0.38991637166252796	0.898525
-0.6952451587995249	0.38990865300328703	0.898575
-0.6949059492445594	0.3899009385933438	0.898625
-0.6945667343249464	0.3898932284319938	0.898675
-0.6942275140437016	0.38988552251853853	0.898725
-0.6938882884038355	0.38987782085227485	0.898775
-0.6935490574083626	0.3898701234325047	0.898825
-0.6932098210602923	0.3898624302585263	0.898875
-0.6928705793626377	0.3898547413296423	0.898925
-0.6925313323184078	0.38984705664515185	0.898975
-0.6921920799306135	0.38983937620435843	0.899025
-0.6918528222022633	0.38983170000656214	0.899075
-0.6915135591363667	0.3898240280510675	0.899125
-0.6911742907359314	0.38981636033717537	0.899175
-0.6908350170039648	0.3898086968641913	0.899225
-0.6904957379434746	0.389801037631417	0.899275
-0.6901564535574667	0.3897933826381589	0.899325
-0.6898171638489466	0.38978573188371984	0.899375
-0.6894778688209203	0.3897780853674068	0.899425
-0.6891385684763915	0.389770443088524	0.899475
-0.6887992628183656	0.38976280504637884	0.899525
-0.6884599518498447	0.3897551712402767	0.899575
-0.6881206355738331	0.38974754166952585	0.899625
-0.6877813139933319	0.38973991633343263	0.899675
-0.6874419871113437	0.38973229523130615	0.899725
-0.6871026549308691	0.3897246783624538	0.899775
-0.6867633174549096	0.38971706572618525	0.899825
-0.6864239746864638	0.3897094573218093	0.899875
-0.686084626628533	0.3897018531486361	0.899925
-0.6857452732841137	0.3896942532059756	0.899975
-0.6854059146562074	0.3896866574931388	0.900025
-0.6850665507478085	0.38967906600943647	0.900075
-0.6847271815619169	0.3896714787541806	0.900125
-0.6843878071015266	0.38966389572668303	0.900175
-0.6840484273696364	0.38965631692625635	0.900225
-0.683709042369239	0.3896487423522134	0.900275
-0.6833696521033317	0.3896411720038678	0.900325
-0.6830302565749067	0.3896336058805332	0.900375
-0.6826908557869592	0.38962604398152406	0.900425
-0.6823514497424815	0.38961848630615503	0.900475
-0.6820120384444666	0.38961093285374154	0.900525
-0.6816726218959063	0.38960338362359903	0.900575
-0.6813332000997919	0.3895958386150438	0.900625
-0.6809937730591146	0.38958829782739235	0.900675
-0.6806543407768644	0.38958076125996177	0.900725
-0.6803149032560314	0.3895732289120693	0.900775
-0.6799754604996038	0.3895657007830334	0.900825
-0.6796360125105719	0.38955817687217165	0.900875
-0.6792965592919217	0.3895506571788038	0.900925
-0.6789571008466423	0.3895431417022483	0.900975
-0.6786176371777187	0.38953563044182576	0.901025
-0.6782781682881395	0.38952812339685544	0.901075
-0.6779386941808881	0.3895206205666588	0.901125
-0.6775992148589521	0.3895131219505561	0.901175
-0.6772597303253137	0.38950562754786966	0.901225
-0.6769202405829591	0.3894981373579209	0.901275
-0.6765807456348693	0.3894906513800327	0.901325
-0.6762412454840299	0.3894831696135275	0.901375
-0.675901740133421	0.38947569205772903	0.901425
-0.6755622295860263	0.38946821871196075	0.901475
-0.6752227138448249	0.3894607495755471	0.901525
-0.6748831929127997	0.3894532846478124	0.901575
-0.6745436667929287	0.38944582392808247	0.901625
-0.6742041354881932	0.38943836741568205	0.901675
-0.6738645990015707	0.3894309151099379	0.901725
-0.6735250573360404	0.38942346701017583	0.901775
-0.6731855104945799	0.38941602311572326	0.901825
-0.6728459584801666	0.3894085834259073	0.901875
-0.672506401295777	0.38940114794005587	0.901925
-0.6721668389443874	0.3893937166574971	0.901975
-0.6718272714289734	0.38938628957755983	0.902025
-0.6714876987525098	0.3893788666995731	0.902075
-0.671148120917971	0.38937144802286666	0.902125
-0.6708085379283316	0.38936403354677024	0.902175
-0.6704689497865641	0.38935662327061477	0.902225
-0.6701293564956419	0.38934921719373056	0.902275
-0.6697897580585367	0.38934181531544987	0.902325
-0.6694501544782206	0.3893344176351035	0.902375
-0.6691105457576646	0.3893270241520247	0.902425
-0.6687709318998393	0.3893196348655452	0.902475
-0.6684313129077145	0.38931224977499923	0.902525
-0.66809168878426	0.38930486887971927	0.902575
-0.6677520595324439	0.3892974921790405	0.902625
-0.6674124251552359	0.3892901196722962	0.902675
-0.6670727856556021	0.3892827513588227	0.902725
-0.6667331410365116	0.38927538723795385	0.902775
-0.6663934913009293	0.38926802730902704	0.902825
-0.6660538364518226	0.3892606715713769	0.902875
-0.665714176492156	0.3892533200243419	0.902925
-0.6653745114248958	0.38924597266725736	0.902975
-0.6650348412530049	0.3892386294994626	0.903025
-0.664695165979449	0.38923129052029404	0.903075
-0.6643554856071895	0.3892239557290918	0.903125
-0.6640158001391909	0.3892166251251932	0.903175
-0.663676109578414	0.3892092987079391	0.903225
-0.6633364139278219	0.3892019764766681	0.903275
-0.6629967131903743	0.3891946584307213	0.903325
-0.6626570073690337	0.38918734456943876	0.903375
-0.662317296466758	0.3891800348921622	0.903425
-0.6619775804865083	0.3891727293982326	0.903475
-0.6616378594312428	0.38916542808699245	0.903525
-0.6612981333039203	0.38915813095778395	0.903575
-0.6609584021074977	0.3891508380099501	0.903625
-0.6606186658449342	0.3891435492428341	0.903675
-0.6602789245191841	0.3891362646557801	0.903725
-0.6599391781332064	0.38912898424813175	0.903775
-0.6595994266899541	0.3891217080192343	0.903825
-0.6592596701923843	0.38911443596843237	0.903875
-0.6589199086434501	0.38910716809507195	0.903925
-0.6585801420461069	0.3890999043984985	0.903975
-0.6582403704033069	0.389092644878059	0.904025
-0.657900593718004	0.38908538953309985	0.904075
-0.6575608119931498	0.3890781383629687	0.904125
-0.6572210252316971	0.3890708913670129	0.904175
-0.656881233436596	0.389063648544581	0.904225
-0.656541436610799	0.3890564098950214	0.904275
-0.656201634757254	0.3890491754176832	0.904325
-0.6558618278789135	0.389041945111916	0.904375
-0.6555220159787236	0.3890347189770696	0.904425
-0.6551821990596357	0.38902749701249434	0.904475
-0.654842377124595	0.38902027921754134	0.904525
-0.6545025501765525	0.38901306559156135	0.904575
-0.6541627182184511	0.38900585613390654	0.904625
-0.6538228812532414	0.38899865084392854	0.904675
-0.6534830392838652	0.3889914497209805	0.904725
-0.6531431923132721	0.3889842527644147	0.904775
-0.6528033403444023	0.3889770599735855	0.904825
-0.6524634833802053	0.38896987134784555	0.904875
-0.6521236214236192	0.3889626868865505	0.904925
-0.6517837544775926	0.3889555065890537	0.904975
-0.6514438825450634	0.3889483304547119	0.905025
-0.6511040056289783	0.38894115848287886	0.905075
-0.6507641237322735	0.38893399067291273	0.905125
-0.6504242368578963	0.38892682702416775	0.905175
-0.6500843450087811	0.3889196675360031	0.905225
-0.6497444481878732	0.3889125122077739	0.905275
-0.6494045463981073	0.38890536103884016	0.905325
-0.6490646396424272	0.3888982140285579	0.905375
-0.6487247279237663	0.3888910711762879	0.905425
-0.648384811245067	0.3888839324813873	0.905475
-0.6480448896092624	0.38887679794321744	0.905525
-0.6477049630192936	0.3888696675611365	0.905575
-0.6473650314780922	0.38886254133450665	0.905625
-0.6470250949885987	0.38885541926268696	0.905675
-0.6466851535537435	0.38884830134504056	0.905725
-0.6463452071764659	0.3888411875809272	0.905775
-0.6460052558596955	0.3888340779697109	0.905825
-0.6456652996063702	0.3888269725107524	0.905875
-0.645325338419419	0.38881987120341654	0.905925
-0.6449853723017787	0.38881277404706477	0.905975
-0.6446454012563766	0.38880568104106317	0.906025
-0.6443054252861489	0.38879859218477364	0.906075
-0.6439654443940217	0.38879150747756347	0.906125
-0.6436254585829304	0.3887844269187951	0.906175
-0.6432854678558	0.3887773505078369	0.906225
-0.6429454722155646	0.3887702782440522	0.906275
-0.6426054716651484	0.3887632101268099	0.906325
-0.6422654662074843	0.3887561461554747	0.906375
-0.6419254558454952	0.38874908632941596	0.906425
-0.6415854405821133	0.38874203064799956	0.906475
-0.6412454204202607	0.38873497911059535	0.906525
-0.6409053953628676	0.3887279317165705	0.906575
-0.6405653654128561	0.38872088846529523	0.906625
-0.640225330573155	0.388713849356138	0.906675
-0.6398852908466851	0.38870681438846966	0.906725
-0.639545246236374	0.38869978356165974	0.906775
-0.6392051967451421	0.38869275687507976	0.906825
-0.6388651423759153	0.3886857343281001	0.906875
-0.6385250831316136	0.3886787159200931	0.906925
-0.6381850190151616	0.3886717016504303	0.906975
-0.6378449500294778	0.3886646915184846	0.907025
-0.6375048761774862	0.38865768552362856	0.907075
-0.6371647974621043	0.38865068366523586	0.907125
-0.636824713886255	0.38864368594267984	0.907175
-0.6364846254528547	0.38863669235533527	0.907225
-0.6361445321648247	0.3886297029025762	0.907275
-0.6358044340250817	0.3886227175837781	0.907325
-0.6354643310365449	0.38861573639831615	0.907375
-0.6351242232021299	0.38860875934556666	0.907425
-0.6347841105247557	0.3886017864249054	0.907475
-0.6344439930073362	0.38859481763570974	0.907525
-0.6341038706527894	0.3885878529773564	0.907575
-0.6337637434640284	0.3885808924492234	0.907625
-0.63342361144397	0.38857393605068835	0.907675
-0.6330834745955264	0.3885669837811302	0.907725
-0.6327433329216129	0.38856003563992764	0.907775
-0.6324031864251416	0.38855309162645985	0.907825
-0.6320630351090258	0.38854615174010687	0.907875
-0.631722878976177	0.3885392159802487	0.907925
-0.6313827180295076	0.3885322843462661	0.907975
-0.6310425522719281	0.3885253568375398	0.908025
-0.6307023817063495	0.3885184334534518	0.908075
-0.6303622063356812	0.3885115141933833	0.908125
-0.6300220261628336	0.3885045990567173	0.908175
-0.629681841190715	0.388497688042836	0.908225
-0.6293416514222347	0.38849078115112295	0.908275
-0.6290014568603	0.38848387838096154	0.908325
-0.6286612575078192	0.38847697973173584	0.908375
-0.628321053367698	0.3884700852028302	0.908425
-0.6279808444428449	0.3884631947936297	0.908475
-0.6276406307361632	0.3884563085035195	0.908525
-0.6273004122505612	0.38844942633188523	0.908575
-0.6269601889889413	0.3884425482781132	0.908625
-0.6266199609542104	0.3884356743415898	0.908675
-0.6262797281492697	0.38842880452170225	0.908725
-0.6259394905770256	0.3884219388178377	0.908775
-0.6255992482403782	0.3884150772293841	0.908825
-0.6252590011422322	0.3884082197557298	0.908875
-0.6249187492854874	0.3884013663962634	0.908925
-0.6245784926730474	0.38839451715037393	0.908975
-0.6242382313078108	0.3883876720174511	0.909025
-0.6238979651926805	0.3883808309968846	0.909075
-0.6235576943305533	0.3883739940880652	0.909125
-0.623217418724332	0.3883671612903832	0.909175
-0.6228771383769118	0.3883603326032303	0.909225
-0.6225368532911949	0.38835350802599766	0.909275
-0.6221965634700753	0.38834668755807783	0.909325
-0.6218562689164538	0.3883398711988629	0.909375
-0.6215159696332243	0.38833305894774606	0.909425
-0.6211756656232859	0.38832625080412037	0.909475
-0.6208353568895314	0.3883194467673799	0.909525
-0.6204950434348592	0.3883126468369184	0.909575
-0.6201547252621611	0.3883058510121309	0.909625
-0.6198144023743345	0.38829905929241204	0.909675
-0.6194740747742699	0.38829227167715763	0.909725
-0.6191337424648643	0.38828548816576314	0.909775
-0.6187934054490062	0.3882787087576253	0.909825
-0.6184530637295929	0.3882719334521401	0.909875
-0.6181127173095106	0.3882651622487056	0.909925
-0.6177723661916565	0.38825839514671834	0.909975
-0.6174320103789156	0.3882516321455772	0.910025
-0.6170916498741839	0.38824487324467966	0.910075
-0.6167512846803455	0.3882381184434253	0.910125
-0.6164109148002952	0.38823136774121264	0.910175
-0.6160705402369164	0.3882246211374421	0.910225
-0.615730160993103	0.38821787863151286	0.910275
-0.6153897770717367	0.3882111402228263	0.910325
-0.6150493884757114	0.38820440591078237	0.910375
-0.6147089952079073	0.3881976756947832	0.910425
-0.6143685972712172	0.38819094957422984	0.910475
-0.6140281946685205	0.38818422754852494	0.910525
-0.613687787402709	0.38817750961707065	0.910575
-0.6133473754766608	0.3881707957792705	0.910625
-0.6130069588932667	0.3881640860345273	0.910675
-0.6126665376554044	0.38815738038224534	0.910725
-0.6123261117659637	0.3881506788218283	0.910775
-0.6119856812278206	0.3881439813526815	0.910825
-0.611645246043864	0.3881372879742094	0.910875
-0.6113048062169697	0.38813059868581795	0.910925
-0.6109643617500249	0.38812391348691266	0.910975
-0.6106239126459049	0.3881172323769002	0.911025
-0.6102834589074952	0.38811055535518696	0.911075
-0.6099430005376708	0.38810388242118044	0.911125
-0.609602537539316	0.38809721357428795	0.911175
-0.6092620699153047	0.3880905488139176	0.911225
-0.6089215976685203	0.3880838881394776	0.911275
-0.6085811208018355	0.3880772315503771	0.911325
-0.6082406393181333	0.3880705790460249	0.911375
-0.6079001532202847	0.38806393062583117	0.911425
-0.6075596625111725	0.3880572862892053	0.911475
-0.607219167193666	0.38805064603555856	0.911525
-0.6068786672706472	0.38804400986430115	0.911575
-0.6065381627449848	0.3880373777748448	0.911625
-0.6061976536195594	0.388030749766601	0.911675
-0.6058571398972391	0.38802412583898205	0.911725
-0.6055166215809029	0.38801750599140034	0.911775
-0.6051760986734186	0.388010890223269	0.911825
-0.6048355711776637	0.38800427853400127	0.911875
-0.6044950390965056	0.387997670923011	0.911925
-0.6041545024328207	0.38799106738971234	0.911975
-0.6038139611894751	0.3879844679335199	0.912025
-0.603473415369344	0.38797787255384886	0.912075
-0.6031328649752932	0.38797128125011443	0.912125
-0.6027923100101963	0.3879646940217328	0.912175
-0.6024517504769188	0.3879581108681198	0.912225
-0.6021111863783326	0.3879515317886926	0.912275
-0.6017706177173032	0.3879449567828678	0.912325
-0.6014300444967007	0.38793838585006346	0.912375
-0.6010894667193897	0.38793181898969686	0.912425
-0.6007488843882393	0.3879252562011871	0.912475
-0.6004082975061137	0.3879186974839521	0.912525
-0.6000677060758806	0.3879121428374118	0.912575
-0.5997271101004035	0.3879055922609849	0.912625
-0.5993865095825488	0.38789904575409245	0.912675
-0.5990459045251789	0.38789250331615377	0.912725
-0.5987052949311601	0.3878859649465905	0.912775
-0.598364680803353	0.3878794306448233	0.912825
-0.598024062144623	0.38787290041027417	0.912875
-0.5976834389578304	0.3878663742423648	0.912925
-0.5973428112458387	0.38785985214051816	0.912975
-0.5970021790115081	0.38785333410415634	0.913025
-0.5966615422577006	0.38784682013270344	0.913075
-0.5963209009872759	0.3878403102255824	0.913125
-0.5959802552030943	0.38783380438221804	0.913175
-0.595639604908015	0.3878273026020341	0.913225
-0.5952989501048978	0.3878208048844562	0.913275
-0.5949582907966	0.387814311228909	0.913325
-0.5946176269859813	0.38780782163481886	0.913375
-0.5942769586758976	0.3878013361016113	0.913425
-0.5939362858692075	0.38779485462871355	0.913475
-0.5935956085687664	0.38778837721555187	0.913525
-0.5932549267774316	0.38778190386155426	0.913575
-0.5929142404980579	0.3877754345661478	0.913625
-0.5925735497335014	0.3877689693287615	0.913675
-0.5922328544866159	0.387762508148823	0.913725
-0.5918921547602566	0.3877560510257624	0.913775
-0.5915514505572762	0.387749597959008	0.913825
-0.5912107418805297	0.3877431489479905	0.913875
-0.590870028732868	0.3877367039921394	0.913925
-0.5905293111171452	0.38773026309088615	0.913975
-0.5901885890362117	0.38772382624366086	0.914025
-0.5898478624929205	0.38771739344989586	0.914075
-0.5895071314901211	0.3877109647090223	0.914125
-0.5891663960306655	0.387704540020473	0.914175
-0.588825656117402	0.38769811938368004	0.914225
-0.5884849117531818	0.38769170279807724	0.914275
-0.5881441629408526	0.3876852902630973	0.914325
-0.5878034096832645	0.3876788817781748	0.914375
-0.5874626519832641	0.38767247734274335	0.914425
-0.5871218898437004	0.38766607695623845	0.914475
-0.5867811232674194	0.3876596806180943	0.914525
-0.5864403522572695	0.38765328832774726	0.914575
-0.5860995768160947	0.3876469000846326	0.914625
-0.5857587969467435	0.3876405158881871	0.914675
-0.5854180126520583	0.3876341357378472	0.914725
-0.585077223934887	0.38762775963305024	0.914775
-0.584736430798071	0.3876213875732336	0.914825
-0.5843956332444572	0.3876150195578354	0.914875
-0.5840548312768864	0.3876086555862937	0.914925
-0.5837140248982042	0.38760229565804766	0.914975
-0.5833732141112503	0.3875959397725361	0.915025
-0.58303239891887	0.38758958792919873	0.915075
-0.5826915793239011	0.3875832401274755	0.915125
-0.5823507553291891	0.3875768963668069	0.915175
-0.5820099269375707	0.38757055664663337	0.915225
-0.5816690941518892	0.3875642209663967	0.915275
-0.5813282569749819	0.3875578893255377	0.915325
-0.5809874154096906	0.38755156172349914	0.915375
-0.5806465694588511	0.3875452381597228	0.915425
-0.580305719125305	0.38753891863365186	0.915475
-0.5799648644118873	0.38753260314472926	0.915525
-0.5796240053214382	0.3875262916923989	0.915575
-0.5792831418567924	0.3875199842761043	0.915625
-0.5789422740207881	0.38751368089529054	0.915675
-0.57860140181626	0.38750738154940173	0.915725
-0.578260525246045	0.3875010862378838	0.915775
-0.5779196443129768	0.38749479496018163	0.915825
-0.5775787590198918	0.38748850771574195	0.915875
-0.5772378693696225	0.38748222450401043	0.915925
-0.5768969753650043	0.38747594532443486	0.915975
-0.5765560770088688	0.38746967017646144	0.916025
-0.576215174304051	0.3874633990595386	0.916075
-0.5758742672533808	0.3874571319731138	0.916125
-0.5755333558596928	0.3874508689166359	0.916175
-0.5751924401258158	0.3874446098895534	0.916225
-0.5748515200545835	0.38743835489131584	0.916275
-0.5745105956488239	0.38743210392137256	0.916325
-0.5741696669113695	0.38742585697917387	0.916375
-0.5738287338450477	0.3874196140641699	0.916425
-0.5734877964526901	0.3874133751758118	0.916475
-0.5731468547371229	0.3874071403135506	0.916525
-0.5728059087011768	0.38740090947683814	0.916575
-0.5724649583476773	0.38739468266512617	0.916625
-0.5721240036794544	0.3873884598778674	0.916675
-0.5717830446993323	0.3873822411145145	0.916725
-0.5714420814101403	0.3873760263745208	0.916775
-0.5711011138147017	0.3873698156573398	0.916825
-0.5707601419158447	0.3873636089624257	0.916875
-0.5704191657163916	0.3873574062892329	0.916925
-0.5700781852191702	0.3873512076372161	0.916975
-0.5697372004270016	0.38734501300583074	0.917025
-0.5693962113427127	0.3873388223945322	0.917075
-0.5690552179691235	0.3873326358027769	0.917125
-0.5687142203090602	0.38732645323002085	0.917175
-0.5683732183653422	0.38732027467572117	0.917225
-0.5680322121407941	0.3873141001393349	0.917275
-0.567691201638235	0.38730792962031985	0.917325
-0.5673501868604885	0.38730176311813386	0.917375
-0.5670091678103728	0.3872956006322354	0.917425
-0.5666681444907101	0.38728944216208344	0.917475
-0.5663271169043184	0.387283287707137	0.917525
-0.5659860850540185	0.3872771372668559	0.917575
-0.5656450489426281	0.38727099084069977	0.917625
-0.5653040085729665	0.38726484842812964	0.917675
-0.5649629639478507	0.38725871002860557	0.917725
-0.5646219150700991	0.38725257564158955	0.917775
-0.5642808619425278	0.38724644526654245	0.917825
-0.5639398045679546	0.38724031890292687	0.917875
-0.5635987429491944	0.38723419655020475	0.917925
-0.563257677089064	0.3872280782078392	0.917975
-0.5629166069903776	0.3872219638752932	0.918025
-0.5625755326559516	0.3872158535520304	0.918075
-0.5622344540885981	0.3872097472375148	0.918125
-0.5618933712911336	0.3872036449312108	0.918175
-0.5615522842663693	0.387197546632583	0.918225
-0.5612111930171201	0.38719145234109686	0.918275
-0.560870097546197	0.3871853620562177	0.918325
-0.5605289978564139	0.3871792757774115	0.918375
-0.5601878939505806	0.3871731935041448	0.918425
-0.5598467858315104	0.38716711523588404	0.918475
-0.559505673502012	0.3871610409720967	0.918525
-0.5591645569648981	0.3871549707122501	0.918575
-0.5588234362229764	0.3871489044558122	0.918625
-0.5584823112790586	0.3871428422022513	0.918675
-0.5581411821359511	0.38713678395103635	0.918725
-0.5578000487964658	0.38713072970163614	0.918775
-0.5574589112634079	0.38712467945352047	0.918825
-0.5571177695395878	0.38711863320615886	0.918875
-0.5567766236278101	0.3871125909590222	0.918925
-0.5564354735308846	0.3871065527115804	0.918975
-0.5560943192516148	0.38710051846330534	0.919025
-0.5557531607928096	0.3870944882136678	0.919075
-0.5554119981572716	0.3870884619621404	0.919125
-0.5550708313478092	0.38708243970819456	0.919175
-0.5547296603672237	0.3870764214513037	0.919225
-0.5543884852183224	0.3870704071909403	0.919275
-0.5540473059039066	0.3870643969265783	0.919325
-0.5537061224267822	0.38705839065769093	0.919375
-0.5533649347897496	0.38705238838375305	0.919425
-0.5530237429956136	0.38704639010423875	0.919475
-0.5526825470471741	0.38704039581862354	0.919525
-0.552341346947235	0.38703440552638235	0.919575
-0.5520001426985953	0.3870284192269914	0.919625
-0.5516589343040583	0.38702243691992644	0.919675
-0.5513177217664216	0.3870164586046644	0.919725
-0.5509765050884877	0.3870104842806821	0.919775
-0.5506352842730537	0.387004513947457	0.919825
-0.5502940593229212	0.38699854760446667	0.919875
-0.5499528302408859	0.38699258525118957	0.919925
-0.5496115970297494	0.3869866268871038	0.919975
-0.5492703596923056	0.38698067251168883	0.920025
-0.5489291182313562	0.3869747221244233	0.920075
-0.5485878726496932	0.3869687757247878	0.920125
-0.5482466229501181	0.3869628333122614	0.920175
-0.547905369135422	0.3869568948863256	0.920225
-0.5475641112084054	0.3869509604464604	0.920275
-0.5472228491718588	0.38694502999214775	0.920325
-0.5468815830285814	0.3869391035228688	0.920375
-0.5465403127813633	0.38693318103810614	0.920425
-0.5461990384330024	0.38692726253734155	0.920475
-0.5458577599862882	0.3869213480200586	0.920525
-0.545516477444018	0.3869154374857397	0.920575
-0.5451751908089799	0.38690953093386926	0.920625
-0.5448339000839704	0.3869036283639306	0.920675
-0.5444926052717773	0.38689772977540865	0.920725
-0.5441513063751959	0.38689183516778763	0.920775
-0.5438100033970131	0.38688594454055336	0.920825
-0.5434686963400231	0.38688005789319074	0.920875
-0.5431273852070125	0.3868741752251863	0.920925
-0.5427860700007746	0.3868682965360257	0.920975
-0.5424447507240949	0.3868624218251965	0.921025
-0.5421034273797655	0.3868565510921849	0.921075
-0.5417620999705716	0.38685068433647923	0.921125
-0.5414207684993042	0.3868448215575667	0.921175
-0.541079432968748	0.3868389627549361	0.921225
-0.5407380933816929	0.38683310792807574	0.921275
-0.5403967497409228	0.38682725707647475	0.921325
-0.5400554020492264	0.3868214101996227	0.921375
-0.5397140503093873	0.3868155672970092	0.921425
-0.5393726945241931	0.3868097283681246	0.921475
-0.5390313346964267	0.38680389341245947	0.921525
-0.5386899708288747	0.38679806242950476	0.921575
-0.5383486029243189	0.38679223541875196	0.921625
-0.5380072309855457	0.3867864123796925	0.921675
-0.5376658550153354	0.3867805933118191	0.921725
-0.5373244750164743	0.3867747782146234	0.921775
-0.5369830909917411	0.38676896708759934	0.921825
-0.5366417029439218	0.3867631599302394	0.921875
-0.536300310875794	0.38675735674203787	0.921925
-0.535958914790143	0.3867515575224882	0.921975
-0.5356175146897454	0.3867457622710855	0.922025
-0.5352761105773859	0.386739970987324	0.922075
-0.5349347024558401	0.38673418367069934	0.922125
-0.5345932903278917	0.38672840032070704	0.922175
-0.5342518741963159	0.386722620936843	0.922225
-0.533910454063895	0.38671684551860386	0.922275
-0.533569029933404	0.386711074065486	0.922325
-0.5332276018076239	0.386705306576987	0.922375
-0.5328861696893293	0.38669954305260384	0.922425
-0.5325447335812997	0.3866937834918351	0.922475
-0.5322032934863096	0.38668802789417844	0.922525
-0.5318618494071371	0.3866822762591333	0.922575
-0.531520401346556	0.3866765285861979	0.922625
-0.531178949307344	0.38667078487487255	0.922675
-0.5308374932922738	0.3866650451246562	0.922725
-0.530496033304122	0.3866593093350501	0.922775
-0.5301545693456609	0.3866535775055537	0.922825
-0.529813101419666	0.3866478496356691	0.922875
-0.5294716295289087	0.38664212572489687	0.922925
-0.529130153676164	0.38663640577273933	0.922975
-0.528788673864202	0.3866306897786982	0.923025
-0.5284471900957977	0.3866249777422764	0.923075
-0.5281057023737196	0.38661926966297633	0.923125
-0.527764210700742	0.38661356554030185	0.923175
-0.5274227150796328	0.3866078653737562	0.923225
-0.5270812155131654	0.3866021691628438	0.923275
-0.5267397120041072	0.3865964769070686	0.923325
-0.5263982045552302	0.38659078860593604	0.923375
-0.526056693169301	0.38658510425895076	0.923425
-0.5257151778490916	0.3865794238656188	0.923475
-0.525373658597367	0.38657374742544565	0.923525
-0.5250321354168983	0.3865680749379381	0.923575
-0.5246906083104502	0.38656240640260264	0.923625
-0.5243490772807928	0.3865567418189465	0.923675
-0.5240075423306898	0.38655108118647724	0.923725
-0.5236660034629108	0.3865454245047025	0.923775
-0.5233244606802187	0.3865397717731307	0.923825
-0.5229829139853815	0.38653412299127043	0.923875
-0.5226413633811624	0.38652847815863073	0.923925
-0.5222998088703279	0.38652283727472103	0.923975
-0.5219582504556406	0.38651720033905107	0.924025
-0.5216166881398662	0.38651156735113107	0.924075
-0.5212751219257666	0.3865059383104714	0.924125
-0.5209335518161065	0.38650031321658324	0.924175
-0.5205919778136469	0.3864946920689777	0.924225
-0.5202503999211519	0.38648907486716655	0.924275
-0.5199088181413815	0.3864834616106619	0.924325
-0.5195672324770993	0.3864778522989759	0.924375
-0.5192256429310644	0.38647224693162174	0.924425
-0.5188840495060395	0.3864666455081124	0.924475
-0.518542452204783	0.38646104802796155	0.924525
-0.5182008510300564	0.3864554544906832	0.924575
-0.5178592459846179	0.38644986489579153	0.924625
-0.5175176370712274	0.3864442792428015	0.924675
-0.5171760242926432	0.38643869753122795	0.924725
-0.5168344076516239	0.3864331197605866	0.924775
-0.5164927871509275	0.38642754593039297	0.924825
-0.5161511627933112	0.3864219760401636	0.924875
-0.5158095345815321	0.38641641008941496	0.924925
-0.5154679025183471	0.3864108480776641	0.924975
-0.5151262666065123	0.3864052900044284	0.925025
-0.5147846268487841	0.3863997358692255	0.925075
-0.5144429832479172	0.3863941856715738	0.925125
-0.5141013358066675	0.3863886394109914	0.925175
-0.5137596845277888	0.38638309708699764	0.925225
-0.5134180294140369	0.38637755869911106	0.925275
-0.5130763704681637	0.38637202424685235	0.925325
-0.5127347076929253	0.3863664937297403	0.925375
-0.5123930410910715	0.3863609671472967	0.925425
-0.5120513706653589	0.38635544449904075	0.925475
-0.5117096964185356	0.38634992578449523	0.925525
-0.5113680183533581	0.38634441100318	0.925575
-0.5110263364725735	0.38633890015461864	0.925625
-0.5106846507789371	0.38633339323833177	0.925675
-0.5103429612751956	0.3863278902538436	0.925725
-0.5100012679641034	0.3863223912006757	0.925775
-0.5096595708484065	0.3863168960783529	0.925825
-0.5093178699308586	0.3863114048863975	0.925875
-0.5089761652142045	0.38630591762433525	0.925925
-0.5086344567011973	0.3863004342916891	0.925975
-0.5082927443945816	0.3862949548879853	0.926025
-0.5079510282971091	0.38628947941274794	0.926075
-0.5076093084115235	0.386284007865504	0.926125
-0.5072675847405758	0.38627854024577807	0.926175
-0.5069258572870096	0.386273076553098	0.926225
-0.5065841260535742	0.3862676167869891	0.926275
-0.5062423910430127	0.38626216094698024	0.926325
-0.5059006522580738	0.38625670903259707	0.926375
-0.5055589097015003	0.38625126104336927	0.926425
-0.5052171633760388	0.3862458169788235	0.926475
-0.5048754132844325	0.38624037683849005	0.926525
-0.5045336594294267	0.38623494062189634	0.926575
-0.5041919018137639	0.38622950832857333	0.926625
-0.5038501404401887	0.38622407995804925	0.926675
-0.5035083753114425	0.38621865550985596	0.926725
-0.5031666064302698	0.38621323498352217	0.926775
-0.502824833799411	0.3862078183785806	0.926825
-0.5024830574216093	0.3862024056945607	0.926875
-0.5021412772996048	0.38619699693099596	0.926925
-0.5017994934361397	0.3861915920874167	0.926975
-0.5014577058339533	0.38618619116335695	0.927025
-0.5011159144957877	0.38618079415834766	0.927075
-0.5007741194243808	0.38617540107192394	0.927125
-0.5004323206224738	0.38617001190361744	0.927175
-0.5000905180928038	0.3861646266529639	0.927225
-0.49974871183811187	0.38615924531949575	0.927275
-0.499406901861134	0.3861538679027493	0.927325
-0.49906508816461026	0.38614849440225807	0.927375
-0.4987232707512763	0.38614312481755886	0.927425
-0.49838144962387093	0.386137759148186	0.927475
-0.4980396247851294	0.38613239739367705	0.927525
-0.4976977962377896	0.38612703955356714	0.927575
-0.49735596398458626	0.3861216856273944	0.927625
-0.4970141280282561	0.386116335614695	0.927675
-0.49667228837153354	0.3861109895150075	0.927725
-0.49633044501715423	0.3861056473278689	0.927775
-0.4959885979678517	0.3861003090528188	0.927825
-0.4956467472263612	0.38609497468939424	0.927875
-0.49530489279541523	0.3860896442371363	0.927925
-0.4949630346777486	0.38608431769558255	0.927975
-0.4946211728760927	0.3860789950642746	0.928025
-0.49427930739318154	0.3860736763427511	0.928075
-0.4939374382317463	0.386068361530554	0.928125
-0.4935955653945193	0.38606305062722296	0.928175
-0.4932536888842321	0.38605774363230055	0.928225
-0.4929118087036153	0.38605244054532734	0.928275
-0.49256992485540047	0.38604714136584645	0.928325
-0.4922280373423169	0.38604184609339925	0.928375
-0.49188614616709536	0.3860365547275298	0.928425
-0.49154425133246477	0.38603126726777987	0.928475
-0.49120235284115515	0.38602598371369434	0.928525
-0.4908604506958943	0.3860207040648159	0.928575
-0.4905185448994118	0.3860154283206901	0.928625
-0.4901766354544345	0.38601015648086046	0.928675
-0.48983472236369174	0.3860048885448728	0.928725
-0.48949280562990866	0.38599962451227193	0.928775
-0.48915088525581446	0.38599436438260426	0.928825
-0.4888089612441336	0.3859891081554153	0.928875
-0.4884670335975944	0.38598385583025213	0.928925
-0.4881251023189207	0.385978607406661	0.928975
-0.48778316741083966	0.38597336288418993	0.929025
-0.48744122887607483	0.38596812226238564	0.929075
-0.48709928671735264	0.385962885540797	0.929125
-0.4867573409373954	0.3859576527189714	0.929175
-0.48641539153892926	0.3859524237964586	0.929225
-0.48607343852467544	0.38594719877280687	0.929275
-0.48573148189735976	0.38594197764756616	0.929325
-0.4853895216597021	0.38593676042028596	0.929375
-0.4850475578144285	0.3859315470905167	0.929425
-0.48470559036425714	0.38592633765780865	0.929475
-0.4843636193119136	0.3859211321217133	0.929525
-0.4840216446601155	0.3859159304817812	0.929575
-0.4836796664115877	0.3859107327375648	0.929625
-0.4833376845690468	0.3859055388886153	0.929675
-0.48299569913521717	0.385900348934486	0.929725
-0.4826537101128147	0.3858951628747286	0.929775
-0.482311717504563	0.38588998070889735	0.929825
-0.48196972131317695	0.38588480243654466	0.929875
-0.4816277215413794	0.38587962805722553	0.929925
-0.48128571819188504	0.38587445757049316	0.929975
-0.48094371126741553	0.385869290975903	0.930025
-0.4806017007706849	0.38586412827300925	0.930075
-0.48025968670441455	0.38585896946136783	0.930125
-0.47991766907131694	0.385853814540534	0.930175
-0.4795756478741131	0.38584866351006436	0.930225
-0.4792336231155149	0.38584351636951475	0.930275
-0.47889159479824267	0.3858383731184425	0.930325
-0.47854956292500733	0.3858332337564042	0.930375
-0.47820752749852874	0.38582809828295805	0.930425
-0.47786548852151667	0.38582296669766125	0.930475
-0.4775234459966908	0.38581783900007266	0.930525
-0.4771813999267598	0.38581271518975035	0.930575
-0.4768393503144427	0.38580759526625386	0.930625
-0.4764972971624474	0.38580247922914207	0.930675
-0.4761552404734923	0.38579736707797513	0.930725
-0.47581318025028446	0.3857922588123127	0.930775
-0.47547111649554175	0.3857871544317156	0.930825
-0.4751290492119702	0.38578205393574433	0.930875
-0.4747869784022873	0.38577695732396033	0.930925
-0.47444490406919815	0.385771864595925	0.930975
-0.47410282621541966	0.3857667757512004	0.931025
-0.47376074484365616	0.3857616907893484	0.931075
-0.4734186599566235	0.38575660970993236	0.931125
-0.4730765715570258	0.3857515325125144	0.931175
-0.472734479647578	0.38574645919665873	0.931225
-0.47239238423098356	0.38574138976192823	0.931275
-0.47205028530995635	0.385736324207888	0.931325
-0.4717081828871995	0.38573126253410145	0.931375
-0.47136607696542593	0.38572620474013436	0.931425
-0.47102396754733844	0.385721150825551	0.931475
-0.4706818546356488	0.3857161007899177	0.931525
-0.47033973823305936	0.38571105463279964	0.931575
-0.4699976183422809	0.385706012353764	0.931625
-0.4696554949660153	0.38570097395237646	0.931675
-0.4693133681069726	0.38569593942820485	0.931725
-0.4689712377678539	0.38569090878081574	0.931775
-0.46862910395136814	0.38568588200977777	0.931825
-0.4682869666602168	0.38568085911465794	0.931875
-0.4679448258971071	0.3856758400950259	0.931925
-0.46760268166474045	0.3856708249504492	0.931975
-0.4672605339658228	0.3856658136804983	0.932025
-0.4669183828030548	0.3856608062847414	0.932075
-0.46657622817914207	0.3856558027627499	0.932125
-0.4662340700967849	0.3856508031140924	0.932175
-0.46589190855868734	0.38564580733834125	0.932225
-0.4655497435675498	0.3856408154350656	0.932275
-0.465207575126075	0.38563582740383884	0.932325
-0.4648654032369628	0.3856308432442306	0.932375
-0.4645232279029156	0.3856258629558148	0.932425
-0.46418104912663166	0.38562088653816234	0.932475
-0.46383886691081394	0.38561591399084727	0.932525
-0.46349668125815885	0.3856109453134416	0.932575
-0.46315449217136934	0.38560598050552	0.932625
-0.46281229965314086	0.38560101956665516	0.932675
-0.4624701037061754	0.3855960624964226	0.932725
-0.4621279043331685	0.38559110929439544	0.932775
-0.46178570153682064	0.3855861599601503	0.932825
-0.461443495319827	0.38558121449326077	0.932875
-0.4611012856848874	0.3855762728933042	0.932925
-0.4607590726346964	0.3855713351598549	0.932975
-0.4604168561719526	0.3855664012924912	0.933025
-0.4600746362993504	0.3855614712907879	0.933075
-0.45973241301958745	0.38555654515432397	0.933125
-0.4593901863353577	0.38555162288267514	0.933175
-0.4590479562493581	0.38554670447542083	0.933225
-0.45870572276428156	0.3855417899321378	0.933275
-0.4583634858828245	0.385536879252406	0.933325
-0.45802124560767915	0.38553197243580295	0.933375
-0.45767900194154143	0.3855270694819093	0.933425
-0.45733675488710257	0.38552217039030345	0.933475
-0.45699450444705786	0.3855172751605665	0.933525
-0.4566522506240982	0.38551238379227765	0.933575
-0.45630999342091777	0.38550749628501896	0.933625
-0.4559677328402068	0.38550261263837005	0.933675
-0.4556254688846588	0.3854977328519138	0.933725
-0.45528320155696383	0.38549285692523044	0.933775
-0.454940930859814	0.38548798485790386	0.933825
-0.4545986567958989	0.38548311664951485	0.933875
-0.4542563793679101	0.38547825229964783	0.933925
-0.4539140985785365	0.3854733918078845	0.933975
-0.45357181443046896	0.38546853517380986	0.934025
-0.4532295269263955	0.3854636823970066	0.934075
-0.4528872360690064	0.3854588334770602	0.934125
-0.452544941860989	0.38545398841355427	0.934175
-0.4522026443050332	0.3854491472060747	0.934225
-0.4518603434038251	0.38544430985420614	0.934275
-0.4515180391600544	0.38543947635753495	0.934325
-0.4511757315764061	0.3854346467156465	0.934375
-0.4508334206555697	0.38542982092812805	0.934425
-0.45049110640022927	0.3854249989945656	0.934475
-0.4501487888130735	0.3854201809145469	0.934525
-0.449806467896786	0.3854153666876591	0.934575
-0.4494641436540545	0.3854105563134903	0.934625
-0.4491218160875624	0.3854057497916285	0.934675
-0.44877948519999633	0.38540094712166256	0.934725
-0.44843715099403925	0.38539614830318125	0.934775
-0.44809481347237684	0.38539135333577396	0.934825
-0.4477524726376918	0.3853865622190301	0.934875
-0.4474101284926685	0.38538177495254017	0.934925
-0.4470677810399898	0.3853769915358939	0.934975
-0.4467254302823386	0.38537221196868265	0.935025
-0.4463830762223978	0.3853674362504969	0.935075
-0.44604071886284913	0.3853626643809287	0.935125
-0.44569835820637493	0.38535789635956924	0.935175
-0.44535599425565614	0.38535313218601125	0.935225
-0.4450136270133749	0.3853483718598465	0.935275
-0.44467125648221106	0.3853436153806687	0.935325
-0.44432888266484594	0.3853388627480702	0.935375
-0.4439865055639593	0.38533411396164546	0.935425
-0.4436441251822314	0.38532936902098747	0.935475
-0.4433017415223414	0.3853246279256914	0.935525
-0.44295935458696895	0.38531989067535105	0.935575
-0.44261696437879244	0.3853151572695622	0.935625
-0.44227457090049066	0.3853104277079195	0.935675
-0.44193217415474173	0.3853057019900193	0.935725
-0.4415897741442239	0.3853009801154569	0.935775
-0.44124737087161403	0.38529626208382944	0.935825
-0.4409049643395901	0.38529154789473313	0.935875
-0.44056255455082827	0.38528683754776555	0.935925
-0.4402201415080058	0.3852821310425236	0.935975
-0.4398777252137979	0.3852774283786059	0.936025
-0.439535305670882	0.3852727295556096	0.936075
-0.4391928828819321	0.3852680345731343	0.936125
-0.43885045684962454	0.38526334343077795	0.936175
-0.43850802757663343	0.3852586561281406	0.936225
-0.43816559506563396	0.385253972664821	0.936275
-0.4378231593193	0.3852492930404199	0.936325
-0.43748072034030555	0.38524461725453707	0.936375
-0.4371382781313245	0.3852399453067734	0.936425
-0.43679583269502953	0.38523527719672984	0.936475
-0.4364533840340942	0.3852306129240077	0.936525
-0.4361109321511905	0.3852259524882088	0.936575
-0.43576847704899135	0.385221295888935	0.936625
-0.4354260187301679	0.385216643125789	0.936675
-0.4350835571973929	0.3852119941983733	0.936725
-0.43474109245333614	0.3852073491062913	0.936775
-0.43439862450067024	0.3852027078491461	0.936825
-0.4340561533420643	0.38519807042654197	0.936875
-0.4337136789801902	0.3851934368380827	0.936925
-0.4333712014177162	0.38518880708337316	0.936975
-0.4330287206573139	0.38518418116201786	0.937025
-0.4326862367016507	0.3851795590736224	0.937075
-0.4323437495533974	0.3851749408177921	0.937125
-0.4320012592152211	0.38517032639413307	0.937175
-0.4316587656897913	0.3851657158022516	0.937225
-0.43131626897977554	0.3851611090417541	0.937275
-0.43097376908784185	0.3851565061122479	0.937325
-0.43063126601665735	0.38515190701334	0.937375
-0.4302887597688893	0.3851473117446384	0.937425
-0.4299462503472045	0.38514272030575114	0.937475
-0.4296037377542689	0.38513813269628633	0.937525
-0.42926122199274963	0.38513354891585294	0.937575
-0.4289187030653114	0.38512896896406007	0.937625
-0.42857618097462047	0.3851243928405171	0.937675
-0.4282336557233413	0.3851198205448339	0.937725
-0.42789112731413964	0.38511525207662056	0.937775
-0.42754859574967896	0.38511068743548765	0.937825
-0.4272060610326244	0.38510612662104593	0.937875
-0.42686352316563914	0.3851015696329067	0.937925
-0.4265209821513872	0.3850970164706815	0.937975
-0.42617843799253136	0.38509246713398226	0.938025
-0.42583589069173494	0.38508792162242117	0.938075
-0.42549334025166047	0.38508337993561087	0.938125
-0.42515078667496997	0.3850788420731643	0.938175
-0.4248082299643256	0.38507430803469483	0.938225
-0.42446567012238917	0.385069777819816	0.938275
-0.42412310715182167	0.38506525142814185	0.938325
-0.4237805410552844	0.3850607288592869	0.938375
-0.42343797183543774	0.3850562101128656	0.938425
-0.4230953994949426	0.38505169518849325	0.938475
-0.42275282403645836	0.3850471840857849	0.938525
-0.4224102454626456	0.38504267680435683	0.938575
-0.42206766377616267	0.3850381733438246	0.938625
-0.42172507897966993	0.38503367370380515	0.938675
-0.4213824910758249	0.3850291778839148	0.938725
-0.42103990006728736	0.3850246858837711	0.938775
-0.4206973059567144	0.3850201977029912	0.938825
-0.4203547087467647	0.3850157133411933	0.938875
-0.42001210844009473	0.3850112327979953	0.938925
-0.41966950503936334	0.385006756073016	0.938975
-0.4193268985472255	0.38500228316587404	0.939025
-0.41898428896633977	0.3849978140761889	0.939075
-0.41864167629936067	0.38499334880357994	0.939125
-0.418299060548946	0.3849888873476672	0.939175
-0.41795644171774937	0.38498442970807106	0.939225
-0.41761381980842843	0.38497997588441185	0.939275
-0.4172711948236358	0.3849755258763109	0.939325
-0.41692856676602863	0.38497107968338934	0.939375
-0.416585935638259	0.384966637305269	0.939425
-0.4162433014429834	0.3849621987415717	0.939475
-0.41590066418285326	0.38495776399191994	0.939525
-0.4155580238605243	0.3849533330559363	0.939575
-0.41521538047864776	0.3849489059332441	0.939625
-0.4148727340398783	0.38494448262346653	0.939675
-0.4145300845468667	0.3849400631262274	0.939725
-0.41418743200226693	0.3849356474411508	0.939775
-0.4138447764087292	0.3849312355678613	0.939825
-0.413502117768907	0.3849268275059835	0.939875
-0.4131594560854498	0.38492242325514286	0.939925
-0.41281679136101074	0.38491802281496434	0.939975
-0.41247412359823804	0.38491362618507446	0.940025
-0.4121314527997849	0.3849092333650988	0.940075
-0.4117887789682983	0.38490484435466443	0.940125
-0.4114461021064315	0.3849004591533976	0.940175
-0.41110342221683044	0.3848960777609262	0.940225
-0.4107607393021478	0.3848917001768772	0.940275
-0.41041805336502896	0.3848873264008791	0.940325
-0.41007536440812614	0.3848829564325595	0.940375
-0.40973267243408384	0.38487859027154775	0.940425
-0.40938997744555394	0.384874227917472	0.940475
-0.4090472794451799	0.38486986936996237	0.940525
-0.40870457843561364	0.3848655146286477	0.940575
-0.4083618744194973	0.38486116369315887	0.940625
-0.4080191673994827	0.3848568165631252	0.940675
-0.40767645737821134	0.38485247323817834	0.940725
-0.4073337443583341	0.3848481337179485	0.940775
-0.40699102834249246	0.3848437980020677	0.940825
-0.40664830933333573	0.38483946609016717	0.940875
-0.406305587333506	0.38483513798187935	0.940925
-0.405962862345651	0.38483081367683625	0.940975
-0.4056201343724128	0.38482649317467105	0.941025
-0.405277403416438	0.38482217647501643	0.941075
-0.40493466948036877	0.3848178635775062	0.941125
-0.4045919325668502	0.3848135544817739	0.941175
-0.4042491926785246	0.38480924918745374	0.941225
-0.4039064498180364	0.3848049476941801	0.941275
-0.4035637039880269	0.3848006500015881	0.941325
-0.4032209551911403	0.38479635610931245	0.941375
-0.40287820343001707	0.384792066016989	0.941425
-0.4025354487073011	0.3847877797242534	0.941475
-0.40219269102563193	0.384783497230742	0.941525
-0.4018499303876529	0.38477921853609126	0.941575
-0.401507166796003	0.3847749436399381	0.941625
-0.4011644002533253	0.3847706725419196	0.941675
-0.4008216307622577	0.3847664052416735	0.941725
-0.40047885832544317	0.3847621417388376	0.941775
-0.4001360829455184	0.38475788203305017	0.941825
-0.3997933046251263	0.38475362612394987	0.941875
-0.3994505233669025	0.38474937401117554	0.941925
-0.39910773917349	0.38474512569436653	0.941975
-0.3987649520475231	0.3847408811731625	0.942025
-0.3984221619916445	0.38473664044720346	0.942075
-0.3980793690084883	0.3847324035161295	0.942125
-0.397736573100696	0.38472817037958146	0.942175
-0.39739377427090133	0.3847239410372002	0.942225
-0.39705097252174554	0.3847197154886272	0.942275
-0.39670816785586127	0.38471549373350405	0.942325
-0.3963653602758894	0.3847112757714728	0.942375
-0.396022549784462	0.3847070616021758	0.942425
-0.3956797363842192	0.38470285122525577	0.942475
-0.39533692007779286	0.3846986446403558	0.942525
-0.39499410086782205	0.3846944418471192	0.942575
-0.39465127875693845	0.3846902428451897	0.942625
-0.39430845374778006	0.38468604763421155	0.942675
-0.3939656258429786	0.3846818562138289	0.942725
-0.39362279504517106	0.38467766858368674	0.942775
-0.39327996135698867	0.3846734847434301	0.942825
-0.39293712478106757	0.38466930469270444	0.942875
-0.3925942853200391	0.38466512843115536	0.942925
-0.39225144297653824	0.38466095595842925	0.942975
-0.3919085977531961	0.38465678727417224	0.943025
-0.3915657496526467	0.38465262237803166	0.943075
-0.39122289867752086	0.384648461269654	0.943125
-0.39088004483045186	0.3846443039486875	0.943175
-0.39053718811407007	0.38464015041477917	0.943225
-0.39019432853100816	0.38463600066757797	0.943275
-0.38985146608389565	0.3846318547067317	0.943325
-0.3895086007753652	0.3846277125318899	0.943375
-0.3891657326080455	0.38462357414270104	0.943425
-0.3888228615845685	0.3846194395388153	0.943475
-0.3884799877075623	0.384615308719882	0.943525
-0.38813711097965836	0.384611181685552	0.943575
-0.38779423140348424	0.384607058435475	0.943625
-0.3874513489816707	0.38460293896930287	0.943675
-0.38710846371684504	0.3845988232866859	0.943725
-0.38676557561163705	0.3845947113872765	0.943775
-0.3864226846686737	0.38459060327072586	0.943825
-0.38607979089058414	0.38458649893668684	0.943875
-0.38573689427999475	0.38458239838481145	0.943925
-0.38539399483953424	0.38457830161475326	0.943975
-0.38505109257182824	0.38457420862616487	0.944025
-0.38470818747950497	0.3845701194187006	0.944075
-0.3843652795651896	0.38456603399201356	0.944125
-0.3840223688315096	0.384561952345759	0.944175
-0.3836794552810896	0.3845578744795906	0.944225
-0.38333653891655667	0.3845538003931642	0.944275
-0.3829936197405349	0.38454973008613424	0.944325
-0.3826506977556503	0.38454566355815734	0.944375
-0.38230777296452695	0.3845416008088885	0.944425
-0.3819648453697901	0.38453754183798483	0.944475
-0.38162191497406317	0.38453348664510234	0.944525
-0.38127898177997077	0.38452943522989874	0.944575
-0.3809360457901365	0.3845253875920306	0.944625
-0.38059310700718346	0.3845213437311563	0.944675
-0.38025016543373513	0.38451730364693326	0.944725
-0.3799072210724139	0.38451326733902047	0.944775
-0.37956427392584285	0.38450923480707583	0.944825
-0.37922132399664366	0.38450520605075933	0.944875
-0.37887837128743895	0.3845011810697292	0.944925
-0.37853541580085015	0.3844971598636463	0.944975
-0.37819245753949843	0.38449314243216964	0.945025
-0.3778494965060057	0.38448912877496055	0.945075
-0.3775065327029918	0.3844851188916789	0.945125
-0.37716356613307844	0.3844811127819865	0.945175
-0.3768205967988848	0.384477110445544	0.945225
-0.3764776247030322	0.38447311188201394	0.945275
-0.3761346498481392	0.38446911709105747	0.945325
-0.3757916722368264	0.38446512607233796	0.945375
-0.3754486918717119	0.38446113882551725	0.945425
-0.3751057087554158	0.38445715535025926	0.945475
-0.3747627228905557	0.3844531756462266	0.945525
-0.3744197342797511	0.3844491997130837	0.945575
-0.3740767429256187	0.38444522755049426	0.945625
-0.373733748830778	0.384441259158123	0.945675
-0.37339075199784494	0.38443729453563424	0.945725
-0.3730477524294383	0.38443333368269367	0.945775
-0.3727047501281738	0.3844293765989661	0.945825
-0.3723617450966693	0.38442542328411794	0.945875
-0.3720187373375401	0.3844214737378147	0.945925
-0.3716757268534039	0.38441752795972334	0.945975
-0.3713327136468746	0.38441358594951025	0.946025
-0.3709896977205702	0.3844096477068428	0.946075
-0.3706466790771039	0.3844057132313883	0.946125
-0.3703036577190928	0.3844017825228146	0.946175
-0.3699606336491499	0.38439785558078976	0.946225
-0.36961760686989137	0.3843939324049823	0.946275
-0.36927457738392994	0.38439001299506115	0.946325
-0.3689315451938813	0.3843860973506952	0.946375
-0.3685885103023574	0.3843821854715541	0.946425
-0.3682454727119736	0.3843782773573077	0.946475
-0.36790243242534126	0.3843743730076259	0.946525
-0.36755938944507505	0.38437047242217937	0.946575
-0.36721634377378604	0.3843665756006388	0.946625
-0.36687329541408814	0.3843626825426755	0.946675
-0.3665302443685921	0.3843587932479608	0.946725
-0.3661871906399109	0.3843549077161667	0.946775
-0.36584413423065515	0.384351025946965	0.946825
-0.36550107514343716	0.38434714794002867	0.946875
-0.36515801338086706	0.3843432736950301	0.946925
-0.3648149489455566	0.3843394032116427	0.946975
-0.3644718818401152	0.38433553648953983	0.947025
-0.36412881206715425	0.3843316735283955	0.947075
-0.3637857396292826	0.3843278143278835	0.947125
-0.3634426645291114	0.3843239588876787	0.947175
-0.36309958676924814	0.3843201072074558	0.947225
-0.3627565063523043	0.3843162592868899	0.947275
-0.36241342328088655	0.38431241512565656	0.947325
-0.36207033755760565	0.3843085747234316	0.947375
-0.3617272491850679	0.38430473807989124	0.947425
-0.3613841581658836	0.3843009051947119	0.947475
-0.3610410645026583	0.3842970760675704	0.947525
-0.36069796819800215	0.38429325069814396	0.947575
-0.3603548692545198	0.3842894290861101	0.947625
-0.3600117676748208	0.3842856112311467	0.947675
-0.35966866346150983	0.38428179713293165	0.947725
-0.35932555661719523	0.3842779867911439	0.947775
-0.3589824471444817	0.3842741802054618	0.947825
-0.3586393350459768	0.38427037737556496	0.947875
-0.3582962203242846	0.3842665783011324	0.947925
-0.3579531029820124	0.38426278298184463	0.947975
-0.3576099830217634	0.38425899141738107	0.948025
-0.357266860446145	0.3842552036074227	0.948075
-0.35692373525775917	0.3842514195516502	0.948125
-0.3565806074592131	0.3842476392497447	0.948175
-0.3562374770531083	0.38424386270138783	0.948225
-0.3558943440420513	0.38424008990626135	0.948275
-0.35555120842864324	0.3842363208640474	0.948325
-0.3552080702154901	0.3842325555744285	0.948375
-0.35486492940519215	0.38422879403708754	0.948425
-0.35452178600035555	0.38422503625170745	0.948475
-0.3541786400035795	0.384221282217972	0.948525
-0.3538354914174698	0.3842175319355649	0.948575
-0.35349234024462506	0.38421378540417034	0.948625
-0.3531491864876503	0.38421004262347275	0.948675
-0.3528060301491445	0.384206303593157	0.948725
-0.3524628712317115	0.3842025683129082	0.948775
-0.35211970973794954	0.38419883678241185	0.948825
-0.35177654567046235	0.38419510900135395	0.948875
-0.3514333790318476	0.3841913849694203	0.948925
-0.3510902098247086	0.3841876646862978	0.948975
-0.35074703805164253	0.3841839481516727	0.949025
-0.35040386371525156	0.3841802353652328	0.949075
-0.35006068681813324	0.384176526326665	0.949125
-0.34971750736288865	0.3841728210356576	0.949175
-0.3493743253521151	0.3841691194918982	0.949225
-0.34903114078841296	0.3841654216950758	0.949275
-0.34868795367437927	0.3841617276448788	0.949325
-0.348344764012614	0.38415803734099657	0.949375
-0.348001571805713	0.38415435078311855	0.949425
-0.3476583770562762	0.38415066797093445	0.949475
-0.3473151797668993	0.38414698890413435	0.949525
-0.346971979940181	0.38414331358240894	0.949575
-0.34662877757871696	0.38413964200544864	0.949625
-0.3462855726851051	0.384135974172945	0.949675
-0.34594236526194083	0.384132310084589	0.949725
-0.34559915531182145	0.3841286497400729	0.949775
-0.3452559428373419	0.38412499313908827	0.949825
-0.3449127278410989	0.3841213402813281	0.949875
-0.3445695103256869	0.3841176911664847	0.949925
-0.3442262902937023	0.3841140457942515	0.949975
-0.3438830677477387	0.38411040416432174	0.950025
-0.34353984269039206	0.38410676627638934	0.950075
-0.3431966151242559	0.3841031321301481	0.950125
-0.3428533850519253	0.3840995017252929	0.950175
-0.34251015247599365	0.3840958750615178	0.950225
-0.3421669173990549	0.3840922521385187	0.950275
-0.34182367982370243	0.3840886329559902	0.950325
-0.34148043975252934	0.3840850175136289	0.950375
-0.34113719718812896	0.38408140581112993	0.950425
-0.3407939521330937	0.38407779784819046	0.950475
-0.34045070459001614	0.38407419362450673	0.950525
-0.34010745456148883	0.38407059313977604	0.950575
-0.3397642020501028	0.38406699639369574	0.950625
-0.33942094705845105	0.3840634033859634	0.950675
-0.33907768958912393	0.3840598141162772	0.950725
-0.3387344296447137	0.3840562285843356	0.950775
-0.3383911672278104	0.3840526467898369	0.950825
-0.3380479023410057	0.3840490687324807	0.950875
-0.3377046349868891	0.38404549441196584	0.950925
-0.3373613651680518	0.38404192382799235	0.950975
-0.33701809288708307	0.38403835698026006	0.951025
-0.3366748181465736	0.3840347938684693	0.951075
-0.3363315409491114	0.38403123449232096	0.951125
-0.33598826129728765	0.38402767885151573	0.951175
-0.3356449791936893	0.3840241269457554	0.951225
-0.33530169464090737	0.38402057877474094	0.951275
-0.3349584076415283	0.384017034338175	0.951325
-0.33461511819814205	0.38401349363575943	0.951375
-0.33427182631333524	0.3840099566671972	0.951425
-0.3339285319896973	0.384006423432191	0.951475
-0.333585235229814	0.3840028939304444	0.951525
-0.3332419360362743	0.3839993681616608	0.951575
-0.33289863441166373	0.38399584612554427	0.951625
-0.332555330358571	0.383992327821799	0.951675
-0.33221202387958043	0.38398881325012973	0.951725
-0.3318687149772811	0.38398530241024115	0.951775
-0.3315254036542558	0.383981795301839	0.951825
-0.3311820899130941	0.38397829192462823	0.951875
-0.33083877375637827	0.3839747922783153	0.951925
-0.3304954551866966	0.3839712963626061	0.951975
-0.3301521342066315	0.38396780417720744	0.952025
-0.3298088108187705	0.383964315721826	0.952075
-0.3294654850256958	0.3839608309961693	0.952125
-0.3291221568299944	0.38395734999994446	0.952175
-0.32877882623424776	0.3839538727328599	0.952225
-0.3284354932410428	0.3839503991946233	0.952275
-0.32809215785296003	0.3839469293849436	0.952325
-0.3277488200725862	0.3839434633035294	0.952375
-0.32740547990250146	0.38394000095009	0.952425
-0.3270621373452916	0.3839365423243349	0.952475
-0.3267187924035369	0.383933087425974	0.952525
-0.326375445079822	0.38392963625471727	0.952575
-0.3260320953767275	0.38392618881027546	0.952625
-0.3256887432968371	0.3839227450923592	0.952675
-0.3253453888427306	0.38391930510067973	0.952725
-0.3250020320169921	0.3839158688349484	0.952775
-0.32465867282220034	0.3839124362948772	0.952825
-0.32431531126093904	0.3839090074801779	0.952875
-0.32397194733578605	0.38390558239056355	0.952925
-0.32362858104932535	0.38390216102574637	0.952975
-0.3232852124041342	0.3838987433854397	0.953025
-0.3229418414027955	0.383895329469357	0.953075
-0.32259846804788694	0.38389191927721183	0.953125
-0.32225509234199023	0.38388851280871844	0.953175
-0.3219117142876829	0.3838851100635911	0.953225
-0.321568333887546	0.3838817110415447	0.953275
-0.3212249511441568	0.3838783157422942	0.953325
-0.32088156606009577	0.383874924165555	0.953375
-0.32053817863793976	0.3838715363110428	0.953425
-0.32019478888026887	0.3838681521784737	0.953475
-0.3198513967896594	0.38386477176756384	0.953525
-0.3195080023686909	0.38386139507803013	0.953575
-0.31916460561993926	0.38385802210958947	0.953625
-0.3188212065459837	0.38385465286195924	0.953675
-0.31847780514939944	0.38385128733485696	0.953725
-0.3181344014327654	0.38384792552800084	0.953775
-0.31779099539865613	0.38384456744110895	0.953825
-0.31744758704965037	0.3838412130739001	0.953875
-0.31710417638832195	0.3838378624260931	0.953925
-0.3167607634172493	0.3838345154974073	0.953975
-0.3164173481390059	0.3838311722875623	0.954025
-0.3160739305561695	0.3838278327962781	0.954075
-0.315730510671313	0.3838244970232748	0.954125
-0.3153870884870142	0.38382116496827307	0.954175
-0.31504366400584527	0.38381783663099384	0.954225
-0.3147002372303832	0.38381451201115824	0.954275
-0.3143568081632002	0.38381119110848794	0.954325
-0.31401337680687263	0.38380787392270466	0.954375
-0.31366994316397223	0.38380456045353073	0.954425
-0.31332650723707506	0.3838012507006885	0.954475
-0.31298306902875217	0.3837979446639011	0.954525
-0.3126396285415792	0.3837946423428913	0.954575
-0.31229618577812707	0.383791343737383	0.954625
-0.3119527407409703	0.3837880488470997	0.954675
-0.3116092934326801	0.3837847576717658	0.954725
-0.3112658438558301	0.3837814702111054	0.954775
-0.3109223920129911	0.38377818646484385	0.954825
-0.31057893790673646	0.3837749064327056	0.954875
-0.3102354815396363	0.38377163011441673	0.954925
-0.3098920229142638	0.38376835750970234	0.954975
-0.30954856203318853	0.38376508861828906	0.955025
-0.309205098898983	0.3837618234399029	0.955075
-0.3088616335142164	0.383758561974271	0.955125
-0.3085181658814613	0.3837553042211198	0.955175
-0.3081746960032857	0.38375205018017744	0.955225
-0.3078312238822623	0.3837487998511708	0.955275
-0.3074877495209582	0.38374555323382864	0.955325
-0.3071442729219461	0.38374231032787853	0.955375
-0.3068007940877923	0.3837390711330501	0.955425
-0.3064573130210692	0.38373583564907127	0.955475
-0.3061138297243428	0.3837326038756723	0.955525
-0.30577034420018484	0.38372937581258193	0.955575
-0.3054268564511609	0.383726151459531	0.955625
-0.30508336647984236	0.383722930816249	0.955675
-0.3047398742887942	0.3837197138824671	0.955725
-0.30439637988058743	0.3837165006579158	0.955775
-0.3040528832577869	0.3837132911423267	0.955825
-0.3037093844229629	0.38371008533543105	0.955875
-0.3033658833786798	0.38370688323696106	0.955925
-0.30302238012750754	0.38370368484664846	0.955975
-0.30267887467201	0.38370049016422636	0.956025
-0.3023353670147566	0.3836972991894271	0.956075
-0.30199185715831106	0.38369411192198416	0.956125
-0.3016483451052422	0.3836909283616308	0.956175
-0.301304830858113	0.3836877485081013	0.956225
-0.30096131441949253	0.3836845723611289	0.956275
-0.3006177957919428	0.3836813999204493	0.956325
-0.30027427497803266	0.38367823118579586	0.956375
-0.2999307519803236	0.3836750661569052	0.956425
-0.29958722680138405	0.38367190483351127	0.956475
-0.29924369944377505	0.38366874721535105	0.956525
-0.2989001699100647	0.3836655933021595	0.956575
-0.29855663820281353	0.3836624430936741	0.956625
-0.29821310432458925	0.38365929658963044	0.956675
-0.2978695682779519	0.3836561537897667	0.956725
-0.2975260300654688	0.3836530146938191	0.956775
-0.29718248968969957	0.3836498793015264	0.956825
-0.2968389471532109	0.3836467476126255	0.956875
-0.2964954024585623	0.3836436196268558	0.956925
-0.2961518556083198	0.3836404953439548	0.956975
-0.2958083066050426	0.3836373747636626	0.957025
-0.2954647554512965	0.3836342578857173	0.957075
-0.2951212021496399	0.3836311447098597	0.957125
-0.2947776467026383	0.38362803523582856	0.957175
-0.2944340891128497	0.38362492946336524	0.957225
-0.2940905293828393	0.38362182739220907	0.957275
-0.29374696751516444	0.3836187290221022	0.957325
-0.2934034035123901	0.38361563435278456	0.957375
-0.2930598373770729	0.383612543383999	0.957425
-0.29271626911177795	0.38360945611548597	0.957475
-0.29237269871906096	0.3836063725469888	0.957525
-0.2920291262014868	0.38360329267824905	0.957575
-0.2916855515616107	0.3836002165090103	0.957625
-0.291341974801997	0.38359714403901496	0.957675
-0.29099839592520066	0.3835940752680071	0.957725
-0.29065481493378575	0.38359101019572983	0.957775
-0.2903112318303066	0.38358794882192787	0.957825
-0.2899676466173269	0.38358489114634503	0.957875
-0.2896240592974005	0.3835818371687265	0.957925
-0.28928046987309086	0.38357878688881697	0.957975
-0.28893687834695114	0.3835757403063621	0.958025
-0.2885932847215446	0.3835726974211071	0.958075
-0.288249688999424	0.3835696582327985	0.958125
-0.28790609118315214	0.38356662274118203	0.958175
-0.28756249127528133	0.383563590946005	0.958225
-0.28721888927837397	0.3835605628470135	0.958275
-0.28687528519498173	0.38355753844395585	0.958325
-0.2865316790276671	0.38355451773657845	0.958375
-0.28618807077898095	0.3835515007246304	0.958425
-0.28584446045148537	0.3835484874078589	0.958475
-0.28550084804773107	0.3835454777860133	0.958525
-0.28515723357027933	0.38354247185884177	0.958575
-0.28481361702168106	0.3835394696260941	0.958625
-0.28446999840449655	0.38353647108751904	0.958675
-0.2841263777212765	0.3835334762428674	0.958725
-0.2837827549745807	0.38353048509188825	0.958775
-0.2834391301669599	0.3835274976343331	0.958825
-0.2830955033009728	0.3835245138699515	0.958875
-0.28275187437917015	0.38352153379849596	0.958925
-0.2824082434041101	0.3835185574197166	0.958975
-0.28206461037834324	0.3835155847333661	0.959025
-0.2817209753044271	0.3835126157391956	0.959075
-0.28137733818491184	0.3835096504369584	0.959125
-0.28103369902235475	0.38350668882640626	0.959175
-0.2806900578193053	0.3835037309072932	0.959225
-0.28034641457832055	0.38350077667937144	0.959275
-0.2800027693019496	0.38349782614239575	0.959325
-0.2796591219927494	0.38349487929611875	0.959375
-0.27931547265326806	0.3834919361402962	0.959425
-0.27897182128606235	0.3834889966746812	0.959475
-0.27862816789367995	0.38348606089903015	0.959525
-0.27828451247867764	0.3834831288130967	0.959575
-0.27794085504360205	0.38348020041663794	0.959625
-0.2775971955910101	0.3834772757094083	0.959675
-0.2772535341234477	0.38347435469116525	0.959725
-0.27690987064347145	0.3834714373616641	0.959775
-0.276566205153627	0.38346852372066276	0.959825
-0.27622253765647037	0.3834656137679172	0.959875
-0.27587886815454676	0.3834627075031862	0.959925
-0.27553519665041215	0.38345980492622594	0.959975
-0.2751915231466109	0.3834569060367962	0.960025
-0.274847847645699	0.3834540108346537	0.960075
-0.27450417015021994	0.3834511193195588	0.960125
-0.27416049066272985	0.38344823149126883	0.960175
-0.27381680918577145	0.3834453473495449	0.960225
-0.27347312572190063	0.3834424668941449	0.960275
-0.2731294402736597	0.3834395901248304	0.960325
-0.2727857528436041	0.3834367170413604	0.960375
-0.27244206343427596	0.38343384764349664	0.960425
-0.27209837204823	0.38343098193099895	0.960475
-0.2717546786880081	0.3834281199036296	0.960525
-0.27141098335616465	0.38342526156114914	0.960575
-0.2710672860552413	0.38342240690332047	0.960625
-0.2707235867877915	0.3834195559299049	0.960675
-0.27037988555635717	0.3834167086406656	0.960725
-0.27003618236349086	0.38341386503536484	0.960775
-0.26969247721173445	0.3834110251137664	0.960825
-0.26934877010363983	0.383408188875633	0.960875
-0.26900506104174876	0.38340535632072914	0.960925
-0.2686613500286124	0.3834025274488181	0.960975
-0.26831763706677253	0.3833997022596652	0.961025
-0.26797392215877985	0.3833968807530342	0.961075
-0.26763020530717546	0.3833940629286911	0.961125
-0.2672864865145098	0.3833912487864004	0.961175
-0.2669427657833239	0.3833884383259285	0.961225
-0.26659904311616744	0.3833856315470407	0.961275
-0.26625531851558104	0.3833828284495039	0.961325
-0.26591159198411435	0.3833800290330842	0.961375
-0.26556786352430733	0.383377233297549	0.961425
-0.26522413313870924	0.3833744412426652	0.961475
-0.2648804008298597	0.38337165286820063	0.961525
-0.26453666660030795	0.3833688681739227	0.961575
-0.26419293045259273	0.38336608715960024	0.961625
-0.263849192389263	0.3833633098250013	0.961675
-0.26350545241285744	0.38336053616989485	0.961725
-0.2631617105259241	0.38335776619404993	0.961775
-0.26281796673100183	0.3833549998972362	0.961825
-0.26247422103063783	0.38335223727922324	0.961875
-0.26213047342737106	0.38334947833978117	0.961925
-0.26178672392374785	0.3833467230786805	0.961975
-0.26144297252230725	0.38334397149569177	0.962025
-0.2610992192255948	0.3833412235905861	0.962075
-0.26075546403614946	0.38333847936313487	0.962125
-0.26041170695651644	0.38333573881310945	0.962175
-0.2600679479892341	0.38333300194028236	0.962225
-0.2597241871368473	0.3833302687444253	0.962275
-0.2593804244018941	0.3833275392253113	0.962325
-0.259036659786919	0.383324813382713	0.962375
-0.2586928932944597	0.3833220912164037	0.962425
-0.2583491249270603	0.38331937272615707	0.962475
-0.25800535468725816	0.3833166579117468	0.962525
-0.2576615825775969	0.38331394677294717	0.962575
-0.25731780860061376	0.38331123930953254	0.962625
-0.2569740327588517	0.3833085355212779	0.962675
-0.25663025505484793	0.3833058354079581	0.962725
-0.2562864754911446	0.38330313896934887	0.962775
-0.25594269407027875	0.3833004462052257	0.962825
-0.25559891079479236	0.38329775711536485	0.962875
-0.25525512566722197	0.38329507169954247	0.962925
-0.25491133869010896	0.3832923899575354	0.962975
-0.2545675498659899	0.38328971188912053	0.963025
-0.2542237591974054	0.3832870374940754	0.963075
-0.25387996668689233	0.3832843667721772	0.963125
-0.25353617233699	0.38328169972320436	0.963175
-0.2531923761502359	0.38327903634693467	0.963225
-0.2528485781291682	0.3832763766431471	0.963275
-0.2525047782763244	0.38327372061162013	0.963325
-0.25216097659424225	0.3832710682521335	0.963375
-0.2518171730854588	0.383268419564466	0.963425
-0.25147336775251167	0.38326577454839816	0.963475
-0.25112956059793723	0.3832631332037094	0.963525
-0.2507857516242729	0.383260495530181	0.963575
-0.25044194083405474	0.3832578615275927	0.963625
-0.2500981282298196	0.3832552311957268	0.963675
-0.24975431381410368	0.38325260453436333	0.963725
-0.24941049758944292	0.3832499815432852	0.963775
-0.24906667955837342	0.38324736222227346	0.963825
-0.24872285972343097	0.3832447465711112	0.963875
-0.24837903808715076	0.3832421345895804	0.963925
-0.24803521465206876	0.38323952627746455	0.963975
-0.24769138942071958	0.3832369216345464	0.964025
-0.24734756239563857	0.38323432066061014	0.964075
-0.24700373357936062	0.3832317233554389	0.964125
-0.24665990297442017	0.3832291297188177	0.964175
-0.24631607058335203	0.3832265397505302	0.964225
-0.2459722364086901	0.3832239534503621	0.964275
-0.245628400452969	0.3832213708180977	0.964325
-0.24528456271872243	0.3832187918535232	0.964375
-0.24494072320848406	0.3832162165564237	0.964425
-0.24459688192478787	0.38321364492658583	0.964475
-0.24425303887016694	0.38321107696379536	0.964525
-0.24390919404715516	0.3832085126678397	0.964575
-0.2435653474582848	0.3832059520385051	0.964625
-0.24322149910608962	0.3832033950755796	0.964675
-0.24287764899310157	0.3832008417788503	0.964725
-0.24253379712185402	0.38319829214810547	0.964775
-0.24218994349487855	0.38319574618313307	0.964825
-0.24184608811470837	0.3831932038837221	0.964875
-0.24150223098387433	0.3831906652496609	0.964925
-0.24115837210490984	0.3831881302807392	0.964975
-0.2408145114803448	0.38318559897674603	0.965025
-0.2404706491127129	0.38318307133747165	0.965075
-0.2401267850045431	0.3831805473627056	0.965125
-0.2397829191583692	0.383178027052239	0.965175
-0.23943905157671966	0.383175510405862	0.965225
-0.23909518226212775	0.38317299742336614	0.965275
-0.23875131121712193	0.38317048810454235	0.965325
-0.23840743844423487	0.38316798244918276	0.965375
-0.23806356394599495	0.3831654804570788	0.965425
-0.23771968772493404	0.38316298212802363	0.965475
-0.23737580978358075	0.38316048746180886	0.965525
-0.2370319301244661	0.3831579964582284	0.965575
-0.23668804875011887	0.38315550911707447	0.965625
-0.23634416566306926	0.38315302543814156	0.965675
-0.23600028086584612	0.3831505454212228	0.965725
-0.23565639436097882	0.3831480690661131	0.965775
-0.23531250615099628	0.38314559637260615	0.965825
-0.23496861623842757	0.3831431273404974	0.965875
-0.23462472462580106	0.3831406619695813	0.965925
-0.23428083131564553	0.38313820025965406	0.965975
-0.23393693631048923	0.3831357422105105	0.966025
-0.23359303961286013	0.3831332878219477	0.966075
-0.2332491412252865	0.3831308370937609	0.966125
-0.23290524115029596	0.3831283900257479	0.966175
-0.2325613393904167	0.3831259466177044	0.966225
-0.2322174359481753	0.383123506869429	0.966275
-0.23187353082610018	0.38312107078071805	0.966325
-0.23152962402671737	0.3831186383513706	0.966375
-0.23118571555255527	0.3831162095811838	0.966425
-0.23084180540613908	0.38311378446995703	0.966475
-0.2304978935899972	0.3831113630174886	0.966525
-0.2301539801066546	0.3831089452235779	0.966575
-0.22981006495863904	0.38310653108802417	0.966625
-0.22946614814847527	0.3831041206106275	0.966675
-0.22912222967869095	0.3831017137911874	0.966725
-0.22877830955181022	0.383099310629505	0.966775
-0.22843438777036054	0.3830969111253802	0.966825
-0.2280904643368656	0.3830945152786148	0.966875
-0.22774653925385263	0.38309212308900936	0.966925
-0.2274026125238452	0.3830897345563662	0.966975
-0.22705868414936986	0.3830873496804865	0.967025
-0.22671475413295003	0.38308496846117335	0.967075
-0.22637082247711188	0.3830825908982285	0.967125
-0.22602688918437858	0.38308021699145545	0.967175
-0.22568295425727616	0.3830778467406567	0.967225
-0.22533901769832695	0.38307548014563647	0.967275
-0.2249950795100573	0.38307311720619786	0.967325
-0.22465113969498865	0.38307075792214557	0.967375
-0.22430719825564716	0.3830684022932836	0.967425
-0.22396325519455437	0.38306605031941676	0.967475
-0.2236193105142356	0.3830637020003502	0.967525
-0.22327536421721242	0.3830613573358891	0.967575
-0.22293141630600957	0.3830590163258393	0.967625
-0.22258746678314845	0.3830566789700064	0.967675
-0.2222435156511536	0.3830543452681971	0.967725
-0.22189956291254576	0.38305201522021753	0.967775
-0.22155560856984946	0.3830496888258751	0.967825
-0.22121165262558506	0.38304736608497636	0.967875
-0.22086769508227677	0.3830450469973294	0.967925
-0.2205237359424445	0.3830427315627415	0.967975
-0.22017977520861234	0.3830404197810214	0.968025
-0.21983581288329987	0.38303811165197676	0.968075
-0.2194918489690307	0.3830358071754171	0.968125
-0.21914788346832412	0.3830335063511507	0.968175
-0.21880391638370367	0.3830312091789877	0.968225
-0.21845994771768804	0.383028915658737	0.968275
-0.21811597747280073	0.38302662579020924	0.968325
-0.2177720056515599	0.38302433957321397	0.968375
-0.2174280322564888	0.3830220570075628	0.968425
-0.21708405729010521	0.3830197780930653	0.968475
-0.21674008075493228	0.3830175028295341	0.968525
-0.2163961026534874	0.3830152312167793	0.968575
-0.21605212298829324	0.3830129632546141	0.968625
-0.2157081417618672	0.3830106989428491	0.968675
-0.21536415897673142	0.38300843828129844	0.968725
-0.21502017463540288	0.3830061812697732	0.968775
-0.21467618874040373	0.383003927908088	0.968825
-0.21433220129425037	0.3830016781960547	0.968875
-0.2139882122994649	0.38299943213348836	0.968925
-0.21364422175856312	0.38299718972020164	0.968975
-0.21330022967406725	0.3829949509560101	0.969025
-0.2129562360484923	0.3829927158407272	0.969075
-0.2126122408843605	0.38299048437416877	0.969125
-0.21226824418418638	0.3829882565561491	0.969175
-0.2119242459504921	0.3829860323864847	0.969225
-0.21158024618579152	0.3829838118649904	0.969275
-0.21123624489260695	0.3829815949914834	0.969325
-0.2108922420734517	0.3829793817657789	0.969375
-0.21054823773084763	0.38297717218769506	0.969425
-0.21020423186730816	0.3829749662570474	0.969475
-0.2098602244853545	0.38297276397365476	0.969525
-0.20951621558749983	0.38297056533733337	0.969575
-0.2091722051762653	0.3829683703479027	0.969625
-0.20882819325416352	0.3829661790051796	0.969675
-0.20848417982371542	0.38296399130898406	0.969725
-0.20814016488743348	0.3829618072591334	0.969775
-0.20779614844783809	0.38295962685544865	0.969825
-0.2074521305074414	0.3829574500977474	0.969875
-0.20710811106876384	0.3829552769858513	0.969925
-0.20676409013431707	0.38295310751957873	0.969975
-0.20642006770662105	0.382950941698752	0.970025
-0.20607604378818747	0.38294877952318973	0.970075
-0.20573201838153582	0.38294662099271515	0.970125
-0.20538799148917752	0.3829444661071476	0.970175
-0.20504396311363188	0.3829423148663106	0.970225
-0.20469993325740973	0.38294016727002433	0.970275
-0.2043559019230305	0.3829380233181128	0.970325
-0.20401186911300442	0.3829358830103969	0.970375
-0.20366783482985057	0.3829337463467012	0.970425
-0.20332379907607945	0.38293161332684716	0.970475
-0.20297976185420916	0.38292948395066007	0.970525
-0.20263572316675033	0.382927358217962	0.970575
-0.20229168301622064	0.3829252361285787	0.970625
-0.2019476414051303	0.38292311768233306	0.970675
-0.20160359833599695	0.3829210028790514	0.970725
-0.2012595538113304	0.3829188917185571	0.970775
-0.20091550783364803	0.38291678420067704	0.970825
-0.20057146040545934	0.38291468032523546	0.970875
-0.20022741152928142	0.3829125800920597	0.970925
-0.19988336120762348	0.3829104835009746	0.970975
-0.1995393094430025	0.3829083905518081	0.971025
-0.19919525623792714	0.38290630124438585	0.971075
-0.19885120159491426	0.3829042155785361	0.971125
-0.1985071455164721	0.38290213355408537	0.971175
-0.19816308800511748	0.3829000551708624	0.971225
-0.19781902906335813	0.38289798042869433	0.971275
-0.19747496869371056	0.3828959093274105	0.971325
-0.1971309068986825	0.3828938418668387	0.971375
-0.19678684368078986	0.382891778046809	0.971425
-0.1964427790425405	0.3828897178671495	0.971475
-0.1960987129864495	0.3828876613276911	0.971525
-0.19575464551502503	0.38288560842826247	0.971575
-0.19541057663078143	0.38288355916869504	0.971625
-0.1950665063362268	0.3828815135488182	0.971675
-0.19472243463387512	0.382879471568464	0.971725
-0.1943783615262344	0.3828774332274624	0.971775
-0.19403428701581807	0.38287539852564606	0.971825
-0.193690211105134	0.3828733674628456	0.971875
-0.1933461337966954	0.3828713400388941	0.971925
-0.1930020550930099	0.38286931625362314	0.971975
-0.1926579749965902	0.38286729610686604	0.972025
-0.19231389350994388	0.3828652795984552	0.972075
-0.19196981063558338	0.3828632667282244	0.972125
-0.19162572637601588	0.3828612574960069	0.972175
-0.1912816407337536	0.3828592519016369	0.972225
-0.19093755371130333	0.3828572499449483	0.972275
-0.19059346531117724	0.38285525162577594	0.972325
-0.19024937553588175	0.3828532569439544	0.972375
-0.18990528438792867	0.38285126589931895	0.972425
-0.18956119186982434	0.38284927849170486	0.972475
-0.18921709798408	0.38284729472094814	0.972525
-0.18887300273320232	0.38284531458688453	0.972575
-0.18852890611970147	0.38284333808935067	0.972625
-0.18818480814608443	0.38284136522818296	0.972675
-0.187840708814861	0.38283939600321854	0.972725
-0.1874966081285377	0.3828374304142945	0.972775
-0.1871525060896244	0.3828354684612486	0.972825
-0.18680840270062685	0.38283351014391853	0.972875
-0.18646429796405534	0.38283155546214254	0.972925
-0.18612019188241463	0.3828296044157592	0.972975
-0.18577608445821522	0.38282765700460714	0.973025
-0.18543197569396141	0.38282571322852554	0.973075
-0.18508786559216361	0.38282377308735377	0.973125
-0.18474375415532568	0.3828218365809315	0.973175
-0.18439964138595788	0.38281990370909885	0.973225
-0.18405552728656363	0.38281797447169613	0.973275
-0.18371141185965323	0.3828160488685638	0.973325
-0.18336729510772953	0.382814126899543	0.973375
-0.1830231770333029	0.3828122085644746	0.973425
-0.18267905763887562	0.3828102938632005	0.973475
-0.18233493692695804	0.3828083827955623	0.973525
-0.181990814900052	0.38280647536140233	0.973575
-0.18164669156066765	0.38280457156056275	0.973625
-0.18130256691130664	0.38280267139288665	0.973675
-0.18095844095447874	0.38280077485821673	0.973725
-0.1806143136926855	0.38279888195639666	0.973775
-0.18027018512843637	0.38279699268726985	0.973825
-0.17992605526423266	0.3827951070506804	0.973875
-0.17958192410258325	0.38279322504647256	0.973925
-0.17923779164598982	0.3827913466744909	0.973975
-0.1788936578969606	0.3827894719345802	0.974025
-0.17854952285799713	0.38278760082658575	0.974075
-0.17820538653160706	0.382785733350353	0.974125
-0.17786124892029226	0.38278386950572774	0.974175
-0.17751711002655965	0.38278200929255596	0.974225
-0.17717296985291103	0.3827801527106842	0.974275
-0.1768288284018529	0.3827782997599591	0.974325
-0.1764846856758873	0.3827764504402278	0.974375
-0.17614054167752002	0.3827746047513372	0.974425
-0.1757963964092529	0.3827727626931354	0.974475
-0.17545224987359184	0.3827709242654698	0.974525
-0.1751081020730379	0.3827690894681893	0.974575
-0.17476395301009698	0.3827672583011416	0.974625
-0.17441980268727	0.38276543076417624	0.974675
-0.1740756511070624	0.3827636068571418	0.974725
-0.17373149827197526	0.38276178657988813	0.974775
-0.1733873441845132	0.3827599699322646	0.974825
-0.1730431888471775	0.3827581569141216	0.974875
-0.17269903226247216	0.3827563475253092	0.974925
-0.1723548744328988	0.3827545417656782	0.974975
-0.17201071536096055	0.3827527396350794	0.975025
-0.17166655504915895	0.38275094113336433	0.975075
-0.17132239349999714	0.38274914626038414	0.975125
-0.1709782307159764	0.382747355015991	0.975175
-0.17063406669959935	0.3827455674000369	0.975225
-0.17028990145336714	0.3827437834123744	0.975275
-0.16994573497978216	0.3827420030528563	0.975325
-0.16960156728134537	0.3827402263213356	0.975375
-0.16925739836055895	0.38273845321766564	0.975425
-0.16891322821992355	0.3827366837417	0.975475
-0.16856905686194107	0.38273491789329295	0.975525
-0.168224884289112	0.3827331556722985	0.975575
-0.16788071050393807	0.38273139707857134	0.975625
-0.16753653550891937	0.3827296421119664	0.975675
-0.16719235930655738	0.38272789077233876	0.975725
-0.1668481818993522	0.38272614305954406	0.975775
-0.16650400328980478	0.38272439897343796	0.975825
-0.16615982348041525	0.3827226585138765	0.975875
-0.165815642473684	0.38272092168071636	0.975925
-0.16547146027211135	0.3827191884738139	0.975975
-0.16512727687819725	0.38271745889302644	0.976025
-0.16478309229444155	0.382715732938211	0.976075
-0.1644389065233443	0.3827140106092254	0.976125
-0.16409471956740498	0.38271229190592737	0.976175
-0.16375053142912352	0.38271057682817533	0.976225
-0.16340634211099894	0.3827088653758276	0.976275
-0.16306215161553117	0.38270715754874324	0.976325
-0.16271795994521882	0.3827054533467811	0.976375
-0.16237376710256168	0.3827037527698009	0.976425
-0.1620295730900583	0.3827020558176619	0.976475
-0.16168537791020796	0.3827003624902247	0.976525
-0.16134118156550922	0.38269867278734915	0.976575
-0.16099698405846083	0.3826969867088963	0.976625
-0.16065278539156136	0.38269530425472664	0.976675
-0.1603085855673093	0.38269362542470187	0.976725
-0.159964384588203	0.38269195021868296	0.976775
-0.1596201824567407	0.3826902786365325	0.976825
-0.1592759791754204	0.38268861067811183	0.976875
-0.15893177474674033	0.38268694634328415	0.976925
-0.15858756917319816	0.3826852856319115	0.976975
-0.15824336245729181	0.3826836285438577	0.977025
-0.157899154601519	0.38268197507898527	0.977075
-0.15755494560837707	0.38268032523715856	0.977125
-0.15721073548036388	0.38267867901824093	0.977175
-0.15686652421997632	0.3826770364220973	0.977225
-0.15652231182971205	0.38267539744859147	0.977275
-0.15617809831206766	0.3826737620975892	0.977325
-0.15583388366954093	0.3826721303689546	0.977375
-0.15548966790462768	0.3826705022625543	0.977425
-0.15514545101982608	0.3826688777782528	0.977475
-0.15480123301763132	0.38266725691591735	0.977525
-0.15445701390054137	0.38266563967541345	0.977575
-0.15411279367105143	0.38266402605660843	0.977625
-0.1537685723316592	0.38266241605936857	0.977675
-0.1534243498848596	0.3826608096835619	0.977725
-0.15308012633314994	0.38265920692905525	0.977775
-0.1527359016790252	0.38265760779571717	0.977825
-0.15239167592498223	0.3826560122834152	0.977875
-0.15204744907351617	0.3826544203920186	0.977925
-0.15170322112712317	0.38265283212139517	0.977975
-0.15135899208829845	0.38265124747141505	0.978025
-0.15101476195953797	0.38264966644194653	0.978075
-0.1506705307433367	0.3826480890328604	0.978125
-0.1503262984421903	0.3826465152440255	0.978175
-0.1499820650585936	0.3826449450753134	0.978225
-0.14963783059504207	0.38264337852659325	0.978275
-0.14929359505403014	0.3826418155977375	0.978325
-0.14894935843805338	0.38264025628861575	0.978375
-0.1486051207496057	0.3826387005991011	0.978425
-0.1482608819911827	0.38263714852906366	0.978475
-0.14791664216527803	0.38263560007837716	0.978525
-0.14757240127438695	0.3826340552469125	0.978575
-0.1472281593210031	0.3826325140345439	0.978625
-0.14688391630762135	0.3826309764411426	0.978675
-0.14653967223673534	0.38262944246658376	0.978725
-0.14619542711083944	0.3826279121107391	0.978775
-0.14585118093242744	0.38262638537348453	0.978825
-0.1455069337039931	0.3826248622546923	0.978875
-0.14516268542803035	0.3826233427542386	0.978925
-0.14481843610703254	0.38262182687199664	0.978975
-0.14447418574349355	0.3826203146078432	0.979025
-0.14412993433990637	0.382618805961652	0.979075
-0.1437856818987647	0.3826173009333003	0.979125
-0.14344142842256152	0.38261579952266256	0.979175
-0.1430971739137902	0.38261430172961663	0.979225
-0.14275291837494336	0.3826128075540377	0.979275
-0.1424086618085145	0.382611316995804	0.979325
-0.14206440421699582	0.38260983005479143	0.979375
-0.14172014560288065	0.3826083467308787	0.979425
-0.14137588596866088	0.3826068670239426	0.979475
-0.14103162531683	0.3826053909338621	0.979525
-0.14068736364987938	0.3826039184605148	0.979575
-0.14034310097030234	0.38260244960378026	0.979625
-0.1399988372805901	0.38260098436353657	0.979675
-0.13965457258323571	0.3825995227396641	0.979725
-0.1393103068807305	0.3825980647320412	0.979775
-0.13896604017556682	0.3825966103405492	0.979825
-0.1386217724702364	0.3825951595650668	0.979875
-0.13827750376723089	0.3825937124054759	0.979925
-0.13793323406904198	0.38259226886165615	0.979975
-0.13758896337816126	0.3825908289334897	0.980025
-0.13724469169708	0.38258939262085706	0.980075
-0.13690041902828987	0.38258795992364075	0.980125
-0.1365561453742817	0.3825865308417219	0.980175
-0.1362118707375472	0.3825851053749838	0.980225
-0.13586759512057664	0.382583683523308	0.980275
-0.13552331852586194	0.3825822652865786	0.980325
-0.13517904095589303	0.3825808506646774	0.980375
-0.13483476241316156	0.38257943965748964	0.980425
-0.1344904829001574	0.3825780322648971	0.980475
-0.13414620241937186	0.382576628486786	0.980525
-0.13380192097329477	0.3825752283230388	0.980575
-0.13345763856441736	0.382573831773542	0.980625
-0.13311335519522882	0.3825724388381788	0.980675
-0.13276907086822054	0.3825710495168364	0.980725
-0.13242478558588164	0.38256966380939855	0.980775
-0.13208049935070293	0.382568281715753	0.980825
-0.13173621216517367	0.3825669032357841	0.980875
-0.13139192403178435	0.38256552836938024	0.980925
-0.13104763495302416	0.3825641571164262	0.980975
-0.13070334493138297	0.3825627894768114	0.981025
-0.13035905396935046	0.3825614254504207	0.981075
-0.1300147620694159	0.38256006503714435	0.981125
-0.12967046923406886	0.38255870823686805	0.981175
-0.12932617546579844	0.38255735504948213	0.981225
-0.128981880767094	0.3825560054748734	0.981275
-0.12863758514044457	0.3825546595129323	0.981325
-0.12829328858833902	0.3825533171635468	0.981375
-0.12794899111326677	0.3825519784266075	0.981425
-0.1276046927177159	0.3825506433020031	0.981475
-0.1272603934041762	0.3825493117896248	0.981525
-0.12691609317513505	0.3825479838893619	0.981575
-0.12657179203308241	0.3825466596011063	0.981625
-0.12622748998050523	0.3825453389247476	0.981675
-0.12588318701989362	0.3825440218601787	0.981725
-0.12553888315373413	0.3825427084072896	0.981775
-0.12519457838451667	0.38254139856597363	0.981825
-0.12485027271472765	0.38254009233612174	0.981875
-0.12450596614685688	0.38253878971762756	0.981925
-0.12416165868339056	0.3825374907103828	0.981975
-0.12381735032681829	0.3825361953142816	0.982025
-0.12347304107962612	0.38253490352921626	0.982075
-0.12312873094430338	0.3825336153550817	0.982125
-0.12278441992333618	0.3825323307917707	0.982175
-0.12244010801921343	0.38253104983917874	0.982225
-0.12209579523442136	0.38252977249719905	0.982275
-0.12175148157144833	0.38252849876572803	0.982325
-0.1214071670327807	0.38252722864465927	0.982375
-0.12106285162090648	0.38252596213389	0.982425
-0.12071853533831195	0.3825246992333142	0.982475
-0.12037421818748507	0.3825234399428298	0.982525
-0.12002990017091164	0.38252218426233126	0.982575
-0.11968558129107978	0.3825209321917172	0.982625
-0.11934126155047474	0.38251968373088274	0.982675
-0.11899694095158496	0.38251843887972686	0.982725
-0.11865261949689503	0.38251719763814557	0.982775
-0.11830829718889362	0.3825159600060383	0.982825
-0.11796397403006495	0.38251472598330166	0.982875
-0.11761965002289758	0.38251349556983566	0.982925
-0.11727532516987568	0.38251226876553757	0.982975
-0.11693099947348731	0.38251104557030796	0.983025
-0.11658667293621672	0.3825098259840447	0.983075
-0.11624234556055182	0.38250861000664893	0.983125
-0.11589801734897665	0.3825073976380192	0.983175
-0.11555368830397886	0.38250618887805726	0.983225
-0.11520935842804239	0.3825049837266622	0.983275
-0.1148650277236549	0.3825037821837362	0.983325
-0.11452069619329996	0.3825025842491792	0.983375
-0.114176363839465	0.38250138992289384	0.983425
-0.11383203066463393	0.38250019920478073	0.983475
-0.11348769667129331	0.382499012094743	0.983525
-0.11314336186192754	0.3824978285926821	0.983575
-0.11279902623902231	0.38249664869850153	0.983625
-0.11245468980506257	0.38249547241210335	0.983675
-0.11211035256253336	0.3824942997333917	0.983725
-0.11176601451391976	0.3824931306622693	0.983775
-0.11142167566170665	0.3824919651986407	0.983825
-0.11107733600837881	0.3824908033424095	0.983875
-0.11073299555642091	0.3824896450934806	0.983925
-0.11038865430831776	0.38248849045175837	0.983975
-0.11004431226655377	0.3824873394171481	0.984025
-0.10969996943361365	0.38248619198955497	0.984075
-0.10935562581198174	0.3824850481688846	0.984125
-0.10901128140414237	0.38248390795504317	0.984175
-0.10866693621257985	0.3824827713479366	0.984225
-0.10832259023977825	0.3824816383474718	0.984275
-0.10797824348822196	0.3824805089535551	0.984325
-0.10763389596039455	0.3824793831660941	0.984375
-0.10728954765878072	0.3824782609849958	0.984425
-0.10694519858586338	0.3824771424101685	0.984475
-0.10660084874412762	0.38247602744151954	0.984525
-0.1062564981360556	0.38247491607895784	0.984575
-0.10591214676413307	0.38247380832239136	0.984625
-0.10556779463084107	0.3824727041717298	0.984675
-0.10522344173866592	0.38247160362688165	0.984725
-0.10487908809008835	0.38247050668775695	0.984775
-0.10453473368759425	0.38246941335426515	0.984825
-0.10419037853366453	0.3824683236263167	0.984875
-0.1038460226307847	0.38246723750382156	0.984925
-0.10350166598143574	0.382466154986691	0.984975
-0.10315730858810289	0.3824650760748354	0.985025
-0.10281295045326708	0.3824640007681666	0.985075
-0.10246859157941329	0.3824629290665957	0.985125
-0.10212423196902239	0.38246186097003515	0.985175
-0.10177987162457915	0.3824607964783964	0.985225
-0.10143551054856431	0.38245973559159285	0.985275
-0.10109114874346252	0.38245867830953645	0.985325
-0.10074678621175429	0.382457624632141	0.985375
-0.10040242295592439	0.3824565745593191	0.985425
-0.10005805897845295	0.3824555280909852	0.985475
-0.0997136942818246	0.38245448522705267	0.985525
-0.09936932886851942	0.3824534459674363	0.985575
-0.09902496274102186	0.3824524103120501	0.985625
-0.0986805959018119	0.3824513782608095	0.985675
-0.09833622835337374	0.3824503498136291	0.985725
-0.09799186009818743	0.3824493249704251	0.985775
-0.09764749113873683	0.3824483037311123	0.985825
-0.09730312147750202	0.3824472860956079	0.985875
-0.09695875111696656	0.382446272063827	0.985925
-0.09661438005961046	0.38244526163568765	0.985975
-0.09627000830791711	0.3824442548111052	0.986025
-0.09592563586436648	0.38244325158999865	0.986075
-0.09558126273144184	0.38244225197228365	0.986125
-0.09523688891162291	0.38244125595788	0.986175
-0.0948925144073929	0.3824402635467039	0.986225
-0.09454813922123126	0.38243927473867584	0.986275
-0.09420376335562118	0.3824382895337124	0.986325
-0.09385938681304203	0.3824373079317347	0.986375
-0.09351500959597675	0.3824363299326601	0.986425
-0.09317063170690483	0.38243535553641006	0.986475
-0.09282625314830881	0.3824343847429027	0.986525
-0.09248187392266813	0.38243341755206006	0.986575
-0.09213749403246516	0.382432453963801	0.986625
-0.09179311348017932	0.3824314939780477	0.986675
-0.09144873226829273	0.3824305375947201	0.986725
-0.09110435039928477	0.3824295848137409	0.986775
-0.09075996787563732	0.38242863563503027	0.986825
-0.09041558469982983	0.3824276900585118	0.986875
-0.09007120087434381	0.3824267480841062	0.986925
-0.08972681640165882	0.38242580971173773	0.986975
-0.08938243128425608	0.38242487494132765	0.987025
-0.08903804552461515	0.38242394377280065	0.987075
-0.08869365912521689	0.38242301620607877	0.987125
-0.08834927208854104	0.38242209224108725	0.987175
-0.08800488441706815	0.38242117187774866	0.987225
-0.08766049611327797	0.38242025511598887	0.987275
-0.08731610717965059	0.38241934195573124	0.987325
-0.086971717618666	0.382418432396902	0.987375
-0.08662732743280425	0.38241752643942506	0.987425
-0.08628293662454484	0.3824166240832274	0.987475
-0.08593854519636791	0.38241572532823354	0.987525
-0.08559415315075279	0.3824148301743709	0.987575
-0.08524976049017947	0.3824139386215647	0.987625
-0.0849053672171272	0.38241305066974296	0.987675
-0.08456097333407599	0.38241216631883135	0.987725
-0.08421657884350459	0.38241128556875864	0.987775
-0.08387218374789335	0.38241040841945106	0.987825
-0.08352778804972047	0.38240953487083806	0.987875
-0.08318339175146665	0.3824086649228462	0.987925
-0.08283899485560949	0.3824077985754057	0.987975
-0.08249459736463	0.3824069358284439	0.988025
-0.08215019928100534	0.38240607668189125	0.988075
-0.08180580060721664	0.3824052211356758	0.988125
-0.08146140134574086	0.38240436918972875	0.988175
-0.08111700149905886	0.3824035208439788	0.988225
-0.08077260106964765	0.38240267609835726	0.988275
-0.08042820005998799	0.3824018349527939	0.988325
-0.08008379847255681	0.3824009974072204	0.988375
-0.07973939630983454	0.3824001634615673	0.988425
-0.0793949935742983	0.3823993331157667	0.988475
-0.07905059026842803	0.38239850636974976	0.988525
-0.07870618639470109	0.3823976832234493	0.988575
-0.07836178195559727	0.38239686367679676	0.988625
-0.07801737695359358	0.38239604772972585	0.988675
-0.07767297139116995	0.38239523538216874	0.988725
-0.0773285652708032	0.38239442663405937	0.988775
-0.07698415859497292	0.3823936214853306	0.988825
-0.0766397513661562	0.38239281993591706	0.988875
-0.07629534358683238	0.3823920219857521	0.988925
-0.07595093525947834	0.3823912276347711	0.988975
-0.07560652638657346	0.38239043688290797	0.989025
-0.07526211697059444	0.3823896497300984	0.989075
-0.0749177070140204	0.3823888661762773	0.989125
-0.0745732965193284	0.38238808622138065	0.989175
-0.0742288854889968	0.38238730986534414	0.989225
-0.07388447392550322	0.38238653710810416	0.989275
-0.07354006183132535	0.3823857679495971	0.989325
-0.07319564920894113	0.38238500238976003	0.989375
-0.07285123606082802	0.38238424042852975	0.989425
-0.07250682238946372	0.38238348206584405	0.989475
-0.07216240819732575	0.38238272730164036	0.989525
-0.07181799348689161	0.38238197613585695	0.989575
-0.07147357826063863	0.38238122856843176	0.989625
-0.0711291625210445	0.3823804845993039	0.989675
-0.07078474627058623	0.3823797442284118	0.989725
-0.07044032951174144	0.3823790074556951	0.989775
-0.07009591224698702	0.3823782742810929	0.989825
-0.06975149447880057	0.38237754470454527	0.989875
-0.06940707620965886	0.38237681872599205	0.989925
-0.06906265744203938	0.38237609634537395	0.989975
-0.06871823817841878	0.3823753775626313	0.990025
-0.06837381842127463	0.38237466237770545	0.990075
-0.06802939817308314	0.3823739507905372	0.990125
-0.067684977436322	0.3823732428010687	0.990175
-0.06734055621346732	0.38237253840924124	0.990225
-0.06699613450699664	0.38237183761499766	0.990275
-0.06665171231938616	0.3823711404182796	0.990325
-0.06630728965311306	0.38237044681903054	0.990375
-0.06596286651065357	0.38236975681719293	0.990425
-0.06561844289448474	0.38236907041271073	0.990475
-0.06527401880708285	0.3823683876055269	0.990525
-0.0649295942509246	0.38236770839558604	0.990575
-0.06458516922848634	0.38236703278283196	0.990625
-0.0642407437422448	0.38236636076720937	0.990675
-0.06389631779467594	0.38236569234866297	0.990725
-0.06355189138825675	0.38236502752713797	0.990775
-0.06320746452546289	0.38236436630257964	0.990825
-0.06286303720877118	0.382363708674934	0.990875
-0.06251860944065732	0.38236305464414677	0.990925
-0.06217418122359812	0.3823624042101645	0.990975
-0.06182975256006897	0.38236175737293343	0.991025
-0.06148532345254672	0.3823611141324009	0.991075
-0.06114089390350679	0.3823604744885137	0.991125
-0.060796463915425744	0.3823598384412197	0.991175
-0.06045203349077917	0.38235920599046613	0.991225
-0.060107602632043164	0.38235857713620186	0.991275
-0.05976317134169334	0.38235795187837446	0.991325
-0.059418739622206077	0.3823573302169333	0.991375
-0.05907430747605645	0.3823567121518266	0.991425
-0.0587298749057211	0.3823560976830044	0.991475
-0.05838544191367482	0.3823554868104155	0.991525
-0.05804100850239413	0.3823548795340106	0.991575
-0.057696574674353976	0.38235427585373893	0.991625
-0.05735214043203055	0.3823536757695518	0.991675
-0.05700770577789883	0.3823530792813992	0.991725
-0.056663270714434846	0.3823524863892329	0.991775
-0.05631883524411356	0.3823518970930035	0.991825
-0.055974399369410996	0.38235131139266326	0.991875
-0.05562996309280177	0.38235072928816355	0.991925
-0.05528552641676233	0.3823501507794571	0.991975
-0.05494108934376671	0.3823495758664958	0.992025
-0.05459665187629154	0.3823490045492333	0.992075
-0.05425221401681073	0.38234843682762176	0.992125
-0.05390777576780097	0.3823478727016154	0.992175
-0.05356333713173567	0.3823473121711674	0.992225
-0.0532188981110919	0.38234675523623207	0.992275
-0.05287445870834271	0.3823462018967634	0.992325
-0.05253001892596519	0.3823456521527162	0.992375
-0.05218557876643243	0.3823451060040452	0.992425
-0.051841138232221175	0.3823445634507058	0.992475
-0.051496697325804794	0.3823440244926531	0.992525
-0.05115225604965968	0.3823434891298432	0.992575
-0.050807814406259214	0.38234295736223195	0.992625
-0.05046337239807992	0.38234242918977585	0.992675
-0.050118930027594544	0.3823419046124315	0.992725
-0.04977448729728024	0.3823413836301558	0.992775
-0.049430044209609066	0.38234086624290603	0.992825
-0.04908560076705859	0.38234035245063974	0.992875
-0.04874115697210053	0.3823398422533147	0.992925
-0.04839671282721256	0.38233933565088907	0.992975
-0.04805226833486606	0.38233883264332125	0.993025
-0.04770782349753902	0.38233833323057004	0.993075
-0.047363378317702445	0.38233783741259436	0.993125
-0.04701893279783441	0.3823373451893535	0.993175
-0.04667448694040565	0.38233685656080724	0.993225
-0.046330040747894555	0.38233637152691524	0.993275
-0.04598559422277133	0.3823358900876379	0.993325
-0.04564114736751477	0.3823354122429355	0.993375
-0.04529670018459454	0.382334937992769	0.993425
-0.04495225267648977	0.38233446733709947	0.993475
-0.04460780484566988	0.38233400027588815	0.993525
-0.04426335669461394	0.3823335368090969	0.993575
-0.0439189082257913	0.38233307693668755	0.993625
-0.04357445944168106	0.3823326206586223	0.993675
-0.043230010344752275	0.38233216797486397	0.993725
-0.04288556093748442	0.3823317188853751	0.993775
-0.042541111222345995	0.38233127339011896	0.993825
-0.04219666120181671	0.3823308314890591	0.993875
-0.04185221087836504	0.3823303931821591	0.993925
-0.041507760254470324	0.3823299584693831	0.993975
-0.04116330933260156	0.3823295273506954	0.994025
-0.040818858115237236	0.38232909982606056	0.994075
-0.04047440660484683	0.38232867589544367	0.994125
-0.04012995480390888	0.3823282555588095	0.994175
-0.03978550271489222	0.38232783881612425	0.994225
-0.03944105034027597	0.38232742566735295	0.994275
-0.039096597682528524	0.38232701611246245	0.994325
-0.038752144744129066	0.3823266101514185	0.994375
-0.038407691527546035	0.38232620778418824	0.994425
-0.03806323803525829	0.38232580901073837	0.994475
-0.03771878426973464	0.3823254138310364	0.994525
-0.037374330233453386	0.38232502224504955	0.994575
-0.0370298759288836	0.38232463425274626	0.994625
-0.03668542135850343	0.3823242498540941	0.994675
-0.03634096652478192	0.38232386904906196	0.994725
-0.03599651143019727	0.3823234918376182	0.994775
-0.03565205607721827	0.38232311821973236	0.994825
-0.03530760046832325	0.38232274819537326	0.994875
-0.03496314460598078	0.382322381764511	0.994925
-0.03461868849266926	0.38232201892711504	0.994975
-0.034274232130857285	0.3823216596831561	0.995025
-0.033929775523023065	0.3823213040326043	0.995075
-0.033585318671635084	0.3823209519754308	0.995125
-0.03324086157917167	0.3823206035116063	0.995175
-0.03289640424810117	0.38232025864110275	0.995225
-0.032551946680902076	0.3823199173638913	0.995275
-0.032207488880042344	0.3823195796799444	0.995325
-0.03186303084800066	0.38231924558923397	0.995375
-0.03151857258724481	0.3823189150917329	0.995425
-0.031174114100253576	0.38231858818741377	0.995475
-0.03082965538949441	0.3823182648762502	0.995525
-0.03048519645744643	0.3823179451582151	0.995575
-0.030140737306576702	0.3823176290332828	0.995625
-0.02979627793936467	0.38231731650142686	0.995675
-0.02945181835827702	0.38231700756262216	0.995725
-0.029107358565793454	0.3823167022168428	0.995775
-0.02876289856438025	0.3823164004640642	0.995825
-0.028418438356517382	0.38231610230426105	0.995875
-0.028073977944670907	0.38231580773740964	0.995925
-0.027729517331320792	0.3823155167634851	0.995975
-0.027385056518933217	0.3823152293824641	0.996025
-0.027040595509988004	0.38231494559432255	0.996075
-0.02669613430695115	0.38231466539903763	0.996125
-0.026351672912302584	0.3823143887965861	0.996175
-0.026007211328508327	0.38231411578694535	0.996225
-0.02566274955804802	0.38231384637009275	0.996275
-0.02531828760338806	0.38231358054600667	0.996325
-0.02497382546700765	0.38231331831466475	0.996375
-0.02462936315137332	0.38231305967604606	0.996425
-0.024284900658964277	0.38231280463012873	0.996475
-0.023940437992246922	0.38231255317689256	0.996525
-0.023595975153700547	0.3823123053163161	0.996575
-0.02325151214579127	0.3823120610483799	0.996625
-0.022907048970998666	0.3823118203730631	0.996675
-0.022562585631788576	0.3823115832903467	0.996725
-0.0222181221306408	0.38231134980021053	0.996775
-0.0218736584700209	0.382311119902636	0.996825
-0.02152919465240864	0.38231089359760395	0.996875
-0.021184730680269853	0.38231067088509596	0.996925
-0.020840266556083873	0.3823104517650936	0.996975
-0.020495802282316882	0.3823102362375791	0.997025
-0.0201513378614479	0.3823100243025345	0.997075
-0.01980687329594334	0.38230981595994273	0.997125
-0.019462408588281768	0.3823096112097865	0.997175
-0.019117943740930177	0.382309410052049	0.997225
-0.018773478756366424	0.3823092124867139	0.997275
-0.018429013637058178	0.3823090185137648	0.997325
-0.018084548385482492	0.38230882813318584	0.997375
-0.01774008300410772	0.3823086413449617	0.997425
-0.017395617495410458	0.38230845814907627	0.997475
-0.017051151861859196	0.3823082785455155	0.997525
-0.016706686105930613	0.38230810253426384	0.997575
-0.016362220230092917	0.3823079301153075	0.997625
-0.016017754236822862	0.38230776128863175	0.997675
-0.01567328812858877	0.3823075960542234	0.997725
-0.015328821907867255	0.3823074344120681	0.997775
-0.014984355577126539	0.3823072763621534	0.997825
-0.014639889138843343	0.3823071219044656	0.997875
-0.014295422595485871	0.3823069710389927	0.997925
-0.013950955949530842	0.3823068237657216	0.997975
-0.013606489203446169	0.3823066800846411	0.998025
-0.013262022359709007	0.38230653999573844	0.998075
-0.012917555420786722	0.38230640349900313	0.998125
-0.012573088389157015	0.38230627059442285	0.998175
-0.012228621267286778	0.38230614128198787	0.998225
-0.011884154057654032	0.3823060155616866	0.998275
-0.011539686762725267	0.3823058934335095	0.998325
-0.011195219384978817	0.3823057748974459	0.998375
-0.010850751926880967	0.3823056599534867	0.998425
-0.010506284390910251	0.3823055486016218	0.998475
-0.010161816779532675	0.38230544084184265	0.998525
-0.009817349095226925	0.3823053366741401	0.998575
-0.009472881340459122	0.38230523609850564	0.998625
-0.009128413517707469	0.382305139114931	0.998675
-0.008783945629438563	0.38230504572340845	0.998725
-0.008439477678130422	0.38230495592392993	0.998775
-0.008095009666249462	0.3823048697164885	0.998825
-0.0077505415962739405	0.3823047871010767	0.998875
-0.007406073470670198	0.3823047080776882	0.998925
-0.0070616052919164505	0.382304632646316	0.998975
-0.006717137062478846	0.38230456080695435	0.999025
-0.00637266878483596	0.38230449255959703	0.999075
-0.006028200461453628	0.38230442790423874	0.999125
-0.005683732094810538	0.38230436684087393	0.999175
-0.005339263687372516	0.3823043093694978	0.999225
-0.004994795241618222	0.3823042554901053	0.999275
-0.004650326760013505	0.3823042052026923	0.999325
-0.0043058582450370775	0.3823041585072547	0.999375
-0.003961389699154567	0.3823041154037885	0.999425
-0.0036169211248449043	0.38230407589229026	0.999475
-0.0032724525245735785	0.38230403997275675	0.999525
-0.002927983900819464	0.3823040076451849	0.999575
-0.002583515256048293	0.3823039789095723	0.999625
-0.0022390465927386236	0.3823039537659163	0.999675
-0.001894577913356406	0.3823039322142151	0.999725
-0.0015501092203801773	0.38230391425446664	0.999775
-0.001205640516275826	0.3823038998866698	0.999825
-0.0008611718035218488	0.38230388911082314	0.999875
-0.0005167030845842269	0.3823038819269259	0.999925
-0.0001722343619413307	0.38230387833497737	0.999975


==> csv/1d_sine/ref_T2.csv <==
4.608628630598233e-5	0.9071129715678046	2.5e-5
0.00013825885895389682	0.907112970899763	7.500000000000001e-5
0.0002304314317124331	0.9071129695636835	0.000125
0.0003226040046519741	0.907112967559561	0.000175
0.00041477657784767417	0.9071129648874007	0.000225
0.0005069491513702463	0.9071129615471971	0.000275
0.0005991217252946631	0.9071129575389555	0.000325
0.0006912942996920024	0.9071129528626706	0.000375
0.0007834668746364499	0.907112947518347	0.000425
0.0008756394501998474	0.9071129415059802	0.000475
0.0009678120264560398	0.9071129348255745	0.000525
0.0010599846034769834	0.9071129274771251	0.000575
0.0011521571813365137	0.9071129194606362	0.000625
0.0012443297601064545	0.9071129107761035	0.000675
0.0013365023398607717	0.9071129014235305	0.000725
0.0014286749206713434	0.9071128914029133	0.000775
0.00152084750261191	0.9071128807142553	0.000825
0.001613020085754399	0.9071128693575523	0.000875
0.0017051926701727982	0.907112857332808	0.000925
0.0017973652559387613	0.9071128446400181	0.000975
0.0018895378431263733	0.9071128312791862	0.001025
0.001981710431807391	0.9071128172503078	0.001075
0.0020738830220557365	0.9071128025533866	0.001125
0.002166055613943256	0.9071127871884183	0.001175
0.002258228207543715	0.9071127711554061	0.001225
0.0023504008029292486	0.9071127544543459	0.001275
0.0024425734001733775	0.9071127370852411	0.001325
0.002534745999348296	0.9071127190480871	0.001375
0.002626918600527631	0.9071127003428875	0.001425
0.0027190912037833113	0.9071126809696378	0.001475
0.0028112638091893705	0.9071126609283414	0.001525
0.0029034364168173425	0.9071126402189936	0.001575
0.0029956090267415293	0.907112618841598	0.001625
0.003087781639033071	0.9071125967961498	0.001675
0.003179954253766892	0.9071125740826526	0.001725
0.003272126871013484	0.9071125507011014	0.001775
0.003364299490848519	0.9071125266514998	0.001825
0.0034564721133415644	0.9071125019338431	0.001875
0.003548644738569092	0.9071124765481344	0.001925
0.003640817366600081	0.9071124504943693	0.001975
0.0037329899975115295	0.9071124237725505	0.002025
0.003825162631371912	0.907112396382674	0.002075
0.003917335268258519	0.9071123683247422	0.002125
0.004009507908239839	0.9071123395987513	0.002175
0.004101680551393138	0.9071123102047031	0.002225
0.004193853197786658	0.9071122801425944	0.002275
0.004286025847497938	0.9071122494124264	0.002325
0.004378198500595049	0.9071122180141964	0.002375
0.0044703711571558585	0.9071121859479054	0.002425
0.00456254381724799	0.9071121532135502	0.002475
0.004654716480949615	0.9071121198111325	0.002525
0.004746889148328111	0.9071120857406485	0.002575
0.004839061819461868	0.9071120510020999	0.002625
0.004931234494418001	0.9071120155954833	0.002675
0.005023407173275298	0.9071119795208001	0.002725
0.005115579856100512	0.9071119427780466	0.002775
0.005207752542972539	0.9071119053672247	0.002825
0.00529992523395811	0.9071118672883304	0.002875
0.0053920979291363046	0.9071118285413652	0.002925
0.005484270628573616	0.9071117891263255	0.002975
0.0055764433323491356	0.9071117490432127	0.003025
0.005668616040529546	0.9071117082920233	0.003075
0.005760788753193746	0.9071116668727582	0.003125
0.005852961470408432	0.9071116247854142	0.003175
0.005945134192252587	0.9071115820299921	0.003225
0.006037306918792782	0.9071115386064886	0.003275
0.006129479650108142	0.9071114945149047	0.003325
0.006221652386265236	0.907111449755237	0.003375
0.006313825127343033	0.9071114043274859	0.003425
0.00640599787340826	0.907111358231649	0.003475
0.006498170624539744	0.9071113114677255	0.003525
0.0065903433808042235	0.907111264035714	0.003575
0.006682516142280575	0.9071112159356127	0.003625
0.006774688909035559	0.9071111671674209	0.003675
0.0068668616811478995	0.9071111177311366	0.003725
0.0069590344586846235	0.9071110676267589	0.003775
0.007051207241724187	0.907111016854286	0.003825
0.007143380030333782	0.9071109654137165	0.003875
0.007235552824591643	0.907110913305049	0.003925
0.007327725624565276	0.9071108605282819	0.003975
0.007419898430332646	0.9071108070834141	0.004025
0.007512071241961522	0.9071107529704432	0.004075
0.0076042440595295545	0.9071106981893685	0.004125
0.0076964168831045645	0.9071106427401879	0.004175
0.0077885897127644745	0.9071105866229002	0.004225
0.007880762548576795	0.9071105298375033	0.004275
0.007972935390619634	0.9071104723839962	0.004325
0.0080651082389603	0.9071104142623764	0.004375
0.008157281093677167	0.9071103554726434	0.004425
0.008249453954837154	0.9071102960147941	0.004475
0.008341626822519009	0.9071102358888281	0.004525
0.00843379969678944	0.9071101750947426	0.004575
0.00852597257772722	0.907110113632537	0.004625
0.008618145465399274	0.9071100515022081	0.004675
0.008710318359883855	0.9071099887037557	0.004725
0.008802491261248456	0.9071099252371766	0.004775
0.00889466416957094	0.9071098611024702	0.004825
0.008986837084919019	0.9071097962996333	0.004875
0.009079010007370264	0.9071097308286654	0.004925
0.009171182936992765	0.9071096646895632	0.004975
0.009263355873863878	0.9071095978823268	0.005025
0.009355528818051538	0.9071095304069516	0.005075
0.009447701769633486	0.9071094622634386	0.005125
0.009539874728677252	0.907109393451783	0.005175
0.009632047695260689	0.9071093239719856	0.005225
0.009724220669451505	0.9071092538240415	0.005275
0.009816393651327538	0.9071091830079517	0.005325
0.009908566640956124	0.9071091115237111	0.005375
0.010000739638415508	0.9071090393713208	0.005425
0.010092912643772668	0.9071089665507754	0.005475
0.010185085657106166	0.9071088930620764	0.005525
0.010277258678482833	0.907108818905218	0.005575
0.010369431707981146	0.9071087440802015	0.005625
0.010461604745668068	0.9071086685870214	0.005675
0.010553777791621926	0.9071085924256792	0.005725
0.010645950845909838	0.9071085155961689	0.005775
0.010738123908610042	0.9071084380984921	0.005825
0.010830296979789671	0.9071083599326427	0.005875
0.010922470059526868	0.9071082810986224	0.005925
0.011014643147888777	0.9071082015964248	0.005975
0.01110681624495371	0.907108121426052	0.006025
0.011198989350788488	0.9071080405874972	0.006075
0.011291162465471892	0.9071079590807625	0.006125
0.011383335589070172	0.9071078769058413	0.006175
0.011475508721662636	0.9071077940627352	0.006225
0.011567681863315093	0.9071077105514382	0.006275
0.011659855014107068	0.9071076263719515	0.006325
0.01175202817410435	0.907107541524269	0.006375
0.011844201343386433	0.907107456008392	0.006425
0.011936374522018916	0.907107369824314	0.006475
0.012028547710081751	0.9071072829720368	0.006525
0.012120720907639947	0.9071071954515536	0.006575
0.012212894114773892	0.9071071072628664	0.006625
0.01230506733154836	0.9071070184059679	0.006675
0.012397240558043744	0.9071069288808602	0.006725
0.012489413794325034	0.9071068386875363	0.006775
0.012581587040472247	0.9071067478259982	0.006825
0.012673760296550648	0.9071066562962383	0.006875
0.012765933562640198	0.9071065640982592	0.006925
0.012858106838806045	0.9071064712320531	0.006975
0.012950280125128454	0.9071063776976224	0.007025
0.013042453421672071	0.9071062834949593	0.007075
0.013134626728517491	0.9071061886240663	0.007125
0.013226800045729216	0.9071060930849353	0.007175
0.013318973373388042	0.907105996877569	0.007225
0.013411146711558145	0.9071059000019593	0.007275
0.013503320060320371	0.9071058024581087	0.007325
0.01359549341973929	0.9071057042460091	0.007375
0.013687666789895178	0.9071056053656628	0.007425
0.013779840170853005	0.9071055058170621	0.007475
0.01387201356269281	0.9071054056002089	0.007525
0.01396418696547973	0.9071053047150958	0.007575
0.014056360379293548	0.9071052031617242	0.007625
0.014148533804199727	0.9071051009400868	0.007675
0.014240707240277636	0.907104998050185	0.007725
0.014332880687593155	0.9071048944920118	0.007775
0.014425054146225155	0.907104790265568	0.007825
0.014517227616240165	0.9071046853708471	0.007875
0.014609401097716287	0.9071045798078494	0.007925
0.014701574590720827	0.9071044735765686	0.007975
0.014793748095331245	0.907104366677005	0.008025
0.014885921611615015	0.9071042591091522	0.008075
0.014978095139649712	0.9071041508730102	0.008125
0.015070268679502704	0.9071040419685731	0.008175
0.015162442231251573	0.9071039323958404	0.008225
0.015254615794963906	0.9071038221548063	0.008275
0.015346789370716648	0.9071037112454705	0.008325
0.01543896295857825	0.9071035996678267	0.008375
0.015531136558624797	0.9071034874218751	0.008425
0.01562331017092547	0.9071033745076087	0.008475
0.015715483795555547	0.9071032609250284	0.008525
0.01580765743258499	0.9071031466741263	0.008575
0.015899831082088412	0.9071030317549041	0.008625
0.01599200474413634	0.9071029161673536	0.008675
0.016084178418802914	0.9071027999114765	0.008725
0.016176352106159	0.9071026829872643	0.008775
0.0162685258062784	0.9071025653947186	0.008825
0.016360699519232424	0.9071024471338313	0.008875
0.01645287324509426	0.9071023282046035	0.008925
0.01654504698393561	0.9071022086070272	0.008975
0.016637220735829506	0.9071020883411041	0.009025
0.016729394500847723	0.9071019674068252	0.009075
0.016821568279063316	0.9071018458041927	0.009125
0.01691374207054793	0.9071017235331976	0.009175
0.017005915875374797	0.9071016005938417	0.009225
0.017098089693615412	0.9071014769861163	0.009275
0.01719026352534291	0.9071013527100229	0.009325
0.01728243737062884	0.9071012277655527	0.009375
0.01737461122954647	0.9071011021527077	0.009425
0.017466785102167186	0.9071009758714785	0.009475
0.01755895898856428	0.9071008489218673	0.009525
0.01765113288880913	0.9071007213038647	0.009575
0.01774330680297497	0.9071005930174728	0.009625
0.017835480731133283	0.9071004640626822	0.009675
0.01792765467335718	0.9071003344394947	0.009725
0.018019828629718158	0.9071002041479012	0.009775
0.018112002600289324	0.9071000731879033	0.009825
0.018204176585142413	0.9070999415594921	0.009875
0.01829635058434986	0.907099809262669	0.009925
0.018388524597984162	0.9070996762974248	0.009975
0.018480698626117096	0.9070995426637611	0.010025
0.01857287266882176	0.9070994083616687	0.010075
0.018665046726169407	0.9070992733911493	0.010125
0.01875722079823334	0.9070991377521932	0.010175
0.01884939488508478	0.9070990014448023	0.010225
0.018941568986797042	0.9070988644689671	0.010275
0.019033743103441185	0.9070987268246893	0.010325
0.019125917235090686	0.9070985885119592	0.010375
0.01921809138181659	0.9070984495307785	0.010425
0.01931026554369226	0.9070983098811377	0.010475
0.01940243972078872	0.9070981695630383	0.010525
0.019494613913179457	0.9070980285764707	0.010575
0.019586788120935436	0.9070978869214367	0.010625
0.01967896234412993	0.9070977445979259	0.010675
0.019771136582834296	0.9070976016059409	0.010725
0.019863310837121482	0.9070974579454709	0.010775
0.019955485107062843	0.9070973136165186	0.010825
0.02004765939273149	0.9070971686190726	0.010875
0.020139833694198618	0.9070970229531362	0.010925
0.020232008011537284	0.9070968766186979	0.010975
0.02032418234481881	0.9070967296157607	0.011025
0.020416356694116098	0.9070965819443133	0.011075
0.020508531059500616	0.9070964336043584	0.011125
0.02060070544104512	0.9070962845958849	0.011175
0.02069287983882103	0.9070961349188954	0.011225
0.020785054252901388	0.9070959845733788	0.011275
0.020877228683357202	0.9070958335593374	0.011325
0.0209694031302618	0.9070956818767604	0.011375
0.021061577593685963	0.90709552952565	0.011425
0.02115375207370314	0.9070953765059951	0.011475
0.021245926570384138	0.9070952228177982	0.011525
0.021338101083802213	0.907095068461048	0.011575
0.021430275614028292	0.9070949134357467	0.011625
0.021522450161135825	0.9070947577418836	0.011675
0.02161462472519505	0.9070946013794603	0.011725
0.02170679930628026	0.9070944443484662	0.011775
0.021798973904460853	0.9070942866489029	0.011825
0.021891148519811946	0.90709412828076	0.011875
0.021983323152402052	0.9070939692440387	0.011925
0.02207549780230716	0.9070938095387285	0.011975
0.022167672469594932	0.9070936491648313	0.012025
0.022259847154341983	0.9070934881223357	0.012075
0.022352021856615518	0.9070933264112438	0.012125
0.022444196576492475	0.9070931640315445	0.012175
0.02253637131403991	0.9070930009832395	0.012225
0.022628546069334652	0.9070928372663178	0.012275
0.022720720842443986	0.9070926728807808	0.012325
0.022812895633444342	0.907092507826618	0.012375
0.02290507044240327	0.9070923421038303	0.012425
0.022997245269397174	0.9070921757124072	0.012475
0.023089420114493678	0.9070920086523501	0.012525
0.02318159497776885	0.9070918409236477	0.012575
0.02327376985929058	0.9070916725263016	0.012625
0.023365944759134786	0.907091503460301	0.012675
0.023458119677369323	0.9070913337256468	0.012725
0.02355029461407033	0.9070911633223284	0.012775
0.023642469569305307	0.9070909922503466	0.012825
0.02373464454315065	0.907090820509691	0.012875
0.023826819535673737	0.9070906481003619	0.012925
0.023918994546950845	0.9070904750223492	0.012975
0.024011169577049577	0.9070903012756533	0.013025
0.02410334462604586	0.9070901268602638	0.013075
0.02419551969400777	0.907089951776181	0.013125
0.024287694781010637	0.9070897760233946	0.013175
0.024379869887123012	0.9070895996019049	0.013225
0.02447204501241991	0.9070894225117017	0.013275
0.02456422015696983	0.907089244752785	0.013325
0.0246563953208482	0.9070890663251444	0.013375
0.02474857050412304	0.9070888872287802	0.013425
0.024840745706870084	0.9070887074636822	0.013475
0.024932920929156967	0.9070885270298497	0.013525
0.025025096171059826	0.9070883459272735	0.013575
0.025117271432645964	0.9070881641559525	0.013625
0.025209446713991675	0.907087981715877	0.013675
0.025301622015164178	0.9070877986070466	0.013725
0.02539379733623962	0.9070876148294513	0.013775
0.025485972677285522	0.9070874303830904	0.013825
0.025578148038377633	0.9070872452679543	0.013875
0.025670323419583866	0.9070870594840418	0.013925
0.025762498820979574	0.9070868730313435	0.013975
0.025854674242633126	0.9070866859098581	0.014025
0.025946849684619296	0.9070864981195765	0.014075
0.02603902514700685	0.9070863096604966	0.014125
0.026131200629870246	0.9070861205326102	0.014175
0.02622337613327852	0.9070859307359145	0.014225
0.026315551657305897	0.9070857402704012	0.014275
0.026407727202021423	0.9070855491360681	0.014325
0.0264999027674994	0.9070853573329063	0.014375
0.026592078353808887	0.9070851648609137	0.014425
0.02668425396102397	0.9070849717200816	0.014475
0.02677642958921393	0.9070847779104075	0.014525
0.026868605238452598	0.9070845834318829	0.014575
0.026960780908809462	0.9070843882845051	0.014625
0.02705295660035828	0.9070841924682655	0.014675
0.027145132313168376	0.9070839959831619	0.014725
0.027237308047313655	0.9070837988291851	0.014775
0.027329483802863357	0.9070836010063331	0.014825
0.027421659579891237	0.9070834025145964	0.014875
0.0275138353784669	0.9070832033539732	0.014925
0.027606011198663766	0.9070830035244541	0.014975
0.027698187040551287	0.907082803026037	0.015025
0.02779036290420324	0.9070826018587123	0.015075
0.027882538789689004	0.9070824000224786	0.015125
0.027974714697081935	0.9070821975173257	0.015175
0.028066890626451943	0.9070819943432518	0.015225
0.02815906657787202	0.9070817905002473	0.015275
0.028251242551412058	0.9070815859883101	0.015325
0.02834341854714515	0.9070813808074308	0.015375
0.028435594565141265	0.9070811749576072	0.015425
0.02852777060547325	0.9070809684388293	0.015475
0.0286199466682113	0.9070807612510957	0.015525
0.0287121227534278	0.9070805533943959	0.015575
0.02880429886119361	0.9070803448687283	0.015625
0.028896474991580347	0.9070801356740829	0.015675
0.028988651144659514	0.9070799258104574	0.015725
0.02908082732050213	0.9070797152778425	0.015775
0.02917300351918023	0.9070795040762352	0.015825
0.02926517974076445	0.9070792922056264	0.015875
0.02935735598532677	0.9070790796660133	0.015925
0.029449532252938147	0.9070788664573867	0.015975
0.029541708543670234	0.9070786525797433	0.016025
0.029633884857594182	0.9070784380330741	0.016075
0.029726061194781248	0.9070782228173762	0.016125
0.029818237555303013	0.90707800693264	0.016175
0.029910413939230523	0.907077790378863	0.016225
0.03000259034663527	0.907077573156035	0.016275
0.03009476677758849	0.9070773552641541	0.016325
0.030186943232161437	0.9070771367032098	0.016375
0.030279119710425514	0.9070769174732	0.016425
0.030371296212451736	0.9070766975741141	0.016475
0.030463472738311778	0.9070764770059504	0.016525
0.03055564928807626	0.907076255768698	0.016575
0.030647825861817225	0.907076033862355	0.016625
0.03074000245960503	0.9070758112869108	0.016675
0.030832179081511573	0.9070755880423632	0.016725
0.030924355727607617	0.9070753641287017	0.016775
0.031016532397964577	0.9070751395459241	0.016825
0.03110870909265356	0.9070749142940195	0.016875
0.031200885811745828	0.9070746883729864	0.016925
0.03129306255531245	0.9070744617828131	0.016975
0.03138523932342484	0.9070742345234984	0.017025
0.03147741611615365	0.9070740065950306	0.017075
0.031569592933570596	0.9070737779974084	0.017125
0.03166176977574626	0.90707354873062	0.017175
0.03175394664275226	0.907073318794664	0.017225
0.0318461235346592	0.9070730881895289	0.017275
0.03193830045153858	0.9070728569152131	0.017325
0.03203047739346116	0.9070726249717047	0.017375
0.03212265436049839	0.9070723923590026	0.017425
0.032214831352720845	0.9070721590770946	0.017475
0.03230700837020019	0.9070719251259796	0.017525
0.032399185413006695	0.9070716905056454	0.017575
0.03249136248121236	0.9070714552160906	0.017625
0.032583539574887216	0.9070712192573035	0.017675
0.03267571669410316	0.9070709826292819	0.017725
0.03276789383893053	0.9070707453320149	0.017775
0.032860071009440585	0.9070705073654999	0.017825
0.03295224820570438	0.9070702687297256	0.017875
0.033044425427792665	0.9070700294246901	0.017925
0.03313660267577665	0.9070697894503813	0.017975
0.033228779949727075	0.9070695488067977	0.018025
0.033320957249715046	0.9070693074939272	0.018075
0.033413134575811396	0.9070690655117681	0.018125
0.03350531192808698	0.9070688228603083	0.018175
0.03359748930661296	0.9070685795395459	0.018225
0.03368966671145983	0.9070683355494691	0.018275
0.03378184414269897	0.9070680908900757	0.018325
0.03387402160040054	0.907067845561354	0.018375
0.03396619908463632	0.9070675995633017	0.018425
0.03405837659547627	0.9070673528959072	0.018475
0.0341505541329921	0.9070671055591679	0.018525
0.034242731697253705	0.9070668575530725	0.018575
0.03433490928833292	0.9070666088776179	0.018625
0.03442708690629953	0.9070663595327932	0.018675
0.03451926455122526	0.9070661095185949	0.018725
0.03461144222318017	0.9070658588350126	0.018775
0.03470361992223562	0.907065607482042	0.018825
0.03479579764846184	0.9070653554596734	0.018875
0.03488797540192997	0.907065102767902	0.018925
0.03498015318271065	0.907064849406718	0.018975
0.03507233099087445	0.9070645953761172	0.019025
0.035164508826492316	0.9070643406760889	0.019075
0.03525668668963462	0.9070640853066296	0.019125
0.03534886458037264	0.9070638292677282	0.019175
0.035441042498776366	0.9070635725593812	0.019225
0.03553322044491734	0.9070633151815775	0.019275
0.03562539841886501	0.9070630571343132	0.019325
0.03571757642069143	0.9070627984175778	0.019375
0.03580975445046584	0.9070625390313671	0.019425
0.03590193250826036	0.9070622789756707	0.019475
0.03599411059414408	0.9070620182504838	0.019525
0.03608628870818909	0.9070617568557965	0.019575
0.03617846685046446	0.9070614947916039	0.019625
0.03627064502104231	0.9070612320578958	0.019675
0.03636282321999172	0.9070609686546675	0.019725
0.03645500144738472	0.907060704581909	0.019775
0.036547179703290314	0.9070604398396149	0.019825
0.036639357987780785	0.9070601744277755	0.019875
0.0367315363009247	0.9070599083463855	0.019925
0.03682371464279462	0.9070596415954352	0.019975
0.036915893013459065	0.907059374174919	0.020025
0.03700807141299044	0.9070591060848271	0.020075
0.037100249841457336	0.9070588373251542	0.020125
0.03719242829893211	0.9070585678958905	0.020175
0.03728460678548331	0.90705829779703	0.020225
0.037376785301183296	0.9070580270285636	0.020275
0.03746896384610041	0.907057755590485	0.020325
0.037561142420307454	0.9070574834827853	0.020375
0.03765332102387223	0.9070572107054575	0.020425
0.037745499656868034	0.907056937258493	0.020475
0.037837678319362	0.9070566631418854	0.020525
0.0379298570114279	0.9070563883556251	0.020575
0.03802203573313272	0.9070561128997059	0.020625
0.038114214484550046	0.9070558367741186	0.020675
0.03820639326574725	0.9070555599788567	0.020725
0.03829857207679723	0.9070552825139107	0.020775
0.038390750917768085	0.9070550043792746	0.020825
0.03848292978873206	0.9070547255749386	0.020875
0.03857510868975775	0.9070544461008963	0.020925
0.03866728762091698	0.9070541659571386	0.020975
0.03875946658227835	0.9070538851436584	0.021025
0.038851645573914045	0.9070536036604471	0.021075
0.038943824595892094	0.907053321507497	0.021125
0.039036003648285085	0.9070530386847998	0.021175
0.039128182731160706	0.9070527551923477	0.021225
0.039220361844591975	0.9070524710301325	0.021275
0.03931254098864605	0.9070521861981463	0.021325
0.039404720163396204	0.9070519006963808	0.021375
0.03949689936890951	0.907051614524828	0.021425
0.03958907860525914	0.9070513276834793	0.021475
0.039681257872512206	0.9070510401723273	0.021525
0.03977343717074193	0.9070507519913631	0.021575
0.03986561650001533	0.9070504631405791	0.021625
0.03995779586040559	0.9070501736199665	0.021675
0.04004997525197961	0.9070498834295178	0.021725
0.04014215467481084	0.9070495925692239	0.021775
0.04023433412896578	0.9070493010390771	0.021825
0.04032651361451821	0.9070490088390687	0.021875
0.04041869313153422	0.9070487159691909	0.021925
0.04051087268008792	0.9070484224294348	0.021975
0.04060305226024522	0.9070481282197927	0.022025
0.040695231872080274	0.9070478333402555	0.022075
0.040787411515658886	0.9070475377908156	0.022125
0.04087959119105503	0.9070472415714637	0.022175
0.040971770898334925	0.9070469446821924	0.022225
0.04106395063757206	0.9070466471229919	0.022275
0.04115613040883313	0.9070463488938555	0.022325
0.041248310212190935	0.9070460499947727	0.022375
0.04134049004771268	0.9070457504257372	0.022425
0.04143266991547091	0.9070454501867381	0.022475
0.04152484981553294	0.9070451492777694	0.022525
0.04161702974797098	0.90704484769882	0.022575
0.041709209712852816	0.9070445454498838	0.022625
0.04180138971025017	0.9070442425309497	0.022675
0.04189356974023111	0.9070439389420116	0.022725
0.041985749802867074	0.9070436346830584	0.022775
0.04207792989822636	0.907043329754084	0.022825
0.04217011002638029	0.9070430241550771	0.022875
0.04226229018739701	0.9070427178860316	0.022925
0.04235447038134795	0.9070424109469363	0.022975
0.0424466506083012	0.9070421033377849	0.023025
0.04253883086832806	0.9070417950585662	0.023075
0.04263101116149678	0.9070414861092739	0.023125
0.042723191487878655	0.907041176489897	0.023175
0.04281537184754166	0.9070408662004289	0.023225
0.04290755224055721	0.9070405552408582	0.023275
0.04299973266699313	0.9070402436111791	0.023325
0.0430919131269211	0.9070399313113794	0.023375
0.04318409362040865	0.9070396183414535	0.023425
0.043276274147527466	0.9070393047013895	0.023475
0.04336845470834519	0.9070389903911815	0.023525
0.043460635302933384	0.9070386754108176	0.023575
0.04355281593135973	0.9070383597602917	0.023625
0.043644996593695515	0.9070380434395917	0.023675
0.043737177290008734	0.9070377264487122	0.023725
0.0438293580203704	0.9070374087876405	0.023775
0.04392153878484876	0.9070370904563713	0.023825
0.044013719583514285	0.9070367714548918	0.023875
0.04410590041643599	0.9070364517831965	0.023925
0.044198081283683494	0.907036131441273	0.023975
0.04429026218532626	0.9070358104291153	0.024025
0.04438244312143365	0.9070354887467116	0.024075
0.044474624092075345	0.9070351663940551	0.024125
0.044566805097320576	0.9070348433711346	0.024175
0.04465898613723879	0.9070345196779427	0.024225
0.04475116721189958	0.9070341953144685	0.024275
0.044843348321372	0.9070338702807046	0.024325
0.04493552946572579	0.9070335445766398	0.024375
0.04502771064502999	0.907033218202267	0.024425
0.045119891859354264	0.9070328911575746	0.024475
0.0452120731087676	0.9070325634425561	0.024525
0.0453042543933396	0.9070322350571992	0.024575
0.0453964357131395	0.9070319060014974	0.024625
0.04548861706823656	0.9070315762754386	0.024675
0.04558079845870014	0.9070312458790165	0.024725
0.04567297988459926	0.9070309148122183	0.024775
0.04576516134600368	0.9070305830750381	0.024825
0.04585734284298182	0.9070302506674633	0.024875
0.04594952437560391	0.9070299175894875	0.024925
0.0460417059439381	0.9070295838410981	0.024975
0.04613388754805467	0.9070292494222888	0.025025
0.046226069188021586	0.9070289143330471	0.025075
0.04631825086390935	0.9070285785733663	0.025125
0.04641043257578575	0.9070282421432343	0.025175
0.04650261432372121	0.9070279050426441	0.025225
0.046594796107783734	0.9070275672715835	0.025275
0.0466869779280434	0.9070272288300456	0.025325
0.04677915978456828	0.907026889718018	0.025375
0.046871341677428624	0.9070265499354943	0.025425
0.046963523606692106	0.9070262094824613	0.025475
0.04705570557242937	0.9070258683589129	0.025525
0.047147887574707614	0.9070255265648361	0.025575
0.047240069613598036	0.9070251841002246	0.025625
0.04733225168916723	0.9070248409650652	0.025675
0.0474244338014866	0.9070244971593514	0.025725
0.047516615950622766	0.9070241526830704	0.025775
0.04760879813664687	0.9070238075362156	0.025825
0.0477009803596259	0.907023461718774	0.025875
0.047793162619630535	0.907023115230739	0.025925
0.04788534491672816	0.9070227680720978	0.025975
0.04797752725098896	0.9070224202428433	0.026025
0.048069709622480784	0.9070220717429629	0.026075
0.04816189203127334	0.9070217225724494	0.026125
0.048254074477434614	0.9070213727312906	0.026175
0.048346256961034444	0.9070210222194788	0.026225
0.04843843948214065	0.9070206710370018	0.026275
0.04853062204082292	0.907020319183852	0.026325
0.048622804637149394	0.9070199666600169	0.026375
0.04871498727118937	0.9070196134654892	0.026425
0.04880716994301108	0.9070192596002561	0.026475
0.04889935265268379	0.9070189050643105	0.026525
0.04899153540027579	0.9070185498576392	0.026575
0.04908371818585607	0.9070181939802355	0.026625
0.0491759010094932	0.907017837432086	0.026675
0.04926808387125604	0.9070174802131838	0.026725
0.049360266771212885	0.9070171223235158	0.026775
0.049452449709433015	0.9070167637630747	0.026825
0.04954463268598421	0.9070164045318474	0.026875
0.04963681570093608	0.9070160446298271	0.026925
0.049728998754356254	0.9070156840570001	0.026975
0.04982118184631419	0.9070153228133596	0.027025
0.0499133649768777	0.907014960898892	0.027075
0.0500055481461161	0.9070145983135904	0.027125
0.05009773135409723	0.9070142350574413	0.027175
0.05018991460089032	0.9070138711304377	0.027225
0.05028209788656311	0.9070135065325657	0.027275
0.05037428121118498	0.907013141263819	0.027325
0.05046646457482337	0.9070127753241832	0.027375
0.05055864797754799	0.907012408713652	0.027425
0.05065083141942585	0.9070120414322108	0.027475
0.05074301490052698	0.9070116734798536	0.027525
0.050835198420918194	0.9070113048565656	0.027575
0.050927381980669574	0.9070109355623407	0.027625
0.05101956557984769	0.9070105655971639	0.027675
0.05111174921852286	0.9070101949610299	0.027725
0.051203932896761395	0.9070098236539226	0.027775
0.051296116614633694	0.9070094516758371	0.027825
0.05138830037220605	0.9070090790267576	0.027875
0.05148048416954875	0.9070087057066788	0.027925
0.05157266800672824	0.9070083317155848	0.027975
0.05166485188381461	0.9070079570534703	0.028025
0.05175703580087434	0.9070075817203196	0.028075
0.05184921975797735	0.9070072057161271	0.028125
0.051941403755190255	0.9070068290408771	0.028175
0.052033587792582804	0.9070064516945643	0.028225
0.05212577187022182	0.9070060736771725	0.028275
0.052217955988176676	0.9070056949886968	0.028325
0.05231014014651454	0.9070053156291205	0.028375
0.052402324345304355	0.9070049355984388	0.028425
0.05249450858461357	0.9070045548966351	0.028475
0.052586692864510974	0.9070041735237047	0.028525
0.05267887718506406	0.9070037914796307	0.028575
0.05277106154634141	0.9070034087644084	0.028625
0.05286324594841083	0.907003025378021	0.028675
0.052955430391340354	0.9070026413204637	0.028725
0.05304761487519819	0.9070022565917193	0.028775
0.05313979940005213	0.9070018711917835	0.028825
0.05323198396597049	0.9070014851206388	0.028875
0.053324168573020816	0.9070010983782811	0.028925
0.05341635322127157	0.9070007109646925	0.028975
0.05350853791079019	0.9070003228798692	0.029025
0.05360072264164527	0.9069999341237931	0.029075
0.05369290741390383	0.9069995446964604	0.029125
0.05378509222763491	0.9069991545978527	0.029175
0.05387727708290509	0.9069987638279665	0.029225
0.053969461979783646	0.9069983723867835	0.029275
0.054061646918336925	0.9069979802742996	0.029325
0.0541538318986344	0.906997587490497	0.029375
0.05424601692074217	0.9069971940353713	0.029425
0.05433820198472982	0.9069967999089047	0.029475
0.05443038709066331	0.9069964051110928	0.029525
0.05452257223861225	0.9069960096419178	0.029575
0.05461475742864253	0.9069956135013753	0.029625
0.05470694266082385	0.906995216689447	0.029675
0.05479912793522183	0.9069948192061293	0.029725
0.05489131325190635	0.9069944210514034	0.029775
0.05498349861094295	0.9069940222252654	0.029825
0.0550756840124015	0.9069936227276967	0.029875
0.055167869456347385	0.9069932225586933	0.029925
0.05526005494285036	0.906992821718237	0.029975
0.05535224047197606	0.9069924202063231	0.030025
0.05544442604379419	0.9069920180229339	0.030075
0.05553661165836996	0.9069916151680646	0.030125
0.05562879731577354	0.906991211641697	0.030175
0.05572098301606967	0.9069908074438267	0.030225
0.0558131687593288	0.9069904025744352	0.030275
0.055905354545615495	0.9069899970335183	0.030325
0.05599754037500033	0.9069895908210576	0.030375
0.056089726247547704	0.9069891839370485	0.030425
0.05618191216332807	0.9069887763814722	0.030475
0.05627409812240589	0.9069883681543252	0.030525
0.056366284124851666	0.9069879592555881	0.030575
0.05645847017072959	0.9069875496852566	0.030625
0.05655065626011055	0.9069871394433124	0.030675
0.05664284239305802	0.9069867285297508	0.030725
0.05673502856964358	0.9069863169445531	0.030775
0.056827214789930164	0.9069859046877152	0.030825
0.056919401053989745	0.9069854917592176	0.030875
0.0570115873618848	0.9069850781590568	0.030925
0.05710377371368741	0.9069846638872129	0.030975
0.057195960109460244	0.9069842489436827	0.031025
0.05728814654927503	0.9069838333284458	0.031075
0.057380333033194515	0.9069834170414993	0.031125
0.05747251956129049	0.9069830000828227	0.031175
0.05756470613362559	0.9069825824524133	0.031225
0.057656892750271624	0.90698216415025	0.031275
0.05774907941129107	0.9069817451763306	0.031325
0.05784126611675574	0.9069813255306336	0.031375
0.05793345286672813	0.9069809052131568	0.031425
0.058025639661279986	0.906980484223879	0.031475
0.05811782650047374	0.9069800625627975	0.031525
0.058210013384381185	0.9069796402298916	0.031575
0.05830220031306466	0.9069792172251581	0.031625
0.05839438728659591	0.9069787935485765	0.031675
0.05848657430503729	0.9069783692001432	0.031725
0.05857876136846058	0.9069779441798382	0.031775
0.05867094847692789	0.9069775184876576	0.031825
0.05876313563051102	0.9069770921235815	0.031875
0.05885532282927212	0.9069766650876055	0.031925
0.058947510073283	0.9069762373797101	0.031975
0.05903969736260555	0.906975808999891	0.032025
0.05913188469731184	0.9069753799481285	0.032075
0.05922407207746341	0.9069749502244181	0.032125
0.05931625950313289	0.9069745198287402	0.032175
0.059408446974381086	0.9069740887610901	0.032225
0.059500634491281	0.9069736570214482	0.032275
0.0595928220538931	0.9069732246098098	0.032325
0.05968500966229054	0.9069727915261555	0.032375
0.05977719731653364	0.9069723577704805	0.032425
0.05986938501669578	0.9069719233427652	0.032475
0.059961572762837034	0.9069714882430049	0.032525
0.06005376055503073	0.9069710524711797	0.032575
0.060145948393337055	0.9069706160272849	0.032625
0.060238136277829105	0.906970178911301	0.032675
0.060330324208567265	0.9069697411232228	0.032725
0.060422512185624326	0.906969302663031	0.032775
0.060514700209061	0.9069688635307204	0.032825
0.060606888278949556	0.9069684237262714	0.032875
0.06069907639535113	0.9069679832496788	0.032925
0.060791264558337506	0.9069675421009232	0.032975
0.060883452767970164	0.9069671002799994	0.033025
0.06097564102432077	0.9069666577868878	0.033075
0.06106782932745066	0.906966214621583	0.033125
0.06116001767743145	0.9069657707840658	0.033175
0.06125220607432457	0.9069653262743304	0.033225
0.06134439451820156	0.9069648810923577	0.033275
0.06143658300912372	0.9069644352381415	0.033325
0.06152877154716269	0.9069639887116633	0.033375
0.061620960132379624	0.9069635415129167	0.033425
0.06171314876484601	0.9069630936418829	0.033475
0.0618053374446233	0.9069626450985554	0.033525
0.061897526171782805	0.9069621958829159	0.033575
0.061989714946385735	0.9069617459949574	0.033625
0.062081903768503685	0.9069612954346616	0.033675
0.06217409263819754	0.9069608442020217	0.033725
0.06226628155553898	0.906960392297019	0.033775
0.06235847052058899	0.9069599397196472	0.033825
0.06245065953341887	0.9069594864698871	0.033875
0.06254284859409007	0.9069590325477321	0.033925
0.0626350377026734	0.9069585779531641	0.033975
0.06272722685923048	0.9069581226861751	0.034025
0.06281941606383191	0.906957666746748	0.034075
0.06291160531653936	0.9069572101348743	0.034125
0.06300379461742352	0.906956752850537	0.034175
0.06309598396654599	0.9069562948937273	0.034225
0.06318817336397727	0.9069558362644282	0.034275
0.06328036280977913	0.9069553769626313	0.034325
0.06337255230402182	0.9069549169883193	0.034375
0.06346474184676716	0.9069544563414836	0.034425
0.06355693143808545	0.9069539950221073	0.034475
0.0636491210780384	0.9069535330301813	0.034525
0.0637413107666961	0.9069530703656887	0.034575
0.06383350050412058	0.9069526070286207	0.034625
0.06392569029038155	0.9069521430189602	0.034675
0.06401788012554126	0.9069516783366981	0.034725
0.06411007000966912	0.9069512129818177	0.034775
0.06420225994282756	0.9069507469543097	0.034825
0.06429444992508576	0.9069502802541574	0.034875
0.06438663995650648	0.906949812881351	0.034925
0.06447883003715842	0.9069493448358743	0.034975
0.06457102016710455	0.9069488761177175	0.035025
0.0646632103464135	0.9069484067268645	0.035075
0.06475540057514825	0.9069479366633046	0.035125
0.0648475908533772	0.9069474659270227	0.035175
0.06493978118116361	0.9069469945180071	0.035225
0.06503197155857549	0.9069465224362432	0.035275
0.0651241619856761	0.9069460496817193	0.035325
0.06521635246253367	0.9069455762544207	0.035375
0.06530854298921115	0.9069451021543359	0.035425
0.06540073356577696	0.9069446273814495	0.035475
0.06549292419229376	0.9069441519357504	0.035525
0.06558511486883015	0.9069436758172236	0.035575
0.0656773055954488	0.9069431990258571	0.035625
0.06576949637221814	0.9069427215616365	0.035675
0.0658616871992006	0.9069422434245493	0.035725
0.06595387807646517	0.9069417646145813	0.035775
0.06604606900407343	0.9069412851317201	0.035825
0.06613825998209502	0.9069408049759511	0.035875
0.06623045101059102	0.9069403241472622	0.035925
0.06632264208963139	0.9069398426456388	0.035975
0.06641483321927684	0.9069393604710687	0.036025
0.06650702439959759	0.9069388776235368	0.036075
0.06659921563065414	0.9069383941030315	0.036125
0.06669140691251661	0.9069379099095372	0.036175
0.06678359824524566	0.9069374250430425	0.036225
0.06687578962891116	0.9069369395035318	0.036275
0.06696798106357399	0.906936453290994	0.036325
0.0670601725493035	0.9069359664054125	0.036375
0.0671523640861613	0.9069354788467769	0.036425
0.06724455567421588	0.9069349906150707	0.036475
0.06733674731352947	0.9069345017102827	0.036525
0.06742893900417009	0.906934012132397	0.036575
0.06752113074619998	0.9069335218814025	0.036625
0.06761332253968738	0.9069330309572824	0.036675
0.06770551438469426	0.9069325393600265	0.036725
0.06779770628128878	0.9069320470896176	0.036775
0.06788989822953315	0.9069315541460451	0.036825
0.06798209022949525	0.9069310605292925	0.036875
0.06807428228123727	0.9069305662393484	0.036925
0.06816647438482709	0.9069300712761971	0.036975
0.0682586665403268	0.9069295756398266	0.037025
0.0683508587478045	0.906929079330221	0.037075
0.06844305100732187	0.9069285823473687	0.037125
0.06853524331894716	0.9069280846912537	0.037175
0.0686274356827419	0.9069275863618643	0.037225
0.06871962809877458	0.9069270873591841	0.037275
0.06881182056710641	0.9069265876832022	0.037325
0.06890401308780578	0.9069260873339013	0.037375
0.06899620566093424	0.9069255863112708	0.037425
0.06908839828655987	0.9069250846152935	0.037475
0.06918059096474419	0.9069245822459586	0.037525
0.06927278369555498	0.906924079203249	0.037575
0.0693649764790543	0.906923575487154	0.037625
0.06945716931530946	0.906923071097656	0.037675
0.06954936220438278	0.9069225660347443	0.037725
0.06964155514634127	0.9069220602984018	0.037775
0.06973374814124725	0.9069215538886173	0.037825
0.0698259411891678	0.9069210468053739	0.037875
0.06991813429016508	0.9069205390486604	0.037925
0.07001032744430628	0.9069200306184594	0.037975
0.07010252065165329	0.9069195215147602	0.038025
0.07019471391227346	0.9069190117375451	0.038075
0.07028690722622843	0.9069185012868035	0.038125
0.07037910059358572	0.9069179901625176	0.038175
0.07047129401440685	0.906917478364677	0.038225
0.07056348748875932	0.9069169658932633	0.038275
0.07065568101670475	0.9069164527482665	0.038325
0.07074787459831004	0.9069159389296682	0.038375
0.07084006823363763	0.9069154244374581	0.038425
0.0709322619227537	0.9069149092716179	0.038475
0.07102445566572087	0.9069143934321371	0.038525
0.07111664946260535	0.9069138769189977	0.038575
0.07120884331346933	0.9069133597321892	0.038625
0.07130103721837958	0.9069128418716929	0.038675
0.07139323117739797	0.906912323337499	0.038725
0.07148542519059099	0.9069118041295886	0.038775
0.07157761925802099	0.9069112842479513	0.038825
0.07166981337975382	0.9069107636925691	0.038875
0.07176200755585241	0.9069102424634308	0.038925
0.07185420178638194	0.9069097205605186	0.038975
0.07194639607140565	0.9069091979838214	0.039025
0.07203859041098884	0.9069086747333212	0.039075
0.07213078480519437	0.9069081508090071	0.039125
0.07222297925408762	0.9069076262108607	0.039175
0.0723151737577314	0.9069071009388716	0.039225
0.07240736831619107	0.9069065749930209	0.039275
0.07249956292952946	0.9069060483732981	0.039325
0.07259175759781178	0.9069055210796846	0.039375
0.07268395232110084	0.9069049931121698	0.039425
0.07277614709946188	0.9069044644707348	0.039475
0.07286834193295733	0.9069039351553693	0.039525
0.07296053682165296	0.906903405166054	0.039575
0.07305273176561063	0.9069028745027792	0.039625
0.07314492676489648	0.9069023431655251	0.039675
0.07323712181957208	0.9069018111542817	0.039725
0.07332931692970368	0.9069012784690298	0.039775
0.07342151209535272	0.9069007451097588	0.039825
0.07351370731658531	0.9069002110764497	0.039875
0.073605902593463	0.9068996763690923	0.039925
0.0736980979260517	0.9068991409876667	0.039975
0.07379029331441313	0.9068986049321631	0.040025
0.07388248875861285	0.9068980682025617	0.040075
0.07397468425871308	0.9068975307988528	0.040125
0.07406687981477868	0.9068969927210161	0.040175
0.07415907542687228	0.9068964539690422	0.040225
0.07425127109505854	0.9068959145429105	0.040275
0.07434346681940011	0.9068953744426118	0.040325
0.07443566259996146	0.9068948336681253	0.040375
0.07452785843680541	0.9068942922194418	0.040425
0.07462005432999615	0.9068937500965404	0.040475
0.07471225027959667	0.9068932072994123	0.040525
0.07480444628567091	0.9068926638280358	0.040575
0.0748966423482821	0.9068921196824028	0.040625
0.07498883846749382	0.9068915748624913	0.040675
0.07508103464336938	0.9068910293682929	0.040725
0.0751732308759724	0.9068904831997858	0.040775
0.07526542716536605	0.906889936356962	0.040825
0.07535762351161394	0.9068893888397987	0.040875
0.07544981991477932	0.9068888406482886	0.040925
0.07554201637492548	0.9068882917824089	0.040975
0.0756342128921158	0.9068877422421514	0.041025
0.07572640946641358	0.9068871920274946	0.041075
0.07581860609788202	0.9068866411384292	0.041125
0.07591080278658452	0.9068860895749338	0.041175
0.07600299953258405	0.9068855373369996	0.041225
0.07609519633594404	0.9068849844246047	0.041275
0.07618739319672765	0.9068844308377406	0.041325
0.07627959011499771	0.9068838765763851	0.041375
0.07637178709081806	0.9068833216405298	0.041425
0.07646398412425084	0.9068827660301523	0.041475
0.07655618121536029	0.9068822097452442	0.041525
0.0766483783642082	0.9068816527857833	0.041575
0.07674057557085891	0.9068810951517612	0.041625
0.07683277283537429	0.906880536843155	0.041675
0.07692497015781831	0.9068799778599571	0.041725
0.07701716753825305	0.9068794182021439	0.041775
0.07710936497674241	0.9068788578697085	0.041825
0.07720156247334838	0.9068782968626263	0.041875
0.07729376002813482	0.9068777351808913	0.041925
0.07738595764116354	0.9068771728244786	0.041975
0.07747815531249883	0.9068766097933818	0.042025
0.07757035304220178	0.906876046087576	0.042075
0.07766255083033717	0.9068754817070551	0.042125
0.07775474867696573	0.9068749166517942	0.042175
0.07784694658215242	0.9068743509217871	0.042225
0.0779391445459578	0.9068737845170084	0.042275
0.07803134256844685	0.9068732174374524	0.042325
0.07812354064967987	0.9068726496830937	0.042375
0.07821573878972203	0.9068720812539259	0.042425
0.07830793698863345	0.9068715121499242	0.042475
0.07840013524647947	0.9068709423710822	0.042525
0.07849233356331996	0.9068703719173747	0.042575
0.07858453193922019	0.9068698007887955	0.042625
0.07867673037424015	0.9068692289853193	0.042675
0.07876892886844501	0.9068686565069398	0.042725
0.07886112742189452	0.9068680833536319	0.042775
0.07895332603465424	0.9068675095253887	0.042825
0.07904552470678353	0.9068669350221856	0.042875
0.07913772343834787	0.9068663598440156	0.042925
0.0792299222294066	0.906865783990854	0.042975
0.07932212108002538	0.9068652074626938	0.043025
0.07941431999026331	0.9068646302595104	0.043075
0.07950651896018615	0.9068640523812961	0.043125
0.07959871798985275	0.906863473828027	0.043175
0.07969091707932888	0.906862894599695	0.043225
0.07978311622867362	0.9068623146962765	0.043275
0.07987531543795232	0.9068617341177633	0.043325
0.07996751470722413	0.906861152864131	0.043375
0.08005971403655467	0.9068605709353724	0.043425
0.08015191342600239	0.9068599883314628	0.043475
0.08024411287563357	0.9068594050523944	0.043525
0.08033631238550605	0.9068588210981432	0.043575
0.08042851195568648	0.9068582364687007	0.043625
0.08052071158623224	0.9068576511640436	0.043675
0.08061291127721042	0.9068570651841628	0.043725
0.08070511102867796	0.9068564785290351	0.043775
0.08079731084070212	0.9068558911986513	0.043825
0.08088951071333968	0.9068553031929885	0.043875
0.08098171064665785	0.9068547145120371	0.043925
0.08107391064071348	0.9068541251557743	0.043975
0.08116611069557365	0.9068535351241906	0.044025
0.081258310811295	0.9068529444172632	0.044075
0.08135051098794506	0.906852353034982	0.044125
0.08144271122557978	0.9068517609773247	0.044175
0.08153491152426713	0.9068511682442811	0.044225
0.0816271118840628	0.9068505748358289	0.044275
0.08171931230503479	0.906849980751958	0.044325
0.08181151278723857	0.9068493859926454	0.044375
0.0819037133307425	0.9068487905578814	0.044425
0.08199591393560168	0.9068481944476431	0.044475
0.08208811460188434	0.9068475976619206	0.044525
0.08218031532964586	0.906847000200691	0.044575
0.08227251611895413	0.9068464020639444	0.044625
0.08236471696986447	0.9068458032516579	0.044675
0.08245691788244514	0.9068452037638215	0.044725
0.08254911885675092	0.9068446036004121	0.044775
0.08264131989285028	0.90684400276142	0.044825
0.08273352099079788	0.9068434012468217	0.044875
0.08282572215066232	0.9068427990566079	0.044925
0.0829179233724977	0.9068421961907548	0.044975
0.08301012465637325	0.906841592649253	0.045025
0.08310232600234257	0.9068409884320788	0.045075
0.08319452741047495	0.9068403835392226	0.045125
0.08328672888082417	0.906839777970661	0.045175
0.08337893041345884	0.906839171726384	0.045225
0.08347113200843341	0.9068385648063684	0.045275
0.08356333366581618	0.9068379572106043	0.045325
0.08365553538566158	0.9068373489390681	0.045375
0.08374773716803749	0.90683673999175	0.045425
0.08383993901299905	0.9068361303686263	0.045475
0.08393214092061331	0.9068355200696873	0.045525
0.08402434289093583	0.9068349090949095	0.045575
0.08411654492403345	0.9068342974442827	0.045625
0.08420874701996177	0.9068336851177837	0.045675
0.08430094917878758	0.9068330721154018	0.045725
0.08439315140056632	0.9068324584371142	0.045775
0.08448535368536474	0.9068318440829102	0.045825
0.08457755603323833	0.9068312290527673	0.045875
0.08466975844425365	0.9068306133466735	0.045925
0.0847619609184665	0.9068299969646073	0.045975
0.08485416345594309	0.9068293799065563	0.046025
0.08494636605673914	0.9068287621724993	0.046075
0.08503856872092089	0.9068281437624236	0.046125
0.08513077144854399	0.9068275246763082	0.046175
0.08522297423967462	0.90682690491414	0.046225
0.0853151770943685	0.9068262844758982	0.046275
0.08540738001269171	0.9068256633615697	0.046325
0.0854995829946998	0.9068250415711336	0.046375
0.08559178604045899	0.9068244191045768	0.046425
0.08568398915002463	0.9068237959618781	0.046475
0.085776192323463	0.9068231721430248	0.046525
0.08586839556082924	0.9068225476479952	0.046575
0.08596059886218974	0.9068219224767772	0.046625
0.0860528022275996	0.9068212966293486	0.046675
0.08614500565712509	0.9068206701056971	0.046725
0.08623720915082127	0.9068200429058009	0.046775
0.0863294127087543	0.9068194150296476	0.046825
0.08642161633097936	0.9068187864772154	0.046875
0.08651382001756236	0.9068181572484911	0.046925
0.08660602376855875	0.906817527343454	0.046975
0.08669822758403398	0.9068168967620903	0.047025
0.08679043146404355	0.9068162655043793	0.047075
0.08688263540865311	0.9068156335703073	0.047125
0.08697483941791788	0.9068150009598533	0.047175
0.0870670434919037	0.9068143676730038	0.047225
0.08715924763066539	0.9068137337097378	0.047275
0.0872514518342691	0.9068130990700415	0.047325
0.08734365610276941	0.9068124637538942	0.047375
0.08743586043623242	0.9068118277612816	0.047425
0.08752806483471258	0.9068111910921833	0.047475
0.08762026929827621	0.9068105537465853	0.047525
0.08771247382697735	0.9068099157244667	0.047575
0.08780467842088267	0.9068092770258135	0.047625
0.08789688308004585	0.9068086376506047	0.047675
0.0879890878045338	0.9068079975988264	0.047725
0.08808129259439985	0.9068073568704577	0.047775
0.08817349744971095	0.9068067154654846	0.047825
0.08826570237052052	0.9068060733838859	0.047875
0.08835790735689521	0.9068054306256479	0.047925
0.08845011240888867	0.9068047871907491	0.047975
0.0885423175265673	0.906804143079176	0.048025
0.08863452270998474	0.9068034982909071	0.048075
0.08872672795920748	0.9068028528259284	0.048125
0.08881893327428891	0.9068022066842191	0.048175
0.08891113865529553	0.9068015598657646	0.048225
0.0890033441022807	0.906800912370544	0.048275
0.0890955496153109	0.9068002641985434	0.048325
0.08918775519443961	0.9067996153497412	0.048375
0.08927996083973276	0.9067989658241234	0.048425
0.08937216655124443	0.9067983156216687	0.048475
0.08946437232903988	0.9067976647423631	0.048525
0.08955657817317351	0.9067970131861849	0.048575
0.08964878408371052	0.9067963609531206	0.048625
0.08974099006070503	0.9067957080431479	0.048675
0.08983319610422268	0.9067950544562539	0.048725
0.08992540221431677	0.9067944001924159	0.048775
0.09001760839105366	0.9067937452516204	0.048825
0.0901098146344861	0.9067930896338458	0.048875
0.09020202094468065	0.9067924333390778	0.048925
0.09029422732168992	0.906791776367295	0.048975
0.09038643376558048	0.9067911187184831	0.049025
0.09047864027640465	0.9067904603926206	0.049075
0.09057084685422925	0.906789801389693	0.049125
0.09066305349910643	0.9067891417096792	0.049175
0.09075526021110292	0.9067884813525644	0.049225
0.09084746699027103	0.9067878203183274	0.049275
0.0909396738366771	0.9067871586069535	0.049325
0.09103188075037365	0.9067864962184213	0.049375
0.09112408773142686	0.9067858331527163	0.049425
0.09121629477988932	0.906785169409817	0.049475
0.09130850189582683	0.906784504989709	0.049525
0.0914007090792924	0.9067838398923702	0.049575
0.09149291633035161	0.9067831741177866	0.049625
0.09158512364905713	0.9067825076659362	0.049675
0.0916773310354749	0.9067818405368048	0.049725
0.09176953848965726	0.9067811727303701	0.049775
0.09186174601167021	0.9067805042466184	0.049825
0.09195395360156612	0.9067798350855268	0.049875
0.09204616125941065	0.9067791652470821	0.049925
0.09213836898525642	0.9067784947312613	0.049975
0.09223057677916886	0.9067778235380507	0.050025
0.09232278464120079	0.9067771516674277	0.050075
0.09241499257141728	0.9067764791193783	0.050125
0.09250720056987137	0.90677580589388	0.050175
0.09259940863662774	0.9067751319909189	0.050225
0.09269161677173961	0.9067744574104724	0.050275
0.09278382497527173	0.9067737821525261	0.050325
0.09287603324727697	0.9067731062170582	0.050375
0.09296824158782027	0.9067724296040538	0.050425
0.09306044999695431	0.9067717523134908	0.050475
0.09315265847474412	0.9067710743453548	0.050525
0.09324486702124217	0.9067703956996235	0.050575
0.09333707563651339	0.9067697163762822	0.050625
0.09342928432061048	0.9067690363753088	0.050675
0.09352149307359804	0.9067683556966887	0.050725
0.09361370189552903	0.9067676743403996	0.050775
0.09370591078646749	0.9067669923064269	0.050825
0.09379811974646707	0.906766309594748	0.050875
0.09389032877559089	0.9067656262053487	0.050925
0.09398253787389313	0.9067649421382062	0.050975
0.09407474704143665	0.906764257393306	0.051025
0.09416695627827576	0.9067635719706262	0.051075
0.09425916558447309	0.9067628858701511	0.051125
0.09435137496008315	0.9067621990918592	0.051175
0.0944435844051683	0.9067615116357347	0.051225
0.09453579391978284	0.9067608235017564	0.051275
0.09462800350398945	0.9067601346899082	0.051325
0.09472021315784195	0.906759445200169	0.051375
0.09481242288140351	0.9067587550325228	0.051425
0.09490463267472744	0.906758064186948	0.051475
0.09499684253787716	0.9067573726634286	0.051525
0.09508905247090566	0.9067566804619436	0.051575
0.09518126247387647	0.9067559875824763	0.051625
0.0952734725468425	0.9067552940250063	0.051675
0.0953656826898672	0.9067545997895161	0.051725
0.09545789290300358	0.9067539048759858	0.051775
0.09555010318631486	0.9067532092843978	0.051825
0.095642313539854	0.906752513014732	0.051875
0.09573452396368427	0.906751816066971	0.051925
0.09582673445785843	0.9067511184410945	0.051975
0.09591894502243999	0.9067504201370851	0.052025
0.09601115565748132	0.9067497211549225	0.052075
0.096103366363046	0.9067490214945891	0.052125
0.09619557713918638	0.9067483211560647	0.052175
0.09628778798596599	0.9067476201393322	0.052225
0.09637999890343718	0.9067469184443703	0.052275
0.0964722098916634	0.9067462160711626	0.052325
0.09656442095069674	0.9067455130196874	0.052375
0.09665663208060102	0.9067448092899286	0.052425
0.09674884328142783	0.9067441048818645	0.052475
0.09684105455324118	0.9067433997954788	0.052525
0.09693326589609279	0.9067426940307493	0.052575
0.09702547731004622	0.9067419875876607	0.052625
0.09711768879515327	0.9067412804661896	0.052675
0.09720990035147752	0.9067405726663217	0.052725
0.09730211197907061	0.9067398641880329	0.052775
0.0973943236779962	0.9067391550313092	0.052825
0.09748653544830582	0.9067384451961263	0.052875
0.09757874729006302	0.9067377346824707	0.052925
0.09767095920331953	0.906737023490317	0.052975
0.09776317118813858	0.9067363116196524	0.053025
0.09785538324457195	0.9067355990704515	0.053075
0.09794759537268273	0.9067348858427012	0.053125
0.09803980757252273	0.9067341719363764	0.053175
0.09813201984415497	0.9067334573514636	0.053225
0.09822423218763125	0.9067327420879376	0.053275
0.09831644460301432	0.9067320261457852	0.053325
0.09840865709035643	0.9067313095249814	0.053375
0.09850086964971949	0.9067305922255123	0.053425
0.0985930822811566	0.9067298742473533	0.053475
0.09868529498472883	0.9067291555904903	0.053525
0.09877750776048974	0.9067284362548986	0.053575
0.09886972060850019	0.9067277162405645	0.053625
0.09896193352881358	0.9067269955474627	0.053675
0.0990541465214909	0.9067262741755797	0.053725
0.09914635958658537	0.9067255521248905	0.053775
0.09923857272415797	0.906724829395381	0.053825
0.09933078593426184	0.9067241059870264	0.053875
0.09942299921695799	0.9067233818998128	0.053925
0.09951521257229948	0.906722657133715	0.053975
0.09960742600034703	0.9067219316887195	0.054025
0.09969963950115399	0.9067212055648006	0.054075
0.09979185307478086	0.906720478761945	0.054125
0.09988406672128106	0.906719751280127	0.054175
0.09997628044071481	0.9067190231193334	0.054225
0.10006849423313563	0.906718294279538	0.054275
0.10016070809860382	0.906717564760728	0.054325
0.10025292203717254	0.9067168345628769	0.054375
0.10034513604890227	0.906716103685972	0.054425
0.10043735013384587	0.906715372129987	0.054475
0.10052956429206428	0.9067146398949087	0.054525
0.10062177852360954	0.9067139069807111	0.054575
0.10071399282854324	0.9067131733873808	0.054625
0.10080620720691694	0.9067124391148917	0.054675
0.1008984216587925	0.9067117041632308	0.054725
0.10099063618422094	0.9067109685323717	0.054775
0.10108285078326469	0.9067102322223011	0.054825
0.10117506545597424	0.9067094952329929	0.054875
0.10126728020241214	0.9067087575644336	0.054925
0.10135949502262885	0.9067080192165973	0.054975
0.10145170991668673	0.9067072801894702	0.055025
0.10154392488463644	0.9067065404830267	0.055075
0.10163613992654003	0.9067058000972523	0.055125
0.10172835504244829	0.9067050590321224	0.055175
0.10182057023242283	0.9067043172876216	0.055225
0.10191278549651517	0.9067035748637253	0.055275
0.102005000834786	0.9067028317604187	0.055325
0.10209721624728754	0.9067020879776768	0.055375
0.10218943173407967	0.9067013435154847	0.055425
0.10228164729521524	0.9067005983738176	0.055475
0.10237386293075364	0.9066998525526601	0.055525
0.10246607864074786	0.9066991060519878	0.055575
0.10255829442525718	0.9066983588717851	0.055625
0.1026505102843345	0.9066976110120277	0.055675
0.10274272621803911	0.9066968624727001	0.055725
0.10283494222642389	0.9066961132537774	0.055775
0.102927158309548	0.9066953633552446	0.055825
0.10301937446746427	0.9066946127770765	0.055875
0.10311159070023185	0.9066938615192583	0.055925
0.10320380700790348	0.9066931095817643	0.055975
0.10329602339053827	0.9066923569645804	0.056025
0.10338823984818882	0.9066916036676802	0.056075
0.10348045638091444	0.9066908496910497	0.056125
0.10357267298876738	0.906690095034663	0.056175
0.103664889671807	0.9066893396985054	0.056225
0.10375710643008557	0.9066885836825516	0.056275
0.10384932326366217	0.9066878269867862	0.056325
0.1039415401725893	0.9066870696111842	0.056375
0.10403375715692605	0.9066863115557304	0.056425
0.10412597421672436	0.9066855528203994	0.056475
0.10421819135204387	0.9066847934051758	0.056525
0.1043104085629362	0.9066840333100349	0.056575
0.10440262584946071	0.9066832725349603	0.056625
0.10449484321166926	0.9066825110799284	0.056675
0.10458706064962112	0.9066817489449218	0.056725
0.10467927816336804	0.9066809861299174	0.056775
0.10477149575296929	0.9066802226348973	0.056825
0.10486371341847647	0.9066794584598391	0.056875
0.10495593115994875	0.9066786936047243	0.056925
0.10504814897743796	0.9066779280695305	0.056975
0.10514036687100296	0.9066771618542395	0.057025
0.10523258484069548	0.9066763949588285	0.057075
0.10532480288657459	0.9066756273832793	0.057125
0.10541702100869167	0.9066748591275694	0.057175
0.105509239207106	0.9066740901916804	0.057225
0.10560145748186885	0.9066733205755896	0.057275
0.10569367583303924	0.9066725502792787	0.057325
0.10578589426066856	0.9066717793027249	0.057375
0.10587811276481578	0.9066710076459102	0.057425
0.10597033134553215	0.9066702353088115	0.057475
0.10606255000287675	0.9066694622914104	0.057525
0.10615476873690056	0.9066686885936848	0.057575
0.10624698754766265	0.906667914215615	0.057625
0.10633920643521412	0.9066671391571796	0.057675
0.10643142539961385	0.906666363418359	0.057725
0.10652364444091272	0.9066655869991314	0.057775
0.10661586355916998	0.9066648098994772	0.057825
0.10670808275443612	0.9066640321193747	0.057875
0.10680030202677027	0.9066632536588044	0.057925
0.10689252137622321	0.9066624745177445	0.057975
0.10698474080285375	0.9066616946961751	0.058025
0.10707696030671267	0.9066609141940747	0.058075
0.10716917988785889	0.9066601330114233	0.058125
0.10726139954634277	0.9066593511481994	0.058175
0.10735361928222342	0.906658568604383	0.058225
0.1074458390955512	0.9066577853799527	0.058275
0.10753805898638505	0.9066570014748881	0.058325
0.10763027895477531	0.9066562168891682	0.058375
0.10772249900078104	0.9066554316227723	0.058425
0.10781471912445215	0.9066546456756789	0.058475
0.10790693932584797	0.9066538590478682	0.058525
0.10799915960501803	0.9066530717393182	0.058575
0.10809137996202198	0.906652283750009	0.058625
0.10818360039690897	0.9066514950799188	0.058675
0.10827582090973896	0.9066507057290274	0.058725
0.10836804150056052	0.9066499156973135	0.058775
0.10846026216943407	0.906649124984756	0.058825
0.10855248291640801	0.9066483335913345	0.058875
0.10864470374154228	0.9066475415170274	0.058925
0.10873692464488582	0.9066467487618141	0.058975
0.10882914562649831	0.9066459553256734	0.059025
0.10892136668642845	0.9066451612085842	0.059075
0.10901358782473589	0.9066443664105255	0.059125
0.10910580904146963	0.9066435709314762	0.059175
0.10919803033668878	0.9066427747714154	0.059225
0.10929025171044257	0.906641977930322	0.059275
0.10938247316278997	0.9066411804081744	0.059325
0.10947469469378027	0.9066403822049521	0.059375
0.10956691630347218	0.9066395833206338	0.059425
0.10965913799191504	0.9066387837551981	0.059475
0.10975135975916751	0.9066379835086241	0.059525
0.10984358160527896	0.9066371825808907	0.059575
0.10993580353030785	0.9066363809719761	0.059625
0.1100280255343036	0.9066355786818598	0.059675
0.11012024761732452	0.9066347757105201	0.059725
0.11021246977942013	0.9066339720579364	0.059775
0.11030469202064848	0.9066331677240863	0.059825
0.11039691434105921	0.9066323627089499	0.059875
0.11048913674071013	0.9066315570125046	0.059925
0.11058135921965104	0.9066307506347301	0.059975
0.11067358177793951	0.9066299435756046	0.060025
0.11076580441562539	0.9066291358351067	0.060075
0.11085802713276624	0.9066283274132153	0.060125
0.11095024992941162	0.9066275183099092	0.060175
0.11104247280561923	0.9066267085251665	0.060225
0.1111346957614386	0.9066258980589663	0.060275
0.11122691879692725	0.9066250869112868	0.060325
0.1113191419121348	0.906624275082107	0.060375
0.11141136510711856	0.906623462571405	0.060425
0.11150358838192817	0.9066226493791597	0.060475
0.111595811736621	0.9066218355053496	0.060525
0.11168803517124616	0.9066210209499528	0.060575
0.11178025868586161	0.9066202057129487	0.060625
0.11187248228051593	0.9066193897943147	0.060675
0.11196470595526745	0.90661857319403	0.060725
0.11205692971016432	0.9066177559120728	0.060775
0.11214915354526482	0.9066169379484217	0.060825
0.11224137746061716	0.9066161193030552	0.060875
0.11233360145627964	0.9066152999759514	0.060925
0.11242582553230046	0.906614479967089	0.060975
0.11251804968873752	0.906613659276446	0.061025
0.11261027392563937	0.9066128379040014	0.061075
0.11270249824306355	0.9066120158497328	0.061125
0.1127947226410587	0.9066111931136192	0.061175
0.11288694711968228	0.9066103696956385	0.061225
0.1129791716789828	0.9066095455957693	0.061275
0.11307139631901793	0.9066087208139897	0.061325
0.11316362103983574	0.9066078953502781	0.061375
0.11325584584149415	0.9066070692046129	0.061425
0.11334807072404093	0.9066062423769721	0.061475
0.1134402956875342	0.9066054148673339	0.061525
0.11353252073202151	0.9066045866756768	0.061575
0.11362474585756087	0.9066037578019788	0.061625
0.11371697106419987	0.9066029282462182	0.061675
0.11380919635199653	0.9066020980083731	0.061725
0.11390142172099821	0.9066012670884219	0.061775
0.11399364717126304	0.9066004354863424	0.061825
0.11408587270283808	0.9065996032021132	0.061875
0.1141780983157818	0.9065987702357118	0.061925
0.11427032401014099	0.906597936587117	0.061975
0.11436254978597382	0.9065971022563062	0.062025
0.11445477564332741	0.9065962672432583	0.062075
0.11454700158225974	0.9065954315479503	0.062125
0.11463922760281779	0.9065945951703616	0.062175
0.11473145370505955	0.9065937581104687	0.062225
0.11482367988903185	0.9065929203682512	0.062275
0.11491590615479287	0.9065920819436858	0.062325
0.11500813250238907	0.9065912428367513	0.062375
0.115100358931879	0.9065904030474253	0.062425
0.11519258544330847	0.906589562575686	0.062475
0.11528481203673653	0.9065887214215109	0.062525
0.11537703871220839	0.906587879584879	0.062575
0.11546926546978346	0.9065870370657668	0.062625
0.11556149230950702	0.9065861938641532	0.062675
0.11565371923143794	0.9065853499800156	0.062725
0.11574594623562177	0.9065845054133324	0.062775
0.11583817332211721	0.9065836601640808	0.062825
0.11593040049096984	0.9065828142322391	0.062875
0.11602262774223815	0.9065819676177851	0.062925
0.11611485507596779	0.9065811203206965	0.062975
0.11620708249221721	0.9065802723409513	0.063025
0.11629930999103195	0.906579423678527	0.063075
0.11639153757247031	0.9065785743334017	0.063125
0.11648376523657804	0.9065777243055527	0.063175
0.11657599298341295	0.9065768735949584	0.063225
0.11666822081302135	0.9065760222015958	0.063275
0.11676044872546028	0.9065751701254434	0.063325
0.11685267672077655	0.9065743173664782	0.063375
0.11694490479902686	0.9065734639246786	0.063425
0.11703713296025824	0.9065726098000215	0.063475
0.11712936120452684	0.9065717549924854	0.063525
0.11722158953188015	0.906570899502047	0.063575
0.11731381794237396	0.9065700433286848	0.063625
0.11740604643605589	0.9065691864723757	0.063675
0.11749827501298143	0.9065683289330984	0.063725
0.11759050367319838	0.9065674707108289	0.063775
0.11768273241676212	0.9065666118055463	0.063825
0.1177749612437201	0.906565752217227	0.063875
0.11786719015412811	0.9065648919458493	0.063925
0.11795941914803325	0.9065640309913906	0.063975
0.11805164822549115	0.9065631693538282	0.064025
0.11814387738654927	0.9065623070331397	0.064075
0.1182361066312627	0.906561444029303	0.064125
0.11832833595967948	0.9065605803422947	0.064175
0.11842056537185397	0.9065597159720933	0.064225
0.11851279486783449	0.9065588509186752	0.064275
0.11860502444767526	0.9065579851820188	0.064325
0.11869725411142457	0.9065571187621007	0.064375
0.11878948385913658	0.9065562516588992	0.064425
0.11888171369085951	0.9065553838723907	0.064475
0.11897394360664745	0.9065545154025536	0.064525
0.11906617360654849	0.906553646249364	0.064575
0.11915840369061682	0.9065527764128007	0.064625
0.11925063385890046	0.9065519058928397	0.064675
0.1193428641114534	0.9065510346894597	0.064725
0.11943509444832373	0.9065501628026368	0.064775
0.11952732486956537	0.9065492902323493	0.064825
0.1196195553752263	0.9065484169785731	0.064875
0.11971178596536039	0.9065475430412872	0.064925
0.11980401664001558	0.9065466684204673	0.064975
0.11989624739924566	0.9065457931160918	0.065025
0.11998847824309863	0.9065449171281371	0.065075
0.12008070917162808	0.9065440404565812	0.065125
0.12017294018488191	0.9065431631014005	0.065175
0.12026517128291393	0.9065422850625727	0.065225
0.12035740246577159	0.9065414063400749	0.065275
0.12044963373350893	0.9065405269338839	0.065325
0.12054186508617337	0.9065396468439773	0.065375
0.12063409652381854	0.9065387660703321	0.065425
0.12072632804649215	0.9065378846129251	0.065475
0.12081855965424773	0.9065370024717342	0.065525
0.12091079134713267	0.9065361196467354	0.065575
0.12100302312520078	0.9065352361379068	0.065625
0.12109525498849937	0.9065343519452244	0.065675
0.12118748693708173	0.9065334670686664	0.065725
0.12127971897099567	0.9065325815082087	0.065775
0.1213719510902941	0.9065316952638298	0.065825
0.12146418329502487	0.9065308083355047	0.065875
0.12155641558524108	0.9065299207232126	0.065925
0.12164864796098997	0.9065290324269283	0.065975
0.12174088042232517	0.9065281434466308	0.066025
0.12183311296929328	0.906527253782295	0.066075
0.12192534560194834	0.9065263634339001	0.066125
0.12201757832033665	0.9065254724014207	0.066175
0.12210981112451244	0.9065245806848359	0.066225
0.12220204401452152	0.9065236882841206	0.066275
0.12229427699041856	0.9065227951992534	0.066325
0.12238651005224903	0.9065219014302096	0.066375
0.1224787432000675	0.9065210069769675	0.066425
0.12257097643391957	0.9065201118395024	0.066475
0.12266320975385946	0.9065192160177931	0.066525
0.12275544315993295	0.9065183195118142	0.066575
0.12284767665219441	0.9065174223215445	0.066625
0.12293991023068877	0.9065165244469592	0.066675
0.12303214389547143	0.9065156258880365	0.066725
0.12312437764658637	0.9065147266447515	0.066775
0.12321661148408945	0.9065138267170827	0.066825
0.12330884540802435	0.9065129261050052	0.066875
0.12340107941844687	0.9065120248084974	0.066925
0.12349331351540077	0.906511122827534	0.066975
0.12358554769894171	0.906510220162094	0.067025
0.1236777819691133	0.9065093168121516	0.067075
0.1237700163259712	0.9065084127776859	0.067125
0.12386225076955903	0.9065075080586713	0.067175
0.12395448529993247	0.9065066026550864	0.067225
0.12404671991713491	0.906505696566906	0.067275
0.12413895462122194	0.9065047897941085	0.067325
0.12423118941223717	0.9065038823366688	0.067375
0.12432342429023573	0.9065029741945653	0.067425
0.12441565925526155	0.9065020653677726	0.067475
0.12450789430736948	0.9065011558562689	0.067525
0.12460012944660356	0.9065002456600294	0.067575
0.12469236467301839	0.9064993347790319	0.067625
0.124784599986658	0.9064984232132518	0.067675
0.1248768353875769	0.9064975109626663	0.067725
0.12496907087581925	0.9064965980272515	0.067775
0.1250613064514392	0.9064956844069844	0.067825
0.12515354211448124	0.9064947701018407	0.067875
0.12524577786499916	0.9064938551117975	0.067925
0.12533801370303743	0.9064929394368306	0.067975
0.1254302496286499	0.906492023076917	0.068025
0.12552248564188084	0.9064911060320329	0.068075
0.1256147217427842	0.9064901883021546	0.068125
0.12570695793140396	0.9064892698872585	0.068175
0.12579919420779437	0.906488350787321	0.068225
0.12589143057199897	0.9064874310023187	0.068275
0.12598366702407213	0.9064865105322273	0.068325
0.12607590356405732	0.9064855893770238	0.068375
0.12616814019200884	0.9064846675366841	0.068425
0.12626037690797018	0.9064837450111847	0.068475
0.12635261371199552	0.9064828218005017	0.068525
0.1264448506041283	0.9064818979046114	0.068575
0.1265370875844225	0.9064809733234904	0.068625
0.12662932465292173	0.9064800480571141	0.068675
0.1267215618096798	0.90647912210546	0.068725
0.12681379905474005	0.9064781954685031	0.068775
0.12690603638815687	0.9064772681462204	0.068825
0.1269982738099728	0.9064763401385875	0.068875
0.1270905113202426	0.9064754114455812	0.068925
0.12718274891900852	0.9064744820671768	0.068975
0.12727498660632558	0.9064735520033516	0.069025
0.12736722438223558	0.9064726212540805	0.069075
0.12745946224679372	0.9064716898193407	0.069125
0.1275517002000418	0.9064707576991072	0.069175
0.12764393824203468	0.9064698248933576	0.069225
0.12773617637281443	0.9064688914020662	0.069275
0.12782841459243555	0.906467957225211	0.069325
0.12792065290094037	0.906467022362766	0.069375
0.12801289129838303	0.9064660868147092	0.069425
0.1281051297848061	0.9064651505810148	0.069475
0.1281973683602634	0.9064642136616605	0.069525
0.12828960702479753	0.9064632760566209	0.069575
0.12838184577846218	0.906462337765873	0.069625
0.12847408462129997	0.9064613987893924	0.069675
0.12856632355336456	0.9064604591271548	0.069725
0.12865856257469857	0.9064595187791367	0.069775
0.12875080168535538	0.9064585777453132	0.069825
0.12884304088537776	0.9064576360256612	0.069875
0.12893528017481887	0.906456693620156	0.069925
0.12902751955372152	0.9064557505287738	0.069975
0.12911975902213876	0.9064548067514901	0.070025
0.12921199858011342	0.9064538622882812	0.070075
0.1293042382276984	0.9064529171391227	0.070125
0.12939647796493667	0.9064519713039905	0.070175
0.12948871779188062	0.9064510247828605	0.070225
0.12958095770857364	0.9064500775757082	0.070275
0.12967319771506786	0.90644912968251	0.070325
0.1297654378114066	0.9064481811032411	0.070375
0.129857677997642	0.9064472318378778	0.070425
0.12994991827381716	0.9064462818863954	0.070475
0.13004215863998436	0.9064453312487699	0.070525
0.13013439909618663	0.906444379924977	0.070575
0.1302266396424759	0.9064434279149924	0.070625
0.13031888027889557	0.9064424752187917	0.070675
0.13041112100549715	0.906441521836351	0.070725
0.1305033618223243	0.9064405677676455	0.070775
0.13059560272942813	0.9064396130126513	0.070825
0.1306878437268526	0.9064386575713437	0.070875
0.1307800848146484	0.9064377014436985	0.070925
0.13087232599285967	0.9064367446296913	0.070975
0.13096456726153696	0.9064357871292978	0.071025
0.13105680862072422	0.9064348289424936	0.071075
0.1311490500704724	0.906433870069254	0.071125
0.13124129161082487	0.9064329105095552	0.071175
0.1313335332418327	0.9064319502633722	0.071225
0.1314257749635392	0.906430989330681	0.071275
0.13151801677599556	0.9064300277114566	0.071325
0.13161025867924486	0.9064290654056751	0.071375
0.13170250067333814	0.9064281024133116	0.071425
0.13179474275831846	0.906427138734342	0.071475
0.13188698493423712	0.9064261743687411	0.071525
0.1319792272011366	0.9064252093164853	0.071575
0.1320714695590685	0.9064242435775492	0.071625
0.1321637120080752	0.906423277151909	0.071675
0.1322559545482082	0.9064223100395395	0.071725
0.1323481971795097	0.9064213422404169	0.071775
0.1324404399020313	0.9064203737545158	0.071825
0.1325326827158151	0.9064194045818122	0.071875
0.1326249256209128	0.906418434722281	0.071925
0.1327171686173659	0.9064174641758981	0.071975
0.1328094117052267	0.9064164929426382	0.072025
0.13290165488453617	0.9064155210224775	0.072075
0.13299389815534687	0.9064145484153904	0.072125
0.1330861415176995	0.9064135751213532	0.072175
0.13317838497164672	0.9064126011403403	0.072225
0.13327062851722885	0.9064116264723278	0.072275
0.13336287215449907	0.90641065111729	0.072325
0.133455115883497	0.9064096750752035	0.072375
0.1335473597042762	0.9064086983460421	0.072425
0.133639603616876	0.9064077209297825	0.072475
0.13373184762134976	0.9064067428263988	0.072525
0.13382409171773743	0.9064057640358668	0.072575
0.13391633590609153	0.9064047845581618	0.072625
0.1340085801864526	0.9064038043932582	0.072675
0.13410082455887243	0.9064028235411324	0.072725
0.1341930690233922	0.9064018420017583	0.072775
0.13428531358006293	0.9064008597751123	0.072825
0.13437755822892627	0.9063998768611684	0.072875
0.13446980297003305	0.9063988932599027	0.072925
0.13456204780342473	0.9063979089712894	0.072975
0.13465429272915205	0.9063969239953047	0.073025
0.13474653774725667	0.9063959383319226	0.073075
0.13483878285778908	0.9063949519811193	0.073125
0.134931028060791	0.9063939649428686	0.073175
0.13502327335631262	0.9063929772171467	0.073225
0.13511551874439592	0.906391988803928	0.073275
0.13520776422509073	0.9063909997031878	0.073325
0.13530000979843945	0.9063900099149009	0.073375
0.13539225546449116	0.9063890194390425	0.073425
0.13548450122328884	0.9063880282755875	0.073475
0.13557674707488093	0.9063870364245111	0.073525
0.13566899301931093	0.9063860438857879	0.073575
0.13576123905662665	0.9063850506593932	0.073625
0.13585348518687201	0.9063840567453018	0.073675
0.13594573141009456	0.9063830621434888	0.073725
0.13603797772633805	0.9063820668539286	0.073775
0.13613022413565032	0.9063810708765969	0.073825
0.1362224706380745	0.9063800742114679	0.073875
0.13631471723365896	0.9063790768585168	0.073925
0.13640696392244625	0.9063780788177185	0.073975
0.13649921070448512	0.9063770800890478	0.074025
0.13659145757981778	0.9063760806724799	0.074075
0.1366837045484931	0.9063750805679887	0.074125
0.13677595161055317	0.9063740797755502	0.074175
0.13686819876604683	0.9063730782951378	0.074225
0.13696044601501592	0.906372076126728	0.074275
0.13705269335750936	0.9063710732702939	0.074325
0.13714494079356895	0.9063700697258117	0.074375
0.1372371883232437	0.9063690654932549	0.074425
0.13732943594657487	0.9063680605725998	0.074475
0.13742168366361196	0.9063670549638194	0.074525
0.1375139314743957	0.90636604866689	0.074575
0.13760617937897598	0.9063650416817849	0.074625
0.1376984273773931	0.9063640340084801	0.074675
0.13779067546969706	0.9063630256469489	0.074725
0.13788292365592808	0.9063620165971678	0.074775
0.13797517193613612	0.9063610068591093	0.074825
0.13806742031036137	0.9063599964327501	0.074875
0.1381596687786536	0.9063589853180629	0.074925
0.13825191734105308	0.9063579735150245	0.074975
0.13834416599760938	0.9063569610236071	0.075025
0.13843641474836277	0.9063559478437877	0.075075
0.138528663593363	0.9063549339755385	0.075125
0.13862091253264977	0.9063539194188367	0.075175
0.138713161566273	0.9063529041736541	0.075225
0.13880541069427263	0.9063518882399679	0.075275
0.13889765991669817	0.9063508716177503	0.075325
0.13898990923358956	0.9063498543069779	0.075375
0.1390821586449964	0.9063488363076232	0.075425
0.1391744081509584	0.9063478176196628	0.075475
0.1392666577515252	0.906346798243069	0.075525
0.13935890744673637	0.9063457781778185	0.075575
0.13945115723664153	0.9063447574238837	0.075625
0.13954340712128022	0.906343735981241	0.075675
0.13963565710070192	0.9063427138498628	0.075725
0.13972790717494638	0.9063416910297256	0.075775
0.1398201573440626	0.9063406675208021	0.075825
0.13991240760809048	0.906339643323068	0.075875
0.14000465796707903	0.9063386184364964	0.075925
0.1400969084210679	0.9063375928610634	0.075975
0.1401891589701061	0.9063365665967413	0.076025
0.14028140961423344	0.9063355396435067	0.076075
0.14037366035349866	0.9063345120013316	0.076125
0.14046591118794152	0.906333483670193	0.076175
0.14055816211761082	0.9063324546500622	0.076225
0.14065041314254625	0.9063314249409165	0.076275
0.1407426642627962	0.9063303945427272	0.076325
0.14083491547840074	0.9063293634554717	0.076375
0.1409271667894079	0.9063283316791215	0.076425
0.14101941819585798	0.9063272992136533	0.076475
0.1411116696977987	0.9063262660590391	0.076525
0.14120392129527032	0.906325232215255	0.076575
0.1412961729883209	0.9063241976822739	0.076625
0.1413884247769898	0.9063231624600709	0.076675
0.14148067666132602	0.9063221265486195	0.076725
0.14157292864136786	0.9063210899478947	0.076775
0.14166518071716513	0.90632005265787	0.076825
0.14175743288875559	0.9063190146785199	0.076875
0.14184968515618915	0.9063179760098182	0.076925
0.14194193751950349	0.9063169366517396	0.076975
0.14203418997874834	0.9063158966042578	0.077025
0.14212644253396148	0.9063148558673471	0.077075
0.14221869518519237	0.9063138144409818	0.077125
0.14231094793247917	0.9063127723251354	0.077175
0.14240320077587082	0.9063117295197827	0.077225
0.14249545371540548	0.9063106860248971	0.077275
0.14258770675113253	0.9063096418404532	0.077325
0.14267995988308932	0.906308596966425	0.077375
0.1427722131113254	0.9063075514027861	0.077425
0.1428644664358785	0.906306505149511	0.077475
0.14295671985679773	0.9063054582065735	0.077525
0.14304897337412073	0.9063044105739477	0.077575
0.14314122698789664	0.9063033622516075	0.077625
0.143233480698163	0.9063023132395269	0.077675
0.1433257345049691	0.9063012635376798	0.077725
0.14341798840835204	0.9063002131460405	0.077775
0.14351024240836135	0.9062991620645825	0.077825
0.1436024965050341	0.9062981102932801	0.077875
0.1436947506984195	0.906297057832107	0.077925
0.14378700498855476	0.9062960046810372	0.077975
0.143879259375489	0.9062949508400444	0.078025
0.14397151385925927	0.906293896309103	0.078075
0.1440637684399147	0.9062928410881861	0.078125
0.1441560231174924	0.9062917851772684	0.078175
0.14424827789204117	0.9062907285763229	0.078225
0.14434053276359815	0.9062896712853243	0.078275
0.14443278773221227	0.9062886133042457	0.078325
0.14452504279792044	0.9062875546330618	0.078375
0.14461729796077158	0.9062864952717454	0.078425
0.14470955322080248	0.9062854352202709	0.078475
0.1448018085780622	0.9062843744786119	0.078525
0.14489406403258717	0.9062833130467424	0.078575
0.14498631958442648	0.9062822509246355	0.078625
0.1450785752336166	0.9062811881122659	0.078675
0.14517083098020653	0.9062801246096064	0.078725
0.14526308682423267	0.9062790604166318	0.078775
0.1453553427657439	0.9062779955333147	0.078825
0.14544759880477673	0.9062769299596297	0.078875
0.14553985494137983	0.9062758636955498	0.078925
0.14563211117558977	0.9062747967410492	0.078975
0.14572436750745482	0.9062737290961009	0.079025
0.14581662393701209	0.9062726607606797	0.079075
0.14590888046430886	0.9062715917347579	0.079125
0.14600113708938328	0.9062705220183102	0.079175
0.14609339381228173	0.9062694516113099	0.079225
0.14618565063304287	0.9062683805137302	0.079275
0.1462779075517128	0.9062673087255454	0.079325
0.1463701645683299	0.9062662362467284	0.079375
0.14646242168294046	0.9062651630772536	0.079425
0.14655467889558288	0.9062640892170933	0.079475
0.14664693620630306	0.9062630146662227	0.079525
0.14673919361513948	0.9062619394246136	0.079575
0.14683145112213816	0.9062608634922413	0.079625
0.1469237087273374	0.9062597868690775	0.079675
0.14701596643078313	0.9062587095550975	0.079725
0.1471082242325134	0.9062576315502731	0.079775
0.14720048213257436	0.9062565528545795	0.079825
0.14729274013100413	0.9062554734679885	0.079875
0.14738499822784842	0.9062543933904753	0.079925
0.14747725642314563	0.9062533126220113	0.079975
0.1475695147169409	0.9062522311625724	0.080025
0.14766177310927325	0.9062511490121292	0.080075
0.14775403160018727	0.9062500661706583	0.080125
0.1478462901897221	0.9062489826381297	0.080175
0.14793854887792232	0.9062478984145202	0.080225
0.14803080766482687	0.9062468134998001	0.080275
0.1481230665504803	0.9062457278939455	0.080325
0.14821532553492153	0.9062446415969273	0.080375
0.14830758461819507	0.906243554608721	0.080425
0.14839984380033983	0.9062424669292981	0.080475
0.14849210308139985	0.9062413785586335	0.080525
0.14858436246141463	0.9062402894966991	0.080575
0.14867662194042772	0.9062391997434698	0.080625
0.14876888151847856	0.9062381092989171	0.080675
0.14886114119561095	0.9062370181630163	0.080725
0.14895340097186388	0.9062359263357384	0.080775
0.14904566084728144	0.9062348338170589	0.080825
0.1491379208219023	0.906233740606949	0.080875
0.14923018089577056	0.9062326467053841	0.080925
0.14932244106892492	0.9062315521123351	0.080975
0.14941470134140922	0.9062304568277777	0.081025
0.14950696171326247	0.9062293608516826	0.081075
0.1495992221845281	0.9062282641840254	0.081125
0.14969148275524508	0.9062271668247769	0.081175
0.14978374342545694	0.9062260687739127	0.081225
0.14987600419520253	0.9062249700314035	0.081275
0.14996826506452524	0.906223870597225	0.081325
0.15006052603346393	0.9062227704713477	0.081375
0.1501527871020621	0.9062216696537475	0.081425
0.1502450482703582	0.9062205681443946	0.081475
0.15033730953839594	0.9062194659432654	0.081525
0.15042957090621345	0.9062183630503293	0.081575
0.15052183237385472	0.9062172594655631	0.081625
0.15061409394135764	0.9062161551889366	0.081675
0.15070635560876616	0.9062150502204257	0.081725
0.1507986173761179	0.9062139445600007	0.081775
0.15089087924345718	0.9062128382076374	0.081825
0.1509831412108212	0.9062117311633064	0.081875
0.1510754032782544	0.9062106234269829	0.081925
0.15116766544579383	0.906209514998638	0.081975
0.1512599277134838	0.9062084058782462	0.082025
0.1513521900813615	0.9062072960657792	0.082075
0.15144445254947117	0.9062061855612115	0.082125
0.15153671511784977	0.9062050743645141	0.082175
0.15162897778654164	0.9062039624756623	0.082225
0.1517212405555834	0.9062028498946266	0.082275
0.15181350342501976	0.906201736621382	0.082325
0.15190576639488687	0.9062006226559	0.082375
0.15199802946522967	0.9061995079981547	0.082425
0.1520902926360841	0.9061983926481177	0.082475
0.1521825559074952	0.9061972766057635	0.082525
0.15227481927949854	0.906196159871063	0.082575
0.15236708275213945	0.9061950424439912	0.082625
0.15245934632545308	0.9061939243245191	0.082675
0.15255160999948514	0.9061928055126209	0.082725
0.15264387377427024	0.9061916860082686	0.082775
0.15273613764985441	0.9061905658114355	0.082825
0.15282840162627195	0.9061894449220942	0.082875
0.15292066570356902	0.9061883233402176	0.082925
0.1530129298817796	0.9061872010657785	0.082975
0.1531051941609502	0.9061860780987497	0.083025
0.15319745854111447	0.9061849544391041	0.083075
0.15328972302231886	0.906183830086814	0.083125
0.153381987604597	0.9061827050418527	0.083175
0.15347425228799527	0.9061815793041925	0.083225
0.15356651707254712	0.9061804528738067	0.083275
0.1536587819582991	0.9061793257506674	0.083325
0.15375104694528452	0.906178197934748	0.083375
0.15384331203354987	0.9061770694260203	0.083425
0.15393557722312828	0.906175940224458	0.083475
0.1540278425140663	0.9061748103300328	0.083525
0.15412010790639694	0.9061736797427185	0.083575
0.15421237340016677	0.9061725484624863	0.083625
0.15430463899540853	0.9061714164893105	0.083675
0.15439690469216905	0.9061702838231622	0.083725
0.15448917049048078	0.9061691504640155	0.083775
0.15458143639039068	0.9061680164118415	0.083825
0.154673702391931	0.9061668816666143	0.083875
0.15476596849514848	0.9061657462283051	0.083925
0.1548582347000756	0.906164610096888	0.083975
0.1549505010067589	0.9061634732723339	0.084025
0.1550427674152308	0.9061623357546169	0.084075
0.1551350339255379	0.9061611975437085	0.084125
0.1552273005377123	0.906160058639582	0.084175
0.15531956725180093	0.906158919042209	0.084225
0.15541183406783557	0.9061577787515634	0.084275
0.15550410098586304	0.9061566377676161	0.084325
0.15559636800591514	0.9061554960903413	0.084375
0.15568863512803863	0.9061543537197096	0.084425
0.15578090235226533	0.9061532106556957	0.084475
0.15587316967864168	0.9061520668982698	0.084525
0.15596543710719996	0.9061509224474064	0.084575
0.15605770463798588	0.9061497773030761	0.084625
0.15614997227103206	0.9061486314652532	0.084675
0.15624224000638415	0.9061474849339084	0.084725
0.15633450784407463	0.9061463377090154	0.084775
0.15642677578414915	0.9061451897905459	0.084825
0.15651904382663992	0.9061440411784727	0.084875
0.15661131197159286	0.9061428918727679	0.084925
0.15670358021903985	0.9061417418734043	0.084975
0.1567958485690268	0.9061405911803535	0.085025
0.1568881170215858	0.906139439793589	0.085075
0.1569803855767621	0.906138287713082	0.085125
0.15707265423458852	0.9061371349388058	0.085175
0.15716492299510954	0.9061359814707322	0.085225
0.15725719185835843	0.9061348273088334	0.085275
0.15734946082437928	0.9061336724530821	0.085325
0.15744172989320557	0.9061325169034504	0.085375
0.15753399906488097	0.9061313606599106	0.085425
0.15762626833943916	0.9061302037224352	0.085475
0.15771853771692373	0.9061290460909959	0.085525
0.1578108071973682	0.906127887765566	0.085575
0.15790307678081628	0.9061267287461164	0.085625
0.1579953464673013	0.906125569032621	0.085675
0.15808761625686676	0.9061244086250502	0.085725
0.15817988614954645	0.9061232475233777	0.085775
0.1582721561453832	0.9061220857275746	0.085825
0.15836442624441094	0.9061209232376142	0.085875
0.15845669644667262	0.9061197600534675	0.085925
0.15854896675220181	0.9061185961751078	0.085975
0.15864123716104186	0.9061174316025064	0.086025
0.15873350767322575	0.9061162663356364	0.086075
0.15882577828879715	0.9061151003744687	0.086125
0.15891804900778878	0.9061139337189769	0.086175
0.15901031983024436	0.9061127663691317	0.086225
0.15910259075619662	0.9061115983249065	0.086275
0.1591948617856888	0.9061104295862724	0.086325
0.15928713291875402	0.9061092601532023	0.086375
0.15937940415543533	0.9061080900256675	0.086425
0.15947167549576577	0.9061069192036408	0.086475
0.15956394693978826	0.9061057476870936	0.086525
0.15965621848753606	0.906104575475999	0.086575
0.15974849013905165	0.9061034025703277	0.086625
0.15984076189436844	0.906102228970053	0.086675
0.15993303375352885	0.906101054675146	0.086725
0.160025305716566	0.9060998796855794	0.086775
0.16011757778352265	0.9060987040013246	0.086825
0.1602098499544316	0.9060975276223544	0.086875
0.1603021222293357	0.9060963505486397	0.086925
0.1603943946082675	0.9060951727801538	0.086975
0.16048666709126977	0.9060939943168673	0.087025
0.16057893967837525	0.9060928151587534	0.087075
0.16067121236962648	0.9060916353057833	0.087125
0.16076348516505615	0.9060904547579292	0.087175
0.16085575806470667	0.9060892735151629	0.087225
0.16094803106861097	0.9060880915774565	0.087275
0.16104030417681098	0.9060869089447818	0.087325
0.1611325773893399	0.9060857256171108	0.087375
0.16122485070623951	0.9060845415944153	0.087425
0.16131712412754293	0.9060833568766673	0.087475
0.16140939765329174	0.9060821714638387	0.087525
0.1615016712835191	0.9060809853559012	0.087575
0.1615939450182668	0.906079798552827	0.087625
0.16168621885756754	0.9060786110545873	0.087675
0.16177849280146336	0.9060774228611549	0.087725
0.1618707668499864	0.9060762339725005	0.087775
0.1619630410031794	0.906075044388597	0.087825
0.16205531526107378	0.9060738541094154	0.087875
0.16214758962371256	0.9060726631349281	0.087925
0.16223986409112706	0.9060714714651064	0.087975
0.16233213866336016	0.9060702790999224	0.088025
0.16242441334044308	0.9060690860393477	0.088075
0.16251668812241873	0.9060678922833544	0.088125
0.16260896300931812	0.9060666978319136	0.088175
0.16270123800118447	0.9060655026849979	0.088225
0.1627935130980483	0.9060643068425783	0.088275
0.16288578829995312	0.9060631103046269	0.088325
0.16297806360692915	0.9060619130711153	0.088375
0.16307033901901988	0.9060607151420155	0.088425
0.1631626145362556	0.9060595165172987	0.088475
0.16325489015867978	0.906058317196937	0.088525
0.16334716588632234	0.9060571171809016	0.088575
0.16343944171922686	0.9060559164691648	0.088625
0.16353171765742325	0.9060547150616978	0.088675
0.16362399370095493	0.9060535129584726	0.088725
0.1637162698498519	0.9060523101594601	0.088775
0.16380854610415727	0.9060511066646333	0.088825
0.1639008224639014	0.9060499024739622	0.088875
0.16399309892912706	0.9060486975874199	0.088925
0.16408537549986435	0.9060474920049767	0.088975
0.16417765217615615	0.9060462857266055	0.089025
0.16426992895803288	0.9060450787522767	0.089075
0.16436220584553685	0.9060438710819628	0.089125
0.16445448283869857	0.9060426627156345	0.089175
0.1645467599375604	0.9060414536532645	0.089225
0.1646390371421527	0.9060402438948227	0.089275
0.16473131445251782	0.9060390334402828	0.089325
0.16482359186868598	0.9060378222896139	0.089375
0.1649158693906995	0.9060366104427899	0.089425
0.1650081470185885	0.9060353978997803	0.089475
0.1651004247523955	0.9060341846605582	0.089525
0.1651927025921502	0.9060329707250936	0.089575
0.16528498053789528	0.9060317560933595	0.089625
0.16537725858966007	0.906030540765326	0.089675
0.1654695367474878	0.9060293247409659	0.089725
0.16556181501140707	0.9060281080202492	0.089775
0.1656540933814616	0.9060268906031489	0.089825
0.16574637185767951	0.9060256724896351	0.089875
0.16583865044010476	0.9060244536796803	0.089925
0.16593092912876534	0.9060232341732549	0.089975
0.16602320792370506	0.9060220139703313	0.090025
0.1661154868249517	0.90602079307088	0.090075
0.16620776583254937	0.9060195714748734	0.090125
0.16630004494652553	0.9060183491822816	0.090175
0.16639232416692445	0.9060171261930775	0.090225
0.1664846034937733	0.9060159025072311	0.090275
0.1665768829271164	0.9060146781247148	0.090325
0.16666916246698088	0.9060134530454991	0.090375
0.1667614421134109	0.906012227269556	0.090425
0.16685372186643374	0.9060110007968561	0.090475
0.16694600172609328	0.9060097736273716	0.090525
0.1670382816924168	0.906008545761073	0.090575
0.1671305617654482	0.9060073171979321	0.090625
0.16722284194521458	0.9060060879379203	0.090675
0.1673151222317598	0.9060048579810085	0.090725
0.16740740262511103	0.9060036273271683	0.090775
0.1674996831253118	0.9060023959763708	0.090825
0.16759196373238974	0.9060011639285872	0.090875
0.16768424444638763	0.905999931183789	0.090925
0.16777652526733375	0.9059986977419472	0.090975
0.16786880619527034	0.9059974636030331	0.091025
0.16796108723022557	0.9059962287670178	0.091075
0.16805336837224208	0.905994993233873	0.091125
0.1681456496213474	0.9059937570035693	0.091175
0.16823793097758472	0.9059925200760783	0.091225
0.1683302124409811	0.9059912824513711	0.091275
0.16842249401157955	0.9059900441294187	0.091325
0.16851477568940762	0.9059888051101925	0.091375
0.16860705747450766	0.9059875653936637	0.091425
0.16869933936690765	0.905986324979803	0.091475
0.16879162136664932	0.9059850838685823	0.091525
0.1688839034737613	0.9059838420599718	0.091575
0.16897618568828474	0.905982599553944	0.091625
0.16906846801024839	0.9059813563504682	0.091675
0.16916075043969328	0.9059801124495174	0.091725
0.16925303297664823	0.9059788678510609	0.091775
0.16934531562115399	0.9059776225550716	0.091825
0.1694375983732394	0.9059763765615185	0.091875
0.16952988123294543	0.9059751298703752	0.091925
0.16962216420030035	0.9059738824816103	0.091975
0.16971444727534563	0.905972634395197	0.092025
0.16980673045810907	0.9059713856111042	0.092075
0.1698990137486322	0.9059701361293052	0.092125
0.1699912971469428	0.9059688859497688	0.092175
0.17008358065308224	0.9059676350724682	0.092225
0.17017586426707842	0.9059663834973724	0.092275
0.17026814798897244	0.9059651312244542	0.092325
0.1703604318187923	0.905963878253683	0.092375
0.17045271575657905	0.9059626245850312	0.092425
0.17054499980236051	0.9059613702184685	0.092475
0.17063728395617767	0.905960115153967	0.092525
0.1707295682180585	0.9059588593914968	0.092575
0.1708218525880435	0.9059576029310299	0.092625
0.17091413706616113	0.9059563457725357	0.092675
0.17100642165245145	0.9059550879159869	0.092725
0.17109870634694294	0.9059538293613527	0.092775
0.17119099114967581	0.9059525701086056	0.092825
0.1712832760606782	0.9059513101577151	0.092875
0.1713755610799903	0.9059500495086538	0.092925
0.17146784620764036	0.9059487881613904	0.092975
0.17156013144366827	0.9059475261158981	0.093025
0.1716524167881023	0.9059462633721456	0.093075
0.17174470224098265	0.9059449999301059	0.093125
0.17183698780233692	0.9059437357897479	0.093175
0.17192927347220574	0.9059424709510441	0.093225
0.17202155925061635	0.9059412054139641	0.093275
0.17211384513760955	0.9059399391784797	0.093325
0.17220613113321231	0.9059386722445608	0.093375
0.17229841723746545	0.9059374046121791	0.093425
0.17239070345039598	0.9059361362813046	0.093475
0.17248298977204451	0.9059348672519092	0.093525
0.17257527620243798	0.9059335975239625	0.093575
0.1726675627416172	0.9059323270974362	0.093625
0.17275984938960892	0.9059310559723004	0.093675
0.17285213614645362	0.9059297841485265	0.093725
0.17294442301217836	0.9059285116260845	0.093775
0.1730367099868234	0.9059272384049462	0.093825
0.17312899707041557	0.905925964485081	0.093875
0.17322128426299532	0.9059246898664612	0.093925
0.17331357156458946	0.9059234145490561	0.093975
0.1734058589752383	0.9059221385328374	0.094025
0.17349814649496845	0.9059208618177752	0.094075
0.17359043412382025	0.9059195844038409	0.094125
0.17368272186182054	0.9059183062910043	0.094175
0.173775009709009	0.9059170274792371	0.094225
0.17386729766541315	0.905915747968509	0.094275
0.1739595857310719	0.9059144677587915	0.094325
0.1740518739060132	0.9059131868500546	0.094375
0.1741441621902756	0.9059119052422695	0.094425
0.17423645058388726	0.9059106229354064	0.094475
0.17432873908688634	0.9059093399294362	0.094525
0.17442102769930137	0.9059080562243296	0.094575
0.1745133164211699	0.9059067718200571	0.094625
0.17460560525252095	0.9059054867165893	0.094675
0.17469789419339174	0.9059042009138969	0.094725
0.1747901832438113	0.9059029144119504	0.094775
0.1748824724038166	0.9059016272107205	0.094825
0.17497476167343692	0.9059003393101779	0.094875
0.17506705105270903	0.905899050710293	0.094925
0.17515934054166216	0.9058977614110362	0.094975
0.1752516301403329	0.9058964714123784	0.095025
0.17534391984875056	0.9058951807142901	0.095075
0.1754362096669516	0.9058938893167418	0.095125
0.1755284995949654	0.9058925972197037	0.095175
0.17562078963282812	0.9058913044231468	0.095225
0.17571307978056927	0.9058900109270417	0.095275
0.175805370038225	0.9058887167313585	0.095325
0.1758976604058246	0.905887421836068	0.095375
0.1759899508834045	0.9058861262411403	0.095425
0.17608224147099327	0.9058848299465466	0.095475
0.176174532168628	0.9058835329522565	0.095525
0.17626682297633672	0.9058822352582416	0.095575
0.17635911389415665	0.9058809368644709	0.095625
0.17645140492211583	0.9058796377709166	0.095675
0.17654369606025122	0.9058783379775472	0.095725
0.17663598730859087	0.9058770374843352	0.095775
0.17672827866717178	0.9058757362912492	0.095825
0.1768205701360217	0.9058744343982612	0.095875
0.17691286171517817	0.9058731318053401	0.095925
0.17700515340466821	0.9058718285124581	0.095975
0.17709744520452955	0.9058705245195835	0.096025
0.17718973711478908	0.9058692198266889	0.096075
0.17728202913548466	0.9058679144337427	0.096125
0.177374321266643	0.9058666083407171	0.096175
0.17746661350830203	0.9058653015475804	0.096225
0.17755890586048811	0.9058639940543053	0.096275
0.17765119832323933	0.9058626858608599	0.096325
0.17774349089658198	0.9058613769672167	0.096375
0.17783578358055396	0.9058600673733441	0.096425
0.17792807637518185	0.9058587570792143	0.096475
0.17802036928050297	0.9058574460847958	0.096525
0.1781126622965442	0.9058561343900605	0.096575
0.17820495542334272	0.9058548219949772	0.096625
0.1782972486609254	0.9058535088995181	0.096675
0.17838954200932924	0.9058521951036513	0.096725
0.17848183546858126	0.9058508806073493	0.096775
0.17857412903871814	0.9058495654105805	0.096825
0.1786664227197671	0.9058482495133166	0.096875
0.17875871651176442	0.9058469329155265	0.096925
0.1788510104147377	0.905845615617182	0.096975
0.1789433044287228	0.9058442976182519	0.097025
0.1790355985537473	0.9058429789187078	0.097075
0.17912789278984728	0.9058416595185186	0.097125
0.17922018713704993	0.905840339417656	0.097175
0.1793124815953917	0.9058390186160884	0.097225
0.17940477616489917	0.9058376971137883	0.097275
0.17949707084560915	0.9058363749107231	0.097325
0.17958936563754796	0.9058350520068663	0.097375
0.1796816605407522	0.9058337284021848	0.097425
0.17977395555524883	0.9058324040966519	0.097475
0.17986625068107348	0.9058310790902345	0.097525
0.17995854591825372	0.9058297533829065	0.097575
0.18005084126682452	0.9058284269746343	0.097625
0.18014313672681428	0.9058270998653913	0.097675
0.18023543229825692	0.9058257720551448	0.097725
0.1803277279811816	0.9058244435438679	0.097775
0.1804200237756217	0.9058231143315276	0.097825
0.18051231968160628	0.9058217844180971	0.097875
0.18060461569916897	0.9058204538035438	0.097925
0.18069691182833866	0.9058191224878404	0.097975
0.18078920806914908	0.9058177904709541	0.098025
0.1808815044216285	0.905816457752858	0.098075
0.1809738008858113	0.9058151243335195	0.098125
0.1810660974617251	0.9058137902129113	0.098175
0.18115839414940468	0.9058124553910007	0.098225
0.18125069094887727	0.9058111198677606	0.098275
0.18134298786017775	0.9058097836431585	0.098325
0.18143528488333338	0.905808446717167	0.098375
0.18152758201837874	0.9058071090897533	0.098425
0.18161987926534137	0.9058057707608903	0.098475
0.1817121766242554	0.9058044317305455	0.098525
0.18180447409514852	0.9058030919986912	0.098575
0.18189677167805499	0.9058017515652954	0.098625
0.1819890693730019	0.90580041043033	0.098675
0.182081367180024	0.9057990685937631	0.098725
0.1821736650991481	0.9057977260555667	0.098775
0.18226596313040885	0.905796382815709	0.098825
0.18235826127383312	0.9057950388741614	0.098875
0.18245055952945546	0.9057936942308924	0.098925
0.18254285789730262	0.9057923488858736	0.098975
0.18263515637740918	0.9057910028390737	0.099025
0.18272745496980178	0.9057896560904635	0.099075
0.18281975367451495	0.9057883086400121	0.099125
0.1829120524915752	0.9057869604876905	0.099175
0.1830043514210173	0.9057856116334676	0.099225
0.18309665046286708	0.9057842620773142	0.099275
0.18318894961715984	0.9057829118191998	0.099325
0.1832812488839212	0.9057815608590943	0.099375
0.18337354826318655	0.9057802091969678	0.099425
0.183465847754981	0.90577885683279	0.099475
0.1835581473593402	0.905777503766531	0.099525
0.18365044707628927	0.9057761499981606	0.099575
0.18374274690586365	0.9057747955276486	0.099625
0.1838350468480885	0.905773440354965	0.099675
0.183927346902999	0.9057720844800796	0.099725
0.18401964707062057	0.9057707279029621	0.099775
0.18411194735098796	0.9057693706235829	0.099825
0.1842042477441269	0.9057680126419111	0.099875
0.18429654825007188	0.9057666539579172	0.099925
0.18438884886884846	0.9057652945715707	0.099975
0.18448114960049147	0.9057639344828415	0.100025
0.18457345044502604	0.9057625736916994	0.100075
0.18466575140248706	0.9057612121981146	0.100125
0.18475805247289964	0.905759850002056	0.100175
0.1848503536562985	0.9057584871034944	0.100225
0.18494265495270892	0.905757123502399	0.100275
0.18503495636216535	0.9057557591987399	0.100325
0.1851272578846933	0.9057543941924864	0.100375
0.1852195595203265	0.9057530284836092	0.100425
0.18531186126909113	0.9057516620720768	0.100475
0.18540416313102065	0.9057502949578604	0.100525
0.18549646510614098	0.9057489271409283	0.100575
0.18558876719448572	0.9057475586212517	0.100625
0.1856810693960806	0.9057461893987987	0.100675
0.18577337171095928	0.905744819473541	0.100725
0.18586567413914737	0.9057434488454461	0.100775
0.18595797668067854	0.9057420775144862	0.100825
0.18605027933557808	0.9057407054806286	0.100875
0.1861425821038802	0.9057393327438451	0.100925
0.1862348849856095	0.9057379593041036	0.100975
0.18632718798080053	0.9057365851613753	0.101025
0.18641949108947758	0.9057352103156288	0.101075
0.1865117943116753	0.9057338347668347	0.101125
0.18660409764741798	0.9057324585149613	0.101175
0.1866964010967399	0.9057310815599804	0.101225
0.1867887046596656	0.905729703901859	0.101275
0.18688100833622923	0.9057283255405697	0.101325
0.18697331212645515	0.9057269464760792	0.101375
0.1870656160303776	0.9057255667083601	0.101425
0.18715792004802093	0.905724186237379	0.101475
0.18725022417941928	0.9057228050631086	0.101525
0.1873425284245967	0.9057214231855154	0.101575
0.1874348327835876	0.9057200406045722	0.101625
0.1875271372564157	0.9057186573202455	0.101675
0.18761944184311558	0.9057172733325081	0.101725
0.1877117465437108	0.9057158886413261	0.101775
0.18780405135823589	0.905714503246673	0.101825
0.18789635628671453	0.9057131171485143	0.101875
0.18798866132918082	0.9057117303468236	0.101925
0.1880809664856587	0.9057103428415665	0.101975
0.188173271756182	0.9057089546327166	0.102025
0.18826557714077485	0.9057075657202392	0.102075
0.188357882639471	0.9057061761041086	0.102125
0.188450188252294	0.9057047857842894	0.102175
0.18854249397927839	0.905703394760756	0.102225
0.18863479982044692	0.9057020030334731	0.102275
0.1887271057758346	0.905700610602415	0.102325
0.18881941184546377	0.9056992174675466	0.102375
0.18891171802936949	0.9056978236288421	0.102425
0.18900402432757402	0.9056964290862662	0.102475
0.18909633074011264	0.9056950338397933	0.102525
0.18918863726700721	0.905693637889388	0.102575
0.18928094390829303	0.9056922412350247	0.102625
0.18937325066399188	0.9056908438766679	0.102675
0.1894655575341393	0.905689445814292	0.102725
0.18955786451875659	0.9056880470478619	0.102775
0.18965017161787945	0.9056866475773514	0.102825
0.18974247883152917	0.9056852474027257	0.102875
0.18983478615974123	0.9056838465239586	0.102925
0.18992709360253712	0.9056824449410152	0.102975
0.19001940115995208	0.9056810426538693	0.103025
0.1901117088320075	0.9056796396624858	0.103075
0.19020401661873856	0.9056782359668387	0.103125
0.19029632452016682	0.905676831566893	0.103175
0.19038863253632715	0.9056754264626227	0.103225
0.19048094066724125	0.9056740206539925	0.103275
0.19057324891294372	0.9056726141409766	0.103325
0.19066555727345644	0.9056712069235394	0.103375
0.1907578657488138	0.9056697990016552	0.103425
0.19085017433903764	0.9056683903752888	0.103475
0.1909424830441622	0.9056669810444146	0.103525
0.19103479186420955	0.9056655710089963	0.103575
0.1911271007992137	0.9056641602690091	0.103625
0.19121940984919666	0.9056627488244164	0.103675
0.1913117190141922	0.9056613366751938	0.103725
0.19140402829422296	0.9056599238213046	0.103775
0.19149633768932164	0.9056585102627237	0.103825
0.19158864719951169	0.905657095999415	0.103875
0.1916809568248252	0.9056556810313539	0.103925
0.1917732665652859	0.905654265358503	0.103975
0.19186557642092564	0.9056528489808384	0.104025
0.19195788639176817	0.905651431898323	0.104075
0.19205019647784521	0.9056500141109326	0.104125
0.19214250667918042	0.9056485956186296	0.104175
0.1922348169958059	0.9056471764213907	0.104225
0.19232712742774452	0.9056457565191777	0.104275
0.19241943797502908	0.9056443359119669	0.104325
0.19251174863768175	0.905642914599721	0.104375
0.19260405941573577	0.905641492582416	0.104425
0.19269637030921288	0.9056400698600141	0.104475
0.1927886813181466	0.9056386464324918	0.104525
0.1928809924425582	0.9056372222998114	0.104575
0.1929733036824816	0.9056357974619489	0.104625
0.19306561503793773	0.9056343719188668	0.104675
0.1931579265089607	0.905632945670541	0.104725
0.19325023809557088	0.9056315187169341	0.104775
0.19334254979780274	0.9056300910580223	0.104825
0.19343486161567655	0.9056286626937676	0.104875
0.19352717354922677	0.9056272336241467	0.104925
0.19361948559847342	0.9056258038491212	0.104975
0.19371179776345104	0.9056243733686679	0.105025
0.19380411004417974	0.9056229421827484	0.105075
0.1938964224406936	0.9056215102913396	0.105125
0.1939887349530131	0.9056200776944031	0.105175
0.19408104758117187	0.9056186443919155	0.105225
0.19417336032519072	0.9056172103838388	0.105275
0.1942656731851029	0.9056157756701492	0.105325
0.1943579861609295	0.9056143402508088	0.105375
0.19445029925270318	0.905612904125794	0.105425
0.19454261246044574	0.9056114672950665	0.105475
0.19463492578418903	0.905610029758603	0.105525
0.1947272392239554	0.9056085915163654	0.105575
0.1948195527797761	0.9056071525683301	0.105625
0.19491186645167394	0.9056057129144589	0.105675
0.1950041802396798	0.9056042725547282	0.105725
0.1950964941438165	0.9056028314890998	0.105775
0.19518880816411477	0.9056013897175503	0.105825
0.1952811223005977	0.9055999472400414	0.105875
0.1953734365532956	0.9055985040565496	0.105925
0.19546575092223153	0.9055970601670366	0.105975
0.19555806540743603	0.905595615571479	0.106025
0.195650380008932	0.9055941702698382	0.106075
0.19574269472674985	0.9055927242620913	0.106125
0.19583500956091232	0.905591277548199	0.106175
0.1959273245114501	0.9055898301281393	0.106225
0.19601963957838522	0.9055883820018721	0.106275
0.1961119547617493	0.9055869331693754	0.106325
0.1962042700615634	0.9055854836306098	0.106375
0.19629658547785972	0.9055840333855525	0.106425
0.19638890101065873	0.9055825824341646	0.106475
0.19648121665999313	0.9055811307764231	0.106525
0.19657353242588282	0.905579678412289	0.106575
0.19666584830836084	0.9055782253417396	0.106625
0.19675816430744678	0.9055767715647357	0.106675
0.19685048042317382	0.9055753170812544	0.106725
0.1969427966555614	0.9055738618912567	0.106775
0.19703511300464263	0.9055724059947197	0.106825
0.19712742947043685	0.9055709493916042	0.106875
0.1972197460529772	0.9055694920818875	0.106925
0.19731206275228283	0.9055680340655304	0.106975
0.1974043795683871	0.9055665753425102	0.107025
0.1974966965013089	0.9055651159127875	0.107075
0.1975890135510816	0.9055636557763397	0.107125
0.1976813307177241	0.9055621949331274	0.107175
0.19777364800126954	0.9055607333831279	0.107225
0.19786596540173673	0.9055592711263019	0.107275
0.1979582829191591	0.9055578081626268	0.107325
0.19805060055355495	0.9055563444920628	0.107375
0.19814291830495817	0.9055548801145877	0.107425
0.1982352361733864	0.9055534150301622	0.107475
0.19832755415887415	0.9055519492387629	0.107525
0.19841987226143845	0.9055504827403513	0.107575
0.19851219048111401	0.905549015534904	0.107625
0.19860450881791786	0.905547547622382	0.107675
0.19869682727188442	0.9055460790027623	0.107725
0.19878914584303095	0.9055446096760056	0.107775
0.19888146453139172	0.9055431396420892	0.107825
0.19897378333698362	0.9055416689009735	0.107875
0.19906610225984134	0.9055401974526359	0.107925
0.1991584212999814	0.9055387252970373	0.107975
0.19925074045743857	0.9055372524341543	0.108025
0.19934305973222938	0.9055357788639479	0.108075
0.19943537912438836	0.9055343045863953	0.108125
0.19952769863393213	0.9055328296014569	0.108175
0.19962001826089512	0.9055313539091101	0.108225
0.199712338005294	0.9055298775093152	0.108275
0.1998046578671629	0.90552840040205	0.108325
0.1998969778465187	0.9055269225872741	0.108375
0.19998929794339534	0.9055254440649655	0.108425
0.20008161815780948	0.9055239648350841	0.108475
0.20017393848979537	0.9055224848976077	0.108525
0.20026625893936933	0.9055210042524966	0.108575
0.20035857950656583	0.9055195228997276	0.108625
0.20045090019140085	0.905518040839262	0.108675
0.20054322099390895	0.905516558071076	0.108725
0.20063554191410607	0.905515074595131	0.108775
0.2007278629520266	0.9055135904114034	0.108825
0.20082018410768654	0.9055121055198545	0.108875
0.2009125053811203	0.9055106199204607	0.108925
0.20100482677234344	0.9055091336131833	0.108975
0.20109714828139094	0.9055076465979981	0.109025
0.20118946990827777	0.9055061588748675	0.109075
0.2012817916530391	0.9055046704437664	0.109125
0.20137411351568968	0.9055031813046577	0.109175
0.20146643549626492	0.9055016914575159	0.109225
0.20155875759477931	0.9055002009023042	0.109275
0.20165107981126817	0.9054987096389971	0.109325
0.20174340214574615	0.9054972176675575	0.109375
0.20183572459824808	0.9054957249879602	0.109425
0.20192804716878904	0.9054942316001678	0.109475
0.20202036985740346	0.9054927375041552	0.109525
0.20211269266410692	0.9054912426998852	0.109575
0.20220501558893308	0.9054897471873322	0.109625
0.20229733863189792	0.9054882509664596	0.109675
0.20238966179303472	0.9054867540372415	0.109725
0.20248198507235962	0.9054852563996413	0.109775
0.20257430846990618	0.9054837580536329	0.109825
0.20266663198568977	0.90548225899918	0.109875
0.2027589556197443	0.9054807592362564	0.109925
0.20285127937208514	0.9054792587648257	0.109975
0.20294360324274593	0.9054777575848619	0.110025
0.2030359272317424	0.9054762556963283	0.110075
0.20312825133910759	0.9054747530991991	0.110125
0.20322057556485754	0.9054732497934374	0.110175
0.2033128999090252	0.9054717457790175	0.110225
0.2034052243716264	0.9054702410559026	0.110275
0.20349754895269412	0.9054687356240669	0.110325
0.20358987365224407	0.9054672294834736	0.110375
0.20368219847030944	0.9054657226340969	0.110425
0.20377452340690555	0.9054642150758998	0.110475
0.2038668484620656	0.9054627068088571	0.110525
0.20395917363580507	0.9054611978329309	0.110575
0.20405149892815705	0.9054596881480969	0.110625
0.20414382433913686	0.9054581777543164	0.110675
0.20423614986877772	0.9054566666515653	0.110725
0.20432847551709452	0.9054551548398052	0.110775
0.20442080128412066	0.9054536423190122	0.110825
0.20451312716987116	0.905452129089147	0.110875
0.20460545317437906	0.9054506151501862	0.110925
0.20469777929765948	0.9054491005020909	0.110975
0.20479010553974544	0.9054475851448368	0.111025
0.20488243190065197	0.9054460690783857	0.111075
0.2049747583804119	0.9054445523027131	0.111125
0.20506708497904047	0.9054430348177807	0.111175
0.20515941169657015	0.9054415166235641	0.111225
0.20525173853301637	0.9054399977200249	0.111275
0.2053440654884113	0.9054384781071388	0.111325
0.20543639256277094	0.9054369577848673	0.111375
0.20552871975612638	0.9054354367531862	0.111425
0.20562104706849457	0.9054339150120566	0.111475
0.20571337449990593	0.9054323925614548	0.111525
0.20580570205037765	0.9054308694013419	0.111575
0.20589802971993984	0.9054293455316939	0.111625
0.2059903575086101	0.9054278209524718	0.111675
0.20608268541641792	0.9054262956636516	0.111725
0.20617501344338116	0.9054247696651949	0.111775
0.20626734158952922	0.905423242957077	0.111825
0.20635966985488008	0.9054217155392598	0.111875
0.2064519982394627	0.9054201874117186	0.111925
0.20654432674329526	0.9054186585744151	0.111975
0.20663665536640652	0.9054171290273249	0.112025
0.20672898410881477	0.9054155987704094	0.112075
0.2068213129705488	0.9054140678036444	0.112125
0.20691364195162648	0.9054125361269912	0.112175
0.20700597105207702	0.9054110037404254	0.112225
0.20709830027191786	0.9054094706439086	0.112275
0.20719062961117826	0.9054079368374163	0.112325
0.20728295906987584	0.90540640232091	0.112375
0.20737528864803934	0.9054048670943655	0.112425
0.2074676183456866	0.9054033311577436	0.112475
0.20755994816284654	0.9054017945110209	0.112525
0.20765227809953646	0.9054002571541581	0.112575
0.20774460815578566	0.9053987190871309	0.112625
0.20783693833161124	0.9053971803099008	0.112675
0.20792926862704225	0.9053956408224436	0.112725
0.20802159904209597	0.9053941006247205	0.112775
0.2081139295768013	0.9053925597167072	0.112825
0.2082062602311757	0.9053910180983649	0.112875
0.20829859100524753	0.9053894757696694	0.112925
0.2083909218990347	0.9053879327305818	0.112975
0.20848325291256511	0.9053863889810785	0.113025
0.20857558404585713	0.9053848445211194	0.113075
0.20866791529893808	0.9053832993506821	0.113125
0.20876024667182658	0.9053817534697256	0.113175
0.2088525781645498	0.9053802068782277	0.113225
0.20894490977712635	0.905378659576148	0.113275
0.20903724150958317	0.9053771115634635	0.113325
0.20912957336193905	0.9053755628401343	0.113375
0.20922190533422091	0.9053740134061371	0.113425
0.2093142374264473	0.9053724632614324	0.113475
0.2094065696386451	0.9053709124059963	0.113525
0.20949890197083304	0.9053693608397898	0.113575
0.20959123442303768	0.9053678085627885	0.113625
0.20968356699527785	0.9053662555749539	0.113675
0.20977589968757984	0.9053647018762614	0.113725
0.20986823249996275	0.9053631474666722	0.113775
0.20996056543245273	0.9053615923461623	0.113825
0.21005289848506867	0.9053600365146925	0.113875
0.21014523165783677	0.9053584799722386	0.113925
0.21023756495077586	0.905356922718762	0.113975
0.21032989836391222	0.9053553647542381	0.114025
0.21042223189726444	0.9053538060786279	0.114075
0.21051456555085882	0.9053522466919076	0.114125
0.21060689932471377	0.9053506865940377	0.114175
0.21069923321885597	0.9053491257849946	0.114225
0.21079156723330317	0.9053475642647385	0.114275
0.2108839013680827	0.9053460020332461	0.114325
0.21097623562321138	0.9053444390904777	0.114375
0.21106856999871734	0.9053428754364095	0.114425
0.21116090449461672	0.9053413110710022	0.114475
0.21125323911093802	0.9053397459942316	0.114525
0.211345573847697	0.905338180206059	0.114575
0.21143790870492235	0.9053366137064599	0.114625
0.21153024368262988	0.9053350464953956	0.114675
0.2116225787808479	0.9053334785728413	0.114725
0.21171491399959236	0.9053319099387583	0.114775
0.21180724933889147	0.9053303405931225	0.114825
0.21189958479876128	0.9053287705358946	0.114875
0.21199192037922965	0.9053271997670508	0.114925
0.21208425608031276	0.9053256282865513	0.114975
0.21217659190203852	0.9053240560943725	0.115025
0.2122689278444228	0.9053224831904751	0.115075
0.21236126390749377	0.9053209095748349	0.115125
0.21245360009126707	0.9053193352474128	0.115175
0.21254593639577082	0.9053177602081844	0.115225
0.21263827282102055	0.9053161844571109	0.115275
0.2127306093670445	0.905314607994168	0.115325
0.2128229460338579	0.9053130308193166	0.115375
0.2129152828214892	0.9053114529325321	0.115425
0.21300761972995358	0.9053098743337761	0.115475
0.21309995675927917	0.9053082950230233	0.115525
0.21319229390948133	0.905306715000236	0.115575
0.21328463118058796	0.9053051342653885	0.115625
0.21337696857261473	0.905303552818443	0.115675
0.21346930608558906	0.9053019706593741	0.115725
0.21356164371952677	0.9053003877881436	0.115775
0.2136539814744554	0.9052988042047264	0.115825
0.21374631935039043	0.9052972199090842	0.115875
0.21383865734735932	0.9052956349011919	0.115925
0.2139309954653779	0.9052940491810112	0.115975
0.21402333370447305	0.905292462748517	0.116025
0.21411567206466092	0.9052908756036708	0.116075
0.21420801054596825	0.905289287746448	0.116125
0.2143003491484111	0.9052876991768096	0.116175
0.21439268787201635	0.9052861098947311	0.116225
0.21448502671679964	0.9052845199001738	0.116275
0.21457736568278815	0.9052829291931127	0.116325
0.21466970476999728	0.9052813377735093	0.116375
0.21476204397845425	0.9052797456413388	0.116425
0.2148543833081743	0.9052781527965625	0.116475
0.2149467227591846	0.9052765592391557	0.116525
0.21503906233150064	0.9052749649690798	0.116575
0.21513140202514905	0.9052733699863094	0.116625
0.21522374184014592	0.9052717742908066	0.116675
0.21531608177651698	0.905270177882546	0.116725
0.21540842183427905	0.9052685807614895	0.116775
0.21550076201345747	0.9052669829276115	0.116825
0.2155931023140689	0.9052653843808743	0.116875
0.21568544273613882	0.9052637851212522	0.116925
0.2157777832796838	0.905262185148707	0.116975
0.2158701239447294	0.9052605844632134	0.117025
0.2159624647312918	0.9052589830647334	0.117075
0.21605480563939677	0.9052573809532415	0.117125
0.21614714666906032	0.9052557781286994	0.117175
0.2162394878203083	0.9052541745910819	0.117225
0.21633182909315662	0.905252570340351	0.117275
0.21642417048763102	0.905250965376481	0.117325
0.2165165120037475	0.9052493596994338	0.117375
0.21660885364153154	0.9052477533091841	0.117425
0.21670119540099927	0.9052461462056935	0.117475
0.21679353728217607	0.905244538388937	0.117525
0.2168858792850779	0.9052429298588761	0.117575
0.21697822140973042	0.9052413206154855	0.117625
0.2170705636561491	0.9052397106587271	0.117675
0.2171629060243597	0.9052380999885752	0.117725
0.21725524851437802	0.9052364886049918	0.117775
0.21734759112622926	0.9052348765079518	0.117825
0.2174399338599294	0.9052332636974164	0.117875
0.2175322767155037	0.9052316501733608	0.117925
0.21762461969296792	0.9052300359357459	0.117975
0.21771696279234726	0.9052284209845476	0.118025
0.2178093060136574	0.9052268053197262	0.118075
0.21790164935692377	0.9052251889412577	0.118125
0.21799399282216156	0.9052235718491028	0.118175
0.2180863364093966	0.9052219540432367	0.118225
0.2181786801186438	0.9052203355236208	0.118275
0.2182710239499288	0.90521871629023	0.118325
0.21836336790326696	0.9052170963430257	0.118375
0.2184557119786833	0.9052154756819829	0.118425
0.2185480561761935	0.9052138543070629	0.118475
0.21864040049582215	0.9052122322182408	0.118525
0.21873274493758552	0.9052106094154777	0.118575
0.21882508950150745	0.905208985898749	0.118625
0.2189174341876046	0.9052073616680153	0.118675
0.21900977899590066	0.9052057367232527	0.118725
0.21910212392641223	0.9052041110644212	0.118775
0.21919446897916287	0.9052024846914972	0.118825
0.21928681415416934	0.9052008576044406	0.118875
0.219379159451455	0.9051992298032276	0.118925
0.21947150487103642	0.9051976012878185	0.118975
0.21956385041293724	0.9051959720581894	0.119025
0.21965619607717385	0.9051943421143	0.119075
0.21974854186376983	0.9051927114561275	0.119125
0.21984088777274127	0.9051910800836305	0.119175
0.21993323380411228	0.9051894479967866	0.119225
0.22002557995789815	0.9051878151955548	0.119275
0.22011792623412355	0.9051861816799124	0.119325
0.2202102726328035	0.9051845474498181	0.119375
0.22030261915396257	0.9051829125052495	0.119425
0.22039496579761594	0.9051812768461652	0.119475
0.22048731256378792	0.9051796404725432	0.119525
0.2205796594524937	0.9051780033843417	0.119575
0.2206720064637577	0.9051763655815382	0.119625
0.22076435359759475	0.9051747270640917	0.119675
0.2208567008540294	0.9051730878319797	0.119725
0.22094904823307646	0.9051714478851608	0.119775
0.22104139573476067	0.9051698072236123	0.119825
0.2211337433590961	0.9051681658472934	0.119875
0.22122609110610808	0.9051665237561811	0.119925
0.22131843897581036	0.9051648809502346	0.119975
0.2214107869682283	0.905163237429431	0.120025
0.22150313508337555	0.9051615931937294	0.120075
0.22159548332127765	0.9051599482431066	0.120125
0.2216878316819477	0.9051583025775222	0.120175
0.2217801801654119	0.9051566561969527	0.120225
0.2218725287716825	0.9051550091013579	0.120275
0.22196487750078633	0.9051533612907143	0.120325
0.2220572263527352	0.9051517127649814	0.120375
0.222149575327556	0.9051500635241356	0.120425
0.22224192442526053	0.9051484135681371	0.120475
0.22233427364587557	0.905146762896962	0.120525
0.22242662298941288	0.90514511151057	0.120575
0.22251897245589947	0.9051434594089377	0.120625
0.2226113220453466	0.9051418065920246	0.120675
0.22270367175778125	0.9051401530598074	0.120725
0.22279602159321527	0.9051384988122455	0.120775
0.22288837155167476	0.9051368438493158	0.120825
0.22298072163317217	0.9051351881709776	0.120875
0.22307307183773298	0.9051335317772076	0.120925
0.22316542216537014	0.9051318746679649	0.120975
0.2232577726161088	0.905130216843227	0.121025
0.2233501231899619	0.9051285583029524	0.121075
0.22344247388695476	0.9051268990471187	0.121125
0.22353482470709976	0.9051252390756843	0.121175
0.22362717565042264	0.9051235783886272	0.121225
0.2237195267169355	0.9051219169859053	0.121275
0.2238118779066643	0.9051202548674968	0.121325
0.22390422921962058	0.90511859203336	0.121375
0.22399658065583078	0.9051169284834724	0.121425
0.2240889322153062	0.9051152642177923	0.121475
0.22418128389807315	0.905113599236298	0.121525
0.2242736357041429	0.9051119335389473	0.121575
0.22436598763354193	0.905110267125718	0.121625
0.2244583396862812	0.9051085999965689	0.121675
0.22455069186238721	0.9051069321514769	0.121725
0.22464304416187098	0.9051052635904014	0.121775
0.22473539658475883	0.9051035943133192	0.121825
0.22482774913106185	0.9051019243201895	0.121875
0.2249201018008063	0.9051002536109891	0.121925
0.22501245459400304	0.9050985821856773	0.121975
0.22510480751067852	0.905096910044231	0.122025
0.22519716055084335	0.9050952371866094	0.122075
0.22528951371452427	0.905093563612789	0.122125
0.22538186700173157	0.9050918893227298	0.122175
0.22547422041249196	0.9050902143164073	0.122225
0.22556657394681556	0.9050885385937827	0.122275
0.2256589276047293	0.9050868621548306	0.122325
0.22575128138624323	0.9050851849995124	0.122375
0.225843635291384	0.9050835071278025	0.122425
0.22593598932016196	0.9050818285396629	0.122475
0.22602834347260325	0.9050801492350677	0.122525
0.2261206977487186	0.9050784692139786	0.122575
0.22621305214853382	0.9050767884763703	0.122625
0.22630540667205987	0.9050751070222038	0.122675
0.2263977613193222	0.9050734248514541	0.122725
0.2264901160903321	0.9050717419640826	0.122775
0.22658247098511455	0.9050700583600637	0.122825
0.2266748260036811	0.9050683740393589	0.122875
0.22676718114605657	0.9050666890019429	0.122925
0.22685953641225248	0.9050650032477768	0.122975
0.2269518918022937	0.9050633167768357	0.123025
0.2270442473161916	0.9050616295890807	0.123075
0.22713660295397092	0.9050599416844864	0.123125
0.22722895871564303	0.9050582530630144	0.123175
0.22732131460123295	0.9050565637246392	0.123225
0.22741367061075138	0.905054873669322	0.123275
0.22750602674422388	0.9050531828970378	0.123325
0.22759838300166074	0.9050514914077478	0.123375
0.22769073938308765	0.9050497992014264	0.123425
0.2277830958885148	0.9050481062780354	0.123475
0.22787545251796792	0.9050464126375491	0.123525
0.22796780927145707	0.9050447182799293	0.123575
0.22806016614900784	0.9050430232051498	0.123625
0.22815252315063048	0.9050413274131729	0.123675
0.22824488027635031	0.9050396309039723	0.123725
0.2283372375261776	0.9050379336775103	0.123775
0.22842959490013764	0.9050362357337608	0.123825
0.22852195239824072	0.9050345370726857	0.123875
0.22861431002051197	0.9050328376942592	0.123925
0.22870666776696175	0.9050311375984429	0.123975
0.2287990256376152	0.9050294367852112	0.124025
0.22889138363248232	0.905027735254526	0.124075
0.2289837417515886	0.9050260330063609	0.124125
0.22907609999494372	0.9050243300406784	0.124175
0.22916845836257316	0.9050226263574522	0.124225
0.22926081685448668	0.9050209219566444	0.124275
0.22935317547070944	0.9050192168382292	0.124325
0.22944553421125166	0.9050175110021678	0.124375
0.22953789307613806	0.9050158044484353	0.124425
0.2296302520653787	0.9050140971769925	0.124475
0.22972261117899878	0.9050123891878147	0.124525
0.22981497041700782	0.9050106804808625	0.124575
0.22990732977943126	0.905008971056111	0.124625
0.22999968926627837	0.9050072609135212	0.124675
0.23009204887757462	0.9050055500530683	0.124725
0.2301844086133293	0.9050038384747128	0.124775
0.23027676847356776	0.9050021261784301	0.124825
0.2303691284582993	0.9050004131641808	0.124875
0.23046148856754928	0.9049986994319404	0.124925
0.23055384880132682	0.9049969849816691	0.124975
0.2306462091596573	0.9049952698133429	0.125025
0.2307385696425499	0.9049935539269217	0.125075
0.2308309302500296	0.9049918373223813	0.125125
0.23092329098210598	0.9049901199996823	0.125175
0.23101565183880357	0.9049884019587997	0.125225
0.2311080128201323	0.9049866831996944	0.125275
0.2312003739261164	0.9049849637223417	0.125325
0.23129273515676585	0.9049832435267021	0.125375
0.2313850965121048	0.904981522612751	0.125425
0.2314774579921432	0.904979800980449	0.125475
0.23156981959690523	0.9049780786297712	0.125525
0.23166218132640065	0.9049763555606787	0.125575
0.23175454318065367	0.9049746317731464	0.125625
0.23184690515967396	0.9049729072671353	0.125675
0.23193926726348585	0.9049711820426198	0.125725
0.23203162949209885	0.9049694560995619	0.125775
0.23212399184553692	0.9049677294379358	0.125825
0.2322163543238103	0.9049660020577028	0.125875
0.23230871692694227	0.9049642739588377	0.125925
0.23240107965494294	0.9049625451413015	0.125975
0.23249344250783624	0.9049608156050689	0.126025
0.23258580548563154	0.9049590853501017	0.126075
0.2326781685883531	0.9049573543763736	0.126125
0.23277053181601026	0.904955622683847	0.126175
0.2328628951686267	0.9049538902724954	0.126225
0.23295525864621255	0.9049521571422812	0.126275
0.23304762224879097	0.9049504232931778	0.126325
0.233139985976372	0.9049486887251478	0.126375
0.23323234982897897	0.9049469534381644	0.126425
0.23332471380662176	0.9049452174321906	0.126475
0.2334170779093234	0.9049434807071992	0.126525
0.23350944213709424	0.9049417432631531	0.126575
0.23360180648995707	0.9049400051000256	0.126625
0.23369417096792203	0.9049382662177791	0.126675
0.23378653557101203	0.9049365266163872	0.126725
0.23387890029923705	0.9049347862958125	0.126775
0.23397126515262018	0.9049330452560279	0.126825
0.23406363013117107	0.9049313034969965	0.126875
0.23415599523491298	0.9049295610186912	0.126925
0.23424836046385542	0.9049278178210749	0.126975
0.23434072581802154	0.9049260739041207	0.127025
0.23443309129742104	0.9049243292677912	0.127075
0.2345254569020769	0.90492258391206	0.127125
0.23461782263199843	0.9049208378368895	0.127175
0.2347101884872094	0.9049190910422529	0.127225
0.234802554467718	0.904917343528113	0.127275
0.23489492057354908	0.9049155952944428	0.127325
0.23498728680470987	0.9049138463412056	0.127375
0.23507965316122548	0.9049120966683736	0.127425
0.2351720196431035	0.9049103462759106	0.127475
0.23526438625036838	0.9049085951637889	0.127525
0.23535675298302808	0.904906843331972	0.127575
0.23544911984110686	0.9049050907804321	0.127625
0.23554148682461262	0.9049033375091331	0.127675
0.23563385393356964	0.9049015835180471	0.127725
0.23572622116798578	0.9048998288071375	0.127775
0.23581858852788512	0.9048980733763771	0.127825
0.23591095601327547	0.9048963172257293	0.127875
0.23600332362418122	0.9048945603551661	0.127925
0.23609569136060993	0.9048928027646517	0.127975
0.23618805922258587	0.9048910444541578	0.128025
0.23628042721011658	0.9048892854236483	0.128075
0.23637279532322641	0.9048875256730954	0.128125
0.23646516356192254	0.904885765202463	0.128175
0.23655753192622983	0.9048840040117228	0.128225
0.23664990041615486	0.9048822421008392	0.128275
0.23674226903172282	0.9048804794697836	0.128325
0.23683463777294006	0.9048787161185204	0.128375
0.23692700663983174	0.9048769520470212	0.128425
0.23701937563240405	0.9048751872552506	0.128475
0.23711174475068278	0.9048734217431796	0.128525
0.237204113994673	0.9048716555107734	0.128575
0.2372964833644014	0.9048698885580022	0.128625
0.23738885285987255	0.904868120884832	0.128675
0.23748122248111306	0.9048663524912328	0.128725
0.23757359222812763	0.9048645833771704	0.128775
0.23766596210094276	0.9048628135426149	0.128825
0.23775833209956304	0.9048610429875321	0.128875
0.2378507022240151	0.9048592717118921	0.128925
0.23794307247430352	0.9048574997156608	0.128975
0.2380354428504546	0.904855726998808	0.129025
0.23812781335247307	0.9048539535612999	0.129075
0.23822018398038525	0.9048521794031064	0.129125
0.23831255473419546	0.9048504045241934	0.129175
0.23840492561393073	0.9048486289245308	0.129225
0.2384972966195944	0.9048468526040848	0.129275
0.23858966775121435	0.9048450755628249	0.129325
0.23868203900879326	0.9048432978007176	0.129375
0.238774410392359	0.9048415193177324	0.129425
0.23886678190191457	0.9048397401138357	0.129475
0.23895915353748753	0.904837960188997	0.129525
0.23905152529908102	0.9048361795431826	0.129575
0.23914389718672224	0.9048343981763621	0.129625
0.2392362692004147	0.904832616088502	0.129675
0.2393286413401851	0.9048308332795718	0.129725
0.23942101360603738	0.9048290497495375	0.129775
0.23951338599799785	0.9048272654983694	0.129825
0.23960575851607058	0.904825480526033	0.129875
0.2396981311602819	0.9048236948324989	0.129925
0.23979050393063547	0.9048219084177321	0.129975
0.23988287682715814	0.9048201212817036	0.130025
0.239975249849853	0.9048183334243786	0.130075
0.24006762299874737	0.9048165448457276	0.130125
0.24015999627384374	0.904814755545716	0.130175
0.24025236967516983	0.9048129655243143	0.130225
0.2403447432027279	0.9048111747814881	0.130275
0.24043711685654565	0.9048093833172076	0.130325
0.24052949063662524	0.9048075911314386	0.130375
0.24062186454299442	0.9048057982241511	0.130425
0.24071423857565533	0.9048040045953112	0.130475
0.24080661273463566	0.9048022102448886	0.130525
0.24089898701993737	0.9048004151728496	0.130575
0.24099136143158836	0.904798619379164	0.130625
0.24108373596959037	0.9047968228637977	0.130675
0.24117611063397132	0.9047950256267208	0.130725
0.24126848542473278	0.9047932276678993	0.130775
0.24136086034190282	0.9047914289873029	0.130825
0.2414532353854829	0.904789629584898	0.130875
0.24154561055550108	0.9047878294606542	0.130925
0.24163798585195856	0.9047860286145377	0.130975
0.2417303612748837	0.9047842270465181	0.131025
0.2418227368242774	0.904782424756562	0.131075
0.24191511250016814	0.9047806217446386	0.131125
0.24200748830255664	0.9047788180107149	0.131175
0.24209986423147153	0.9047770135547596	0.131225
0.24219224028691336	0.9047752083767402	0.131275
0.2422846164689106	0.904773402476625	0.131325
0.24237699277746408	0.9047715958543816	0.131375
0.24246936921260195	0.9047697885099784	0.131425
0.24256174577432507	0.9047679804433832	0.131475
0.2426541224626617	0.9047661716545637	0.131525
0.24274649927761238	0.9047643621434885	0.131575
0.24283887621920544	0.904762551910125	0.131625
0.24293125328744164	0.9047607409544414	0.131675
0.24302363048234885	0.9047589292764058	0.131725
0.2431160078039281	0.904757116875986	0.131775
0.2432083852522072	0.90475530375315	0.131825
0.24330076282718685	0.9047534899078662	0.131875
0.24339314052889507	0.9047516753401018	0.131925
0.24348551835733254	0.9047498600498257	0.131975
0.24357789631252716	0.9047480440370048	0.132025
0.24367027439447958	0.9047462273016085	0.132075
0.2437626526032177	0.9047444098436033	0.132125
0.24385503093874192	0.9047425916629585	0.132175
0.2439474094010803	0.904740772759641	0.132225
0.24403978799023332	0.9047389531336198	0.132275
0.24413216670622884	0.904737132784862	0.132325
0.24422454554906728	0.9047353117133365	0.132375
0.24431692451877646	0.9047334899190101	0.132425
0.24440930361535687	0.9047316674018522	0.132475
0.24450168283883614	0.9047298441618294	0.132525
0.2445940621892147	0.9047280201989111	0.132575
0.24468644166652054	0.9047261955130639	0.132625
0.24477882127075348	0.9047243701042572	0.132675
0.24487120100194187	0.9047225439724574	0.132725
0.2449635808600853	0.9047207171176344	0.132775
0.2450559608452121	0.9047188895397543	0.132825
0.24514834095732194	0.9047170612387869	0.132875
0.24524072119644313	0.9047152322146984	0.132925
0.24533310156257493	0.9047134024674588	0.132975
0.24542548205574602	0.904711571997034	0.133025
0.2455178626759555	0.9047097408033942	0.133075
0.24561024342323187	0.9047079088865052	0.133125
0.24570262429757453	0.9047060762463369	0.133175
0.24579500529901172	0.9047042428828557	0.133225
0.24588738642754263	0.9047024087960317	0.133275
0.24597976768319574	0.90470057398583	0.133325
0.24607214906597003	0.9046987384522219	0.133375
0.24616453057589405	0.9046969021951723	0.133425
0.24625691221296664	0.9046950652146523	0.133475
0.24634929397721633	0.9046932275106266	0.133525
0.24644167586864218	0.9046913890830666	0.133575
0.24653405788727226	0.9046895499319372	0.133625
0.24662644003310585	0.9046877100572094	0.133675
0.24671882230617104	0.9046858694588482	0.133725
0.24681120470646672	0.9046840281368248	0.133775
0.24690358723402148	0.904682186091104	0.133825
0.24699596988883363	0.904680343321657	0.133875
0.24708835267093204	0.9046784998284487	0.133925
0.24718073558031503	0.9046766556114504	0.133975
0.24727311861701112	0.9046748106706268	0.134025
0.24736550178101877	0.9046729650059491	0.134075
0.24745788507236657	0.9046711186173824	0.134125
0.2475502684910528	0.9046692715048976	0.134175
0.24764265203710606	0.9046674236684599	0.134225
0.24773503571052455	0.9046655751080401	0.134275
0.24782741951133688	0.9046637258236035	0.134325
0.24791980343954112	0.9046618758151211	0.134375
0.24801218749516613	0.9046600250825579	0.134425
0.24810457167820957	0.9046581736258849	0.134475
0.24819695598870042	0.9046563214450671	0.134525
0.24828934042663622	0.904654468540076	0.134575
0.24838172499204622	0.9046526149108759	0.134625
0.24847410968492767	0.9046507605574385	0.134675
0.2485664945053096	0.9046489054797285	0.134725
0.24865887945318968	0.9046470496777171	0.134775
0.24875126452859628	0.9046451931513695	0.134825
0.24884364973152776	0.9046433359006563	0.134875
0.24893603506201198	0.9046414779255432	0.134925
0.2490284205200471	0.9046396192260006	0.134975
0.24912080610566162	0.9046377598019943	0.135025
0.24921319181885318	0.9046358996534944	0.135075
0.2493055776596503	0.9046340387804673	0.135125
0.2493979636280505	0.9046321771828826	0.135175
0.2494903497240826	0.9046303148607067	0.135225
0.2495827359477437	0.9046284518139092	0.135275
0.2496751222990625	0.9046265880424571	0.135325
0.24976750877803647	0.9046247235463194	0.135375
0.24985989538469427	0.9046228583254632	0.135425
0.249952282119033	0.9046209923798575	0.135475
0.25004466898108146	0.9046191257094698	0.135525
0.2501370559708368	0.9046172583142685	0.135575
0.2502294430883275	0.9046153901942213	0.135625
0.25032183033355093	0.9046135213492968	0.135675
0.25041421770653555	0.9046116517794625	0.135725
0.25050660520727835	0.9046097814846873	0.135775
0.2505989928358081	0.9046079104649382	0.135825
0.2506913805921219	0.9046060387201843	0.135875
0.2507837684762479	0.9046041662503932	0.135925
0.2508761564881838	0.9046022930555331	0.135975
0.25096854462795715	0.904600419135572	0.136025
0.251060932895566	0.9045985444904783	0.136075
0.2511533212910375	0.9045966691202197	0.136125
0.2512457098143703	0.9045947930247645	0.136175
0.2513380984655908	0.9045929162040811	0.136225
0.2514304872446981	0.9045910386581371	0.136275
0.25152287615171826	0.904589160386901	0.136325
0.25161526518665056	0.9045872813903405	0.136375
0.25170765434952075	0.9045854016684242	0.136425
0.25180004364032854	0.9045835212211198	0.136475
0.25189243305909903	0.9045816400483959	0.136525
0.2519848226058324	0.9045797581502201	0.136575
0.25207721228055374	0.904577875526561	0.136625
0.2521696020832626	0.9045759921773863	0.136675
0.2522619920139847	0.9045741081026645	0.136725
0.25235438207271904	0.9045722233023633	0.136775
0.25244677225949175	0.9045703377764513	0.136825
0.2525391625743015	0.9045684515248963	0.136875
0.2526315530171743	0.9045665645476668	0.136925
0.2527239435881091	0.9045646768447304	0.136975
0.25281633428713196	0.9045627884160558	0.137025
0.2529087251142414	0.9045608992616104	0.137075
0.2530011160694634	0.9045590093813636	0.137125
0.25309350715279677	0.9045571187752819	0.137175
0.25318589836426736	0.9045552274433352	0.137225
0.2532782897038737	0.9045533353854899	0.137275
0.25337068117164213	0.9045514426017157	0.137325
0.2534630727675706	0.9045495490919796	0.137375
0.2535554644916857	0.9045476548562507	0.137425
0.25364785634398523	0.9045457598944963	0.137475
0.25374024832449604	0.9045438642066854	0.137525
0.25383264043321535	0.9045419677927852	0.137575
0.25392503267017047	0.9045400706527649	0.137625
0.2540174250353583	0.9045381727865918	0.137675
0.2541098175288062	0.9045362741942345	0.137725
0.2542022101505111	0.904534374875661	0.137775
0.25429460290050027	0.9045324748308399	0.137825
0.25438699577877044	0.9045305740597385	0.137875
0.2544793887853491	0.9045286725623259	0.137925
0.2545717819202327	0.9045267703385699	0.137975
0.2546641751834491	0.9045248673884387	0.138025
0.2547565685749944	0.9045229637119003	0.138075
0.25484896209489655	0.9045210593089232	0.138125
0.2549413557431512	0.9045191541794756	0.138175
0.25503374951978675	0.9045172483235254	0.138225
0.25512614342479867	0.9045153417410409	0.138275
0.25521853745821554	0.9045134344319905	0.138325
0.2553109316200322	0.9045115263963421	0.138375
0.2554033259102779	0.9045096176340641	0.138425
0.255495720328947	0.9045077081451248	0.138475
0.25558811487606886	0.9045057979294922	0.138525
0.25568050955163774	0.9045038869871344	0.138575
0.25577290435568306	0.9045019753180198	0.138625
0.2558652992881989	0.9045000629221168	0.138675
0.25595769434921467	0.9044981497993931	0.138725
0.25605008953872477	0.9044962359498174	0.138775
0.2561424848567578	0.9044943213733578	0.138825
0.2562348803033088	0.9044924060699825	0.138875
0.2563272758784062	0.9044904900396598	0.138925
0.2564196715820451	0.9044885732823574	0.138975
0.25651206741425353	0.9044866557980444	0.139025
0.2566044633750268	0.9044847375866885	0.139075
0.25669685946439286	0.9044828186482581	0.139125
0.2567892556823471	0.9044808989827212	0.139175
0.2568816520289171	0.9044789785900463	0.139225
0.2569740485040987	0.9044770574702015	0.139275
0.2570664451079191	0.9044751356231552	0.139325
0.25715884184037396	0.9044732130488755	0.139375
0.25725123870149097	0.9044712897473307	0.139425
0.25734363569126534	0.9044693657184891	0.139475
0.25743603280972477	0.904467440962319	0.139525
0.2575284300568646	0.9044655154787884	0.139575
0.2576208274327124	0.9044635892678659	0.139625
0.25771322493726356	0.9044616623295195	0.139675
0.2578056225705456	0.9044597346637177	0.139725
0.2578980203325537	0.9044578062704285	0.139775
0.2579904182233155	0.9044558771496203	0.139825
0.25808281624282603	0.9044539473012615	0.139875
0.25817521439111274	0.9044520167253202	0.139925
0.25826761266817116	0.9044500854217649	0.139975
0.25836001107402845	0.9044481533905635	0.140025
0.25845240960867993	0.9044462206316848	0.140075
0.25854480827215287	0.9044442871450965	0.140125
0.2586372070644425	0.9044423529307676	0.140175
0.25872960598557604	0.9044404179886656	0.140225
0.2588220050355488	0.9044384823187596	0.140275
0.258914404214388	0.904436545921017	0.140325
0.2590068035220888	0.9044346087954069	0.140375
0.2590992029586782	0.9044326709418969	0.140425
0.2591916025241518	0.9044307323604563	0.140475
0.2592840022185361	0.9044287930510524	0.140525
0.25937640204182705	0.9044268530136543	0.140575
0.25946880199405065	0.9044249122482296	0.140625
0.25956120207520345	0.9044229707547473	0.140675
0.2596536022853108	0.9044210285331751	0.140725
0.25974600262436964	0.9044190855834818	0.140775
0.25983840309240497	0.9044171419056354	0.140825
0.2599308036894139	0.9044151974996045	0.140875
0.26002320441542137	0.9044132523653573	0.140925
0.26011560527042443	0.9044113065028618	0.140975
0.260208006254448	0.9044093599120872	0.141025
0.2603004073674889	0.9044074125930011	0.141075
0.26039280860957237	0.9044054645455721	0.141125
0.2604852099806952	0.9044035157697685	0.141175
0.26057761148088215	0.9044015662655588	0.141225
0.2606700131101305	0.904399616032911	0.141275
0.2607624148684644	0.904397665071794	0.141325
0.2608548167558815	0.9043957133821754	0.141375
0.260947218772406	0.9043937609640247	0.141425
0.26103962091803534	0.9043918078173087	0.141475
0.2611320231927937	0.9043898539419974	0.141525
0.26122442559667836	0.9043878993380579	0.141575
0.2613168281297136	0.9043859440054597	0.141625
0.26140923079189676	0.9043839879441697	0.141675
0.26150163358325185	0.9043820311541582	0.141725
0.26159403650377644	0.9043800736353913	0.141775
0.26168643955349424	0.90437811538784	0.141825
0.261778842732403	0.9043761564114701	0.141875
0.26187124604052636	0.9043741967062524	0.141925
0.26196364947786216	0.9043722362721529	0.141975
0.2620560530444336	0.9043702751091426	0.142025
0.26214845674023896	0.9043683132171869	0.142075
0.2622408605653009	0.9043663505962574	0.142125
0.2623332645196182	0.9043643872463192	0.142175
0.2624256686032131	0.9043624231673443	0.142225
0.2625180728160846	0.9043604583592975	0.142275
0.2626104771582545	0.9043584928221508	0.142325
0.26270288162972244	0.9043565265558687	0.142375
0.2627952862305095	0.9043545595604238	0.142425
0.2628876909606158	0.9043525918357805	0.142475
0.2629800958200619	0.9043506233819112	0.142525
0.26307250080884853	0.9043486541987802	0.142575
0.2631649059269955	0.9043466842863603	0.142625
0.2632573111745042	0.9043447136446153	0.142675
0.2633497165513938	0.9043427422735186	0.142725
0.263442122057666	0.9043407701730336	0.142775
0.2635345276933399	0.9043387973431337	0.142825
0.26362693345841715	0.9043368237837823	0.142875
0.26371933935291686	0.9043348494949531	0.142925
0.2638117453768403	0.9043328744766093	0.142975
0.2639041515302072	0.9043308987287247	0.143025
0.2639965578130181	0.9043289222512623	0.143075
0.26408896422529327	0.9043269450441959	0.143125
0.2641813707670329	0.9043249671074889	0.143175
0.2642737774382571	0.9043229884411148	0.143225
0.2643661842389667	0.9043210090450371	0.143275
0.2644585911691811	0.9043190289192291	0.143325
0.2645509982289011	0.9043170480636546	0.143375
0.2646434054181463	0.9043150664782867	0.143425
0.2647358127369177	0.9043130841630895	0.143475
0.26482822018523433	0.9043111011180357	0.143525
0.2649206277630977	0.9043091173430895	0.143575
0.26501303547052635	0.9043071328382238	0.143625
0.2651054433075221	0.9043051476034029	0.143675
0.26519785127410306	0.9043031616385995	0.143725
0.2652902593702714	0.9043011749437776	0.143775
0.26538266759604523	0.9042991875189106	0.143825
0.26547507595142633	0.9042971993639619	0.143875
0.2655674844364332	0.904295210478905	0.143925
0.26565989305106713	0.904293220863704	0.143975
0.2657523017953468	0.9042912305183315	0.144025
0.2658447106692738	0.9042892394427519	0.144075
0.2659371196728661	0.904287247636938	0.144125
0.26602952880612585	0.904285255100854	0.144175
0.26612193806907075	0.9042832618344728	0.144225
0.26621434746170286	0.904281267837759	0.144275
0.2663067569840398	0.9042792731106846	0.144325
0.266399166636084	0.9042772776532149	0.144375
0.26649157641785254	0.9042752814653217	0.144425
0.2665839863293482	0.9042732845469702	0.144475
0.26667639637058776	0.9042712868981326	0.144525
0.2667688065415742	0.9042692885187739	0.144575
0.26686121684232395	0.9042672894088659	0.144625
0.2669536272728404	0.904265289568374	0.144675
0.26704603783313946	0.90426328899727	0.144725
0.26713844852322494	0.9042612876955196	0.144775
0.2672308593431123	0.9042592856630941	0.144825
0.2673232702928057	0.9042572828999593	0.144875
0.2674156813723206	0.9042552794060867	0.144925
0.26750809258166075	0.9042532751814418	0.144975
0.26760050392084156	0.9042512702259964	0.145025
0.2676929153898672	0.9042492645397159	0.145075
0.2677853269887526	0.9042472581225722	0.145125
0.26787773871750253	0.9042452509745306	0.145175
0.26797015057613105	0.9042432430955631	0.145225
0.26806256256464334	0.9042412344856348	0.145275
0.2681549746830535	0.9042392251447182	0.145325
0.2682473869313666	0.9042372150727775	0.145375
0.2683397993095967	0.904235204269786	0.145425
0.2684322118177488	0.9042331927357079	0.145475
0.2685246244558369	0.904231180470516	0.145525
0.2686170372238659	0.9042291674741751	0.145575
0.2687094501218501	0.9042271537466574	0.145625
0.2688018631497941	0.9042251392879281	0.145675
0.26889427630771223	0.9042231240979595	0.145725
0.26898668959560895	0.9042211081767164	0.145775
0.2690791030134988	0.9042190915241713	0.145825
0.269171516561386	0.9042170741402892	0.145875
0.26926393023928535	0.9042150560250424	0.145925
0.2693563440472005	0.9042130371783961	0.145975
0.26944875798514684	0.9042110176003222	0.146025
0.26954117205312744	0.9042089972907863	0.146075
0.2696335862511582	0.90420697624976	0.146125
0.2697260005792416	0.9042049544772093	0.146175
0.2698184150373941	0.9042029319731054	0.146225
0.2699108296256176	0.9042009087374149	0.146275
0.27000324434392875	0.9041988847701082	0.146325
0.27009565919232953	0.9041968600711524	0.146375
0.2701880741708364	0.9041948346405181	0.146425
0.27028048927945164	0.9041928084781718	0.146475
0.270372904518191	0.9041907815840843	0.146525
0.27046531988705735	0.9041887539582226	0.146575
0.2705577353860662	0.9041867256005571	0.146625
0.2706501510152204	0.9041846965110549	0.146675
0.2707425667745353	0.9041826666896866	0.146725
0.2708349826640141	0.9041806361364186	0.146775
0.27092739868367177	0.904178604851222	0.146825
0.27101981483351145	0.9041765728340634	0.146875
0.2711122311135483	0.9041745400849138	0.146925
0.27120464752378537	0.9041725066037394	0.146975
0.2712970640642377	0.9041704723905118	0.147025
0.27138948073490843	0.9041684374451968	0.147075
0.27148189753581237	0.9041664017677663	0.147125
0.27157431446695285	0.9041643653581859	0.147175
0.2716667315283445	0.9041623282164276	0.147225
0.2717591487199909	0.9041602903424567	0.147275
0.2718515660419063	0.9041582517362458	0.147325
0.27194398349409443	0.9041562123977598	0.147375
0.2720364010765693	0.9041541723269713	0.147425
0.27212881878933504	0.9041521315238453	0.147475
0.2722212366324052	0.9041500899883543	0.147525
0.27231365460578416	0.9041480477204635	0.147575
0.27240607270948536	0.9041460047201453	0.147625
0.272498490943513	0.904143960987365	0.147675
0.2725909093078807	0.904141916522095	0.147725
0.2726833278025924	0.9041398713243005	0.147775
0.2727757464276621	0.9041378253939539	0.147825
0.27286816518309326	0.9041357787310207	0.147875
0.27296058406890017	0.9041337313354727	0.147925
0.2730530030850859	0.904131683207276	0.147975
0.273145422231665	0.9041296343464024	0.148025
0.27323784150864044	0.9041275847528174	0.148075
0.27333026091602697	0.9041255344264932	0.148125
0.2734226804538272	0.9041234833673956	0.148175
0.2735151001220561	0.9041214315754964	0.148225
0.2736075199207159	0.9041193790507617	0.148275
0.27369993984982177	0.9041173257931628	0.148325
0.27379235990937584	0.9041152718026665	0.148375
0.2738847800993936	0.9041132170792435	0.148425
0.27397720041987644	0.9041111616228612	0.148475
0.27406962087084064	0.9041091054334897	0.148525
0.27416204145228706	0.9041070485110968	0.148575
0.27425446216423194	0.9041049908556522	0.148625
0.27434688300667626	0.9041029324671244	0.148675
0.27443930397963634	0.9041008733454825	0.148725
0.2745317250831129	0.9040988134906953	0.148775
0.2746241463171221	0.904096752902732	0.148825
0.274716567681665	0.9040946915815611	0.148875
0.2748089891767578	0.9040926295271517	0.148925
0.2749014108024012	0.9040905667394727	0.148975
0.2749938325586112	0.9040885032184937	0.149025
0.27508625444538914	0.9040864389641822	0.149075
0.27517867646275057	0.9040843739765086	0.149125
0.27527109861069654	0.9040823082554409	0.149175
0.2753635208892433	0.9040802418009487	0.149225
0.27545594329839107	0.9040781746130003	0.149275
0.2755483658381567	0.9040761066915654	0.149325
0.27564078850853996	0.9040740380366122	0.149375
0.27573321130955797	0.9040719686481102	0.149425
0.27582563424121026	0.9040698985260281	0.149475
0.275918057303514	0.9040678276703354	0.149525
0.27601048049646865	0.9040657560810004	0.149575
0.2761029038200915	0.9040636837579927	0.149625
0.27619532727438195	0.9040616107012805	0.149675
0.2762877508593569	0.9040595369108342	0.149725
0.2763801745750163	0.9040574623866209	0.149775
0.2764725984213767	0.9040553871286114	0.149825
0.2765650223984381	0.9040533111367731	0.149875
0.2766574465062169	0.9040512344110768	0.149925
0.27674987074471324	0.9040491569514897	0.149975
0.27684229511394326	0.9040470787579824	0.150025
0.27693471961390737	0.9040449998305226	0.150075
0.2770271442446214	0.9040429201690807	0.150125
0.277119569006086	0.9040408397736241	0.150175
0.2772119938983167	0.904038758644124	0.150225
0.2773044189213143	0.904036676780547	0.150275
0.2773968440750942	0.9040345941828645	0.150325
0.2774892693596573	0.9040325108510433	0.150375
0.277581694775019	0.9040304267850546	0.150425
0.2776741203211798	0.9040283419848658	0.150475
0.2777665459981556	0.9040262564504474	0.150525
0.27785897180594654	0.904024170181767	0.150575
0.2779513977445688	0.9040220831787952	0.150625
0.27804382381402215	0.9040199954414994	0.150675
0.2781362500143225	0.9040179069698506	0.150725
0.27822867634547044	0.9040158177638159	0.150775
0.2783211028074811	0.9040137278233668	0.150825
0.27841352940035546	0.9040116371484694	0.150875
0.2785059561241085	0.904009545739096	0.150925
0.27859838297874095	0.9040074535952128	0.150975
0.27869080996426815	0.9040053607167917	0.151025
0.2787832370806904	0.9040032671037991	0.151075
0.2788756643280234	0.9040011727562066	0.151125
0.27896809170626713	0.9039990776739812	0.151175
0.2790605192154376	0.9039969818570941	0.151225
0.2791529468555345	0.9039948853055125	0.151275
0.2792453746265736	0.9039927880192072	0.151325
0.2793378025285552	0.9039906899981459	0.151375
0.2794302305614943	0.9039885912422996	0.151425
0.2795226587253919	0.903986491751635	0.151475
0.2796150870202624	0.9039843915261239	0.151525
0.279707515446107	0.9039822905657329	0.151575
0.27979994400294006	0.9039801888704337	0.151625
0.2798923726907629	0.9039780864401932	0.151675
0.2799848015095896	0.9039759832749831	0.151725
0.2800772304594213	0.9039738793747696	0.151775
0.28016965954027284	0.9039717747395252	0.151825
0.2802620887521442	0.9039696693692156	0.151875
0.28035451809505135	0.9039675632638134	0.151925
0.2804469475689934	0.9039654564232849	0.151975
0.2805393771739867	0.9039633488476021	0.152025
0.2806318069100301	0.9039612405367312	0.152075
0.2807242367771402	0.9039591314906448	0.152125
0.28081666677531564	0.9039570217093086	0.152175
0.280909096904573	0.9039549111926952	0.152225
0.28100152716491106	0.9039527999407708	0.152275
0.281093957556346	0.9039506879535075	0.152325
0.28118638807887697	0.9039485752308718	0.152375
0.28127881873251953	0.9039464617728359	0.152425
0.2813712495172739	0.9039443475793659	0.152475
0.28146368043315434	0.9039422326504343	0.152525
0.281556111480162	0.9039401169860073	0.152575
0.2816485426583106	0.9039380005860572	0.152625
0.2817409739676017	0.90393588345055	0.152675
0.2818334054080484	0.903933765579459	0.152725
0.2819258369796529	0.9039316469727489	0.152775
0.28201826868242785	0.9039295276303937	0.152825
0.2821107005163754	0.9039274075523581	0.152875
0.28220313248150836	0.903925286738616	0.152925
0.28229556457782856	0.9039231651891322	0.152975
0.2823879968053491	0.9039210429038804	0.153025
0.28248042916407184	0.9039189198828258	0.153075
0.28257286165400947	0.9039167961259417	0.153125
0.28266529427516446	0.9039146716331934	0.153175
0.2827577270275488	0.9039125464045544	0.153225
0.28285015991116524	0.9039104204399899	0.153275
0.2829425929260256	0.9039082937394735	0.153325
0.28303502607213277	0.9039061663029703	0.153375
0.28312745934949846	0.9039040381304538	0.153425
0.28321989275812554	0.9039019092218896	0.153475
0.28331232629802583	0.9038997795772507	0.153525
0.28340475996920195	0.9038976491965027	0.153575
0.2834971937716658	0.9038955180796188	0.153625
0.28358962770542	0.9038933862265647	0.153675
0.2836820617704768	0.9038912536373134	0.153725
0.28377449596683785	0.9038891203118309	0.153775
0.2838669302945162	0.9038869862500897	0.153825
0.283959364753513	0.9038848514520565	0.153875
0.28405179934384156	0.9038827159177031	0.153925
0.2841442340655031	0.903880579646997	0.153975
0.2842366689185105	0.9038784426399092	0.154025
0.2843291039028653	0.9038763048964077	0.154075
0.2844215390185802	0.9038741664164632	0.154125
0.28451397426565694	0.9038720272000442	0.154175
0.2846064096441076	0.9038698872471213	0.154225
0.2846988451539346	0.9038677465576623	0.154275
0.2847912807951497	0.9038656051316385	0.154325
0.28488371656775513	0.9038634629690178	0.154375
0.28497615247176283	0.9038613200697708	0.154425
0.2850685885071752	0.903859176433866	0.154475
0.28516102467400356	0.9038570320612743	0.154525
0.28525346097225074	0.9038548869519635	0.154575
0.285345897401928	0.9038527411059046	0.154625
0.28543833396303814	0.9038505945230658	0.154675
0.28553077065559224	0.903848447203418	0.154725
0.2856232074795932	0.9038462991469292	0.154775
0.2857156444350521	0.9038441503535706	0.154825
0.28580808152197174	0.90384200082331	0.154875
0.285900518740363	0.9038398505561186	0.154925
0.2859929560902292	0.9038376995519642	0.154975
0.28608539357158064	0.9038355478108182	0.155025
0.286177831184421	0.9038333953326484	0.155075
0.2862702689287602	0.9038312421174258	0.155125
0.28636270680460224	0.9038290881651188	0.155175
0.28645514481195683	0.903826933475698	0.155225
0.2865475829508279	0.903824778049132	0.155275
0.28664002122122517	0.9038226218853914	0.155325
0.2867324596231528	0.9038204649844446	0.155375
0.28682489815662016	0.9038183073462626	0.155425
0.28691733682163134	0.9038161489708135	0.155475
0.28700977561819574	0.9038139898580683	0.155525
0.2871022145463179	0.9038118300079954	0.155575
0.28719465360600677	0.9038096694205655	0.155625
0.2872870927972668	0.9038075080957474	0.155675
0.28737953212010703	0.9038053460335111	0.155725
0.2874719715745319	0.9038031832338261	0.155775
0.28756441116055054	0.9038010196966623	0.155825
0.2876568508781672	0.9037988554219889	0.155875
0.28774929072739097	0.9037966904097758	0.155925
0.2878417307082263	0.9037945246599927	0.155975
0.28793417082068185	0.9037923581726093	0.156025
0.28802661106476224	0.9037901909475949	0.156075
0.28811905144047634	0.9037880229849198	0.156125
0.28821149194782864	0.9037858542845529	0.156175
0.28830393258682774	0.9037836848464648	0.156225
0.28839637335747825	0.9037815146706244	0.156275
0.2884888142597888	0.9037793437570019	0.156325
0.2885812552937641	0.9037771721055666	0.156375
0.2886736964594125	0.9037749997162885	0.156425
0.2887661377567389	0.9037728265891372	0.156475
0.2888585791857513	0.9037706527240825	0.156525
0.28895102074645507	0.9037684781210941	0.156575
0.28904346243885765	0.9037663027801415	0.156625
0.2891359042629649	0.9037641267011949	0.156675
0.28922834621878385	0.9037619498842236	0.156725
0.28932078830632063	0.9037597723291976	0.156775
0.2894132305255819	0.9037575940360865	0.156825
0.2895056728765741	0.9037554150048602	0.156875
0.28959811535930324	0.9037532352354885	0.156925
0.28969055797377696	0.903751054727941	0.156975
0.28978300072	0.9037488734821876	0.157025
0.2898754435979808	0.9037466914981981	0.157075
0.28996788660772355	0.9037445087759423	0.157125
0.29006032974923707	0.9037423253153898	0.157175
0.29015277302252507	0.9037401411165106	0.157225
0.29024521642759676	0.9037379561792745	0.157275
0.29033765996445565	0.9037357705036513	0.157325
0.290430103633111	0.9037335840896106	0.157375
0.29052254743356637	0.9037313969371226	0.157425
0.29061499136583074	0.9037292090461568	0.157475
0.29070743542990785	0.9037270204166834	0.157525
0.2907998796258066	0.903724831048672	0.157575
0.29089232395353076	0.9037226409420925	0.157625
0.290984768413089	0.9037204500969146	0.157675
0.29107721300448525	0.9037182585131085	0.157725
0.2911696577277284	0.9037160661906435	0.157775
0.29126210258282176	0.9037138731294904	0.157825
0.2913545475697746	0.9037116793296179	0.157875
0.29144699268859037	0.9037094847909971	0.157925
0.2915394379392775	0.903707289513597	0.157975
0.2916318833218405	0.903705093497388	0.158025
0.2917243288362871	0.9037028967423398	0.158075
0.29181677448262217	0.9037006992484224	0.158125
0.2919092202608529	0.9036985010156056	0.158175
0.2920016661709847	0.9036963020438593	0.158225
0.2920941122130245	0.9036941023331535	0.158275
0.2921865583869776	0.9036919018834582	0.158325
0.29227900469285073	0.9036897006947434	0.158375
0.2923714511306497	0.9036874987669788	0.158425
0.2924638977003809	0.9036852961001346	0.158475
0.2925563444020503	0.9036830926941807	0.158525
0.29264879123566384	0.9036808885490868	0.158575
0.29274123820122794	0.9036786836648234	0.158625
0.2928336852987481	0.9036764780413601	0.158675
0.2929261325282313	0.9036742716786668	0.158725
0.2930185798896823	0.9036720645767139	0.158775
0.29311102738310874	0.903669856735471	0.158825
0.2932034750085149	0.9036676481549084	0.158875
0.29329592276590866	0.9036654388349958	0.158925
0.29338837065529394	0.9036632287757038	0.158975
0.293480818676679	0.9036610179770016	0.159025
0.2935732668300675	0.9036588064388602	0.159075
0.2936657151154679	0.9036565941612482	0.159125
0.29375816353288325	0.9036543811441375	0.159175
0.29385061208232266	0.9036521673874964	0.159225
0.29394306076378907	0.9036499528912965	0.159275
0.29403550957729124	0.9036477376555065	0.159325
0.29412795852283224	0.9036455216800975	0.159375
0.29422040760042106	0.9036433049650389	0.159425
0.29431285681006025	0.9036410875103013	0.159475
0.2944053061517591	0.903638869315854	0.159525
0.29449775562552005	0.9036366503816683	0.159575
0.2945902052313524	0.9036344307077129	0.159625
0.2946826549692588	0.9036322102939592	0.159675
0.29477510483924796	0.9036299891403763	0.159725
0.294867554841323	0.9036277672469354	0.159775
0.29496000497549246	0.9036255446136051	0.159825
0.2950524552417595	0.9036233212403575	0.159875
0.29514490564013246	0.9036210971271604	0.159925
0.29523735617061475	0.9036188722739864	0.159975
0.2953298068332144	0.9036166466808034	0.160025
0.29542225762793495	0.9036144203475838	0.160075
0.2955147085547846	0.9036121932742953	0.160125
0.29560715961376643	0.9036099654609108	0.160175
0.29569961080488905	0.9036077369073973	0.160225
0.295792062128155	0.9036055076137285	0.160275
0.2958845135835733	0.903603277579871	0.160325
0.29597696517114636	0.9036010468057989	0.160375
0.29606941689088334	0.903598815291478	0.160425
0.29616186874278627	0.9035965830368832	0.160475
0.2962543207268644	0.9035943500419801	0.160525
0.29634677284312017	0.9035921163067432	0.160575
0.2964392250915624	0.9035898818311386	0.160625
0.2965316774721935	0.9035876466151407	0.160675
0.29662412998502213	0.9035854106587157	0.160725
0.29671658263005135	0.9035831739618377	0.160775
0.2968090354072889	0.9035809365244734	0.160825
0.2969014883167386	0.9035786983465963	0.160875
0.2969939413584076	0.9035764594281737	0.160925
0.2970863945323	0.9035742197691786	0.160975
0.29717884783842297	0.9035719793695784	0.161025
0.2972713012767803	0.9035697382293469	0.161075
0.2973637548473791	0.9035674963484506	0.161125
0.29745620855022376	0.9035652537268635	0.161175
0.29754866238532074	0.9035630103645522	0.161225
0.29764111635267515	0.9035607662614906	0.161275
0.2977335704522924	0.9035585214176457	0.161325
0.29782602468417824	0.9035562758329909	0.161375
0.29791847904833785	0.9035540295074938	0.161425
0.29801093354477703	0.9035517824411273	0.161475
0.2981033881735011	0.903549534633859	0.161525
0.29819584293451534	0.9035472860856626	0.161575
0.2982882978278259	0.9035450367965044	0.161625
0.29838075285343724	0.9035427867663592	0.161675
0.29847320801135574	0.9035405359951929	0.161725
0.29856566330158596	0.9035382844829803	0.161775
0.2986581187241343	0.9035360322296876	0.161825
0.29875057427900487	0.9035337792352892	0.161875
0.2988430299662047	0.9035315254997514	0.161925
0.2989354857857372	0.9035292710230489	0.161975
0.2990279417376097	0.9035270158051478	0.162025
0.2991203978218259	0.9035247598460228	0.162075
0.29921285403839293	0.90352250314564	0.162125
0.2993053103873142	0.9035202457039742	0.162175
0.29939776686859654	0.9035179875209917	0.162225
0.2994902234822444	0.9035157285966668	0.162275
0.2995826802282637	0.9035134689309663	0.162325
0.2996751371066592	0.9035112085238641	0.162375
0.29976759411743686	0.9035089473753273	0.162425
0.2998600512606012	0.9035066854853301	0.162475
0.2999525085361581	0.9035044228538389	0.162525
0.3000449659441127	0.903502159480828	0.162575
0.3001374234844699	0.9034998953662646	0.162625
0.3002298811572354	0.9034976305101223	0.162675
0.30032233896241406	0.9034953649123687	0.162725
0.3004147969000115	0.9034930985729771	0.162775
0.30050725497003256	0.9034908314919152	0.162825
0.3005997131724829	0.9034885636691565	0.162875
0.30069217150736716	0.9034862951046685	0.162925
0.30078462997469113	0.9034840257984249	0.162975
0.30087708857445944	0.9034817557503926	0.163025
0.30096954730667774	0.9034794849605463	0.163075
0.30106200617135065	0.9034772134288526	0.163125
0.3011544651684842	0.9034749411552856	0.163175
0.3012469242980823	0.9034726681398125	0.163225
0.30133938356015155	0.9034703943824072	0.163275
0.3014318429546956	0.903468119883037	0.163325
0.30152430248172074	0.903465844641676	0.163375
0.301616762141231	0.9034635686582911	0.163425
0.3017092219332329	0.9034612919328568	0.163475
0.3018016818577297	0.9034590144653397	0.163525
0.3018941419147287	0.9034567362557144	0.163575
0.3019866021042323	0.903454457303948	0.163625
0.30207906242624855	0.9034521776100142	0.163675
0.30217152288077936	0.9034498971738807	0.163725
0.302263983467833	0.9034476159955211	0.163775
0.30235644418741114	0.9034453340749032	0.163825
0.3024489050395222	0.9034430514120008	0.163875
0.302541366024168	0.903440768006781	0.163925
0.3026338271413565	0.9034384838592182	0.163975
0.30272628839108984	0.9034361989692793	0.164025
0.3028187497733761	0.903433913336939	0.164075
0.30291121128821674	0.9034316269621641	0.164125
0.3030036729356204	0.9034293398449289	0.164175
0.30309613471558844	0.9034270519852008	0.164225
0.3031885966281295	0.9034247633829537	0.164275
0.3032810586732446	0.9034224740381553	0.164325
0.30337352085094277	0.9034201839507793	0.164375
0.30346598316122464	0.9034178931207935	0.164425
0.3035584456040996	0.9034156015481715	0.164475
0.3036509081795678	0.9034133092328814	0.164525
0.3037433708876394	0.9034110161748963	0.164575
0.30383583372831363	0.903408722374185	0.164625
0.30392829670160115	0.9034064278307202	0.164675
0.3040207598075009	0.9034041325444707	0.164725
0.30411322304602384	0.9034018365154094	0.164775
0.30420568641716844	0.9033995397435052	0.164825
0.30429814992094634	0.9033972422287303	0.164875
0.3043906135573555	0.9033949439710544	0.164925
0.3044830773264075	0.9033926449704495	0.164975
0.3045755412281002	0.9033903452268853	0.165025
0.3046680052624457	0.9033880447403336	0.165075
0.30476046942944124	0.9033857435107645	0.165125
0.3048529337290993	0.9033834415381496	0.165175
0.304945398161417	0.9033811388224589	0.165225
0.3050378627264067	0.9033788353636643	0.165275
0.30513032742406543	0.9033765311617353	0.165325
0.30522279225440596	0.9033742262166444	0.165375
0.30531525721742503	0.9033719205283611	0.165425
0.3054077223131351	0.9033696140968576	0.165475
0.30550018754153346	0.9033673069221031	0.165525
0.3055926529026323	0.9033649990040706	0.165575
0.3056851183964285	0.903362690342729	0.165625
0.30577758402293476	0.903360380938051	0.165675
0.30587004978214755	0.9033580707900061	0.165725
0.3059625156740801	0.9033557598985664	0.165775
0.3060549816987286	0.9033534482637017	0.165825
0.30614744785610604	0.9033511358853842	0.165875
0.30623991414620877	0.9033488227635835	0.165925
0.30633238056904966	0.903346508898272	0.165975
0.30642484712462525	0.9033441942894195	0.166025
0.30651731381294833	0.9033418789369979	0.166075
0.30660978063401517	0.9033395628409776	0.166125
0.30670224758783904	0.9033372460013298	0.166175
0.3067947146744155	0.9033349284180255	0.166225
0.3068871818937583	0.9033326100910357	0.166275
0.3069796492458631	0.9033302910203316	0.166325
0.3070721167307433	0.9033279712058839	0.166375
0.30716458434839444	0.903325650647664	0.166425
0.3072570520988304	0.9033233293456426	0.166475
0.3073495199820462	0.9033210072997914	0.166525
0.3074419879980563	0.9033186845100803	0.166575
0.30753445614685493	0.9033163609764817	0.166625
0.30762692442845707	0.9033140366989656	0.166675
0.3077193928428569	0.903311711677504	0.166725
0.30781186139006916	0.9033093859120669	0.166775
0.30790433007008816	0.9033070594026268	0.166825
0.30799679888292847	0.9033047321491532	0.166875
0.3080892678285847	0.9033024041516189	0.166925
0.30818173690707107	0.9033000754099934	0.166975
0.30827420611838235	0.9032977459242494	0.167025
0.3083666754625328	0.9032954156943563	0.167075
0.30845914493951704	0.9032930847202871	0.167125
0.3085516145493493	0.9032907530020112	0.167175
0.30864408429202417	0.9032884205395018	0.167225
0.3087365541675559	0.9032860873327275	0.167275
0.3088290241759392	0.9032837533816623	0.167325
0.3089214943171884	0.9032814186862745	0.167375
0.3090139645912977	0.9032790832465382	0.167425
0.3091064349982819	0.9032767470624217	0.167475
0.3091989055381349	0.9032744101338989	0.167525
0.3092913762108717	0.9032720724609384	0.167575
0.30938384701648564	0.9032697340435142	0.167625
0.3094763179549925	0.9032673948815949	0.167675
0.3095687890263851	0.903265054975154	0.167725
0.3096612602306795	0.9032627143241605	0.167775
0.30975373156786806	0.9032603729285883	0.167825
0.30984620303796717	0.9032580307884058	0.167875
0.30993867464096914	0.9032556879035868	0.167925
0.31003114637689055	0.9032533442741004	0.167975
0.3101236182457232	0.9032509998999201	0.168025
0.31021609024748403	0.9032486547810146	0.168075
0.3103085623821645	0.9032463089173584	0.168125
0.31040103464978175	0.903243962308919	0.168175
0.3104935070503273	0.9032416149556716	0.168225
0.310585979583818	0.9032392668575842	0.168275
0.3106784522502459	0.9032369180146309	0.168325
0.3107709250496273	0.9032345684267802	0.168375
0.3108633979819543	0.9032322180940066	0.168425
0.31095587104724315	0.9032298670162783	0.168475
0.3110483442454865	0.9032275151935696	0.168525
0.31114081757669976	0.903225162625849	0.168575
0.31123329104087616	0.9032228093130907	0.168625
0.311325764638031	0.9032204552552634	0.168675
0.3114182383681572	0.9032181004523412	0.168725
0.31151071223127036	0.9032157449042926	0.168775
0.311603186227363	0.9032133886110919	0.168825
0.3116956603564513	0.9032110315727078	0.168875
0.3117881346185273	0.9032086737891144	0.168925
0.3118806090136072	0.9032063152602802	0.168975
0.31197308354168324	0.9032039559861798	0.169025
0.3120655582027713	0.9032015959667816	0.169075
0.31215803299686395	0.9031992352020598	0.169125
0.31225050792397707	0.9031968736919832	0.169175
0.3123429829841027	0.9031945114365261	0.169225
0.3124354581772571	0.9031921484356568	0.169275
0.3125279335034324	0.9031897846893503	0.169325
0.31262040896264454	0.9031874201975744	0.169375
0.31271288455488583	0.9031850549603044	0.169425
0.31280536028017203	0.9031826889775079	0.169475
0.3128978361384957	0.9031803222491604	0.169525
0.3129903121298722	0.9031779547752296	0.169575
0.31308278825429453	0.9031755865556906	0.169625
0.3131752645117778	0.9031732175905113	0.169675
0.31326774090231513	0.903170847879667	0.169725
0.3133602174259212	0.9031684774231254	0.169775
0.31345269408258947	0.9031661062208621	0.169825
0.31354517087233447	0.9031637342728447	0.169875
0.3136376477951501	0.9031613615790486	0.169925
0.31373012485105023	0.9031589881394416	0.169975
0.31382260204002904	0.9031566139539989	0.170025
0.31391507936210017	0.9031542390226888	0.170075
0.31400755681725834	0.903151863345486	0.170125
0.3141000344055163	0.9031494869223591	0.170175
0.3141925121268697	0.9031471097532825	0.170225
0.31428498998133064	0.9031447318382255	0.170275
0.31437746796889504	0.9031423531771618	0.170325
0.31446994608957485	0.903139973770061	0.170375
0.314562424343366	0.9031375936168968	0.170425
0.3146549027302806	0.903135212717639	0.170475
0.31474738125031415	0.9031328310722608	0.170525
0.31483985990347907	0.9031304486807328	0.170575
0.31493233868977094	0.9031280655430273	0.170625
0.3150248176092019	0.9031256816591158	0.170675
0.3151172966617676	0.9031232970289701	0.170725
0.3152097758474803	0.9031209116525616	0.170775
0.3153022551663353	0.9031185255298625	0.170825
0.3153947346183453	0.9031161386608442	0.170875
0.3154872142035052	0.9031137510454784	0.170925
0.31557969392182783	0.903111362683737	0.170975
0.3156721737733083	0.9031089735755918	0.171025
0.3157646537579591	0.9031065837210145	0.171075
0.31585713387577546	0.9031041931199767	0.171125
0.3159496141267698	0.9031018017724505	0.171175
0.31604209451093745	0.9030994096784072	0.171225
0.3161345750282907	0.9030970168378192	0.171275
0.31622705567882464	0.9030946232506577	0.171325
0.3163195364625522	0.9030922289168951	0.171375
0.31641201737946795	0.9030898338365025	0.171425
0.3165044984295848	0.9030874380094528	0.171475
0.3165969796128976	0.9030850414357162	0.171525
0.31668946092941896	0.9030826441152666	0.171575
0.3167819423791439	0.9030802460480737	0.171625
0.31687442396208504	0.9030778472341116	0.171675
0.31696690567823693	0.9030754476733498	0.171725
0.3170593875276128	0.9030730473657625	0.171775
0.3171518695102071	0.9030706463113194	0.171825
0.31724435162603265	0.9030682445099943	0.171875
0.31733683387508405	0.9030658419617574	0.171925
0.3174293162573742	0.9030634386665826	0.171975
0.31752179877289777	0.9030610346244391	0.172025
0.31761428142166737	0.903058629835302	0.172075
0.3177067642036781	0.90305622429914	0.172125
0.317799247118942	0.9030538180159283	0.172175
0.31789173016745437	0.9030514109856355	0.172225
0.3179842133492275	0.9030490032082371	0.172275
0.31807669666425636	0.9030465946837013	0.172325
0.3181691801125535	0.9030441854120038	0.172375
0.3182616636941136	0.9030417753931128	0.172425
0.3183541474089492	0.9030393646270042	0.172475
0.31844663125705525	0.9030369531136464	0.172525
0.31853911523844397	0.9030345408530146	0.172575
0.31863159935311053	0.9030321278450778	0.172625
0.31872408360106713	0.9030297140898107	0.172675
0.3188165679823088	0.903027299587183	0.172725
0.3189090524968476	0.903024884337169	0.172775
0.3190015371446789	0.9030224683397382	0.172825
0.31909402192581426	0.9030200515948658	0.172875
0.31918650684024946	0.9030176341025203	0.172925
0.319278991887996	0.9030152158626772	0.172975
0.31937147706904956	0.9030127968753056	0.173025
0.31946396238342195	0.9030103771403802	0.173075
0.31955644783110804	0.9030079566578705	0.173125
0.3196489334121203	0.9030055354277512	0.173175
0.3197414191264534	0.903003113449992	0.173225
0.31983390497411973	0.9030006907245673	0.173275
0.319926390955114	0.902998267251447	0.173325
0.3200188770694486	0.9029958430306054	0.173375
0.3201113633171185	0.9029934180620127	0.173425
0.3202038496981355	0.9029909923456427	0.173475
0.32029633621249487	0.9029885658814659	0.173525
0.32038882286020837	0.9029861386694564	0.173575
0.3204813096412714	0.9029837107095843	0.173625
0.3205737965556957	0.902981282001824	0.173675
0.3206662836034762	0.9029788525461452	0.173725
0.32075877078462517	0.9029764223425227	0.173775
0.3208512580991374	0.9029739913909262	0.173825
0.32094374554702493	0.9029715596913305	0.173875
0.3210362331282827	0.9029691272437053	0.173925
0.3211287208429228	0.902966694048025	0.173975
0.32122120869093995	0.90296426010426	0.174025
0.32131369667234644	0.9029618254123842	0.174075
0.32140618478713695	0.9029593899723682	0.174125
0.32149867303532365	0.9029569537841862	0.174175
0.3215911614169012	0.9029545168478083	0.174225
0.32168364993188175	0.9029520791632091	0.174275
0.32177613858026005	0.9029496407303585	0.174325
0.32186862736204824	0.9029472015492314	0.174375
0.3219611162772411	0.9029447616197973	0.174425
0.3220536053258505	0.9029423209420313	0.174475
0.32214609450787157	0.9029398795159032	0.174525
0.322238583823316	0.9029374373413874	0.174575
0.32233107327217875	0.9029349944184545	0.174625
0.32242356285447155	0.9029325507470787	0.174675
0.3225160525701897	0.9029301063272304	0.174725
0.32260854241934434	0.9029276611588838	0.174775
0.32270103240193143	0.9029252152420096	0.174825
0.3227935225179614	0.902922768576582	0.174875
0.32288601276743073	0.9029203211625715	0.174925
0.32297850315034954	0.9029178729999524	0.174975
0.32307099366671466	0.9029154240886949	0.175025
0.3231634843165355	0.9029129744287739	0.175075
0.3232559750998095	0.9029105240201594	0.175125
0.32334846601654615	0.9029080728628261	0.175175
0.3234409570667423	0.9029056209567444	0.175225
0.32353344825040786	0.9029031683018888	0.175275
0.3236259395675397	0.9029007148982294	0.175325
0.32371843101814723	0.9028982607457413	0.175375
0.323810922602228	0.9028958058443943	0.175425
0.3239034143197906	0.9028933501941637	0.175475
0.3239959061708333	0.9028908937950191	0.175525
0.32408839815536433	0.9028884366469359	0.175575
0.3241808902733819	0.9028859787498837	0.175625
0.32427338252489457	0.902883520103838	0.175675
0.3243658749099003	0.9028810607087682	0.175725
0.32445836742840756	0.9028786005646502	0.175775
0.3245508600804144	0.9028761396714531	0.175825
0.3246433528659293	0.9028736780291526	0.175875
0.3247358457849504	0.9028712156377184	0.175925
0.3248283388374856	0.9028687524971262	0.175975
0.3249208320235339	0.9028662886073451	0.176025
0.32501332534310223	0.9028638239683513	0.176075
0.3251058187961907	0.9028613585801137	0.176125
0.3251983123828053	0.9028588924426088	0.176175
0.3252908061029468	0.9028564255558051	0.176225
0.32538329995662035	0.9028539579196794	0.176275
0.32547579394382753	0.9028514895342005	0.176325
0.3255682880645731	0.9028490203993443	0.176375
0.3256607823188586	0.9028465505150807	0.176425
0.32575327670668874	0.9028440798813848	0.176475
0.3258457712280655	0.9028416084982269	0.176525
0.32593826588299296	0.9028391363655822	0.176575
0.32603076067147346	0.9028366634834207	0.176625
0.32612325559351085	0.9028341898517179	0.176675
0.32621575064910785	0.9028317154704438	0.176725
0.32630824583826773	0.9028292403395738	0.176775
0.32640074116099366	0.9028267644590776	0.176825
0.32649323661728874	0.9028242878289311	0.176875
0.3265857322071562	0.902821810449104	0.176925
0.3266782279305989	0.9028193323195721	0.176975
0.3267707237876204	0.9028168534403053	0.177025
0.32686321977822336	0.9028143738112787	0.177075
0.3269557159024114	0.9028118934324628	0.177125
0.327048212160187	0.9028094123038332	0.177175
0.3271407085515539	0.9028069304253594	0.177225
0.3272332050765144	0.9028044477970176	0.177275
0.32732570173507264	0.9028019644187774	0.177325
0.3274181985272306	0.9027994802906144	0.177375
0.3275106954529924	0.9027969954124989	0.177425
0.3276031925123599	0.9027945097844065	0.177475
0.32769568970533763	0.9027920234063069	0.177525
0.32778818703192714	0.9027895362781763	0.177575
0.327880684492133	0.9027870483999841	0.177625
0.32797318208595655	0.9027845597717069	0.177675
0.3280656798134028	0.9027820703933135	0.177725
0.3281581776744728	0.902779580264781	0.177775
0.3282506756691714	0.9027770893860781	0.177825
0.3283431737974999	0.902774597757182	0.177875
0.3284356720594628	0.9027721053780615	0.177925
0.32852817045506205	0.9027696122486933	0.177975
0.32862066898430176	0.9027671183690467	0.178025
0.3287131676471837	0.9027646237390982	0.178075
0.3288056664437122	0.902762128358817	0.178125
0.32889816537388883	0.9027596322281801	0.178175
0.3289906644377178	0.9027571353471563	0.178225
0.3290831636352013	0.9027546377157227	0.178275
0.3291756629663429	0.9027521393338485	0.178325
0.329268162431145	0.9027496402015102	0.178375
0.3293606620296113	0.9027471403186772	0.178425
0.32945316176174394	0.9027446396853261	0.178475
0.32954566162754684	0.9027421383014266	0.178525
0.32963816162702175	0.9027396361669551	0.178575
0.32973066176017307	0.9027371332818808	0.178625
0.329823162027002	0.902734629646181	0.178675
0.32991566242751347	0.9027321252598244	0.178725
0.3300081629617085	0.9027296201227886	0.178775
0.33010066362959173	0.9027271142350416	0.178825
0.3301931644311646	0.902724607596562	0.178875
0.33028566536643145	0.9027221002073174	0.178925
0.330378166435394	0.9027195920672861	0.178975
0.330470667638056	0.9027170831764363	0.179025
0.33056316897441973	0.9027145735347458	0.179075
0.33065567044448857	0.9027120631421831	0.179125
0.3307481720482651	0.9027095519987262	0.179175
0.3308406737857523	0.9027070401043432	0.179225
0.3309331756569533	0.9027045274590122	0.179275
0.3310256776618707	0.9027020140627018	0.179325
0.33111817980050745	0.9026994999153892	0.179375
0.33121068207286675	0.9026969850170439	0.179425
0.3313031844789507	0.9026944693676426	0.179475
0.33139568701876326	0.9026919529671551	0.179525
0.331488189692306	0.902689435815558	0.179575
0.33158069249958344	0.9026869179128211	0.179625
0.33167319544059637	0.9026843992589211	0.179675
0.3317656985153499	0.9026818798538274	0.179725
0.33185820172384467	0.9026793596975176	0.179775
0.33195070506608565	0.9026768387899604	0.179825
0.3320432085420734	0.9026743171311336	0.179875
0.3321357121518132	0.902671794721006	0.179925
0.3322282158953056	0.9026692715595552	0.179975
0.33232071977255545	0.9026667476467505	0.180025
0.3324132237835635	0.9026642229825689	0.180075
0.3325057279283348	0.9026616975669798	0.180125
0.33259823220687	0.9026591713999605	0.180175
0.33269073661917375	0.9026566444814808	0.180225
0.33278324116524705	0.9026541168115172	0.180275
0.3328757458450948	0.90265158839004	0.180325
0.3329682506587175	0.9026490592170254	0.180375
0.3330607556061201	0.9026465292924442	0.180425
0.3331532606873037	0.902643998616272	0.180475
0.3332457659022722	0.9026414671884803	0.180525
0.33333827125102755	0.9026389350090442	0.180575
0.33343077673357324	0.9026364020779355	0.180625
0.33352328234991147	0.9026338683951289	0.180675
0.3336157881000455	0.9026313339605967	0.180725
0.33370829398397744	0.9026287987743136	0.180775
0.33380080000171086	0.9026262628362515	0.180825
0.33389330615324775	0.9026237261463855	0.180875
0.3339858124385914	0.9026211887046873	0.180925
0.334078318857744	0.9026186505111323	0.180975
0.3341708254107091	0.902616111565692	0.181025
0.3342633320974885	0.9026135718683418	0.181075
0.3343558389180857	0.9026110314190533	0.181125
0.3344483458725027	0.9026084902178014	0.181175
0.33454085296074304	0.9026059482645591	0.181225
0.3346333601828086	0.9026034055593001	0.181275
0.3347258675387031	0.9026008621019972	0.181325
0.334818375028428	0.9025983178926249	0.181375
0.3349108826519872	0.9025957729311562	0.181425
0.3350033904093824	0.902593227217565	0.181475
0.33509589830061715	0.9025906807518245	0.181525
0.3351884063256933	0.9025881335339083	0.181575
0.33528091448461456	0.9025855855637903	0.181625
0.33537342277738225	0.9025830368414437	0.181675
0.3354659312040007	0.9025804873668426	0.181725
0.33555843976447086	0.9025779371399598	0.181775
0.3356509484587969	0.90257538616077	0.181825
0.33574345728698024	0.9025728344292456	0.181875
0.3358359662490248	0.9025702819453618	0.181925
0.33592847534493175	0.9025677287090903	0.181975
0.3360209845747053	0.9025651747204066	0.182025
0.3361134939383469	0.9025626199792827	0.182075
0.33620600343586005	0.902560064485694	0.182125
0.3362985130672465	0.9025575082396122	0.182175
0.33639102283251004	0.9025549512410131	0.182225
0.336483532731652	0.9025523934898686	0.182275
0.33657604276467634	0.9025498349861539	0.182325
0.3366685529315842	0.9025472757298413	0.182375
0.33676106323238	0.902544715720906	0.182425
0.3368535736670644	0.9025421549593201	0.182475
0.3369460842356419	0.902539593445059	0.182525
0.33703859493811333	0.9025370311780948	0.182575
0.3371311057744829	0.9025344681584029	0.182625
0.3372236167447519	0.9025319043859555	0.182675
0.33731612784892395	0.9025293398607281	0.182725
0.3374086390870009	0.9025267745826925	0.182775
0.3375011504589858	0.9025242085518249	0.182825
0.33759366196488083	0.9025216417680961	0.182875
0.33768617360468917	0.9025190742314835	0.182925
0.3377786853784126	0.9025165059419572	0.182975
0.3378711972860545	0.9025139368994946	0.183025
0.3379637093276169	0.9025113671040661	0.183075
0.3380562215031027	0.9025087965556491	0.183125
0.3381487338125142	0.9025062252542138	0.183175
0.3382412462558542	0.9025036531997374	0.183225
0.3383337588331251	0.9025010803921908	0.183275
0.3384262715443293	0.9024985068315511	0.183325
0.3385187843894698	0.9024959325177887	0.183375
0.33861129736854884	0.9024933574508811	0.183425
0.33870381048156906	0.9024907816307985	0.183475
0.3387963237285328	0.9024882050575187	0.183525
0.338888837109443	0.9024856277310117	0.183575
0.3389813506243016	0.9024830496512555	0.183625
0.3390738642731118	0.9024804708182199	0.183675
0.3391663780558754	0.902477891231883	0.183725
0.3392588919725959	0.9024753108922148	0.183775
0.3393514060232745	0.9024727297991931	0.183825
0.33944392020791536	0.902470147952788	0.183875
0.33953643452651916	0.9024675653529776	0.183925
0.33962894897909024	0.9024649819997318	0.183975
0.33972146356562927	0.9024623978930287	0.184025
0.3398139782861404	0.9024598130328384	0.184075
0.33990649314062477	0.9024572274191386	0.184125
0.33999900812908596	0.9024546410518998	0.184175
0.34009152325152564	0.9024520539310997	0.184225
0.340184038507947	0.9024494660567086	0.184275
0.3402765538983519	0.9024468774287044	0.184325
0.34036906942274336	0.9024442880470573	0.184375
0.3404615850811233	0.9024416979117458	0.184425
0.34055410087349464	0.902439107022739	0.184475
0.34064661679985986	0.9024365153800161	0.184525
0.3407391328602209	0.9024339229835465	0.184575
0.340831649054581	0.9024313298333085	0.184625
0.3409241653829419	0.9024287359292724	0.184675
0.34101668184530665	0.9024261412714165	0.184725
0.341109198441677	0.9024235458597105	0.184775
0.34120171517205605	0.902420949694133	0.184825
0.3412942320364461	0.9024183527746537	0.184875
0.3413867490348494	0.9024157551012515	0.184925
0.3414792661672684	0.9024131566738959	0.184975
0.3415717834337059	0.9024105574925657	0.185025
0.3416643008341637	0.9024079575572305	0.185075
0.34175681836864497	0.902405356867869	0.185125
0.3418493360371515	0.9024027554244513	0.185175
0.3419418538396862	0.9024001532269555	0.185225
0.342034371776251	0.9023975502753523	0.185275
0.34212688984684897	0.9023949465696193	0.185325
0.3422194080514817	0.9023923421097274	0.185375
0.34231192639015234	0.9023897368956545	0.185425
0.3424044448628628	0.9023871309273711	0.185475
0.3424969634696158	0.9023845242048556	0.185525
0.3425894822104136	0.9023819167280779	0.185575
0.34268200108525854	0.9023793084970168	0.185625
0.3427745200941532	0.9023766995116422	0.185675
0.34286703923709977	0.9023740897719329	0.185725
0.3429595585141008	0.9023714792778588	0.185775
0.3430520779251585	0.9023688680293985	0.185825
0.34314459747027576	0.9023662560265225	0.185875
0.3432371171494538	0.902363643269209	0.185925
0.3433296369626968	0.9023610297574284	0.185975
0.343422156910005	0.9023584154911592	0.186025
0.3435146769913829	0.9023558004703714	0.186075
0.3436071972068309	0.9023531846950442	0.186125
0.34369971755635303	0.9023505681651472	0.186175
0.34379223803995046	0.9023479508806597	0.186225
0.3438847586576263	0.9023453328415512	0.186275
0.34397727940938244	0.9023427140478009	0.186325
0.3440698002952214	0.9023400944993789	0.186375
0.3441623213151456	0.9023374741962638	0.186425
0.34425484246915733	0.9023348531384261	0.186475
0.3443473637572588	0.9023322313258441	0.186525
0.3444398851794527	0.9023296087584887	0.186575
0.34453240673574087	0.9023269854363379	0.186625
0.34462492842612635	0.9023243613593629	0.186675
0.34471745025061046	0.9023217365275416	0.186725
0.34480997220919685	0.9023191109408448	0.186775
0.34490249430188646	0.902316484599251	0.186825
0.34499501652868275	0.902313857502731	0.186875
0.3450875388895872	0.9023112296512626	0.186925
0.3451800613846026	0.9023086010448179	0.186975
0.3452725840137311	0.9023059716833736	0.187025
0.34536510677697535	0.9023033415669022	0.187075
0.3454576296743371	0.9023007106953802	0.187125
0.3455501527058192	0.9022980790687808	0.187175
0.3456426758714234	0.9022954466870797	0.187225
0.3457351991711525	0.9022928135502507	0.187275
0.34582772260500844	0.9022901796582692	0.187325
0.34592024617299394	0.9022875450111087	0.187375
0.34601276987511076	0.9022849096087455	0.187425
0.34610529371136145	0.9022822734511527	0.187475
0.34619781768174857	0.9022796365383063	0.187525
0.3462903417862738	0.90227699887018	0.187575
0.34638286602494	0.9022743604467492	0.187625
0.3464753903977492	0.902271721267988	0.187675
0.3465679149047038	0.9022690813338717	0.187725
0.3466604395458058	0.9022664406443746	0.187775
0.34675296432105757	0.9022637991994719	0.187825
0.3468454892304616	0.9022611569991377	0.187875
0.3469380142740199	0.9022585140433477	0.187925
0.3470305394517348	0.9022558703320754	0.187975
0.34712306476360894	0.902253225865297	0.188025
0.3472155902096438	0.9022505806429861	0.188075
0.3473081157898426	0.9022479346651184	0.188125
0.34740064150420663	0.9022452879316678	0.188175
0.3474931673527391	0.9022426404426102	0.188225
0.34758569333544126	0.9022399921979195	0.188275
0.34767821945231636	0.9022373431975712	0.188325
0.34777074570336575	0.9022346934415395	0.188375
0.3478632720885923	0.9022320429298002	0.188425
0.34795579860799797	0.9022293916623269	0.188475
0.3480483252615849	0.9022267396390959	0.188525
0.3481408520493558	0.9022240868600807	0.188575
0.34823337897131224	0.9022214333252575	0.188625
0.3483259060274571	0.9022187790345999	0.188675
0.3484184332177919	0.9022161239880843	0.188725
0.3485109605423199	0.902213468185684	0.188775
0.34860348800104196	0.9022108116273756	0.188825
0.3486960155939617	0.9022081543131326	0.188875
0.34878854332108006	0.9022054962429311	0.188925
0.3488810711824005	0.902202837416745	0.188975
0.3489735991779241	0.9022001778345503	0.189025
0.3490661273076541	0.9021975174963212	0.189075
0.34915865557159154	0.9021948564020333	0.189125
0.3492511839697398	0.9021921945516609	0.189175
0.3493437125021004	0.9021895319451798	0.189225
0.34943624116867555	0.9021868685825645	0.189275
0.3495287699694678	0.9021842044637904	0.189325
0.34962129890447907	0.902181539588832	0.189375
0.3497138279737118	0.902178873957665	0.189425
0.34980635717716785	0.902176207570264	0.189475
0.34989888651484985	0.9021735404266046	0.189525
0.3499914159867594	0.902170872526661	0.189575
0.35008394559289946	0.9021682038704093	0.189625
0.3501764753332711	0.9021655344578237	0.189675
0.3502690052078781	0.9021628642888803	0.189725
0.35036153521672087	0.9021601933635528	0.189775
0.3504540653598033	0.9021575216818182	0.189825
0.35054659563712554	0.9021548492436499	0.189875
0.35063912604869235	0.9021521760490243	0.189925
0.35073165659450295	0.9021495020979157	0.189975
0.3508241872745627	0.9021468273902999	0.190025
0.3509167180888703	0.9021441519261516	0.190075
0.35100924903743175	0.9021414757054463	0.190125
0.35110178012024507	0.9021387987281592	0.190175
0.35119431133731677	0.9021361209942653	0.190225
0.3512868426886443	0.9021334425037402	0.190275
0.3513793741742351	0.9021307632565584	0.190325
0.35147190579408566	0.9021280832526962	0.190375
0.351564437548204	0.9021254024921278	0.190425
0.3516569694365862	0.9021227209748295	0.190475
0.35174950145924055	0.9021200387007753	0.190525
0.3518420336161634	0.9021173556699419	0.190575
0.3519345659073623	0.9021146718823032	0.190625
0.352027098332834	0.9021119873378358	0.190675
0.3521196308925862	0.9021093020365137	0.190725
0.35221216358661545	0.9021066159783138	0.190775
0.3523046964149294	0.9021039291632097	0.190825
0.3523972293775247	0.9021012415911782	0.190875
0.3524897624744089	0.9020985532621936	0.190925
0.352582295705579	0.9020958641762321	0.190975
0.35267482907104214	0.9020931743332681	0.191025
0.35276736257079544	0.9020904837332782	0.191075
0.35285989620484587	0.9020877923762364	0.191125
0.3529524299731911	0.9020851002621194	0.191175
0.3530449638758373	0.9020824073909015	0.191225
0.35313749791278254	0.9020797137625595	0.191275
0.35323003208403314	0.902077019377067	0.191325
0.35332256638958714	0.9020743242344013	0.191375
0.3534151008294504	0.9020716283345361	0.191425
0.3535076354036217	0.9020689316774486	0.191475
0.3536001701121062	0.9020662342631127	0.191525
0.3536927049549033	0.9020635360915051	0.191575
0.3537852399320175	0.9020608371626004	0.191625
0.3538777750434485	0.9020581374763748	0.191675
0.35397031028920073	0.9020554370328033	0.191725
0.3540628456692745	0.9020527358318615	0.191775
0.3541553811836733	0.9020500338735253	0.191825
0.3542479168323979	0.9020473311577696	0.191875
0.3543404526154517	0.9020446276845706	0.191925
0.35443298853283556	0.9020419234539033	0.191975
0.35452552458455283	0.9020392184657436	0.192025
0.35461806077060437	0.9020365127200671	0.192075
0.35471059709099345	0.9020338062168493	0.192125
0.35480313354572107	0.9020310989560657	0.192175
0.3548956701347904	0.9020283909376922	0.192225
0.3549882068582025	0.9020256821617038	0.192275
0.3550807437159604	0.9020229726280768	0.192325
0.35517328070806525	0.9020202623367862	0.192375
0.35526581783451994	0.9020175512878086	0.192425
0.35535835509532604	0.9020148394811186	0.192475
0.355450892490486	0.9020121269166926	0.192525
0.35554343002000144	0.9020094135945058	0.192575
0.35563596768387495	0.9020066995145343	0.192625
0.3557285054821081	0.9020039846767535	0.192675
0.35582104341470355	0.9020012690811393	0.192725
0.3559135814816627	0.9019985527276672	0.192775
0.3560061196829881	0.9019958356163132	0.192825
0.35609865801868196	0.9019931177470524	0.192875
0.3561911964887458	0.9019903991198616	0.192925
0.3562837350931822	0.9019876797347154	0.192975
0.35637627383199283	0.9019849595915908	0.193025
0.35646881270517994	0.9019822386904625	0.193075
0.35656135171274556	0.901979517031307	0.193125
0.3566538908546919	0.9019767946140994	0.193175
0.3567464301310207	0.9019740714388162	0.193225
0.35683896954173455	0.9019713475054328	0.193275
0.3569315090868348	0.9019686228139252	0.193325
0.35702404876632443	0.9019658973642691	0.193375
0.3571165885802041	0.9019631711564406	0.193425
0.35720912852847764	0.9019604441904152	0.193475
0.35730166861114543	0.9019577164661691	0.193525
0.35739420882821105	0.9019549879836779	0.193575
0.3574867491796746	0.9019522587429177	0.193625
0.3575792896655406	0.9019495287438642	0.193675
0.35767183028580846	0.9019467979864937	0.193725
0.3577643710404829	0.9019440664707814	0.193775
0.35785691192956326	0.9019413341967041	0.193825
0.3579494529530546	0.9019386011642367	0.193875
0.35804199411095555	0.9019358673733565	0.193925
0.3581345354032715	0.901933132824038	0.193975
0.35822707683000155	0.9019303975162584	0.194025
0.3583196183911504	0.9019276614499926	0.194075
0.3584121600867175	0.9019249246252175	0.194125
0.35850470191670747	0.9019221870419083	0.194175
0.3585972438811199	0.9019194487000418	0.194225
0.35868978597995893	0.9019167095995934	0.194275
0.3587823282132247	0.9019139697405394	0.194325
0.3588748705809211	0.9019112291228558	0.194375
0.3589674130830484	0.9019084877465186	0.194425
0.3590599557196104	0.9019057456115038	0.194475
0.3591524984906071	0.9019030027177879	0.194525
0.35924504139604296	0.9019002590653461	0.194575
0.3593375844359171	0.9018975146541556	0.194625
0.35943012761023485	0.9018947694841912	0.194675
0.35952267091899487	0.9018920235554305	0.194725
0.35961521436220234	0.9018892768678483	0.194775
0.35970775793985627	0.9018865294214217	0.194825
0.35980030165196175	0.9018837812161257	0.194875
0.35989284549851774	0.9018810322519377	0.194925
0.35998538947952907	0.9018782825288328	0.194975
0.3600779335949953	0.9018755320467883	0.195025
0.3601704778449206	0.901872780805779	0.195075
0.36026302222930495	0.9018700288057827	0.195125
0.36035556674815244	0.9018672760467737	0.195175
0.36044811140146304	0.9018645225287303	0.195225
0.36054065618924064	0.9018617682516267	0.195275
0.36063320111148567	0.9018590132154407	0.195325
0.36072574616820147	0.9018562574201474	0.195375
0.36081829135938875	0.9018535008657239	0.195425
0.3609108366850509	0.9018507435521459	0.195475
0.3610033821451887	0.9018479854793899	0.195525
0.3610959277398052	0.901845226647432	0.195575
0.3611884734689014	0.9018424670562489	0.195625
0.3612810193324802	0.9018397067058165	0.195675
0.3613735653305429	0.9018369455961113	0.195725
0.36146611146309193	0.9018341837271094	0.195775
0.3615586577301292	0.9018314210987876	0.195825
0.36165120413165625	0.9018286577111216	0.195875
0.3617437506676762	0.9018258935640884	0.195925
0.3618362973381898	0.9018231286576637	0.195975
0.36192884414320026	0.9018203629918243	0.196025
0.36202139108270803	0.9018175965665464	0.196075
0.3621139381567173	0.9018148293818065	0.196125
0.36220648536522726	0.901812061437581	0.196175
0.36229903270824304	0.9018092927338461	0.196225
0.3623915801857634	0.9018065232705786	0.196275
0.3624841277977936	0.9018037530477546	0.196325
0.3625766755443324	0.9018009820653505	0.196375
0.3626692234253851	0.9017982103233432	0.196425
0.36276177144095034	0.9017954378217085	0.196475
0.3628543195910334	0.9017926645604235	0.196525
0.3629468678756332	0.901789890539464	0.196575
0.36303941629475445	0.9017871157588074	0.196625
0.36313196484839655	0.9017843402184291	0.196675
0.3632245135365641	0.9017815639183069	0.196725
0.3633170623592565	0.901778786858416	0.196775
0.3634096113164783	0.901776009038734	0.196825
0.3635021604082291	0.9017732304592364	0.196875
0.3635947096345131	0.901770451119901	0.196925
0.3636872589953303	0.901767671020703	0.196975
0.36377980849068436	0.9017648901616203	0.197025
0.36387235812057583	0.9017621085426281	0.197075
0.36396490788500796	0.9017593261637046	0.197125
0.3640574577839817	0.9017565430248247	0.197175
0.3641500078174998	0.9017537591259666	0.197225
0.3642425579855637	0.9017509744671052	0.197275
0.3643351082881756	0.9017481890482192	0.197325
0.36442765872533767	0.901745402869283	0.197375
0.36452020929705153	0.9017426159302755	0.197425
0.3646127600033195	0.9017398282311712	0.197475
0.3647053108441432	0.9017370397719486	0.197525
0.36479786181952506	0.901734250552583	0.197575
0.3648904129294665	0.9017314605730524	0.197625
0.36498296417397036	0.9017286698333319	0.197675
0.3650755155530374	0.9017258783333999	0.197725
0.365168067066671	0.9017230860732317	0.197775
0.3652606187148717	0.901720293052805	0.197825
0.3653531704976429	0.9017174992720959	0.197875
0.36544572241498513	0.901714704731082	0.197925
0.36553827446690185	0.9017119094297389	0.197975
0.3656308266533936	0.9017091133680445	0.198025
0.36572337897446366	0.9017063165459746	0.198075
0.3658159314301128	0.9017035189635069	0.198125
0.3659084840203444	0.9017007206206171	0.198175
0.3660010367451588	0.9016979215172835	0.198225
0.36609358960455946	0.9016951216534813	0.198275
0.3661861425985472	0.9016923210291888	0.198325
0.36627869572712507	0.9016895196443816	0.198375
0.3663712489902938	0.9016867174990377	0.198425
0.3664638023880567	0.9016839145931329	0.198475
0.3665563559204145	0.901681110926645	0.198525
0.36664890958737034	0.9016783064995499	0.198575
0.36674146338892494	0.9016755013118258	0.198625
0.3668340173250816	0.9016726953634481	0.198675
0.36692657139584095	0.9016698886543952	0.198725
0.3670191256012064	0.9016670811846424	0.198775
0.3671116799411785	0.9016642729541686	0.198825
0.3672042344157604	0.9016614639629487	0.198875
0.36729678902495305	0.9016586542109615	0.198925
0.3673893437687595	0.9016558436981823	0.198975
0.3674818986471806	0.9016530324245895	0.199025
0.3675744536602195	0.901650220390159	0.199075
0.36766700880787684	0.9016474075948687	0.199125
0.36775956409015614	0.9016445940386947	0.199175
0.3678521195070576	0.901641779721615	0.199225
0.36794467505858525	0.9016389646436055	0.199275
0.3680372307447388	0.9016361488046445	0.199325
0.36812978656552225	0.901633332204708	0.199375
0.3682223425209359	0.9016305148437737	0.199425
0.36831489861098315	0.9016276967218181	0.199475
0.3684074548356646	0.9016248778388191	0.199525
0.3685000111949836	0.9016220581947528	0.199575
0.3685925676889409	0.9016192377895973	0.199625
0.36868512431753947	0.9016164166233287	0.199675
0.3687776810807803	0.9016135946959252	0.199725
0.3688702379786665	0.9016107720073626	0.199775
0.36896279501119883	0.9016079485576197	0.199825
0.36905535217838065	0.9016051243466718	0.199875
0.3691479094802122	0.9016022993744982	0.199925
0.3692404669166975	0.9015994736410734	0.199975
0.36933302448783606	0.9015966471463778	0.200025
0.36942558219363264	0.9015938198903849	0.200075
0.36951814003408645	0.9015909918730757	0.200125
0.36961069800920193	0.9015881630944238	0.200175
0.36970325611897875	0.90158533355441	0.200225
0.36979581436342096	0.9015825032530081	0.200275
0.3698883727425286	0.9015796721901985	0.200325
0.36998093125630577	0.9015768403659553	0.200375
0.3700734899047521	0.9015740077802592	0.200425
0.37016604868787206	0.9015711744330837	0.200475
0.3702586076056649	0.90156834032441	0.200525
0.37035116665813533	0.9015655054542117	0.200575
0.37044372584528285	0.9015626698224695	0.200625
0.3705362851671118	0.9015598334291574	0.200675
0.37062884462362167	0.9015569962742559	0.200725
0.37072140421481675	0.9015541583577394	0.200775
0.37081396394069693	0.901551319679588	0.200825
0.37090652380126626	0.9015484802397764	0.200875
0.37099908379652463	0.9015456400382846	0.200925
0.371091643926476	0.9015427990750874	0.200975
0.37118420419112025	0.9015399573501647	0.201025
0.3712767645904616	0.9015371148634914	0.201075
0.3713693251244997	0.9015342716150475	0.201125
0.37146188579323897	0.9015314276048075	0.201175
0.3715544465966788	0.9015285828327521	0.201225
0.37164700753482377	0.9015257372988555	0.201275
0.37173956860767315	0.9015228910030981	0.201325
0.37183212981523195	0.9015200439454546	0.201375
0.37192469115749865	0.9015171961259052	0.201425
0.37201725263447916	0.9015143475444245	0.201475
0.37210981424617107	0.901511498200993	0.201525
0.37220237599258116	0.9015086480955852	0.201575
0.37229493787370654	0.9015057972281815	0.201625
0.37238749988955383	0.9015029455987567	0.201675
0.37248006204012035	0.9015000932072911	0.201725
0.37257262432541294	0.901497240053759	0.201775
0.3726651867454285	0.9014943861381416	0.201825
0.37275774930017425	0.9014915314604128	0.201875
0.37285031198964674	0.9014886760205538	0.201925
0.37294287481385363	0.9014858198185384	0.201975
0.3730354377727908	0.9014829628543485	0.202025
0.37312800086646647	0.9014801051279568	0.202075
0.3732205640948766	0.9014772466393459	0.202125
0.3733131274580291	0.9014743873884885	0.202175
0.3734056909559199	0.9014715273753673	0.202225
0.3734982545885572	0.901468666599955	0.202275
0.3735908183559367	0.9014658050622336	0.202325
0.3736833822580663	0.9014629427621771	0.202375
0.37377594629494243	0.9014600796997665	0.202425
0.37386851046657266	0.9014572158749762	0.202475
0.3739610747729532	0.9014543512877872	0.202525
0.37405363921409185	0.9014514859381739	0.202575
0.3741462037899849	0.9014486198261173	0.202625
0.3742387685006398	0.9014457529515918	0.202675
0.3743313333460532	0.9014428853145786	0.202725
0.3744238983262323	0.9014400169150518	0.202775
0.37451646344117406	0.9014371477529929	0.202825
0.3746090286908852	0.901434277828376	0.202875
0.3747015940753632	0.9014314071411824	0.202925
0.37479415959461454	0.9014285356913864	0.202975
0.37488672524863664	0.9014256634789694	0.203025
0.37497929103743605	0.9014227905039055	0.203075
0.37507185696101025	0.9014199167661763	0.203125
0.3751644230193656	0.901417042265756	0.203175
0.3752569892124997	0.9014141670026258	0.203225
0.375349555540419	0.9014112909767604	0.203275
0.37544212200312094	0.9014084141881407	0.203325
0.37553468860061207	0.9014055366367415	0.203375
0.3756272553328901	0.9014026583225437	0.203425
0.37571982219996114	0.9013997792455223	0.203475
0.37581238920182297	0.901396899405658	0.203525
0.37590495633848187	0.901394018802926	0.203575
0.37599752360993527	0.901391137437307	0.203625
0.37609009101619006	0.9013882553087762	0.203675
0.3761826585572433	0.9013853724173141	0.203725
0.3762752262331018	0.9013824887628962	0.203775
0.37636779404376286	0.9013796043455026	0.203825
0.376460361989233	0.9013767191651093	0.203875
0.3765529300695099	0.9013738332216963	0.203925
0.37664549828459964	0.9013709465152399	0.203975
0.3767380666345002	0.9013680590457196	0.204025
0.37683063511921766	0.9013651708131118	0.204075
0.37692320373874977	0.9013622818173961	0.204125
0.37701577249310314	0.9013593920585492	0.204175
0.3771083413822748	0.9013565015365503	0.204225
0.37720091040627163	0.9013536102513765	0.204275
0.377293479565091	0.9013507182030067	0.204325
0.3773860488587397	0.901347825391418	0.204375
0.37747861828721463	0.9013449318165896	0.204425
0.37757118785052307	0.9013420374784987	0.204475
0.3776637575486615	0.9013391423771242	0.204525
0.3777563273816379	0.9013362465124432	0.204575
0.377848897349448	0.9013333498844348	0.204625
0.3779414674521001	0.9013304524930763	0.204675
0.3780340376895899	0.9013275543383469	0.204725
0.3781266080619258	0.9013246554202234	0.204775
0.3782191785691031	0.9013217557386858	0.204825
0.3783117492111311	0.9013188552937099	0.204875
0.37840431998800383	0.9013159540852766	0.204925
0.37849689089973176	0.9013130521133613	0.204975
0.3785894619463083	0.9013101493779452	0.205025
0.37868203312774407	0.9013072458790033	0.205075
0.37877460444403255	0.9013043416165171	0.205125
0.37886717589518415	0.9013014365904616	0.205175
0.3789597474811928	0.9012985308008182	0.205225
0.37905231920206833	0.9012956242475623	0.205275
0.3791448910578051	0.9012927169306747	0.205325
0.3792374630484125	0.9012898088501312	0.205375
0.37933003517388536	0.9012869000059128	0.205425
0.37942260743423273	0.9012839903979952	0.205475
0.37951517982944977	0.9012810800263591	0.205525
0.3796077523595456	0.9012781688909803	0.205575
0.3797003250245148	0.90127525699184	0.205625
0.37979289782436676	0.9012723443289136	0.205675
0.3798854707590962	0.9012694309021823	0.205725
0.3799780438287124	0.9012665167116216	0.205775
0.3800706170332106	0.9012636017572127	0.205825
0.3801631903725991	0.9012606860389314	0.205875
0.38025576384687404	0.9012577695567585	0.205925
0.380348337456043	0.9012548523106702	0.205975
0.38044091120010265	0.901251934300647	0.206025
0.3805334850790603	0.9012490155266653	0.206075
0.38062605909291275	0.9012460959887053	0.206125
0.38071863324166716	0.9012431756867441	0.206175
0.3808112075253205	0.9012402546207615	0.206225
0.3809037819438799	0.9012373327907344	0.206275
0.3809963564973422	0.901234410196643	0.206325
0.3810889311857149	0.9012314868384639	0.206375
0.3811815060089944	0.9012285627161776	0.206425
0.38127408096718834	0.9012256378297606	0.206475
0.38136665606029313	0.9012227121791936	0.206525
0.38145923128831655	0.9012197857644528	0.206575
0.381551806651255	0.9012168585855191	0.206625
0.3816443821491158	0.9012139306423688	0.206675
0.38173695778189615	0.9012110019349827	0.206725
0.38182953354960253	0.9012080724633369	0.206775
0.3819221094522329	0.9012051422274127	0.206825
0.382014685489793	0.9012022112271859	0.206875
0.38210726166228165	0.9011992794626378	0.206925
0.3821998379697037	0.9011963469337447	0.206975
0.38229241441205875	0.9011934136404874	0.207025
0.3823849909893513	0.901190479582842	0.207075
0.38247756770158076	0.9011875447607902	0.207125
0.38257014454875204	0.9011846091743073	0.207175
0.38266272153086417	0.9011816728233756	0.207225
0.38275529864792224	0.9011787357079699	0.207275
0.38284787589992536	0.9011757978280728	0.207325
0.38294045328687853	0.9011728591836589	0.207375
0.38303303080878087	0.9011699197747114	0.207425
0.3831256084656372	0.9011669796012043	0.207475
0.38321818625744697	0.9011640386631214	0.207525
0.38331076418421495	0.901161096960436	0.207575
0.38340334224594036	0.9011581544931324	0.207625
0.3834959204426283	0.9011552112611837	0.207675
0.38358849877427764	0.9011522672645745	0.207725
0.3836810772408937	0.901149322503278	0.207775
0.38377365584247525	0.9011463769772782	0.207825
0.38386623457902774	0.9011434306865489	0.207875
0.3839588134505499	0.9011404836310736	0.207925
0.384051392457047	0.9011375358108268	0.207975
0.38414397159851815	0.9011345872257917	0.208025
0.3842365508749683	0.9011316378759423	0.208075
0.38432913028639665	0.9011286877612626	0.208125
0.38442170983280793	0.9011257368817265	0.208175
0.38451428951420197	0.9011227852373176	0.208225
0.3846068693305828	0.9011198328280102	0.208275
0.3846994492819506	0.9011168796537877	0.208325
0.3847920293683095	0.9011139257146247	0.208375
0.38488460958965937	0.9011109710105043	0.208425
0.38497718994600455	0.9011080155414013	0.208475
0.3850697704373451	0.9011050593072986	0.208525
0.38516235106368485	0.9011021023081713	0.208575
0.38525493182502424	0.9010991445440023	0.208625
0.385347512721367	0.9010961860147667	0.208675
0.3854400937527138	0.9010932267204471	0.208725
0.38553267491906806	0.9010902666610189	0.208775
0.3856252562204305	0.9010873058364649	0.208825
0.38571783765680445	0.9010843442467602	0.208875
0.38581041922819104	0.9010813818918879	0.208925
0.38590300093459334	0.9010784187718226	0.208975
0.3859955827760123	0.9010754548865482	0.209025
0.3860881647524513	0.9010724902360386	0.209075
0.38618074686391135	0.9010695248202781	0.209125
0.3862733291103953	0.9010665586392407	0.209175
0.3863659114919049	0.9010635916929103	0.209225
0.3864584940084423	0.9010606239812613	0.209275
0.38655107666000976	0.9010576555042775	0.209325
0.3866436594466091	0.9010546862619333	0.209375
0.38673624236824294	0.9010517162542125	0.209425
0.3868288254249127	0.9010487454810898	0.209475
0.3869214086166214	0.9010457739425487	0.209525
0.38701399194337	0.9010428016385641	0.209575
0.38710657540516186	0.901039828569119	0.209625
0.38719915900199803	0.901036854734189	0.209675
0.3872917427338814	0.9010338801337573	0.209725
0.3873843266008137	0.9010309047677983	0.209775
0.38747691060279715	0.9010279286362968	0.209825
0.38756949473983426	0.9010249517392259	0.209875
0.3876620790119262	0.901021974076571	0.209925
0.38775466341907644	0.9010189956483055	0.209975
0.3878472479612855	0.9010160164544142	0.210025
0.38793983263855747	0.9010130364948707	0.210075
0.3880324174508923	0.9010100557696603	0.210125
0.3881250023982944	0.9010070742787561	0.210175
0.3882175874807636	0.9010040920221437	0.210225
0.38831017269830426	0.9010011089997959	0.210275
0.38840275805091656	0.9009981252116988	0.210325
0.3884953435386046	0.9009951406578246	0.210375
0.3885879291613683	0.9009921553381598	0.210425
0.38868051491921224	0.9009891692526768	0.210475
0.388773100812136	0.900986182401362	0.210525
0.3888656868401446	0.9009831947841873	0.210575
0.38895827300323704	0.90098020640114	0.210625
0.389050859301419	0.9009772172521912	0.210675
0.38914344573468873	0.9009742273373288	0.210725
0.3892360323030524	0.9009712366565235	0.210775
0.38932861900650834	0.9009682452097637	0.210825
0.3894212058450622	0.9009652529970197	0.210875
0.38951379281871296	0.9009622600182802	0.210925
0.3896063799274657	0.9009592662735153	0.210975
0.3896989671713199	0.9009562717627139	0.211025
0.3897915545502805	0.9009532764858461	0.211075
0.3898841420643467	0.9009502804429005	0.211125
0.389976729713524	0.9009472836338475	0.211175
0.3900693174978108	0.9009442860586758	0.211225
0.3901619054172133	0.9009412877173558	0.211275
0.3902544934717295	0.9009382886098761	0.211325
0.390347081661366	0.9009352887362071	0.211375
0.3904396699861204	0.9009322880963375	0.211425
0.39053225844599954	0.9009292866902375	0.211475
0.390624847041001	0.9009262845178966	0.211525
0.39071743577113144	0.9009232815792839	0.211575
0.3908100246363886	0.9009202778743896	0.211625
0.39090261363677903	0.9009172734031828	0.211675
0.39099520277230065	0.9009142681656536	0.211725
0.39108779204296	0.9009112621617709	0.211775
0.39118038144875505	0.9009082553915253	0.211825
0.39127297098969194	0.9009052478548856	0.211875
0.3913655606657691	0.900902239551842	0.211925
0.39145815047699256	0.9008992304823635	0.211975
0.39155074042336063	0.9008962206464407	0.212025
0.39164333050487943	0.9008932100440423	0.212075
0.3917359207215471	0.9008901986751587	0.212125
0.39182851107337013	0.9008871865397594	0.212175
0.39192110156034643	0.9008841736378342	0.212225
0.3920136921824824	0.9008811599693526	0.212275
0.3921062829397763	0.9008781455343045	0.212325
0.3921988738322341	0.9008751303326594	0.212375
0.3922914648598545	0.9008721143644075	0.212425
0.3923840560226428	0.9008690976295183	0.212475
0.39247664732059867	0.9008660801279813	0.212525
0.3925692387537268	0.9008630618597671	0.212575
0.3926618303220268	0.9008600428248642	0.212625
0.3927544220255033	0.900857023023244	0.212675
0.39284701386415655	0.9008540024548946	0.212725
0.3929396058379907	0.9008509811197876	0.212775
0.3930321979470059	0.9008479590179111	0.212825
0.3931247901912064	0.9008449361492369	0.212875
0.3932173825705927	0.9008419125137527	0.212925
0.3933099750851688	0.9008388881114303	0.212975
0.39340256773493515	0.9008358629422579	0.213025
0.39349516051989536	0.9008328370062072	0.213075
0.3935877534400508	0.9008298103032661	0.213125
0.3936803464954044	0.9008267828334066	0.213175
0.3937729396859579	0.9008237545966165	0.213225
0.3938655330117139	0.9008207255928679	0.213275
0.39395812647267436	0.9008176958221482	0.213325
0.394050720068842	0.9008146652844302	0.213375
0.39414331380021855	0.9008116339797011	0.213425
0.39423590766680666	0.9008086019079337	0.213475
0.3943285016686082	0.900805569069115	0.213525
0.39442109580562607	0.9008025354632178	0.213575
0.3945136900778618	0.9007995010902295	0.213625
0.3946062844853182	0.9007964659501226	0.213675
0.39469887902799716	0.900793430042885	0.213725
0.39479147370590156	0.9007903933684885	0.213775
0.3948840685190328	0.9007873559269216	0.213825
0.3949766634673942	0.9007843177181558	0.213875
0.39506925855098685	0.9007812787421796	0.213925
0.3951618537698142	0.9007782389989649	0.213975
0.39525444912387764	0.9007751984885	0.214025
0.3953470446131801	0.9007721572107565	0.214075
0.39543964023772354	0.9007691151657229	0.214125
0.3955322359975103	0.9007660723533716	0.214175
0.3956248318925426	0.9007630287736901	0.214225
0.395717427922823	0.900759984426651	0.214275
0.39581002408835364	0.900756939312242	0.214325
0.3959026203891365	0.9007538934304359	0.214375
0.39599521682517463	0.9007508467812202	0.214425
0.3960878133964696	0.9007477993645675	0.214475
0.39618041010302424	0.9007447511804659	0.214525
0.3962730069448406	0.9007417022288875	0.214575
0.3963656039219211	0.9007386525098205	0.214625
0.39645820103426777	0.9007356020232375	0.214675
0.39655079828188344	0.9007325507691264	0.214725
0.3966433956647699	0.9007294987474596	0.214775
0.39673599318293007	0.9007264459582252	0.214825
0.3968285908363657	0.9007233924013954	0.214875
0.3969211886250796	0.900720338076959	0.214925
0.39701378654907327	0.9007172829848875	0.214975
0.3971063846083504	0.9007142271251696	0.215025
0.397198982802912	0.9007111704977778	0.215075
0.3972915811327613	0.9007081131027	0.215125
0.39738417959789996	0.9007050549399089	0.215175
0.39747677819833094	0.9007019960093928	0.215225
0.39756937693405614	0.9006989363111235	0.215275
0.39766197580507834	0.9006958758450905	0.215325
0.397754574811399	0.9006928146112649	0.215375
0.3978471739530219	0.900689752609636	0.215425
0.3979397732299479	0.9006866898401756	0.215475
0.3980323726421808	0.9006836263028725	0.215525
0.3981249721897213	0.9006805619976987	0.215575
0.3982175718725737	0.9006774969246433	0.215625
0.3983101716907381	0.900674431083678	0.215675
0.3984027716442195	0.9006713644747917	0.215725
0.39849537173301747	0.9006682970979565	0.215775
0.398587971957137	0.9006652289531615	0.215825
0.39868057231657794	0.9006621600403781	0.215875
0.39877317281134567	0.900659090359596	0.215925
0.3988657734414389	0.9006560199107868	0.215975
0.3989583742068638	0.9006529486939397	0.216025
0.3990509751076191	0.9006498767090266	0.216075
0.39914357614371093	0.9006468039560366	0.216125
0.39923617731513783	0.9006437304349414	0.216175
0.3993287786219061	0.9006406561457306	0.216225
0.3994213800640142	0.9006375810883755	0.216275
0.3995139816414681	0.9006345052628664	0.216325
0.39960658335426696	0.9006314286691739	0.216375
0.3996991852024165	0.9006283513072885	0.216425
0.39979178718591557	0.900625273177181	0.216475
0.39988438930477027	0.9006221942788416	0.216525
0.39997699155897937	0.9006191146122415	0.216575
0.40006959394854885	0.9006160341773708	0.216625
0.40016219647347745	0.9006129529742005	0.216675
0.4002547991337713	0.900609871002721	0.216725
0.40034740192942925	0.9006067882629034	0.216775
0.40044000486045733	0.9006037047547376	0.216825
0.4005326079268541	0.9006006204781951	0.216875
0.4006252111286259	0.900597535433266	0.216925
0.40071781446577126	0.9005944496199213	0.216975
0.4008104179382965	0.9005913630381517	0.217025
0.4009030215462003	0.9005882756879278	0.217075
0.40099562528948873	0.9005851875692406	0.217125
0.4010882291681604	0.9005820986820605	0.217175
0.401180833182222	0.9005790090263784	0.217225
0.40127343733167137	0.9005759186021651	0.217275
0.4013660416165157	0.9005728274094115	0.217325
0.4014586460367525	0.9005697354480882	0.217375
0.4015512505923895	0.900566642718186	0.217425
0.401643855283424	0.9005635492196757	0.217475
0.40173646010986325	0.9005604549525482	0.217525
0.401829065071705	0.9005573599167743	0.217575
0.4019216701689564	0.9005542641123448	0.217625
0.402014275401615	0.9005511675392308	0.217675
0.40210688076968865	0.9005480701974226	0.217725
0.40219948627317414	0.900544972086892	0.217775
0.4022920919120795	0.9005418732076285	0.217825
0.402384697686402	0.9005387735596047	0.217875
0.40247730359614886	0.9005356731428097	0.217925
0.402569909641318	0.9005325719572163	0.217975
0.4026625158219167	0.9005294700028132	0.218025
0.40275512213794257	0.9005263672795739	0.218075
0.40284772858940293	0.9005232637874868	0.218125
0.4029403351762953	0.9005201595265253	0.218175
0.4030329418986275	0.9005170544966777	0.218225
0.4031255487563963	0.9005139486979179	0.218275
0.40321815574960995	0.900510842130234	0.218325
0.40331076287826545	0.9005077347935997	0.218375
0.4034033701423707	0.9005046266880035	0.218425
0.4034959775419226	0.9005015178134187	0.218475
0.4035885850769295	0.9004984081698342	0.218525
0.403681192747388	0.9004952977572229	0.218575
0.4037738005533065	0.9004921865755743	0.218625
0.40386640849468164	0.9004890746248609	0.218675
0.40395901657152183	0.9004859619050722	0.218725
0.4040516247838237	0.9004828484161811	0.218775
0.4041442331315959	0.9004797341581766	0.218825
0.40423684161483453	0.9004766191310318	0.218875
0.4043294502335486	0.9004735033347363	0.218925
0.4044220589877341	0.9004703867692626	0.218975
0.40451466787740037	0.9004672694346001	0.219025
0.40460727690254294	0.9004641513307219	0.219075
0.4046998860631716	0.900461032457617	0.219125
0.40479249535928113	0.9004579128152591	0.219175
0.4048851047908821	0.9004547924036366	0.219225
0.40497771435796914	0.9004516712227234	0.219275
0.4050703240605528	0.900448549272508	0.219325
0.4051629338986275	0.9004454265529643	0.219375
0.40525554387220397	0.9004423030640809	0.219425
0.4053481539812764	0.9004391788058319	0.219475
0.40544076422585595	0.9004360537782051	0.219525
0.40553337460593675	0.9004329279811754	0.219575
0.4056259851215296	0.9004298014147304	0.219625
0.4057185957726285	0.900426674078845	0.219675
0.40581120655924496	0.900423545973507	0.219725
0.4059038174813728	0.900420417098691	0.219775
0.4059964285390231	0.9004172874543852	0.219825
0.40608903973218974	0.900414157040564	0.219875
0.4061816510608845	0.9004110258572152	0.219925
0.4062742625251005	0.9004078939043141	0.219975
0.40636687412484984	0.9004047611818478	0.220025
0.4064594858601254	0.900401627689792	0.220075
0.40655209773094	0.9003984934281335	0.220125
0.4066447097372858	0.9003953583968486	0.220175
0.40673732187917544	0.9003922225959236	0.220225
0.4068299341566018	0.9003890860253349	0.220275
0.4069225465695773	0.9003859486850688	0.220325
0.4070151591180946	0.9003828105751019	0.220375
0.40710777180216656	0.9003796716954205	0.220425
0.4072003846217853	0.9003765320460012	0.220475
0.407292997576964	0.9003733916268302	0.220525
0.4073856106676947	0.900370250437884	0.220575
0.40747822389399047	0.9003671084791492	0.220625
0.40757083725584387	0.9003639657506021	0.220675
0.4076634507532672	0.9003608222522295	0.220725
0.4077560643862536	0.9003576779840075	0.220775
0.407848678154815	0.9003545329459228	0.220825
0.40794129205894497	0.900351387137952	0.220875
0.4080339060986552	0.9003482405600816	0.220925
0.4081265202739397	0.9003450932122876	0.220975
0.40821913458480896	0.9003419450945576	0.221025
0.4083117490312582	0.9003387962068671	0.221075
0.4084043636132977	0.9003356465492033	0.221125
0.40849697833092224	0.9003324961215425	0.221175
0.4085895931841424	0.9003293449238716	0.221225
0.4086822081729529	0.9003261929561668	0.221275
0.4087748232973646	0.900323040218415	0.221325
0.40886743855737195	0.9003198867105924	0.221375
0.40896005395298557	0.9003167324326864	0.221425
0.4090526694842003	0.9003135773846728	0.221475
0.40914528515102677	0.900310421566539	0.221525
0.40923790095345947	0.9003072649782609	0.221575
0.4093305168915095	0.9003041076198257	0.221625
0.40942313296517113	0.9003009494912099	0.221675
0.40951574917445543	0.9002977905924001	0.221725
0.4096083655193567	0.9002946309233733	0.221775
0.4097009819998858	0.900291470484116	0.221825
0.4097935986160375	0.900288309274605	0.221875
0.4098862153678224	0.9002851472948269	0.221925
0.40997883225523524	0.9002819845447588	0.221975
0.41007144927828704	0.9002788210243868	0.222025
0.4101640664369721	0.9002756567336883	0.222075
0.41025668373130136	0.9002724916726497	0.222125
0.41034930116126916	0.900269325841248	0.222175
0.41044191872688696	0.9002661592394696	0.222225
0.41053453642814874	0.900262991867292	0.222275
0.4106271542650657	0.9002598237247011	0.222325
0.41071977223763234	0.9002566548116748	0.222375
0.41081239034585976	0.9002534851281987	0.222425
0.4109050085897418	0.9002503146742511	0.222475
0.41099762696929065	0.9002471434498172	0.222525
0.41109024548449924	0.9002439714548757	0.222575
0.41118286413538024	0.9002407986894115	0.222625
0.41127548292192667	0.9002376251534033	0.222675
0.4113681018441509	0.9002344508468366	0.222725
0.41146072090204594	0.9002312757696895	0.222775
0.41155334009562455	0.9002280999219476	0.222825
0.4116459594248793	0.9002249233035895	0.222875
0.4117385788898231	0.9002217459146001	0.222925
0.41183119849044875	0.9002185677549585	0.222975
0.41192381822676893	0.9002153888246496	0.223025
0.41201643809877647	0.9002122091236523	0.223075
0.4121090581064841	0.9002090286519517	0.223125
0.4122016782498847	0.9002058474095266	0.223175
0.4122942985289909	0.9002026653963624	0.223225
0.4123869189437958	0.9001994826124372	0.223275
0.4124795394943118	0.9001962990577375	0.223325
0.41257216018053205	0.9001931147322407	0.223375
0.41266478100246895	0.9001899296359334	0.223425
0.41275740196011595	0.900186743768793	0.223475
0.412850023053485	0.9001835571308063	0.223525
0.41294264428256966	0.900180369721951	0.223575
0.41303526564738213	0.9001771815422132	0.223625
0.41312788714791604	0.9001739925915708	0.223675
0.4132205087841832	0.9001708028700101	0.223725
0.4133131305561772	0.9001676123775095	0.223775
0.41340575246391026	0.9001644211140544	0.223825
0.4134983745073759	0.9001612290796237	0.223875
0.4135909966865863	0.9001580362742031	0.223925
0.41368361900153483	0.9001548426977708	0.223975
0.41377624145223396	0.900151648350313	0.224025
0.4138688640386769	0.9001484532318079	0.224075
0.4139614867608758	0.9001452573422418	0.224125
0.41405410961882455	0.9001420606815927	0.224175
0.41414673261253465	0.9001388632498472	0.224225
0.41423935574200066	0.9001356650469825	0.224275
0.4143319790072334	0.9001324660729862	0.224325
0.41442460240822804	0.9001292663278354	0.224375
0.414517225944995	0.9001260658115173	0.224425
0.41460984961752984	0.900122864524009	0.224475
0.4147024734258423	0.9001196624652982	0.224525
0.41479509736992876	0.9001164596353616	0.224575
0.41488772144979846	0.9001132560341871	0.224625
0.4149803456654478	0.9001100516617515	0.224675
0.4150729700168863	0.9001068465180424	0.224725
0.41516559450411017	0.9001036406030369	0.224775
0.415258219127129	0.9001004339167227	0.224825
0.4153508438859389	0.9000972264590766	0.224875
0.4154434687805496	0.9000940182300864	0.224925
0.4155360938109573	0.9000908092297293	0.224975
0.41562871897717146	0.9000875994579925	0.225025
0.41572134427918855	0.9000843889148539	0.225075
0.41581396971701773	0.9000811776003003	0.225125
0.4159065952906557	0.9000779655143095	0.225175
0.4159992210001117	0.9000747526568684	0.225225
0.4160918468453825	0.9000715390279551	0.225275
0.41618447282647675	0.9000683246275567	0.225325
0.4162770989433917	0.9000651094556507	0.225375
0.4163697251961364	0.9000618935122242	0.225425
0.4164623515847074	0.9000586767972552	0.225475
0.416554978109114	0.9000554593107307	0.225525
0.41664760476935275	0.9000522410526288	0.225575
0.4167402315654331	0.9000490220229362	0.225625
0.41683285849735147	0.9000458022216313	0.225675
0.4169254855651172	0.9000425816487008	0.225725
0.41701811276872713	0.9000393603041228	0.225775
0.4171107401081901	0.9000361381878842	0.225825
0.4172033675835034	0.9000329152999634	0.225875
0.4172959951946755	0.9000296916403471	0.225925
0.4173886229417039	0.9000264672090135	0.225975
0.41748125082459714	0.9000232420059496	0.226025
0.4175738788433525	0.9000200160311338	0.226075
0.41766650699797875	0.9000167892845526	0.226125
0.417759135288473	0.9000135617661849	0.226175
0.41785176371484434	0.9000103334760169	0.226225
0.41794439227708935	0.9000071044140276	0.226275
0.4180370209752173	0.9000038745802035	0.226325
0.41812964980922535	0.9000006439745231	0.226375
0.41822227877912216	0.8999974125969732	0.226425
0.41831490788490516	0.8999941804475325	0.226475
0.4184075371265828	0.8999909475261878	0.226525
0.4185001665041526	0.8999877138329173	0.226575
0.41859279601762306	0.8999844793677084	0.226625
0.4186854256669919	0.8999812441305391	0.226675
0.41877805545226726	0.8999780081213968	0.226725
0.41887068537344724	0.8999747713402596	0.226775
0.41896331543053966	0.8999715337871147	0.226825
0.41905594562354287	0.8999682954619403	0.226875
0.4191485759524645	0.8999650563647239	0.226925
0.41924120641730306	0.8999618164954437	0.226975
0.419333837018066	0.8999585758540869	0.227025
0.419426467754752	0.8999553344406317	0.227075
0.41951909862736836	0.8999520922550658	0.227125
0.41961172963591414	0.8999488492973667	0.227175
0.41970436078039636	0.8999456055675228	0.227225
0.4197969920608141	0.8999423610655114	0.227275
0.4198896234771743	0.8999391157913206	0.227325
0.41998225502947606	0.8999358697449281	0.227375
0.4200748867177266	0.8999326229263221	0.227425
0.42016751854192474	0.8999293753354801	0.227475
0.420260150502078	0.8999261269723902	0.227525
0.4203527825981849	0.8999228778370302	0.227575
0.4204454148302529	0.899919627929388	0.227625
0.42053804719828114	0.8999163772494415	0.227675
0.4206306797022764	0.8999131257971787	0.227725
0.42072331234223787	0.8999098735725776	0.227775
0.420815945118173	0.8999066205756255	0.227825
0.42090857803008025	0.8999033668063017	0.227875
0.42100121107796756	0.8999001122645925	0.227925
0.4210938442618332	0.8998968569504776	0.227975
0.4211864775816851	0.8998936008639431	0.228025
0.42127911103752125	0.8998903440049689	0.228075
0.4213717446293504	0.899887086373541	0.228125
0.42146437835716977	0.8998838279696398	0.228175
0.4215570122209884	0.8998805687932505	0.228225
0.4216496462208034	0.8998773088443546	0.228275
0.42174228035662426	0.899874048122936	0.228325
0.42183491462844763	0.8998707866289772	0.228375
0.42192754903628293	0.8998675243624618	0.228425
0.42202018358012733	0.8998642613233722	0.228475
0.42211281825998975	0.8998609975116925	0.228525
0.4222054530758676	0.8998577329274046	0.228575
0.4222980880277698	0.8998544675704927	0.228625
0.422390723115694	0.8998512014409389	0.228675
0.4224833583396485	0.8998479345387274	0.228725
0.42257599369963145	0.89984466686384	0.228775
0.4226686291956511	0.8998413984162615	0.228825
0.42276126482770565	0.8998381291959731	0.228875
0.422853900595803	0.8998348592029602	0.228925
0.4229465364999417	0.8998315884372036	0.228975
0.42303917254012985	0.899828316898689	0.229025
0.4231318087163654	0.899825044587397	0.229075
0.4232244450286569	0.8998217715033133	0.229125
0.4233170814770023	0.8998184976464185	0.229175
0.4234097180614097	0.899815223016699	0.229225
0.423502354781878	0.8998119476141343	0.229275
0.42359499163841424	0.8998086714387116	0.229325
0.42368762863101794	0.8998053944904102	0.229375
0.423780265759696	0.8998021167692174	0.229425
0.4238729030244481	0.8997988382751122	0.229475
0.42396554042528084	0.8997955590080824	0.229525
0.4240581779621938	0.8997922789681068	0.229575
0.42415081563519436	0.899788998155173	0.229625
0.42424345344428155	0.8997857165692601	0.229675
0.4243360913894627	0.8997824342103558	0.229725
0.42442872947073684	0.899779151078439	0.229775
0.4245213676881118	0.8997758671734972	0.229825
0.4246140060415857	0.8997725824955101	0.229875
0.42470664453116724	0.8997692970444643	0.229925
0.4247992831568541	0.8997660108203401	0.229975
0.42489192191865544	0.8997627238231242	0.230025
0.42498456081656855	0.8997594360527963	0.230075
0.42507719985060227	0.8997561475093436	0.230125
0.42516983902075484	0.899752858192746	0.230175
0.42526247832703423	0.8997495681029901	0.230225
0.42535511776943913	0.8997462772400564	0.230275
0.42544775734797724	0.8997429856039314	0.230325
0.42554039706264774	0.8997396931945952	0.230375
0.4256330369134576	0.8997364000120348	0.230425
0.4257256769004072	0.8997331060562299	0.230475
0.42581831702350215	0.899729811327168	0.230525
0.42591095728274353	0.8997265158248287	0.230575
0.42600359767813695	0.8997232195491992	0.230625
0.4260962382096833	0.8997199225002593	0.230675
0.42618887887738843	0.8997166246779963	0.230725
0.4262815196812532	0.8997133260823901	0.230775
0.42637416062128314	0.8997100267134278	0.230825
0.42646680169747975	0.8997067265710892	0.230875
0.4265594429098478	0.8997034256553621	0.230925
0.42665208425838935	0.8997001239662257	0.230975
0.4267447257431092	0.8996968215036676	0.231025
0.4268373673640089	0.8996935182676677	0.231075
0.42693000912109375	0.8996902142582135	0.231125
0.4270226510143653	0.8996869094752842	0.231175
0.4271152930438283	0.8996836039188684	0.231225
0.4272079352094851	0.8996802975889444	0.231275
0.4273005775113398	0.8996769904855014	0.231325
0.4273932199493952	0.8996736826085174	0.231375
0.4274858625236552	0.8996703739579817	0.231425
0.42757850523412266	0.8996670645338726	0.231475
0.4276711480808015	0.8996637543361788	0.231525
0.4277637910636945	0.8996604433648792	0.231575
0.42785643418280556	0.8996571316199623	0.231625
0.42794907743813754	0.899653819101407	0.231675
0.42804172082969466	0.8996505058092019	0.231725
0.428134364357479	0.899647191743326	0.231775
0.42822700802149577	0.8996438769037675	0.231825
0.42831965182174636	0.8996405612905057	0.231875
0.42841229575823614	0.899637244903529	0.231925
0.4285049398309668	0.8996339277428166	0.231975
0.4285975840399431	0.899630609808357	0.232025
0.4286902283851674	0.8996272911001288	0.232075
0.42878287286664396	0.8996239716181215	0.232125
0.42887551748437575	0.899620651362313	0.232175
0.42896816223836653	0.899617330332693	0.232225
0.42906080712861916	0.8996140085292396	0.232275
0.4291534521551378	0.8996106859519424	0.232325
0.42924609731792507	0.8996073626007796	0.232375
0.42933874261698546	0.8996040384757402	0.232425
0.42943138805232123	0.8996007135768035	0.232475
0.4295240336239371	0.899597387903958	0.232525
0.429616679331835	0.8995940614571829	0.232575
0.4297093251760202	0.8995907342364666	0.232625
0.4298019711564945	0.8995874062417887	0.232675
0.42989461727326284	0.8995840774731374	0.232725
0.4299872635263272	0.8995807479304924	0.232775
0.4300799099156925	0.8995774176138419	0.232825
0.430172556441361	0.8995740865231656	0.232875
0.43026520310333716	0.8995707546584519	0.232925
0.4303578499016236	0.89956742201968	0.232975
0.4304504968362249	0.8995640886068388	0.233025
0.430543143907143	0.8995607544199077	0.233075
0.4306357911143833	0.8995574194588749	0.233125
0.4307284384579474	0.8995540837237205	0.233175
0.43082108593784085	0.8995507472144322	0.233225
0.43091373355406487	0.8995474099309907	0.233275
0.43100638130662544	0.8995440718733831	0.233325
0.4310990291955235	0.8995407330415904	0.233375
0.43119167722076523	0.8995373934356	0.233425
0.4312843253823514	0.8995340530553926	0.233475
0.4313769736802885	0.8995307119009555	0.233525
0.43146962211457696	0.8995273699722697	0.233575
0.4315622706852235	0.8995240272693222	0.233625
0.43165491939222855	0.8995206837920945	0.233675
0.43174756823559846	0.8995173395405734	0.233725
0.43184021721533444	0.89951399451474	0.233775
0.43193286633144207	0.899510648714582	0.233825
0.43202551558392305	0.8995073021400798	0.233875
0.4321181649727826	0.8995039547912212	0.233925
0.4322108144980229	0.8995006066679869	0.233975
0.4323034641596487	0.8994972577703646	0.234025
0.4323961139576625	0.8994939080983351	0.234075
0.43248876389206903	0.8994905576518856	0.234125
0.4325814139628708	0.8994872064309973	0.234175
0.4326740641700723	0.8994838544356578	0.234225
0.4327667145136763	0.899480501665848	0.234275
0.4328593649936871	0.8994771481215554	0.234325
0.4329520156101077	0.899473793802761	0.234375
0.4330446663629424	0.8994704387094524	0.234425
0.4331373172521938	0.8994670828416106	0.234475
0.43322996827786703	0.8994637261992229	0.234525
0.433322619439964	0.8994603687822706	0.234575
0.4334152707384899	0.899457010590741	0.234625
0.4335079221734468	0.8994536516246159	0.234675
0.4336005737448401	0.8994502918838818	0.234725
0.4336932254526715	0.8994469313685207	0.234775
0.43378587729694656	0.8994435700785196	0.234825
0.4338785292776672	0.89944020801386	0.234875
0.43397118139483837	0.8994368451745293	0.234925
0.43406383364846285	0.8994334815605088	0.234975
0.43415648603854506	0.899430117171786	0.235025
0.43424913856508784	0.8994267520083422	0.235075
0.4343417912280957	0.8994233860701648	0.235125
0.4344344440275715	0.899420019357235	0.235175
0.4345270969635198	0.8994166518695407	0.235225
0.43461975003594316	0.8994132836070632	0.235275
0.43471240324484656	0.8994099145697896	0.235325
0.4348050565902322	0.8994065447577018	0.235375
0.4348977100721054	0.899403174170787	0.235425
0.4349903636904683	0.8993998028090269	0.235475
0.4350830174453262	0.8993964306724086	0.235525
0.4351756713366809	0.8993930577609142	0.235575
0.4352683253645381	0.8993896840745306	0.235625
0.4353609795288997	0.8993863096132397	0.235675
0.435453633829771	0.8993829343770289	0.235725
0.43554628826715425	0.8993795583658797	0.235775
0.4356389428410547	0.8993761815797796	0.235825
0.4357315975514744	0.8993728040187104	0.235875
0.43582425239841877	0.8993694256826595	0.235925
0.43591690738188976	0.8993660465716088	0.235975
0.4360095625018932	0.8993626666855451	0.236025
0.43610221775843055	0.8993592860244509	0.236075
0.43619487315150807	0.8993559045883129	0.236125
0.4362875286811267	0.8993525223771137	0.236175
0.4363801843472931	0.8993491393908402	0.236225
0.43647284015000826	0.8993457556294744	0.236275
0.43656549608927847	0.8993423710930036	0.236325
0.4366581521651051	0.8993389857814099	0.236375
0.43675080837749447	0.8993355996946806	0.236425
0.43684346472644775	0.8993322128327976	0.236475
0.4369361212119712	0.8993288251957484	0.236525
0.4370287778340663	0.8993254367835148	0.236575
0.43712143459273867	0.8993220475960848	0.236625
0.4372140914879907	0.8993186576334394	0.236675
0.4373067485198277	0.8993152668955672	0.236725
0.43739940568825175	0.899311875382449	0.236775
0.43749206299326837	0.8993084830940734	0.236825
0.4375847204348797	0.8993050900304216	0.236875
0.43767737801309115	0.8993016961914816	0.236925
0.43777003572790507	0.8992983015772351	0.236975
0.4378626935793265	0.89929490618767	0.237025
0.4379553515673585	0.899291510022768	0.237075
0.4380480096920053	0.8992881130825168	0.237125
0.43814066795327045	0.8992847153668985	0.237175
0.43823332635115797	0.8992813168759006	0.237225
0.4383259848856716	0.8992779176095052	0.237275
0.43841864355681553	0.8992745175676999	0.237325
0.43851130236459296	0.8992711167504667	0.237375
0.4386039613090085	0.8992677151577935	0.237425
0.43869662039006535	0.8992643127896619	0.237475
0.43878927960776787	0.8992609096460604	0.237525
0.4388819389621195	0.8992575057269699	0.237575
0.43897459845312464	0.8992541010323796	0.237625
0.43906725808078656	0.8992506955622699	0.237675
0.43915991784510977	0.8992472893166302	0.237725
0.4392525777460974	0.8992438822954414	0.237775
0.4393452377837541	0.899240474498692	0.237825
0.43943789795808336	0.8992370659263634	0.237875
0.4395305582690891	0.8992336565784445	0.237925
0.4396232187167754	0.8992302464549161	0.237975
0.4397158793011458	0.8992268355557672	0.238025
0.4398085400222048	0.8992234238809789	0.238075
0.4399012008799556	0.8992200114305402	0.238125
0.439993861874403	0.899216598204432	0.238175
0.44008652300554985	0.8992131842026433	0.238225
0.4401791842734011	0.8992097694251555	0.238275
0.4402718456779597	0.8992063538719569	0.238325
0.440364507219231	0.8992029375430294	0.238375
0.4404571688972169	0.8991995204383614	0.238425
0.4405498307119237	0.8991961025579344	0.238475
0.44064249266335287	0.8991926839017372	0.238525
0.44073515475151104	0.899189264469751	0.238575
0.4408278169763995	0.899185844261965	0.238625
0.44092047933802475	0.8991824232783601	0.238675
0.44101314183638823	0.8991790015189256	0.238725
0.4411058044714964	0.8991755789836425	0.238775
0.4411984672433508	0.8991721556724998	0.238825
0.44129113015195803	0.899168731585479	0.238875
0.44138379319731913	0.899165306722569	0.238925
0.44147645637944116	0.8991618810837512	0.238975
0.4415691196983251	0.8991584546690142	0.239025
0.4416617831539779	0.8991550274783403	0.239075
0.44175444674640063	0.8991515995117173	0.239125
0.4418471104756002	0.8991481707691278	0.239175
0.4419397743415779	0.8991447412505595	0.239225
0.4420324383443403	0.8991413109559953	0.239275
0.4421251024838887	0.8991378798854228	0.239325
0.44221776676023017	0.8991344480388249	0.239375
0.44231043117336566	0.8991310154161889	0.239425
0.44240309572330216	0.8991275820174982	0.239475
0.44249576041004074	0.89912414784274	0.239525
0.44258842523358827	0.8991207128918977	0.239575
0.44268109019394625	0.8991172771649584	0.239625
0.4427737552911211	0.8991138406619055	0.239675
0.4428664205251147	0.8991104033827263	0.239725
0.4429590858959329	0.8991069653274043	0.239775
0.44305175140357833	0.8991035264959262	0.239825
0.4431444170480562	0.8991000868882763	0.239875
0.44323708282936974	0.8990966465044409	0.239925
0.44332974874752373	0.8990932053444046	0.239975
0.44342241480252165	0.8990897634081533	0.240025
0.44351508099436776	0.8990863206956722	0.240075
0.4436077473230664	0.8990828772069462	0.240125
0.4437004137886214	0.8990794329419617	0.240175
0.44379308039103704	0.8990759879007031	0.240225
0.44388574713031714	0.8990725420831568	0.240275
0.44397841400646604	0.899069095489307	0.240325
0.44407108101948795	0.8990656481191405	0.240375
0.4441637481693866	0.8990621999726416	0.240425
0.4442564154561665	0.8990587510497965	0.240475
0.44434908287983155	0.8990553013505903	0.240525
0.444441750440386	0.8990518508750088	0.240575
0.44453441813783373	0.8990483996230372	0.240625
0.44462708597217937	0.8990449475946609	0.240675
0.44471975394342644	0.8990414947898657	0.240725
0.44481242205157984	0.8990380412086368	0.240775
0.4449050902966429	0.89903458685096	0.240825
0.4449977586786204	0.8990311317168209	0.240875
0.4450904271975161	0.8990276758062047	0.240925
0.4451830958533347	0.8990242191190972	0.240975
0.4452757646460795	0.899020761655484	0.241025
0.44536843357575556	0.8990173034153505	0.241075
0.4454611026423662	0.8990138443986823	0.241125
0.4455537718459166	0.8990103846054651	0.241175
0.4456464411864098	0.8990069240356845	0.241225
0.44573911066385147	0.899003462689326	0.241275
0.4458317802782436	0.8990000005663754	0.241325
0.44592445002959336	0.8989965376668181	0.241375
0.4460171199179015	0.8989930739906401	0.241425
0.44610978994317574	0.8989896095378266	0.241475
0.4462024601054171	0.8989861443083633	0.241525
0.44629513040463287	0.8989826783022363	0.241575
0.4463878008408241	0.8989792115194309	0.241625
0.44648047141399816	0.8989757439599328	0.241675
0.446573142124156	0.8989722756237282	0.241725
0.44666581297130553	0.898968806510802	0.241775
0.446758483955447	0.8989653366211405	0.241825
0.4468511550765888	0.8989618659547292	0.241875
0.4469438263347309	0.898958394511554	0.241925
0.44703649772988197	0.8989549222916002	0.241975
0.44712916926204155	0.8989514492948543	0.242025
0.4472218409312191	0.8989479755213013	0.242075
0.44731451273741324	0.8989445009709276	0.242125
0.44740718468063395	0.8989410256437186	0.242175
0.44749985676088	0.8989375495396604	0.242225
0.44759252897816115	0.8989340726587383	0.242275
0.447685201332476	0.8989305950009386	0.242325
0.4477778738238346	0.8989271165662468	0.242375
0.44787054645223573	0.898923637354649	0.242425
0.4479632192176888	0.898920157366131	0.242475
0.4480558921201933	0.8989166766006783	0.242525
0.44814856515975815	0.8989131950582773	0.242575
0.4482412383363831	0.8989097127389135	0.242625
0.44833391165007697	0.8989062296425729	0.242675
0.44842658510083966	0.8989027457692412	0.242725
0.44851925868867987	0.8988992611189047	0.242775
0.4486119324135975	0.898895775691549	0.242825
0.4487046062756016	0.89889228948716	0.242875
0.4487972802746914	0.8988888025057241	0.242925
0.4488899544108767	0.8988853147472263	0.242975
0.44898262868415617	0.8988818262116537	0.243025
0.44907530309453997	0.898878336898991	0.243075
0.4491679776420264	0.8988748468092255	0.243125
0.4492606523266259	0.8988713559423418	0.243175
0.44935332714833703	0.8988678642983274	0.243225
0.4494460021071697	0.8988643718771666	0.243275
0.44953867720312285	0.8988608786788471	0.243325
0.4496313524362063	0.8988573847033535	0.243375
0.449724027806419	0.8988538899506727	0.243425
0.44981670331377066	0.8988503944207903	0.243475
0.44990937895826055	0.8988468981136928	0.243525
0.4500020547398979	0.8988434010293656	0.243575
0.45009473065868233	0.8988399031677954	0.243625
0.45018740671462326	0.8988364045289675	0.243675
0.4502800829077198	0.8988329051128691	0.243725
0.45037275923798176	0.8988294049194852	0.243775
0.4504654357054084	0.8988259039488026	0.243825
0.45055811231000886	0.8988224022008069	0.243875
0.4506507890517831	0.8988188996754849	0.243925
0.45074346593073994	0.8988153963728219	0.243975
0.4508361429468795	0.8988118922928048	0.244025
0.4509288201002107	0.8988083874354189	0.244075
0.45102149739073333	0.8988048818006513	0.244125
0.4511141748184564	0.8988013753884871	0.244175
0.45120685238337976	0.8987978681989138	0.244225
0.45129953008551255	0.8987943602319164	0.244275
0.45139220792485457	0.898790851487482	0.244325
0.45148488590141483	0.898787341965596	0.244375
0.4515775640151935	0.8987838316662452	0.244425
0.4516702422661993	0.8987803205894153	0.244475
0.45176292065443224	0.8987768087350932	0.244525
0.45185559917990176	0.8987732961032642	0.244575
0.45194827784260694	0.898769782693916	0.244625
0.45204095664255783	0.8987662685070328	0.244675
0.45213363557975317	0.8987627535426035	0.244725
0.45222631465420365	0.8987592378006113	0.244775
0.4523189938659073	0.8987557212810459	0.244825
0.45241167321487524	0.8987522039838899	0.244875
0.45250435270110523	0.8987486859091334	0.244925
0.4525970323246084	0.8987451670567592	0.244975
0.45268971208538306	0.8987416474267567	0.245025
0.45278239198343967	0.8987381270191096	0.245075
0.45287507201877697	0.8987346058338063	0.245125
0.45296775219140534	0.8987310838708316	0.245175
0.4530604325013232	0.8987275611301734	0.245225
0.4531531129485416	0.8987240376118162	0.245275
0.45324579353305855	0.8987205133157484	0.245325
0.45333847425488494	0.8987169882419545	0.245375
0.45343115511401905	0.8987134623904228	0.245425
0.4535238361104717	0.8987099357611377	0.245475
0.4536165172442413	0.8987064083540877	0.245525
0.45370919851533864	0.898702880169257	0.245575
0.45380187992376203	0.8986993512066344	0.245625
0.4538945614695221	0.898695821466204	0.245675
0.45398724315261785	0.8986922909479544	0.245725
0.4540799249730589	0.8986887596518703	0.245775
0.4541726069308453	0.8986852275779399	0.245825
0.4542652890259858	0.8986816947261477	0.245875
0.4543579712584815	0.8986781610964821	0.245925
0.4544506536283398	0.8986746266889281	0.245975
0.4545433361355631	0.8986710915034732	0.246025
0.4546360187801575	0.8986675555401036	0.246075
0.45472870156212697	0.8986640187988056	0.246125
0.4548213844814763	0.8986604812795661	0.246175
0.4549140675382101	0.8986569429823716	0.246225
0.4550067507323329	0.8986534039072085	0.246275
0.45509943406384984	0.8986498640540633	0.246325
0.4551921175327647	0.8986463234229228	0.246375
0.455284801139083	0.8986427820137739	0.246425
0.4553774848828087	0.8986392398266021	0.246475
0.4554701687639471	0.8986356968613954	0.246525
0.4555628527825023	0.898632153118139	0.246575
0.45565553693847954	0.8986286085968211	0.246625
0.4557482212318828	0.8986250632974269	0.246675
0.4558409056627175	0.8986215172199442	0.246725
0.45593359023098784	0.8986179703643581	0.246775
0.45602627493669856	0.8986144227306575	0.246825
0.4561189597798547	0.8986108743188265	0.246875
0.45621164476046017	0.8986073251288547	0.246925
0.45630432987852093	0.8986037751607254	0.246975
0.4563970151340402	0.8986002244144289	0.247025
0.456489700527024	0.8985966728899486	0.247075
0.456582386057476	0.898593120587274	0.247125
0.45667507172540206	0.8985895675063893	0.247175
0.4567677575308053	0.8985860136472841	0.247225
0.4568604434736925	0.8985824590099416	0.247275
0.4569531295540661	0.8985789035943528	0.247325
0.4570458157719333	0.8985753474004997	0.247375
0.4571385021272961	0.8985717904283742	0.247425
0.4572311886201625	0.8985682326779577	0.247475
0.4573238752505338	0.8985646741492425	0.247525
0.4574165620184182	0.8985611148422098	0.247575
0.457509248923817	0.898557554756852	0.247625
0.45760193596673826	0.8985539938931504	0.247675
0.45769462314718345	0.8985504322510974	0.247725
0.4577873104651609	0.8985468698306743	0.247775
0.45787999792067174	0.8985433066318735	0.247825
0.4579726855137244	0.8985397426546764	0.247875
0.45806537324431995	0.8985361778990751	0.247925
0.45815806111246704	0.8985326123650512	0.247975
0.45825074911816677	0.898529046052597	0.248025
0.4583434372614273	0.8985254789616941	0.248075
0.4584361255422502	0.8985219110923345	0.248125
0.45852881396064366	0.8985183424444999	0.248175
0.45862150251660894	0.8985147730181826	0.248225
0.45871419121015444	0.8985112028133645	0.248275
0.45880688004128145	0.8985076318300371	0.248325
0.4588995690099984	0.8985040600681828	0.248375
0.4589922581163066	0.8985004875277934	0.248425
0.45908494736021427	0.898496914208851	0.248475
0.4591776367417229	0.8984933401113475	0.248525
0.45927032626084063	0.8984897652352647	0.248575
0.45936301591756923	0.898486189580595	0.248625
0.4594557057119165	0.8984826131473198	0.248675
0.4595483956438842	0.898479035935432	0.248725
0.4596410857134808	0.8984754579449123	0.248775
0.4597337759207072	0.8984718791757544	0.248825
0.4598264662655723	0.8984682996279388	0.248875
0.4599191567480768	0.8984647193014588	0.248925
0.4600118473682301	0.8984611381962954	0.248975
0.46010453812603225	0.8984575563124417	0.249025
0.4601972290214933	0.8984539736498787	0.249075
0.460289920054613	0.8984503902085996	0.249125
0.46038261122540125	0.8984468059885852	0.249175
0.46047530253385793	0.8984432209898294	0.249225
0.46056799397999304	0.8984396352123122	0.249275
0.4606606855638068	0.8984360486560278	0.249325
0.46075337728530824	0.8984324613209563	0.249375
0.46084606914449844	0.8984288732070917	0.249425
0.460938761141386	0.8984252843144148	0.249475
0.46103145327597267	0.8984216946429189	0.249525
0.46112414554826636	0.8984181041925847	0.249575
0.46121683795826884	0.8984145129634062	0.249625
0.46130953050598833	0.8984109209553637	0.249675
0.46140222319142654	0.8984073281684513	0.249725
0.46149491601459175	0.8984037346026493	0.249775
0.4615876089754856	0.8984001402579518	0.249825
0.46168030207411626	0.8983965451343392	0.249875
0.4617729953104859	0.8983929492318053	0.249925
0.461865688684602	0.8983893525503313	0.249975
0.46195838219646695	0.8983857550899103	0.250025
0.4620510758460882	0.8983821568505237	0.250075
0.46214376963346887	0.8983785578321642	0.250125
0.46223646355861525	0.8983749580348144	0.250175
0.4623291576215313	0.8983713574584659	0.250225
0.46242185182222323	0.8983677561031015	0.250275
0.46251454616069465	0.8983641539687134	0.250325
0.46260724063695213	0.8983605510552837	0.250375
0.46269993525099906	0.898356947362805	0.250425
0.46279263000284204	0.8983533428912596	0.250475
0.46288532489248463	0.8983497376406397	0.250525
0.4629780199199333	0.8983461316109277	0.250575
0.4630707150851914	0.8983425248021165	0.250625
0.4631634103882661	0.8983389172141875	0.250675
0.4632561058291601	0.8983353088471339	0.250725
0.4633488014078809	0.8983316997009373	0.250775
0.463441497124431	0.8983280897755913	0.250825
0.46353419297881804	0.8983244790710768	0.250875
0.46362688897104476	0.8983208675873878	0.250925
0.46371958510111827	0.8983172553245052	0.250975
0.46381228136904185	0.8983136422824228	0.251025
0.463904977774822	0.8983100284611221	0.251075
0.46399767431846284	0.898306413860596	0.251125
0.4640903709999703	0.8983027984808265	0.251175
0.4641830678193484	0.8982991823218069	0.251225
0.46427576477660365	0.8982955653835187	0.251275
0.4643684618717398	0.8982919476659553	0.251325
0.46446115910476293	0.8982883291690987	0.251375
0.4645538564756775	0.8982847098929415	0.251425
0.4646465539844892	0.8982810898374661	0.251475
0.4647392516312028	0.8982774690026653	0.251525
0.46483194941582345	0.8982738473885215	0.251575
0.4649246473383562	0.8982702249950271	0.251625
0.4650173453988066	0.8982666018221649	0.251675
0.4651100435971791	0.8982629778699274	0.251725
0.46520274193347994	0.8982593531382969	0.251775
0.4652954404077128	0.8982557276272665	0.251825
0.46538813901988435	0.8982521013368183	0.251875
0.4654808377699985	0.8982484742669452	0.251925
0.4655735366580615	0.8982448464176297	0.251975
0.46566623568407733	0.8982412177888646	0.252025
0.46575893484805264	0.8982375883806321	0.252075
0.465851634149991	0.8982339581929253	0.252125
0.46594433358989906	0.8982303272257266	0.252175
0.4660370331677808	0.8982266954790286	0.252225
0.46612973288364246	0.8982230629528143	0.252275
0.4662224327374884	0.8982194296470758	0.252325
0.46631513272932446	0.8982157955617964	0.252375
0.46640783285915505	0.8982121606969685	0.252425
0.4665005331269868	0.8982085250525748	0.252475
0.46659323353282306	0.8982048886286081	0.252525
0.4666859340766709	0.8982012514250509	0.252575
0.46677863475853393	0.8981976134418963	0.252625
0.4668713355784188	0.8981939746791266	0.252675
0.4669640365363295	0.8981903351367349	0.252725
0.46705673763227223	0.8981866948147038	0.252775
0.46714943886625165	0.898183053713026	0.252825
0.4672421402382735	0.8981794118316845	0.252875
0.4673348417483425	0.8981757691706718	0.252925
0.46742754339646425	0.898172125729971	0.252975
0.4675202451826441	0.8981684815095744	0.253025
0.4676129471068871	0.8981648365094654	0.253075
0.4677056491691986	0.8981611907296365	0.253125
0.46779835136958414	0.8981575441700703	0.253175
0.46789105370804823	0.8981538968307604	0.253225
0.46798375618459725	0.8981502487116887	0.253275
0.4680764587992353	0.8981465998128493	0.253325
0.468169161551969	0.8981429501342233	0.253375
0.4682618644428022	0.8981392996758054	0.253425
0.4683545674717418	0.8981356484375768	0.253475
0.46844727063879166	0.8981319964195321	0.253525
0.4685399739439583	0.8981283436216524	0.253575
0.4686326773872458	0.8981246900439324	0.253625
0.4687253809686608	0.8981210356863533	0.253675
0.4688180846882073	0.8981173805489098	0.253725
0.468910788545892	0.8981137246315828	0.253775
0.46900349254171897	0.8981100679343677	0.253825
0.469096196675695	0.8981064104572446	0.253875
0.4691889009478239	0.8981027522002092	0.253925
0.4692816053581122	0.8980990931632422	0.253975
0.46937430990656437	0.8980954333463386	0.254025
0.46946701459318685	0.8980917727494795	0.254075
0.46955971941798336	0.8980881113726596	0.254125
0.46965242438096166	0.8980844492158602	0.254175
0.46974512948212427	0.8980807862790763	0.254225
0.46983783472147944	0.8980771225622887	0.254275
0.46993054009902985	0.8980734580654925	0.254325
0.47002324561478354	0.8980697927886689	0.254375
0.47011595126874334	0.8980661267318129	0.254425
0.4702086570609172	0.8980624598949054	0.254475
0.470301362991308	0.8980587922779417	0.254525
0.47039406905992365	0.8980551238809026	0.254575
0.4704867752667672	0.8980514547037836	0.254625
0.4705794816118461	0.8980477847465652	0.254675
0.47067218809516415	0.898044114009243	0.254725
0.47076489471672817	0.898040442491798	0.254775
0.4708576014765421	0.8980367701942253	0.254825
0.47095030837461327	0.8980330971165059	0.254875
0.4710430154109449	0.8980294232586351	0.254925
0.471135722585545	0.8980257486205939	0.254975
0.4712284298984163	0.8980220732023776	0.255025
0.4713211373495668	0.8980183970039674	0.255075
0.4714138449389994	0.8980147200253584	0.255125
0.47150655266672253	0.8980110422665316	0.255175
0.4715992605327384	0.8980073637274828	0.255225
0.4716919685370558	0.8980036844081922	0.255275
0.4717846766796771	0.898000004308656	0.255325
0.4718773849606107	0.8979963234288546	0.255375
0.47197009337985935	0.897992641768784	0.255425
0.4720628019374311	0.8979889593284249	0.255475
0.472155510633329	0.8979852761077727	0.255525
0.47224821946756085	0.8979815921068088	0.255575
0.47234092844013026	0.8979779073255282	0.255625
0.47243363755104445	0.8979742217639124	0.255675
0.47252634680030725	0.8979705354219562	0.255725
0.4726190561879257	0.8979668482996418	0.255775
0.47271176571390383	0.8979631603969636	0.255825
0.4728044753782492	0.8979594717139032	0.255875
0.4728971851809647	0.8979557822504561	0.255925
0.4729898951220589	0.8979520920066036	0.255975
0.4730826052015339	0.897948400982341	0.256025
0.4731753154193993	0.8979447091776493	0.256075
0.47326802577565635	0.8979410165925245	0.256125
0.4733607362703147	0.8979373232269474	0.256175
0.47345344690337626	0.8979336290809136	0.256225
0.47354615767485003	0.8979299341544045	0.256275
0.47363886858473825	0.8979262384474151	0.256325
0.4737315796330499	0.8979225419599275	0.256375
0.47382429081978705	0.8979188446919364	0.256425
0.47391700214495885	0.8979151466434239	0.256475
0.47400971360856725	0.8979114478143846	0.256525
0.4741024252106215	0.897907748204801	0.256575
0.47419513695112375	0.8979040478146672	0.256625
0.474287848830083	0.8979003466439661	0.256675
0.4743805608475016	0.8978966446926916	0.256725
0.47447327300338815	0.897892941960827	0.256775
0.4745659852977454	0.8978892384483657	0.256825
0.47465869773058195	0.8978855341552914	0.256875
0.4747514103019006	0.8978818290815971	0.256925
0.47484412301170953	0.8978781232272671	0.256975
0.47493683586001184	0.8978744165922941	0.257025
0.47502954884681614	0.8978707091766621	0.257075
0.47512226197212476	0.8978670009803644	0.257125
0.4752149752359466	0.8978632920033848	0.257175
0.47530768863828426	0.8978595822457165	0.257225
0.4754004021791466	0.8978558717073433	0.257275
0.475493115858536	0.8978521603882589	0.257325
0.4755858296764613	0.8978484482884462	0.257375
0.4756785436329253	0.8978447354078997	0.257425
0.4757712577279363	0.8978410217466022	0.257475
0.4758639719614976	0.8978373073045477	0.257525
0.47595668633361715	0.8978335920817199	0.257575
0.47604940084429853	0.8978298760781119	0.257625
0.47614211549354957	0.897826159293708	0.257675
0.47623483028137387	0.8978224417285012	0.257725
0.4763275452077792	0.8978187233824757	0.257775
0.47642026027276907	0.8978150042556247	0.257825
0.47651297547635146	0.8978112843479322	0.257875
0.4766056908185302	0.8978075636593912	0.257925
0.4766984062993127	0.8978038421899865	0.257975
0.4767911219187029	0.8978001199397108	0.258025
0.47688383767670844	0.8977963969085484	0.258075
0.47697655357333346	0.8977926730964924	0.258125
0.477069269608585	0.8977889485035272	0.258175
0.4771619857824677	0.8977852231296457	0.258225
0.4772547020949882	0.8977814969748328	0.258275
0.4773474185461515	0.8977777700390809	0.258325
0.4774401351359643	0.8977740423223749	0.258375
0.47753285186443145	0.8977703138247074	0.258425
0.4776255687315595	0.8977665845460636	0.258475
0.4777182857373535	0.8977628544864356	0.258525
0.4778110028818201	0.8977591236458088	0.258575
0.4779037201649642	0.8977553920241755	0.258625
0.47799643758679244	0.8977516596215211	0.258675
0.4780891551473099	0.8977479264378375	0.258725
0.47818187284652314	0.8977441924731107	0.258775
0.478274590684437	0.8977404577273322	0.258825
0.4783673086610587	0.897736722200488	0.258875
0.47846002677639216	0.8977329858925701	0.258925
0.47855274503044554	0.8977292488035639	0.258975
0.4786454634232222	0.8977255109334618	0.259025
0.4787381819547304	0.8977217722822491	0.259075
0.47883090062497363	0.8977180328499182	0.259125
0.47892361943396	0.8977142926364547	0.259175
0.4790163383816932	0.8977105516418507	0.259225
0.4791090574681812	0.8977068098660916	0.259275
0.4792017766934279	0.89770306730917	0.259325
0.4792944960574409	0.8976993239710712	0.259375
0.4793872155602247	0.8976955798517875	0.259425
0.47947993520178595	0.8976918349513049	0.259475
0.47957265498213036	0.8976880892696149	0.259525
0.47966537490126393	0.897684342806704	0.259575
0.4797580949591923	0.8976805955625635	0.259625
0.4798508151559214	0.8976768475371801	0.259675
0.47994353549145774	0.897673098730545	0.259725
0.4800362559658059	0.8976693491426453	0.259775
0.4801289765789736	0.8976655987734714	0.259825
0.4802216973309647	0.897661847623011	0.259875
0.4803144182217872	0.8976580956912545	0.259925
0.4804071392514451	0.8976543429781897	0.259975
0.48049986041994625	0.8976505894838067	0.260025
0.4805925817272948	0.8976468352080932	0.260075
0.4806853031734981	0.8976430801510401	0.260125
0.48077802475856074	0.8976393243126344	0.260175
0.48087074648249045	0.8976355676928668	0.260225
0.480963468345291	0.8976318102917252	0.260275
0.48105619034697084	0.8976280521091997	0.260325
0.48114891248753305	0.8976242931452787	0.260375
0.4812416347669867	0.8976205333999514	0.260425
0.48133435718533485	0.8976167728732072	0.260475
0.481427079742586	0.8976130115650349	0.260525
0.4815198024387438	0.8976092494754238	0.260575
0.48161252527381654	0.897605486604363	0.260625
0.48170524824780797	0.8976017229518414	0.260675
0.4817979713607266	0.8975979585178486	0.260725
0.4818906946125759	0.897594193302373	0.260775
0.4819834180033641	0.8975904273054048	0.260825
0.48207614153309497	0.8975866605269321	0.260875
0.4821688652017768	0.8975828929669454	0.260925
0.4822615890094137	0.8975791246254321	0.260975
0.4823543129560132	0.8975753555023835	0.261025
0.48244703704158004	0.8975715855977866	0.261075
0.4825397612661214	0.8975678149116328	0.261125
0.48263248562964245	0.897564043443909	0.261175
0.4827252101321498	0.8975602711946071	0.261225
0.48281793477364915	0.8975564981637136	0.261275
0.48291065955414664	0.8975527243512202	0.261325
0.4830033844736486	0.8975489497571141	0.261375
0.4830961095321603	0.8975451743813865	0.261425
0.4831888347296895	0.8975413982240242	0.261475
0.4832815600662396	0.8975376212850197	0.261525
0.4833742855418199	0.897533843564359	0.261575
0.4834670111564332	0.8975300650620343	0.261625
0.483559736910089	0.8975262857780322	0.261675
0.4836524628027897	0.8975225057123447	0.261725
0.48374518883454537	0.8975187248649584	0.261775
0.4838379150053579	0.8975149432358654	0.261825
0.4839306413152379	0.8975111608250524	0.261875
0.4840233677641865	0.8975073776325113	0.261925
0.4841160943522153	0.8975035936582288	0.261975
0.48420882107932467	0.8974998089021972	0.262025
0.48430154794552666	0.8974960233644027	0.262075
0.48439427495082127	0.8974922370448378	0.262125
0.484487002095221	0.897488449943489	0.262175
0.48457972937872557	0.8974846620603485	0.262225
0.4846724568013474	0.897480873395403	0.262275
0.4847651843630865	0.8974770839486446	0.262325
0.4848579120639551	0.8974732937200599	0.262375
0.4849506399039535	0.8974695027096412	0.262425
0.48504336788309343	0.8974657109173751	0.262475
0.4851360960013758	0.8974619183432537	0.262525
0.48522882425881164	0.8974581249872643	0.262575
0.4853215526554026	0.8974543308493983	0.262625
0.4854142811911595	0.897450535929643	0.262675
0.4855070098660835	0.8974467402279903	0.262725
0.48559973868018597	0.8974429437444272	0.262775
0.4856924676334682	0.8974391464789458	0.262825
0.4857851967259409	0.8974353484315332	0.262875
0.48587792595760626	0.8974315496021807	0.262925
0.4859706553284741	0.8974277499908765	0.262975
0.4860633848385473	0.8974239495976114	0.263025
0.4861561144878349	0.8974201484223739	0.263075
0.4862488442763409	0.8974163464651541	0.263125
0.4863415742040734	0.8974125437259415	0.263175
0.48643430427103695	0.8974087402047255	0.263225
0.4865270344772396	0.8974049359014958	0.263275
0.4866197648226856	0.8974011308162418	0.263325
0.4867124953073833	0.8973973249489534	0.263375
0.48680522593133696	0.8973935182996199	0.263425
0.4868979566945545	0.8973897108682312	0.263475
0.48699068759704073	0.8973859026547766	0.263525
0.48708341863880333	0.897382093659246	0.263575
0.4871761498198473	0.8973782838816289	0.263625
0.48726888114017997	0.897374473321915	0.263675
0.4873616125998068	0.897370661980094	0.263725
0.4874543441987348	0.8973668498561554	0.263775
0.48754707593696955	0.8973630369500889	0.263825
0.487639807814518	0.8973592232618844	0.263875
0.4877325398313859	0.8973554087915313	0.263925
0.4878252719875801	0.8973515935390195	0.263975
0.48791800428310644	0.8973477775043385	0.264025
0.48801073671797157	0.8973439606874783	0.264075
0.4881034692921815	0.8973401430884282	0.264125
0.4881962020057432	0.8973363247071784	0.264175
0.48828893485866176	0.8973325055437185	0.264225
0.4883816678509451	0.8973286855980379	0.264275
0.4884744009825979	0.8973248648701269	0.264325
0.48856713425362847	0.8973210433599745	0.264375
0.48865986766404096	0.8973172210675714	0.264425
0.48875260121384356	0.8973133979929068	0.264475
0.4888453349030414	0.8973095741359706	0.264525
0.4889380687316416	0.8973057494967527	0.264575
0.4890308026996503	0.8973019240752425	0.264625
0.48912353680707366	0.8972980978714306	0.264675
0.48921627105391835	0.8972942708853056	0.264725
0.4893090054401908	0.8972904431168586	0.264775
0.48940173996589686	0.8972866145660785	0.264825
0.48949447463104373	0.897282785232956	0.264875
0.48958720943563716	0.8972789551174799	0.264925
0.4896799443796839	0.8972751242196414	0.264975
0.4897726794631903	0.8972712925394286	0.265025
0.4898654146861627	0.8972674600768334	0.265075
0.4899581500486073	0.8972636268318437	0.265125
0.4900508855505312	0.8972597928044513	0.265175
0.49014362119194005	0.8972559579946442	0.265225
0.49023635697284096	0.8972521224024143	0.265275
0.4903290928932397	0.8972482860277493	0.265325
0.49042182895314335	0.8972444488706415	0.265375
0.49051456515255776	0.8972406109310785	0.265425
0.49060730149148996	0.8972367722090527	0.265475
0.49070003796994577	0.8972329327045514	0.265525
0.4907927745879323	0.8972290924175672	0.265575
0.49088551134545555	0.8972252513480873	0.265625
0.49097824824252245	0.8972214094961047	0.265675
0.4910709852791389	0.897217566861606	0.265725
0.4911637224553118	0.8972137234445852	0.265775
0.4912564597710474	0.8972098792450277	0.265825
0.49134919722635256	0.8972060342629282	0.265875
0.4914419348212331	0.8972021884982724	0.265925
0.4915346725556963	0.8971983419510542	0.265975
0.49162741042974806	0.89719449462126	0.266025
0.4917201484433953	0.8971906465088832	0.266075
0.49181288659664424	0.8971867976139107	0.266125
0.49190562488950135	0.8971829479363359	0.266175
0.4919983633219737	0.8971790974761452	0.266225
0.4920911018940669	0.8971752462333326	0.266275
0.4921838406057887	0.8971713942078839	0.266325
0.4922765794571443	0.8971675413997938	0.266375
0.4923693184481414	0.8971636878090476	0.266425
0.49246205757878553	0.8971598334356403	0.266475
0.4925547968490844	0.8971559782795572	0.266525
0.49264753625904295	0.8971521223407931	0.266575
0.49274027580866986	0.8971482656193334	0.266625
0.49283301549796954	0.897144408115173	0.266675
0.4929257553269505	0.8971405498282974	0.266725
0.4930184952956175	0.8971366907587013	0.266775
0.4931112354039787	0.8971328309063703	0.266825
0.4932039756520394	0.8971289702712991	0.266875
0.4932967160398074	0.8971251088534734	0.266925
0.4933894565672881	0.897121246652888	0.266975
0.49348219723448916	0.8971173836695282	0.267025
0.4935749380414163	0.8971135199033893	0.267075
0.4936676789880769	0.8971096553544564	0.267125
0.4937604200744768	0.8971057900227248	0.267175
0.4938531613006233	0.8971019239081798	0.267225
0.4939459026665225	0.8970980570108164	0.267275
0.49403864417218163	0.89709418933062	0.267325
0.49413138581760657	0.8970903208675857	0.267375
0.4942241276028047	0.897086451621699	0.267425
0.4943168695277818	0.897082581592955	0.267475
0.4944096115925456	0.897078710781339	0.267525
0.4945023537971014	0.8970748391868463	0.267575
0.4945950961414575	0.8970709668094624	0.267625
0.4946878386256188	0.897067093649182	0.267675
0.49478058124959384	0.8970632197059913	0.267725
0.4948733240133873	0.8970593449798846	0.267775
0.49496606691700773	0.8970554694708485	0.267825
0.49505880996046	0.8970515931788765	0.267875
0.49515155314375275	0.8970477161039563	0.267925
0.4952442964668905	0.8970438382460806	0.267975
0.49533703992988243	0.8970399596052373	0.268025
0.4954297835327322	0.8970360801814198	0.268075
0.49552252727545	0.897032199974615	0.268125
0.49561527115803905	0.8970283189848166	0.268175
0.49570801518050944	0.897024437212012	0.268225
0.4958007593428645	0.8970205546561945	0.268275
0.4958935036451146	0.8970166713173513	0.268325
0.4959862480872623	0.8970127871954764	0.268375
0.4960789926693188	0.8970089022905565	0.268425
0.49617173739128645	0.8970050166025858	0.268475
0.4962644822531761	0.8970011301315508	0.268525
0.49635722725499065	0.896997242877446	0.268575
0.4964499723967405	0.8969933548402579	0.268625
0.4965427176784289	0.8969894660199808	0.268675
0.4966354631000659	0.8969855764166015	0.268725
0.4967282086616553	0.8969816860301137	0.268775
0.4968209543632067	0.8969777948605051	0.268825
0.49691370020472403	0.8969739029077687	0.268875
0.4970064461862172	0.8969700101718926	0.268925
0.49709919230768934	0.8969661166528697	0.268975
0.497191938569151	0.8969622223506885	0.269025
0.49728468497060535	0.8969583272653411	0.269075
0.49737743151206265	0.8969544313968164	0.269125
0.49747017819352646	0.8969505347451068	0.269175
0.4975629250150069	0.8969466373102007	0.269225
0.49765567197650723	0.896942739092091	0.269275
0.4977484190780377	0.8969388400907662	0.269325
0.497841166319602	0.8969349403062186	0.269375
0.49793391370120993	0.8969310397384372	0.269425
0.49802666122286554	0.8969271383874138	0.269475
0.4981194088845782	0.8969232362531383	0.269525
0.4982121566863523	0.8969193333356018	0.269575
0.49830490462819704	0.8969154296347944	0.269625
0.49839765271011716	0.896911525150707	0.269675
0.4984904009321213	0.8969076198833303	0.269725
0.49858314929421466	0.8969037138326549	0.269775
0.49867589779640603	0.8968998069986712	0.269825
0.49876864643869995	0.8968958993813704	0.269875
0.4988613952211059	0.8968919909807423	0.269925
0.49895414414362793	0.8968880817967787	0.269975
0.4990468932062762	0.8968841718294688	0.270025
0.49913964240905373	0.896880261078805	0.270075
0.49923239175197165	0.8968763495447762	0.270125
0.49932514123503224	0.8968724372273752	0.270175
0.4994178908582474	0.8968685241265901	0.270225
0.499510640621619	0.8968646102424146	0.270275
0.4996033905251588	0.8968606955748362	0.270325
0.4996961405688691	0.8968567801238487	0.270375
0.4997888907527612	0.8968528638894404	0.270425
0.4998816410768378	0.8968489468716039	0.270475
0.4999743915411099	0.8968450290703283	0.270525
0.5000671421455803	0.8968411104856061	0.270575
0.5001598928902603	0.8968371911174263	0.270625
0.5002526437751524	0.8968332709657815	0.270675
0.5003453948002681	0.8968293500306606	0.270725
0.5004381459656096	0.8968254283120561	0.270775
0.5005308972711887	0.8968215058099571	0.270825
0.5006236487170074	0.8968175825243566	0.270875
0.5007164003030777	0.8968136584552429	0.270925
0.5008091520294019	0.8968097336026091	0.270975
0.5009019038959913	0.896805807966444	0.271025
0.5009946559028486	0.8968018815467403	0.271075
0.5010874080499849	0.8967979543434875	0.271125
0.5011801603374031	0.8967940263566777	0.271175
0.5012729127651145	0.8967900975862999	0.271225
0.5013656653331217	0.8967861680323476	0.271275
0.5014584180414361	0.8967822376948085	0.271325
0.5015511708900604	0.8967783065736765	0.271375
0.5016439238790058	0.8967743746689399	0.271425
0.5017366770082751	0.8967704419805924	0.271475
0.5018294302778796	0.8967665085086217	0.271525
0.5019221836878223	0.8967625742530222	0.271575
0.5020149372381139	0.8967586392137812	0.271625
0.5021076909287578	0.8967547033908932	0.271675
0.5022004447597649	0.8967507667843455	0.271725
0.5022931987311382	0.8967468293941332	0.271775
0.5023859528428888	0.8967428912202426	0.271825
0.5024787070950197	0.8967389522626695	0.271875
0.5025714614875421	0.8967350125214002	0.271925
0.502664216020459	0.8967310719964299	0.271975
0.5027569706937812	0.8967271306877459	0.272025
0.5028497255075123	0.8967231885953427	0.272075
0.5029424804616628	0.8967192457192076	0.272125
0.5030352355562364	0.8967153020593357	0.272175
0.5031279907912436	0.8967113576157135	0.272225
0.5032207461666881	0.8967074123883368	0.272275
0.5033135016825802	0.8967034663771919	0.272325
0.5034062573389239	0.8966995195822746	0.272375
0.5034990131357295	0.896695572003571	0.272425
0.5035917690730009	0.8966916236410769	0.272475
0.5036845251507484	0.8966876744947792	0.272525
0.5037772813689757	0.8966837245646729	0.272575
0.5038700377276936	0.896679773850745	0.272625
0.5039627942269055	0.8966758223529911	0.272675
0.504055550866622	0.8966718700713976	0.272725
0.5041483076468471	0.8966679170059602	0.272775
0.5042410645675911	0.8966639631566653	0.272825
0.5043338216288581	0.8966600085235087	0.272875
0.5044265788306581	0.896656053106477	0.272925
0.5045193361729953	0.896652096905566	0.272975
0.5046120936558799	0.8966481399207622	0.273025
0.504704851279316	0.8966441821520613	0.273075
0.504797609043314	0.8966402235994498	0.273125
0.5048903669478777	0.8966362642629236	0.273175
0.5049831249930181	0.8966323041424692	0.273225
0.5050758831787379	0.8966283432380825	0.273275
0.5051686415050493	0.8966243815497497	0.273325
0.505261399971954	0.8966204190774673	0.273375
0.5053541585794649	0.896616455821221	0.273425
0.5054469173275837	0.8966124917810075	0.273475
0.5055396762163228	0.8966085269568128	0.273525
0.5056324352456844	0.8966045613486333	0.273575
0.5057251944156809	0.8966005949564548	0.273625
0.5058179537263139	0.8965966277802743	0.273675
0.5059107131775966	0.8965926598200772	0.273725
0.5060034727695301	0.8965886910758606	0.273775
0.5060962325021278	0.8965847215476097	0.273825
0.5061889923753908	0.8965807512353221	0.273875
0.5062817523893323	0.8965767801389829	0.273925
0.506374512543954	0.8965728082585892	0.273975
0.5064672728392683	0.8965688355941269	0.274025
0.5065600332752777	0.8965648621455924	0.274075
0.5066527938519939	0.896560887912972	0.274125
0.5067455545694199	0.896556912896262	0.274175
0.5068383154275671	0.8965529370954488	0.274225
0.506931076426439	0.8965489605105287	0.274275
0.5070238375660463	0.896544983141488	0.274325
0.507116598846393	0.896541004988323	0.274375
0.5072093602674896	0.8965370260510205	0.274425
0.5073021218293403	0.8965330463295761	0.274475
0.5073948835319555	0.8965290658239767	0.274525
0.5074876453753393	0.8965250845342188	0.274575
0.5075804073595023	0.8965211024602884	0.274625
0.5076731694844483	0.8965171196021823	0.274675
0.5077659317501886	0.8965131359598861	0.274725
0.507858694156726	0.8965091515333975	0.274775
0.5079514567040729	0.8965051663227015	0.274825
0.5080442193922311	0.896501180327796	0.274875
0.5081369822212137	0.896497193548666	0.274925
0.5082297451910223	0.8964932059853092	0.274975
0.5083225083016698	0.8964892176377108	0.275025
0.5084152715531582	0.8964852285058688	0.275075
0.5085080349455001	0.896481238589768	0.275125
0.5086007984786979	0.8964772478894062	0.275175
0.5086935621527635	0.8964732564047689	0.275225
0.5087863259676999	0.8964692641358536	0.275275
0.5088790899235189	0.8964652710826456	0.275325
0.5089718540202235	0.8964612772451427	0.275375
0.509064618257825	0.8964572826233304	0.275425
0.5091573826363275	0.8964532872172056	0.275475
0.5092501471557414	0.8964492910267549	0.275525
0.5093429118160713	0.8964452940519748	0.275575
0.5094356766173271	0.8964412962928517	0.275625
0.5095284415595142	0.8964372977493821	0.275675
0.5096212066426414	0.896433298421553	0.275725
0.5097139718667151	0.8964292983093602	0.275775
0.5098067372317435	0.8964252974127913	0.275825
0.5098995027377332	0.8964212957318419	0.275875
0.5099922683846927	0.8964172932664993	0.275925
0.5100850341726285	0.8964132900167594	0.275975
0.5101778001015487	0.8964092859826097	0.276025
0.5102705661714602	0.8964052811640457	0.276075
0.5103633323823706	0.8964012755610555	0.276125
0.5104560987342875	0.8963972691736339	0.276175
0.5105488652272187	0.8963932620017695	0.276225
0.5106416318611706	0.8963892540454569	0.276275
0.510734398636152	0.8963852453046848	0.276325
0.5108271655521692	0.8963812357794478	0.276375
0.5109199326092306	0.8963772254697346	0.276425
0.511012699807343	0.8963732143755399	0.276475
0.5111054671465144	0.8963692024968523	0.276525
0.5111982346267518	0.8963651898336664	0.276575
0.511291002248063	0.8963611763859713	0.276625
0.5113837700104554	0.8963571621537613	0.276675
0.5114765379139367	0.8963531471370253	0.276725
0.5115693059585142	0.8963491313357577	0.276775
0.5116620741441952	0.8963451147499478	0.276825
0.5117548424709879	0.8963410973795898	0.276875
0.511847610938899	0.8963370792246728	0.276925
0.5119403795479367	0.8963330602851911	0.276975
0.5120331482981078	0.8963290405611343	0.277025
0.5121259171894209	0.896325020052496	0.277075
0.5122186862218824	0.8963209987592662	0.277125
0.5123114553955009	0.8963169766814383	0.277175
0.5124042247102828	0.8963129538190026	0.277225
0.512496994166237	0.8963089301719522	0.277275
0.5125897637633696	0.8963049057402778	0.277325
0.5126825335016897	0.8963008805239724	0.277375
0.5127753033812033	0.8962968545230263	0.277425
0.5128680734019193	0.8962928277374331	0.277475
0.5129608435638442	0.8962888001671829	0.277525
0.5130536138669868	0.8962847718122692	0.277575
0.5131463843113532	0.8962807426726819	0.277625
0.5132391548969525	0.8962767127484149	0.277675
0.5133319256237909	0.8962726820394582	0.277725
0.5134246964918773	0.8962686505458054	0.277775
0.513517467501218	0.8962646182674465	0.277825
0.5136102386518219	0.8962605852043756	0.277875
0.5137030099436953	0.8962565513565821	0.277925
0.5137957813768472	0.8962525167240606	0.277975
0.5138885529512838	0.8962484813068001	0.278025
0.5139813246670144	0.8962444451047954	0.278075
0.5140740965240445	0.8962404081180357	0.278125
0.5141668685223846	0.8962363703465153	0.278175
0.5142596406620387	0.8962323317902241	0.278225
0.5143524129430186	0.8962282924491558	0.278275
0.5144451853653274	0.8962242523233008	0.278325
0.5145379579289775	0.8962202114126524	0.278375
0.5146307306339717	0.8962161697172016	0.278425
0.5147235034803226	0.8962121272369412	0.278475
0.5148162764680332	0.8962080839718621	0.278525
0.5149090495971155	0.8962040399219574	0.278575
0.5150018228675729	0.8961999950872181	0.278625
0.5150945962794172	0.8961959494676373	0.278675
0.5151873698326523	0.8961919030632057	0.278725
0.5152801435272896	0.8961878558739166	0.278775
0.5153729173633329	0.8961838078997608	0.278825
0.5154656913407939	0.8961797591407316	0.278875
0.5155584654596765	0.8961757095968196	0.278925
0.515651239719992	0.8961716592680185	0.278975
0.5157440141217444	0.8961676081543187	0.279025
0.5158367886649453	0.8961635562557138	0.279075
0.5159295633495987	0.8961595035721942	0.279125
0.516022338175716	0.8961554501037536	0.279175
0.5161151131433008	0.8961513958503827	0.279225
0.5162078882523654	0.8961473408120749	0.279275
0.5163006635029128	0.896143284988821	0.279325
0.5163934388949555	0.8961392283806144	0.279375
0.5164862144284965	0.8961351709874458	0.279425
0.5165789901035485	0.8961311128093088	0.279475
0.5166717659201142	0.8961270538461938	0.279525
0.5167645418782062	0.8961229940980951	0.279575
0.5168573179778279	0.8961189335650024	0.279625
0.5169500942189911	0.8961148722469102	0.279675
0.5170428706016996	0.8961108101438083	0.279725
0.5171356471259649	0.8961067472556915	0.279775
0.5172284237917917	0.8961026835825493	0.279825
0.5173212005991903	0.8960986191243764	0.279875
0.5174139775481662	0.8960945538811622	0.279925
0.5175067546387294	0.896090487852902	0.279975
0.5175995318708857	0.8960864210395848	0.280025
0.5176923092446447	0.896082353441206	0.280075
0.5177850867600124	0.8960782850577548	0.280125
0.5178778644169988	0.896074215889226	0.280175
0.5179706422156092	0.8960701459356096	0.280225
0.518063420155854	0.8960660751968997	0.280275
0.5181561982377386	0.896062003673087	0.280325
0.518248976461273	0.8960579313641653	0.280375
0.518341754826463	0.8960538582701252	0.280425
0.5184345333333186	0.8960497843909607	0.280475
0.5185273119818453	0.8960457097266622	0.280525
0.5186200907720534	0.8960416342772238	0.280575
0.5187128697039481	0.8960375580426362	0.280625
0.5188056487775404	0.896033481022893	0.280675
0.5188984279928347	0.8960294032179854	0.280725
0.5189912073498425	0.8960253246279067	0.280775
0.5190839868485678	0.8960212452526481	0.280825
0.5191767664890224	0.8960171650922033	0.280875
0.5192695462712104	0.8960130841465632	0.280925
0.5193623261951433	0.8960090024157216	0.280975
0.5194551062608257	0.896004919899669	0.281025
0.5195478864682684	0.8960008365983997	0.281075
0.5196406668174768	0.8959967525119044	0.281125
0.5197334473084612	0.8959926676401769	0.281175
0.5198262279412268	0.8959885819832081	0.281225
0.5199190087157842	0.8959844955409922	0.281275
0.5200117896321392	0.8959804083135193	0.281325
0.5201045706903016	0.8959763203007843	0.281375
0.5201973518902776	0.8959722315027769	0.281425
0.5202901332320764	0.8959681419194924	0.281475
0.520382914715705	0.8959640515509203	0.281525
0.5204756963411719	0.8959599603970562	0.281575
0.5205684781084849	0.8959558684578889	0.281625
0.520661260017652	0.8959517757334146	0.281675
0.5207540420686809	0.8959476822236222	0.281725
0.5208468242615804	0.8959435879285071	0.281775
0.5209396065963571	0.8959394928480594	0.281825
0.5210323890730204	0.8959353969822736	0.281875
0.5211251716915768	0.8959313003311403	0.281925
0.5212179544520357	0.895927202894654	0.281975
0.5213107373544039	0.8959231046728049	0.282025
0.5214035203986908	0.8959190056655877	0.282075
0.5214963035849023	0.8959149058729929	0.282125
0.5215890869130491	0.895910805295015	0.282175
0.5216818703831362	0.8959067039316443	0.282225
0.5217746539951745	0.8959026017828757	0.282275
0.5218674377491693	0.8958984988486993	0.282325
0.5219602216451315	0.8958943951291101	0.282375
0.522053005683066	0.8958902906240982	0.282425
0.5221457898629837	0.8958861853336586	0.282475
0.52223857418489	0.8958820792577815	0.282525
0.5223313586487958	0.8958779723964615	0.282575
0.522424143254706	0.8958738647496893	0.282625
0.5225169280026316	0.8958697563174592	0.282675
0.5226097128925781	0.8958656470997624	0.282725
0.5227024979245558	0.8958615370965927	0.282775
0.5227952830985703	0.8958574263079415	0.282825
0.5228880684146328	0.8958533147338026	0.282875
0.5229808538727477	0.8958492023741674	0.282925
0.5230736394729266	0.8958450892290297	0.282975
0.5231664252151744	0.8958409752983811	0.283025
0.5232592110995024	0.8958368605822151	0.283075
0.5233519971259151	0.8958327450805237	0.283125
0.5234447832944243	0.8958286287932998	0.283175
0.5235375696050344	0.8958245117205361	0.283225
0.5236303560577573	0.8958203938622252	0.283275
0.5237231426525971	0.8958162752183598	0.283325
0.523815929389566	0.8958121557889326	0.283375
0.5239087162686682	0.8958080355739362	0.283425
0.5240015032899155	0.8958039145733631	0.283475
0.5240942904533125	0.8957997927872062	0.283525
0.5241870777588704	0.8957956702154586	0.283575
0.5242798652065946	0.8957915468581121	0.283625
0.5243726527964957	0.8957874227151605	0.283675
0.5244654405285796	0.8957832977865956	0.283725
0.5245582284028567	0.8957791720724109	0.283775
0.5246510164193326	0.8957750455725985	0.283825
0.5247438045780183	0.8957709182871515	0.283875
0.5248365928789189	0.8957667902160623	0.283925
0.524929381322046	0.8957626613593243	0.283975
0.5250221699074039	0.8957585317169294	0.284025
0.5251149586350046	0.8957544012888713	0.284075
0.5252077475048523	0.8957502700751421	0.284125
0.5253005365169595	0.895746138075735	0.284175
0.5253933256713299	0.8957420052906424	0.284225
0.5254861149679763	0.8957378717198579	0.284275
0.5255789044069021	0.8957337373633731	0.284325
0.5256716939881202	0.8957296022211821	0.284375
0.5257644837116344	0.8957254662932763	0.284425
0.5258572735774573	0.8957213295796501	0.284475
0.5259500635855923	0.8957171920802948	0.284525
0.5260428537360526	0.8957130537952047	0.284575
0.5261356440288415	0.8957089147243714	0.284625
0.5262284344639722	0.8957047748677887	0.284675
0.5263212250414475	0.8957006342254489	0.284725
0.5264140157612814	0.8956964927973451	0.284775
0.5265068066234763	0.8956923505834701	0.284825
0.5265995976280465	0.8956882075838166	0.284875
0.5266923887749938	0.8956840637983783	0.284925
0.5267851800643332	0.8956799192271467	0.284975
0.5268779714960656	0.8956757738701164	0.285025
0.5269707630702071	0.8956716277272788	0.285075
0.527063554786758	0.895667480798628	0.285125
0.5271563466457345	0.8956633330841559	0.285175
0.5272491386471372	0.8956591845838564	0.285225
0.5273419307909817	0.8956550352977214	0.285275
0.5274347230772688	0.895650885225745	0.285325
0.5275275155060148	0.8956467343679189	0.285375
0.5276203080772196	0.8956425827242376	0.285425
0.5277131007908998	0.8956384302946923	0.285475
0.5278058936470555	0.8956342770792778	0.285525
0.527898686645703	0.8956301230779852	0.285575
0.5279914797868429	0.8956259682908094	0.285625
0.5280842730704909	0.8956218127177417	0.285675
0.5281770664966482	0.8956176563587767	0.285725
0.5282698600653302	0.8956134992139055	0.285775
0.5283626537765381	0.8956093412831232	0.285825
0.5284554476302872	0.8956051825664211	0.285875
0.5285482416265789	0.8956010230637936	0.285925
0.5286410357654282	0.8955968627752325	0.285975
0.5287338300468374	0.895592701700732	0.286025
0.5288266244708204	0.895588539840284	0.286075
0.5289194190373799	0.8955843771938828	0.286125
0.5290122137465301	0.8955802137615203	0.286175
0.5291050085982736	0.8955760495431906	0.286225
0.5291978035926241	0.8955718845388859	0.286275
0.5292905987295852	0.8955677187485998	0.286325
0.5293833940091697	0.8955635521723253	0.286375
0.5294761894313814	0.8955593848100554	0.286425
0.5295689849962336	0.8955552166617833	0.286475
0.5296617807037295	0.895551047727502	0.286525
0.5297545765538827	0.8955468780072049	0.286575
0.5298473725466961	0.895542707500885	0.286625
0.5299401686821841	0.8955385362085351	0.286675
0.5300329649603486	0.895534364130149	0.286725
0.5301257613812049	0.895530191265719	0.286775
0.5302185579447541	0.8955260176152393	0.286825
0.5303113546510124	0.8955218431787018	0.286875
0.5304041514999803	0.8955176679561011	0.286925
0.5304969484916741	0.8955134919474288	0.286975
0.5305897456260938	0.8955093151526801	0.287025
0.5306825429032567	0.8955051375718456	0.287075
0.5307753403231625	0.8955009592049213	0.287125
0.5308681378858279	0.8954967800518979	0.287175
0.5309609355912536	0.895492600112771	0.287225
0.5310537334394554	0.8954884193875312	0.287275
0.5311465314304346	0.8954842378761743	0.287325
0.5312393295642066	0.8954800555786913	0.287375
0.531332127840773	0.8954758724950772	0.287425
0.5314249262601493	0.8954716886253239	0.287475
0.5315177248223366	0.8954675039694258	0.287525
0.5316105235273507	0.8954633185273752	0.287575
0.5317033223751934	0.895459132299166	0.287625
0.5317961213658792	0.8954549452847909	0.287675
0.5318889204994105	0.8954507574842441	0.287725
0.5319817197758023	0.8954465688975176	0.287775
0.5320745191950563	0.8954423795246061	0.287825
0.5321673187571879	0.8954381893655017	0.287875
0.5322601184621987	0.8954339984201987	0.287925
0.5323529183101039	0.8954298066886894	0.287975
0.5324457183009056	0.8954256141709681	0.288025
0.5325385184346184	0.8954214208670274	0.288075
0.532631318711245	0.8954172267768611	0.288125
0.5327241191307998	0.8954130319004622	0.288175
0.5328169196932852	0.8954088362378243	0.288225
0.532909720398716	0.8954046397889406	0.288275
0.5330025212470942	0.8954004425538046	0.288325
0.533095322238435	0.8953962445324095	0.288375
0.5331881233727404	0.8953920457247488	0.288425
0.5332809246500257	0.8953878461308157	0.288475
0.5333737260702921	0.895383645750604	0.288525
0.5334665276335557	0.8953794445841066	0.288575
0.5335593293398178	0.8953752426313173	0.288625
0.5336521311890939	0.8953710398922293	0.288675
0.5337449331813859	0.895366836366836	0.288725
0.5338377353167089	0.895362632055131	0.288775
0.533930537595065	0.8953584269571074	0.288825
0.5340233400164692	0.895354221072759	0.288875
0.5341161425809235	0.895350014402079	0.288925
0.5342089452884435	0.8953458069450608	0.288975
0.5343017481390304	0.8953415987016983	0.289025
0.5343945511327003	0.8953373896719844	0.289075
0.5344873542694545	0.8953331798559129	0.289125
0.5345801575493084	0.8953289692534772	0.289175
0.5346729609722642	0.8953247578646707	0.289225
0.5347657645383368	0.895320545689487	0.289275
0.5348585682475285	0.8953163327279196	0.289325
0.5349513720998544	0.8953121189799619	0.289375
0.5350441760953164	0.8953079044456077	0.289425
0.5351369802339301	0.89530368912485	0.289475
0.5352297845156972	0.8952994730176829	0.289525
0.5353225889406332	0.8952952561240992	0.289575
0.5354153935087399	0.8952910384440933	0.289625
0.5355081982200326	0.8952868199776579	0.289675
0.5356010030745133	0.8952826007247874	0.289725
0.5356938080721975	0.8952783806854745	0.289775
0.535786613213087	0.8952741598597137	0.289825
0.5358794184971972	0.8952699382474975	0.289875
0.53597222392453	0.8952657158488205	0.289925
0.5360650294951009	0.8952614926636754	0.289975
0.5361578352089119	0.8952572686920566	0.290025
0.536250641065978	0.895253043933957	0.290075
0.5363434470663019	0.8952488183893708	0.290125
0.5364362532098983	0.8952445920582909	0.290175
0.5365290594967699	0.8952403649407118	0.290225
0.5366218659269311	0.8952361370366262	0.290275
0.5367146725003848	0.8952319083460286	0.290325
0.5368074792171458	0.8952276788689119	0.290375
0.5369002860772168	0.8952234486052704	0.290425
0.5369930930806126	0.8952192175550969	0.290475
0.5370859002273355	0.895214985718386	0.290525
0.5371787075174007	0.8952107530951308	0.290575
0.5372715149508104	0.895206519685325	0.290625
0.5373643225275803	0.8952022854889623	0.290675
0.5374571302477115	0.895198050506037	0.290725
0.5375499381112209	0.8951938147365414	0.290775
0.5376427461181088	0.895189578180471	0.290825
0.5377355542683927	0.8951853408378172	0.290875
0.537828362562072	0.8951811027085768	0.290925
0.5379211709991654	0.8951768637927399	0.290975
0.5380139795796717	0.8951726240903037	0.291025
0.5381067883036093	0.8951683836012588	0.291075
0.5381995971709773	0.8951641423256023	0.291125
0.5382924061817942	0.8951599002633243	0.291175
0.5383852153360593	0.8951556574144218	0.291225
0.5384780246337908	0.8951514137788855	0.291275
0.538570834074988	0.8951471693567126	0.291325
0.5386636436596692	0.8951429241478932	0.291375
0.5387564533878337	0.8951386781524248	0.291425
0.5388492632594996	0.8951344313702972	0.291475
0.5389420732746667	0.8951301838015081	0.291525
0.5390348834333526	0.8951259354460478	0.291575
0.5391276937355572	0.8951216863039133	0.291625
0.5392205041812984	0.8951174363750957	0.291675
0.539313314770576	0.895113185659591	0.291725
0.5394061255034078	0.8951089341573909	0.291775
0.5394989363797935	0.8951046818684915	0.291825
0.5395917473997511	0.8951004287928843	0.291875
0.5396845585632806	0.8950961749305654	0.291925
0.5397773698703993	0.8950919202815266	0.291975
0.5398701813211074	0.8950876648457636	0.292025
0.5399629929154229	0.8950834086232686	0.292075
0.5400558046533455	0.8950791516140368	0.292125
0.540148616534893	0.8950748938180608	0.292175
0.5402414285600652	0.895070635235336	0.292225
0.5403342407288801	0.8950663758658546	0.292275
0.5404270530413373	0.8950621157096125	0.292325
0.5405198654974552	0.8950578547666012	0.292375
0.5406126780972333	0.895053593036817	0.292425
0.5407054908406894	0.8950493305202517	0.292475
0.540798303727824	0.895045067216901	0.292525
0.5408911167586539	0.8950408031267574	0.292575
0.5409839299331801	0.895036538249816	0.292625
0.5410767432514196	0.8950322725860698	0.292675
0.5411695567133732	0.8950280061355134	0.292725
0.5412623703190577	0.8950237388981404	0.292775
0.541355184068474	0.8950194708739448	0.292825
0.5414479979616394	0.8950152020629206	0.292875
0.5415408119985545	0.8950109324650618	0.292925
0.5416336261792364	0.8950066620803625	0.292975
0.5417264405036858	0.8950023909088162	0.293025
0.5418192549719195	0.8949981189504177	0.293075
0.5419120695839392	0.89499384620516	0.293125
0.5420048843397608	0.8949895726730381	0.293175
0.5420976992393864	0.8949852983540448	0.293225
0.5421905142828315	0.894981023248176	0.293275
0.5422833294700988	0.8949767473554232	0.293325
0.5423761448012031	0.8949724706757831	0.293375
0.5424689602761481	0.8949681932092474	0.293425
0.5425617758949476	0.8949639149558122	0.293475
0.5426545916576058	0.8949596359154695	0.293525
0.5427474075641365	0.8949553560882154	0.293575
0.5428402236145438	0.8949510754740418	0.293625
0.5429330398088417	0.8949467940729451	0.293675
0.5430258561470338	0.8949425118849171	0.293725
0.543118672629135	0.8949382289099539	0.293775
0.5432114892551481	0.8949339451480479	0.293825
0.5433043060250881	0.8949296605991945	0.293875
0.5433971229389581	0.8949253752633867	0.293925
0.5434899399967732	0.8949210891406199	0.293975
0.5435827571985361	0.8949168022308867	0.294025
0.5436755745442623	0.8949125145341827	0.294075
0.5437683920339542	0.8949082260505006	0.294125
0.5438612096676275	0.894903936779836	0.294175
0.5439540274452848	0.8948996467221814	0.294225
0.544046845366941	0.894895355877533	0.294275
0.5441396634325998	0.8948910642458824	0.294325
0.5442324816422752	0.8948867718272263	0.294375
0.5443252999959713	0.8948824786215568	0.294425
0.5444181184937024	0.8948781846288698	0.294475
0.544510937135472	0.8948738898491576	0.294525
0.5446037559212947	0.8948695942824165	0.294575
0.5446965748511742	0.8948652979286386	0.294625
0.5447893939251246	0.8948610007878203	0.294675
0.5448822131431503	0.8948567028599532	0.294725
0.5449750325052648	0.8948524041450344	0.294775
0.5450678520114729	0.8948481046430552	0.294825
0.5451606716617879	0.8948438043540127	0.294875
0.5452534914562145	0.8948395032778983	0.294925
0.5453463113947663	0.8948352014147088	0.294975
0.545439131477448	0.8948308987644361	0.295025
0.5455319517042728	0.894826595327077	0.295075
0.545624772075246	0.8948222911026227	0.295125
0.5457175925903802	0.894817986091071	0.295175
0.5458104132496809	0.8948136802924123	0.295225
0.5459032340531613	0.8948093737066447	0.295275
0.5459960550008263	0.8948050663337587	0.295325
0.5460888760926891	0.8948007581737528	0.295375
0.5461816973287549	0.8947964492266165	0.295425
0.5462745187090366	0.8947921394923491	0.295475
0.5463673402335397	0.8947878289709397	0.295525
0.5464601619022766	0.8947835176623884	0.295575
0.5465529837152533	0.8947792055666831	0.295625
0.5466458056724824	0.8947748926838249	0.295675
0.5467386277739693	0.8947705790138015	0.295725
0.546831450019727	0.8947662645566135	0.295775
0.5469242724097609	0.8947619493122488	0.295825
0.5470170949440839	0.8947576332807083	0.295875
0.5471099176227012	0.8947533164619802	0.295925
0.547202740445626	0.8947489988560648	0.295975
0.5472955634128633	0.8947446804629505	0.296025
0.5473883865244267	0.8947403612826378	0.296075
0.547481209780321	0.8947360413151146	0.296125
0.5475740331805596	0.894731720560382	0.296175
0.5476668567251475	0.8947273990184278	0.296225
0.5477596804140981	0.8947230766892528	0.296275
0.5478525042474165	0.894718753572845	0.296325
0.5479453282251158	0.8947144296692051	0.296375
0.5480381523472015	0.8947101049783215	0.296425
0.5481309766136863	0.8947057795001945	0.296475
0.5482238010245759	0.8947014532348128	0.296525
0.5483166255798833	0.8946971261821762	0.296575
0.548409450279614	0.8946927983422739	0.296625
0.5485022751237805	0.894688469715106	0.296675
0.5485951001123888	0.8946841403006609	0.296725
0.5486879252454514	0.8946798100989394	0.296775
0.5487807505229747	0.8946754791099292	0.296825
0.5488735759449701	0.894671147333632	0.296875
0.5489664015114452	0.8946668147700347	0.296925
0.5490592272224107	0.8946624814191396	0.296975
0.5491520530778744	0.8946581472809334	0.297025
0.549244879077847	0.8946538123554181	0.297075
0.5493377052223364	0.894649476642581	0.297125
0.5494305315113531	0.8946451401424236	0.297175
0.5495233579449054	0.8946408028549335	0.297225
0.549616184523003	0.8946364647801124	0.297275
0.5497090112456553	0.8946321259179473	0.297325
0.549801838112871	0.8946277862684404	0.297375
0.5498946651246601	0.8946234458315786	0.297425
0.5499874922810315	0.894619104607364	0.297475
0.5500803195819945	0.8946147625957837	0.297525
0.5501731470275587	0.8946104197968395	0.297575
0.5502659746177327	0.8946060762105189	0.297625
0.5503588023525265	0.8946017318368238	0.297675
0.5504516302319493	0.8945973866757411	0.297725
0.5505444582560101	0.8945930407272732	0.297775
0.5506372864247185	0.8945886939914067	0.297825
0.5507301147380833	0.8945843464681444	0.297875
0.5508229431961149	0.8945799981574726	0.297925
0.5509157717988213	0.8945756490593944	0.297975
0.5510086005462131	0.8945712991738956	0.298025
0.5511014294382983	0.8945669485009797	0.298075
0.5511942584750876	0.8945625970406326	0.298125
0.5512870876565894	0.8945582447928576	0.298175
0.5513799169828134	0.8945538917576408	0.298225
0.5514727464537688	0.8945495379349853	0.298275
0.5515655760694651	0.8945451833248772	0.298325
0.5516584058299117	0.8945408279273197	0.298375
0.5517512357351176	0.8945364717422991	0.298425
0.5518440657850927	0.8945321147698185	0.298475
0.5519368959798457	0.8945277570098642	0.298525
0.5520297263193867	0.8945233984624389	0.298575
0.5521225568037248	0.8945190391275294	0.298625
0.5522153874328691	0.8945146790051384	0.298675
0.5523082182068294	0.8945103180952523	0.298725
0.5524010491256148	0.8945059563978743	0.298775
0.5524938801892348	0.8945015939129908	0.298825
0.552586711397699	0.8944972306406048	0.298875
0.5526795427510164	0.8944928665807025	0.298925
0.5527723742491966	0.8944885017332874	0.298975
0.5528652058922492	0.8944841360983452	0.299025
0.5529580376801829	0.89447976967588	0.299075
0.5530508696130083	0.8944754024658771	0.299125
0.5531437016907336	0.8944710344683409	0.299175
0.5532365339133692	0.8944666656832561	0.299225
0.5533293662809238	0.8944622961106277	0.299275
0.5534221987934077	0.8944579257504401	0.299325
0.553515031450829	0.8944535546026987	0.299375
0.5536078642531987	0.8944491826673877	0.299425
0.5537006972005247	0.8944448099445125	0.299475
0.553793530292818	0.8944404364340569	0.299525
0.5538863635300865	0.894436062136027	0.299575
0.5539791969123411	0.8944316870504065	0.299625
0.55407203043959	0.8944273111772011	0.299675
0.5541648641118437	0.8944229345163948	0.299725
0.5542576979291105	0.8944185570679934	0.299775
0.5543505318914015	0.8944141788319803	0.299825
0.5544433659987245	0.8944097998083622	0.299875
0.5545362002510901	0.8944054199971221	0.299925
0.5546290346485072	0.8944010393982664	0.299975
0.5547218691909858	0.8943966580117787	0.300025
0.5548147038785346	0.8943922758376651	0.300075
0.5549075387111642	0.8943878928759093	0.300125
0.5550003736888827	0.8943835091265171	0.300175
0.5550932088117014	0.8943791245894723	0.300225
0.5551860440796276	0.8943747392647814	0.300275
0.5552788794926734	0.8943703531524274	0.300325
0.5553717150508456	0.8943659662524172	0.300375
0.5554645507541561	0.8943615785647336	0.300425
0.5555573866026122	0.8943571900893837	0.300475
0.5556502225962259	0.8943528008263504	0.300525
0.555743058735004	0.8943484107756405	0.300575
0.5558358950189589	0.8943440199372369	0.300625
0.5559287314480971	0.8943396283111469	0.300675
0.5560215680224314	0.8943352358973529	0.300725
0.5561144047419678	0.8943308426958623	0.300775
0.55620724160672	0.8943264487066577	0.300825
0.5563000786166927	0.8943220539297465	0.300875
0.5563929157719006	0.8943176583651111	0.300925
0.556485753072348	0.8943132620127593	0.300975
0.5565785905180501	0.8943088648726729	0.301025
0.5566714281090105	0.8943044669448601	0.301075
0.5567642658452447	0.894300068229303	0.301125
0.5568571037267565	0.8942956687260094	0.301175
0.5569499417535612	0.8942912684349612	0.301225
0.5570427799256624	0.8942868673561668	0.301275
0.5571356182430762	0.8942824654896079	0.301325
0.5572284567058053	0.8942780628352928	0.301375
0.5573212953138662	0.894273659393203	0.301425
0.5574141340672617	0.8942692551633473	0.301475
0.5575069729660084	0.894264850145707	0.301525
0.5575998120101084	0.8942604443402908	0.301575
0.5576926511995792	0.8942560377470801	0.301625
0.5577854905344225	0.8942516303660837	0.301675
0.5578783300146556	0.8942472221972829	0.301725
0.5579711696402807	0.8942428132406866	0.301775
0.5580640094113147	0.8942384034962758	0.301825
0.55815684932776	0.8942339929640596	0.301875
0.5582496893896334	0.8942295816440194	0.301925
0.5583425295969374	0.8942251695361638	0.301975
0.5584353699496888	0.8942207566404745	0.302025
0.5585282104478902	0.8942163429569602	0.302075
0.5586210510915582	0.894211928485602	0.302125
0.5587138918806953	0.8942075132264092	0.302175
0.5588067328153187	0.8942030971793629	0.302225
0.5588995738954301	0.8941986803444721	0.302275
0.5589924151210474	0.894194262721718	0.302325
0.559085256492172	0.8941898443111098	0.302375
0.5591780980088215	0.8941854251126287	0.302425
0.5592709396709984	0.8941810051262836	0.302475
0.5593637814787189	0.8941765843520559	0.302525
0.5594566234319861	0.8941721627899547	0.302575
0.5595494655308167	0.8941677404399613	0.302625
0.5596423077752133	0.8941633173020845	0.302675
0.5597351501651924	0.8941588933763059	0.302725
0.559827992700757	0.8941544686626344	0.302775
0.5599208353819235	0.8941500431610514	0.302825
0.5600136782086954	0.8941456168715661	0.302875
0.5601065211810878	0.8941411897941594	0.302925
0.5601993642991057	0.8941367619288408	0.302975
0.5602922075627629	0.8941323332755917	0.303025
0.5603850509720656	0.894127903834421	0.303075
0.5604778945270265	0.89412347360531	0.303125
0.5605707382276528	0.8941190425882678	0.303175
0.5606635820739565	0.8941146107832763	0.303225
0.5607564260659456	0.8941101781903436	0.303275
0.5608492702036308	0.8941057448094523	0.303325
0.5609421144870212	0.8941013106406099	0.303375
0.5610349589161272	0.8940968756838	0.303425
0.5611278034909581	0.8940924399390295	0.303475
0.5612206482115241	0.8940880034062818	0.303525
0.5613134930778341	0.8940835660855642	0.303575
0.561406338089899	0.8940791279768601	0.303625
0.5614991832477272	0.8940746890801764	0.303675
0.5615920285513303	0.894070249395497	0.303725
0.5616848740007158	0.8940658089228285	0.303775
0.5617777195958958	0.8940613676621548	0.303825
0.5618705653368778	0.8940569256134829	0.303875
0.5619634112236739	0.8940524827767965	0.303925
0.5620562572562918	0.8940480391521024	0.303975
0.5621491034347432	0.8940435947393843	0.304025
0.5622419497590362	0.8940391495386495	0.304075
0.5623347962291818	0.8940347035498812	0.304125
0.5624276428451885	0.894030256773087	0.304175
0.5625204896070681	0.8940258092082501	0.304225
0.5626133365148281	0.8940213608553779	0.304275
0.5627061835684805	0.8940169117144534	0.304325
0.5627990307680328	0.8940124617854848	0.304375
0.5628918781134977	0.8940080110684547	0.304425
0.562984725604882	0.8940035595633711	0.304475
0.5630775732421981	0.8939991072702169	0.304525
0.5631704210254534	0.8939946541889996	0.304575
0.5632632689546601	0.8939902003197031	0.304625
0.5633561170298261	0.8939857456623339	0.304675
0.5634489652509629	0.8939812902168764	0.304725
0.5635418136180789	0.8939768339833374	0.304775
0.5636346621311852	0.8939723769617006	0.304825
0.5637275107902902	0.8939679191519732	0.304875
0.5638203595954053	0.893963460554139	0.304925
0.5639132085465391	0.8939590011682048	0.304975
0.5640060576437027	0.8939545409941551	0.305025
0.5640989068869047	0.8939500800319962	0.305075
0.564191756276156	0.8939456182817125	0.305125
0.5642846058114657	0.8939411557433108	0.305175
0.5643774554928445	0.8939366924167752	0.305225
0.5644703053203013	0.8939322283021124	0.305275
0.5645631552938466	0.8939277633993068	0.305325
0.5646560054134905	0.893923297708365	0.305375
0.5647488556792419	0.8939188312292714	0.305425
0.5648417060911123	0.8939143639620326	0.305475
0.5649345566491099	0.8939098959066331	0.305525
0.565027407353246	0.8939054270630793	0.305575
0.5651202582035294	0.8939009574313556	0.305625
0.5652131091999711	0.893896487011469	0.305675
0.5653059603425798	0.8938920158034034	0.305725
0.5653988116313668	0.8938875438071658	0.305775
0.5654916630663404	0.8938830710227408	0.305825
0.5655845146475122	0.8938785974501348	0.305875
0.5656773663748904	0.8938741230893323	0.305925
0.5657702182484872	0.8938696479403399	0.305975
0.5658630702683094	0.8938651720031422	0.306025
0.5659559224343707	0.8938606952777457	0.306075
0.5660487747466774	0.8938562177641353	0.306125
0.5661416272052424	0.893851739462317	0.306175
0.5662344798100734	0.8938472603722759	0.306225
0.5663273325611824	0.8938427804940182	0.306275
0.566420185458577	0.893838299827529	0.306325
0.56651303850227	0.8938338183728144	0.306375
0.5666058916922683	0.8938293361298596	0.306425
0.5666987450285847	0.8938248530986703	0.306475
0.5667915985112268	0.8938203692792324	0.306525
0.5668844521402068	0.893815884671551	0.306575
0.5669773059155324	0.8938113992756124	0.306625
0.567070159837216	0.8938069130914217	0.306675
0.567163013905265	0.8938024261189648	0.306725
0.5672558681196921	0.8937979383582473	0.306775
0.5673487224805046	0.8937934498092549	0.306825
0.5674415769877148	0.8937889604719933	0.306875
0.5675344316413311	0.893784470346448	0.306925
0.5676272864413645	0.893779979432625	0.306975
0.5677201413878242	0.8937754877305096	0.307025
0.5678129964807214	0.8937709952401076	0.307075
0.5679058517200647	0.893766501961405	0.307125
0.5679987071058654	0.893762007894407	0.307175
0.5680915626381321	0.8937575130390997	0.307225
0.5681844183168768	0.8937530173954885	0.307275
0.5682772741421072	0.8937485209635596	0.307325
0.5683701301138357	0.893744023743318	0.307375
0.5684629862320699	0.8937395257347502	0.307425
0.5685558424968223	0.8937350269378613	0.307475
0.5686486989081003	0.8937305273526378	0.307525
0.568741555465917	0.8937260269790844	0.307575
0.5688344121702796	0.8937215258171881	0.307625
0.5689272690212006	0.893717023866953	0.307675
0.5690201260186878	0.893712521128367	0.307725
0.5691129831627534	0.8937080176014335	0.307775
0.5692058404534052	0.8937035132861407	0.307825
0.5692986978906556	0.893699008182492	0.307875
0.5693915554745128	0.8936945022904754	0.307925
0.569484413204988	0.8936899956100948	0.307975
0.5695772710820908	0.8936854881413374	0.308025
0.5696701291058314	0.8936809798842081	0.308075
0.5697629872762202	0.8936764708386932	0.308125
0.569855845593267	0.8936719610047982	0.308175
0.5699487040569814	0.8936674503825094	0.308225
0.5700415626673747	0.8936629389718316	0.308275
0.5701344214244555	0.8936584267727523	0.308325
0.5702272803282353	0.8936539137852754	0.308375
0.5703201393787234	0.8936494000093886	0.308425
0.5704129985759303	0.893644885445096	0.308475
0.5705058579198659	0.8936403700923852	0.308525
0.5705987174105406	0.8936358539512603	0.308575
0.5706915770479637	0.8936313370217087	0.308625
0.5707844368321464	0.8936268193037352	0.308675
0.5708772967630982	0.8936223007973263	0.308725
0.5709701568408297	0.8936177815024876	0.308775
0.5710630170653502	0.893613261419205	0.308825
0.5711558774366712	0.8936087405474845	0.308875
0.5712487379548012	0.893604218887312	0.308925
0.5713415986197519	0.8935996964386932	0.308975
0.5714344594315321	0.8935951732016145	0.309025
0.5715273203901532	0.8935906491760808	0.309075
0.5716201814956245	0.8935861243620794	0.309125
0.5717130427479565	0.8935815987596147	0.309175
0.5718059041471591	0.8935770723686745	0.309225
0.571898765693243	0.8935725451892623	0.309275
0.5719916273862179	0.8935680172213669	0.309325
0.5720844892260939	0.8935634884649916	0.309375
0.5721773512128818	0.8935589589201244	0.309425
0.5722702133465911	0.8935544285867694	0.309475
0.5723630756272325	0.8935498974649146	0.309525
0.5724559380548162	0.8935453655545639	0.309575
0.5725488006293517	0.8935408328557054	0.309625
0.57264166335085	0.8935362993683427	0.309675
0.5727345262193209	0.8935317650924642	0.309725
0.5728273892347747	0.8935272300280735	0.309775
0.5729202523972219	0.8935226941751593	0.309825
0.5730131157066718	0.8935181575337248	0.309875
0.573105979163136	0.8935136201037586	0.309925
0.5731988427666231	0.8935090818852641	0.309975
0.5732917065171449	0.8935045428782301	0.310025
0.5733845704147104	0.89350000308266	0.310075
0.5734774344593309	0.8934954624985422	0.310125
0.5735702986510154	0.8934909211258806	0.310175
0.5736631629897754	0.8934863789646629	0.310225
0.5737560274756202	0.8934818360148937	0.310275
0.5738488921085609	0.8934772922765607	0.310325
0.5739417568886068	0.8934727477496682	0.310375
0.5740346218157689	0.893468202434204	0.310425
0.5741274868900568	0.8934636563301727	0.310475
0.5742203521114817	0.8934591094375612	0.310525
0.5743132174800523	0.8934545617563753	0.310575
0.5744060829957812	0.8934500132866015	0.310625
0.574498948658676	0.893445464028245	0.310675
0.5745918144687495	0.893440913981293	0.310725
0.5746846804260098	0.8934363631457504	0.310775
0.5747775465304692	0.8934318115216046	0.310825
0.5748704127821361	0.8934272591088603	0.310875
0.5749632791810221	0.8934227059075054	0.310925
0.5750561457271367	0.893418151917544	0.310975
0.5751490124204907	0.8934135971389643	0.311025
0.5752418792610944	0.8934090415717701	0.311075
0.5753347462489575	0.8934044852159501	0.311125
0.5754276133840909	0.893399928071508	0.311175
0.5755204806665047	0.8933953701384322	0.311225
0.5756133480962099	0.8933908114167266	0.311275
0.5757062156732151	0.8933862519063798	0.311325
0.5757990833975328	0.8933816916073953	0.311375
0.5758919512691711	0.8933771305197621	0.311425
0.5759848192881426	0.8933725686434838	0.311475
0.5760776874544552	0.8933680059785487	0.311525
0.5761705557681219	0.893363442524961	0.311575
0.5762634242291503	0.8933588782827089	0.311625
0.5763562928375533	0.8933543132517968	0.311675
0.5764491615933388	0.8933497474322124	0.311725
0.5765420304965194	0.8933451808239607	0.311775
0.5766348995471037	0.893340613427029	0.311825
0.5767277687451033	0.8933360452414224	0.311875
0.5768206380905277	0.8933314762671279	0.311925
0.5769135075833879	0.8933269065041518	0.311975
0.5770063772236936	0.8933223359524797	0.312025
0.5770992470114557	0.8933177646121185	0.312075
0.5771921169466842	0.8933131924830541	0.312125
0.5772849870293899	0.8933086195652928	0.312175
0.5773778572595828	0.8933040458588208	0.312225
0.5774707276372736	0.8932994713636447	0.312275
0.5775635981624724	0.8932948960797502	0.312325
0.5776564688351894	0.8932903200071443	0.312375
0.5777493396554356	0.8932857431458124	0.312425
0.577842210623221	0.8932811654957616	0.312475
0.5779350817385563	0.8932765870569775	0.312525
0.5780279530014515	0.8932720078294673	0.312575
0.5781208244119171	0.893267427813216	0.312625
0.5782136959699639	0.8932628470082316	0.312675
0.5783065676756015	0.8932582654144987	0.312725
0.5783994395288414	0.8932536830320251	0.312775
0.5784923115296929	0.8932490998607958	0.312825
0.5785851836781675	0.8932445159008183	0.312875
0.5786780559742745	0.893239931152078	0.312925
0.5787709284180258	0.893235345614582	0.312975
0.5788638010094298	0.8932307592883159	0.313025
0.5789566737484994	0.8932261721732865	0.313075
0.5790495466352424	0.8932215842694801	0.313125
0.5791424196696715	0.8932169955769034	0.313175
0.5792352928517954	0.8932124060955419	0.313225
0.5793281661816265	0.8932078158254029	0.313275
0.5794210396591727	0.893203224766472	0.313325
0.5795139132844473	0.8931986329187563	0.313375
0.5796067870574578	0.8931940402822417	0.313425
0.5796996609782179	0.8931894468569348	0.313475
0.5797925350467346	0.8931848526428219	0.313525
0.579885409263022	0.8931802576399094	0.313575
0.5799782836270867	0.8931756618481838	0.313625
0.5800711581389434	0.8931710652676513	0.313675
0.580164032798598	0.8931664678982988	0.313725
0.5802569076060653	0.8931618697401322	0.313775
0.5803497825613524	0.8931572707931384	0.313825
0.5804426576644728	0.8931526710573232	0.313875
0.5805355329154334	0.893148070532674	0.313925
0.5806284083142487	0.893143469219196	0.313975
0.5807212838609254	0.893138867116877	0.314025
0.5808141595554778	0.8931342642257221	0.314075
0.5809070353979122	0.8931296605457191	0.314125
0.5809999113882435	0.8931250560768732	0.314175
0.5810927875264781	0.8931204508191722	0.314225
0.5811856638126303	0.8931158447726211	0.314275
0.5812785402467067	0.8931112379372081	0.314325
0.5813714168287222	0.8931066303129376	0.314375
0.5814642935586827	0.8931020218997987	0.314425
0.5815571704366035	0.8930974126977947	0.314475
0.58165004746249	0.8930928027069158	0.314525
0.5817429246363581	0.8930881919271647	0.314575
0.5818358019582133	0.8930835803585315	0.314625
0.5819286794280706	0.8930789680010195	0.314675
0.5820215570459366	0.893074354854618	0.314725
0.5821144348118255	0.8930697409193312	0.314775
0.5822073127257443	0.8930651261951477	0.314825
0.5823001907877067	0.893060510682072	0.314875
0.5823930689977209	0.8930558943800926	0.314925
0.5824859473557992	0.8930512772892146	0.314975
0.5825788258619506	0.8930466594094255	0.315025
0.5826717045161871	0.8930420407407312	0.315075
0.5827645833185181	0.8930374212831187	0.315125
0.5828574622689553	0.8930328010365944	0.315175
0.5829503413675082	0.8930281800011448	0.315225
0.583043220614188	0.893023558176777	0.315275
0.5831361000090054	0.8930189355634767	0.315325
0.5832289795519706	0.8930143121612513	0.315375
0.5833218592430945	0.8930096879700868	0.315425
0.5834147390823873	0.8930050629899904	0.315475
0.5835076190698606	0.8930004372209479	0.315525
0.5836004992055233	0.892995810662967	0.315575
0.5836933794893876	0.8929911833160331	0.315625
0.5837862599214627	0.8929865551801541	0.315675
0.5838791405017607	0.8929819262553156	0.315725
0.583972021230291	0.8929772965415248	0.315775
0.5840649021070651	0.8929726660387682	0.315825
0.584157783132093	0.8929680347470523	0.315875
0.5842506643053857	0.8929634026663641	0.315925
0.5843435456269531	0.8929587697967097	0.315975
0.5844364270968074	0.8929541361380764	0.316025
0.5845293087149575	0.8929495016904702	0.316075
0.5846221904814153	0.8929448664538784	0.316125
0.5847150723961906	0.8929402304283074	0.316175
0.5848079544592947	0.8929355936137439	0.316225
0.5849008366707378	0.8929309560101946	0.316275
0.5849937190305308	0.8929263176176462	0.316325
0.5850866015386839	0.8929216784361054	0.316375
0.5851794841952086	0.8929170384655589	0.316425
0.5852723670001143	0.8929123977060133	0.316475
0.5853652499534133	0.8929077561574557	0.316525
0.5854581330551145	0.8929031138198923	0.316575
0.5855510163052304	0.8928984706933102	0.316625
0.5856438997037698	0.8928938267777159	0.316675
0.5857367832507454	0.8928891820730963	0.316725
0.5858296669461655	0.8928845365794583	0.316775
0.5859225507900434	0.8928798902967879	0.316825
0.586015434782387	0.8928752432250932	0.316875
0.5861083189232101	0.8928705953643592	0.316925
0.5862012032125202	0.8928659467145946	0.316975
0.5862940876503309	0.8928612972757841	0.317025
0.5863869722366505	0.8928566470479367	0.317075
0.5864798569714917	0.892851996031037	0.317125
0.5865727418548631	0.8928473442250938	0.317175
0.5866656268867779	0.8928426916300918	0.317225
0.586758512067244	0.8928380382460399	0.317275
0.5868513973962751	0.8928333840729232	0.317325
0.5869442828738793	0.8928287291107496	0.317375
0.5870371685000692	0.8928240733595054	0.317425
0.5871300542748542	0.8928194168191974	0.317475
0.5872229401982462	0.8928147594898128	0.317525
0.5873158262702549	0.8928101013713577	0.317575
0.5874087124908913	0.8928054424638201	0.317625
0.5875015988601668	0.8928007827672053	0.317675
0.5875944853780912	0.8927961222815018	0.317725
0.5876873720446762	0.8927914610067148	0.317775
0.5877802588599315	0.892786798942833	0.317825
0.587873145823869	0.892782136089861	0.317875
0.5879660329364987	0.8927774724477879	0.317925
0.5880589201978312	0.8927728080166187	0.317975
0.5881518076078778	0.8927681427963422	0.318025
0.5882446951666488	0.8927634767869631	0.318075
0.5883375828741556	0.8927588099884705	0.318125
0.5884304707304083	0.8927541424008689	0.318175
0.5885233587354182	0.8927494740241475	0.318225
0.5886162468891956	0.8927448048583112	0.318275
0.5887091351917517	0.8927401349033489	0.318325
0.5888020236430969	0.8927354641592654	0.318375
0.5888949122432425	0.8927307926260496	0.318425
0.5889878009921986	0.8927261203037068	0.318475
0.5890806898899769	0.8927214471922251	0.318525
0.5891735789365868	0.8927167732916107	0.318575
0.5892664681320411	0.892712098601851	0.318625
0.5893593574763483	0.8927074231229523	0.318675
0.5894522469695215	0.8927027468549024	0.318725
0.5895451366115695	0.8926980697977072	0.318775
0.5896380264025048	0.8926933919513548	0.318825
0.5897309163423361	0.8926887133158513	0.318875
0.5898238064310773	0.8926840338911841	0.318925
0.5899166966687356	0.89267935367736	0.318975
0.5900095870553255	0.8926746726743662	0.319025
0.5901024775908542	0.8926699908822091	0.319075
0.5901953682753363	0.8926653083008766	0.319125
0.5902882591087786	0.8926606249303745	0.319175
0.590381150091196	0.8926559407706913	0.319225
0.5904740412225955	0.8926512558218324	0.319275
0.5905669325029915	0.8926465700837862	0.319325
0.5906598239323918	0.8926418835565582	0.319375
0.5907527155108098	0.8926371962401374	0.319425
0.5908456072382541	0.8926325081345285	0.319475
0.5909384991147375	0.8926278192397209	0.319525
0.591031391140269	0.8926231295557192	0.319575
0.5911242833148619	0.8926184390825129	0.319625
0.591217175638524	0.8926137478201066	0.319675
0.5913100681112692	0.89260905576849	0.319725
0.5914029607331056	0.8926043629276672	0.319775
0.5914958535040467	0.8925996692976282	0.319825
0.591588746424101	0.892594974878377	0.319875
0.5916816394932812	0.8925902796699041	0.319925
0.591774532711597	0.8925855836722129	0.319975
0.5918674260790598	0.8925808868852946	0.320025
0.5919603195956807	0.8925761893091513	0.320075
0.59205321326147	0.8925714909437756	0.320125
0.5921461070764391	0.8925667917891692	0.320175
0.5922390010405987	0.8925620918453241	0.320225
0.59233189515396	0.8925573911122427	0.320275
0.5924247894165334	0.8925526895899168	0.320325
0.5925176838283304	0.8925479872783492	0.320375
0.5926105783893613	0.8925432841775309	0.320425
0.5927034730996373	0.8925385802874651	0.320475
0.5927963679591693	0.8925338756081431	0.320525
0.5928892629679685	0.8925291701395677	0.320575
0.5929821581260453	0.8925244638817306	0.320625
0.593075053433411	0.8925197568346339	0.320675
0.5931679488900762	0.8925150489982699	0.320725
0.5932608444960524	0.892510340372641	0.320775
0.5933537402513497	0.8925056309577389	0.320825
0.5934466361559801	0.8925009207535659	0.320875
0.5935395322099534	0.8924962097601147	0.320925
0.5936324284132817	0.8924914979773863	0.320975
0.5937253247659751	0.8924867854053741	0.321025
0.5938182212680446	0.8924820720440795	0.321075
0.5939111179195018	0.892477357893495	0.321125
0.5940040147203569	0.8924726429536224	0.321175
0.5940969116706214	0.8924679272244547	0.321225
0.594189808770306	0.892463210705993	0.321275
0.5942827060194218	0.8924584933982309	0.321325
0.5943756034179796	0.892453775301169	0.321375
0.5944685009659905	0.8924490564148013	0.321425
0.5945613986634656	0.8924443367391279	0.321475
0.5946542965104153	0.8924396162741435	0.321525
0.5947471945068517	0.8924348950198476	0.321575
0.5948400926527846	0.8924301729762353	0.321625
0.5949329909482258	0.892425450143306	0.321675
0.5950258893931859	0.8924207265210546	0.321725
0.5951187879876758	0.8924160021094808	0.321775
0.5952116867317072	0.8924112769085794	0.321825
0.5953045856252902	0.8924065509183501	0.321875
0.5953974846684363	0.8924018241387878	0.321925
0.5954903838611563	0.8923970965698921	0.321975
0.5955832832034617	0.8923923682116579	0.322025
0.5956761826953623	0.892387639064085	0.322075
0.5957690823368711	0.8923829091271679	0.322125
0.5958619821279967	0.8923781784009069	0.322175
0.5959548820687527	0.892373446885296	0.322225
0.5960477821591477	0.8923687145803361	0.322275
0.596140682399195	0.8923639814860208	0.322325
0.5962335827889033	0.8923592476023509	0.322375
0.5963264833282861	0.8923545129293202	0.322425
0.596419384017352	0.8923497774669298	0.322475
0.5965122848561141	0.8923450412151734	0.322525
0.5966051858445818	0.8923403041740516	0.322575
0.5966980869827679	0.8923355663435586	0.322625
0.5967909882706811	0.8923308277236949	0.322675
0.5968838897083352	0.8923260883144546	0.322725
0.5969767912957384	0.8923213481158385	0.322775
0.5970696930329049	0.89231660712784	0.322825
0.5971625949198425	0.8923118653504607	0.322875
0.597255496956565	0.8923071227836941	0.322925
0.5973483991430816	0.892302379427541	0.322975
0.5974413014794046	0.8922976352819953	0.323025
0.5975342039655445	0.8922928903470578	0.323075
0.5976271066015121	0.8922881446227227	0.323125
0.5977200093873192	0.8922833981089905	0.323175
0.5978129123229758	0.8922786508058556	0.323225
0.5979058154084949	0.892273902713318	0.323275
0.5979987186438849	0.8922691538313728	0.323325
0.5980916220291603	0.8922644041600195	0.323375
0.598184525564328	0.8922596536992539	0.323425
0.5982774292494039	0.8922549024490745	0.323475
0.5983703330843942	0.8922501504094777	0.323525
0.5984632370693145	0.8922453975804622	0.323575
0.5985561412041718	0.8922406439620241	0.323625
0.598649045488981	0.8922358895541621	0.323675
0.5987419499237498	0.8922311343568723	0.323725
0.5988348545084926	0.8922263783701537	0.323775
0.5989277592432174	0.8922216215940019	0.323825
0.5990206641279381	0.8922168640284166	0.323875
0.5991135691626631	0.8922121056733927	0.323925
0.5992064743474065	0.8922073465289302	0.323975
0.5992993796821763	0.892202586595024	0.324025
0.5993922851669866	0.8921978258716743	0.324075
0.599485190801846	0.8921930643588758	0.324125
0.5995780965867674	0.8921883020566289	0.324175
0.5996710025217609	0.892183538964928	0.324225
0.5997639086068387	0.8921787750837735	0.324275
0.5998568148420103	0.8921740104131605	0.324325
0.5999497212272893	0.8921692449530886	0.324375
0.600042627762684	0.892164478703553	0.324425
0.6001355344482086	0.8921597116645541	0.324475
0.6002284412838708	0.8921549438360861	0.324525
0.6003213482696851	0.89215017521815	0.324575
0.6004142554056601	0.8921454058107396	0.324625
0.600507162691809	0.8921406356138566	0.324675
0.6006000701281409	0.8921358646274941	0.324725
0.6006929777146693	0.8921310928516539	0.324775
0.6007858854514032	0.8921263202863294	0.324825
0.6008787933383558	0.8921215469315222	0.324875
0.6009717013755361	0.8921167727872262	0.324925
0.6010646095629574	0.8921119978534422	0.324975
0.6011575179006293	0.8921072221301648	0.325025
0.6012504263885642	0.8921024456173945	0.325075
0.6013433350267724	0.8920976683151259	0.325125
0.6014362438152652	0.8920928902233597	0.325175
0.6015291527540548	0.89208811134209	0.325225
0.6016220618431506	0.8920833316713183	0.325275
0.6017149710825656	0.8920785512110381	0.325325
0.6018078804723097	0.8920737699612508	0.325375
0.6019007900123952	0.8920689879219506	0.325425
0.6019936997028321	0.8920642050931383	0.325475
0.6020866095436332	0.8920594214748084	0.325525
0.6021795195348079	0.8920546370669618	0.325575
0.6022724296763694	0.8920498518695924	0.325625
0.6023653399683266	0.8920450658827019	0.325675
0.6024582504106933	0.8920402791062838	0.325725
0.6025511610034779	0.89203549154034	0.325775
0.6026440717466951	0.8920307031848634	0.325825
0.6027369826403524	0.8920259140398568	0.325875
0.6028298936844646	0.8920211241053125	0.325925
0.6029228048790395	0.8920163333812338	0.325975
0.6030157162240919	0.8920115418676127	0.326025
0.6031086277196293	0.8920067495644523	0.326075
0.6032015393656666	0.8920019564717449	0.326125
0.6032944511622119	0.8919971625894932	0.326175
0.603387363109279	0.8919923679176905	0.326225
0.6034802752068772	0.8919875724563385	0.326275
0.6035731874550193	0.8919827762054311	0.326325
0.6036660998537151	0.8919779791649696	0.326375
0.6037590124029777	0.8919731813349481	0.326425
0.6038519251028163	0.8919683827153679	0.326475
0.603944837953244	0.8919635833062232	0.326525
0.6040377509542705	0.8919587831075151	0.326575
0.604130664105909	0.8919539821192378	0.326625
0.6042235774081687	0.8919491803413928	0.326675
0.6043164908610628	0.8919443777739742	0.326725
0.6044094044646005	0.8919395744169829	0.326775
0.6045023182187953	0.8919347702704139	0.326825
0.6045952321236563	0.8919299653342674	0.326875
0.6046881461791973	0.8919251596085387	0.326925
0.6047810603854269	0.891920353093228	0.326975
0.6048739747423588	0.8919155457883309	0.327025
0.6049668892500024	0.891910737693847	0.327075
0.6050598039083708	0.8919059288097724	0.327125
0.6051527187174734	0.8919011191361063	0.327175
0.6052456336773234	0.8918963086728453	0.327225
0.6053385487879304	0.8918914974199883	0.327275
0.6054314640493074	0.891886685377532	0.327325
0.6055243794614641	0.8918818725454751	0.327375
0.6056172950244134	0.8918770589238146	0.327425
0.6057102107381649	0.8918722445125492	0.327475
0.6058031266027321	0.8918674293116754	0.327525
0.6058960426181238	0.8918626133211925	0.327575
0.6059889587843537	0.8918577965410972	0.327625
0.6060818751014314	0.8918529789713879	0.327675
0.6061747915693695	0.8918481606120621	0.327725
0.6062677081881783	0.8918433414631178	0.327775
0.6063606249578702	0.8918385215245528	0.327825
0.6064535418784557	0.8918337007963648	0.327875
0.6065464589499465	0.891828879278552	0.327925
0.6066393761723538	0.891824056971112	0.327975
0.6067322935456891	0.8918192338740427	0.328025
0.6068252110699638	0.8918144099873418	0.328075
0.6069181287451895	0.8918095853110073	0.328125
0.6070110465713767	0.891804759845037	0.328175
0.607103964548538	0.891799933589429	0.328225
0.6071968826766837	0.8917951065441807	0.328275
0.6072898009558261	0.8917902787092905	0.328325
0.6073827193859755	0.891785450084756	0.328375
0.6074756379671441	0.8917806206705752	0.328425
0.6075685566993432	0.8917757904667458	0.328475
0.6076614755825841	0.8917709594732658	0.328525
0.6077543946168779	0.8917661276901333	0.328575
0.6078473138022369	0.8917612951173457	0.328625
0.6079402331386713	0.8917564617549016	0.328675
0.6080331526261936	0.891751627602798	0.328725
0.6081260722648139	0.8917467926610341	0.328775
0.6082189920545451	0.8917419569296064	0.328825
0.6083119119953975	0.8917371204085142	0.328875
0.6084048320873832	0.8917322830977542	0.328925
0.608497752330513	0.8917274449973253	0.328975
0.608590672724799	0.8917226061072246	0.329025
0.6086835932702518	0.8917177664274509	0.329075
0.6087765139668838	0.8917129259580016	0.329125
0.6088694348147055	0.8917080846988746	0.329175
0.6089623558137293	0.8917032426500683	0.329225
0.6090552769639651	0.8916983998115804	0.329275
0.6091481982654263	0.8916935561834087	0.329325
0.6092411197181227	0.8916887117655516	0.329375
0.609334041322067	0.8916838665580066	0.329425
0.6094269630772696	0.8916790205607721	0.329475
0.6095198849837424	0.8916741737738458	0.329525
0.609612807041497	0.8916693261972257	0.329575
0.6097057292505447	0.8916644778309104	0.329625
0.6097986516108969	0.8916596286748968	0.329675
0.609891574122565	0.8916547787291841	0.329725
0.6099844967855605	0.8916499279937692	0.329775
0.6100774195998954	0.891645076468651	0.329825
0.6101703425655802	0.891640224153827	0.329875
0.6102632656826272	0.8916353710492956	0.329925
0.6103561889510473	0.8916305171550544	0.329975
0.6104491123708524	0.8916256624711019	0.330025
0.6105420359420536	0.8916208069974355	0.330075
0.6106349596646627	0.8916159507340542	0.330125
0.6107278835386908	0.8916110936809549	0.330175
0.6108208075641499	0.8916062358381369	0.330225
0.6109137317410515	0.8916013772055967	0.330275
0.6110066560694061	0.8915965177833344	0.330325
0.6110995805492265	0.8915916575713458	0.330375
0.6111925051805235	0.8915867965696311	0.330425
0.6112854299633088	0.8915819347781863	0.330475
0.6113783548975936	0.8915770721970117	0.330525
0.6114712799833898	0.8915722088261031	0.330575
0.6115642052207084	0.8915673446654608	0.330625
0.6116571306095616	0.891562479715081	0.330675
0.6117500561499603	0.8915576139749634	0.330725
0.6118429818419168	0.8915527474451043	0.330775
0.6119359076854413	0.8915478801255038	0.330825
0.6120288336805471	0.8915430120161582	0.330875
0.6121217598272434	0.8915381431170674	0.330925
0.6122146861255446	0.8915332734282273	0.330975
0.6123076125754591	0.8915284029496388	0.331025
0.6124005391770012	0.8915235316812973	0.331075
0.6124934659301804	0.8915186596232032	0.331125
0.6125863928350102	0.8915137867753525	0.331175
0.6126793198914996	0.8915089131377457	0.331225
0.6127722470996629	0.8915040387103785	0.331275
0.6128651744595092	0.8914991634932513	0.331325
0.6129581019710522	0.8914942874863604	0.331375
0.6130510296343012	0.8914894106897058	0.331425
0.6131439574492703	0.8914845331032833	0.331475
0.6132368854159685	0.891479654727094	0.331525
0.6133298135344099	0.8914747755611329	0.331575
0.6134227418046031	0.8914698956054015	0.331625
0.613515670226563	0.8914650148598945	0.331675
0.6136085988002982	0.8914601333246134	0.331725
0.6137015275258223	0.8914552509995535	0.331775
0.6137944564031456	0.8914503678847154	0.331825
0.6138873854322807	0.8914454839800953	0.331875
0.6139803146132379	0.8914405992856935	0.331925
0.6140732439460309	0.8914357138015057	0.331975
0.6141661734306679	0.8914308275275332	0.332025
0.6142591030671649	0.8914259404637704	0.332075
0.6143520328555288	0.8914210526102199	0.332125
0.6144449627957759	0.8914161639668753	0.332175
0.6145378928879128	0.8914112745337395	0.332225
0.6146308231319563	0.8914063843108063	0.332275
0.6147237535279126	0.8914014932980782	0.332325
0.6148166840757991	0.8913966014955493	0.332375
0.6149096147756212	0.891391708903222	0.332425
0.6150025456273969	0.8913868155210901	0.332475
0.6150954766311314	0.8913819213491566	0.332525
0.6151884077868428	0.891377026387415	0.332575
0.6152813390945358	0.8913721306358683	0.332625
0.6153742705542298	0.8913672340945101	0.332675
0.615467202165928	0.8913623367633432	0.332725
0.6155601339296507	0.8913574386423615	0.332775
0.6156530658454005	0.8913525397315676	0.332825
0.6157459979131983	0.8913476400309557	0.332875
0.6158389301330465	0.8913427395405277	0.332925
0.6159318625049659	0.8913378382602788	0.332975
0.6160247950289589	0.8913329361902101	0.333025
0.6161177277050465	0.8913280333303174	0.333075
0.6162106605332309	0.8913231296806013	0.333125
0.616303593513533	0.8913182252410576	0.333175
0.6163965266459555	0.8913133200116877	0.333225
0.616489459930519	0.8913084139924865	0.333275
0.6165823933672259	0.8913035071834559	0.333325
0.6166753269560973	0.8912985995845907	0.333375
0.6167682606971355	0.8912936911958924	0.333425
0.6168611945903614	0.8912887820173567	0.333475
0.6169541286357775	0.8912838720489845	0.333525
0.6170470628334047	0.8912789612907713	0.333575
0.6171399971832451	0.8912740497427186	0.333625
0.6172329316853203	0.8912691374048215	0.333675
0.6173258663396316	0.8912642242770819	0.333725
0.6174188011462014	0.8912593103594942	0.333775
0.6175117361050305	0.8912543956520611	0.333825
0.6176046712161414	0.8912494801547766	0.333875
0.6176976064795353	0.8912445638676432	0.333925
0.6177905418952343	0.8912396467906554	0.333975
0.6178834774632395	0.8912347289238154	0.334025
0.6179764131835729	0.891229810267118	0.334075
0.6180693490562367	0.8912248908205649	0.334125
0.6181622850812515	0.8912199705841514	0.334175
0.6182552212586201	0.891215049557879	0.334225
0.6183481575883631	0.891210127741743	0.334275
0.6184410940704834	0.8912052051357447	0.334325
0.6185340307050015	0.8912002817398802	0.334375
0.6186269674919206	0.8911953575541499	0.334425
0.6187199044312603	0.8911904325785501	0.334475
0.6188128415230247	0.8911855068130817	0.334525
0.6189057787672334	0.8911805802577407	0.334575
0.6189987161638899	0.891175652912528	0.334625
0.6190916537130142	0.8911707247774395	0.334675
0.61918459141461	0.891165795852476	0.334725
0.6192775292686967	0.8911608661376337	0.334775
0.6193704672752788	0.8911559356329136	0.334825
0.619463405434375	0.8911510043383113	0.334875
0.6195563437459898	0.8911460722538284	0.334925
0.6196492822101423	0.8911411393794603	0.334975
0.6197422208268373	0.8911362057152084	0.335025
0.619835159596093	0.8911312712610684	0.335075
0.6199280985179145	0.8911263360170412	0.335125
0.620021037592321	0.8911213999831232	0.335175
0.6201139768193166	0.8911164631593149	0.335225
0.6202069161989201	0.891111525545613	0.335275
0.6202998557311364	0.8911065871420177	0.335325
0.6203927954159847	0.8911016479485258	0.335375
0.620485735253469	0.8910967079651375	0.335425
0.6205786752436083	0.8910917671918497	0.335475
0.6206716153864075	0.8910868256286626	0.335525
0.6207645556818854	0.8910818832755728	0.335575
0.6208574961300467	0.8910769401325811	0.335625
0.62095043673091	0.8910719961996837	0.335675
0.6210433774844806	0.8910670514768814	0.335725
0.6211363183907763	0.8910621059641706	0.335775
0.6212292594498035	0.8910571596615516	0.335825
0.6213222006615786	0.8910522125690218	0.335875
0.6214151420261094	0.8910472646865806	0.335925
0.6215080835434115	0.8910423160142256	0.335975
0.6216010252134925	0.8910373665519565	0.336025
0.6216939670363686	0.8910324162997707	0.336075
0.6217869090120473	0.8910274652576683	0.336125
0.621879851140545	0.8910225134256458	0.336175
0.6219727934218685	0.8910175608037041	0.336225
0.6220657358560344	0.8910126073918397	0.336275
0.62215867844305	0.8910076531900532	0.336325
0.6222516211829316	0.8910026981983412	0.336375
0.6223445640756866	0.8909977424167039	0.336425
0.6224375071213312	0.8909927858451389	0.336475
0.6225304503198726	0.8909878284836454	0.336525
0.6226233936713275	0.8909828703322216	0.336575
0.6227163371757027	0.8909779113908666	0.336625
0.6228092808330152	0.8909729516595783	0.336675
0.6229022246432713	0.8909679911383566	0.336725
0.6229951686064885	0.8909630298271985	0.336775
0.6230881127226733	0.890958067726104	0.336825
0.6231810569918423	0.890953104835071	0.336875
0.6232740014140028	0.8909481411540983	0.336925
0.6233669459891714	0.8909431766831846	0.336975
0.6234598907173552	0.8909382114223285	0.337025
0.6235528355985707	0.8909332453715288	0.337075
0.6236457806328249	0.8909282785307843	0.337125
0.6237387258201345	0.8909233109000932	0.337175
0.6238316711605064	0.8909183424794547	0.337225
0.6239246166539578	0.890913373268867	0.337275
0.6240175623004952	0.890908403268329	0.337325
0.6241105081001351	0.8909034324778395	0.337375
0.6242034540528856	0.890898460897397	0.337425
0.6242964001587618	0.8908934885270005	0.337475
0.6243893464177721	0.8908885153666483	0.337525
0.6244822928299324	0.8908835414163392	0.337575
0.6245752393952505	0.8908785666760721	0.337625
0.6246681861137421	0.8908735911458454	0.337675
0.6247611329854154	0.8908686148256585	0.337725
0.6248540800102858	0.890863637715509	0.337775
0.6249470271883618	0.8908586598153969	0.337825
0.6250399745196584	0.8908536811253199	0.337875
0.6251329220041847	0.8908487016452774	0.337925
0.6252258696419551	0.8908437213752676	0.337975
0.6253188174329795	0.8908387403152895	0.338025
0.6254117653772712	0.8908337584653421	0.338075
0.6255047134748412	0.8908287758254236	0.338125
0.6255976617257017	0.8908237923955334	0.338175
0.6256906101298645	0.8908188081756696	0.338225
0.6257835586873414	0.8908138231658319	0.338275
0.6258765073981449	0.8908088373660179	0.338325
0.6259694562622861	0.8908038507762274	0.338375
0.6260624052797779	0.890798863396458	0.338425
0.6261553544506308	0.89079387522671	0.338475
0.6262483037748582	0.8907888862669807	0.338525
0.6263412532524709	0.8907838965172702	0.338575
0.6264342028834822	0.890778905977576	0.338625
0.6265271526679016	0.8907739146478983	0.338675
0.6266201026057442	0.8907689225282343	0.338725
0.6267130526970185	0.8907639296185847	0.338775
0.6268060029417399	0.8907589359189461	0.338825
0.626898953339917	0.8907539414293199	0.338875
0.6269919038915647	0.8907489461497019	0.338925
0.6270848545966922	0.8907439500800942	0.338975
0.6271778054553141	0.8907389532204923	0.339025
0.6272707564674399	0.8907339555708984	0.339075
0.6273637076330837	0.890728957131308	0.339125
0.6274566589522556	0.8907239579017232	0.339175
0.627549610424969	0.8907189578821397	0.339225
0.6276425620512349	0.8907139570725595	0.339275
0.6277355138310656	0.8907089554729782	0.339325
0.6278284657644732	0.8907039530833978	0.339375
0.6279214178514695	0.8906989499038142	0.339425
0.6280143700920663	0.890693945934229	0.339475
0.628107322486276	0.8906889411746386	0.339525
0.6282002750341098	0.8906839356250442	0.339575
0.6282932277355806	0.8906789292854425	0.339625
0.6283861805906996	0.8906739221558345	0.339675
0.6284791335994794	0.8906689142362167	0.339725
0.6285720867619314	0.8906639055265907	0.339775
0.6286650400780681	0.8906588960269528	0.339825
0.6287579935479011	0.8906538857373043	0.339875
0.6288509471714423	0.8906488746576416	0.339925
0.6289439009487042	0.8906438627879663	0.339975
0.6290368548796983	0.8906388501282745	0.340025
0.6291298089644367	0.8906338366785679	0.340075
0.6292227632029319	0.8906288224388427	0.340125
0.6293157175951948	0.8906238074091006	0.340175
0.6294086721412387	0.8906187915893377	0.340225
0.6295016268410741	0.8906137749795559	0.340275
0.6295945816947154	0.8906087575797509	0.340325
0.6296875367021709	0.8906037393899251	0.340375
0.6297804918634567	0.8905987204100739	0.340425
0.6298734471785812	0.8905937006401998	0.340475
0.6299664026475598	0.8905886800802983	0.340525
0.6300593582704007	0.8905836587303716	0.340575
0.6301523140471205	0.8905786365904156	0.340625
0.630245269977726	0.8905736136604321	0.340675
0.6303382260622343	0.8905685899404177	0.340725
0.630431182300653	0.8905635654303735	0.340775
0.6305241386929982	0.8905585401302961	0.340825
0.6306170952392779	0.8905535140401871	0.340875
0.6307100519395079	0.890548487160043	0.340925
0.6308030087936968	0.890543459489865	0.340975
0.6308959658018598	0.89053843102965	0.341025
0.6309889229640062	0.8905334017793991	0.341075
0.6310818802801503	0.8905283717391094	0.341125
0.631174837750302	0.8905233409087817	0.341175
0.6312677953744755	0.890518309288413	0.341225
0.6313607531526808	0.8905132768780045	0.341275
0.631453711084932	0.8905082436775531	0.341325
0.631546669171239	0.8905032096870598	0.341375
0.6316396274116158	0.8904981749065217	0.341425
0.6317325858060728	0.8904931393359399	0.341475
0.631825544354624	0.8904881029753113	0.341525
0.6319185030572793	0.8904830658246369	0.341575
0.6320114619140526	0.8904780278839141	0.341625
0.6321044209249542	0.8904729891531432	0.341675
0.632197380089998	0.8904679496323221	0.341725
0.6322903394091944	0.8904629093214514	0.341775
0.632383298882557	0.8904578682205285	0.341825
0.6324762585100961	0.8904528263295539	0.341875
0.6325692182918259	0.8904477836485254	0.341925
0.6326621782277564	0.8904427401774432	0.341975
0.6327551383179012	0.8904376959163055	0.342025
0.6328480985622715	0.890432650865112	0.342075
0.6329410589608802	0.8904276050238612	0.342125
0.6330340195137384	0.8904225583925528	0.342175
0.6331269802208589	0.8904175109711854	0.342225
0.6332199410822535	0.8904124627597586	0.342275
0.6333129020979343	0.8904074137582709	0.342325
0.6334058632679137	0.8904023639667219	0.342375
0.6334988245922036	0.8903973133851105	0.342425
0.6335917860708158	0.890392262013436	0.342475
0.6336847477037627	0.8903872098516973	0.342525
0.6337777094910566	0.8903821568998934	0.342575
0.633870671432709	0.8903771031580241	0.342625
0.6339636335287329	0.8903720486260875	0.342675
0.6340565957791391	0.890366993304084	0.342725
0.6341495581839413	0.8903619371920114	0.342775
0.63424252074315	0.89035688028987	0.342825
0.634335483456779	0.8903518225976581	0.342875
0.634428446324839	0.8903467641153753	0.342925
0.6345214093473431	0.8903417048430206	0.342975
0.6346143725243025	0.8903366447805932	0.343025
0.6347073358557306	0.8903315839280922	0.343075
0.634800299341638	0.8903265222855169	0.343125
0.6348932629820384	0.8903214598528665	0.343175
0.6349862267769422	0.89031639663014	0.343225
0.6350791907263635	0.8903113326173365	0.343275
0.6351721548303122	0.8903062678144558	0.343325
0.6352651190888031	0.8903012022214961	0.343375
0.6353580835018453	0.8902961358384577	0.343425
0.6354510480694542	0.8902910686653389	0.343475
0.6355440127916389	0.8902860007021394	0.343525
0.635636977668414	0.8902809319488582	0.343575
0.6357299426997897	0.8902758624054946	0.343625
0.6358229078857798	0.8902707920720477	0.343675
0.635915873226395	0.8902657209485169	0.343725
0.636008838721649	0.8902606490349012	0.343775
0.6361018043715523	0.8902555763312	0.343825
0.6361947701761186	0.8902505028374125	0.343875
0.6362877361353585	0.8902454285535379	0.343925
0.6363807022492859	0.8902403534795753	0.343975
0.6364736685179113	0.8902352776155246	0.344025
0.6365666349412485	0.8902302009613838	0.344075
0.636659601519308	0.8902251235171535	0.344125
0.6367525682521034	0.8902200452828319	0.344175
0.636845535139646	0.8902149662584191	0.344225
0.6369385021819485	0.8902098864439136	0.344275
0.6370314693790228	0.8902048058393154	0.344325
0.637124436730881	0.890199724444623	0.344375
0.6372174042375357	0.8901946422598365	0.344425
0.6373103718989984	0.8901895592849545	0.344475
0.637403339715282	0.8901844755199767	0.344525
0.6374963076863983	0.8901793909649023	0.344575
0.6375892758123599	0.8901743056197302	0.344625
0.6376822440931782	0.8901692194844605	0.344675
0.6377752125288664	0.8901641325590915	0.344725
0.6378681811194359	0.8901590448436235	0.344775
0.6379611498648993	0.8901539563380549	0.344825
0.6380541187652689	0.8901488670423858	0.344875
0.6381470878205564	0.8901437769566148	0.344925
0.6382400570307749	0.8901386860807419	0.344975
0.6383330263959353	0.8901335944147659	0.345025
0.6384259959160516	0.8901285019586865	0.345075
0.6385189655911336	0.8901234087125027	0.345125
0.6386119354211965	0.8901183146762144	0.345175
0.6387049054062491	0.8901132198498203	0.345225
0.6387978755463075	0.89010812423332	0.345275
0.6388908458413799	0.8901030278267127	0.345325
0.6389838162914825	0.890097930629998	0.345375
0.6390767868966236	0.8900928326431752	0.345425
0.6391697576568193	0.8900877338662433	0.345475
0.639262728572078	0.8900826342992024	0.345525
0.6393556996424158	0.8900775339420511	0.345575
0.6394486708678407	0.8900724327947894	0.345625
0.6395416422483698	0.890067330857416	0.345675
0.6396346137840105	0.8900622281299313	0.345725
0.6397275854747796	0.8900571246123331	0.345775
0.6398205573206849	0.8900520203046227	0.345825
0.6399135293217427	0.8900469152067978	0.345875
0.6400065014779615	0.8900418093188592	0.345925
0.6400994737893576	0.8900367026408048	0.345975
0.640192446255939	0.8900315951726356	0.346025
0.6402854188777222	0.8900264869143496	0.346075
0.6403783916547153	0.8900213778659474	0.346125
0.6404713645869345	0.8900162680274274	0.346175
0.6405643376743884	0.8900111573987897	0.346225
0.6406573109170925	0.8900060459800334	0.346275
0.6407502843150563	0.8900009337711582	0.346325
0.6408432578682949	0.889995820772163	0.346375
0.6409362315768173	0.889990706983048	0.346425
0.641029205440639	0.8899855924038123	0.346475
0.6411221794597697	0.889980477034455	0.346525
0.6412151536342239	0.8899753608749761	0.346575
0.6413081279640115	0.8899702439253745	0.346625
0.641401102449147	0.8899651261856504	0.346675
0.6414940770896409	0.8899600076558021	0.346725
0.6415870518855077	0.8899548883358306	0.346775
0.641680026836757	0.8899497682257337	0.346825
0.6417730019434033	0.8899446473255126	0.346875
0.6418659772054575	0.8899395256351649	0.346925
0.641958952622933	0.889934403154692	0.346975
0.6420519281958403	0.8899292798840917	0.347025
0.6421449039241944	0.889924155823365	0.347075
0.642237879808005	0.8899190309725097	0.347125
0.6423308558472866	0.889913905331527	0.347175
0.6424238320420493	0.8899087789004149	0.347225
0.6425168083923078	0.8899036516791745	0.347275
0.6426097848980719	0.8898985236678032	0.347325
0.6427027615593565	0.889893394866303	0.347375
0.6427957383761713	0.889888265274671	0.347425
0.6428887153485314	0.8898831348929088	0.347475
0.6429816924764459	0.8898780037210144	0.347525
0.6430746697599309	0.8898728717589883	0.347575
0.6431676471989946	0.8898677390068295	0.347625
0.6432606247936535	0.8898626054645377	0.347675
0.6433536025439155	0.8898574711321126	0.347725
0.6434465804497977	0.889852336009553	0.347775
0.643539558511308	0.8898472000968599	0.347825
0.6436325367284628	0.889842063394031	0.347875
0.64372551510127	0.889836925901068	0.347925
0.6438184936297469	0.889831787617968	0.347975
0.6439114723139006	0.889826648544733	0.348025
0.6440044511537488	0.8898215086813603	0.348075
0.6440974301492987	0.8898163680278518	0.348125
0.6441904093005677	0.8898112265842046	0.348175
0.6442833886075628	0.889806084350421	0.348225
0.644376368070302	0.8898009413264973	0.348275
0.6444693476887918	0.8897957975124368	0.348325
0.6445623274630506	0.8897906529082354	0.348375
0.644655307393085	0.8897855075138963	0.348425
0.6447482874789123	0.8897803613294155	0.348475
0.6448412677205407	0.889775214354796	0.348525
0.6449342481179866	0.8897700665900343	0.348575
0.645027228671258	0.8897649180351331	0.348625
0.6451202093803716	0.8897597686900888	0.348675
0.6452131902453355	0.8897546185549042	0.348725
0.6453061712661669	0.8897494676295756	0.348775
0.6453991524428728	0.8897443159141064	0.348825
0.6454921337754711	0.8897391634084921	0.348875
0.645585115263969	0.8897340101127363	0.348925
0.6456780969083831	0.889728856026835	0.348975
0.6457710787087224	0.8897237011507916	0.349025
0.6458640606650025	0.8897185454846017	0.349075
0.6459570427772328	0.8897133890282688	0.349125
0.6460500250454281	0.8897082317817894	0.349175
0.6461430074695986	0.8897030737451658	0.349225
0.6462359900497591	0.889697914918395	0.349275
0.6463289727859197	0.8896927553014793	0.349325
0.6464219556780944	0.8896875948944161	0.349375
0.6465149387262946	0.889682433697207	0.349425
0.6466079219305337	0.8896772717098497	0.349475
0.646700905290823	0.8896721089323462	0.349525
0.6467938888071761	0.8896669453646935	0.349575
0.6468868724796044	0.889661781006894	0.349625
0.6469798563081205	0.8896566158589451	0.349675
0.6470728402927375	0.8896514499208483	0.349725
0.647165824433467	0.8896462831926018	0.349775
0.6472588087303216	0.8896411156742067	0.349825
0.647351793183314	0.8896359473656612	0.349875
0.6474447777924561	0.8896307782669668	0.349925
0.6475377625577615	0.8896256083781211	0.349975
0.6476307474792408	0.889620437699126	0.350025
0.6477237325569086	0.8896152662299791	0.350075
0.647816717790775	0.8896100939706826	0.350125
0.6479097031808547	0.8896049209212331	0.350175
0.6480026887271577	0.8895997470816339	0.350225
0.6480956744296993	0.889594572451881	0.350275
0.648188660288489	0.8895893970319778	0.350325
0.6482816463035419	0.8895842208219207	0.350375
0.6483746324748676	0.8895790438217127	0.350425
0.6484676188024818	0.8895738660313501	0.350475
0.648560605286394	0.8895686874508362	0.350525
0.6486535919266189	0.8895635080801673	0.350575
0.6487465787231672	0.8895583279193464	0.350625
0.6488395656760528	0.8895531469683701	0.350675
0.6489325527852868	0.8895479652272416	0.350725
0.6490255400508832	0.8895427826959572	0.350775
0.6491185274728527	0.8895375993745199	0.350825
0.6492115150512092	0.8895324152629266	0.350875
0.6493045027859643	0.8895272303611799	0.350925
0.6493974906771309	0.8895220446692765	0.350975
0.6494904787247214	0.8895168581872194	0.351025
0.6495834669287477	0.8895116709150055	0.351075
0.6496764552892236	0.889506482852637	0.351125
0.64976944380616	0.8895012940001115	0.351175
0.6498624324795709	0.8894961043574312	0.351225
0.6499554213094674	0.8894909139245933	0.351275
0.650048410295863	0.8894857227016004	0.351325
0.6501413994387694	0.8894805306884495	0.351375
0.6502343887381997	0.8894753378851433	0.351425
0.6503273781941661	0.8894701442916784	0.351475
0.6504203678066812	0.8894649499080582	0.351525
0.650513357575757	0.8894597547342791	0.351575
0.6506063475014069	0.8894545587703441	0.351625
0.6506993375836422	0.8894493620162498	0.351675
0.650792327822477	0.8894441644719995	0.351725
0.6508853182179218	0.8894389661375897	0.351775
0.6509783087699912	0.8894337670130233	0.351825
0.6510712994786955	0.8894285670982974	0.351875
0.6511642903440495	0.8894233663934146	0.351925
0.651257281366064	0.8894181648983718	0.351975
0.6513502725447523	0.8894129626131719	0.352025
0.6514432638801264	0.8894077595378119	0.352075
0.6515362553721994	0.8894025556722946	0.352125
0.6516292470209831	0.8893973510166169	0.352175
0.6517222388264907	0.8893921455707816	0.352225
0.6518152307887343	0.8893869393347856	0.352275
0.651908222907727	0.8893817323086319	0.352325
0.6520012151834801	0.8893765244923174	0.352375
0.6520942076160073	0.8893713158858451	0.352425
0.6521872002053205	0.8893661064892114	0.352475
0.6522801929514328	0.8893608963024199	0.352525
0.6523731858543557	0.889355685325467	0.352575
0.6524661789141033	0.8893504735583556	0.352625
0.6525591721306861	0.8893452610010834	0.352675
0.6526521655041189	0.889340047653652	0.352725
0.652745159034412	0.8893348335160597	0.352775
0.65283815272158	0.8893296185883081	0.352825
0.6529311465656336	0.8893244028703956	0.352875
0.6530241405665871	0.8893191863623234	0.352925
0.6531171347244511	0.8893139690640903	0.352975
0.6532101290392399	0.8893087509756976	0.353025
0.653303123510965	0.8893035320971439	0.353075
0.6533961181396396	0.8892983124284303	0.353125
0.6534891129252753	0.8892930919695556	0.353175
0.6535821078678861	0.8892878707205212	0.353225
0.6536751029674829	0.8892826486813254	0.353275
0.65376809822408	0.8892774258519699	0.353325
0.6538610936376881	0.8892722022324527	0.353375
0.6539540892083217	0.8892669778227762	0.353425
0.6540470849359913	0.8892617526229376	0.353475
0.6541400808207114	0.8892565266329399	0.353525
0.6542330768624933	0.8892512998527798	0.353575
0.65432607306135	0.8892460722824609	0.353625
0.6544190694172939	0.8892408439219794	0.353675
0.6545120659303381	0.8892356147713391	0.353725
0.6546050626004942	0.8892303848305363	0.353775
0.6546980594277761	0.8892251540995745	0.353825
0.6547910564121948	0.8892199225784504	0.353875
0.6548840535537646	0.8892146902671674	0.353925
0.6549770508524961	0.8892094571657219	0.353975
0.655070048308404	0.8892042232741179	0.354025
0.6551630459214988	0.8891989885923511	0.354075
0.655256043691795	0.889193753120426	0.354125
0.655349041619304	0.8891885168583379	0.354175
0.6554420397040389	0.889183279806092	0.354225
0.6555350379460119	0.8891780419636831	0.354275
0.6556280363452358	0.8891728033311164	0.354325
0.6557210349017233	0.8891675639083867	0.354375
0.6558140336154867	0.8891623236954993	0.354425
0.655907032486539	0.8891570826924491	0.354475
0.6560000315148922	0.8891518408992414	0.354525
0.6560930307005601	0.8891465983158706	0.354575
0.6561860300435534	0.889141354942343	0.354625
0.6562790295438868	0.8891361107786523	0.354675
0.6563720292015709	0.8891308658248048	0.354725
0.6564650290166202	0.8891256200807944	0.354775
0.6565580289890457	0.8891203735466273	0.354825
0.6566510291188613	0.8891151262222975	0.354875
0.6567440294060786	0.8891098781078114	0.354925
0.656837029850711	0.8891046292031625	0.354975
0.6569300304527709	0.8890993795083574	0.355025
0.6570230312122705	0.8890941290233899	0.355075
0.6571160321292231	0.8890888777482663	0.355125
0.6572090332036407	0.8890836256829807	0.355175
0.6573020344355364	0.889078372827539	0.355225
0.6573950358249223	0.8890731191819357	0.355275
0.6574880373718115	0.8890678647461766	0.355325
0.6575810390762165	0.889062609520256	0.355375
0.65767404093815	0.8890573535041798	0.355425
0.6577670429576244	0.8890520966979424	0.355475
0.6578600451346526	0.8890468391015497	0.355525
0.6579530474692473	0.889041580714996	0.355575
0.6580460499614206	0.8890363215382875	0.355625
0.658139052611186	0.889031061571418	0.355675
0.658232055418555	0.8890258008143941	0.355725
0.6583250583835415	0.8890205392672095	0.355775
0.6584180615061574	0.8890152769298706	0.355825
0.6585110647864155	0.8890100138023718	0.355875
0.6586040682243286	0.8890047498847187	0.355925
0.658697071819909	0.888999485176906	0.355975
0.6587900755731698	0.8889942196789397	0.356025
0.6588830794841231	0.8889889533908137	0.356075
0.6589760835527821	0.8889836863125349	0.356125
0.6590690877791592	0.8889784184440963	0.356175
0.6591620921632669	0.8889731497855055	0.356225
0.6592550967051187	0.8889678803367551	0.356275
0.659348101404726	0.8889626100978529	0.356325
0.6594411062621026	0.8889573390687918	0.356375
0.6595341112772604	0.8889520672495792	0.356425
0.6596271164502123	0.8889467946402081	0.356475
0.6597201217809712	0.8889415212406858	0.356525
0.6598131272695495	0.8889362470510053	0.356575
0.6599061329159601	0.8889309720711742	0.356625
0.6599991387202155	0.8889256963011853	0.356675
0.6600921446823286	0.8889204197410464	0.356725
0.6601851508023119	0.8889151423907498	0.356775
0.6602781570801777	0.888909864250304	0.356825
0.6603711635159397	0.8889045853197006	0.356875
0.6604641701096091	0.8888993055989488	0.356925
0.6605571768612007	0.8888940250880398	0.356975
0.6606501837707252	0.8888887437869827	0.357025
0.6607431908381965	0.8888834616957692	0.357075
0.6608361980636264	0.8888781788144079	0.357125
0.6609292054470288	0.8888728951428906	0.357175
0.6610222129884147	0.8888676106812264	0.357225
0.6611152206877988	0.8888623254294065	0.357275
0.6612082285451918	0.8888570393874402	0.357325
0.6613012365606085	0.8888517525553187	0.357375
0.6613942447340592	0.8888464649330514	0.357425
0.6614872530655591	0.8888411765206294	0.357475
0.6615802615551186	0.8888358873180622	0.357525
0.6616732702027526	0.8888305973253409	0.357575
0.6617662790084716	0.888825306542475	0.357625
0.6618592879722907	0.8888200149694553	0.357675
0.66195229709422	0.8888147226062921	0.357725
0.662045306374275	0.8888094294529754	0.357775
0.6621383158124655	0.8888041355095159	0.357825
0.6622313254088076	0.8887988407759033	0.357875
0.66232433516331	0.8887935452521485	0.357925
0.6624173450759896	0.8887882489382416	0.357975
0.6625103551468553	0.8887829518341928	0.358025
0.6626033653759235	0.8887776539399925	0.358075
0.662696375763203	0.888772355255651	0.358125
0.6627893863087108	0.8887670557811589	0.358175
0.6628823970124554	0.888761755516526	0.358225
0.6629754078744532	0.8887564544617435	0.358275
0.6630684188947138	0.8887511526168206	0.358325
0.663161430073253	0.8887458499817488	0.358375
0.6632544414100803	0.8887405465565373	0.358425
0.6633474529052122	0.8887352423411773	0.358475
0.6634404645586569	0.888729937335679	0.358525
0.6635334763704324	0.8887246315400325	0.358575
0.6636264883405462	0.8887193249542482	0.358625
0.6637195004690155	0.8887140175783168	0.358675
0.6638125127558492	0.8887087094122483	0.358725
0.6639055252010637	0.8887034004560334	0.358775
0.6639985378046684	0.888698090709682	0.358825
0.6640915505666792	0.8886927801731848	0.358875
0.6641845634871059	0.8886874688465523	0.358925
0.6642775765659642	0.8886821567297745	0.358975
0.6643705898032636	0.8886768438228622	0.359025
0.6644636031990202	0.8886715301258054	0.359075
0.6645566167532436	0.888666215638615	0.359125
0.6646496304659499	0.8886609003612808	0.359175
0.6647426443371482	0.8886555842938137	0.359225
0.6648356583668552	0.8886502674362038	0.359275
0.6649286725550794	0.8886449497884619	0.359325
0.6650216869018384	0.888639631350578	0.359375
0.6651147014071396	0.8886343121225626	0.359425
0.6652077160710016	0.8886289921044063	0.359475
0.6653007308934309	0.8886236712961193	0.359525
0.665393745874447	0.8886183496976922	0.359575
0.6654867610140555	0.8886130273091355	0.359625
0.6655797763122769	0.8886077041304391	0.359675
0.6656727917691161	0.8886023801616144	0.359725
0.6657658073845935	0.8885970554026505	0.359775
0.6658588231587146	0.8885917298535597	0.359825
0.6659518390914992	0.8885864035143303	0.359875
0.6660448551829533	0.888581076384975	0.359925
0.6661378714330964	0.888575748465482	0.359975
0.6662308878419345	0.888570419755864	0.360025
0.6663239044094874	0.8885650902561091	0.360075
0.6664169211357609	0.8885597599662302	0.360125
0.6665099380207745	0.8885544288862154	0.360175
0.6666029550645346	0.8885490970160774	0.360225
0.6666959722670602	0.8885437643558046	0.360275
0.6667889896283583	0.8885384309054097	0.360325
0.666882007148447	0.8885330966648808	0.360375
0.6669750248273341	0.8885277616342308	0.360425
0.6670680426650378	0.8885224258134476	0.360475
0.6671610606615649	0.8885170892025445	0.360525
0.6672540788169343	0.8885117518015093	0.360575
0.6673470971311527	0.8885064136103549	0.360625
0.6674401156042393	0.8885010746290697	0.360675
0.6675331342362006	0.8884957348576661	0.360725
0.6676261530270559	0.8884903942961329	0.360775
0.6677191719768112	0.8884850529444821	0.360825
0.6678121910854857	0.888479710802703	0.360875
0.6679052103530867	0.8884743678708071	0.360925
0.6679982297796322	0.8884690241487845	0.360975
0.6680912493651299	0.8884636796366455	0.361025
0.6681842691095976	0.8884583343343813	0.361075
0.6682772890130434	0.8884529882420014	0.361125
0.668370309075485	0.8884476413594976	0.361175
0.6684633292969299	0.8884422936868793	0.361225
0.6685563496773966	0.8884369452241381	0.361275
0.6686493702168921	0.8884315959712835	0.361325
0.6687423909154352	0.8884262459283071	0.361375
0.668835411773033	0.8884208950952184	0.361425
0.6689284327897036	0.8884155434720091	0.361475
0.6690214539654549	0.8884101910586883	0.361525
0.6691144753003049	0.8884048378552485	0.361575
0.6692074967942607	0.8883994838616982	0.361625
0.6693005184473414	0.88839412907803	0.361675
0.6693935402595537	0.8883887735042525	0.361725
0.6694865622309163	0.8883834171403582	0.361775
0.6695795843614364	0.8883780599863558	0.361825
0.6696726066511322	0.888372702042238	0.361875
0.6697656291000115	0.888367343308013	0.361925
0.6698586517080919	0.8883619837836736	0.361975
0.669951674475382	0.8883566234692286	0.362025
0.6700446974018986	0.8883512623646704	0.362075
0.6701377204876505	0.8883459004700077	0.362125
0.6702307437326552	0.888340537785233	0.362175
0.6703237671369208	0.888335174310355	0.362225
0.6704167907004646	0.8883298100453664	0.362275
0.6705098144232953	0.8883244449902756	0.362325
0.6706028383054298	0.8883190791450755	0.362375
0.6706958623468766	0.8883137125097748	0.362425
0.6707888865476536	0.8883083450843656	0.362475
0.6708819109077685	0.8883029768688573	0.362525
0.6709749354272394	0.8882976078632414	0.362575
0.6710679601060738	0.8882922380675281	0.362625
0.6711609849442899	0.8882868674817085	0.362675
0.6712540099418957	0.8882814961057925	0.362725
0.6713470350989083	0.8882761239397718	0.362775
0.6714400604153368	0.8882707509836558	0.362825
0.6715330858911978	0.8882653772374368	0.362875
0.6716261115265005	0.8882600027011234	0.362925
0.6717191373212613	0.8882546273747088	0.362975
0.6718121632754899	0.8882492512582008	0.363025
0.6719051893892024	0.8882438743515929	0.363075
0.6719982156624081	0.8882384966548931	0.363125
0.6720912420951238	0.8882331181680946	0.363175
0.6721842686873584	0.8882277388912057	0.363225
0.6722772954391291	0.8882223588242195	0.363275
0.6723703223504444	0.8882169779671442	0.363325
0.672463349421321	0.888211596319973	0.363375
0.6725563766517688	0.888206213882714	0.363425
0.6726494040418037	0.8882008306553608	0.363475
0.6727424315914353	0.888195446637921	0.363525
0.6728354593006799	0.8881900618303885	0.363575
0.6729284871695468	0.8881846762327712	0.363625
0.6730215151980529	0.8881792898450621	0.363675
0.6731145433862071	0.8881739026672697	0.363725
0.6732075717340259	0.888168514699387	0.363775
0.6733006002415192	0.8881631259414224	0.363825
0.6733936289087027	0.8881577363933691	0.363875
0.6734866577355866	0.8881523460552354	0.363925
0.6735796867221865	0.8881469549270145	0.363975
0.6736727158685125	0.8881415630087146	0.364025
0.6737657451745807	0.8881361703003289	0.364075
0.6738587746404006	0.8881307768018658	0.364125
0.6739518042659886	0.8881253825133185	0.364175
0.674044834051354	0.8881199874346952	0.364225
0.674137863996514	0.8881145915659893	0.364275
0.6742308941014764	0.8881091949072086	0.364325
0.6743239243662598	0.8881037974583471	0.364375
0.6744169547908718	0.8880983992194122	0.364425
0.67450998537533	0.8880930001903985	0.364475
0.6746030161196429	0.8880876003713126	0.364525
0.6746960470238283	0.8880821997621493	0.364575
0.6747890780878939	0.8880767983629155	0.364625
0.6748821093118575	0.8880713961736061	0.364675
0.6749751406957281	0.8880659931942274	0.364725
0.6750681722395221	0.888060589424775	0.364775
0.675161203943249	0.8880551848652548	0.364825
0.6752542358069251	0.8880497795156623	0.364875
0.6753472678305601	0.8880443733760038	0.364925
0.6754403000141705	0.8880389664462747	0.364975
0.6755333323577657	0.888033558726481	0.365025
0.6756263648613616	0.8880281502166187	0.365075
0.6757193975249688	0.8880227409166932	0.365125
0.6758124303486026	0.8880173308267005	0.365175
0.6759054633322736	0.8880119199466464	0.365225
0.6759984964759969	0.888006508276527	0.365275
0.6760915297797833	0.8880010958163479	0.365325
0.6761845632436482	0.8879956825661048	0.365375
0.676277596867602	0.8879902685258039	0.365425
0.6763706306516606	0.8879848536954404	0.365475
0.6764636645958337	0.8879794380750212	0.365525
0.6765566987001375	0.887974021664541	0.365575
0.676649732964582	0.8879686044640067	0.365625
0.6767427673891826	0.8879631864734132	0.365675
0.6768358019739504	0.8879577676927672	0.365725
0.6769288367189001	0.8879523481220638	0.365775
0.6770218716240433	0.8879469277613096	0.365825
0.6771149066893939	0.8879415066104996	0.365875
0.677207941914964	0.8879360846696408	0.365925
0.6773009773007677	0.8879306619387279	0.365975
0.6773940128468167	0.8879252384177678	0.366025
0.6774870485531252	0.8879198141067556	0.366075
0.6775800844197053	0.8879143890056976	0.366125
0.6776731204465708	0.8879089631145898	0.366175
0.6777661566337337	0.8879035364334377	0.366225
0.6778591929812082	0.8878981089622375	0.366275
0.6779522294890062	0.8878926807009947	0.366325
0.6780452661571418	0.8878872516497059	0.366375
0.6781383029856266	0.8878818218083764	0.366425
0.6782313399744748	0.8878763911770026	0.366475
0.678324377123699	0.8878709597555898	0.366525
0.6784174144333117	0.8878655275441347	0.366575
0.6785104519033271	0.8878600945426423	0.366625
0.6786034895337566	0.8878546607511096	0.366675
0.678696527324615	0.8878492261695414	0.366725
0.6787895652759138	0.8878437907979345	0.366775
0.6788826033876671	0.8878383546362943	0.366825
0.6789756416598869	0.8878329176846171	0.366875
0.6790686800925875	0.8878274799429087	0.366925
0.6791617186857805	0.8878220414111649	0.366975
0.6792547574394797	0.8878166020893922	0.367025
0.6793477963536982	0.8878111619775856	0.367075
0.6794408354284485	0.8878057210757521	0.367125
0.6795338746637444	0.8878002793838867	0.367175
0.6796269140595979	0.8877948369019962	0.367225
0.6797199536160231	0.887789393630076	0.367275
0.679812993333032	0.8877839495681326	0.367325
0.679906033210639	0.8877785047161612	0.367375
0.6799990732488556	0.8877730590741685	0.367425
0.6800921134476963	0.8877676126421498	0.367475
0.6801851538071724	0.8877621654201121	0.367525
0.680278194327299	0.8877567174080502	0.367575
0.6803712350080868	0.8877512686059711	0.367625
0.6804642758495515	0.8877458190138697	0.367675
0.6805573168517033	0.8877403686317537	0.367725
0.6806503580145582	0.8877349174596167	0.367775
0.680743399338126	0.8877294654974675	0.367825
0.6808364408224229	0.8877240127452996	0.367875
0.6809294824674594	0.8877185592031208	0.367925
0.6810225242732504	0.8877131048709257	0.367975
0.6811155662398081	0.8877076497487216	0.368025
0.6812086083671456	0.8877021938365034	0.368075
0.6813016506552759	0.8876967371342782	0.368125
0.6813946931042124	0.8876912796420408	0.368175
0.6814877357139676	0.8876858213597988	0.368225
0.6815807784845552	0.8876803622875461	0.368275
0.6816738214159876	0.8876749024252913	0.368325
0.6817668645082784	0.8876694417730281	0.368375
0.6818599077614407	0.8876639803307644	0.368425
0.6819529511754865	0.8876585180984945	0.368475
0.6820459947504305	0.8876530550762265	0.368525
0.682139038486284	0.887647591263954	0.368575
0.6822320823830622	0.8876421266616857	0.368625
0.6823251264407758	0.8876366612694149	0.368675
0.6824181706594401	0.8876311950871507	0.368725
0.6825112150390661	0.8876257281148859	0.368775
0.6826042595796687	0.88762026035263	0.368825
0.6826973042812594	0.8876147918003755	0.368875
0.6827903491438528	0.8876093224581321	0.368925
0.6828833941674604	0.8876038523258922	0.368975
0.6829764393520966	0.887598381403666	0.369025
0.6830694846977737	0.8875929096914449	0.369075
0.6831625302045055	0.8875874371892399	0.369125
0.6832555758723041	0.8875819638970422	0.369175
0.6833486217011836	0.8875764898148628	0.369225
0.6834416676911563	0.8875710149426929	0.369275
0.6835347138422359	0.8875655392805433	0.369325
0.6836277601544349	0.8875600628284057	0.369375
0.6837208066277667	0.8875545855862904	0.369425
0.6838138532622441	0.8875491075541896	0.369475
0.6839069000578809	0.887543628732113	0.369525
0.6839999470146891	0.8875381491200534	0.369575
0.6840929941326828	0.8875326687180203	0.369625
0.6841860414118748	0.8875271875260061	0.369675
0.6842790888522781	0.8875217055440209	0.369725
0.6843721364539057	0.887516222772057	0.369775
0.6844651842167709	0.887510739210124	0.369825
0.6845582321408863	0.8875052548582151	0.369875
0.6846512802262662	0.8874997697163388	0.369925
0.6847443284729223	0.8874942837844892	0.369975
0.684837376880869	0.8874887970626745	0.370025
0.6849304254501177	0.887483309550889	0.370075
0.6850234741806837	0.8874778212491403	0.370125
0.6851165230725778	0.8874723321574234	0.370175
0.6852095721258153	0.8874668422757458	0.370225
0.6853026213404076	0.8874613516041017	0.370275
0.685395670716369	0.8874558601424998	0.370325
0.6854887202537114	0.8874503678909335	0.370375
0.6855817699524495	0.8874448748494117	0.370425
0.685674819812595	0.8874393810179279	0.370475
0.6857678698341617	0.8874338863964912	0.370525
0.6858609200171629	0.8874283909850946	0.370575
0.6859539703616111	0.8874228947837476	0.370625
0.6860470208675198	0.8874173977924432	0.370675
0.6861400715349021	0.8874119000111906	0.370725
0.6862331223637712	0.8874064014399831	0.370775
0.68632617335414	0.8874009020788297	0.370825
0.6864192245060214	0.8873954019277239	0.370875
0.6865122758194298	0.8873899009866747	0.370925
0.6866053272943762	0.8873843992556756	0.370975
0.6866983789308759	0.8873788967347352	0.371025
0.6867914307289404	0.8873733934238475	0.371075
0.6868844826885842	0.8873678893230211	0.371125
0.686977534809819	0.8873623844322496	0.371175
0.6870705870926594	0.8873568787515421	0.371225
0.6871636395371172	0.8873513722808918	0.371275
0.6872566921432068	0.887345865020308	0.371325
0.68734974491094	0.887340356969784	0.371375
0.6874427978403315	0.8873348481293285	0.371425
0.6875358509313928	0.8873293384989359	0.371475
0.6876289041841385	0.8873238280786142	0.371525
0.6877219575985806	0.8873183168683577	0.371575
0.6878150111747334	0.8873128048681744	0.371625
0.6879080649126087	0.8873072920780594	0.371675
0.688001118812221	0.8873017784980198	0.371725
0.688094172873582	0.8872962641280512	0.371775
0.6881872270967065	0.8872907489681604	0.371825
0.6882802814816059	0.8872852330183432	0.371875
0.6883733360282954	0.887279716278606	0.371925
0.6884663907367858	0.8872741987489455	0.371975
0.6885594456070928	0.8872686804293672	0.372025
0.6886525006392268	0.8872631613198684	0.372075
0.6887455558332042	0.8872576414204542	0.372125
0.6888386111890343	0.8872521207311221	0.372175
0.6889316667067346	0.8872465992518772	0.372225
0.6890247223863136	0.8872410769827173	0.372275
0.6891177782277894	0.8872355539236471	0.372325
0.6892108342311705	0.8872300300746642	0.372375
0.6893038903964742	0.8872245054357737	0.372425
0.6893969467237097	0.8872189800069732	0.372475
0.6894900032128943	0.8872134537882677	0.372525
0.6895830598640365	0.887207926779655	0.372575
0.6896761166771546	0.88720239898114	0.372625
0.6897691736522569	0.88719687039272	0.372675
0.6898622307893609	0.8871913410144007	0.372725
0.6899552880884762	0.8871858108461789	0.372775
0.6900483455496188	0.8871802798880607	0.372825
0.6901414031727998	0.8871747481400423	0.372875
0.6902344609580338	0.8871692156021306	0.372925
0.6903275189053324	0.8871636822743213	0.372975
0.690420577014711	0.8871581481566213	0.373025
0.6905136352861805	0.8871526132490262	0.373075
0.6906066937197565	0.8871470775515433	0.373125
0.6906997523154493	0.887141541064168	0.373175
0.6907928110732752	0.8871360037869078	0.373225
0.6908858699932441	0.8871304657197577	0.373275
0.6909789290753726	0.8871249268627258	0.373325
0.6910719883196708	0.8871193872158063	0.373375
0.6911650477261547	0.8871138467790078	0.373425
0.691258107294835	0.8871083055523246	0.373475
0.6913511670257271	0.8871027635357652	0.373525
0.691444226918842	0.8870972207293237	0.373575
0.6915372869741949	0.8870916771330092	0.373625
0.6916303471917975	0.8870861327468148	0.373675
0.6917234075716641	0.8870805875707506	0.373725
0.6918164681138073	0.887075041604809	0.373775
0.6919095288182405	0.8870694948490004	0.373825
0.6920025896849769	0.8870639473033174	0.373875
0.6920956507140293	0.8870583989677705	0.373925
0.6921887119054118	0.8870528498423516	0.373975
0.6922817732591365	0.8870472999270717	0.374025
0.6923748347752178	0.8870417492219225	0.374075
0.692467896453668	0.8870361977269152	0.374125
0.6925609582945006	0.8870306454420416	0.374175
0.6926540202977292	0.8870250923673126	0.374225
0.6927470824633664	0.8870195385027201	0.374275
0.692840144791426	0.8870139838482752	0.374325
0.6929332072819204	0.8870084284039698	0.374375
0.6930262699348642	0.8870028721698148	0.374425
0.693119332750269	0.8869973151458019	0.374475
0.6932123957281493	0.8869917573319429	0.374525
0.6933054588685172	0.8869861987282284	0.374575
0.6933985221713872	0.886980639334671	0.374625
0.6934915856367713	0.8869750791512608	0.374675
0.6935846492646841	0.8869695181780104	0.374725
0.6936777130551368	0.8869639564149107	0.374775
0.6937707770081457	0.8869583938619732	0.374825
0.6938638411237201	0.8869528305191895	0.374875
0.6939569054018777	0.8869472663865708	0.374925
0.6940499698426269	0.8869417014641093	0.374975
0.6941430344459858	0.8869361357518156	0.375025
0.6942360992119633	0.8869305692496817	0.375075
0.6943291641405765	0.8869250019577188	0.375125
0.6944222292318345	0.8869194338759189	0.375175
0.6945152944857552	0.8869138650042927	0.375225
0.694608359902347	0.8869082953428326	0.375275
0.6947014254816282	0.8869027248915492	0.375325
0.6947944912236066	0.8868971536504348	0.375375
0.6948875571283011	0.8868915816195004	0.375425
0.6949806231957191	0.8868860087987377	0.375475
0.6950736894258803	0.886880435188158	0.375525
0.6951667558187912	0.8868748607877531	0.375575
0.6952598223744715	0.8868692855975344	0.375625
0.695352889092928	0.8868637096174934	0.375675
0.6954459559741805	0.8868581328476418	0.375725
0.6955390230182361	0.8868525552879707	0.375775
0.6956320902251142	0.8868469769384919	0.375825
0.6957251575948216	0.8868413977991972	0.375875
0.6958182251273778	0.8868358178700975	0.375925
0.6959112928227903	0.8868302371511849	0.375975
0.6960043606810777	0.8868246556424707	0.376025
0.6960974287022487	0.8868190733439465	0.376075
0.6961904968863205	0.886813490255624	0.376125
0.6962835652333021	0.8868079063774944	0.376175
0.6963766337432119	0.8868023217095695	0.376225
0.6964697024160573	0.8867967362518412	0.376275
0.6965627712518578	0.8867911500043199	0.376325
0.6966558402506201	0.8867855629669988	0.376375
0.6967489094123648	0.8867799751398876	0.376425
0.6968419787370971	0.8867743865229802	0.376475
0.6969350482248388	0.8867687971162856	0.376525
0.6970281178755943	0.8867632069197979	0.376575
0.6971211876893859	0.8867576159335262	0.376625
0.6972142576662179	0.8867520241574646	0.376675
0.6973073278061127	0.8867464315916219	0.376725
0.6974003981090746	0.8867408382359926	0.376775
0.6974934685751253	0.8867352440905857	0.376825
0.6975865392042696	0.8867296491553952	0.376875
0.6976796099965298	0.8867240534304301	0.376925
0.6977726809519097	0.8867184569156853	0.376975
0.6978657520704328	0.8867128596111682	0.377025
0.6979588233521015	0.8867072615168751	0.377075
0.69805189479694	0.8867016626328128	0.377125
0.698144966404951	0.8866960629589778	0.377175
0.698238038176158	0.8866904624953771	0.377225
0.6983311101105648	0.8866848612420064	0.377275
0.6984241822081932	0.8866792591988736	0.377325
0.6985172544690491	0.8866736563659738	0.377375
0.6986103268931524	0.8866680527433154	0.377425
0.6987033994805101	0.8866624483308931	0.377475
0.6987964722311416	0.8866568431287157	0.377525
0.6988895451450543	0.8866512371367776	0.377575
0.6989826182222673	0.8866456303550876	0.377625
0.6990756914627883	0.8866400227836403	0.377675
0.6991687648666357	0.8866344144224443	0.377725
0.6992618384338181	0.8866288052714943	0.377775
0.6993549121643534	0.886623195330799	0.377825
0.6994479860582504	0.886617584600353	0.377875
0.6995410601155269	0.886611973080165	0.377925
0.6996341343361917	0.8866063607702297	0.377975
0.6997272087202624	0.8866007476705557	0.378025
0.6998202832677485	0.8865951337811377	0.378075
0.6999133579786666	0.8865895191019844	0.378125
0.7000064328530273	0.8865839036330906	0.378175
0.7000995078908461	0.8865782873744646	0.378225
0.7001925830921342	0.8865726703261015	0.378275
0.7002856584569074	0.8865670524880097	0.378325
0.7003787339851762	0.886561433860184	0.378375
0.700471809676957	0.8865558144426332	0.378425
0.7005648855322599	0.8865501942353519	0.378475
0.7006579615511013	0.8865445732383489	0.378525
0.7007510377334916	0.8865389514516189	0.378575
0.7008441140794469	0.8865333288751702	0.378625
0.7009371905889781	0.8865277055089982	0.378675
0.7010302672621006	0.886522081353111	0.378725
0.7011233440988257	0.8865164564075038	0.378775
0.7012164210991692	0.8865108306721848	0.378825
0.7013094982631413	0.8865052041471494	0.378875
0.7014025755907589	0.8864995768324055	0.378925
0.7014956530820319	0.8864939487279488	0.378975
0.7015887307369766	0.8864883198337872	0.379025
0.7016818085556031	0.8864826901499161	0.379075
0.7017748865379287	0.8864770596763433	0.379125
0.7018679646839626	0.8864714284130648	0.379175
0.7019610429937222	0.8864657963600879	0.379225
0.7020541214672168	0.886460163517409	0.379275
0.702147200104464	0.8864545298850351	0.379325
0.7022402789054725	0.8864488954629626	0.379375
0.7023333578702603	0.886443260251199	0.379425
0.7024264369988361	0.88643762424974	0.379475
0.7025195162912184	0.8864319874585933	0.379525
0.7026125957474147	0.8864263498777553	0.379575
0.7027056753674443	0.8864207115072328	0.379625
0.7027987551513151	0.8864150723470224	0.379675
0.7028918350990456	0.886409432397131	0.379725
0.7029849152106437	0.8864037916575556	0.379775
0.7030779954861285	0.8863981501283027	0.379825
0.7031710759255075	0.8863925078093692	0.379875
0.7032641565288	0.886386864700762	0.379925
0.7033572372960137	0.8863812208024775	0.379975
0.7034503182271671	0.8863755761145231	0.380025
0.7035433993222686	0.8863699306368951	0.380075
0.703636480581337	0.8863642843696004	0.380125
0.7037295620043793	0.8863586373126361	0.380175
0.7038226435914159	0.8863529894660084	0.380225
0.7039157253424527	0.8863473408297151	0.380275
0.7040088072575109	0.8863416914037616	0.380325
0.704101889336596	0.8863360411881465	0.380375
0.704194971579729	0.8863303901828747	0.380425
0.7042880539869152	0.8863247383879451	0.380475
0.7043811365581768	0.8863190858033622	0.380525
0.7044742192935182	0.8863134324291253	0.380575
0.7045673021929617	0.8863077782652384	0.380625
0.7046603852565114	0.8863021233117018	0.380675
0.7047534684841906	0.8862964675685184	0.380725
0.7048465518760023	0.8862908110356892	0.380775
0.7049396354319704	0.8862851537132168	0.380825
0.7050327191520973	0.8862794956011024	0.380875
0.705125803036408	0.8862738366993484	0.380925
0.7052188870849039	0.8862681770079562	0.380975
0.7053119712976105	0.8862625165269282	0.381025
0.705405055674529	0.8862568552562656	0.381075
0.7054981402156849	0.8862511931959709	0.381125
0.7055912249210794	0.8862455303460455	0.381175
0.705684309790738	0.8862398667064915	0.381225
0.7057773948246624	0.8862342022773106	0.381275
0.7058704800228772	0.8862285370585048	0.381325
0.7059635653853849	0.8862228710500762	0.381375
0.7060566509122096	0.8862172042520261	0.381425
0.706149736603354	0.8862115366643573	0.381475
0.7062428224588424	0.8862058682870704	0.381525
0.7063359084786769	0.8862001991201687	0.381575
0.7064289946628821	0.8861945291636529	0.381625
0.7065220810114606	0.886188858417526	0.381675
0.7066151675244365	0.8861831868817887	0.381725
0.7067082542018123	0.8861775145564442	0.381775
0.7068013410436125	0.8861718414414931	0.381825
0.7068944280498396	0.8861661675369386	0.381875
0.7069875152205174	0.8861604928427812	0.381925
0.7070806025556491	0.8861548173590245	0.381975
0.707173690055258	0.8861491410856686	0.382025
0.7072667777193481	0.8861434640227172	0.382075
0.7073598655479422	0.8861377861701702	0.382125
0.7074529535410439	0.8861321075280322	0.382175
0.7075460416986766	0.886126428096302	0.382225
0.7076391300208437	0.8861207478749848	0.382275
0.7077322185075684	0.8861150668640794	0.382325
0.7078253071588548	0.8861093850635908	0.382375
0.7079183959747254	0.8861037024735178	0.382425
0.7080114849551844	0.8860980190938655	0.382475
0.7081045741002547	0.8860923349246326	0.382525
0.70819766340994	0.8860866499658246	0.382575
0.7082907528842631	0.8860809642174398	0.382625
0.7083838425232284	0.8860752776794839	0.382675
0.7084769323268589	0.8860695903519547	0.382725
0.7085700222951572	0.886063902234859	0.382775
0.7086631124281484	0.8860582133281935	0.382825
0.708756202725834	0.8860525236319655	0.382875
0.7088492931882392	0.8860468331461716	0.382925
0.7089423838153658	0.8860411418708193	0.382975
0.7090354746072389	0.886035449805905	0.383025
0.7091285655638601	0.8860297569514363	0.383075
0.7092216566852545	0.8860240633074097	0.383125
0.7093147479714244	0.8860183688738325	0.383175
0.7094078394223939	0.8860126736507014	0.383225
0.7095009310381661	0.8860069776380235	0.383275
0.7095940228187644	0.886001280835796	0.383325
0.709687114764192	0.8859955832440258	0.383375
0.7097802068744731	0.8859898848627096	0.383425
0.7098732991496103	0.8859841856918551	0.383475
0.7099663915896277	0.8859784857314583	0.383525
0.7100594841945282	0.8859727849815275	0.383575
0.7101525769643355	0.8859670834420584	0.383625
0.7102456698990529	0.8859613811130593	0.383675
0.7103387629987044	0.885955677994526	0.383725
0.7104318562632923	0.8859499740864666	0.383775
0.7105249496928414	0.885944269388877	0.383825
0.7106180432873535	0.8859385639017657	0.383875
0.710711137046854	0.8859328576251284	0.383925
0.7108042309713443	0.8859271505589729	0.383975
0.7108973250608497	0.8859214427032958	0.384025
0.710990419315372	0.8859157340581045	0.384075
0.7110835137349362	0.8859100246233957	0.384125
0.7111766083195445	0.8859043143991769	0.384175
0.7112697030692212	0.8858986033854447	0.384225
0.7113627979839688	0.8858928915822066	0.384275
0.7114558930638121	0.8858871789894592	0.384325
0.7115489883087532	0.88588146560721	0.384375
0.7116420837188164	0.8858757514354558	0.384425
0.711735179294005	0.8858700364742037	0.384475
0.7118282750343419	0.8858643207234508	0.384525
0.7119213709398315	0.8858586041832043	0.384575
0.7120144670104964	0.8858528868534611	0.384625
0.7121075632463408	0.8858471687342281	0.384675
0.7122006596473873	0.8858414498255031	0.384725
0.7122937562136402	0.8858357301272924	0.384775
0.7123868529451219	0.8858300096395938	0.384825
0.7124799498418375	0.8858242883624137	0.384875
0.7125730469038084	0.88581856629575	0.384925
0.7126661441310399	0.8858128434396088	0.384975
0.712759241523554	0.8858071197939881	0.385025
0.7128523390813557	0.8858013953588945	0.385075
0.7129454368044665	0.8857956701343254	0.385125
0.7130385346928922	0.8857899441202873	0.385175
0.713131632746654	0.8857842173167784	0.385225
0.7132247309657578	0.8857784897238045	0.385275
0.7133178293502238	0.8857727613413643	0.385325
0.7134109279000592	0.8857670321694632	0.385375
0.713504026615284	0.8857613022081	0.385425
0.7135971254959054	0.88575557145728	0.385475
0.7136902245419422	0.8857498399170027	0.385525
0.7137833237534031	0.8857441075872725	0.385575
0.7138764231303063	0.8857383744680892	0.385625
0.7139695226726605	0.8857326405594574	0.385675
0.7140626223804838	0.885726905861377	0.385725
0.7141557222537852	0.8857211703738521	0.385775
0.7142488222925826	0.8857154340968832	0.385825
0.7143419224968852	0.8857096970304739	0.385875
0.7144350228667106	0.885703959174625	0.385925
0.7145281234020684	0.8856982205293398	0.385975
0.7146212241029757	0.8856924810946196	0.386025
0.7147143249694426	0.8856867408704672	0.386075
0.714807426001486	0.8856809998568844	0.386125
0.7149005271991156	0.8856752580538738	0.386175
0.7149936285623486	0.8856695154614368	0.386225
0.7150867300911949	0.8856637720795766	0.386275
0.715179831785672	0.8856580279082941	0.386325
0.7152729336457891	0.8856522829475931	0.386375
0.7153660356715638	0.8856465371974741	0.386425
0.7154591378630056	0.8856407906579411	0.386475
0.7155522402201319	0.8856350433289942	0.386525
0.7156453427429526	0.8856292952106379	0.386575
0.7157384454314846	0.885623546302872	0.386625
0.7158315482857379	0.8856177966057011	0.386675
0.7159246513057296	0.8856120461191248	0.386725
0.7160177544914694	0.8856062948431485	0.386775
0.7161108578429747	0.8856005427777709	0.386825
0.7162039613602553	0.8855947899229977	0.386875
0.7162970650433279	0.8855890362788276	0.386925
0.7163901688922033	0.8855832818452664	0.386975
0.7164832729068975	0.8855775266223126	0.387025
0.7165763770874216	0.8855717706099724	0.387075
0.7166694814337914	0.8855660138082442	0.387125
0.716762585946018	0.8855602562171336	0.387175
0.7168556906241174	0.8855544978366398	0.387225
0.7169487954681004	0.8855487386667682	0.387275
0.7170419004779836	0.8855429787075176	0.387325
0.7171350056537774	0.8855372179588937	0.387375
0.7172281109954983	0.8855314564208954	0.387425
0.7173212165031568	0.8855256940935284	0.387475
0.7174143221767693	0.8855199309767913	0.387525
0.7175074280163465	0.8855141670706902	0.387575
0.7176005340219046	0.8855084023752233	0.387625
0.7176936401934549	0.885502636890397	0.387675
0.7177867465310128	0.8854968706162095	0.387725
0.7178798530345902	0.8854911035526669	0.387775
0.7179729597042014	0.8854853356997684	0.387825
0.71806606653986	0.8854795670575185	0.387875
0.7181591735415788	0.8854737976259178	0.387925
0.7182522807093725	0.8854680274049699	0.387975
0.7183453880432531	0.885462256394676	0.388025
0.718438495543236	0.8854564845950393	0.388075
0.718531603209333	0.8854507120060612	0.388125
0.7186247110415589	0.8854449386277451	0.388175
0.7187178190399255	0.885439164460092	0.388225
0.7188109272044491	0.8854333895031055	0.388275
0.7189040355351396	0.8854276137567869	0.388325
0.7189971440320143	0.8854218372211391	0.388375
0.7190902526950834	0.885416059896164	0.388425
0.7191833615243635	0.8854102817818642	0.388475
0.7192764705198651	0.8854045028782419	0.388525
0.7193695796816049	0.8853987231852994	0.388575
0.7194626890095929	0.8853929427030393	0.388625
0.7195557985038461	0.8853871614314635	0.388675
0.719648908164375	0.8853813793705747	0.388725
0.7197420179911959	0.8853755965203749	0.388775
0.7198351279843196	0.8853698128808667	0.388825
0.7199282381437618	0.8853640284520524	0.388875
0.7200213484695348	0.885358243233934	0.388925
0.7201144589616533	0.8853524572265143	0.388975
0.7202075696201289	0.8853466704297954	0.389025
0.7203006804449777	0.8853408828437799	0.389075
0.7203937914362106	0.8853350944684696	0.389125
0.720486902593844	0.8853293053038677	0.389175
0.720580013917888	0.8853235153499756	0.389225
0.7206731254083598	0.8853177246067964	0.389275
0.7207662370652692	0.8853119330743319	0.389325
0.7208593488886339	0.885306140752585	0.389375
0.7209524608784628	0.885300347641558	0.389425
0.7210455730347741	0.8852945537412528	0.389475
0.7211386853575772	0.8852887590516724	0.389525
0.7212317978468893	0.8852829635728185	0.389575
0.7213249105027207	0.8852771673046941	0.389625
0.7214180233250881	0.8852713702473012	0.389675
0.7215111363140017	0.8852655724006424	0.389725
0.7216042494694784	0.8852597737647199	0.389775
0.7216973627915281	0.8852539743395365	0.389825
0.7217904762801686	0.8852481741250938	0.389875
0.7218835899354091	0.8852423731213953	0.389925
0.7219767037572672	0.8852365713284421	0.389975
0.7220698177457526	0.8852307687462383	0.390025
0.7221629319008827	0.885224965374784	0.390075
0.7222560462226675	0.8852191612140843	0.390125
0.7223491607111234	0.885213356264139	0.390175
0.7224422753662617	0.8852075505249529	0.390225
0.7225353901880981	0.8852017439965261	0.390275
0.7226285051766439	0.8851959366788632	0.390325
0.7227216203319148	0.8851901285719649	0.390375
0.7228147356539227	0.8851843196758349	0.390425
0.7229078511426825	0.8851785099904745	0.390475
0.7230009667982066	0.8851726995158873	0.390525
0.7230940826205092	0.8851668882520748	0.390575
0.7231871986096038	0.8851610761990403	0.390625
0.723280314765504	0.8851552633567848	0.390675
0.7233734310882228	0.8851494497253128	0.390725
0.7234665475777748	0.8851436353046245	0.390775
0.7235596642341722	0.8851378200947246	0.390825
0.7236527810574301	0.8851320040956134	0.390875
0.7237458980475612	0.8851261873072955	0.390925
0.7238390152045788	0.8851203697297712	0.390975
0.7239321325284978	0.8851145513630451	0.391025
0.7240252500193295	0.8851087322071174	0.391075
0.7241183676770903	0.885102912261993	0.391125
0.7242114855017909	0.8850970915276719	0.391175
0.7243046034934472	0.8850912700041593	0.391225
0.7243977216520712	0.8850854476914546	0.391275
0.7244908399776775	0.8850796245895638	0.391325
0.7245839584702792	0.8850738006984852	0.391375
0.72467707712989	0.8850679760182258	0.391425
0.7247701959565235	0.8850621505487838	0.391475
0.7248633149501931	0.8850563242901657	0.391525
0.7249564341109126	0.8850504972423698	0.391575
0.7250495534386955	0.8850446694054032	0.391625
0.7251426729335552	0.8850388407792638	0.391675
0.725235792595506	0.8850330113639584	0.391725
0.72532891242456	0.8850271811594855	0.391775
0.7254220324207327	0.8850213501658515	0.391825
0.7255151525840359	0.885015518383055	0.391875
0.7256082729144845	0.8850096858111024	0.391925
0.7257013934120911	0.8850038524499927	0.391975
0.7257945140768702	0.8849980182997316	0.392025
0.7258876349088346	0.8849921833603184	0.392075
0.7259807559079987	0.8849863476317589	0.392125
0.726073877074375	0.8849805111140524	0.392175
0.7261669984079785	0.8849746738072047	0.392225
0.7262601199088212	0.8849688357112152	0.392275
0.7263532415769179	0.8849629968260897	0.392325
0.7264463634122819	0.8849571571518271	0.392375
0.7265394854149264	0.8849513166884337	0.392425
0.7266326075848657	0.8849454754359082	0.392475
0.7267257299221125	0.8849396333942571	0.392525
0.7268188524266809	0.8849337905634793	0.392575
0.7269119750985846	0.8849279469435807	0.392625
0.7270050979378371	0.8849221025345605	0.392675
0.7270982209444521	0.8849162573364246	0.392725
0.7271913441184431	0.8849104113491721	0.392775
0.727284467459823	0.8849045645728095	0.392825
0.7273775909686071	0.8848987170073351	0.392875
0.7274707146448067	0.884892868652756	0.392925
0.727563838488438	0.8848870195090699	0.392975
0.7276569624995121	0.8848811695762845	0.393025
0.727750086678045	0.8848753188543973	0.393075
0.7278432110240478	0.8848694673434158	0.393125
0.7279363355375364	0.8848636150433379	0.393175
0.7280294602185228	0.8848577619541704	0.393225
0.728122585067022	0.8848519080759122	0.393275
0.7282157100830452	0.8848460534085697	0.393325
0.7283088352666097	0.8848401979521413	0.393375
0.7284019606177251	0.8848343417066338	0.393425
0.7284950861364087	0.8848284846720459	0.393475
0.7285882118226704	0.8848226268483841	0.393525
0.728681337676528	0.8848167682356469	0.393575
0.7287744636979907	0.8848109088338411	0.393625
0.7288675898870765	0.8848050486429652	0.393675
0.7289607162437942	0.884799187663026	0.393725
0.7290538427681627	0.8847933258940216	0.393775
0.7291469694601902	0.8847874633359596	0.393825
0.7292400963198961	0.8847815999888373	0.393875
0.729333223347288	0.8847757358526629	0.393925
0.7294263505423849	0.8847698709274336	0.393975
0.7295194779051961	0.8847640052131571	0.394025
0.7296126054357389	0.8847581387098312	0.394075
0.7297057331340233	0.8847522714174634	0.394125
0.7297988610000667	0.8847464033360513	0.394175
0.7298919890338788	0.8847405344656029	0.394225
0.7299851172354774	0.8847346648061153	0.394275
0.7300782456048714	0.8847287943575965	0.394325
0.7301713741420796	0.8847229231200444	0.394375
0.7302645028471103	0.8847170510934662	0.394425
0.7303576317199824	0.8847111782778598	0.394475
0.7304507607607044	0.8847053046732328	0.394525
0.7305438899692952	0.884699430279583	0.394575
0.7306370193457629	0.8846935550969179	0.394625
0.7307301488901267	0.884687679125235	0.394675
0.7308232786023948	0.8846818023645425	0.394725
0.7309164084825857	0.8846759248148378	0.394775
0.7310095385307088	0.8846700464761285	0.394825
0.7311026687467815	0.8846641673484125	0.394875
0.7311957991308141	0.8846582874316974	0.394925
0.7312889296828238	0.8846524067259804	0.394975
0.7313820604028198	0.8846465252312702	0.395025
0.7314751912908207	0.8846406429475636	0.395075
0.7315683223468349	0.8846347598748693	0.395125
0.7316614535708816	0.8846288760131836	0.395175
0.7317545849629689	0.8846229913625155	0.395225
0.7318477165231159	0.8846171059228619	0.395275
0.7319408482513302	0.8846112196942312	0.395325
0.732033980147632	0.8846053326766204	0.395375
0.7321271122120284	0.8845994448700376	0.395425
0.7322202444445397	0.8845935562744807	0.395475
0.7323133768451726	0.8845876668899568	0.395525
0.7324065094139478	0.8845817767164645	0.395575
0.732499642150872	0.8845758857540107	0.395625
0.7325927750559654	0.8845699940025937	0.395675
0.7326859081292355	0.8845641014622209	0.395725
0.7327790413707019	0.8845582081328903	0.395775
0.7328721747803723	0.8845523140146094	0.395825
0.732965308358266	0.8845464191073764	0.395875
0.7330584421043914	0.8845405234111983	0.395925
0.7331515760187673	0.8845346269260738	0.395975
0.7332447101014025	0.8845287296520092	0.396025
0.7333378443523153	0.8845228315890042	0.396075
0.7334309787715141	0.8845169327370649	0.396125
0.7335241133590188	0.88451103309619	0.396175
0.733617248114836	0.8845051326663869	0.396225
0.7337103830389865	0.8844992314476534	0.396275
0.7338035181314773	0.8844933294399973	0.396325
0.7338966533923283	0.8844874266434164	0.396375
0.733989788821547	0.8844815230579185	0.396425
0.7340829244191532	0.8844756186835012	0.396475
0.7341760601851544	0.8844697135201729	0.396525
0.7342691961195705	0.8844638075679303	0.396575
0.7343623322224088	0.8844579008267824	0.396625
0.7344554684936894	0.8844519932967261	0.396675
0.7345486049334196	0.8844460849777696	0.396725
0.7346417415416193	0.8844401758699104	0.396775
0.7347348783182959	0.884434265973157	0.396825
0.7348280152634692	0.8844283552875061	0.396875
0.7349211523771467	0.8844224438129666	0.396925
0.7350142896593486	0.8844165315495351	0.396975
0.735107427110082	0.884410618497221	0.397025
0.7352005647293669	0.8844047046560204	0.397075
0.7352937025172107	0.8843987900259429	0.397125
0.735386840473633	0.8843928746069845	0.397175
0.7354799785986421	0.8843869583991547	0.397225
0.7355731168922566	0.8843810414024498	0.397275
0.7356662553544854	0.8843751236168791	0.397325
0.7357593939853472	0.8843692050424389	0.397375
0.7358525327848499	0.8843632856791388	0.397425
0.7359456717530136	0.8843573655269745	0.397475
0.7360388108898451	0.8843514445859566	0.397525
0.7361319501953655	0.8843455228560796	0.397575
0.7362250896695803	0.8843396003373549	0.397625
0.7363182293125119	0.8843336770297767	0.397675
0.7364113691241653	0.8843277529333566	0.397725
0.7365045091045629	0.8843218280480886	0.397775
0.7365976492537092	0.8843159023739845	0.397825
0.7366907895716271	0.8843099759110382	0.397875
0.7367839300583211	0.8843040486592615	0.397925
0.7368770707138145	0.8842981206186483	0.397975
0.7369702115381108	0.8842921917892106	0.398025
0.7370633525312341	0.8842862621709421	0.398075
0.7371564936931876	0.8842803317638548	0.398125
0.7372496350239955	0.8842744005679422	0.398175
0.7373427765236608	0.884268468583217	0.398225
0.7374359181922082	0.884262535809672	0.398275
0.7375290600296397	0.8842566022473203	0.398325
0.7376222020359813	0.8842506678961546	0.398375
0.7377153442112343	0.8842447327561878	0.398425
0.7378084865554244	0.8842387968274128	0.398475
0.7379016290685536	0.8842328601098426	0.398525
0.7379947717506471	0.8842269226034699	0.398575
0.7380879146017072	0.8842209843083081	0.398625
0.7381810576217586	0.8842150452243495	0.398675
0.7382742008108044	0.8842091053516073	0.398725
0.7383673441688688	0.8842031646900743	0.398775
0.7384604876959548	0.8841972232397636	0.398825
0.7385536313920869	0.884191281000668	0.398875
0.738646775257268	0.8841853379728003	0.398925
0.7387399192915226	0.8841793941561538	0.398975
0.7388330634948537	0.8841734495507407	0.399025
0.7389262078672854	0.884167504156555	0.399075
0.7390193524088208	0.8841615579736087	0.399125
0.7391124971194843	0.8841556110018953	0.399175
0.7392056419992797	0.884149663241427	0.399225
0.7392987870482297	0.884143714692198	0.399275
0.7393919322663391	0.8841377653542197	0.399325
0.7394850776536304	0.8841318152274866	0.399375
0.7395782232101088	0.8841258643120101	0.399425
0.7396713689357963	0.8841199126077848	0.399475
0.7397645148306986	0.8841139601148219	0.399525
0.739857660894837	0.8841080068331164	0.399575
0.7399508071282178	0.8841020527626786	0.399625
0.7400439535308619	0.8840960979035046	0.399675
0.7401371001027761	0.8840901422556042	0.399725
0.7402302468439809	0.8840841858189736	0.399775
0.7403233937544831	0.8840782285936222	0.399825
0.7404165408343032	0.8840722705795468	0.399875
0.7405096880834483	0.8840663117767563	0.399925
0.7406028355019386	0.884060352185248	0.399975
0.7406959830897812	0.8840543918050305	0.400025
0.7407891308469965	0.8840484306361015	0.400075
0.740882278773592	0.8840424686784688	0.400125
0.740975426869587	0.8840365059321308	0.400175
0.7410685751349898	0.884030542397095	0.400225
0.7411617235698196	0.8840245780733599	0.400275
0.7412548721740841	0.8840186129609331	0.400325
0.7413480209478035	0.8840126470598128	0.400375
0.7414411698909852	0.884006680370007	0.400425
0.7415343190036487	0.8840007128915137	0.400475
0.7416274682858022	0.8839947446243408	0.400525
0.7417206177374651	0.8839887755684864	0.400575
0.7418137673586452	0.8839828057239584	0.400625
0.741906917149362	0.8839768350907552	0.400675
0.7420000671096235	0.8839708636688844	0.400725
0.742093217239449	0.8839648914583443	0.400775
0.7421863675388473	0.8839589184591425	0.400825
0.742279518007836	0.883952944671278	0.400875
0.7423726686464254	0.8839469700947573	0.400925
0.7424658194546329	0.8839409947295802	0.400975
0.7425589704324682	0.883935018575753	0.401025
0.7426521215799492	0.8839290416332753	0.401075
0.7427452728970853	0.8839230639021538	0.401125
0.7428384243838947	0.8839170853823879	0.401175
0.7429315760403865	0.8839111060739842	0.401225
0.7430247278665788	0.8839051259769424	0.401275
0.7431178798624811	0.8838991450912684	0.401325
0.7432110320281115	0.883893163416963	0.401375
0.7433041843634794	0.8838871809540312	0.401425
0.7433973368686025	0.8838811977024742	0.401475
0.743490489543491	0.8838752136622969	0.401525
0.743583642388162	0.8838692288335005	0.401575
0.7436767954026253	0.8838632432160901	0.401625
0.743769948586899	0.8838572568100665	0.401675
0.7438631019409925	0.8838512696154354	0.401725
0.7439562554649238	0.8838452816321971	0.401775
0.7440494091587022	0.8838392928603573	0.401825
0.7441425630223458	0.8838333032999167	0.401875
0.7442357170558646	0.8838273129508806	0.401925
0.7443288712592754	0.8838213218132501	0.401975
0.7444220256325891	0.8838153298870299	0.402025
0.744515180175822	0.8838093371722222	0.402075
0.7446083348889853	0.8838033436688305	0.402125
0.7447014897720953	0.8837973493768575	0.402175
0.7447946448251632	0.8837913542963068	0.402225
0.7448878000482053	0.883785358427181	0.402275
0.7449809554412329	0.8837793617694837	0.402325
0.7450741110042619	0.8837733643232175	0.402375
0.7451672667373042	0.8837673660883859	0.402425
0.745260422640375	0.8837613670649921	0.402475
0.7453535787134865	0.8837553672530389	0.402525
0.7454467349566544	0.8837493666525296	0.402575
0.7455398913698901	0.8837433652634671	0.402625
0.74563304795321	0.8837373630858548	0.402675
0.7457262047066248	0.8837313601196959	0.402725
0.7458193616301515	0.8837253563649932	0.402775
0.7459125187238006	0.8837193518217501	0.402825
0.7460056759875889	0.8837133464899697	0.402875
0.7460988334215268	0.8837073403696553	0.402925
0.7461919910256318	0.8837013334608095	0.402975
0.7462851487999139	0.8836953257634361	0.403025
0.7463783067443904	0.8836893172775379	0.403075
0.7464714648590717	0.8836833080031182	0.403125
0.7465646231439748	0.88367729794018	0.403175
0.74665778159911	0.8836712870887264	0.403225
0.7467509402244944	0.8836652754487612	0.403275
0.7468440990201388	0.8836592630202866	0.403325
0.7469372579860597	0.8836532498033066	0.403375
0.747030417122268	0.8836472357978238	0.403425
0.7471235764287804	0.8836412210038418	0.403475
0.7472167359056077	0.8836352054213634	0.403525
0.7473098955527665	0.8836291890503918	0.403575
0.7474030553702676	0.8836231718909306	0.403625
0.7474962153581278	0.8836171539429828	0.403675
0.7475893755163575	0.8836111352065518	0.403725
0.7476825358449741	0.8836051156816399	0.403775
0.7477756963439878	0.8835990953682515	0.403825
0.7478688570134155	0.8835930742663888	0.403875
0.747962017853268	0.8835870523760558	0.403925
0.7480551788635622	0.8835810296972549	0.403975
0.7481483400443087	0.8835750062299901	0.404025
0.748241501395524	0.883568981974264	0.404075
0.7483346629172196	0.8835629569300801	0.404125
0.7484278246094113	0.8835569310974418	0.404175
0.7485209864721107	0.8835509044763517	0.404225
0.7486141485053336	0.8835448770668137	0.404275
0.7487073107090918	0.8835388488688306	0.404325
0.748800473083401	0.883532819882406	0.404375
0.7488936356282733	0.8835267901075424	0.404425
0.7489867983437235	0.8835207595442441	0.404475
0.749079961229765	0.8835147281925132	0.404525
0.7491731242864114	0.8835086960523543	0.404575
0.7492662875136769	0.8835026631237688	0.404625
0.749359450911575	0.8834966294067618	0.404675
0.749452614480119	0.8834905949013351	0.404725
0.7495457782193233	0.8834845596074931	0.404775
0.7496389421292017	0.8834785235252379	0.404825
0.7497321062097672	0.8834724866545741	0.404875
0.7498252704610348	0.8834664489955035	0.404925
0.7499184348830167	0.8834604105480307	0.404975
0.7500115994757282	0.8834543713121579	0.405025
0.7501047642391817	0.8834483312878891	0.405075
0.7501979291733921	0.8834422904752273	0.405125
0.7502910942783724	0.8834362488741756	0.405175
0.7503842595541369	0.8834302064847375	0.405225
0.7504774250006986	0.8834241633069161	0.405275
0.7505705906180723	0.883418119340715	0.405325
0.7506637564062707	0.883412074586137	0.405375
0.7507569223653088	0.8834060290431859	0.405425
0.7508500884951986	0.8833999827118645	0.405475
0.7509432547959559	0.8833939355921766	0.405525
0.7510364212675928	0.8833878876841248	0.405575
0.7511295879101244	0.8833818389877134	0.405625
0.7512227547235631	0.8833757895029444	0.405675
0.7513159217079242	0.8833697392298224	0.405725
0.7514090888632194	0.8833636881683496	0.405775
0.7515022561894648	0.8833576363185305	0.405825
0.7515954236866722	0.883351583680367	0.405875
0.7516885913548572	0.883345530253864	0.405925
0.751781759194032	0.883339476039023	0.405975
0.7518749272042112	0.8833334210358491	0.406025
0.7519680953854081	0.8833273652443443	0.406075
0.7520612637376366	0.8833213086645129	0.406125
0.7521544322609109	0.8833152512963571	0.406175
0.7522476009552445	0.8833091931398813	0.406225
0.7523407698206509	0.8833031341950881	0.406275
0.7524339388571446	0.8832970744619815	0.406325
0.7525271080647382	0.883291013940564	0.406375
0.752620277443447	0.8832849526308398	0.406425
0.752713446993283	0.8832788905328117	0.406475
0.7528066167142615	0.8832728276464833	0.406525
0.7528997866063956	0.8832667639718577	0.406575
0.752992956669699	0.8832606995089387	0.406625
0.7530861269041856	0.883254634257729	0.406675
0.7531792973098694	0.8832485682182325	0.406725
0.7532724678867636	0.8832425013904524	0.406775
0.7533656386348829	0.8832364337743919	0.406825
0.7534588095542399	0.8832303653700546	0.406875
0.75355198064485	0.8832242961774436	0.406925
0.7536451519067249	0.8832182261965627	0.406975
0.7537383233398801	0.8832121554274148	0.407025
0.7538314949443287	0.8832060838700033	0.407075
0.7539246667200844	0.8832000115243321	0.407125
0.754017838667161	0.883193938390404	0.407175
0.7541110107855729	0.8831878644682227	0.407225
0.7542041830753327	0.8831817897577916	0.407275
0.7542973555364557	0.8831757142591137	0.407325
0.7543905281689541	0.883169637972193	0.407375
0.7544837009728431	0.8831635608970323	0.407425
0.7545768739481349	0.8831574830336356	0.407475
0.7546700470948451	0.8831514043820058	0.407525
0.7547632204129857	0.8831453249421465	0.407575
0.7548563939025725	0.8831392447140609	0.407625
0.7549495675636166	0.883133163697753	0.407675
0.7550427413961351	0.8831270818932254	0.407725
0.7551359154001386	0.8831209993004822	0.407775
0.7552290895756438	0.883114915919526	0.407825
0.7553222639226609	0.8831088317503616	0.407875
0.7554154384412083	0.8831027467929905	0.407925
0.7555086131312945	0.8830966610474184	0.407975
0.7556017879929389	0.8830905745136465	0.408025
0.7556949630261496	0.8830844871916801	0.408075
0.7557881382309463	0.8830783990815209	0.408125
0.7558813136073367	0.8830723101831739	0.408175
0.7559744891553404	0.8830662204966414	0.408225
0.7560676648749657	0.8830601300219277	0.408275
0.7561608407662319	0.8830540387590354	0.408325
0.7562540168291471	0.8830479467079689	0.408375
0.756347193063731	0.8830418538687307	0.408425
0.7564403694699914	0.8830357602413251	0.408475
0.756533546047948	0.8830296658257548	0.408525
0.7566267227976087	0.883023570622024	0.408575
0.7567198997189932	0.8830174746301352	0.408625
0.7568130768121093	0.8830113778500931	0.408675
0.756906254076977	0.8830052802818998	0.408725
0.7569994315136039	0.8829991819255598	0.408775
0.7570926091220099	0.882993082781076	0.408825
0.7571857869022027	0.8829869828484525	0.408875
0.7572789648542023	0.8829808821276919	0.408925
0.757372142978016	0.8829747806187984	0.408975
0.7574653212736643	0.8829686783217751	0.409025
0.7575584997411545	0.8829625752366258	0.409075
0.7576516783805063	0.8829564713633536	0.409125
0.757744857191728	0.8829503667019624	0.409175
0.7578380361748387	0.8829442612524555	0.409225
0.7579312153298474	0.8829381550148362	0.409275
0.7580243946567722	0.8829320479891082	0.409325
0.7581175741556224	0.8829259401752751	0.409375
0.7582107538264173	0.8829198315733401	0.409425
0.7583039336691644	0.882913722183307	0.409475
0.758397113683884	0.8829076120051792	0.409525
0.7584902938705832	0.8829015010389603	0.409575
0.7585834742292826	0.8828953892846536	0.409625
0.7586766547599891	0.8828892767422628	0.409675
0.7587698354627237	0.8828831634117913	0.409725
0.7588630163374933	0.8828770492932427	0.409775
0.7589561973843179	0.8828709343866205	0.409825
0.7590493786032053	0.8828648186919285	0.409875
0.7591425599941755	0.8828587022091696	0.409925
0.759235741557236	0.8828525849383481	0.409975
0.7593289232924066	0.8828464668794668	0.410025
0.7594221051996961	0.8828403480325296	0.410075
0.7595152872791222	0.8828342283975402	0.410125
0.7596084695306955	0.882828107974502	0.410175
0.7597016519544331	0.8828219867634183	0.410225
0.7597948345503449	0.8828158647642929	0.410275
0.759888017318449	0.8828097419771292	0.410325
0.7599812002587548	0.882803618401931	0.410375
0.7600743833712805	0.8827974940387017	0.410425
0.7601675666560356	0.8827913688874448	0.410475
0.7602607501130386	0.8827852429481641	0.410525
0.7603539337422978	0.8827791162208629	0.410575
0.7604471175438331	0.8827729887055448	0.410625
0.7605403015176518	0.8827668604022136	0.410675
0.7606334856637748	0.8827607313108725	0.410725
0.7607266699822083	0.8827546014315258	0.410775
0.7608198544729738	0.882748470764176	0.410825
0.760913039136078	0.8827423393088277	0.410875
0.7610062239715414	0.8827362070654836	0.410925
0.7610994089793709	0.8827300740341483	0.410975
0.7611925941595874	0.882723940214824	0.411025
0.7612857795121977	0.882717805607516	0.411075
0.7613789650372226	0.8827116702122264	0.411125
0.761472150734669	0.8827055340289598	0.411175
0.7615653366045577	0.882699397057719	0.411225
0.7616585226468954	0.8826932592985085	0.411275
0.7617517088617032	0.8826871207513309	0.411325
0.7618448952489871	0.8826809814161908	0.411375
0.7619380818087691	0.8826748412930909	0.411425
0.7620312685410551	0.8826687003820356	0.411475
0.7621244554458664	0.882662558683028	0.411525
0.7622176425232097	0.8826564161960719	0.411575
0.7623108297731052	0.8826502729211712	0.411625
0.7624040171955613	0.8826441288583289	0.411675
0.7624972047905967	0.8826379840075491	0.411725
0.7625903925582205	0.8826318383688354	0.411775
0.7626835804984512	0.8826256919421911	0.411825
0.762776768611298	0.88261954472762	0.411875
0.7628699568967791	0.8826133967251262	0.411925
0.7629631453549042	0.8826072479347126	0.411975
0.7630563339856912	0.8826010983563833	0.412025
0.7631495227891497	0.8825949479901419	0.412075
0.763242711765298	0.882588796835992	0.412125
0.7633359009141455	0.882582644893937	0.412175
0.7634290902357099	0.882576492163981	0.412225
0.7635222797300016	0.8825703386461272	0.412275
0.7636154693970377	0.8825641843403799	0.412325
0.763708659236829	0.8825580292467421	0.412375
0.7638018492493921	0.8825518733652179	0.412425
0.7638950394347379	0.8825457166958105	0.412475
0.7639882297928834	0.8825395592385243	0.412525
0.7640814203238393	0.8825334009933623	0.412575
0.7641746110276224	0.8825272419603286	0.412625
0.7642678019042437	0.8825210821394263	0.412675
0.7643609929537197	0.8825149215306599	0.412725
0.7644541841760617	0.8825087601340325	0.412775
0.7645473755712857	0.8825025979495482	0.412825
0.764640567139404	0.8824964349772101	0.412875
0.7647337588804314	0.8824902712170225	0.412925
0.7648269507943809	0.8824841066689885	0.412975
0.7649201428812672	0.8824779413331125	0.413025
0.7650133351411033	0.8824717752093972	0.413075
0.7651065275739036	0.8824656082978478	0.413125
0.7651997201796816	0.8824594405984665	0.413175
0.7652929129584515	0.8824532721112581	0.413225
0.7653861059102266	0.8824471028362255	0.413275
0.7654792990350217	0.882440932773373	0.413325
0.765572492332849	0.882434761922704	0.413375
0.7656656858037243	0.8824285902842224	0.413425
0.76575887944766	0.8824224178579314	0.413475
0.7658520732646703	0.8824162446438357	0.413525
0.7659452672547694	0.8824100706419382	0.413575
0.7660384614179707	0.882403895852243	0.413625
0.7661316557542879	0.8823977202747539	0.413675
0.7662248502637358	0.8823915439094742	0.413725
0.7663180449463264	0.8823853667564084	0.413775
0.7664112398020761	0.882379188815559	0.413825
0.7665044348309957	0.8823730100869314	0.413875
0.7665976300331023	0.8823668305705273	0.413925
0.7666908254084064	0.8823606502663529	0.413975
0.7667840209569252	0.8823544691744095	0.414025
0.7668772166786693	0.8823482872947028	0.414075
0.7669704125736554	0.8823421046272353	0.414125
0.7670636086418947	0.8823359211720115	0.414175
0.7671568048834037	0.8823297369290345	0.414225
0.7672500012981937	0.8823235518983089	0.414275
0.7673431978862809	0.8823173660798376	0.414325
0.7674363946476768	0.8823111794736253	0.414375
0.7675295915823978	0.8823049920796743	0.414425
0.7676227886904546	0.8822988038979904	0.414475
0.767715985971865	0.8822926149285754	0.414525
0.7678091834266383	0.8822864251714349	0.414575
0.7679023810547928	0.8822802346265709	0.414625
0.7679955788563383	0.8822740432939887	0.414675
0.7680887768312926	0.8822678511736909	0.414725
0.7681819749796651	0.8822616582656825	0.414775
0.7682751733014747	0.8822554645699658	0.414825
0.7683683717967297	0.8822492700865464	0.414875
0.7684615704654499	0.8822430748154261	0.414925
0.7685547693076425	0.8822368787566108	0.414975
0.7686479683233288	0.8822306819101019	0.415025
0.768741167512515	0.8822244842759062	0.415075
0.7688343668752222	0.8822182858540243	0.415125
0.7689275664114575	0.8822120866444629	0.415175
0.7690207661212408	0.8822058866472233	0.415225
0.7691139660045805	0.8821996858623117	0.415275
0.7692071660614958	0.8821934842897294	0.415325
0.7693003662919952	0.8821872819294828	0.415375
0.7693935666960973	0.8821810787815734	0.415425
0.7694867672738118	0.882174874846007	0.415475
0.7695799680251567	0.8821686701227855	0.415525
0.7696731689501418	0.8821624646119146	0.415575
0.7697663700487843	0.8821562583133968	0.415625
0.7698595713210953	0.882150051227237	0.415675
0.7699527727670914	0.8821438433534378	0.415725
0.7700459743867832	0.8821376346920043	0.415775
0.7701391761801881	0.8821314252429393	0.415825
0.7702323781473164	0.8821252150062476	0.415875
0.7703255802881854	0.882119003981932	0.415925
0.7704187826028057	0.8821127921699975	0.415975
0.7705119850911943	0.8821065795704469	0.416025
0.7706051877533618	0.882100366183285	0.416075
0.7706983905893258	0.8820941520085148	0.416125
0.7707915935990961	0.8820879370461407	0.416175
0.7708847967826903	0.8820817212961665	0.416225
0.7709780001401183	0.8820755047585962	0.416275
0.7710712036713984	0.882069287433433	0.416325
0.7711644073765401	0.8820630693206817	0.416375
0.7712576112555612	0.8820568504203454	0.416425
0.771350815308472	0.8820506307324285	0.416475
0.7714440195352897	0.8820444102569347	0.416525
0.7715372239360246	0.8820381889938679	0.416575
0.7716304285106944	0.882031966943232	0.416625
0.7717236332593089	0.8820257441050309	0.416675
0.7718168381818862	0.8820195204792683	0.416725
0.7719100432784356	0.8820132960659486	0.416775
0.7720032485489757	0.8820070708650751	0.416825
0.7720964539935158	0.8820008448766521	0.416875
0.772189659612074	0.8819946181006834	0.416925
0.7722828654046601	0.8819883905371727	0.416975
0.7723760713712918	0.8819821621861244	0.417025
0.7724692775119797	0.8819759330475415	0.417075
0.7725624838267402	0.8819697031214295	0.417125
0.7726556903155851	0.8819634724077902	0.417175
0.7727488969785301	0.8819572409066299	0.417225
0.7728421038155869	0.88195100861795	0.417275
0.7729353108267717	0.8819447755417571	0.417325
0.7730285180120966	0.8819385416780522	0.417375
0.7731217253715763	0.8819323070268424	0.417425
0.7732149329052248	0.8819260715881283	0.417475
0.773308140613055	0.8819198353619173	0.417525
0.7734013484950816	0.8819135983482099	0.417575
0.7734945565513183	0.8819073605470134	0.417625
0.7735877647817788	0.8819011219583285	0.417675
0.7736809731864772	0.8818948825821622	0.417725
0.7737741817654269	0.8818886424185156	0.417775
0.7738673905186425	0.8818824014673955	0.417825
0.773960599446137	0.8818761597288028	0.417875
0.7740538085479249	0.8818699172027447	0.417925
0.7741470178240194	0.8818636738892216	0.417975
0.7742402272744355	0.8818574297882413	0.418025
0.7743334368991858	0.8818511848998041	0.418075
0.7744266466982851	0.8818449392239175	0.418125
0.7745198566717464	0.8818386927605819	0.418175
0.7746130668195844	0.8818324455098047	0.418225
0.7747062771418125	0.8818261974715865	0.418275
0.7747994876384444	0.8818199486459348	0.418325
0.7748926983094946	0.8818136990328501	0.418375
0.7749859091549764	0.8818074486323397	0.418425
0.7750791201749039	0.8818011974444044	0.418475
0.7751723313692911	0.8817949454690513	0.418525
0.7752655427381515	0.8817886927062812	0.418575
0.7753587542814989	0.8817824391561017	0.418625
0.7754519659993481	0.8817761848185126	0.418675
0.7755451778917113	0.8817699296935224	0.418725
0.7756383899586045	0.8817636737811305	0.418775
0.775731602200039	0.8817574170813458	0.418825
0.7758248146160313	0.881751159594167	0.418875
0.7759180272065925	0.8817449013196037	0.418925
0.7760112399717397	0.8817386422576544	0.418975
0.7761044529114833	0.8817323824083285	0.419025
0.7761976660258405	0.8817261217716246	0.419075
0.7762908793148222	0.8817198603475519	0.419125
0.7763840927784451	0.8817135981361097	0.419175
0.7764773064167201	0.8817073351373066	0.419225
0.7765705202296638	0.8817010713511418	0.419275
0.7766637342172878	0.8816948067776242	0.419325
0.7767569483796078	0.8816885414167536	0.419375
0.7768501627166362	0.8816822752685377	0.419425
0.7769433772283885	0.8816760083329769	0.419475
0.7770365919148767	0.8816697406100789	0.419525
0.7771298067761161	0.8816634720998443	0.419575
0.7772230218121194	0.8816572028022804	0.419625
0.7773162370229019	0.8816509327173881	0.419675
0.7774094524084759	0.8816446618451744	0.419725
0.7775026679688566	0.8816383901856408	0.419775
0.7775958837040569	0.8816321177387936	0.419825
0.7776890996140915	0.8816258445046347	0.419875
0.7777823156989733	0.8816195704831704	0.419925
0.7778755319587174	0.8816132956744022	0.419975
0.7779687483933355	0.8816070200783375	0.420025
0.7780619650028452	0.8816007436949761	0.420075
0.778155181787256	0.8815944665243268	0.420125
0.7782483987465857	0.881588188566389	0.420175
0.7783416158808444	0.8815819098211716	0.420225
0.77843483319005	0.8815756302886735	0.420275
0.7785280506742122	0.8815693499689041	0.420325
0.7786212683333492	0.8815630688618622	0.420375
0.7787144861674705	0.881556786967557	0.420425
0.778807704176594	0.8815505042859879	0.420475
0.7789009223607302	0.8815442208171633	0.420525
0.7789941407198958	0.881537936561083	0.420575
0.7790873592541017	0.8815316515177556	0.420625
0.7791805779633649	0.8815253656871807	0.420675
0.7792737968476963	0.881519079069367	0.420725
0.7793670159071131	0.8815127916643135	0.420775
0.7794602351416249	0.8815065034720301	0.420825
0.7795534545512507	0.8815002144925147	0.420875
0.779646674135999	0.8814939247257777	0.420925
0.7797398938958886	0.8814876341718171	0.420975
0.779833113830929	0.8814813428306429	0.421025
0.7799263339411384	0.8814750507022534	0.421075
0.7800195542265265	0.8814687577866586	0.421125
0.7801127746871107	0.8814624640838571	0.421175
0.7802059953229018	0.881456169593858	0.421225
0.7802992161339166	0.8814498743166606	0.421275
0.7803924371201664	0.8814435782522737	0.421325
0.7804856582816672	0.8814372814006973	0.421375
0.7805788796184309	0.8814309837619393	0.421425
0.7806721011304736	0.8814246853360004	0.421475
0.7807653228178064	0.881418386122888	0.421525
0.7808585446804465	0.8814120861226027	0.421575
0.7809517667184044	0.8814057853351526	0.421625
0.781044988931697	0.8813994837605379	0.421675
0.7811382113203349	0.8813931813987667	0.421725
0.781231433884336	0.8813868782498389	0.421775
0.7813246566237096	0.8813805743137634	0.421825
0.7814178795384746	0.8813742695905391	0.421875
0.7815111026286398	0.8813679640801757	0.421925
0.7816043258942236	0.8813616577826722	0.421975
0.7816975493352359	0.8813553506980374	0.422025
0.7817907729516944	0.881349042826271	0.422075
0.7818839967436093	0.881342734167382	0.422125
0.781977220710998	0.8813364247213692	0.422175
0.7820704448538706	0.8813301144882426	0.422225
0.7821636691722451	0.8813238034680002	0.422275
0.7822568936661313	0.8813174916606528	0.422325
0.7823501183355471	0.8813111790661978	0.422375
0.782443343180502	0.881304865684646	0.422425
0.7825365682010147	0.8812985515159953	0.422475
0.782629793397094	0.8812922365602559	0.422525
0.7827230187687592	0.8812859208174261	0.422575
0.7828162443160184	0.8812796042875161	0.422625
0.7829094700388909	0.8812732869705242	0.422675
0.7830026959373863	0.8812669688664602	0.422725
0.7830959220115219	0.8812606499753229	0.422775
0.783189148261308	0.8812543302971219	0.422825
0.7832823746867628	0.8812480098318561	0.422875
0.7833756012878954	0.8812416885795348	0.422925
0.7834688280647244	0.8812353665401577	0.422975
0.783562055017259	0.8812290437137332	0.423025
0.7836552821455176	0.8812227201002614	0.423075
0.7837485094495105	0.8812163956997504	0.423125
0.7838417369292542	0.8812100705122009	0.423175
0.7839349645847604	0.8812037445376203	0.423225
0.7840281924160448	0.8811974177760101	0.423275
0.7841214204231196	0.8811910902273773	0.423325
0.7842146486060008	0.8811847618917229	0.423375
0.7843078769646995	0.8811784327690549	0.423425
0.7844011054992326	0.8811721028593736	0.423475
0.7844943342096112	0.8811657721626871	0.423525
0.7845875630958516	0.8811594406789958	0.423575
0.7846807921579654	0.8811531084083081	0.423625
0.784774021395969	0.8811467753506237	0.423675
0.7848672508098734	0.8811404415059517	0.423725
0.7849604803996956	0.8811341068742915	0.423775
0.7850537101654465	0.8811277714556519	0.423825
0.7851469401071427	0.8811214352500331	0.423875
0.7852401702247954	0.8811150982574432	0.423925
0.7853334005184212	0.8811087604778829	0.423975
0.7854266309880314	0.8811024219113597	0.424025
0.7855198616336421	0.881096082557875	0.424075
0.7856130924552651	0.8810897424174358	0.424125
0.7857063234529168	0.8810834014900436	0.424175
0.785799554626608	0.8810770597757055	0.424225
0.7858927859763559	0.8810707172744232	0.424275
0.7859860175021716	0.8810643739862031	0.424325
0.7860792492040709	0.8810580299110479	0.424375
0.786172481082066	0.8810516850489633	0.424425
0.7862657131361727	0.881045339399952	0.424475
0.786358945366403	0.8810389929640201	0.424525
0.7864521777727724	0.8810326457411702	0.424575
0.7865454103552932	0.8810262977314082	0.424625
0.7866386431139808	0.881019948934737	0.424675
0.7867318760488482	0.881013599351162	0.424725
0.7868251091599093	0.8810072489806867	0.424775
0.7869183424471786	0.8810008978233159	0.424825
0.7870115759106691	0.8809945458790539	0.424875
0.7871048095503956	0.8809881931479048	0.424925
0.7871980433663713	0.8809818396298731	0.424975
0.7872912773586106	0.8809754853249631	0.425025
0.7873845115271265	0.8809691302331791	0.425075
0.7874777458719342	0.8809627743545252	0.425125
0.7875709803930461	0.8809564176890065	0.425175
0.7876642150904778	0.8809500602366263	0.425225
0.7877574499642415	0.8809437019973897	0.425275
0.7878506850143524	0.8809373429713008	0.425325
0.7879439202408233	0.8809309831583638	0.425375
0.7880371556436692	0.8809246225585834	0.425425
0.788130391222903	0.8809182611719637	0.425475
0.7882236269785393	0.8809118989985091	0.425525
0.7883168629105917	0.8809055360382237	0.425575
0.7884100990190739	0.8808991722911126	0.425625
0.788503335304	0.8808928077571794	0.425675
0.7885965717653839	0.8808864424364289	0.425725
0.7886898084032392	0.8808800763288654	0.425775
0.7887830452175802	0.8808737094344931	0.425825
0.7888762822084204	0.8808673417533166	0.425875
0.7889695193757746	0.8808609732853399	0.425925
0.7890627567196551	0.8808546040305679	0.425975
0.7891559942400773	0.8808482339890045	0.426025
0.789249231937054	0.8808418631606546	0.426075
0.7893424698106	0.880835491545522	0.426125
0.7894357078607284	0.8808291191436114	0.426175
0.7895289460874537	0.8808227459549273	0.426225
0.7896221844907891	0.8808163719794737	0.426275
0.7897154230707498	0.8808099972172554	0.426325
0.7898086618273481	0.8808036216682767	0.426375
0.7899019007605989	0.8807972453325419	0.426425
0.7899951398705156	0.8807908682100555	0.426475
0.790088379157112	0.880784490300822	0.426525
0.7901816186204031	0.8807781116048452	0.426575
0.7902748582604009	0.8807717321221307	0.426625
0.7903680980771213	0.8807653518526815	0.426675
0.7904613380705762	0.8807589707965033	0.426725
0.7905545782407815	0.8807525889535995	0.426775
0.7906478185877492	0.8807462063239753	0.426825
0.7907410591114954	0.8807398229076344	0.426875
0.7908342998120315	0.8807334387045821	0.426925
0.7909275406893734	0.8807270537148222	0.426975
0.7910207817435333	0.880720667938359	0.427025
0.7911140229745268	0.8807142813751976	0.427075
0.7912072643823667	0.8807078940253416	0.427125
0.7913005059670669	0.8807015058887964	0.427175
0.7913937477286417	0.8806951169655655	0.427225
0.7914869896671047	0.8806887272556541	0.427275
0.7915802317824703	0.880682336759066	0.427325
0.7916734740747514	0.8806759454758063	0.427375
0.7917667165439632	0.880669553405879	0.427425
0.7918599591901182	0.8806631605492888	0.427475
0.7919532020132317	0.8806567669060401	0.427525
0.7920464450133161	0.8806503724761372	0.427575
0.7921396881903867	0.8806439772595848	0.427625
0.7922329315444566	0.8806375812563869	0.427675
0.7923261750755398	0.8806311844665489	0.427725
0.7924194187836505	0.880624786890074	0.427775
0.7925126626688017	0.8806183885269682	0.427825
0.792605906731009	0.8806119893772342	0.427875
0.7926991509702839	0.8806055894408781	0.427925
0.7927923953866428	0.8805991887179032	0.427975
0.7928856399800974	0.8805927872083149	0.428025
0.7929788847506635	0.880586384912117	0.428075
0.7930721296983531	0.8805799818293146	0.428125
0.7931653748231821	0.8805735779599114	0.428175
0.7932586201251625	0.8805671733039127	0.428225
0.7933518656043098	0.8805607678613225	0.428275
0.7934451112606365	0.8805543616321454	0.428325
0.793538357094158	0.8805479546163861	0.428375
0.7936316031048866	0.8805415468140485	0.428425
0.7937248492928375	0.8805351382251383	0.428475
0.7938180956580236	0.8805287288496584	0.428525
0.7939113422004596	0.8805223186876151	0.428575
0.7940045889201583	0.8805159077390111	0.428625
0.7940978358171353	0.8805094960038529	0.428675
0.7941910828914024	0.8805030834821426	0.428725
0.7942843301429758	0.8804966701738873	0.428775
0.7943775775718669	0.8804902560790893	0.428825
0.7944708251780921	0.8804838411977551	0.428875
0.7945640729616626	0.8804774255298872	0.428925
0.7946573209225953	0.8804710090754924	0.428975
0.7947505690609011	0.8804645918345726	0.429025
0.7948438173765973	0.8804581738071352	0.429075
0.7949370658696939	0.8804517549931817	0.429125
0.7950303145402083	0.8804453353927197	0.429175
0.7951235633881512	0.8804389150057511	0.429225
0.79521681241354	0.8804324938322828	0.429275
0.7953100616163846	0.8804260718723171	0.429325
0.7954033109967034	0.8804196491258606	0.429375
0.7954965605545055	0.8804132255929159	0.429425
0.7955898102898096	0.8804068012734895	0.429475
0.795683060202625	0.880400376167584	0.429525
0.7957763102929697	0.8803939502752062	0.429575
0.7958695605608541	0.880387523596358	0.429625
0.7959628110062951	0.8803810961310466	0.429675
0.7960560616293036	0.8803746678792744	0.429725
0.7961493124298967	0.8803682388410481	0.429775
0.796242563408085	0.8803618090163703	0.429825
0.7963358145638858	0.8803553784052469	0.429875
0.7964290658973094	0.8803489470076815	0.429925
0.7965223174083738	0.8803425148236795	0.429975
0.7966155690970882	0.880336081853245	0.430025
0.7967088209634714	0.8803296480963828	0.430075
0.7968020730075324	0.8803232135530974	0.430125
0.7968953252292901	0.8803167782233936	0.430175
0.7969885776287531	0.8803103421072755	0.430225
0.7970818302059406	0.8803039052047487	0.430275
0.7971750829608614	0.8802974675158164	0.430325
0.7972683358935345	0.8802910290404845	0.430375
0.7973615890039683	0.8802845897787568	0.430425
0.7974548422921829	0.880278149730638	0.430475
0.7975480957581854	0.8802717088961332	0.430525
0.7976413494019968	0.8802652672752465	0.430575
0.7977346032236236	0.8802588248679829	0.430625
0.7978278572230874	0.8802523816743463	0.430675
0.7979211114003942	0.8802459376943427	0.430725
0.7980143657555658	0.8802394929279749	0.430775
0.7981076202886084	0.8802330473752495	0.430825
0.7982008749995431	0.8802266010361692	0.430875
0.7982941298883769	0.8802201539107407	0.430925
0.7983873849551308	0.8802137059989662	0.430975
0.7984806401998115	0.880207257300853	0.431025
0.7985738956224397	0.880200807816403	0.431075
0.7986671512230228	0.8801943575456237	0.431125
0.7987604070015814	0.8801879064885166	0.431175
0.7988536629581223	0.8801814546450898	0.431225
0.7989469190926665	0.8801750020153444	0.431275
0.7990401754052212	0.8801685485992886	0.431325
0.7991334318958065	0.8801620943969234	0.431375
0.7992266885644304	0.8801556394082574	0.431425
0.7993199454111126	0.880149183633291	0.431475
0.7994132024358612	0.8801427270720332	0.431525
0.799506459638696	0.8801362697244846	0.431575
0.7995997170196253	0.8801298115906535	0.431625
0.7996929745786677	0.8801233526705413	0.431675
0.7997862323158325	0.880116892964156	0.431725
0.7998794902311385	0.8801104324714988	0.431775
0.7999727483245951	0.8801039711925773	0.431825
0.8000660065962203	0.8800975091273939	0.431875
0.8001592650460235	0.8800910462759556	0.431925
0.8002525236740243	0.8800845826382646	0.431975
0.8003457824802297	0.8800781182143281	0.432025
0.8004390414646606	0.8800716530041482	0.432075
0.8005323006273247	0.8800651870077322	0.432125
0.8006255599682414	0.8800587202250822	0.432175
0.800718819487419	0.8800522526562057	0.432225
0.8008120791848775	0.8800457843011046	0.432275
0.8009053390606242	0.8800393151597861	0.432325
0.80099859911468	0.8800328452322526	0.432375
0.8010918593470517	0.8800263745185108	0.432425
0.8011851197577601	0.8800199030185638	0.432475
0.8012783803468124	0.8800134307324181	0.432525
0.8013716411142292	0.8800069576600762	0.432575
0.8014649020600174	0.8800004838015454	0.432625
0.801558163184198	0.8799940091568275	0.432675
0.801651424486778	0.8799875337259302	0.432725
0.801744685967778	0.8799810575088555	0.432775
0.8018379476272055	0.8799745805056105	0.432825
0.8019312094650803	0.8799681027161977	0.432875
0.8020244714814103	0.8799616241406244	0.432925
0.8021177336762161	0.8799551447788925	0.432975
0.8022109960495042	0.8799486646310095	0.433025
0.8023042586012963	0.8799421836969776	0.433075
0.8023975213315985	0.8799357019768039	0.433125
0.8024907842404322	0.8799292194704906	0.433175
0.8025840473278038	0.8799227361780455	0.433225
0.8026773105937353	0.87991625209947	0.433275
0.802770574038232	0.879909767234772	0.433325
0.8028638376613164	0.8799032815839534	0.433375
0.8029571014629938	0.8798967951470218	0.433425
0.8030503654432865	0.8798903079239794	0.433475
0.8031436296022005	0.8798838199148328	0.433525
0.8032368939397571	0.8798773311195855	0.433575
0.8033301584559632	0.8798708415382432	0.433625
0.8034234231508394	0.8798643511708102	0.433675
0.8035166880243928	0.8798578600172917	0.433725
0.8036099530766443	0.8798513680776916	0.433775
0.803703218307601	0.8798448753520156	0.433825
0.8037964837172831	0.8798383818402682	0.433875
0.8038897493056987	0.879831887542454	0.433925
0.8039830150728671	0.8798253924585779	0.433975
0.8040762810187966	0.8798188965886449	0.434025
0.8041695471435074	0.8798123999326593	0.434075
0.8042628134470067	0.8798059024906264	0.434125
0.8043560799293148	0.8797994042625505	0.434175
0.8044493465904394	0.8797929052484369	0.434225
0.804542613430401	0.8797864054482899	0.434275
0.8046358804492065	0.8797799048621149	0.434325
0.804729147646877	0.8797734034899162	0.434375
0.8048224150234189	0.879766901331699	0.434425
0.8049156825788536	0.8797603983874677	0.434475
0.8050089503131876	0.8797538946572276	0.434525
0.8051022182264423	0.8797473901409829	0.434575
0.8051954863186238	0.8797408848387395	0.434625
0.8052887545897539	0.8797343787505005	0.434675
0.8053820230398387	0.8797278718762728	0.434725
0.8054752916688998	0.8797213642160591	0.434775
0.8055685604769436	0.8797148557698663	0.434825
0.805661829463991	0.8797083465376972	0.434875
0.8057550986300495	0.8797018365195588	0.434925
0.8058483679751387	0.8796953257154537	0.434975
0.8059416374992674	0.8796888141253888	0.435025
0.8060349072024545	0.879682301749367	0.435075
0.806128177084709	0.879675788587395	0.435125
0.806221447146049	0.8796692746394761	0.435175
0.8063147173864849	0.8796627599056166	0.435225
0.8064079878060336	0.8796562443858198	0.435275
0.8065012584047061	0.8796497280800921	0.435325
0.8065945291825194	0.8796432109884369	0.435375
0.806687800139484	0.8796366931108605	0.435425
0.8067810712756176	0.8796301744473662	0.435475
0.8068743425909299	0.8796236549979607	0.435525
0.8069676140854394	0.8796171347626465	0.435575
0.8070608857591554	0.8796106137414313	0.435625
0.8071541576120957	0.879604091934317	0.435675
0.8072474296442711	0.8795975693413114	0.435725
0.807340701855698	0.8795910459624167	0.435775
0.8074339742463881	0.8795845217976402	0.435825
0.8075272468163573	0.8795779968469846	0.435875
0.8076205195656174	0.879571471110457	0.435925
0.8077137924941843	0.87956494458806	0.435975
0.8078070656020706	0.8795584172798003	0.436025
0.8079003388892909	0.8795518891856816	0.436075
0.8079936123558583	0.8795453603057097	0.436125
0.8080868860017876	0.8795388306398889	0.436175
0.8081801598270918	0.8795323001882246	0.436225
0.8082734338317856	0.8795257689507211	0.436275
0.8083667080158826	0.8795192369273835	0.436325
0.8084599823793969	0.8795127041182171	0.436375
0.8085532569223417	0.8795061705232264	0.436425
0.8086465316447318	0.8794996361424166	0.436475
0.8087398065465801	0.8794931009757921	0.436525
0.8088330816279017	0.8794865650233585	0.436575
0.8089263568887087	0.8794800282851204	0.436625
0.8090196323290175	0.8794734907610826	0.436675
0.8091129079488394	0.8794669524512502	0.436725
0.8092061837481904	0.8794604133556281	0.436775
0.8092994597270827	0.8794538734742212	0.436825
0.8093927358855318	0.8794473328070345	0.436875
0.8094860122235497	0.879440791354073	0.436925
0.8095792887411528	0.8794342491153415	0.436975
0.8096725654383518	0.879427706090845	0.437025
0.8097658423151639	0.8794211622805883	0.437075
0.8098591193716002	0.8794146176845765	0.437125
0.8099523966076767	0.8794080723028148	0.437175
0.8100456740234058	0.8794015261353074	0.437225
0.8101389516188027	0.87939497918206	0.437275
0.8102322293938796	0.8793884314430773	0.437325
0.8103255073486528	0.8793818829183642	0.437375
0.8104187854831333	0.8793753336079256	0.437425
0.8105120637973375	0.8793687835117668	0.437475
0.8106053422912778	0.8793622326298922	0.437525
0.8106986209649689	0.8793556809623075	0.437575
0.8107918998184241	0.8793491285090168	0.437625
0.8108851788516576	0.879342575270026	0.437675
0.8109784580646832	0.8793360212453393	0.437725
0.8110717374575145	0.8793294664349625	0.437775
0.8111650170301663	0.8793229108388996	0.437825
0.811258296782651	0.8793163544571564	0.437875
0.8113515767149845	0.8793097972897373	0.437925
0.8114448568271787	0.8793032393366478	0.437975
0.8115381371192488	0.8792966805978927	0.438025
0.8116314175912078	0.8792901210734768	0.438075
0.8117246982430707	0.8792835607634054	0.438125
0.81181797907485	0.8792769996676832	0.438175
0.8119112600865609	0.8792704377863155	0.438225
0.8120045412782162	0.8792638751193069	0.438275
0.8120978226498308	0.8792573116666631	0.438325
0.8121911042014175	0.8792507474283884	0.438375
0.8122843859329917	0.8792441824044881	0.438425
0.8123776678445656	0.8792376165949671	0.438475
0.8124709499361545	0.8792310499998307	0.438525
0.8125642322077709	0.8792244826190836	0.438575
0.81265751465943	0.8792179144527316	0.438625
0.8127507972911445	0.8792113455007781	0.438675
0.8128440801029296	0.8792047757632302	0.438725
0.8129373630947978	0.879198205240091	0.438775
0.8130306462667644	0.8791916339313669	0.438825
0.813123929618842	0.879185061837062	0.438875
0.8132172131510453	0.8791784889571822	0.438925
0.813310496863388	0.8791719152917318	0.438975
0.8134037807558836	0.8791653408407165	0.439025
0.8134970648285467	0.8791587656041406	0.439075
0.8135903490813905	0.8791521895820098	0.439125
0.8136836335144295	0.8791456127743288	0.439175
0.8137769181276768	0.8791390351811028	0.439225
0.813870202921147	0.879132456802337	0.439275
0.813963487894854	0.8791258776380358	0.439325
0.8140567730488112	0.8791192976882052	0.439375
0.814150058383033	0.8791127169528493	0.439425
0.8142433438975326	0.879106135431974	0.439475
0.8143366295923249	0.8790995531255837	0.439525
0.8144299154674226	0.8790929700336844	0.439575
0.8145232015228402	0.8790863861562799	0.439625
0.8146164877585917	0.8790798014933764	0.439675
0.8147097741746909	0.8790732160449782	0.439725
0.8148030607711518	0.8790666298110911	0.439775
0.8148963475479877	0.8790600427917193	0.439825
0.8149896345052133	0.8790534549868689	0.439875
0.8150829216428412	0.8790468663965443	0.439925
0.8151762089608875	0.8790402770207508	0.439975
0.8152694964593629	0.8790336868594937	0.440025
0.8153627841382849	0.8790270959127775	0.440075
0.8154560719976637	0.8790205041806082	0.440125
0.8155493600375167	0.8790139116629901	0.440175
0.8156426482578539	0.8790073183599293	0.440225
0.8157359366586929	0.8790007242714298	0.440275
0.8158292252400439	0.8789941293974983	0.440325
0.8159225140019244	0.8789875337381383	0.440375
0.8160158029443436	0.8789809372933571	0.440425
0.8161090920673195	0.878974340063158	0.440475
0.816202381370861	0.8789677420475488	0.440525
0.816295670854986	0.8789611432465328	0.440575
0.8163889605197019	0.8789545436601185	0.440625
0.8164822503650271	0.8789479432883096	0.440675
0.8165755403909671	0.878941342131115	0.440725
0.8166688305975396	0.8789347401885399	0.440775
0.8167621209847487	0.8789281374605938	0.440825
0.8168554115526083	0.878921533947285	0.440875
0.8169487023011205	0.8789149296486243	0.440925
0.8170419932302936	0.8789083245646246	0.440975
0.8171352843401236	0.878901718695301	0.441025
0.8172285756306099	0.8788951120406736	0.441075
0.8173218671017358	0.8788885046007667	0.441125
0.8174151587534845	0.8788818963756131	0.441175
0.8175084505858151	0.8788752873652556	0.441225
0.8176017425986786	0.8788686775697511	0.441275
0.81769503479199	0.8788620669891767	0.441325
0.8177883271656383	0.878855455623636	0.441375
0.8178816197194538	0.8788488434732711	0.441425
0.817974912453208	0.8788422305382747	0.441475
0.8180682053665701	0.8788356168189119	0.441525
0.8181614984590887	0.8788290023155457	0.441575
0.818254791730125	0.8788223870286753	0.441625
0.8183480851788041	0.8788157709589873	0.441675
0.8184413788039009	0.8788091541074278	0.441725
0.8185346726037335	0.8788025364752979	0.441775
0.8186279665759613	0.8787959180643942	0.441825
0.8187212607173654	0.8787892988771899	0.441875
0.8188145550234834	0.8787826789170989	0.441925
0.8189078494881682	0.8787760581888264	0.441975
0.8190011441029182	0.8787694366988656	0.442025
0.8190944388560113	0.878762814456171	0.442075
0.8191877337312539	0.8787561914730996	0.442125
0.81928102870631	0.8787495677666962	0.442175
0.8193743237503394	0.8787429433604829	0.442225
0.8194676188207934	0.8787363182869113	0.442275
0.8195609138589416	0.8787296925907634	0.442325
0.8196542087837448	0.87872306633383	0.442375
0.8197475034833576	0.8787164396013801	0.442425
0.8198407978034407	0.878709812511077	0.442475
0.8199340915309893	0.8787031852252969	0.442525
0.8200273843720614	0.8786965579681137	0.442575
0.8201206759209874	0.8786899310487575	0.442625
0.8202139656179291	0.8786833048939756	0.442675
0.8203072526902471	0.8786766800927092	0.442725
0.8204005360716344	0.8786700574577437	0.442775
0.8204938142904451	0.8786634381108109	0.442825
0.8205870853156157	0.8786568236000399	0.442875
0.8206803463439438	0.8786502160620762	0.442925
0.8207735935065279	0.8786436184458438	0.442975
0.8208668214635082	0.8786370348214084	0.443025
0.8209600228447425	0.8786304708062985	0.443075
0.821053187477684	0.8786239341539723	0.443125
0.8211463013216488	0.878617435566105	0.443175
0.8212393449966353	0.8786109898138418	0.443225
0.8213322917525917	0.8786046172855592	0.443275
0.8214251046661115	0.8785983461233878	0.443325
0.8215177327707616	0.8785922151725081	0.443375
0.8216101057151893	0.8785862780524285	0.443425
0.8217021263890181	0.8785806087771433	0.443475
0.8217936607432019	0.8785753095134434	0.443525
0.8218845237376311	0.878570521290858	0.443575
0.8219744599425505	0.8785664387861103	0.443625
0.8220631167604053	0.8785633307319874	0.443675
0.8221500074614541	0.8785615680897632	0.443725
0.8222344601605227	0.8785616629371336	0.443775
0.8223155473917044	0.8785643221446585	0.443825
0.8223919889117374	0.8785705214589007	0.443875
0.822462017571678	0.8785816077392459	0.443925
0.8225231942568714	0.8785994400252979	0.443975
0.8225721526187614	0.8786265841396403	0.444025
0.8226042470864913	0.8786665810583997	0.444075
0.8226130677489175	0.8787243168500215	0.444125
0.8225897722113479	0.8788065323094626	0.444175
0.82252216624992	0.8789225244404288	0.444225
0.8223934404918468	0.8790851108608254	0.444275
0.8221804376168234	0.879311953494552	0.444325
0.8218512816991568	0.8796273712440095	0.444375
0.8213621464800546	0.8800648143789394	0.444425
0.8206528718465125	0.8806702272333206	0.444475
0.819641059824262	0.8815065898262209	0.444525
0.8182142018373978	0.8826599984595896	0.444575
0.8162193301895022	0.8842477069610484	0.444625
0.8134496963720778	0.8864285747557601	0.444675
0.8096281489062057	0.8894162980403525	0.444725
0.8043873765124419	0.8934955340015416	0.444775
0.7972482576536628	0.8990404013631768	0.444825
0.7875995683633056	0.906533624548379	0.444875
0.774685591970472	0.916582535785821	0.444925
0.7576127468016974	0.9299251537213145	0.444975
0.7353911345138893	0.947416001885441	0.445025
0.7070287634811874	0.9699786097500558	0.445075
0.6716894805443548	0.9985125473945022	0.445125
0.6289045487272513	1.0337510506452725	0.445175
0.5787932411191461	1.0760829549560251	0.445225
0.5222153772285304	1.1253764431153035	0.445275
0.4607760835452109	1.1808607737705359	0.445325
0.39664811108714537	1.2411205451752947	0.445375
0.3322527566871378	1.3042273774248958	0.445425
0.26990002297248533	1.367985859775123	0.445475
0.21149498549167203	1.4302285652676998	0.445525
0.15837417781776497	1.4890813588495737	0.445575
0.11127764025574069	1.5431396698669753	0.445625
0.07042127385380477	1.5915343555888788	0.445675
0.03562084928710011	1.6339014510340948	0.445725
0.006426229859150981	1.6702900295718437	0.445775
-0.017760220090235337	1.7010449867590807	0.445825
-0.037592416014507184	1.726692990567363	0.445875
-0.05371779346635869	1.747847746749498	0.445925
-0.06673894597433258	1.7651402851159543	0.445975
-0.07719374864755014	1.7791731802129744	0.446025
-0.08554820808838469	1.7904943171923848	0.446075
-0.0921973126821264	1.799584950252984	0.446125
-0.09747039573647223	1.806857275218571	0.446175
-0.1016386368313489	1.8126577432327835	0.446225
-0.10492319823032283	1.817273409203959	0.446275
-0.10750311834868273	1.820939519917258	0.446325
-0.10952250379458218	1.8238472389302827	0.446375
-0.1110968268007943	1.8261508905656254	0.446425
-0.11231829243481466	1.82797442410743	0.446475
-0.11326032628759522	1.829416996291891	0.446525
-0.1139812747623166	1.8305576836692365	0.446575
-0.11452742460762376	1.8314593956235246	0.446625
-0.11493544771601873	1.8321720844811575	0.446675
-0.11523436880544008	1.832735355136063	0.446725
-0.11544714185944156	1.8331805719301815	0.446775
-0.11559190866193493	1.8335325506844464	0.446825
-0.11568300078853036	1.8338109120511628	0.446875
-0.11573173565465392	1.8340311605789583	0.446925
-0.11574704790364237	1.8342055429841675	0.446975
-0.11573598954983687	1.8343437295125051	0.447025
-0.11570412576134866	1.8344533540581647	0.447075
-0.11565584781437142	1.834540441827051	0.447125
-0.11559462040344051	1.8346097476552714	0.447175
-0.11552317698532191	1.8346650234620547	0.447225
-0.11544367402026535	1.8347092295669032	0.447275
-0.11535781272536698	1.8347447015836549	0.447325
-0.11526693516269794	1.8347732821878333	0.447375
-0.11517210006033787	1.834796425124952	0.447425
-0.11507414263402958	1.8348152772924813	0.447475
-0.11497372178156234	1.834830743508797	0.447525
-0.11487135731302316	1.8348435376156538	0.447575
-0.11476745931949656	1.8348542227948805	0.447625
-0.11466235133968615	1.8348632433741903	0.447675
-0.1145562886340231	1.8348709499179363	0.447725
-0.11444947259946413	1.8348776190202045	0.447775
-0.11434206214011047	1.8348834689186688	0.447825
-0.11423418263663256	1.8348886718116846	0.447875
-0.11412593302170122	1.8348933635747842	0.447925
-0.11401739136147734	1.83489765142578	0.447975
-0.11390861925870417	1.8349016199716845	0.448025
-0.11379966532628669	1.8349053359791752	0.448075
-0.11369056792765657	1.834908852138137	0.448125
-0.11358135733875857	1.834912210030918	0.448175
-0.11347205745378328	1.8349154424749747	0.448225
-0.11336268713097125	1.8349185753712223	0.448275
-0.1132532612544784	1.834921629162407	0.448325
-0.11314379157222611	1.8349246199838465	0.448375
-0.11303428735703032	1.834927560571425	0.448425
-0.11292475592828669	1.8349304609781134	0.448475
-0.1128152030636536	1.8349333291393728	0.448525
-0.11270563332392183	1.8349361713193593	0.448575
-0.11259605030940335	1.8349389924630468	0.448625
-0.11248645686226649	1.834941796474137	0.448675
-0.11237685522623263	1.8349445864343805	0.448725
-0.11226724717261043	1.834947364776696	0.448775
-0.11215763409978213	1.8349501334217908	0.448825
-0.11204801711171998	1.8349528938860198	0.448875
-0.1119383970799713	1.8349556473665003	0.448925
-0.11182877469258075	1.8349583948083226	0.448975
-0.11171915049271407	1.834961136957583	0.449025
-0.11160952490914633	1.8349638744032712	0.449075
-0.11149989828033177	1.8349666076103168	0.449125
-0.11139027087340632	1.8349693369457032	0.449175
-0.11128064289919024	1.8349720626990569	0.449225
-0.11117101452403316	1.834974785098934	0.449275
-0.11106138587916767	1.834977504325648	0.449325
-0.1109517570680919	1.8349802205214296	0.449375
-0.11084212817240338	1.8349829337984194	0.449425
-0.11073249925640057	1.8349856442450083	0.449475
-0.11062287037072231	1.8349883519308146	0.449525
-0.11051324155521541	1.834991056910646	0.449575
-0.1104036128412065	1.8349937592275951	0.449625
-0.11029398425328862	1.8349964589155183	0.449675
-0.11018435581074022	1.834999156000961	0.449725
-0.11007472752863752	1.8350018505047074	0.449775
-0.1099650994187417	1.8350045424429784	0.449825
-0.1098554714901916	1.8350072318284019	0.449875
-0.1097458437500577	1.8350099186707574	0.449925
-0.10963621620377405	1.8350126029775842	0.449975
-0.10952658885548505	1.835015284754642	0.450025
-0.10941696170831268	1.8350179640062945	0.450075
-0.10930733476457619	1.8350206407357952	0.450125
-0.1091977080259556	1.8350233149455264	0.450175
-0.10908808149363125	1.8350259866371783	0.450225
-0.1089784551683847	1.835028655811898	0.450275
-0.10886882905068618	1.8350313224704005	0.450325
-0.10875920314075724	1.8350339866130638	0.450375
-0.10864957743862613	1.835036648239996	0.450425
-0.10853995194416602	1.8350393073510967	0.450475
-0.10843032665713051	1.8350419639460955	0.450525
-0.10832070157717624	1.8350446180245956	0.450575
-0.10821107670388669	1.8350472695860927	0.450625
-0.10810145203678456	1.8350499186300062	0.450675
-0.10799182757534846	1.8350525651556873	0.450725
-0.10788220331901896	1.8350552091624426	0.450775
-0.10777257926721039	1.8350578506495347	0.450825
-0.1076629554193134	1.8350604896162017	0.450875
-0.1075533317747035	1.8350631260616537	0.450925
-0.10744370833274182	1.8350657599850875	0.450975
-0.10733408509278083	1.835068391385681	0.451025
-0.1072244620541645	1.8350710202626077	0.451075
-0.10711483921623276	1.8350736466150284	0.451125
-0.10700521657831988	1.8350762704421042	0.451175
-0.10689559413975967	1.8350788917429854	0.451225
-0.10678597189988187	1.8350815105168279	0.451275
-0.10667634985801787	1.835084126762779	0.451325
-0.10656672801349609	1.8350867404799918	0.451375
-0.10645710636564748	1.835089351667614	0.451425
-0.10634748491380186	1.835091960324799	0.451475
-0.10623786365729078	1.835094566450698	0.451525
-0.10612824259544668	1.8350971700444645	0.451575
-0.10601862172760305	1.835099771105255	0.451625
-0.10590900105309532	1.8351023696322262	0.451675
-0.10579938057126004	1.835104965624538	0.451725
-0.10568976028143583	1.8351075590813517	0.451775
-0.10558014018296229	1.8351101500018328	0.451825
-0.1054705202751823	1.8351127383851464	0.451875
-0.10536090055743835	1.8351153242304632	0.451925
-0.10525128102907753	1.835117907536954	0.451975
-0.10514166168944594	1.8351204883037937	0.452025
-0.1050320425378951	1.8351230665301583	0.452075
-0.10492242357377417	1.8351256422152293	0.452125
-0.10481280479643931	1.8351282153581878	0.452175
-0.10470318620524345	1.83513078595822	0.452225
-0.10459356779954683	1.835133354014513	0.452275
-0.10448394957870642	1.835135919526258	0.452325
-0.10437433154208643	1.8351384824926489	0.452375
-0.1042647136890482	1.8351410429128814	0.452425
-0.1041550960189599	1.8351436007861548	0.452475
-0.10404547853118687	1.835146156111671	0.452525
-0.10393586122510155	1.8351487088886351	0.452575
-0.10382624410007336	1.8351512591162544	0.452625
-0.10371662715547901	1.8351538067937385	0.452675
-0.10360701039069183	1.8351563519203027	0.452725
-0.10349739380509279	1.83515889449516	0.452775
-0.10338777739805949	1.835161434517532	0.452825
-0.10327816116897702	1.8351639719866384	0.452875
-0.103168545117227	1.8351665069017058	0.452925
-0.10305892924219863	1.8351690392619595	0.452975
-0.10294931354327802	1.8351715690666313	0.453025
-0.10283969801985803	1.8351740963149525	0.453075
-0.10273008267132962	1.8351766210061606	0.453125
-0.10262046749708913	1.8351791431394935	0.453175
-0.10251085249653219	1.8351816627141928	0.453225
-0.10240123766905884	1.835184179729503	0.453275
-0.10229162301406933	1.835186694184671	0.453325
-0.10218200853096746	1.8351892060789474	0.453375
-0.10207239421915786	1.8351917154115844	0.453425
-0.10196278007804828	1.8351942221818383	0.453475
-0.10185316610704805	1.8351967263889666	0.453525
-0.10174355230556852	1.835199228032232	0.453575
-0.10163393867302319	1.8352017271108974	0.453625
-0.10152432520882781	1.835204223624231	0.453675
-0.10141471191239984	1.835206717571501	0.453725
-0.10130509878315921	1.8352092089519818	0.453775
-0.10119548582052751	1.8352116977649473	0.453825
-0.10108587302392873	1.8352141840096765	0.453875
-0.10097626039278862	1.8352166676854504	0.453925
-0.10086664792653527	1.8352191487915523	0.453975
-0.10075703562459859	1.8352216273272701	0.454025
-0.10064742348641063	1.8352241032918915	0.454075
-0.1005378115114058	1.83522657668471	0.454125
-0.10042819969901974	1.8352290475050193	0.454175
-0.10031858804869129	1.8352315157521188	0.454225
-0.10020897655985987	1.8352339814253078	0.454275
-0.1000993652319687	1.8352364445238905	0.454325
-0.09998975406446098	1.8352389050471722	0.454375
-0.09988014305678423	1.8352413629944624	0.454425
-0.09977053220838548	1.835243818365072	0.454475
-0.09966092151871637	1.8352462711583164	0.454525
-0.09955131098722805	1.8352487213735116	0.454575
-0.09944170061337633	1.8352511690099782	0.454625
-0.09933209039661586	1.8352536140670384	0.454675
-0.09922248033640683	1.835256056544018	0.454725
-0.09911287043220801	1.835258496440244	0.454775
-0.09900326068348309	1.8352609337550487	0.454825
-0.09889365108969538	1.835263368487764	0.454875
-0.09878404165031221	1.8352658006377276	0.454925
-0.09867443236480115	1.8352682302042769	0.454975
-0.09856482323263302	1.8352706571867548	0.455025
-0.09845521425327973	1.8352730815845042	0.455075
-0.09834560542621608	1.8352755033968735	0.455125
-0.09823599675091763	1.8352779226232112	0.455175
-0.0981263882268632	1.8352803392628705	0.455225
-0.09801677985353206	1.8352827533152054	0.455275
-0.09790717163040752	1.8352851647795754	0.455325
-0.09779756355697221	1.8352875736553376	0.455375
-0.09768795563271333	1.8352899799418585	0.455425
-0.09757834785711784	1.8352923836385002	0.455475
-0.09746874022967619	1.8352947847446341	0.455525
-0.09735913274987969	1.8352971832596285	0.455575
-0.0972495254172224	1.8352995791828588	0.455625
-0.09713991823119943	1.8353019725136994	0.455675
-0.09703031119130877	1.8353043632515298	0.455725
-0.09692070429704915	1.835306751395731	0.455775
-0.09681109754792266	1.835309136945687	0.455825
-0.0967014909434317	1.8353115199007841	0.455875
-0.09659188448308197	1.8353139002604113	0.455925
-0.09648227816637986	1.8353162780239596	0.455975
-0.09637267199283457	1.8353186531908243	0.456025
-0.09626306596195633	1.8353210257604007	0.456075
-0.09615346007325833	1.8353233957320887	0.456125
-0.0960438543262543	1.8353257631052902	0.456175
-0.0959342487204611	1.835328127879409	0.456225
-0.09582464325539596	1.835330490053852	0.456275
-0.09571503793058	1.8353328496280283	0.456325
-0.09560543274553365	1.8353352066013504	0.456375
-0.09549582769978188	1.8353375609732314	0.456425
-0.09538622279284849	1.8353399127430896	0.456475
-0.0952766180242627	1.8353422619103423	0.456525
-0.09516701339355141	1.8353446084744132	0.456575
-0.09505740890024751	1.835346952434725	0.456625
-0.09494780454388174	1.8353492937907052	0.456675
-0.09483820032399037	1.835351632541782	0.456725
-0.09472859624010807	1.8353539686873885	0.456775
-0.09461899229177413	1.8353563022269563	0.456825
-0.09450938847852704	1.8353586331599245	0.456875
-0.09439978479990975	1.8353609614857294	0.456925
-0.09429018125546411	1.8353632872038141	0.456975
-0.09418057784473668	1.8353656103136202	0.457025
-0.09407097456727286	1.8353679308145963	0.457075
-0.09396137142262255	1.8353702487061878	0.457125
-0.09385176841033463	1.8353725639878489	0.457175
-0.09374216552996276	1.8353748766590292	0.457225
-0.09363256278105905	1.835377186719187	0.457275
-0.0935229601631805	1.835379494167778	0.457325
-0.093413357675883	1.8353817990042642	0.457375
-0.09330375531872655	1.8353841012281062	0.457425
-0.09319415309127108	1.8353864008387706	0.457475
-0.09308455099307901	1.835388697835723	0.457525
-0.09297494902371456	1.8353909922184342	0.457575
-0.09286534718274303	1.835393283986375	0.457625
-0.09275574546973235	1.83539557313902	0.457675
-0.09264614388425081	1.8353978596758445	0.457725
-0.09253654242586999	1.8354001435963287	0.457775
-0.0924269410941613	1.8354024248999516	0.457825
-0.09231733988869956	1.8354047035861982	0.457875
-0.09220773880905998	1.835406979654552	0.457925
-0.09209813785482011	1.8354092531045023	0.457975
-0.09198853702555865	1.8354115239355382	0.458025
-0.09187893632085628	1.8354137921471516	0.458075
-0.0917693357402951	1.8354160577388368	0.458125
-0.09165973528345907	1.8354183207100907	0.458175
-0.09155013494993344	1.8354205810604116	0.458225
-0.09144053473930523	1.8354228387893006	0.458275
-0.09133093465116308	1.8354250938962602	0.458325
-0.09122133468509716	1.8354273463807969	0.458375
-0.09111173484069925	1.8354295962424163	0.458425
-0.09100213511756285	1.8354318434806296	0.458475
-0.09089253551528273	1.8354340880949473	0.458525
-0.09078293603345561	1.8354363300848844	0.458575
-0.09067333667167903	1.8354385694499558	0.458625
-0.09056373742955322	1.8354408061896803	0.458675
-0.09045413830667898	1.8354430403035777	0.458725
-0.0903445393026592	1.8354452717911705	0.458775
-0.09023494041709813	1.8354475006519828	0.458825
-0.09012534164960118	1.835449726885542	0.458875
-0.09001574299977634	1.8354519504913758	0.458925
-0.08990614446723139	1.8354541714690151	0.458975
-0.08979654605157798	1.8354563898179928	0.459025
-0.0896869477524267	1.8354586055378432	0.459075
-0.08957734956939176	1.835460818628104	0.459125
-0.08946775150208741	1.8354630290883136	0.459175
-0.08935815355013037	1.8354652369180127	0.459225
-0.0892485557131381	1.8354674421167452	0.459275
-0.08913895799073011	1.8354696446840544	0.459325
-0.08902936038252689	1.8354718446194889	0.459375
-0.08891976288815104	1.8354740419225963	0.459425
-0.0888101655072257	1.8354762365929285	0.459475
-0.08870056823937651	1.835478428630038	0.459525
-0.08859097108422946	1.83548061803348	0.459575
-0.0884813740414131	1.8354828048028113	0.459625
-0.08837177711055658	1.8354849889375908	0.459675
-0.0882621802912907	1.8354871704373787	0.459725
-0.08815258358324797	1.8354893493017388	0.459775
-0.08804298698606143	1.8354915255302344	0.459825
-0.08793339049936737	1.835493699122434	0.459875
-0.08782379412280084	1.8354958700779038	0.459925
-0.08771419785600122	1.8354980383962167	0.459975
-0.0876046016986065	1.8355002040769421	0.460025
-0.08749500565025857	1.835502367119658	0.460075
-0.08738540971059831	1.8355045275239363	0.460125
-0.08727581387926997	1.8355066852893591	0.460175
-0.08716621815591787	1.8355088404155024	0.460225
-0.08705662254018852	1.8355109929019517	0.460275
-0.08694702703172918	1.8355131427482867	0.460325
-0.08683743163018892	1.8355152899540972	0.460375
-0.08672783633521786	1.8355174345189658	0.460425
-0.0866182411464676	1.8355195764424856	0.460475
-0.08650864606359104	1.8355217157242445	0.460525
-0.08639905108624236	1.8355238523638384	0.460575
-0.08628945621407717	1.8355259863608577	0.460625
-0.08617986144675215	1.8355281177149037	0.460675
-0.08607026678392572	1.8355302464255698	0.460725
-0.08596067222525718	1.83553237249246	0.460775
-0.08585107777040746	1.8355344959151725	0.460825
-0.08574148341903837	1.8355366166933138	0.460875
-0.08563188917081362	1.8355387348264864	0.460925
-0.08552229502539756	1.8355408503143003	0.460975
-0.08541270098245625	1.8355429631563611	0.461025
-0.08530310704165697	1.8355450733522827	0.461075
-0.08519351320266787	1.8355471809016735	0.461125
-0.08508391946515924	1.8355492858041513	0.461175
-0.08497432582880145	1.8355513880593284	0.461225
-0.08486473229326719	1.8355534876668251	0.461275
-0.08475513885822936	1.8355555846262581	0.461325
-0.08464554552336348	1.8355576789372503	0.461375
-0.08453595228834453	1.8355597705994218	0.461425
-0.08442635915285086	1.8355618596123997	0.461475
-0.08431676611655965	1.8355639459758064	0.461525
-0.08420717317915162	1.8355660296892733	0.461575
-0.08409758034030669	1.835568110752425	0.461625
-0.08398798759970752	1.8355701891648974	0.461675
-0.0838783949570371	1.835572264926318	0.461725
-0.08376880241197973	1.8355743380363256	0.461775
-0.08365920996422155	1.8355764084945512	0.461825
-0.08354961761344845	1.8355784763006369	0.461875
-0.08344002535934951	1.835580541454217	0.461925
-0.08333043320161299	1.8355826039549366	0.461975
-0.08322084113993	1.8355846638024333	0.462025
-0.08311124917399146	1.8355867209963554	0.462075
-0.08300165730349025	1.835588775536344	0.462125
-0.08289206552812013	1.835590827422051	0.462175
-0.0827824738475762	1.8355928766531189	0.462225
-0.08267288226155443	1.8355949232292041	0.462275
-0.08256329076975225	1.8355969671499521	0.462325
-0.08245369937186778	1.8355990084150224	0.462375
-0.08234410806760079	1.835601047024063	0.462425
-0.08223451685665181	1.835603082976737	0.462475
-0.08212492573872267	1.8356051162726956	0.462525
-0.0820153347135161	1.8356071469116046	0.462575
-0.08190574378073646	1.8356091748931187	0.462625
-0.08179615294008824	1.8356112002169063	0.462675
-0.08168656219127828	1.8356132228826254	0.462725
-0.08157697153401337	1.8356152428899473	0.462775
-0.08146738096800205	1.8356172602385328	0.462825
-0.08135779049295382	1.8356192749280567	0.462875
-0.08124820010857928	1.8356212869581823	0.462925
-0.0811386098145898	1.8356232963285868	0.462975
-0.08102901961069835	1.8356253030389376	0.463025
-0.08091942949661854	1.8356273070889146	0.463075
-0.08080983947206526	1.8356293084781872	0.463125
-0.08070024953675414	1.8356313072064396	0.463175
-0.0805906596904026	1.835633303273343	0.463225
-0.08048106993272779	1.8356352966785845	0.463275
-0.08037148026344985	1.835637287421839	0.463325
-0.08026189068228752	1.8356392755027957	0.463375
-0.08015230118896317	1.8356412609211323	0.463425
-0.0800427117831978	1.8356432436765413	0.463475
-0.07993312246471537	1.8356452237687038	0.463525
-0.07982353323323944	1.8356472011973135	0.463575
-0.07971394408849561	1.8356491759620546	0.463625
-0.0796043550302096	1.8356511480626245	0.463675
-0.07949476605810897	1.8356531174987103	0.463725
-0.07938517717192166	1.8356550842700106	0.463775
-0.07927558837137699	1.8356570483762167	0.463825
-0.07916599965620495	1.8356590098170293	0.463875
-0.07905641102613685	1.8356609685921428	0.463925
-0.07894682248090479	1.83566292470126	0.463975
-0.07883723402024145	1.8356648781440783	0.464025
-0.07872764564388184	1.8356668289203035	0.464075
-0.07861805735155984	1.8356687770296352	0.464125
-0.07850846914301272	1.8356707224717823	0.464175
-0.07839888101797635	1.8356726652464463	0.464225
-0.07828929297618935	1.8356746053533395	0.464275
-0.07817970501739016	1.8356765427921655	0.464325
-0.0780701171413192	1.8356784775626394	0.464375
-0.07796052934771629	1.8356804096644674	0.464425
-0.07785094163632446	1.8356823390973673	0.464475
-0.07774135400688464	1.8356842658610477	0.464525
-0.07763176645914245	1.8356861899552293	0.464575
-0.07752217899284017	1.8356881113796224	0.464625
-0.07741259160772537	1.835690030133951	0.464675
-0.07730300430354227	1.8356919462179278	0.464725
-0.07719341708004027	1.835693859631279	0.464775
-0.07708382993696551	1.8356957703737202	0.464825
-0.07697424287406862	1.83569767844498	0.464875
-0.07686465589109852	1.835699583844776	0.464925
-0.07675506898780672	1.8357014865728398	0.464975
-0.0766454821639444	1.8357033866288914	0.465025
-0.07653589541926488	1.8357052840126649	0.465075
-0.07642630875352101	1.835707178723882	0.465125
-0.0763167221664677	1.8357090707622803	0.465175
-0.07620713565785997	1.8357109601275832	0.465225
-0.07609754922745397	1.8357128468195314	0.465275
-0.07598796287500675	1.83571473083785	0.465325
-0.0758783766002762	1.8357166121822817	0.465375
-0.075768790403021	1.8357184908525555	0.465425
-0.07565920428300095	1.8357203668484143	0.465475
-0.0755496182399761	1.8357222401695914	0.465525
-0.0754400322737083	1.8357241108158309	0.465575
-0.07533044638395911	1.8357259787868694	0.465625
-0.075220860570492	1.8357278440824523	0.465675
-0.07511127483307052	1.8357297067023188	0.465725
-0.0750016891714592	1.8357315666462173	0.465775
-0.07489210358542392	1.835733423913888	0.465825
-0.07478251807473046	1.8357352785050827	0.465875
-0.07467293263914664	1.8357371304195438	0.465925
-0.07456334727843968	1.8357389796570245	0.465975
-0.07445376199237871	1.8357408262172703	0.466025
-0.07434417678073343	1.835742670100036	0.466075
-0.07423459164327366	1.8357445113050692	0.466125
-0.07412500657977135	1.835746349832128	0.466175
-0.07401542158999778	1.8357481856809614	0.466225
-0.07390583667372615	1.8357500188513294	0.466275
-0.07379625183072991	1.8357518493429839	0.466325
-0.07368666706078325	1.8357536771556866	0.466375
-0.07357708236366148	1.8357555022891918	0.466425
-0.07346749773914038	1.8357573247432635	0.466475
-0.07335791318699696	1.8357591445176573	0.466525
-0.07324832870700809	1.8357609616121404	0.466575
-0.07313874429895283	1.8357627760264699	0.466625
-0.0730291599626091	1.8357645877604156	0.466675
-0.07291957569775802	1.8357663968137357	0.466725
-0.0728099915041786	1.8357682031862035	0.466775
-0.0727004073816538	1.8357700068775782	0.466825
-0.07259082332996375	1.8357718078876353	0.466875
-0.0724812393488931	1.835773606216137	0.466925
-0.07237165543822352	1.8357754018628598	0.466975
-0.07226207159774134	1.835777194827568	0.467025
-0.07215248782722936	1.8357789851100408	0.467075
-0.07204290412647556	1.8357807727100444	0.467125
-0.07193332049526424	1.8357825576273592	0.467175
-0.07182373693338467	1.8357843398617546	0.467225
-0.0717141534406227	1.8357861194130116	0.467275
-0.07160457001676923	1.8357878962809033	0.467325
-0.07149498666161115	1.8357896704652117	0.467375
-0.07138540337494105	1.835791441965712	0.467425
-0.07127582015654725	1.835793210782187	0.467475
-0.07116623700622383	1.835794976914416	0.467525
-0.07105665392376019	1.8357967403621824	0.467575
-0.07094707090895226	1.8357985011252678	0.467625
-0.0708374879615907	1.8358002592034575	0.467675
-0.07072790508147256	1.835802014596535	0.467725
-0.07061832226839024	1.835803767304288	0.467775
-0.07050873952214196	1.835805517326501	0.467825
-0.0703991568425215	1.835807264662964	0.467875
-0.07028957422932862	1.8358090093134636	0.467925
-0.07017999168235804	1.8358107512777915	0.467975
-0.07007040920141157	1.835812490555736	0.468025
-0.0699608267862847	1.835814227147091	0.468075
-0.06985124443678094	1.8358159610516462	0.468125
-0.06974166215269674	1.8358176922691976	0.468175
-0.06963207993383745	1.835819420799537	0.468225
-0.06952249778000032	1.8358211466424617	0.468275
-0.06941291569099221	1.8358228697977663	0.468325
-0.0693033336666118	1.8358245902652488	0.468375
-0.06919375170666713	1.8358263080447057	0.468425
-0.0690841698109583	1.8358280231359374	0.468475
-0.0689745879792945	1.8358297355387423	0.468525
-0.06886500621147723	1.8358314452529219	0.468575
-0.06875542450731674	1.835833152278276	0.468625
-0.06864584286661629	1.835834856614609	0.468675
-0.06853626128918712	1.8358365582617222	0.468725
-0.06842667977483355	1.8358382572194214	0.468775
-0.06831709832336855	1.8358399534875098	0.468825
-0.06820751693459695	1.835841647065795	0.468875
-0.06809793560833381	1.8358433379540815	0.468925
-0.06798835434438474	1.8358450261521788	0.468975
-0.06787877314256607	1.835846711659894	0.469025
-0.06776919200268447	1.8358483944770365	0.469075
-0.06765961092455797	1.8358500746034168	0.469125
-0.06755002990799423	1.835851752038845	0.469175
-0.0674404489528124	1.8358534267831337	0.469225
-0.06733086805882149	1.8358550988360947	0.469275
-0.06722128722584177	1.835856768197542	0.469325
-0.06711170645368336	1.8358584348672893	0.469375
-0.06700212574216768	1.8358600988451517	0.469425
-0.0668925450911064	1.8358617601309455	0.469475
-0.06678296450032195	1.8358634187244864	0.469525
-0.06667338396962691	1.835865074625593	0.469575
-0.06656380349884511	1.8358667278340828	0.469625
-0.06645422308779034	1.8358683783497751	0.469675
-0.06634464273628746	1.8358700261724898	0.469725
-0.06623506244415148	1.835871671302048	0.469775
-0.06612548221120851	1.83587331373827	0.469825
-0.06601590203727446	1.8358749534809793	0.469875
-0.065906321922177	1.8358765905299979	0.469925
-0.0657967418657326	1.835878224885151	0.469975
-0.0656871618677704	1.835879856546261	0.470025
-0.06557758192810785	1.835881485513156	0.470075
-0.06546800204657521	1.8358831117856595	0.470125
-0.06535842222299146	1.8358847353636008	0.470175
-0.06524884245718746	1.835886356246805	0.470225
-0.06513926274898348	1.8358879744351038	0.470275
-0.0650296830982113	1.835889589928323	0.470325
-0.06492010350469256	1.8358912027262952	0.470375
-0.06481052396826002	1.8358928128288488	0.470425
-0.06470094448873621	1.835894420235818	0.470475
-0.06459136506595527	1.8358960249470324	0.470525
-0.06448178569974083	1.8358976269623266	0.470575
-0.06437220638992752	1.8358992262815332	0.470625
-0.06426262713634079	1.8359008229044878	0.470675
-0.0641530479388159	1.8359024168310234	0.470725
-0.06404346879717943	1.835904008060979	0.470775
-0.06393388971126752	1.8359055965941877	0.470825
-0.06382431068090817	1.8359071824304904	0.470875
-0.06371473170593829	1.8359087655697215	0.470925
-0.06360515278618697	1.8359103460117234	0.470975
-0.06349557392149209	1.8359119237563317	0.471025
-0.06338599511168402	1.8359134988033905	0.471075
-0.06327641635660107	1.8359150711527374	0.471125
-0.06316683765607535	1.835916640804216	0.471175
-0.06305725900994558	1.8359182077576675	0.471225
-0.06294768041804544	1.8359197720129352	0.471275
-0.0628381018802141	1.8359213335698628	0.471325
-0.06272852339628668	1.8359228924282947	0.471375
-0.06261894496610297	1.8359244485880757	0.471425
-0.0625093665894993	1.835926002049052	0.471475
-0.06239978826631647	1.8359275528110692	0.471525
-0.06229020999639144	1.8359291008739755	0.471575
-0.0621806317795665	1.8359306462376173	0.471625
-0.06207105361567918	1.835932188901844	0.471675
-0.061961475504573066	1.8359337288665045	0.471725
-0.06185189744608629	1.8359352661314488	0.471775
-0.06174231944006338	1.8359368006965262	0.471825
-0.06163274148634389	1.8359383325615888	0.471875
-0.06152316358477279	1.8359398617264882	0.471925
-0.06141358573519095	1.8359413881910767	0.471975
-0.06130400793744411	1.835942911955207	0.472025
-0.06119443019137388	1.8359444330187333	0.472075
-0.06108485249682727	1.8359459513815097	0.472125
-0.060975274853646545	1.8359474670433913	0.472175
-0.060865697261679966	1.835948980004233	0.472225
-0.06075611972077037	1.8359504902638928	0.472275
-0.060646542230767084	1.8359519978222247	0.472325
-0.06053696479151372	1.8359535026790896	0.472375
-0.06042738740286065	1.8359550048343427	0.472425
-0.06031781006465262	1.8359565042878447	0.472475
-0.060208232776740325	1.8359580010394543	0.472525
-0.06009865553896986	1.8359594950890314	0.472575
-0.059989078351192396	1.8359609864364366	0.472625
-0.059879501213255526	1.8359624750815315	0.472675
-0.05976992412501056	1.8359639610241778	0.472725
-0.05966034708630667	1.8359654442642377	0.472775
-0.05955077009699529	1.8359669248015746	0.472825
-0.05944119315692737	1.8359684026360523	0.472875
-0.0593316162659543	1.8359698777675342	0.472925
-0.05922203942392851	1.8359713501958863	0.472975
-0.059112462630701884	1.8359728199209733	0.473025
-0.059002885886128134	1.8359742869426614	0.473075
-0.05889330919005946	1.8359757512608175	0.473125
-0.0587837325423507	1.8359772128753087	0.473175
-0.05867415594285494	1.8359786717860027	0.473225
-0.05856457939142757	1.8359801279927679	0.473275
-0.05845500288792284	1.8359815814954736	0.473325
-0.05834542643219694	1.8359830322939885	0.473375
-0.05823585002410477	1.8359844803881844	0.473425
-0.05812627366350323	1.8359859257779299	0.473475
-0.05801669735024834	1.8359873684630985	0.473525
-0.05790712108419765	1.8359888084435594	0.473575
-0.05779754486520794	1.8359902457191881	0.473625
-0.057687968693137776	1.8359916802898544	0.473675
-0.05757839256784445	1.835993112155435	0.473725
-0.05746881648918761	1.8359945413158003	0.473775
-0.05735924045702527	1.835995967770829	0.473825
-0.057249664471217696	1.8359973915203922	0.473875
-0.05714008853162386	1.8359988125643707	0.473925
-0.057030512638104595	1.8360002309026346	0.473975
-0.05692093679052006	1.8360016465350673	0.474025
-0.056811360988731505	1.8360030594615393	0.474075
-0.056701785232599854	1.8360044696819358	0.474125
-0.056592209521987256	1.8360058771961278	0.474175
-0.05648263385675545	1.8360072820040019	0.474225
-0.05637305823676743	1.8360086841054302	0.474275
-0.056263482661885314	1.8360100835002997	0.474325
-0.056153907131973116	1.8360114801884841	0.474375
-0.05604433164689365	1.8360128741698718	0.474425
-0.05593475620651189	1.8360142654443368	0.474475
-0.05582518081069094	1.8360156540117687	0.474525
-0.055715605459296796	1.8360170398720435	0.474575
-0.05560603015219321	1.8360184230250507	0.474625
-0.05549645488924714	1.8360198034706676	0.474675
-0.055386879670322846	1.8360211812087852	0.474725
-0.05527730449528795	1.836022556239281	0.474775
-0.05516772936400777	1.8360239285620479	0.474825
-0.0550581542763504	1.8360252981769634	0.474875
-0.054948579232181806	1.8360266650839223	0.474925
-0.05483900423137093	1.836028029282803	0.474975
-0.05472942927378423	1.8360293907735008	0.475025
-0.05461985435929177	1.8360307495558963	0.475075
-0.054510279487760556	1.836032105629884	0.475125
-0.05440070465906105	1.8360334589953466	0.475175
-0.054291129873061436	1.8360348096521792	0.475225
-0.05418155512963202	1.8360361576002662	0.475275
-0.0540719804286427	1.836037502839503	0.475325
-0.05396240576996418	1.8360388453697745	0.475375
-0.053852831153466695	1.8360401851909784	0.475425
-0.05374325657902185	1.8360415223029993	0.475475
-0.053633682046500535	1.8360428567057367	0.475525
-0.05352410755577513	1.8360441883990761	0.475575
-0.05341453310671706	1.8360455173829175	0.475625
-0.05330495869919931	1.8360468436571473	0.475675
-0.05319538433309421	1.836048167221667	0.475725
-0.05308581000827514	1.836049488076364	0.475775
-0.05297623572461536	1.8360508062211396	0.475825
-0.052866661481988556	1.8360521216558832	0.475875
-0.052757087280269295	1.8360534343804964	0.475925
-0.05264751311933114	1.8360547443948707	0.475975
-0.05253793899904977	1.8360560516989068	0.476025
-0.05242836491929907	1.8360573562924987	0.476075
-0.05231879087995588	1.8360586581755474	0.476125
-0.05220921688089421	1.836059957347948	0.476175
-0.052099642921991526	1.8360612538096013	0.476225
-0.05199006900312289	1.836062547560405	0.476275
-0.05188049512416621	1.8360638386002597	0.476325
-0.05177092128499702	1.8360651269290647	0.476375
-0.05166134748549414	1.836066412546721	0.476425
-0.051551773725533385	1.836067695453128	0.476475
-0.05144220000499437	1.8360689756481894	0.476525
-0.051332626323753544	1.8360702531318045	0.476575
-0.05122305268169129	1.8360715279038773	0.476625
-0.05111347907868427	1.836072799964309	0.476675
-0.05100390551461377	1.8360740693130038	0.476725
-0.05089433198935693	1.8360753359498636	0.476775
-0.05078475850279575	1.8360765998747945	0.476825
-0.050675185054807836	1.8360778610876989	0.476875
-0.050565611645275906	1.8360791195884827	0.476925
-0.05045603827407803	1.8360803753770503	0.476975
-0.050346464941097555	1.8360816284533077	0.477025
-0.050236891646213304	1.8360828788171608	0.477075
-0.050127318389309006	1.8360841264685162	0.477125
-0.05001774517026419	1.8360853714072805	0.477175
-0.049908171988962954	1.8360866136333611	0.477225
-0.0497985988452857	1.8360878531466653	0.477275
-0.04968902573911688	1.8360890899471018	0.477325
-0.04957945267033764	1.8360903240345785	0.477375
-0.04946987963883292	1.8360915554090047	0.477425
-0.04936030664448433	1.8360927840702894	0.477475
-0.04925073368717758	1.8360940100183427	0.477525
-0.049141160766794645	1.836095233253074	0.477575
-0.04903158788322177	1.8360964537743947	0.477625
-0.04892201503634185	1.8360976715822144	0.477675
-0.048812442226041065	1.8360988866764463	0.477725
-0.04870286945220349	1.836100099057	0.477775
-0.04859329671471545	1.8361013087237892	0.477825
-0.04848372401346192	1.8361025156767252	0.477875
-0.048374151348329175	1.8361037199157224	0.477925
-0.048264578719203345	1.836104921440692	0.477975
-0.048155006125971	1.8361061202515494	0.478025
-0.04804543356851878	1.8361073163482071	0.478075
-0.047935861046733585	1.8361085097305812	0.478125
-0.04782628856050321	1.836109700398585	0.478175
-0.047716716109714466	1.8361108883521347	0.478225
-0.047607143694255914	1.836112073591145	0.478275
-0.04749757131401476	1.8361132561155327	0.478325
-0.047387998968880386	1.836114435925213	0.478375
-0.04727842665874009	1.836115613020104	0.478425
-0.047168854383484206	1.8361167874001216	0.478475
-0.047059282143000286	1.8361179590651835	0.478525
-0.04694970993717905	1.836119128015208	0.478575
-0.04684013776590898	1.8361202942501125	0.478625
-0.046730565629080796	1.8361214577698157	0.478675
-0.04662099352658407	1.836122618574237	0.478725
-0.0465114214583094	1.836123776663295	0.478775
-0.046401849424147545	1.83612493203691	0.478825
-0.04629227742398878	1.8361260846950007	0.478875
-0.04618270545772515	1.8361272346374893	0.478925
-0.04607313352524682	1.8361283818642948	0.478975
-0.04596356162644666	1.8361295263753397	0.479025
-0.045853989761215186	1.8361306681705438	0.479075
-0.045744417929445745	1.836131807249831	0.479125
-0.04563484613102963	1.8361329436131204	0.479175
-0.04552527436586024	1.8361340772603376	0.479225
-0.04541570263382958	1.8361352081914029	0.479275
-0.04530613093483132	1.8361363364062415	0.479325
-0.04519655926875832	1.8361374619047748	0.479375
-0.04508698763550447	1.8361385846869287	0.479425
-0.04497741603496312	1.8361397047526253	0.479475
-0.04486784446702868	1.8361408221017916	0.479525
-0.044758272931594824	1.8361419367343499	0.479575
-0.044648701428556495	1.8361430486502277	0.479625
-0.04453912995780791	1.836144157849348	0.479675
-0.04442955851924453	1.83614526433164	0.479725
-0.044319987112760854	1.8361463680970262	0.479775
-0.04421041573825255	1.8361474691454367	0.479825
-0.04410084439561543	1.836148567476795	0.479875
-0.04399127308474464	1.8361496630910314	0.479925
-0.0438817018055371	1.8361507559880705	0.479975
-0.043772130557888075	1.8361518461678432	0.480025
-0.04366255934169511	1.8361529336302744	0.480075
-0.0435529881568537	1.8361540183752967	0.480125
-0.043443417003262146	1.836155100402834	0.480175
-0.04333384588081584	1.8361561797128207	0.480225
-0.04322427478941429	1.8361572563051811	0.480275
-0.04311470372895247	1.8361583301798496	0.480325
-0.04300513269933107	1.8361594013367522	0.480375
-0.04289556170044513	1.8361604697758236	0.480425
-0.04278599073219559	1.83616153549699	0.480475
-0.04267641979447847	1.8361625985001875	0.480525
-0.04256684888719444	1.8361636587853423	0.480575
-0.04245727801024048	1.836164716352391	0.480625
-0.04234770716351755	1.8361657712012605	0.480675
-0.04223813634692298	1.8361668233318884	0.480725
-0.0421285655603581	1.8361678727442021	0.480775
-0.04201899480372067	1.8361689194381399	0.480825
-0.04190942407691263	1.8361699634136297	0.480875
-0.04179985337983197	1.8361710046706103	0.480925
-0.04169028271238105	1.8361720432090098	0.480975
-0.04158071207445809	1.8361730790287691	0.481025
-0.04147114146596646	1.8361741121298154	0.481075
-0.04136157088680391	1.83617514251209	0.481125
-0.04125200033687501	1.8361761701755221	0.481175
-0.04114242981607737	1.8361771951200532	0.481225
-0.04103285932431627	1.8361782173456118	0.481275
-0.04092328886148946	1.836179236852142	0.481325
-0.04081371842750304	1.8361802536395713	0.481375
-0.040704148022254485	1.8361812677078448	0.481425
-0.040594577645651116	1.8361822790568911	0.481475
-0.040485007297589935	1.8361832876866555	0.481525
-0.040375436977979205	1.8361842935970674	0.481575
-0.040265866686716126	1.8361852967880723	0.481625
-0.04015629642370943	1.8361862972596004	0.481675
-0.04004672618885677	1.8361872950115972	0.481725
-0.0399371559820668	1.8361882900439943	0.481775
-0.03982758580323805	1.8361892823567376	0.481825
-0.03971801565227959	1.8361902719497594	0.481875
-0.039608445529089834	1.8361912588230056	0.481925
-0.03949887543357848	1.8361922429764088	0.481975
-0.03938930536564464	1.8361932244099168	0.482025
-0.039279735325197775	1.8361942031234617	0.482075
-0.039170165312137774	1.8361951791169924	0.482125
-0.039060595326374396	1.8361961523904407	0.482175
-0.03895102536780777	1.836197122943757	0.482225
-0.03884145543634818	1.8361980907768736	0.482275
-0.038731885531895965	1.8361990558897405	0.482325
-0.03862231565436158	1.8362000182822915	0.482375
-0.038512745803646296	1.836200977954477	0.482425
-0.038403175979660385	1.836201934906231	0.482475
-0.03829360618230585	1.836202889137504	0.482525
-0.03818403641149298	1.8362038406482322	0.482575
-0.0380744666671245	1.8362047894383648	0.482625
-0.03796489694911044	1.8362057355078396	0.482675
-0.0378553272573546	1.836206678856606	0.482725
-0.03774575759176696	1.8362076194846024	0.482775
-0.037636187952251585	1.8362085573917786	0.482825
-0.03752661833871905	1.8362094925780734	0.482875
-0.037417048751073594	1.8362104250434377	0.482925
-0.03730747918922606	1.8362113547878103	0.482975
-0.03719790965308113	1.8362122818111426	0.483025
-0.03708834014255019	1.8362132061133742	0.483075
-0.03697877065753781	1.836214127694457	0.483125
-0.036869201197956135	1.8362150465543312	0.483175
-0.0367596317637097	1.8362159626929486	0.483225
-0.03665006235471122	1.8362168761102504	0.483275
-0.03654049297086565	1.8362177868061889	0.483325
-0.03643092361208551	1.8362186947807058	0.483375
-0.0363213542782768	1.8362196000337536	0.483425
-0.03621178496935185	1.836220502565275	0.483475
-0.03610221568521714	1.8362214023752226	0.483525
-0.03599264642578511	1.8362222994635395	0.483575
-0.0358830771909627	1.8362231938301798	0.483625
-0.035773507980663005	1.8362240854750858	0.483675
-0.035663938794792786	1.8362249743982126	0.483725
-0.03555436963326592	1.8362258605995028	0.483775
-0.03544480049598885	1.8362267440789126	0.483825
-0.03533523138287616	1.836227624836385	0.483875
-0.03522566229383471	1.8362285028718754	0.483925
-0.035116093228779156	1.8362293781853285	0.483975
-0.035006524187616815	1.8362302507767003	0.484025
-0.03489695517026244	1.8362311206459356	0.484075
-0.034787386176623775	1.836231987792991	0.484125
-0.034677817206616085	1.836232852217811	0.484175
-0.034568248260147	1.8362337139203535	0.484225
-0.034458679337132384	1.8362345729005638	0.484275
-0.034349110437479985	1.836235429158399	0.484325
-0.03423954156110597	1.8362362826938068	0.484375
-0.03412997270791844	1.8362371335067424	0.484425
-0.03402040387783411	1.8362379815971555	0.484475
-0.033910835070760884	1.8362388269650016	0.484525
-0.03380126628661617	1.8362396696102306	0.484575
-0.033691697525307804	1.8362405095327987	0.484625
-0.033582128786753956	1.8362413467326562	0.484675
-0.03347256007086211	1.8362421812097593	0.484725
-0.033362991377551214	1.8362430129640588	0.484775
-0.03325342270672863	1.8362438419955127	0.484825
-0.03314385405831423	1.8362446683040705	0.484875
-0.03303428543221496	1.836245491889691	0.484925
-0.03292471682835155	1.8362463127523259	0.484975
-0.032815148246630794	1.8362471308919315	0.485025
-0.03270557968697369	1.836247946308462	0.485075
-0.03259601114928781	1.836248759001874	0.485125
-0.03248644263349352	1.8362495689721217	0.485175
-0.03237687413949989	1.8362503762191615	0.485225
-0.03226730566722616	1.8362511807429496	0.485275
-0.03215773721658306	1.8362519825434418	0.485325
-0.032048168787488875	1.8362527816205947	0.485375
-0.031938600379855464	1.8362535779743656	0.485425
-0.031829031993600924	1.8362543716047095	0.485475
-0.031719463628637416	1.8362551625115862	0.485525
-0.031609895284883456	1.8362559506949498	0.485575
-0.03150032696225156	1.836256736154761	0.485625
-0.03139075866066001	1.8362575188909744	0.485675
-0.0312811903800222	1.836258298903551	0.485725
-0.031171622120256225	1.8362590761924455	0.485775
-0.03106205388127587	1.8362598507576204	0.485825
-0.03095248566299954	1.83626062259903	0.485875
-0.03084291746534123	1.8362613917166368	0.485925
-0.030733349288219552	1.8362621581103964	0.485975
-0.03062378113154882	1.8362629217802715	0.486025
-0.030514212995247657	1.8362636827262175	0.486075
-0.030404644879231047	1.8362644409481983	0.486125
-0.03029507678341763	1.8362651964461691	0.486175
-0.03018550870772243	1.8362659492200948	0.486225
-0.030075940652064558	1.8362666992699306	0.486275
-0.02996637261635946	1.836267446595642	0.486325
-0.02985680460052621	1.836268191197184	0.486375
-0.029747236604480455	1.8362689330745234	0.486425
-0.02963766862814164	1.8362696722276155	0.486475
-0.029528100671425594	1.836270408656427	0.486525
-0.029418532734252035	1.8362711423609133	0.486575
-0.02930896481653717	1.8362718733410428	0.486625
-0.02919939691820049	1.8362726015967699	0.486675
-0.029089829039158892	1.8362733271280645	0.486725
-0.028980261179332056	1.8362740499348809	0.486775
-0.028870693338636934	1.8362747700171886	0.486825
-0.028761125516993447	1.8362754873749436	0.486875
-0.028651557714318803	1.8362762020081156	0.486925
-0.02854198993053315	1.8362769139166604	0.486975
-0.028432422165553917	1.8362776231005484	0.487025
-0.028322854419301435	1.8362783295597356	0.487075
-0.028213286691693564	1.836279033294193	0.487125
-0.028103718982650582	1.8362797343038768	0.487175
-0.02799415129209064	1.8362804325887585	0.487225
-0.02788458361993428	1.8362811281487952	0.487275
-0.027775015966100002	1.8362818209839575	0.487325
-0.027665448330508286	1.836282511094204	0.487375
-0.02755588071307816	1.8362831984795054	0.487425
-0.02744631311373004	1.8362838831398203	0.487475
-0.027336745532383286	1.8362845650751205	0.487525
-0.027227177968958488	1.8362852442853634	0.487575
-0.027117610423375144	1.8362859207705238	0.487625
-0.027008042895554345	1.8362865945305573	0.487675
-0.026898475385415357	1.8362872655654394	0.487725
-0.02678890789287994	1.8362879338751268	0.487775
-0.026679340417867306	1.8362885994595952	0.487825
-0.02656977296029943	1.8362892623188012	0.487875
-0.026460205520095648	1.8362899224527205	0.487925
-0.026350638097178202	1.8362905798613116	0.487975
-0.026241070691466774	1.8362912345445492	0.488025
-0.026131503302883847	1.8362918865023925	0.488075
-0.026021935931348966	1.836292535734817	0.488125
-0.02591236857678496	1.8362931822417818	0.488175
-0.02580280123911161	1.8362938260232629	0.488225
-0.02569323391825221	1.8362944670792194	0.488275
-0.025583666614126158	1.8362951054096281	0.488325
-0.025474099326657344	1.8362957410144487	0.488375
-0.025364532055765356	1.836296373893658	0.488425
-0.025254964801374024	1.8362970040472157	0.488475
-0.025145397563403168	1.8362976314750994	0.488525
-0.025035830341777116	1.836298256177269	0.488575
-0.024926263136415543	1.8362988781537022	0.488625
-0.024816695947243284	1.8362994974043603	0.488675
-0.02470712877417985	1.83630011392922	0.488725
-0.02459756161715041	1.8363007277282437	0.488775
-0.02448799447607487	1.8363013388014084	0.488825
-0.024378427350878258	1.8363019471486768	0.488875
-0.024268860241480734	1.836302552770026	0.488925
-0.024159293147807483	1.8363031556654192	0.488975
-0.02404972606977909	1.836303755834834	0.489025
-0.023940159007320674	1.8363043532782335	0.489075
-0.023830591960353035	1.8363049479955962	0.489125
-0.023721024928801668	1.836305539986885	0.489175
-0.023611457912587112	1.8363061292520793	0.489225
-0.023501890911635497	1.836306715791142	0.489275
-0.023392323925867244	1.8363072996040524	0.489325
-0.023282756955208796	1.8363078806907744	0.489375
-0.023173189999580728	1.8363084590512881	0.489425
-0.023063623058909428	1.8363090346855564	0.489475
-0.022954056133116116	1.8363096075935608	0.489525
-0.022844489222126885	1.836310177775264	0.489575
-0.022734922325863386	1.8363107452306477	0.489625
-0.022625355444251885	1.8363113099596753	0.489675
-0.02251578857721401	1.8363118719623288	0.489725
-0.02240622172467622	1.8363124312385721	0.489775
-0.022296654886560543	1.8363129877883873	0.489825
-0.0221870880627933	1.8363135416117378	0.489875
-0.022077521253296865	1.8363140927086072	0.489925
-0.021967954457997693	1.836314641078959	0.489975
-0.02185838767681821	1.8363151867227772	0.490025
-0.02174882090968525	1.8363157296400248	0.490075
-0.021639254156521008	1.8363162698306872	0.490125
-0.021529687417252884	1.836316807294727	0.490175
-0.021420120691802977	1.8363173420321297	0.490225
-0.021310553980098762	1.8363178740428587	0.490275
-0.02120098728206339	1.8363184033269004	0.490325
-0.021091420597622902	1.8363189298842173	0.490375
-0.020981853926702047	1.836319453714797	0.490425
-0.020872287269226117	1.836319974818602	0.490475
-0.020762720625120495	1.8363204931956203	0.490525
-0.020653153994310332	1.8363210088458144	0.490575
-0.020543587376721194	1.8363215217691726	0.490625
-0.02043402077227851	1.8363220319656588	0.490675
-0.020324454180908166	1.8363225394352598	0.490725
-0.02021488760253516	1.8363230441779412	0.490775
-0.02010532103708611	1.8363235461936895	0.490825
-0.019995754484485644	1.836324045482471	0.490875
-0.019886187944661158	1.8363245420442718	0.490925
-0.01977662141753667	1.8363250358790597	0.490975
-0.019667054903040392	1.8363255269868204	0.491025
-0.01955748840109604	1.836326015367521	0.491075
-0.019447921911632127	1.8363265010211494	0.491125
-0.01933835543457256	1.836326983947672	0.491175
-0.019228788969845707	1.8363274641470764	0.491225
-0.019119222517376088	1.8363279416193306	0.491275
-0.019009656077091767	1.8363284163644218	0.491325
-0.01890008964891766	1.8363288883823181	0.491375
-0.01879052323278183	1.8363293576730075	0.491425
-0.0186809568286094	1.8363298242364587	0.491475
-0.018571390436328546	1.8363302880726586	0.491525
-0.018461824055864332	1.8363307491815775	0.491575
-0.018352257687145563	1.8363312075632026	0.491625
-0.018242691330096966	1.836331663217503	0.491675
-0.018133124984647385	1.836332116144468	0.491725
-0.018023558650722252	1.8363325663440662	0.491775
-0.017913992328250014	1.8363330138162866	0.491825
-0.01780442601715631	1.8363334585610993	0.491875
-0.01769485971736999	1.836333900578493	0.491925
-0.01758529342881655	1.8363343398684384	0.491975
-0.01747572715142504	1.836334776430924	0.492025
-0.01736616088512091	1.8363352102659205	0.492075
-0.01725659462983352	1.8363356413734175	0.492125
-0.017147028385488587	1.8363360697533857	0.492175
-0.017037462152015324	1.8363364954058143	0.492225
-0.016927895929339878	1.8363369183306757	0.492275
-0.016818329717391216	1.8363373385279584	0.492325
-0.016708763516095754	1.8363377559976353	0.492375
-0.016599197325382398	1.8363381707396955	0.492425
-0.016489631145178284	1.8363385827541114	0.492475
-0.016380064975411304	1.836338992040873	0.492525
-0.016270498816010018	1.836339398599953	0.492575
-0.01616093266690133	1.8363398024313409	0.492625
-0.01605136652801471	1.8363402035350105	0.492675
-0.015941800399276614	1.8363406019109516	0.492725
-0.015832234280617013	1.8363409975591383	0.492775
-0.015722668171962335	1.8363413904795598	0.492825
-0.015613102073242676	1.8363417806721916	0.492875
-0.01550353598438445	1.8363421681370227	0.492925
-0.015393969905317747	1.8363425528740283	0.492975
-0.015284403835969585	1.8363429348831983	0.493025
-0.015174837776269772	1.8363433141645085	0.493075
-0.015065271726145425	1.8363436907179482	0.493125
-0.014955705685526535	1.836344064543494	0.493175
-0.014846139654340335	1.8363444356411358	0.493225
-0.014736573632517192	1.8363448040108503	0.493275
-0.01462700761998381	1.8363451696526265	0.493325
-0.014517441616671027	1.836345532566443	0.493375
-0.014407875622505796	1.8363458927522882	0.493425
-0.014298309637418736	1.8363462502101413	0.493475
-0.014188743661337105	1.8363466049399906	0.493525
-0.01407917769419148	1.836346956941816	0.493575
-0.013969611735909352	1.8363473062156064	0.493625
-0.01386004578642128	1.836347652761341	0.493675
-0.013750479845654742	1.836347996579009	0.493725
-0.013640913913540954	1.83634833766859	0.493775
-0.01353134799000659	1.8363486760300747	0.493825
-0.013421782074983827	1.836349011663442	0.493875
-0.013312216168398835	1.8363493445686823	0.493925
-0.013202650270184066	1.836349674745776	0.493975
-0.01309308438026579	1.8363500021947121	0.494025
-0.012983518498576712	1.8363503269154726	0.494075
-0.012873952625042855	1.8363506489080468	0.494125
-0.012764386759597237	1.8363509681724166	0.494175
-0.012654820902165959	1.836351284708572	0.494225
-0.012545255052682131	1.8363515985164935	0.494275
-0.01243568921107158	1.8363519095961731	0.494325
-0.012326123377268128	1.8363522179475913	0.494375
-0.012216557551197424	1.83635252357074	0.494425
-0.012106991732793096	1.8363528264656002	0.494475
-0.011997425921981174	1.836353126632164	0.494525
-0.011887860118695403	1.8363534240704118	0.494575
-0.011778294322861503	1.8363537187803372	0.494625
-0.011668728534413846	1.8363540107619203	0.494675
-0.01155916275327785	1.8363543000151554	0.494725
-0.01144959697938812	1.8363545865400226	0.494775
-0.011340031212669731	1.836354870336516	0.494825
-0.011230465453058062	1.8363551514046164	0.494875
-0.011120899700477783	1.836355429744318	0.494925
-0.01101133395486451	1.8363557053556019	0.494975
-0.01090176821614311	1.8363559782384626	0.495025
-0.010792202484249194	1.8363562483928813	0.495075
-0.010682636759107415	1.8363565158188533	0.495125
-0.010573071040653675	1.836356780516359	0.495175
-0.010463505328812746	1.8363570424853952	0.495225
-0.01035393962352061	1.836357301725942	0.495275
-0.010244373924702036	1.8363575582379963	0.495325
-0.010134808232292854	1.8363578120215382	0.495375
-0.01002524254621854	1.836358063076566	0.495425
-0.009915676866414404	1.8363583114030582	0.495475
-0.009806111192805968	1.8363585570010148	0.495525
-0.009696545525329125	1.8363587998704145	0.495575
-0.009586979863908858	1.8363590400112564	0.495625
-0.009477414208481399	1.8363592774235213	0.495675
-0.009367848558972231	1.8363595121072074	0.495725
-0.009258282915316919	1.8363597440622954	0.495775
-0.00914871727744135	1.8363599732887843	0.495825
-0.009039151645280928	1.8363601997866552	0.495875
-0.008929586018761938	1.8363604235559068	0.495925
-0.008820020397819449	1.8363606445965206	0.495975
-0.008710454782380568	1.836360862908496	0.496025
-0.008600889172379568	1.836361078491814	0.496075
-0.008491323567743793	1.8363612913464755	0.496125
-0.008381757968407974	1.8363615014724604	0.496175
-0.008272192374299048	1.8363617088697701	0.496225
-0.008162626785352171	1.836361913538386	0.496275
-0.008053061201494092	1.836362115478308	0.496325
-0.007943495622659969	1.8363623146895185	0.496375
-0.0078339300487769	1.8363625111720183	0.496425
-0.007724364479779925	1.8363627049257885	0.496475
-0.0076147989155959045	1.8363628959508318	0.496525
-0.0075052333561605065	1.8363630842471286	0.496575
-0.0073956678014003765	1.8363632698146812	0.496625
-0.007286102251251196	1.8363634526534722	0.496675
-0.007176536705639674	1.836363632763503	0.496725
-0.007066971164501268	1.8363638101447561	0.496775
-0.006957405627763141	1.8363639847972333	0.496825
-0.006847840095360809	1.8363641567209181	0.496875
-0.006738274567221211	1.8363643259158116	0.496925
-0.006628709043280201	1.8363644923818978	0.496975
-0.00651914352346413	1.8363646561191787	0.497025
-0.006409578007709671	1.836364817127638	0.497075
-0.006300012495942889	1.8363649754072775	0.497125
-0.006190446988100345	1.8363651309580817	0.497175
-0.0060808814841084345	1.8363652837800526	0.497225
-0.0059713159839034705	1.8363654338731747	0.497275
-0.005861750487412254	1.8363655812374506	0.497325
-0.00575218499457087	1.8363657258728654	0.497375
-0.0056426195053061986	1.8363658677794201	0.497425
-0.005533054019554142	1.8363660069571026	0.497475
-0.005423488537242154	1.8363661434059124	0.497525
-0.00531392305830554	1.836366277125838	0.497575
-0.0052043575826725835	1.8363664081168793	0.497625
-0.005094792110277999	1.8363665363790251	0.497675
-0.004985226641050033	1.8363666619122754	0.497725
-0.004875661174923715	1.8363667847166196	0.497775
-0.004766095711827538	1.836366904792057	0.497825
-0.004656530251695985	1.8363670221385782	0.497875
-0.004546964794458038	1.8363671367561825	0.497925
-0.00443739934004824	1.8363672486448603	0.497975
-0.0043278338883950464	1.8363673578046111	0.498025
-0.004218268439433923	1.8363674642354268	0.498075
-0.004108702993092149	1.8363675679373057	0.498125
-0.00399913754930643	1.836367668910241	0.498175
-0.0038895721080031936	1.8363677671542302	0.498225
-0.003780006669119834	1.8363678626692672	0.498275
-0.0036704412325822416	1.8363679554553496	0.498325
-0.003560875798328108	1.8363680455124725	0.498375
-0.0034513103662837234	1.8363681328406323	0.498425
-0.0033417449363860063	1.836368217439825	0.498475
-0.0032321795085618653	1.8363682993100472	0.498525
-0.0031226140827480217	1.836368378451295	0.498575
-0.00301304865887111	1.8363684548635661	0.498625
-0.002903483236868819	1.8363685285468556	0.498675
-0.0027939178166664727	1.836368599501162	0.498725
-0.0026843523982029572	1.836368667726481	0.498775
-0.002574786981402895	1.8363687332228105	0.498825
-0.0024652215662056905	1.836368795990147	0.498875
-0.0023556561525353925	1.8363688560284885	0.498925
-0.002246090740332107	1.8363689133378316	0.498975
-0.0021365253295192854	1.8363689679181747	0.499025
-0.0020269599200376126	1.836369019769515	0.499075
-0.001917394511809858	1.8363690688918504	0.499125
-0.0018078291047772025	1.8363691152851789	0.499175
-0.0016982636988626236	1.8363691589494984	0.499225
-0.001588698294006639	1.8363691998848066	0.499275
-0.001479132890132741	1.8363692380911025	0.499325
-0.0013695674871814579	1.8363692735683839	0.499375
-0.0012600020850761894	1.8363693063166497	0.499425
-0.0011504366837571973	1.836369336335898	0.499475
-0.001040871283148395	1.836369363626128	0.499525
-0.0009313058831898647	1.8363693881873386	0.499575
-0.0008217404838052773	1.836369410019528	0.499625
-0.0007121750849348982	1.836369429122696	0.499675
-0.0006026096865026302	1.8363694454968413	0.499725
-0.0004930442884483237	1.836369459141964	0.499775
-0.00038347889069633513	1.8363694700580622	0.499825
-0.0002739134931861336	1.836369478245137	0.499875
-0.0001643480958421242	1.8363694837031863	0.499925
-5.478269860406417e-5	1.8363694864322113	0.499975
5.4782698603982014e-5	1.8363694864322113	0.500025
0.00016434809584199434	1.8363694837031863	0.500075
0.0002739134931860804	1.8363694782451367	0.500125
0.0003834788906962254	1.8363694700580624	0.500175
0.0004930442884482514	1.836369459141964	0.500225
0.000602609686502587	1.8363694454968416	0.500275
0.0007121750849348638	1.836369429122696	0.500325
0.0008217404838051738	1.8363694100195285	0.500375
0.000931305883189825	1.8363693881873386	0.500425
0.001040871283148386	1.8363693636261285	0.500475
0.0011504366837572118	1.836369336335898	0.500525
0.0012600020850761114	1.83636930631665	0.500575
0.0013695674871814453	1.8363692735683839	0.500625
0.001479132890132738	1.836369238091103	0.500675
0.0015886982940067334	1.8363691998848062	0.500725
0.001698263698862638	1.8363691589494984	0.500775
0.0018078291047772376	1.8363691152851784	0.500825
0.0019173945118100076	1.8363690688918508	0.500875
0.0020269599200376334	1.8363690197695148	0.500925
0.002136525329519449	1.836368967918175	0.500975
0.002246090740332303	1.8363689133378316	0.501025
0.0023556561525355396	1.8363688560284885	0.501075
0.002465221566205961	1.8363687959901467	0.501125
0.0025747869814031054	1.8363687332228105	0.501175
0.002684352398203314	1.8363686677264806	0.501225
0.002793917816666718	1.836368599501162	0.501275
0.0029034832368690644	1.8363685285468552	0.501325
0.0030130486588712457	1.8363684548635657	0.501375
0.00312261408274831	1.8363683784512943	0.501425
0.003232179508561794	1.836368299310047	0.501475
0.0033417449363863966	1.8363682174398241	0.501525
0.0034513103662834597	1.836368132840632	0.501575
0.0035608757983284626	1.8363680455124716	0.501625
0.003670441232581986	1.8363679554553496	0.501675
0.003780006669120043	1.8363678626692663	0.501725
0.003889572108003033	1.8363677671542304	0.501775
0.0039991375493068	1.8363676689102404	0.501825
0.0041087029930919425	1.8363675679373062	0.501875
0.004218268439434412	1.8363674642354262	0.501925
0.004327833888394806	1.8363673578046114	0.501975
0.004437399340049013	1.8363672486448597	0.502025
0.0045469647944576886	1.8363671367561825	0.502075
0.004656530251696809	1.8363670221385777	0.502125
0.004766095711827212	1.836366904792057	0.502175
0.004875661174924531	1.836366784716619	0.502225
0.004985226641049746	1.8363666619122754	0.502275
0.005094792110278746	1.8363665363790243	0.502325
0.0052043575826721585	1.836366408116879	0.502375
0.0053139230583062105	1.836366277125837	0.502425
0.005423488537241636	1.836366143405912	0.502475
0.005533054019554549	1.836366006957102	0.502525
0.005642619505305619	1.83636586777942	0.502575
0.005752184994571057	1.8363657258728647	0.502625
0.0058617504874118025	1.8363655812374502	0.502675
0.005971315983903697	1.8363654338731743	0.502725
0.006080881484107954	1.836365283780052	0.502775
0.006190446988100413	1.8363651309580808	0.502825
0.006300012495942319	1.8363649754072768	0.502875
0.00640957800770965	1.8363648171276372	0.502925
0.0065191435234635674	1.8363646561191782	0.502975
0.006628709043280179	1.8363644923818974	0.503025
0.006738274567220636	1.8363643259158111	0.503075
0.006847840095360889	1.8363641567209177	0.503125
0.006957405627762618	1.8363639847972328	0.503175
0.007066971164501369	1.8363638101447557	0.503225
0.007176536705639143	1.8363636327635022	0.503275
0.007286102251251304	1.8363634526534718	0.503325
0.00739566780139996	1.8363632698146808	0.503375
0.00750523335616069	1.8363630842471277	0.503425
0.007614798915595571	1.836362895950831	0.503475
0.007724364479780064	1.8363627049257876	0.503525
0.007833930048776468	1.8363625111720174	0.503575
0.00794349562266007	1.8363623146895176	0.503625
0.008053061201493635	1.8363621154783072	0.503675
0.00816262678535219	1.836361913538385	0.503725
0.008272192374298689	1.8363617088697695	0.503775
0.00838175796840792	1.8363615014724595	0.503825
0.008491323567743358	1.8363612913464746	0.503875
0.008600889172379394	1.8363610784918134	0.503925
0.008710454782380167	1.836360862908495	0.503975
0.00882002039781918	1.8363606445965197	0.504025
0.008929586018761622	1.836360423555906	0.504075
0.00903915164528055	1.8363601997866545	0.504125
0.009148717277440994	1.8363599732887839	0.504175
0.009258282915316543	1.836359744062295	0.504225
0.009367848558972094	1.836359512107207	0.504275
0.009477414208481076	1.836359277423521	0.504325
0.009586979863908923	1.836359040011256	0.504375
0.009696545525328757	1.836358799870414	0.504425
0.009806111192806038	1.836358557001014	0.504475
0.009915676866414052	1.8363583114030577	0.504525
0.010025242546218609	1.8363580630765648	0.504575
0.010134808232292477	1.8363578120215378	0.504625
0.010244373924702165	1.8363575582379954	0.504675
0.010353939623520153	1.8363573017259416	0.504725
0.010463505328813044	1.8363570424853943	0.504775
0.010573071040653208	1.8363567805163588	0.504825
0.010682636759107793	1.8363565158188522	0.504875
0.01079220248424867	1.8363562483928808	0.504925
0.010901768216143548	1.8363559782384615	0.504975
0.01101133395486409	1.8363557053556012	0.505025
0.011120899700478247	1.8363554297443172	0.505075
0.011230465453057555	1.836355151404616	0.505125
0.011340031212670245	1.8363548703365151	0.505175
0.011449596979387707	1.8363545865400226	0.505225
0.01155916275327846	1.8363543000151543	0.505275
0.0116687285344135	1.8363540107619203	0.505325
0.01177829432286224	1.836353718780336	0.505375
0.011887860118695016	1.8363534240704116	0.505425
0.011997425921982042	1.8363531266321627	0.505475
0.012106991732792817	1.8363528264656002	0.505525
0.012216557551198238	1.8363525235707387	0.505575
0.012326123377267897	1.8363522179475908	0.505625
0.012435689211072376	1.8363519095961718	0.505675
0.012545255052681831	1.836351598516493	0.505725
0.012654820902166701	1.8363512847085706	0.505775
0.012764386759597048	1.836350968172416	0.505825
0.012873952625043573	1.8363506489080454	0.505875
0.012983518498576515	1.8363503269154717	0.505925
0.01309308438026645	1.8363500021947106	0.505975
0.013202650270183915	1.836349674745775	0.506025
0.013312216168399487	1.8363493445686805	0.506075
0.013421782074983674	1.836349011663441	0.506125
0.013531347990007339	1.8363486760300731	0.506175
0.013640913913540867	1.8363483376685892	0.506225
0.013750479845655448	1.8363479965790073	0.506275
0.01386004578642123	1.83634765276134	0.506325
0.01396961173590992	1.8363473062156046	0.506375
0.01407917769419142	1.8363469569418152	0.506425
0.01418874366133747	1.8363466049399897	0.506475
0.014298309637418686	1.8363462502101404	0.506525
0.014407875622506137	1.8363458927522873	0.506575
0.014517441616670991	1.8363455325664422	0.506625
0.01462700761998403	1.8363451696526256	0.506675
0.014736573632517161	1.8363448040108494	0.506725
0.01484613965434057	1.836344435641135	0.506775
0.014955705685526585	1.8363440645434932	0.506825
0.015065271726145689	1.836343690717947	0.506875
0.015174837776269665	1.8363433141645076	0.506925
0.01528440383596978	1.836342934883197	0.506975
0.015393969905317611	1.8363425528740278	0.507025
0.01550353598438469	1.8363421681370213	0.507075
0.0156131020732426	1.836341780672191	0.507125
0.015722668171962627	1.836341390479559	0.507175
0.015832234280617016	1.8363409975591378	0.507225
0.01594180039927695	1.8363406019109507	0.507275
0.016051366528014664	1.83634020353501	0.507325
0.01616093266690167	1.83633980243134	0.507375
0.016270498816009945	1.8363393985999528	0.507425
0.016380064975411657	1.8363389920408721	0.507475
0.0164896311451783	1.8363385827541114	0.507525
0.016599197325382807	1.8363381707396949	0.507575
0.016708763516095904	1.8363377559976353	0.507625
0.01681832971739165	1.836337338527958	0.507675
0.016927895929339888	1.8363369183306755	0.507725
0.017037462152015934	1.836336495405814	0.507775
0.01714702838548862	1.8363360697533853	0.507825
0.017256594629834095	1.8363356413734166	0.507875
0.01736616088512091	1.83633521026592	0.507925
0.017475727151425563	1.836334776430923	0.507975
0.01758529342881641	1.836334339868438	0.508025
0.017694859717370497	1.8363339005784922	0.508075
0.01780442601715616	1.8363334585610993	0.508125
0.017913992328250448	1.8363330138162857	0.508175
0.018023558650722023	1.836332566344066	0.508225
0.018133124984647853	1.836332116144467	0.508275
0.0182426913300968	1.836331663217503	0.508325
0.01835225768714594	1.8363312075632017	0.508375
0.018461824055864197	1.8363307491815775	0.508425
0.018571390436328796	1.8363302880726582	0.508475
0.018680956828609187	1.8363298242364587	0.508525
0.018790523232782068	1.8363293576730069	0.508575
0.018900089648917397	1.8363288883823186	0.508625
0.019009656077092065	1.8363284163644213	0.508675
0.019119222517375835	1.836327941619331	0.508725
0.01922878896984607	1.836327464147076	0.508775
0.01933835543457232	1.8363269839476724	0.508825
0.01944792191163254	1.836326501021149	0.508875
0.019557488401095936	1.8363260153675218	0.508925
0.019667054903040986	1.8363255269868197	0.508975
0.019776621417536572	1.8363250358790606	0.509025
0.0198861879446617	1.8363245420442713	0.509075
0.01999575448448552	1.8363240454824719	0.509125
0.02010532103708667	1.836323546193689	0.509175
0.020214887602534887	1.8363230441779421	0.509225
0.020324454180908808	1.8363225394352591	0.509275
0.020434020772278315	1.83632203196566	0.509325
0.020543587376721933	1.836321521769172	0.509375
0.020653153994310242	1.8363210088458157	0.509425
0.020762720625121227	1.8363204931956194	0.509475
0.020872287269226204	1.8363199748186034	0.509525
0.020981853926702886	1.8363194537147962	0.509575
0.02109142059762308	1.8363189298842184	0.509625
0.02120098728206431	1.8363184033268993	0.509675
0.021310553980098807	1.8363178740428596	0.509725
0.021420120691804184	1.8363173420321286	0.509775
0.021529687417252714	1.8363168072947273	0.509825
0.021639254156522313	1.836316269830686	0.509875
0.021748820909685003	1.8363157296400257	0.509925
0.021858387676819562	1.8363151867227763	0.509975
0.021967954457997665	1.8363146410789597	0.510025
0.022077521253298135	1.8363140927086063	0.510075
0.02218708806279332	1.8363135416117382	0.510125
0.022296654886561875	1.8363129877883864	0.510175
0.02240622172467627	1.8363124312385726	0.510225
0.0225157885772153	1.836311871962328	0.510275
0.022625355444251934	1.8363113099596757	0.510325
0.022734922325864756	1.8363107452306466	0.510375
0.022844489222126865	1.8363101777752644	0.510425
0.02295405613311748	1.8363096075935599	0.510475
0.02306362305890936	1.8363090346855568	0.510525
0.023173189999582042	1.8363084590512873	0.510575
0.02328275695520871	1.8363078806907749	0.510625
0.023392323925868562	1.8363072996040515	0.510675
0.02350189091163542	1.8363067157911424	0.510725
0.023611457912588465	1.8363061292520784	0.510775
0.023721024928801716	1.8363055399868853	0.510825
0.023830591960354402	1.8363049479955953	0.510875
0.023940159007320775	1.8363043532782337	0.510925
0.024049726069780362	1.836303755834833	0.510975
0.024159293147807574	1.8363031556654192	0.511025
0.02426886024148201	1.8363025527700252	0.511075
0.02437842735087834	1.8363019471486768	0.511125
0.024487994476076275	1.8363013388014078	0.511175
0.02459756161715049	1.8363007277282435	0.511225
0.024707128774181325	1.8363001139292192	0.511275
0.02481669594724324	1.83629949740436	0.511325
0.02492626313641692	1.8362988781537013	0.511375
0.0250358303417769	1.836298256177269	0.511425
0.025145397563404503	1.8362976314750985	0.511475
0.025254964801373733	1.8362970040472157	0.511525
0.025364532055766564	1.8362963738936573	0.511575
0.025474099326657125	1.8362957410144491	0.511625
0.02558366661412731	1.8362951054096275	0.511675
0.025693233918252033	1.83629446707922	0.511725
0.02580280123911274	1.8362938260232624	0.511775
0.02591236857678495	1.8362931822417827	0.511825
0.026021935931349972	1.8362925357348165	0.511875
0.026131503302883854	1.8362918865023934	0.511925
0.026241070691467756	1.8362912345445488	0.511975
0.026350638097178303	1.8362905798613127	0.512025
0.02646020552009667	1.8362899224527203	0.512075
0.026569772960299387	1.836289262318802	0.512125
0.02667934041786844	1.8362885994595948	0.512175
0.02678890789287987	1.8362879338751281	0.512225
0.02689847538541664	1.8362872655654392	0.512275
0.027008042895554238	1.8362865945305586	0.512325
0.02711761042337639	1.8362859207705238	0.512375
0.027227177968958346	1.8362852442853648	0.512425
0.02733674553238441	1.8362845650751207	0.512475
0.027446313113729935	1.8362838831398214	0.512525
0.02755588071307936	1.8362831984795054	0.512575
0.027665448330508064	1.836282511094205	0.512625
0.027775015966101213	1.8362818209839575	0.512675
0.02788458361993398	1.8362811281487963	0.512725
0.02799415129209189	1.8362804325887587	0.512775
0.02810371898265013	1.8362797343038784	0.512825
0.028213286691694903	1.836279033294193	0.512875
0.028322854419301022	1.8362783295597374	0.512925
0.028432422165555287	1.8362776231005484	0.512975
0.02854198993053276	1.8362769139166621	0.513025
0.028651557714320226	1.8362762020081156	0.513075
0.02876112551699314	1.8362754873749454	0.513125
0.02887069333863834	1.8362747700171886	0.513175
0.028980261179331886	1.8362740499348824	0.513225
0.029089829039160398	1.8362733271280642	0.513275
0.029199396918200275	1.8362726015967719	0.513325
0.02930896481653863	1.8362718733410426	0.513375
0.029418532734251674	1.8362711423609148	0.513425
0.02952810067142709	1.836270408656427	0.513475
0.029637668628141114	1.836269672227617	0.513525
0.029747236604481864	1.8362689330745234	0.513575
0.029856804600525585	1.8362681911971857	0.513625
0.02996637261636082	1.836267446595642	0.513675
0.030075940652063923	1.8362666992699324	0.513725
0.030185508707723758	1.8362659492200948	0.513775
0.03029507678341696	1.8362651964461705	0.513825
0.030404644879232435	1.8362644409481983	0.513875
0.030514212995247113	1.8362636827262189	0.513925
0.030623781131550152	1.8362629217802715	0.513975
0.03073334928821892	1.8362621581103977	0.514025
0.030842917465342467	1.836261391716637	0.514075
0.030952485662998887	1.8362606225990314	0.514125
0.03106205388127703	1.8362598507576207	0.514175
0.031171622120255486	1.8362590761924469	0.514225
0.03128119038002323	1.8362582989035512	0.514275
0.031390758660659226	1.8362575188909755	0.514325
0.03150032696225253	1.836256736154761	0.514375
0.03160989528488263	1.8362559506949512	0.514425
0.031719463628638415	1.8362551625115866	0.514475
0.03182903199360003	1.8362543716047108	0.514525
0.0319386003798564	1.836253577974366	0.514575
0.032048168787487945	1.836252781620596	0.514625
0.032157737216584	1.8362519825434427	0.514675
0.032267305667225174	1.836251180742951	0.514725
0.03237687413950086	1.8362503762191624	0.514775
0.0324864426334924	1.836249568972123	0.514825
0.032596011149288805	1.8362487590018743	0.514875
0.032705579686972554	1.8362479463084636	0.514925
0.032815148246631703	1.836247130891932	0.514975
0.03292471682835044	1.8362463127523274	0.515025
0.03303428543221582	1.8362454918896916	0.515075
0.033143854058313243	1.8362446683040723	0.515125
0.0332534227067294	1.8362438419955132	0.515175
0.03336299137755027	1.8362430129640606	0.515225
0.033472560070862856	1.8362421812097605	0.515275
0.033582128786753075	1.836241346732658	0.515325
0.03369169752530878	1.8362405095328	0.515375
0.03380126628661549	1.836239669610232	0.515425
0.03391083507076196	1.836238826965003	0.515475
0.03402040387783343	1.8362379815971568	0.515525
0.03412997270791943	1.8362371335067438	0.515575
0.03423954156110527	1.836236282693808	0.515625
0.03434911043748093	1.8362354291584004	0.515675
0.03445867933713166	1.8362345729005656	0.515725
0.03456824826014793	1.8362337139203548	0.515775
0.0346778172066155	1.8362328522178128	0.515825
0.03478738617662469	1.836231987792992	0.515875
0.03489695517026201	1.8362311206459374	0.515925
0.03500652418761762	1.8362302507767014	0.515975
0.035116093228778775	1.8362293781853303	0.516025
0.03522566229383555	1.836228502871877	0.516075
0.03533523138287583	1.8362276248363867	0.516125
0.03544480049598968	1.836226744078914	0.516175
0.035554369633265526	1.8362258605995045	0.516225
0.03566393879479362	1.836224974398214	0.516275
0.03577350798066278	1.8362240854750875	0.516325
0.03588307719096343	1.8362231938301807	0.516375
0.03599264642578497	1.8362222994635413	0.516425
0.03610221568521767	1.836221402375224	0.516475
0.036211784969351804	1.8362205025652765	0.516525
0.03632135427827737	1.8362196000337547	0.516575
0.03643092361208558	1.8362186947807073	0.516625
0.0365404929708661	1.8362177868061897	0.516675
0.03665006235471126	1.836216876110252	0.516725
0.03675963176371018	1.8362159626929497	0.516775
0.036869201197956086	1.8362150465543325	0.516825
0.036978770657538226	1.836214127694458	0.516875
0.037088340142550115	1.8362132061133758	0.516925
0.03719790965308151	1.8362122818111435	0.516975
0.03730747918922602	1.836211354787812	0.517025
0.03741704875107386	1.8362104250434386	0.517075
0.03752661833871903	1.8362094925780752	0.517125
0.037636187952251814	1.8362085573917795	0.517175
0.037745757591766814	1.8362076194846038	0.517225
0.03785532725735493	1.8362066788566074	0.517275
0.03796489694911022	1.8362057355078412	0.517325
0.038074466667124766	1.8362047894383662	0.517375
0.03818403641149247	1.836203840648234	0.517425
0.038293606182306136	1.8362028891375053	0.517475
0.03840317597965975	1.8362019349062328	0.517525
0.03851274580364651	1.8362009779544783	0.517575
0.038622315654360716	1.8362000182822933	0.517625
0.03873188553189623	1.836199055889742	0.517675
0.03884145543634704	1.8361980907768756	0.517725
0.038951025367808284	1.8361971229437581	0.517775
0.039060595326373376	1.8361961523904429	0.517825
0.039170165312138294	1.8361951791169935	0.517875
0.03927973532519682	1.8361942031234637	0.517925
0.03938930536564509	1.8361932244099182	0.517975
0.03949887543357746	1.8361922429764106	0.518025
0.039608445529090215	1.836191258823007	0.518075
0.039718015652278546	1.8361902719497611	0.518125
0.03982758580323839	1.8361892823567392	0.518175
0.039937155982065875	1.8361882900439965	0.518225
0.04004672618885701	1.8361872950115985	0.518275
0.04015629642370844	1.8361862972596024	0.518325
0.04026586668671638	1.8361852967880736	0.518375
0.04037543697797823	1.8361842935970698	0.518425
0.04048500729759005	1.8361832876866568	0.518475
0.040594577645650054	1.8361822790568934	0.518525
0.04070414802225459	1.8361812677078464	0.518575
0.040813718427501935	1.8361802536395735	0.518625
0.04092328886148939	1.8361792368521432	0.518675
0.04103285932431501	1.836178217345614	0.518725
0.04114242981607717	1.8361771951200545	0.518775
0.04125200033687369	1.8361761701755244	0.518825
0.04136157088680368	1.8361751425120911	0.518875
0.04147114146596521	1.8361741121298174	0.518925
0.04158071207445776	1.83617307902877	0.518975
0.041690282712380025	1.836172043209012	0.519025
0.0417998533798315	1.8361710046706115	0.519075
0.04190942407691156	1.836169963413632	0.519125
0.042018994803720025	1.8361689194381408	0.519175
0.042128565560357115	1.8361678727442043	0.519225
0.04223813634692214	1.8361668233318895	0.519275
0.04234770716351654	1.8361657712012627	0.519325
0.04245727801023972	1.8361647163523922	0.519375
0.04256684888719349	1.8361636587853443	0.519425
0.042676419794477755	1.8361625985001888	0.519475
0.04278599073219461	1.8361615354969922	0.519525
0.04289556170044454	1.8361604697758254	0.519575
0.043005132699329894	1.836159401336754	0.519625
0.04311470372895196	1.8361583301798514	0.519675
0.04322427478941313	1.836157256305183	0.519725
0.043333845880815326	1.8361561797128225	0.519775
0.04344341700326105	1.8361551004028358	0.519825
0.04355298815685321	1.8361540183752985	0.519875
0.04366255934169397	1.8361529336302762	0.519925
0.043772130557887624	1.8361518461678454	0.519975
0.04388170180553596	1.8361507559880719	0.520025
0.04399127308474422	1.8361496630910334	0.520075
0.044100844395614264	1.8361485674767966	0.520125
0.04421041573825208	1.8361474691454387	0.520175
0.04431998711275971	1.8361463680970278	0.520225
0.04442955851924412	1.8361452643316418	0.520275
0.04453912995780686	1.8361441578493498	0.520325
0.044648701428556176	1.8361430486502297	0.520375
0.044758272931593825	1.8361419367343517	0.520425
0.044867844467028295	1.8361408221017936	0.520475
0.04497741603496218	1.836139704752627	0.520525
0.04508698763550394	1.836138584686931	0.520575
0.04519655926875729	1.8361374619047768	0.520625
0.045306130934830775	1.8361363364062435	0.520675
0.045415702633828464	1.8361352081914049	0.520725
0.04552527436585966	1.8361340772603396	0.520775
0.04563484613102861	1.8361329436131224	0.520825
0.045744417929445155	1.8361318072498327	0.520875
0.04585398976121438	1.8361306681705454	0.520925
0.045963561626446006	1.8361295263753414	0.520975
0.046073133525245925	1.8361283818642966	0.521025
0.04618270545772461	1.836127234637491	0.521075
0.04629227742398781	1.8361260846950023	0.521125
0.0464018494241472	1.8361249320369113	0.521175
0.04651142145830839	1.8361237766632963	0.521225
0.046620993526583776	1.8361226185742383	0.521275
0.04673056562907957	1.836121457769817	0.521325
0.04684013776590871	1.8361202942501138	0.521375
0.04694970993717767	1.836119128015209	0.521425
0.04705928214299988	1.836117959065185	0.521475
0.04716885438348262	1.8361167874001225	0.521525
0.04727842665873976	1.836115613020105	0.521575
0.04738799896887872	1.8361144359252142	0.521625
0.04749757131401426	1.8361132561155338	0.521675
0.04760714369425426	1.836112073591146	0.521725
0.04771671610971391	1.8361108883521362	0.521775
0.047826288560501654	1.836109700398586	0.521825
0.04793586104673302	1.8361085097305827	0.521875
0.04804543356851729	1.836107316348208	0.521925
0.048155006125970304	1.836106120251551	0.521975
0.048264578719201645	1.836104921440693	0.522025
0.048374151348328565	1.836103719915724	0.522075
0.04848372401345999	1.8361025156767266	0.522125
0.04859329671471478	1.8361013087237912	0.522175
0.048702869452201605	1.8361000990570013	0.522225
0.048812442226040406	1.836098886676448	0.522275
0.04892201503633994	1.8360976715822157	0.522325
0.04903158788322117	1.8360964537743965	0.522375
0.0491411607667927	1.8360952332530753	0.522425
0.04925073368717707	1.8360940100183445	0.522475
0.049360306644482564	1.836092784070291	0.522525
0.04946987963883252	1.8360915554090065	0.522575
0.049579452670336095	1.8360903240345796	0.522625
0.04968902573911647	1.8360890899471036	0.522675
0.049798598845284245	1.8360878531466664	0.522725
0.0499081719889625	1.836086613633363	0.522775
0.05001774517026278	1.8360853714072816	0.522825
0.050127318389308645	1.8360841264685177	0.522875
0.05023689164621194	1.836082878817162	0.522925
0.05034646494109708	1.836081628453309	0.522975
0.05045603827407678	1.8360803753770516	0.523025
0.050565611645275545	1.836079119588484	0.523075
0.050675185054806636	1.8360778610877002	0.523125
0.050784758502795464	1.8360765998747957	0.523175
0.0508943319893558	1.836075335949865	0.523225
0.05100390551461347	1.8360740693130049	0.523275
0.05111347907868314	1.8360727999643103	0.523325
0.05122305268169089	1.8360715279038786	0.523375
0.051332626323752385	1.8360702531318058	0.523425
0.05144220000499405	1.836068975648191	0.523475
0.05155177372553215	1.8360676954531296	0.523525
0.05166134748549381	1.8360664125467225	0.523575
0.05177092128499579	1.8360651269290662	0.523625
0.05188049512416604	1.8360638386002617	0.523675
0.05199006900312174	1.8360625475604069	0.523725
0.05209964292199135	1.836061253809603	0.523775
0.05220921688089302	1.8360599573479495	0.523825
0.05231879087995551	1.8360586581755491	0.523875
0.052428364919297935	1.8360573562925002	0.523925
0.05253793899904957	1.8360560516989082	0.523975
0.05264751311932986	1.836054744394872	0.524025
0.05275708728026906	1.8360534343804975	0.524075
0.0528666614819872	1.8360521216558847	0.524125
0.05297623572461514	1.8360508062211405	0.524175
0.05308581000827355	1.8360494880763654	0.524225
0.05319538433309394	1.836048167221668	0.524275
0.05330495869919767	1.8360468436571489	0.524325
0.05341453310671679	1.8360455173829184	0.524375
0.053524107555773484	1.8360441883990777	0.524425
0.05363368204650032	1.8360428567057376	0.524475
0.05374325657902038	1.8360415223030009	0.524525
0.053852831153466466	1.8360401851909793	0.524575
0.05396240576996269	1.8360388453697756	0.524625
0.05407198042864248	1.836037502839504	0.524675
0.05418155512963062	1.836036157600267	0.524725
0.054291129873061145	1.8360348096521801	0.524775
0.05440070465905944	1.8360334589953475	0.524825
0.05451027948776033	1.836032105629885	0.524875
0.05461985435929028	1.8360307495558972	0.524925
0.05472942927378403	1.8360293907735017	0.524975
0.05483900423136941	1.836028029282804	0.525025
0.05494857923218144	1.8360266650839232	0.525075
0.05505815427634875	1.8360252981769645	0.525125
0.05516772936400745	1.8360239285620488	0.525175
0.055277304495286235	1.836022556239282	0.525225
0.05538687967032238	1.836021181208786	0.525275
0.05549645488924531	1.8360198034706687	0.525325
0.055606030152192724	1.8360184230250518	0.525375
0.05571560545929501	1.8360170398720446	0.525425
0.05582518081069041	1.83601565401177	0.525475
0.05593475620650989	1.836014265444338	0.525525
0.05604433164689326	1.8360128741698727	0.525575
0.05615390713197109	1.8360114801884855	0.525625
0.05626348266188503	1.8360100835003006	0.525675
0.05637305823676539	1.8360086841054315	0.525725
0.05648263385675527	1.8360072820040028	0.525775
0.05659220952198516	1.8360058771961292	0.525825
0.05670178523259973	1.8360044696819366	0.525875
0.056811360988729305	1.8360030594615409	0.525925
0.05692093679051994	1.836001646535068	0.525975
0.05703051263810248	1.836000230902636	0.526025
0.057140088531623875	1.8359988125643716	0.526075
0.05724966447121566	1.8359973915203938	0.526125
0.05735924045702538	1.8359959677708302	0.526175
0.057468816489185545	1.8359945413158016	0.526225
0.05757839256784462	1.8359931121554358	0.526275
0.05768796869313578	1.8359916802898555	0.526325
0.057797544865208016	1.8359902457191892	0.526375
0.057907121084195615	1.8359888084435605	0.526425
0.05801669735024836	1.8359873684630994	0.526475
0.05812627366350124	1.8359859257779312	0.526525
0.05823585002410479	1.8359844803881855	0.526575
0.058345426432195	1.8359830322939898	0.526625
0.05845500288792299	1.835981581495475	0.526675
0.05856457939142564	1.835980127992769	0.526725
0.05867415594285505	1.835978671786004	0.526775
0.05878373254234885	1.8359772128753096	0.526825
0.05889330919005961	1.8359757512608188	0.526875
0.059002885886126406	1.8359742869426625	0.526925
0.059112462630702016	1.8359728199209746	0.526975
0.05922203942392691	1.8359713501958874	0.527025
0.0593316162659544	1.8359698777675355	0.527075
0.059441193156925726	1.8359684026360534	0.527125
0.05955077009699534	1.8359669248015762	0.527175
0.05966034708630507	1.835965444264239	0.527225
0.059769924125010546	1.8359639610241791	0.527275
0.059879501213253916	1.8359624750815329	0.527325
0.05998907835119228	1.835960986436438	0.527375
0.06009865553896845	1.8359594950890326	0.527425
0.06020823277674009	1.8359580010394554	0.527475
0.060317810064651395	1.8359565042878458	0.527525
0.06042738740286034	1.8359550048343438	0.527575
0.06053696479151265	1.8359535026790903	0.527625
0.06064654223076659	1.8359519978222256	0.527675
0.06075611972076932	1.8359504902638932	0.527725
0.06086569726167946	1.835948980004234	0.527775
0.060975274853645435	1.8359474670433922	0.527825
0.06108485249682671	1.8359459513815106	0.527875
0.061194430191372766	1.8359444330187347	0.527925
0.061304007937443485	1.835942911955208	0.527975
0.06141358573518975	1.8359413881910778	0.528025
0.06152316358477223	1.835939861726489	0.528075
0.0616327414863427	1.8359383325615901	0.528125
0.06174231944006277	1.835936800696527	0.528175
0.06185189744608516	1.83593526613145	0.528225
0.06196147550457237	1.8359337288665056	0.528275
0.06207105361567821	1.8359321889018456	0.528325
0.06218063177956594	1.8359306462376184	0.528375
0.06229020999639056	1.8359291008739769	0.528425
0.06239978826631579	1.8359275528110701	0.528475
0.0625093665894985	1.8359260020490533	0.528525
0.06261894496610228	1.8359244485880766	0.528575
0.06272852339628594	1.8359228924282962	0.528625
0.06283810188021352	1.8359213335698636	0.528675
0.06294768041804474	1.835919772012937	0.528725
0.06305725900994497	1.8359182077576683	0.528775
0.06316683765607477	1.8359166408042178	0.528825
0.06327641635660039	1.8359150711527386	0.528875
0.06338599511168354	1.835913498803392	0.528925
0.06349557392149148	1.835911923756333	0.528975
0.06360515278618671	1.8359103460117248	0.529025
0.0637147317059377	1.8359087655697228	0.529075
0.06382431068090802	1.8359071824304918	0.529125
0.06393388971126697	1.8359055965941893	0.529175
0.06404346879717931	1.8359040080609803	0.529225
0.06415304793881532	1.8359024168310247	0.529275
0.0642626271363407	1.835900822904489	0.529325
0.064372206389927	1.8358992262815346	0.529375
0.06448178569974075	1.835897626962328	0.529425
0.06459136506595464	1.8358960249470337	0.529475
0.06470094448873617	1.8358944202358196	0.529525
0.0648105239682595	1.83589281282885	0.529575
0.06492010350469245	1.8358912027262968	0.529625
0.06502968309821067	1.8358895899283243	0.529675
0.06513926274898327	1.835887974435105	0.529725
0.06524884245718675	1.8358863562468064	0.529775
0.06535842222299135	1.835884735363602	0.529825
0.0654680020465747	1.8358831117856607	0.529875
0.06557758192810764	1.8358814855131573	0.529925
0.06568716186776972	1.835879856546262	0.529975
0.06579674186573245	1.8358782248851522	0.530025
0.06590632192217631	1.8358765905299987	0.530075
0.06601590203727442	1.8358749534809806	0.530125
0.06612548221120786	1.8358733137382708	0.530175
0.06623506244415137	1.8358716713020495	0.530225
0.06634464273628676	1.8358700261724907	0.530275
0.06645422308779009	1.8358683783497767	0.530325
0.06656380349884417	1.8358667278340837	0.530375
0.0666733839696266	1.8358650746255945	0.530425
0.06678296450032083	1.8358634187244873	0.530475
0.06689254509110602	1.8358617601309468	0.530525
0.06700212574216677	1.835860098845153	0.530575
0.06711170645368283	1.8358584348672908	0.530625
0.06722128722584085	1.8358567681975433	0.530675
0.06733086805882099	1.8358550988360964	0.530725
0.0674404489528116	1.8358534267831346	0.530775
0.06755002990799379	1.835851752038847	0.530825
0.0676596109245571	1.8358500746034176	0.530875
0.06776919200268407	1.8358483944770387	0.530925
0.06787877314256527	1.8358467116598949	0.530975
0.06798835434438424	1.835845026152181	0.531025
0.06809793560833292	1.8358433379540824	0.531075
0.06820751693459656	1.8358416470657972	0.531125
0.06831709832336771	1.8358399534875107	0.531175
0.06842667977483316	1.8358382572194236	0.531225
0.06853626128918627	1.835836558261723	0.531275
0.06864584286661592	1.8358348566146112	0.531325
0.06875542450731593	1.835833152278277	0.531375
0.06886500621147687	1.835831445252924	0.531425
0.06897458797929351	1.8358297355387432	0.531475
0.06908416981095794	1.8358280231359396	0.531525
0.06919375170666615	1.835826308044707	0.531575
0.06930333366661146	1.835824590265251	0.531625
0.06941291569099134	1.8358228697977677	0.531675
0.06952249778000003	1.8358211466424637	0.531725
0.06963207993383672	1.8358194207995382	0.531775
0.06974166215269649	1.8358176922691993	0.531825
0.06985124443678033	1.8358159610516471	0.531875
0.0699608267862845	1.8358142271470927	0.531925
0.07007040920141101	1.8358124905557371	0.531975
0.07017999168235778	1.8358107512777933	0.532025
0.070289574229328	1.835809009313465	0.532075
0.07039915684252103	1.8358072646629662	0.532125
0.07050873952214132	1.8358055173265024	0.532175
0.07061832226838967	1.8358037673042902	0.532225
0.07072790508147199	1.8358020145965364	0.532275
0.07083748796159013	1.83580025920346	0.532325
0.07094707090895161	1.835798501125269	0.532375
0.07105665392375952	1.8357967403621847	0.532425
0.07116623700622308	1.8357949769144173	0.532475
0.07127582015654656	1.8357932107821893	0.532525
0.07138540337494036	1.8357914419657138	0.532575
0.07149498666161032	1.835789670465214	0.532625
0.07160457001676854	1.8357878962809053	0.532675
0.07171415344062182	1.8357861194130138	0.532725
0.07182373693338402	1.8357843398617566	0.532775
0.07193332049526327	1.8357825576273614	0.532825
0.07204290412647496	1.8357807727100466	0.532875
0.07215248782722848	1.835778985110043	0.532925
0.0722620715977409	1.8357771948275703	0.532975
0.07237165543822269	1.835775401862862	0.533025
0.07248123934889254	1.8357736062161394	0.533075
0.0725908233299628	1.8357718078876375	0.533125
0.07270040738165318	1.8357700068775809	0.533175
0.07280999150417786	1.8357682031862055	0.533225
0.07291957569775759	1.8357663968137383	0.533275
0.07302915996260842	1.8357645877604178	0.533325
0.0731387442989524	1.8357627760264725	0.533375
0.07324832870700738	1.8357609616121429	0.533425
0.07335791318699648	1.83575914451766	0.533475
0.07346749773913974	1.8357573247432661	0.533525
0.07357708236366106	1.8357555022891945	0.533575
0.07368666706078252	1.8357536771556893	0.533625
0.07379625183072949	1.8357518493429865	0.533675
0.07390583667372533	1.835750018851332	0.533725
0.07401542158999747	1.835748185680964	0.533775
0.07412500657977045	1.8357463498321307	0.533825
0.07423459164327334	1.8357445113050719	0.533875
0.07434417678073242	1.8357426701000386	0.533925
0.07445376199237841	1.8357408262172725	0.533975
0.07456334727843882	1.8357389796570271	0.534025
0.07467293263914618	1.8357371304195462	0.534075
0.07478251807472978	1.8357352785050853	0.534125
0.07489210358542338	1.8357334239138905	0.534175
0.07500168917145844	1.8357315666462195	0.534225
0.07511127483307	1.835729706702321	0.534275
0.07522086057049121	1.8357278440824545	0.534325
0.07533044638395865	1.8357259787868718	0.534375
0.0754400322737075	1.8357241108158329	0.534425
0.07554961823997583	1.835722240169594	0.534475
0.075659204283	1.835720366848416	0.534525
0.07576879040302077	1.8357184908525581	0.534575
0.07587837660027542	1.8357166121822834	0.534625
0.07598796287500653	1.8357147308378532	0.534675
0.07609754922745313	1.835712846819533	0.534725
0.07620713565785986	1.8357109601275863	0.534775
0.07631672216646684	1.835709070762282	0.534825
0.07642630875352094	1.8357071787238848	0.534875
0.07653589541926391	1.8357052840126669	0.534925
0.07664548216394432	1.835703386628894	0.534975
0.07675506898780565	1.835701486572842	0.535025
0.07686465589109835	1.8356995838447787	0.535075
0.07697424287406751	1.8356976784449823	0.535125
0.07708382993696548	1.835695770373723	0.535175
0.07719341708003907	1.8356938596312815	0.535225
0.07730300430354224	1.8356919462179304	0.535275
0.07741259160772428	1.8356900301339536	0.535325
0.07752217899284007	1.8356881113796253	0.535375
0.07763176645914126	1.8356861899552317	0.535425
0.07774135400688459	1.8356842658610506	0.535475
0.07785094163632329	1.8356823390973702	0.535525
0.07796052934771631	1.8356804096644699	0.535575
0.07807011714131809	1.8356784775626422	0.535625
0.0781797050173902	1.835676542792168	0.535675
0.07828929297618818	1.8356746053533421	0.535725
0.07839888101797636	1.8356726652464486	0.535775
0.07850846914301154	1.835670722471785	0.535825
0.07861805735155998	1.8356687770296374	0.535875
0.07872764564388043	1.8356668289203064	0.535925
0.07883723402024152	1.8356648781440803	0.535975
0.07894682248090341	1.8356629247012628	0.536025
0.07905641102613677	1.8356609685921446	0.536075
0.07916599965620362	1.835659009817032	0.536125
0.07927558837137691	1.8356570483762182	0.536175
0.07938517717192031	1.8356550842700134	0.536225
0.07949476605810882	1.8356531174987119	0.536275
0.07960435503020837	1.8356511480626276	0.536325
0.07971394408849539	1.8356491759620563	0.536375
0.07982353323323821	1.8356472011973164	0.536425
0.07993312246471522	1.8356452237687055	0.536475
0.08004271178319664	1.8356432436765449	0.536525
0.08015230118896303	1.8356412609211346	0.536575
0.08026189068228656	1.835639275502799	0.536625
0.08037148026344962	1.8356372874218412	0.536675
0.08048106993272702	1.8356352966785878	0.536725
0.08059065969040226	1.8356333032733454	0.536775
0.0807002495367533	1.8356313072064427	0.536825
0.080809839472065	1.8356293084781898	0.536875
0.08091942949661764	1.8356273070889177	0.536925
0.08102901961069808	1.8356253030389402	0.536975
0.08113860981458891	1.83562329632859	0.537025
0.08124820010857892	1.8356212869581845	0.537075
0.08135779049295284	1.8356192749280598	0.537125
0.08146738096800174	1.8356172602385354	0.537175
0.08157697153401239	1.8356152428899506	0.537225
0.08168656219127791	1.835613222882628	0.537275
0.08179615294008738	1.8356112002169096	0.537325
0.0819057437807361	1.8356091748931214	0.537375
0.0820153347135153	1.835607146911608	0.537425
0.08212492573872235	1.8356051162726983	0.537475
0.08223451685665098	1.83560308297674	0.537525
0.08234410806760047	1.8356010470240656	0.537575
0.08245369937186686	1.835599008415025	0.537625
0.08256329076975184	1.835596967149955	0.537675
0.0826728822615535	1.8355949232292068	0.537725
0.08278247384757582	1.8355928766531218	0.537775
0.08289206552811937	1.8355908274220534	0.537825
0.0830016573034899	1.8355887755363471	0.537875
0.0831112491739908	1.8355867209963581	0.537925
0.0832208411399297	1.8355846638024362	0.537975
0.08333043320161237	1.8355826039549388	0.538025
0.08344002535934932	1.83558054145422	0.538075
0.08354961761344772	1.835578476300639	0.538125
0.08365920996422138	1.835576408494554	0.538175
0.083768802411979	1.8355743380363279	0.538225
0.08387839495703694	1.835572264926321	0.538275
0.08398798759970674	1.8355701891648997	0.538325
0.08409758034030657	1.8355681107524282	0.538375
0.08420717317915083	1.8355660296892755	0.538425
0.08431676611655958	1.8355639459758095	0.538475
0.08442635915285003	1.835561859612402	0.538525
0.08453595228834442	1.8355597705994249	0.538575
0.08464554552336258	1.8355576789372527	0.538625
0.08475513885822923	1.8355555846262612	0.538675
0.08486473229326635	1.8355534876668276	0.538725
0.08497432582880142	1.8355513880593315	0.538775
0.08508391946515838	1.8355492858041536	0.538825
0.08519351320266808	1.8355471809016763	0.538875
0.08530310704165611	1.8355450733522847	0.538925
0.08541270098245629	1.8355429631563638	0.538975
0.08552229502539667	1.8355408503143025	0.539025
0.08563188917081364	1.835538734826489	0.539075
0.08574148341903763	1.835536616693316	0.539125
0.08585107777040753	1.835534495915175	0.539175
0.08596067222525652	1.8355323724924621	0.539225
0.08607026678392601	1.8355302464255727	0.539275
0.08617986144675163	1.8355281177149056	0.539325
0.08628945621407755	1.8355259863608608	0.539375
0.0863990510862418	1.8355238523638404	0.539425
0.08650864606359161	1.8355217157242474	0.539475
0.08661824114646716	1.8355195764424879	0.539525
0.08672783633521838	1.8355174345189689	0.539575
0.0868374316301885	1.8355152899540994	0.539625
0.08694702703172974	1.8355131427482898	0.539675
0.08705662254018809	1.8355109929019544	0.539725
0.0871662181559185	1.8355088404155055	0.539775
0.08727581387926969	1.8355066852893618	0.539825
0.08738540971059891	1.8355045275239394	0.539875
0.08749500565025842	1.8355023671196606	0.539925
0.0876046016986072	1.835500204076945	0.539975
0.08771419785600121	1.8354980383962192	0.540025
0.08782379412280154	1.8354958700779065	0.540075
0.08793339049936731	1.8354936991224362	0.540125
0.08804298698606203	1.8354915255302373	0.540175
0.08815258358324786	1.835489349301741	0.540225
0.08826218029129117	1.8354871704373816	0.540275
0.08837177711055648	1.835484988937593	0.540325
0.08848137404141375	1.835482804802814	0.540375
0.08859097108422934	1.8354806180334824	0.540425
0.08870056823937697	1.8354784286300405	0.540475
0.08881016550722541	1.835476236592931	0.540525
0.08891976288815134	1.8354740419225988	0.540575
0.08902936038252664	1.8354718446194909	0.540625
0.08913895799073036	1.8354696446840568	0.540675
0.08924855571313782	1.8354674421167472	0.540725
0.08935815355013063	1.8354652369180153	0.540775
0.08946775150208723	1.835463029088316	0.540825
0.08957734956939212	1.8354608186281067	0.540875
0.0896869477524266	1.835458605537846	0.540925
0.0897965460515784	1.8354563898179954	0.540975
0.0899061444672315	1.8354541714690176	0.541025
0.09001574299977666	1.8354519504913784	0.541075
0.0901253416496012	1.8354497268855443	0.541125
0.09023494041709848	1.8354475006519855	0.541175
0.0903445393026592	1.8354452717911727	0.541225
0.09045413830667948	1.83544304030358	0.541275
0.09056373742955315	1.8354408061896825	0.541325
0.09067333667167954	1.8354385694499582	0.541375
0.09078293603345546	1.8354363300848868	0.541425
0.09089253551528319	1.8354340880949498	0.541475
0.09100213511756272	1.835431843480632	0.541525
0.09111173484069986	1.8354295962424185	0.541575
0.09122133468509704	1.835427346380799	0.541625
0.09133093465116364	1.8354250938962624	0.541675
0.09144053473930505	1.8354228387893028	0.541725
0.09155013494993389	1.8354205810604136	0.541775
0.0916597352834589	1.835418320710093	0.541825
0.09176933574029564	1.835416057738839	0.541875
0.09187893632085616	1.8354137921471538	0.541925
0.09198853702555901	1.8354115239355402	0.541975
0.09209813785481999	1.8354092531045045	0.542025
0.09220773880906025	1.8354069796545542	0.542075
0.09231733988869942	1.8354047035862004	0.542125
0.09242694109416166	1.8354024248999539	0.542175
0.09253654242586988	1.835400143596331	0.542225
0.09264614388425099	1.8353978596758465	0.542275
0.09275574546973224	1.8353955731390221	0.542325
0.09286534718274327	1.835393283986377	0.542375
0.09297494902371449	1.8353909922184364	0.542425
0.09308455099307925	1.8353886978357254	0.542475
0.09319415309127109	1.8353864008387728	0.542525
0.0933037553187268	1.8353841012281082	0.542575
0.09341335767588317	1.8353817990042662	0.542625
0.09352296016318082	1.8353794941677801	0.542675
0.09363256278105925	1.8353771867191888	0.542725
0.09374216552996308	1.8353748766590314	0.542775
0.09385176841033484	1.8353725639878506	0.542825
0.09396137142262294	1.8353702487061903	0.542875
0.09407097456727306	1.835367930814598	0.542925
0.09418057784473693	1.8353656103136222	0.542975
0.0942901812554643	1.835363287203816	0.543025
0.09439978479991001	1.835360961485731	0.543075
0.09450938847852726	1.8353586331599263	0.543125
0.09461899229177455	1.8353563022269581	0.543175
0.09472859624010825	1.8353539686873903	0.543225
0.0948382003239908	1.8353516325417838	0.543275
0.09494780454388196	1.835349293790707	0.543325
0.09505740890024793	1.8353469524347263	0.543375
0.09516701339355155	1.835344608474415	0.543425
0.095276618024263	1.8353422619103439	0.543475
0.09538622279284864	1.8353399127430912	0.543525
0.09549582769978214	1.8353375609732328	0.543575
0.0956054327455335	1.8353352066013522	0.543625
0.09571503793058027	1.8353328496280297	0.543675
0.09582464325539564	1.8353304900538536	0.543725
0.09593424872046123	1.8353281278794102	0.543775
0.0960438543262539	1.835325763105292	0.543825
0.09615346007325877	1.83532339573209	0.543875
0.09626306596195602	1.8353210257604025	0.543925
0.09637267199283507	1.8353186531908252	0.543975
0.09648227816637951	1.835316278023961	0.544025
0.09659188448308248	1.8353139002604122	0.544075
0.09670149094343133	1.8353115199007852	0.544125
0.09681109754792322	1.835309136945688	0.544175
0.09692070429704877	1.8353067513957322	0.544225
0.09703031119130939	1.8353043632515307	0.544275
0.09713991823119897	1.8353019725137003	0.544325
0.0972495254172231	1.8352995791828595	0.544375
0.0973591327498792	1.8352971832596294	0.544425
0.097468740229677	1.8352947847446346	0.544475
0.0975783478571172	1.8352923836385011	0.544525
0.09768795563271401	1.835289979941859	0.544575
0.09779756355697167	1.8352875736553385	0.544625
0.09790717163040821	1.8352851647795756	0.544675
0.09801677985353142	1.8352827533152063	0.544725
0.09812638822686397	1.835280339262871	0.544775
0.09823599675091682	1.8352779226232123	0.544825
0.0983456054262169	1.835275503396874	0.544875
0.09845521425327901	1.8352730815845055	0.544925
0.09856482323263392	1.8352706571867548	0.544975
0.09867443236480042	1.835268230204278	0.545025
0.09878404165031295	1.8352658006377276	0.545075
0.09889365108969479	1.835263368487765	0.545125
0.09900326068348388	1.835260933755049	0.545175
0.09911287043220726	1.8352584964402452	0.545225
0.09922248033640758	1.835256056544018	0.545275
0.09933209039661511	1.8352536140670397	0.545325
0.09944170061337713	1.8352511690099784	0.545375
0.09955131098722741	1.835248721373513	0.545425
0.09966092151871729	1.8352462711583166	0.545475
0.09977053220838492	1.8352438183650734	0.545525
0.09988014305678501	1.8352413629944626	0.545575
0.09998975406446042	1.8352389050471734	0.545625
0.10009936523196951	1.8352364445238907	0.545675
0.1002089765598594	1.8352339814253091	0.545725
0.10031858804869206	1.8352315157521188	0.545775
0.10042819969901934	1.8352290475050206	0.545825
0.10053781151140678	1.8352265766847098	0.545875
0.10064742348641023	1.8352241032918926	0.545925
0.10075703562459959	1.8352216273272697	0.545975
0.10086664792653478	1.8352191487915537	0.546025
0.10097626039278958	1.8352166676854507	0.546075
0.10108587302392838	1.8352141840096776	0.546125
0.1011954858205285	1.835211697764948	0.546175
0.10130509878315896	1.8352092089519827	0.546225
0.10141471191240091	1.8352067175715019	0.546275
0.10152432520882747	1.8352042236242319	0.546325
0.10163393867302427	1.835201727110898	0.546375
0.10174355230556824	1.8351992280322331	0.546425
0.10185316610704909	1.8351967263889672	0.546475
0.10196278007804803	1.8351942221818394	0.546525
0.1020723942191588	1.8351917154115849	0.546575
0.10218200853096708	1.8351892060789485	0.546625
0.10229162301407024	1.8351866941846715	0.546675
0.10240123766905852	1.835184179729504	0.546725
0.10251085249653324	1.8351816627141933	0.546775
0.10262046749708884	1.8351791431394944	0.546825
0.10273008267133071	1.8351766210061609	0.546875
0.10283969801985766	1.8351740963149534	0.546925
0.10294931354327913	1.835171569066631	0.546975
0.10305892924219816	1.8351690392619604	0.547025
0.1031685451172282	1.8351665069017056	0.547075
0.1032781611689766	1.8351639719866393	0.547125
0.10338777739806071	1.835161434517532	0.547175
0.10349739380509235	1.835158894495161	0.547225
0.10360701039069298	1.8351563519203022	0.547275
0.10371662715547844	1.8351538067937394	0.547325
0.10382624410007449	1.8351512591162542	0.547375
0.10393586122510098	1.835148708888636	0.547425
0.10404547853118802	1.835146156111671	0.547475
0.10415509601895927	1.8351436007861557	0.547525
0.1042647136890494	1.8351410429128814	0.547575
0.10437433154208581	1.83513848249265	0.547625
0.10448394957870756	1.8351359195262582	0.547675
0.10459356779954626	1.8351333540145145	0.547725
0.10470318620524453	1.83513078595822	0.547775
0.10481280479643877	1.8351282153581894	0.547825
0.1049224235737752	1.8351256422152293	0.547875
0.1050320425378947	1.83512306653016	0.547925
0.10514166168944696	1.8351204883037937	0.547975
0.1052512810290774	1.8351179075369553	0.548025
0.10536090055743938	1.8351153242304632	0.548075
0.10547052027518217	1.835112738385148	0.548125
0.10558014018296334	1.8351101500018328	0.548175
0.10568976028143585	1.8351075590813533	0.548225
0.10579938057126088	1.8351049656245377	0.548275
0.10590900105309534	1.8351023696322275	0.548325
0.10601862172760376	1.8350997711052546	0.548375
0.10612824259544662	1.8350971700444658	0.548425
0.10623786365729132	1.8350945664506975	0.548475
0.10634748491380172	1.8350919603248004	0.548525
0.10645710636564795	1.835089351667614	0.548575
0.10656672801349604	1.8350867404799927	0.548625
0.1066763498580183	1.835084126762779	0.548675
0.10678597189988179	1.8350815105168288	0.548725
0.10689559413976005	1.8350788917429854	0.548775
0.10700521657831971	1.8350762704421049	0.548825
0.10711483921623312	1.8350736466150286	0.548875
0.10722446205416429	1.835071020262609	0.548925
0.10733408509278125	1.8350683913856813	0.548975
0.1074437083327417	1.8350657599850888	0.549025
0.107553331774704	1.8350631260616543	0.549075
0.10766295541931327	1.835060489616203	0.549125
0.10777257926721093	1.8350578506495352	0.549175
0.10788220331901886	1.835055209162444	0.549225
0.1079918275753491	1.8350525651556877	0.549275
0.1081014520367845	1.8350499186300073	0.549325
0.10821107670388735	1.835047269586093	0.549375
0.10832070157717613	1.8350446180245972	0.549425
0.10843032665713129	1.835041963946096	0.549475
0.10853995194416602	1.8350393073510984	0.549525
0.10864957743862692	1.8350366482399967	0.549575
0.10875920314075724	1.8350339866130656	0.549625
0.10886882905068694	1.835031322470401	0.549675
0.10897845516838472	1.8350286558118998	0.549725
0.10908808149363204	1.8350259866371788	0.549775
0.10919770802595559	1.8350233149455282	0.549825
0.10930733476457702	1.8350206407357954	0.549875
0.10941696170831267	1.835017964006296	0.549925
0.109526588855486	1.835015284754642	0.549975
0.10963621620377384	1.8350126029775855	0.550025
0.10974584375005865	1.8350099186707576	0.550075
0.10985547149019133	1.8350072318284034	0.550125
0.10996509941874255	1.8350045424429784	0.550175
0.11007472752863717	1.8350018505047092	0.550225
0.1101843558107409	1.834999156000961	0.550275
0.11029398425328821	1.8349964589155203	0.550325
0.11040361284120731	1.8349937592275956	0.550375
0.11051324155521479	1.8349910569106478	0.550425
0.11062287037072319	1.834988351930815	0.550475
0.11073249925640002	1.83498564424501	0.550525
0.11084212817240417	1.8349829337984198	0.550575
0.1109517570680914	1.8349802205214314	0.550625
0.11106138587916853	1.8349775043256484	0.550675
0.11117101452403258	1.8349747850989357	0.550725
0.11128064289919104	1.8349720626990573	0.550775
0.11139027087340574	1.834969336945705	0.550825
0.11149989828033262	1.8349666076103173	0.550875
0.11160952490914573	1.834963874403273	0.550925
0.11171915049271482	1.8349611369575838	0.550975
0.11182877469258007	1.8349583948083243	0.551025
0.11193839707997194	1.8349556473665012	0.551075
0.11204801711171941	1.8349528938860216	0.551125
0.11215763409978274	1.8349501334217917	0.551175
0.11226724717260986	1.8349473647766978	0.551225
0.11237685522623327	1.8349445864343812	0.551275
0.11248645686226603	1.8349417964741386	0.551325
0.11259605030940407	1.8349389924630475	0.551375
0.11270563332392133	1.834936171319361	0.551425
0.11281520306365429	1.8349333291393735	0.551475
0.11292475592828635	1.8349304609781152	0.551525
0.11303428735703101	1.8349275605714257	0.551575
0.11314379157222587	1.834924619983848	0.551625
0.11325326125447921	1.8349216291624078	0.551675
0.11336268713097103	1.8349185753712236	0.551725
0.11347205745378385	1.8349154424749752	0.551775
0.11358135733875818	1.8349122100309199	0.551825
0.11369056792765712	1.8349088521381374	0.551875
0.11379966532628637	1.834905335979177	0.551925
0.11390861925870462	1.834901619971685	0.551975
0.11401739136147718	1.8348976514257818	0.552025
0.11412593302170176	1.8348933635747846	0.552075
0.11423418263663256	1.8348886718116861	0.552125
0.11434206214011094	1.8348834689186695	0.552175
0.11444947259946428	1.8348776190202059	0.552225
0.1145562886340235	1.8348709499179372	0.552275
0.1146623513396864	1.8348632433741916	0.552325
0.11476745931949689	1.8348542227948814	0.552375
0.11487135731302339	1.834843537615655	0.552425
0.11497372178156276	1.8348307435087974	0.552475
0.11507414263402986	1.8348152772924826	0.552525
0.1151721000603383	1.8347964251249527	0.552575
0.11526693516269827	1.8347732821878346	0.552625
0.11535781272536769	1.8347447015836555	0.552675
0.1154436740202657	1.8347092295669045	0.552725
0.11552317698532273	1.8346650234620552	0.552775
0.11559462040344103	1.8346097476552727	0.552825
0.11565584781437245	1.8345404418270517	0.552875
0.11570412576134925	1.834453354058166	0.552925
0.115735989549838	1.834343729512506	0.552975
0.11574704790364314	1.8342055429841688	0.553025
0.11573173565465522	1.8340311605789599	0.553075
0.11568300078853136	1.8338109120511645	0.553125
0.11559190866193671	1.8335325506844486	0.553175
0.1154471418594429	1.8331805719301841	0.553225
0.11523436880544263	1.8327353551360666	0.553275
0.11493544771602096	1.832172084481161	0.553325
0.11452742460762748	1.8314593956235299	0.553375
0.1139812747623201	1.830557683669242	0.553425
0.11326032628760113	1.8294169962918991	0.553475
0.11231829243482044	1.8279744241074387	0.553525
0.11109682680080349	1.8261508905656383	0.553575
0.10952250379459133	1.8238472389302958	0.553625
0.10750311834869748	1.820939519917278	0.553675
0.10492319823033755	1.81727340920398	0.553725
0.1016386368313723	1.8126577432328153	0.553775
0.09747039573649549	1.8068572752186034	0.553825
0.09219731268216322	1.7995849502530337	0.553875
0.0855482080884213	1.7904943171924348	0.553925
0.07719374864760777	1.779173180213051	0.553975
0.06673894597438974	1.7651402851160307	0.554025
0.053717793466447464	1.7478477467496136	0.554075
0.03759241601459453	1.7266929905674762	0.554125
0.01776022009036887	1.7010449867592508	0.554175
-0.006426229859021488	1.6702900295720067	0.554225
-0.035620849286906266	1.6339014510343328	0.554275
-0.07042127385362093	1.591534355589099	0.554325
-0.11127764025547411	1.5431396698672852	0.554375
-0.15837417781752125	1.4890813588498486	0.554425
-0.21149498549133355	1.4302285652680666	0.554475
-0.2699000229721909	1.3679858597754306	0.554525
-0.33225275668675275	1.30422737742528	0.554575
-0.3966481110868311	1.2411205451755962	0.554625
-0.4607760835448297	1.1808607737708856	0.554675
-0.5222153772282423	1.125376443115559	0.554725
-0.578793241118824	1.0760829549563002	0.554775
-0.628904548727025	1.0337510506454612	0.554825
-0.6716894805441209	0.9985125473946921	0.554875
-0.7070287634810322	0.9699786097501797	0.554925
-0.7353911345137396	0.9474160018855586	0.554975
-0.7576127468016016	0.9299251537213893	0.555025
-0.774685591970385	0.9165825357858886	0.555075
-0.7875995683632503	0.9065336245484219	0.555125
-0.7972482576536155	0.8990404013632132	0.555175
-0.8043873765124111	0.8934955340015656	0.555225
-0.8096281489061816	0.889416298040371	0.555275
-0.8134496963720609	0.8864285747557731	0.555325
-0.8162193301894906	0.8842477069610573	0.555375
-0.8182142018373881	0.8826599984595969	0.555425
-0.819641059824257	0.8815065898262247	0.555475
-0.8206528718465067	0.8806702272333246	0.555525
-0.8213621464800533	0.8800648143789402	0.555575
-0.8218512816991536	0.8796273712440116	0.555625
-0.8221804376168244	0.8793119534945516	0.555675
-0.8223934404918446	0.879085110860827	0.555725
-0.8225221662499216	0.8789225244404277	0.555775
-0.8225897722113463	0.8788065323094636	0.555825
-0.8226130677489197	0.8787243168500201	0.555875
-0.8226042470864904	0.8786665810584002	0.555925
-0.8225721526187638	0.8786265841396388	0.555975
-0.8225231942568709	0.8785994400252981	0.556025
-0.8224620175716805	0.8785816077392444	0.556075
-0.822391988911737	0.8785705214589008	0.556125
-0.8223155473917074	0.8785643221446566	0.556175
-0.8222344601605223	0.8785616629371338	0.556225
-0.8221500074614573	0.8785615680897612	0.556275
-0.8220631167604048	0.8785633307319877	0.556325
-0.8219744599425536	0.8785664387861086	0.556375
-0.8218845237376308	0.8785705212908582	0.556425
-0.8217936607432051	0.8785753095134419	0.556475
-0.8217021263890175	0.8785806087771437	0.556525
-0.821610105715192	0.8785862780524273	0.556575
-0.8215177327707609	0.8785922151725085	0.556625
-0.8214251046661141	0.8785983461233867	0.556675
-0.8213322917525909	0.8786046172855596	0.556725
-0.821239344996638	0.8786109898138407	0.556775
-0.8211463013216478	0.8786174355661057	0.556825
-0.8210531874776867	0.8786239341539711	0.556875
-0.8209600228447411	0.8786304708062992	0.556925
-0.8208668214635111	0.878637034821407	0.556975
-0.8207735935065268	0.8786436184458445	0.557025
-0.8206803463439465	0.8786502160620746	0.557075
-0.8205870853156148	0.8786568236000407	0.557125
-0.8204938142904479	0.8786634381108094	0.557175
-0.8204005360716335	0.8786700574577444	0.557225
-0.8203072526902495	0.8786766800927078	0.557275
-0.8202139656179281	0.8786833048939764	0.557325
-0.8201206759209901	0.8786899310487561	0.557375
-0.8200273843720606	0.8786965579681144	0.557425
-0.8199340915309917	0.8787031852252958	0.557475
-0.8198407978034397	0.8787098125110779	0.557525
-0.8197475034833597	0.8787164396013789	0.557575
-0.8196542087837443	0.8787230663338307	0.557625
-0.8195609138589435	0.8787296925907625	0.557675
-0.819467618820793	0.8787363182869118	0.557725
-0.8193743237503414	0.8787429433604821	0.557775
-0.8192810287063095	0.8787495677666969	0.557825
-0.8191877337312563	0.8787561914730987	0.557875
-0.819094438856011	0.8787628144561717	0.557925
-0.8190011441029208	0.8787694366988648	0.557975
-0.8189078494881676	0.8787760581888272	0.558025
-0.8188145550234859	0.878782678917098	0.558075
-0.8187212607173646	0.8787892988771907	0.558125
-0.8186279665759635	0.8787959180643937	0.558175
-0.8185346726037325	0.8788025364752987	0.558225
-0.8184413788039029	0.8788091541074274	0.558275
-0.8183480851788032	0.8788157709589881	0.558325
-0.8182547917301269	0.8788223870286752	0.558375
-0.8181614984590879	0.8788290023155461	0.558425
-0.8180682053665715	0.8788356168189119	0.558475
-0.8179749124532073	0.8788422305382751	0.558525
-0.8178816197194553	0.8788488434732711	0.558575
-0.8177883271656377	0.8788554556236364	0.558625
-0.8176950347919917	0.8788620669891767	0.558675
-0.817601742598678	0.8788686775697514	0.558725
-0.8175084505858169	0.8788752873652556	0.558775
-0.8174151587534837	0.8788818963756134	0.558825
-0.8173218671017377	0.8788885046007666	0.558875
-0.8172285756306092	0.8788951120406738	0.558925
-0.8171352843401256	0.8789017186953008	0.558975
-0.817041993230293	0.878908324564625	0.559025
-0.8169487023011225	0.878914929648624	0.559075
-0.8168554115526075	0.8789215339472854	0.559125
-0.8167621209847508	0.8789281374605935	0.559175
-0.8166688305975389	0.8789347401885405	0.559225
-0.8165755403909692	0.8789413421311145	0.559275
-0.8164822503650263	0.8789479432883102	0.559325
-0.8163889605197038	0.8789545436601184	0.559375
-0.8162956708549854	0.8789611432465334	0.559425
-0.8162023813708632	0.8789677420475487	0.559475
-0.8161090920673194	0.8789743400631586	0.559525
-0.8160158029443455	0.8789809372933571	0.559575
-0.8159225140019243	0.8789875337381388	0.559625
-0.8158292252400459	0.8789941293974982	0.559675
-0.8157359366586928	0.8790007242714303	0.559725
-0.8156426482578555	0.8790073183599294	0.559775
-0.8155493600375164	0.8790139116629905	0.559825
-0.8154560719976652	0.8790205041806083	0.559875
-0.8153627841382847	0.879027095912778	0.559925
-0.8152694964593644	0.8790336868594937	0.559975
-0.8151762089608872	0.8790402770207512	0.560025
-0.8150829216428427	0.8790468663965444	0.560075
-0.8149896345052132	0.8790534549868693	0.560125
-0.8148963475479887	0.8790600427917196	0.560175
-0.8148030607711518	0.8790666298110913	0.560225
-0.8147097741746921	0.8790732160449782	0.560275
-0.8146164877585921	0.8790798014933767	0.560325
-0.8145232015228416	0.8790863861562799	0.560375
-0.8144299154674228	0.8790929700336845	0.560425
-0.8143366295923261	0.8790995531255836	0.560475
-0.814243343897533	0.8791061354319742	0.560525
-0.8141500583830344	0.8791127169528492	0.560575
-0.8140567730488116	0.8791192976882052	0.560625
-0.8139634878948554	0.8791258776380356	0.560675
-0.8138702029211474	0.879132456802337	0.560725
-0.8137769181276783	0.8791390351811025	0.560775
-0.8136836335144296	0.8791456127743289	0.560825
-0.8135903490813916	0.8791521895820094	0.560875
-0.8134970648285469	0.8791587656041407	0.560925
-0.8134037807558847	0.8791653408407161	0.560975
-0.8133104968633882	0.879171915291732	0.561025
-0.813217213151046	0.879178488957182	0.561075
-0.8131239296188425	0.8791850618370622	0.561125
-0.8130306462667651	0.8791916339313666	0.561175
-0.8129373630947984	0.8791982052400912	0.561225
-0.8128440801029302	0.8792047757632298	0.561275
-0.8127507972911451	0.8792113455007783	0.561325
-0.8126575146594306	0.8792179144527311	0.561375
-0.8125642322077715	0.8792244826190838	0.561425
-0.812470949936155	0.8792310499998306	0.561475
-0.8123776678445666	0.8792376165949671	0.561525
-0.8122843859329923	0.8792441824044879	0.561575
-0.8121911042014187	0.8792507474283882	0.561625
-0.8120978226498317	0.8792573116666627	0.561675
-0.8120045412782174	0.8792638751193067	0.561725
-0.8119112600865616	0.8792704377863151	0.561775
-0.8118179790748511	0.8792769996676828	0.561825
-0.811724698243071	0.879283560763405	0.561875
-0.8116314175912089	0.8792901210734765	0.561925
-0.8115381371192493	0.8792966805978922	0.561975
-0.8114448568271797	0.8793032393366474	0.562025
-0.8113515767149848	0.8793097972897369	0.562075
-0.8112582967826524	0.8793163544571558	0.562125
-0.8111650170301666	0.8793229108388991	0.562175
-0.8110717374575155	0.8793294664349619	0.562225
-0.8109784580646837	0.8793360212453388	0.562275
-0.8108851788516587	0.8793425752700254	0.562325
-0.8107918998184247	0.8793491285090164	0.562375
-0.8106986209649699	0.8793556809623068	0.562425
-0.8106053422912786	0.8793622326298917	0.562475
-0.8105120637973388	0.879368783511766	0.562525
-0.8104187854831344	0.879375333607925	0.562575
-0.8103255073486538	0.8793818829183633	0.562625
-0.8102322293938807	0.8793884314430767	0.562675
-0.8101389516188039	0.8793949791820591	0.562725
-0.8100456740234065	0.879401526135307	0.562775
-0.8099523966076778	0.8794080723028139	0.562825
-0.8098591193716009	0.8794146176845762	0.562875
-0.8097658423151648	0.8794211622805876	0.562925
-0.8096725654383523	0.8794277060908448	0.562975
-0.8095792887411534	0.8794342491153408	0.563025
-0.8094860122235503	0.8794407913540729	0.563075
-0.8093927358855326	0.8794473328070339	0.563125
-0.8092994597270832	0.8794538734742212	0.563175
-0.8092061837481913	0.8794604133556274	0.563225
-0.8091129079488397	0.8794669524512502	0.563275
-0.8090196323290183	0.8794734907610818	0.563325
-0.8089263568887092	0.8794800282851203	0.563375
-0.8088330816279024	0.8794865650233578	0.563425
-0.8087398065465803	0.879493100975792	0.563475
-0.8086465316447325	0.8794996361424157	0.563525
-0.808553256922342	0.879506170523226	0.563575
-0.808459982379398	0.8795127041182161	0.563625
-0.808366708015883	0.879519236927383	0.563675
-0.8082734338317871	0.87952576895072	0.563725
-0.8081801598270922	0.8795323001882238	0.563775
-0.8080868860017886	0.879538830639888	0.563825
-0.8079936123558586	0.8795453603057091	0.563875
-0.8079003388892916	0.8795518891856808	0.563925
-0.8078070656020707	0.8795584172797996	0.563975
-0.8077137924941852	0.8795649445880591	0.564025
-0.8076205195656181	0.8795714711104559	0.564075
-0.8075272468163575	0.8795779968469841	0.564125
-0.8074339742463891	0.8795845217976389	0.564175
-0.8073407018556982	0.8795910459624161	0.564225
-0.8072474296442721	0.8795975693413101	0.564275
-0.8071541576120961	0.8796040919343165	0.564325
-0.8070608857591565	0.8796106137414298	0.564375
-0.8069676140854397	0.879617134762646	0.564425
-0.806874342590931	0.8796236549979591	0.564475
-0.8067810712756178	0.8796301744473657	0.564525
-0.8066878001394847	0.8796366931108592	0.564575
-0.8065945291825195	0.8796432109884365	0.564625
-0.8065012584047065	0.879649728080091	0.564675
-0.8064079878060338	0.8796562443858194	0.564725
-0.8063147173864852	0.8796627599056156	0.564775
-0.806221447146049	0.8796692746394758	0.564825
-0.8061281770847094	0.8796757885873941	0.564875
-0.8060349072024544	0.8796823017493668	0.564925
-0.8059416374992678	0.8796888141253878	0.564975
-0.8058483679751386	0.8796953257154534	0.565025
-0.8057550986300499	0.8797018365195578	0.565075
-0.8056618294639908	0.8797083465376969	0.565125
-0.8055685604769441	0.8797148557698654	0.565175
-0.8054752916688994	0.8797213642160587	0.565225
-0.8053820230398394	0.8797278718762719	0.565275
-0.8052887545897536	0.8797343787505002	0.565325
-0.8051954863186245	0.8797408848387387	0.565375
-0.8051022182264418	0.8797473901409827	0.565425
-0.8050089503131884	0.879753894657227	0.565475
-0.804915682578853	0.8797603983874674	0.565525
-0.8048224150234198	0.8797669013316984	0.565575
-0.8047291476468768	0.879773403489916	0.565625
-0.8046358804492075	0.8797799048621143	0.565675
-0.8045426134304008	0.8797864054482898	0.565725
-0.804449346590441	0.8797929052484361	0.565775
-0.8043560799293148	0.8797994042625503	0.565825
-0.8042628134470079	0.8798059024906257	0.565875
-0.8041695471435072	0.879812399932659	0.565925
-0.804076281018798	0.8798188965886443	0.565975
-0.8039830150728672	0.8798253924585777	0.566025
-0.8038897493056999	0.8798318875424537	0.566075
-0.8037964837172832	0.879838381840268	0.566125
-0.8037032183076026	0.8798448753520155	0.566175
-0.8036099530766442	0.8798513680776915	0.566225
-0.8035166880243946	0.8798578600172912	0.566275
-0.8034234231508391	0.8798643511708101	0.566325
-0.8033301584559647	0.8798708415382429	0.566375
-0.803236893939757	0.8798773311195853	0.566425
-0.803143629602202	0.8798838199148322	0.566475
-0.8030503654432863	0.8798903079239793	0.566525
-0.802957101462995	0.8798967951470211	0.566575
-0.8028638376613162	0.8799032815839536	0.566625
-0.8027705740382332	0.8799097672347713	0.566675
-0.8026773105937353	0.87991625209947	0.566725
-0.802584047327805	0.8799227361780446	0.566775
-0.8024907842404321	0.8799292194704907	0.566825
-0.8023975213315993	0.8799357019768032	0.566875
-0.8023042586012958	0.8799421836969776	0.566925
-0.8022109960495049	0.8799486646310091	0.566975
-0.8021177336762153	0.8799551447788927	0.567025
-0.802024471481411	0.879961624140624	0.567075
-0.8019312094650797	0.879968102716198	0.567125
-0.8018379476272063	0.8799745805056101	0.567175
-0.8017446859677775	0.8799810575088555	0.567225
-0.8016514244867786	0.8799875337259297	0.567275
-0.8015581631841976	0.8799940091568275	0.567325
-0.8014649020600179	0.8800004838015448	0.567375
-0.8013716411142288	0.8800069576600762	0.567425
-0.8012783803468129	0.8800134307324176	0.567475
-0.8011851197577599	0.8800199030185639	0.567525
-0.8010918593470522	0.8800263745185102	0.567575
-0.8009985991146797	0.8800328452322528	0.567625
-0.8009053390606246	0.8800393151597854	0.567675
-0.8008120791848774	0.8800457843011047	0.567725
-0.8007188194874193	0.8800522526562049	0.567775
-0.8006255599682411	0.8800587202250825	0.567825
-0.8005323006273249	0.8800651870077313	0.567875
-0.8004390414646606	0.8800716530041485	0.567925
-0.8003457824802299	0.8800781182143271	0.567975
-0.8002525236740241	0.8800845826382647	0.568025
-0.8001592650460237	0.8800910462759548	0.568075
-0.8000660065962206	0.880097509127394	0.568125
-0.7999727483245946	0.8801039711925767	0.568175
-0.7998794902311385	0.880110432471499	0.568225
-0.7997862323158321	0.8801168929641553	0.568275
-0.7996929745786676	0.8801233526705416	0.568325
-0.7995997170196246	0.8801298115906528	0.568375
-0.7995064596386959	0.880136269724485	0.568425
-0.799413202435861	0.8801427270720326	0.568475
-0.7993199454111124	0.8801491836332915	0.568525
-0.7992266885644301	0.8801556394082568	0.568575
-0.7991334318958063	0.8801620943969238	0.568625
-0.7990401754052207	0.8801685485992884	0.568675
-0.798946919092666	0.8801750020153449	0.568725
-0.7988536629581219	0.8801814546450897	0.568775
-0.7987604070015807	0.8801879064885172	0.568825
-0.7986671512230223	0.8801943575456236	0.568875
-0.798573895622439	0.8802008078164035	0.568925
-0.7984806401998109	0.880207257300853	0.568975
-0.79838738495513	0.8802137059989668	0.569025
-0.7982941298883766	0.8802201539107408	0.569075
-0.7982008749995423	0.8802266010361696	0.569125
-0.7981076202886083	0.8802330473752497	0.569175
-0.7980143657555648	0.8802394929279751	0.569225
-0.7979211114003943	0.8802459376943427	0.569275
-0.7978278572230862	0.8802523816743465	0.569325
-0.7977346032236238	0.8802588248679831	0.569375
-0.7976413494019953	0.8802652672752466	0.569425
-0.7975480957581856	0.8802717088961335	0.569475
-0.7974548422921816	0.880278149730638	0.569525
-0.7973615890039683	0.880284589778757	0.569575
-0.7972683358935334	0.8802910290404842	0.569625
-0.7971750829608614	0.8802974675158168	0.569675
-0.7970818302059393	0.8803039052047484	0.569725
-0.7969885776287531	0.8803103421072761	0.569775
-0.7968953252292886	0.8803167782233935	0.569825
-0.7968020730075325	0.8803232135530978	0.569875
-0.7967088209634703	0.8803296480963828	0.569925
-0.7966155690970883	0.8803360818532454	0.569975
-0.7965223174083725	0.8803425148236794	0.570025
-0.7964290658973096	0.880348947007682	0.570075
-0.7963358145638847	0.8803553784052467	0.570125
-0.7962425634080851	0.8803618090163707	0.570175
-0.7961493124298956	0.8803682388410479	0.570225
-0.7960560616293031	0.8803746678792753	0.570275
-0.7959628110062943	0.8803810961310464	0.570325
-0.7958695605608532	0.8803875235963589	0.570375
-0.7957763102929689	0.8803939502752055	0.570425
-0.7956830602026245	0.8804003761675847	0.570475
-0.7955898102898087	0.8804068012734889	0.570525
-0.7954965605545049	0.8804132255929166	0.570575
-0.7954033109967025	0.88041964912586	0.570625
-0.7953100616163841	0.8804260718723176	0.570675
-0.7952168124135389	0.8804324938322824	0.570725
-0.7951235633881507	0.8804389150057516	0.570775
-0.7950303145402072	0.8804453353927195	0.570825
-0.7949370658696935	0.8804517549931822	0.570875
-0.7948438173765958	0.880458173807135	0.570925
-0.7947505690609008	0.880464591834573	0.570975
-0.7946573209225943	0.8804710090754921	0.571025
-0.7945640729616622	0.8804774255298877	0.571075
-0.7944708251780905	0.8804838411977551	0.571125
-0.7943775775718662	0.8804902560790899	0.571175
-0.7942843301429742	0.8804966701738876	0.571225
-0.7941910828914018	0.8805030834821432	0.571275
-0.7940978358171338	0.880509496003853	0.571325
-0.7940045889201577	0.8805159077390117	0.571375
-0.7939113422004586	0.8805223186876152	0.571425
-0.793818095658023	0.8805287288496589	0.571475
-0.7937248492928367	0.8805351382251382	0.571525
-0.7936316031048863	0.8805415468140488	0.571575
-0.7935383570941573	0.880547954616386	0.571625
-0.7934451112606365	0.8805543616321455	0.571675
-0.7933518656043093	0.8805607678613223	0.571725
-0.7932586201251626	0.8805671733039128	0.571775
-0.7931653748231818	0.8805735779599111	0.571825
-0.7930721296983532	0.8805799818293145	0.571875
-0.792978884750663	0.8805863849121168	0.571925
-0.7928856399800972	0.8805927872083149	0.571975
-0.7927923953866424	0.8805991887179031	0.572025
-0.792699150970284	0.8806055894408779	0.572075
-0.7926059067310084	0.8806119893772342	0.572125
-0.7925126626688019	0.8806183885269677	0.572175
-0.7924194187836503	0.880624786890074	0.572225
-0.7923261750755404	0.8806311844665483	0.572275
-0.7922329315444566	0.8806375812563869	0.572325
-0.7921396881903876	0.8806439772595841	0.572375
-0.7920464450133161	0.8806503724761372	0.572425
-0.791953202013232	0.8806567669060397	0.572475
-0.7918599591901183	0.8806631605492888	0.572525
-0.7917667165439636	0.8806695534058786	0.572575
-0.7916734740747517	0.8806759454758063	0.572625
-0.7915802317824706	0.8806823367590657	0.572675
-0.791486989667105	0.8806887272556541	0.572725
-0.7913937477286423	0.8806951169655649	0.572775
-0.7913005059670671	0.8807015058887964	0.572825
-0.791207264382367	0.8807078940253412	0.572875
-0.7911140229745269	0.8807142813751976	0.572925
-0.7910207817435337	0.8807206679383586	0.572975
-0.7909275406893733	0.8807270537148221	0.573025
-0.790834299812032	0.8807334387045815	0.573075
-0.7907410591114953	0.8807398229076345	0.573125
-0.7906478185877498	0.8807462063239748	0.573175
-0.7905545782407815	0.8807525889535995	0.573225
-0.7904613380705768	0.8807589707965028	0.573275
-0.7903680980771209	0.8807653518526816	0.573325
-0.7902748582604013	0.8807717321221302	0.573375
-0.7901816186204026	0.8807781116048454	0.573425
-0.7900883791571125	0.8807844903008215	0.573475
-0.7899951398705154	0.8807908682100555	0.573525
-0.7899019007605989	0.8807972453325416	0.573575
-0.7898086618273478	0.8808036216682767	0.573625
-0.7897154230707499	0.8808099972172552	0.573675
-0.7896221844907891	0.8808163719794737	0.573725
-0.7895289460874542	0.8808227459549267	0.573775
-0.7894357078607281	0.8808291191436114	0.573825
-0.7893424698106005	0.8808354915455215	0.573875
-0.7892492319370539	0.8808418631606546	0.573925
-0.7891559942400775	0.880848233989004	0.573975
-0.7890627567196551	0.8808546040305679	0.574025
-0.7889695193757746	0.8808609732853394	0.574075
-0.7888762822084204	0.8808673417533166	0.574125
-0.7887830452175805	0.8808737094344925	0.574175
-0.7886898084032392	0.8808800763288654	0.574225
-0.7885965717653842	0.8808864424364283	0.574275
-0.788503335304	0.8808928077571794	0.574325
-0.7884100990190742	0.8808991722911119	0.574375
-0.7883168629105918	0.8809055360382237	0.574425
-0.7882236269785395	0.8809118989985084	0.574475
-0.7881303912229033	0.8809182611719635	0.574525
-0.7880371556436692	0.880924622558583	0.574575
-0.7879439202408238	0.8809309831583636	0.574625
-0.7878506850143526	0.8809373429713003	0.574675
-0.7877574499642422	0.8809437019973895	0.574725
-0.7876642150904776	0.880950060236626	0.574775
-0.7875709803930471	0.8809564176890061	0.574825
-0.7874777458719338	0.8809627743545251	0.574875
-0.7873845115271274	0.8809691302331788	0.574925
-0.7872912773586098	0.8809754853249628	0.574975
-0.7871980433663719	0.8809818396298729	0.575025
-0.787104809550395	0.8809881931479046	0.575075
-0.7870115759106697	0.8809945458790537	0.575125
-0.7869183424471777	0.8810008978233158	0.575175
-0.7868251091599098	0.8810072489806866	0.575225
-0.7867318760488475	0.8810135993511616	0.575275
-0.7866386431139811	0.8810199489347368	0.575325
-0.7865454103552928	0.8810262977314077	0.575375
-0.7864521777727725	0.8810326457411702	0.575425
-0.786358945366402	0.8810389929640198	0.575475
-0.7862657131361727	0.881045339399952	0.575525
-0.7861724810820654	0.8810516850489629	0.575575
-0.786079249204071	0.8810580299110478	0.575625
-0.7859860175021707	0.8810643739862026	0.575675
-0.785892785976356	0.8810707172744232	0.575725
-0.7857995546266073	0.8810770597757048	0.575775
-0.7857063234529168	0.8810834014900437	0.575825
-0.7856130924552647	0.8810897424174349	0.575875
-0.7855198616336423	0.8810960825578752	0.575925
-0.7854266309880309	0.8811024219113588	0.575975
-0.7853334005184214	0.8811087604778831	0.576025
-0.7852401702247951	0.881115098257442	0.576075
-0.7851469401071426	0.8811214352500335	0.576125
-0.7850537101654462	0.8811277714556507	0.576175
-0.7849604803996956	0.8811341068742918	0.576225
-0.7848672508098732	0.8811404415059503	0.576275
-0.7847740213959689	0.8811467753506241	0.576325
-0.7846807921579648	0.8811531084083065	0.576375
-0.7845875630958512	0.8811594406789963	0.576425
-0.7844943342096106	0.8811657721626857	0.576475
-0.7844011054992319	0.8811721028593741	0.576525
-0.784307876964699	0.8811784327690536	0.576575
-0.7842146486060001	0.8811847618917237	0.576625
-0.7841214204231189	0.881191090227376	0.576675
-0.7840281924160443	0.8811974177760108	0.576725
-0.7839349645847596	0.8812037445376193	0.576775
-0.7838417369292539	0.8812100705122013	0.576825
-0.7837485094495098	0.8812163956997491	0.576875
-0.7836552821455174	0.8812227201002618	0.576925
-0.7835620550172586	0.8812290437137318	0.576975
-0.7834688280647236	0.8812353665401583	0.577025
-0.7833756012878947	0.8812416885795334	0.577075
-0.783282374686762	0.8812480098318568	0.577125
-0.7831891482613075	0.8812543302971205	0.577175
-0.7830959220115213	0.8812606499753234	0.577225
-0.7830026959373857	0.8812669688664587	0.577275
-0.7829094700388904	0.8812732869705245	0.577325
-0.7828162443160183	0.8812796042875146	0.577375
-0.7827230187687582	0.8812859208174267	0.577425
-0.782629793397094	0.8812922365602543	0.577475
-0.7825365682010139	0.8812985515159959	0.577525
-0.782443343180502	0.8813048656846444	0.577575
-0.7823501183355465	0.8813111790661984	0.577625
-0.7822568936661313	0.881317491660651	0.577675
-0.7821636691722446	0.8813238034680007	0.577725
-0.7820704448538708	0.8813301144882407	0.577775
-0.7819772207109974	0.8813364247213694	0.577825
-0.7818839967436095	0.8813427341673801	0.577875
-0.781790772951694	0.8813490428262712	0.577925
-0.7816975493352363	0.8813553506980358	0.577975
-0.7816043258942232	0.8813616577826723	0.578025
-0.7815111026286402	0.8813679640801741	0.578075
-0.7814178795384741	0.8813742695905392	0.578125
-0.7813246566237105	0.8813805743137616	0.578175
-0.7812314338843355	0.8813868782498389	0.578225
-0.7811382113203357	0.881393181398765	0.578275
-0.7810449889316966	0.8813994837605379	0.578325
-0.7809517667184049	0.881405785335151	0.578375
-0.7808585446804461	0.8814120861226027	0.578425
-0.780765322817807	0.8814183861228866	0.578475
-0.7806721011304734	0.8814246853360004	0.578525
-0.7805788796184315	0.8814309837619377	0.578575
-0.7804856582816672	0.8814372814006973	0.578625
-0.780392437120167	0.881443578252272	0.578675
-0.7802992161339165	0.8814498743166606	0.578725
-0.7802059953229027	0.8814561695938562	0.578775
-0.7801127746871105	0.8814624640838571	0.578825
-0.7800195542265274	0.8814687577866567	0.578875
-0.7799263339411379	0.8814750507022537	0.578925
-0.7798331138309302	0.8814813428306411	0.578975
-0.7797398938958878	0.8814876341718174	0.579025
-0.7796466741360001	0.8814939247257758	0.579075
-0.7795534545512494	0.8815002144925154	0.579125
-0.7794602351416258	0.8815065034720283	0.579175
-0.7793670159071117	0.8815127916643141	0.579225
-0.7792737968476969	0.8815190790693652	0.579275
-0.7791805779633637	0.881525365687181	0.579325
-0.7790873592541026	0.8815316515177538	0.579375
-0.7789941407198944	0.8815379365610831	0.579425
-0.7789009223607309	0.8815442208171616	0.579475
-0.7788077041765927	0.8815505042859879	0.579525
-0.7787144861674714	0.8815567869675552	0.579575
-0.7786212683333477	0.8815630688618624	0.579625
-0.7785280506742133	0.8815693499689023	0.579675
-0.7784348331900485	0.8815756302886738	0.579725
-0.7783416158808456	0.8815819098211697	0.579775
-0.7782483987465837	0.8815881885663894	0.579825
-0.778155181787257	0.8815944665243252	0.579875
-0.7780619650028432	0.8816007436949765	0.579925
-0.7779687483933367	0.8816070200783358	0.579975
-0.7778755319587153	0.8816132956744026	0.580025
-0.7777823156989738	0.881619570483169	0.580075
-0.7776890996140894	0.8816258445046348	0.580125
-0.7775958837040574	0.8816321177387921	0.580175
-0.7775026679688547	0.8816383901856408	0.580225
-0.7774094524084764	0.8816446618451729	0.580275
-0.7773162370228998	0.8816509327173884	0.580325
-0.77722302181212	0.8816572028022787	0.580375
-0.7771298067761141	0.8816634720998445	0.580425
-0.7770365919148772	0.8816697406100771	0.580475
-0.7769433772283862	0.8816760083329773	0.580525
-0.776850162716637	0.8816822752685357	0.580575
-0.7767569483796057	0.881688541416754	0.580625
-0.7766637342172885	0.8816948067776222	0.580675
-0.7765705202296614	0.8817010713511424	0.580725
-0.7764773064167209	0.8817073351373044	0.580775
-0.7763840927784424	0.8817135981361103	0.580825
-0.776290879314823	0.8817198603475498	0.580875
-0.776197666025838	0.8817261217716252	0.580925
-0.7761044529114843	0.881732382408326	0.580975
-0.776011239971737	0.8817386422576552	0.581025
-0.7759180272065932	0.8817449013196014	0.581075
-0.7758248146160284	0.8817511595941679	0.581125
-0.7757316022000394	0.8817574170813435	0.581175
-0.7756383899586016	0.8817636737811314	0.581225
-0.7755451778917122	0.88176992969352	0.581275
-0.7754519659993453	0.8817761848185137	0.581325
-0.7753587542814998	0.8817824391560991	0.581375
-0.7752655427381492	0.8817886927062824	0.581425
-0.775172331369292	0.8817949454690489	0.581475
-0.7750791201749017	0.8818011974444055	0.581525
-0.7749859091549777	0.8818074486323373	0.581575
-0.7748926983094919	0.8818136990328513	0.581625
-0.7747994876384454	0.8818199486459326	0.581675
-0.7747062771418098	0.8818261974715879	0.581725
-0.7746130668195852	0.8818324455098024	0.581775
-0.7745198566717437	0.881838692760583	0.581825
-0.7744266466982856	0.8818449392239152	0.581875
-0.7743334368991828	0.8818511848998053	0.581925
-0.7742402272744359	0.8818574297882392	0.581975
-0.7741470178240167	0.8818636738892227	0.582025
-0.7740538085479252	0.8818699172027425	0.582075
-0.7739605994461343	0.8818761597288035	0.582125
-0.7738673905186427	0.8818824014673935	0.582175
-0.7737741817654245	0.8818886424185163	0.582225
-0.7736809731864775	0.8818948825821602	0.582275
-0.7735877647817763	0.8819011219583291	0.582325
-0.7734945565513186	0.8819073605470112	0.582375
-0.773401348495079	0.8819135983482106	0.582425
-0.7733081406130553	0.8819198353619153	0.582475
-0.7732149329052221	0.881926071588129	0.582525
-0.7731217253715769	0.8819323070268403	0.582575
-0.773028518012094	0.881938541678053	0.582625
-0.772935310826772	0.881944775541755	0.582675
-0.7728421038155845	0.8819510086179507	0.582725
-0.7727488969785304	0.8819572409066279	0.582775
-0.7726556903155826	0.8819634724077907	0.582825
-0.7725624838267406	0.8819697031214275	0.582875
-0.7724692775119775	0.8819759330475418	0.582925
-0.7723760713712924	0.8819821621861225	0.582975
-0.7722828654046582	0.8819883905371728	0.583025
-0.7721896596120742	0.8819946181006816	0.583075
-0.7720964539935137	0.8820008448766523	0.583125
-0.772003248548976	0.8820070708650735	0.583175
-0.7719100432784336	0.8820132960659488	0.583225
-0.7718168381818863	0.8820195204792669	0.583275
-0.7717236332593069	0.8820257441050311	0.583325
-0.771630428510695	0.8820319669432303	0.583375
-0.7715372239360226	0.8820381889938681	0.583425
-0.7714440195352902	0.8820444102569329	0.583475
-0.7713508153084702	0.8820506307324287	0.583525
-0.7712576112555617	0.8820568504203438	0.583575
-0.7711644073765385	0.8820630693206818	0.583625
-0.7710712036713987	0.8820692874334314	0.583675
-0.7709780001401167	0.8820755047585961	0.583725
-0.7708847967826907	0.8820817212961648	0.583775
-0.7707915935990943	0.8820879370461407	0.583825
-0.7706983905893263	0.882094152008513	0.583875
-0.7706051877533604	0.8821003661832851	0.583925
-0.7705119850911951	0.8821065795704452	0.583975
-0.7704187826028043	0.8821127921699977	0.584025
-0.770325580288186	0.8821190039819305	0.584075
-0.7702323781473149	0.8821252150062477	0.584125
-0.7701391761801882	0.882131425242938	0.584175
-0.7700459743867812	0.8821376346920047	0.584225
-0.7699527727670915	0.8821438433534364	0.584275
-0.7698595713210932	0.8821500512272376	0.584325
-0.7697663700487848	0.8821562583133953	0.584375
-0.7696731689501398	0.8821624646119152	0.584425
-0.7695799680251567	0.8821686701227842	0.584475
-0.7694867672738097	0.8821748748460074	0.584525
-0.7693935666960973	0.8821810787815721	0.584575
-0.7693003662919929	0.8821872819294833	0.584625
-0.7692071660614956	0.8821934842897283	0.584675
-0.7691139660045786	0.8821996858623121	0.584725
-0.7690207661212407	0.8822058866472221	0.584775
-0.7689275664114553	0.8822120866444635	0.584825
-0.7688343668752218	0.8822182858540234	0.584875
-0.7687411675125131	0.8822244842759066	0.584925
-0.7686479683233285	0.8822306819101011	0.584975
-0.7685547693076409	0.8822368787566112	0.585025
-0.7684615704654496	0.8822430748154251	0.585075
-0.7683683717967278	0.8822492700865469	0.585125
-0.7682751733014748	0.8822554645699645	0.585175
-0.7681819749796631	0.8822616582656831	0.585225
-0.768088776831293	0.8822678511736894	0.585275
-0.7679955788563362	0.8822740432939893	0.585325
-0.7679023810547935	0.8822802346265693	0.585375
-0.7678091834266365	0.8822864251714353	0.585425
-0.7677159859718657	0.8822926149285739	0.585475
-0.767622788690453	0.8822988038979908	0.585525
-0.7675295915823986	0.8823049920796727	0.585575
-0.7674363946476752	0.8823111794736253	0.585625
-0.7673431978862818	0.882317366079836	0.585675
-0.7672500012981919	0.882323551898309	0.585725
-0.7671568048834045	0.8823297369290329	0.585775
-0.7670636086418933	0.8823359211720115	0.585825
-0.7669704125736561	0.8823421046272336	0.585875
-0.7668772166786677	0.8823482872947029	0.585925
-0.7667840209569258	0.8823544691744079	0.585975
-0.766690825408405	0.8823606502663528	0.586025
-0.7665976300331029	0.8823668305705259	0.586075
-0.7665044348309945	0.8823730100869313	0.586125
-0.7664112398020766	0.8823791888155578	0.586175
-0.7663180449463254	0.8823853667564082	0.586225
-0.7662248502637364	0.8823915439094729	0.586275
-0.7661316557542868	0.8823977202747539	0.586325
-0.7660384614179719	0.8824038958522418	0.586375
-0.7659452672547683	0.8824100706419383	0.586425
-0.7658520732646715	0.8824162446438346	0.586475
-0.7657588794476591	0.8824224178579316	0.586525
-0.7656656858037256	0.8824285902842213	0.586575
-0.7655724923328485	0.882434761922704	0.586625
-0.7654792990350229	0.8824409327733719	0.586675
-0.7653861059102263	0.8824471028362255	0.586725
-0.7652929129584528	0.882453272111257	0.586775
-0.7651997201796812	0.8824594405984666	0.586825
-0.7651065275739051	0.8824656082978466	0.586875
-0.7650133351411028	0.8824717752093975	0.586925
-0.7649201428812684	0.8824779413331114	0.586975
-0.7648269507943806	0.8824841066689884	0.587025
-0.7647337588804326	0.8824902712170214	0.587075
-0.7646405671394038	0.8824964349772098	0.587125
-0.7645473755712869	0.8825025979495471	0.587175
-0.7644541841760615	0.8825087601340325	0.587225
-0.764360992953721	0.8825149215306588	0.587275
-0.7642678019042437	0.8825210821394263	0.587325
-0.7641746110276234	0.8825272419603275	0.587375
-0.7640814203238392	0.8825334009933621	0.587425
-0.7639882297928844	0.8825395592385232	0.587475
-0.763895039434738	0.8825457166958103	0.587525
-0.7638018492493928	0.8825518733652169	0.587575
-0.7637086592368288	0.882558029246742	0.587625
-0.7636154693970382	0.8825641843403791	0.587675
-0.7635222797300015	0.8825703386461271	0.587725
-0.7634290902357105	0.8825764921639803	0.587775
-0.7633359009141454	0.8825826448939368	0.587825
-0.7632427117652983	0.8825887968359912	0.587875
-0.7631495227891498	0.8825949479901417	0.587925
-0.7630563339856916	0.8826010983563828	0.587975
-0.7629631453549044	0.8826072479347123	0.588025
-0.7628699568967794	0.8826133967251255	0.588075
-0.7627767686112983	0.8826195447276198	0.588125
-0.7626835804984514	0.8826256919421902	0.588175
-0.7625903925582208	0.8826318383688347	0.588225
-0.7624972047905971	0.8826379840075482	0.588275
-0.7624040171955616	0.8826441288583282	0.588325
-0.7623108297731055	0.8826502729211703	0.588375
-0.7622176425232102	0.8826564161960714	0.588425
-0.7621244554458664	0.8826625586830272	0.588475
-0.7620312685410559	0.882668700382035	0.588525
-0.7619380818087691	0.8826748412930903	0.588575
-0.7618448952489879	0.8826809814161902	0.588625
-0.7617517088617032	0.8826871207513303	0.588675
-0.7616585226468965	0.8826932592985078	0.588725
-0.7615653366045579	0.8826993970577184	0.588775
-0.7614721507346701	0.8827055340289592	0.588825
-0.7613789650372229	0.8827116702122257	0.588875
-0.7612857795121983	0.8827178056075156	0.588925
-0.7611925941595877	0.8827239402148236	0.588975
-0.7610994089793715	0.8827300740341477	0.589025
-0.7610062239715416	0.882736207065483	0.589075
-0.7609130391360784	0.8827423393088273	0.589125
-0.7608198544729741	0.8827484707641753	0.589175
-0.760726669982209	0.8827546014315254	0.589225
-0.760633485663775	0.8827607313108717	0.589275
-0.7605403015176524	0.8827668604022132	0.589325
-0.7604471175438333	0.882772988705544	0.589375
-0.7603539337422981	0.8827791162208624	0.589425
-0.7602607501130388	0.8827852429481632	0.589475
-0.7601675666560356	0.8827913688874442	0.589525
-0.760074383371281	0.8827974940387007	0.589575
-0.7599812002587546	0.8828036184019304	0.589625
-0.7598880173184495	0.8828097419771281	0.589675
-0.7597948345503447	0.8828158647642923	0.589725
-0.7597016519544335	0.8828219867634172	0.589775
-0.7596084695306952	0.8828281079745014	0.589825
-0.759515287279123	0.8828342283975391	0.589875
-0.7594221051996956	0.8828403480325294	0.589925
-0.7593289232924073	0.8828464668794657	0.589975
-0.7592357415572358	0.8828525849383477	0.590025
-0.759142559994176	0.8828587022091685	0.590075
-0.7590493786032051	0.8828648186919281	0.590125
-0.7589561973843186	0.8828709343866193	0.590175
-0.7588630163374931	0.8828770492932424	0.590225
-0.7587698354627243	0.8828831634117902	0.590275
-0.7586766547599892	0.8828892767422624	0.590325
-0.758583474229283	0.8828953892846525	0.590375
-0.7584902938705832	0.8829015010389598	0.590425
-0.7583971136838843	0.8829076120051782	0.590475
-0.7583039336691645	0.8829137221833064	0.590525
-0.7582107538264177	0.8829198315733391	0.590575
-0.7581175741556225	0.8829259401752745	0.590625
-0.7580243946567728	0.8829320479891071	0.590675
-0.757931215329847	0.8829381550148356	0.590725
-0.7578380361748394	0.8829442612524543	0.590775
-0.7577448571917277	0.8829503667019619	0.590825
-0.7576516783805066	0.8829564713633528	0.590875
-0.757558499741154	0.8829625752366254	0.590925
-0.7574653212736646	0.8829686783217742	0.590975
-0.7573721429780158	0.8829747806187979	0.591025
-0.7572789648542028	0.8829808821276909	0.591075
-0.7571857869022027	0.8829869828484516	0.591125
-0.7570926091220104	0.8829930827810751	0.591175
-0.7569994315136038	0.882999181925559	0.591225
-0.7569062540769773	0.883005280281899	0.591275
-0.7568130768121091	0.8830113778500922	0.591325
-0.7567198997189937	0.8830174746301344	0.591375
-0.7566267227976087	0.883023570622023	0.591425
-0.7565335460479485	0.8830296658257539	0.591475
-0.7564403694699915	0.8830357602413241	0.591525
-0.7563471930637314	0.8830418538687299	0.591575
-0.7562540168291475	0.8830479467079679	0.591625
-0.7561608407662322	0.8830540387590345	0.591675
-0.7560676648749661	0.8830601300219266	0.591725
-0.7559744891553406	0.8830662204966405	0.591775
-0.7558813136073371	0.8830723101831727	0.591825
-0.7557881382309466	0.88307839908152	0.591875
-0.7556949630261501	0.8830844871916788	0.591925
-0.7556017879929393	0.8830905745136456	0.591975
-0.755508613131295	0.8830966610474171	0.592025
-0.7554154384412088	0.8831027467929896	0.592075
-0.755322263922661	0.8831088317503605	0.592125
-0.7552290895756443	0.8831149159195251	0.592175
-0.7551359154001384	0.8831209993004812	0.592225
-0.7550427413961357	0.8831270818932245	0.592275
-0.7549495675636165	0.8831331636977521	0.592325
-0.754856393902573	0.8831392447140601	0.592375
-0.7547632204129855	0.8831453249421456	0.592425
-0.7546700470948455	0.8831514043820049	0.592475
-0.7545768739481346	0.8831574830336347	0.592525
-0.7544837009728435	0.8831635608970315	0.592575
-0.7543905281689537	0.8831696379721921	0.592625
-0.7542973555364562	0.883175714259113	0.592675
-0.7542041830753325	0.8831817897577905	0.592725
-0.7541110107855735	0.883187864468222	0.592775
-0.7540178386671609	0.8831939383904029	0.592825
-0.7539246667200852	0.8832000115243314	0.592875
-0.7538314949443284	0.8832060838700023	0.592925
-0.7537383233398811	0.8832121554274142	0.592975
-0.7536451519067248	0.8832182261965615	0.593025
-0.7535519806448506	0.883224296177443	0.593075
-0.7534588095542399	0.8832303653700535	0.593125
-0.7533656386348839	0.8832364337743913	0.593175
-0.7532724678867634	0.8832425013904514	0.593225
-0.7531792973098705	0.8832485682182319	0.593275
-0.7530861269041852	0.8832546342577281	0.593325
-0.7529929566697001	0.883260699508938	0.593375
-0.7528997866063951	0.8832667639718568	0.593425
-0.7528066167142626	0.8832728276464826	0.593475
-0.7527134469932829	0.8832788905328107	0.593525
-0.7526202774434478	0.8832849526308392	0.593575
-0.7525271080647381	0.8832910139405632	0.593625
-0.7524339388571456	0.8832970744619808	0.593675
-0.7523407698206509	0.8833031341950873	0.593725
-0.7522476009552457	0.8833091931398807	0.593775
-0.7521544322609112	0.8833152512963562	0.593825
-0.7520612637376382	0.8833213086645121	0.593875
-0.7519680953854082	0.8833273652443433	0.593925
-0.7518749272042121	0.8833334210358484	0.593975
-0.7517817591940322	0.8833394760390222	0.594025
-0.751688591354858	0.8833455302538633	0.594075
-0.7515954236866729	0.883351583680366	0.594125
-0.7515022561894656	0.88335763631853	0.594175
-0.7514090888632201	0.8833636881683486	0.594225
-0.7513159217079248	0.883369739229822	0.594275
-0.7512227547235637	0.8833757895029435	0.594325
-0.7511295879101249	0.883381838987713	0.594375
-0.7510364212675936	0.8833878876841239	0.594425
-0.7509432547959568	0.8833939355921764	0.594475
-0.7508500884951996	0.8833999827118634	0.594525
-0.7507569223653098	0.8834060290431855	0.594575
-0.7506637564062717	0.8834120745861359	0.594625
-0.7505705906180736	0.8834181193407146	0.594675
-0.7504774250006999	0.8834241633069149	0.594725
-0.7503842595541383	0.883430206484737	0.594775
-0.7502910942783738	0.8834362488741743	0.594825
-0.7501979291733937	0.8834422904752268	0.594875
-0.7501047642391829	0.8834483312878879	0.594925
-0.7500115994757297	0.8834543713121575	0.594975
-0.749918434883018	0.8834604105480294	0.595025
-0.7498252704610364	0.8834664489955031	0.595075
-0.7497321062097688	0.8834724866545728	0.595125
-0.7496389421292036	0.8834785235252374	0.595175
-0.7495457782193247	0.883484559607492	0.595225
-0.7494526144801209	0.8834905949013344	0.595275
-0.7493594509115761	0.8834966294067607	0.595325
-0.7492662875136789	0.8835026631237681	0.595375
-0.749173124286413	0.8835086960523529	0.595425
-0.7490799612297668	0.8835147281925128	0.595475
-0.7489867983437251	0.8835207595442431	0.595525
-0.7488936356282754	0.8835267901075422	0.595575
-0.7488004730834023	0.8835328198824051	0.595625
-0.7487073107090939	0.8835388488688305	0.595675
-0.748614148505335	0.8835448770668127	0.595725
-0.748520986472113	0.8835509044763517	0.595775
-0.7484278246094127	0.8835569310974407	0.595825
-0.7483346629172221	0.8835629569300799	0.595875
-0.7482415013955254	0.8835689819742631	0.595925
-0.7481483400443111	0.8835750062299899	0.595975
-0.7480551788635634	0.883581029697254	0.596025
-0.7479620178532703	0.8835870523760556	0.596075
-0.7478688570134168	0.8835930742663879	0.596125
-0.74777569634399	0.8835990953682513	0.596175
-0.7476825358449748	0.8836051156816394	0.596225
-0.7475893755163598	0.8836111352065514	0.596275
-0.7474962153581285	0.8836171539429821	0.596325
-0.7474030553702695	0.8836231718909306	0.596375
-0.7473098955527672	0.883629189050391	0.596425
-0.7472167359056099	0.883635205421363	0.596475
-0.7471235764287814	0.8836412210038406	0.596525
-0.7470304171222704	0.8836472357978233	0.596575
-0.7469372579860606	0.8836532498033054	0.596625
-0.7468440990201412	0.8836592630202862	0.596675
-0.7467509402244953	0.88366527544876	0.596725
-0.7466577815991123	0.8836712870887261	0.596775
-0.7465646231439755	0.8836772979401788	0.596825
-0.7464714648590745	0.8836833080031176	0.596875
-0.7463783067443911	0.8836893172775367	0.596925
-0.7462851487999167	0.8836953257634355	0.596975
-0.7461919910256325	0.8837013334608084	0.597025
-0.7460988334215294	0.8837073403696546	0.597075
-0.7460056759875893	0.8837133464899688	0.597125
-0.7459125187238028	0.8837193518217494	0.597175
-0.7458193616301521	0.8837253563649922	0.597225
-0.7457262047066272	0.8837313601196952	0.597275
-0.7456330479532105	0.8837373630858539	0.597325
-0.7455398913698924	0.8837433652634664	0.597375
-0.745446734956655	0.8837493666525286	0.597425
-0.7453535787134884	0.8837553672530386	0.597475
-0.7452604226403755	0.8837613670649912	0.597525
-0.7451672667373059	0.8837673660883859	0.597575
-0.7450741110042624	0.8837733643232167	0.597625
-0.7449809554412345	0.8837793617694838	0.597675
-0.7448878000482057	0.8837853584271803	0.597725
-0.7447946448251649	0.883791354296307	0.597775
-0.7447014897720956	0.8837973493768568	0.597825
-0.7446083348889869	0.8838033436688308	0.597875
-0.7445151801758221	0.8838093371722213	0.597925
-0.7444220256325906	0.8838153298870303	0.597975
-0.7443288712592755	0.8838213218132493	0.598025
-0.7442357170558662	0.8838273129508807	0.598075
-0.744142563022346	0.8838333032999159	0.598125
-0.744049409158704	0.8838392928603573	0.598175
-0.7439562554649239	0.8838452816321964	0.598225
-0.743863101940994	0.8838512696154354	0.598275
-0.743769948586899	0.8838572568100659	0.598325
-0.7436767954026268	0.8838632432160901	0.598375
-0.743583642388162	0.8838692288334998	0.598425
-0.7434904895434923	0.883875213662297	0.598475
-0.7433973368686028	0.8838811977024735	0.598525
-0.7433041843634809	0.8838871809540314	0.598575
-0.7432110320281118	0.8838931634169623	0.598625
-0.7431178798624829	0.8838991450912685	0.598675
-0.7430247278665788	0.8839051259769418	0.598725
-0.7429315760403883	0.8839111060739842	0.598775
-0.7428384243838948	0.8839170853823876	0.598825
-0.7427452728970871	0.8839230639021536	0.598875
-0.7426521215799495	0.8839290416332749	0.598925
-0.7425589704324702	0.8839350185757527	0.598975
-0.7424658194546333	0.8839409947295798	0.599025
-0.7423726686464273	0.8839469700947571	0.599075
-0.7422795180078363	0.8839529446712776	0.599125
-0.742186367538849	0.8839589184591421	0.599175
-0.7420932172394493	0.8839648914583441	0.599225
-0.7420000671096256	0.8839708636688839	0.599275
-0.7419069171493625	0.8839768350907551	0.599325
-0.7418137673586473	0.8839828057239579	0.599375
-0.7417206177374652	0.8839887755684864	0.599425
-0.7416274682858047	0.8839947446243404	0.599475
-0.7415343190036489	0.8840007128915137	0.599525
-0.7414411698909875	0.8840066803700066	0.599575
-0.7413480209478038	0.8840126470598128	0.599625
-0.7412548721740863	0.8840186129609328	0.599675
-0.7411617235698195	0.8840245780733599	0.599725
-0.7410685751349915	0.884030542397095	0.599775
-0.7409754268695871	0.8840365059321307	0.599825
-0.7408822787735936	0.8840424686784688	0.599875
-0.7407891308469966	0.8840484306361015	0.599925
-0.7406959830897829	0.8840543918050305	0.599975
-0.7406028355019385	0.8840603521852481	0.600025
-0.7405096880834499	0.884066311776756	0.600075
-0.740416540834303	0.884072270579547	0.600125
-0.7403233937544843	0.8840782285936218	0.600175
-0.7402302468439804	0.8840841858189739	0.600225
-0.7401371001027772	0.884090142255604	0.600275
-0.7400439535308617	0.8840960979035049	0.600325
-0.739950807128219	0.8841020527626785	0.600375
-0.7398576608948367	0.8841080068331164	0.600425
-0.7397645148306997	0.8841139601148217	0.600475
-0.739671368935796	0.884119912607785	0.600525
-0.7395782232101101	0.8841258643120099	0.600575
-0.7394850776536299	0.8841318152274869	0.600625
-0.7393919322663403	0.8841377653542195	0.600675
-0.7392987870482292	0.8841437146921982	0.600725
-0.7392056419992811	0.8841496632414269	0.600775
-0.7391124971194837	0.8841556110018958	0.600825
-0.7390193524088228	0.8841615579736083	0.600875
-0.7389262078672846	0.8841675041565554	0.600925
-0.7388330634948554	0.8841734495507406	0.600975
-0.738739919291522	0.8841793941561543	0.601025
-0.7386467752572698	0.8841853379728002	0.601075
-0.7385536313920862	0.8841912810006686	0.601125
-0.7384604876959566	0.8841972232397634	0.601175
-0.7383673441688681	0.8842031646900749	0.601225
-0.7382742008108061	0.884209105351607	0.601275
-0.7381810576217578	0.88421504522435	0.601325
-0.7380879146017089	0.8842209843083076	0.601375
-0.7379947717506463	0.8842269226034706	0.601425
-0.7379016290685553	0.8842328601098421	0.601475
-0.7378084865554236	0.8842387968274136	0.601525
-0.7377153442112361	0.8842447327561871	0.601575
-0.7376222020359804	0.8842506678961555	0.601625
-0.7375290600296417	0.8842566022473196	0.601675
-0.7374359181922071	0.8842625358096731	0.601725
-0.7373427765236625	0.8842684685832163	0.601775
-0.7372496350239943	0.8842744005679433	0.601825
-0.7371564936931894	0.8842803317638541	0.601875
-0.7370633525312329	0.8842862621709432	0.601925
-0.7369702115381127	0.88429219178921	0.601975
-0.7368770707138134	0.8842981206186494	0.602025
-0.7367839300583225	0.884304048659261	0.602075
-0.736690789571626	0.8843099759110393	0.602125
-0.7365976492537105	0.8843159023739838	0.602175
-0.7365045091045617	0.8843218280480899	0.602225
-0.7364113691241667	0.884327752933356	0.602275
-0.7363182293125108	0.8843336770297779	0.602325
-0.7362250896695818	0.8843396003373545	0.602375
-0.7361319501953643	0.8843455228560807	0.602425
-0.7360388108898464	0.8843514445859563	0.602475
-0.7359456717530124	0.8843573655269756	0.602525
-0.7358525327848511	0.8843632856791387	0.602575
-0.7357593939853462	0.8843692050424398	0.602625
-0.7356662553544866	0.8843751236168791	0.602675
-0.7355731168922558	0.8843810414024507	0.602725
-0.7354799785986433	0.8843869583991546	0.602775
-0.7353868404736322	0.8843928746069852	0.602825
-0.7352937025172122	0.8843987900259427	0.602875
-0.7352005647293662	0.8844047046560211	0.602925
-0.7351074271100834	0.8844106184972209	0.602975
-0.7350142896593481	0.8844165315495357	0.603025
-0.7349211523771483	0.8844224438129664	0.603075
-0.7348280152634686	0.8844283552875065	0.603125
-0.7347348783182973	0.8844342659731568	0.603175
-0.7346417415416187	0.8844401758699109	0.603225
-0.7345486049334212	0.8844460849777694	0.603275
-0.7344554684936888	0.8844519932967265	0.603325
-0.7343623322224104	0.8844579008267823	0.603375
-0.73426919611957	0.8844638075679307	0.603425
-0.7341760601851562	0.8844697135201727	0.603475
-0.7340829244191527	0.8844756186835017	0.603525
-0.733989788821549	0.8844815230579183	0.603575
-0.7338966533923276	0.8844874266434168	0.603625
-0.7338035181314791	0.884493329439997	0.603675
-0.733710383038986	0.8844992314476539	0.603725
-0.7336172481148379	0.8845051326663866	0.603775
-0.7335241133590181	0.8845110330961904	0.603825
-0.7334309787715158	0.8845169327370649	0.603875
-0.7333378443523147	0.8845228315890046	0.603925
-0.733244710101404	0.8845287296520092	0.603975
-0.7331515760187668	0.8845346269260741	0.604025
-0.7330584421043931	0.884540523411198	0.604075
-0.7329653083582651	0.8845464191073769	0.604125
-0.7328721747803739	0.8845523140146094	0.604175
-0.7327790413707006	0.884558208132891	0.604225
-0.732685908129237	0.884564101462221	0.604275
-0.7325927750559642	0.8845699940025943	0.604325
-0.7324996421508737	0.8845758857540108	0.604375
-0.7324065094139466	0.8845817767164651	0.604425
-0.7323133768451744	0.884587666889957	0.604475
-0.7322202444445385	0.8845935562744813	0.604525
-0.7321271122120303	0.8845994448700377	0.604575
-0.7320339801476311	0.8846053326766211	0.604625
-0.7319408482513322	0.8846112196942312	0.604675
-0.731847716523115	0.8846171059228628	0.604725
-0.7317545849629707	0.8846229913625155	0.604775
-0.7316614535708807	0.8846288760131845	0.604825
-0.7315683223468368	0.8846347598748692	0.604875
-0.7314751912908202	0.8846406429475645	0.604925
-0.7313820604028215	0.8846465252312702	0.604975
-0.7312889296828229	0.8846524067259813	0.605025
-0.7311957991308156	0.8846582874316974	0.605075
-0.731102668746781	0.8846641673484131	0.605125
-0.7310095385307102	0.8846700464761287	0.605175
-0.730916408482585	0.8846759248148385	0.605225
-0.7308232786023963	0.8846818023645427	0.605275
-0.730730148890126	0.8846876791252357	0.605325
-0.7306370193457644	0.8846935550969178	0.605375
-0.7305438899692948	0.8846994302795833	0.605425
-0.7304507607607058	0.8847053046732328	0.605475
-0.7303576317199821	0.88471117827786	0.605525
-0.7302645028471119	0.8847170510934662	0.605575
-0.7301713741420793	0.8847229231200446	0.605625
-0.7300782456048729	0.8847287943575967	0.605675
-0.7299851172354772	0.8847346648061155	0.605725
-0.7298919890338802	0.8847405344656029	0.605775
-0.7297988610000666	0.8847464033360516	0.605825
-0.7297057331340244	0.8847522714174634	0.605875
-0.7296126054357388	0.8847581387098314	0.605925
-0.7295194779051971	0.8847640052131571	0.605975
-0.7294263505423849	0.8847698709274339	0.606025
-0.7293332233472891	0.8847757358526629	0.606075
-0.7292400963198958	0.8847815999888377	0.606125
-0.7291469694601918	0.8847874633359595	0.606175
-0.7290538427681628	0.8847933258940217	0.606225
-0.7289607162437952	0.884799187663026	0.606275
-0.7288675898870765	0.8848050486429652	0.606325
-0.7287744636979916	0.8848109088338413	0.606375
-0.7286813376765279	0.8848167682356471	0.606425
-0.7285882118226713	0.8848226268483843	0.606475
-0.7284950861364086	0.8848284846720464	0.606525
-0.7284019606177259	0.8848343417066341	0.606575
-0.7283088352666096	0.8848401979521419	0.606625
-0.7282157100830461	0.8848460534085699	0.606675
-0.7281225850670218	0.8848519080759131	0.606725
-0.7280294602185232	0.8848577619541708	0.606775
-0.7279363355375363	0.8848636150433388	0.606825
-0.7278432110240483	0.8848694673434161	0.606875
-0.7277500866780445	0.8848753188543984	0.606925
-0.7276569624995126	0.8848811695762847	0.606975
-0.7275638384884375	0.8848870195090712	0.607025
-0.7274707146448072	0.8848928686527561	0.607075
-0.7273775909686067	0.8848987170073365	0.607125
-0.7272844674598233	0.8849045645728097	0.607175
-0.7271913441184428	0.8849104113491734	0.607225
-0.7270982209444519	0.8849162573364252	0.607275
-0.7270050979378371	0.8849221025345616	0.607325
-0.7269119750985845	0.8849279469435813	0.607375
-0.7268188524266807	0.8849337905634806	0.607425
-0.7267257299221122	0.884939633394258	0.607475
-0.726632607584865	0.8849454754359097	0.607525
-0.7265394854149264	0.8849513166884344	0.607575
-0.7264463634122813	0.8849571571518287	0.607625
-0.7263532415769178	0.8849629968260905	0.607675
-0.7262601199088207	0.8849688357112168	0.607725
-0.7261669984079783	0.8849746738072056	0.607775
-0.7260738770743745	0.884980511114054	0.607825
-0.7259807559079986	0.8849863476317598	0.607875
-0.7258876349088339	0.8849921833603199	0.607925
-0.7257945140768701	0.8849980182997325	0.607975
-0.7257013934120905	0.8850038524499942	0.608025
-0.7256082729144845	0.8850096858111033	0.608075
-0.7255151525840351	0.8850155183830566	0.608125
-0.7254220324207328	0.8850213501658521	0.608175
-0.7253289124245593	0.8850271811594871	0.608225
-0.725235792595506	0.885033011363959	0.608275
-0.7251426729335549	0.8850388407792652	0.608325
-0.7250495534386958	0.8850446694054036	0.608375
-0.7249564341109123	0.8850504972423712	0.608425
-0.7248633149501935	0.885056324290166	0.608475
-0.724770195956523	0.8850621505487851	0.608525
-0.7246770771298904	0.8850679760182263	0.608575
-0.724583958470279	0.8850738006984866	0.608625
-0.724490839977678	0.8850796245895642	0.608675
-0.7243977216520712	0.8850854476914561	0.608725
-0.7243046034934476	0.8850912700041599	0.608775
-0.7242114855017909	0.8850970915276735	0.608825
-0.7241183676770904	0.8851029122619937	0.608875
-0.7240252500193295	0.8851087322071188	0.608925
-0.7239321325284981	0.8851145513630456	0.608975
-0.7238390152045786	0.8851203697297726	0.609025
-0.7237458980475617	0.8851261873072961	0.609075
-0.7236527810574297	0.8851320040956147	0.609125
-0.7235596642341728	0.8851378200947252	0.609175
-0.7234665475777742	0.8851436353046256	0.609225
-0.7233734310882234	0.8851494497253133	0.609275
-0.7232803147655033	0.885155263356786	0.609325
-0.7231871986096043	0.8851610761990407	0.609375
-0.7230940826205087	0.8851668882520759	0.609425
-0.7230009667982074	0.885172699515888	0.609475
-0.7229078511426819	0.8851785099904756	0.609525
-0.7228147356539236	0.8851843196758354	0.609575
-0.7227216203319141	0.885190128571966	0.609625
-0.7226285051766448	0.8851959366788636	0.609675
-0.7225353901880973	0.8852017439965273	0.609725
-0.7224422753662627	0.8852075505249533	0.609775
-0.7223491607111227	0.8852133562641402	0.609825
-0.7222560462226685	0.8852191612140846	0.609875
-0.7221629319008817	0.8852249653747852	0.609925
-0.7220698177457536	0.8852307687462387	0.609975
-0.7219767037572662	0.8852365713284432	0.610025
-0.7218835899354099	0.8852423731213961	0.610075
-0.7217904762801672	0.885248174125095	0.610125
-0.7216973627915289	0.8852539743395373	0.610175
-0.7216042494694771	0.8852597737647212	0.610225
-0.7215111363140019	0.8852655724006433	0.610275
-0.7214180233250866	0.8852713702473025	0.610325
-0.721324910502721	0.885277167304695	0.610375
-0.7212317978468878	0.8852829635728199	0.610425
-0.7211386853575775	0.8852887590516731	0.610475
-0.7210455730347726	0.8852945537412542	0.610525
-0.7209524608784629	0.8853003476415588	0.610575
-0.7208593488886321	0.8853061407525864	0.610625
-0.7207662370652693	0.8853119330743328	0.610675
-0.7206731254083578	0.8853177246067977	0.610725
-0.7205800139178878	0.8853235153499764	0.610775
-0.7204869025938417	0.8853293053038689	0.610825
-0.7203937914362104	0.8853350944684703	0.610875
-0.7203006804449755	0.8853408828437812	0.610925
-0.7202075696201287	0.8853466704297959	0.610975
-0.720114458961651	0.8853524572265159	0.611025
-0.7200213484695345	0.8853582432339344	0.611075
-0.7199282381437596	0.885364028452054	0.611125
-0.7198351279843194	0.885369812880867	0.611175
-0.7197420179911932	0.8853755965203766	0.611225
-0.719648908164375	0.8853813793705749	0.611275
-0.7195557985038435	0.8853871614314651	0.611325
-0.7194626890095931	0.8853929427030395	0.611375
-0.7193695796816022	0.8853987231853011	0.611425
-0.7192764705198653	0.8854045028782421	0.611475
-0.7191833615243609	0.8854102817818658	0.611525
-0.7190902526950838	0.885416059896164	0.611575
-0.7189971440320116	0.8854218372211407	0.611625
-0.7189040355351402	0.8854276137567869	0.611675
-0.7188109272044463	0.8854333895031071	0.611725
-0.7187178190399257	0.8854391644600922	0.611775
-0.7186247110415563	0.8854449386277466	0.611825
-0.7185316032093332	0.8854507120060614	0.611875
-0.7184384955432336	0.8854564845950409	0.611925
-0.7183453880432535	0.8854622563946761	0.611975
-0.7182522807093699	0.8854680274049714	0.612025
-0.718159173541579	0.8854737976259179	0.612075
-0.7180660665398577	0.88547956705752	0.612125
-0.7179729597042014	0.8854853356997686	0.612175
-0.7178798530345879	0.8854911035526681	0.612225
-0.7177867465310127	0.88549687061621	0.612275
-0.717693640193453	0.8855026368903981	0.612325
-0.7176005340219043	0.885508402375224	0.612375
-0.7175074280163447	0.8855141670706914	0.612425
-0.7174143221767689	0.8855199309767919	0.612475
-0.7173212165031548	0.8855256940935297	0.612525
-0.7172281109954977	0.8855314564208961	0.612575
-0.7171350056537751	0.8855372179588953	0.612625
-0.7170419004779831	0.8855429787075184	0.612675
-0.7169487954680983	0.8855487386667698	0.612725
-0.7168556906241167	0.8855544978366406	0.612775
-0.7167625859460158	0.8855602562171352	0.612825
-0.7166694814337905	0.885566013808245	0.612875
-0.7165763770874193	0.8855717706099738	0.612925
-0.7164832729068967	0.8855775266223134	0.612975
-0.716390168892201	0.8855832818452677	0.613025
-0.7162970650433272	0.8855890362788283	0.613075
-0.7162039613602528	0.885594789922999	0.613125
-0.7161108578429739	0.8856005427777716	0.613175
-0.7160177544914671	0.8856062948431498	0.613225
-0.715924651305729	0.8856120461191255	0.613275
-0.7158315482857356	0.8856177966057024	0.613325
-0.7157384454314842	0.8856235463028724	0.613375
-0.7156453427429502	0.8856292952106393	0.613425
-0.7155522402201318	0.8856350433289947	0.613475
-0.7154591378630032	0.8856407906579424	0.613525
-0.7153660356715636	0.8856465371974745	0.613575
-0.7152729336457866	0.8856522829475946	0.613625
-0.7151798317856719	0.8856580279082945	0.613675
-0.7150867300911925	0.885663772079578	0.613725
-0.7149936285623486	0.8856695154614369	0.613775
-0.7149005271991133	0.8856752580538751	0.613825
-0.7148074260014861	0.8856809998568844	0.613875
-0.7147143249694404	0.8856867408704688	0.613925
-0.7146212241029761	0.8856924810946196	0.613975
-0.7145281234020664	0.8856982205293413	0.614025
-0.7144350228667109	0.8857039591746251	0.614075
-0.7143419224968833	0.8857096970304753	0.614125
-0.7142488222925827	0.8857154340968834	0.614175
-0.7141557222537834	0.8857211703738536	0.614225
-0.7140626223804837	0.8857269058613774	0.614275
-0.7139695226726588	0.8857326405594586	0.614325
-0.713876423130306	0.8857383744680897	0.614375
-0.7137833237534015	0.8857441075872735	0.614425
-0.713690224541942	0.885749839917003	0.614475
-0.7135971254959037	0.8857555714572811	0.614525
-0.713504026615284	0.8857613022081002	0.614575
-0.7134109279000577	0.8857670321694642	0.614625
-0.7133178293502239	0.8857727613413645	0.614675
-0.7132247309657561	0.8857784897238055	0.614725
-0.7131316327466541	0.8857842173167786	0.614775
-0.7130385346928909	0.8857899441202882	0.614825
-0.7129454368044666	0.8857956701343256	0.614875
-0.7128523390813541	0.8858013953588952	0.614925
-0.7127592415235539	0.8858071197939885	0.614975
-0.7126661441310382	0.8858128434396099	0.615025
-0.7125730469038083	0.8858185662957504	0.615075
-0.7124799498418356	0.8858242883624151	0.615125
-0.7123868529451219	0.8858300096395945	0.615175
-0.7122937562136384	0.8858357301272939	0.615225
-0.7122006596473874	0.8858414498255037	0.615275
-0.7121075632463393	0.8858471687342295	0.615325
-0.7120144670104968	0.8858528868534616	0.615375
-0.7119213709398303	0.8858586041832054	0.615425
-0.7118282750343424	0.8858643207234516	0.615475
-0.7117351792940037	0.8858700364742048	0.615525
-0.7116420837188167	0.8858757514354567	0.615575
-0.7115489883087518	0.8858814656072111	0.615625
-0.7114558930638124	0.88588717898946	0.615675
-0.7113627979839675	0.8858928915822077	0.615725
-0.7112697030692214	0.8858986033854456	0.615775
-0.711176608319543	0.8859043143991782	0.615825
-0.7110835137349363	0.8859100246233966	0.615875
-0.7109904193153704	0.8859157340581059	0.615925
-0.7108973250608493	0.8859214427032968	0.615975
-0.7108042309713427	0.8859271505589742	0.616025
-0.7107111370468534	0.8859328576251294	0.616075
-0.710618043287352	0.885938563901767	0.616125
-0.7105249496928407	0.8859442693888782	0.616175
-0.7104318562632909	0.8859499740864677	0.616225
-0.7103387629987038	0.8859556779945271	0.616275
-0.7102456698990516	0.8859613811130604	0.616325
-0.7101525769643351	0.8859670834420595	0.616375
-0.7100594841945266	0.8859727849815288	0.616425
-0.7099663915896273	0.8859784857314594	0.616475
-0.7098732991496088	0.8859841856918563	0.616525
-0.7097802068744727	0.8859898848627106	0.616575
-0.7096871147641909	0.8859955832440269	0.616625
-0.709594022818764	0.8860012808357969	0.616675
-0.7095009310381647	0.8860069776380246	0.616725
-0.7094078394223937	0.8860126736507021	0.616775
-0.7093147479714235	0.8860183688738335	0.616825
-0.7092216566852542	0.8860240633074107	0.616875
-0.7091285655638593	0.8860297569514373	0.616925
-0.7090354746072384	0.8860354498059061	0.616975
-0.708942383815365	0.8860411418708202	0.617025
-0.7088492931882387	0.8860468331461727	0.617075
-0.7087562027258331	0.8860525236319663	0.617125
-0.7086631124281478	0.8860582133281946	0.617175
-0.7085700222951563	0.8860639022348598	0.617225
-0.7084769323268582	0.8860695903519558	0.617275
-0.7083838425232273	0.8860752776794848	0.617325
-0.7082907528842629	0.8860809642174408	0.617375
-0.708197663409939	0.8860866499658255	0.617425
-0.7081045741002545	0.8860923349246335	0.617475
-0.7080114849551834	0.8860980190938667	0.617525
-0.7079183959747253	0.8861037024735184	0.617575
-0.7078253071588537	0.8861093850635919	0.617625
-0.7077322185075683	0.88611506686408	0.617675
-0.7076391300208426	0.886120747874986	0.617725
-0.707546041698676	0.8861264280963029	0.617775
-0.707452953541043	0.8861321075280332	0.617825
-0.7073598655479417	0.886137786170171	0.617875
-0.7072667777193473	0.886143464022718	0.617925
-0.7071736900552577	0.8861491410856692	0.617975
-0.7070806025556483	0.8861548173590253	0.618025
-0.7069875152205171	0.8861604928427819	0.618075
-0.7068944280498389	0.8861661675369394	0.618125
-0.7068013410436125	0.8861718414414937	0.618175
-0.7067082542018118	0.8861775145564451	0.618225
-0.7066151675244363	0.8861831868817895	0.618275
-0.7065220810114602	0.8861888584175269	0.618325
-0.7064289946628819	0.8861945291636537	0.618375
-0.7063359084786764	0.8862001991201698	0.618425
-0.7062428224588417	0.8862058682870713	0.618475
-0.7061497366033536	0.8862115366643584	0.618525
-0.7060566509122091	0.8862172042520269	0.618575
-0.7059635653853844	0.8862228710500774	0.618625
-0.7058704800228766	0.8862285370585056	0.618675
-0.7057773948246621	0.8862342022773116	0.618725
-0.7056843097907375	0.8862398667064921	0.618775
-0.7055912249210791	0.8862455303460466	0.618825
-0.7054981402156844	0.8862511931959716	0.618875
-0.7054050556745287	0.8862568552562669	0.618925
-0.7053119712976099	0.8862625165269291	0.618975
-0.7052188870849038	0.8862681770079575	0.619025
-0.7051258030364075	0.8862738366993493	0.619075
-0.7050327191520973	0.8862794956011036	0.619125
-0.7049396354319701	0.8862851537132177	0.619175
-0.7048465518760022	0.8862908110356902	0.619225
-0.7047534684841904	0.8862964675685192	0.619275
-0.7046603852565114	0.8863021233117027	0.619325
-0.7045673021929618	0.8863077782652391	0.619375
-0.7044742192935178	0.8863134324291263	0.619425
-0.704381136558177	0.8863190858033628	0.619475
-0.7042880539869147	0.8863247383879462	0.619525
-0.704194971579729	0.8863303901828754	0.619575
-0.7041018893365953	0.8863360411881477	0.619625
-0.7040088072575109	0.8863416914037624	0.619675
-0.7039157253424523	0.8863473408297164	0.619725
-0.7038226435914159	0.8863529894660092	0.619775
-0.7037295620043788	0.8863586373126374	0.619825
-0.7036364805813372	0.8863642843696009	0.619875
-0.7035433993222681	0.8863699306368964	0.619925
-0.7034503182271676	0.8863755761145234	0.619975
-0.7033572372960131	0.886381220802479	0.620025
-0.7032641565288005	0.8863868647007623	0.620075
-0.7031710759255071	0.8863925078093707	0.620125
-0.703077995486129	0.886398150128303	0.620175
-0.7029849152106431	0.8864037916575571	0.620225
-0.7028918350990462	0.8864094323971312	0.620275
-0.7027987551513144	0.886415072347024	0.620325
-0.702705675367445	0.8864207115072329	0.620375
-0.7026125957474143	0.8864263498777568	0.620425
-0.7025195162912187	0.8864319874585935	0.620475
-0.7024264369988354	0.8864376242497416	0.620525
-0.702333357870261	0.8864432602511988	0.620575
-0.7022402789054718	0.8864488954629641	0.620625
-0.7021472001044646	0.8864545298850349	0.620675
-0.702054121467216	0.8864601635174105	0.620725
-0.701961042993723	0.8864657963600877	0.620775
-0.701867964683962	0.8864714284130663	0.620825
-0.7017748865379294	0.886477059676343	0.620875
-0.7016818085556025	0.8864826901499175	0.620925
-0.7015887307369771	0.8864883198337868	0.620975
-0.7014956530820308	0.8864939487279504	0.621025
-0.7014025755907594	0.8864995768324053	0.621075
-0.7013094982631403	0.886505204147151	0.621125
-0.7012164210991694	0.8865108306721845	0.621175
-0.7011233440988246	0.8865164564075052	0.621225
-0.701030267262101	0.8865220813531106	0.621275
-0.7009371905889769	0.8865277055089996	0.621325
-0.7008441140794472	0.8865333288751699	0.621375
-0.7007510377334905	0.8865389514516202	0.621425
-0.7006579615511017	0.8865445732383485	0.621475
-0.7005648855322587	0.8865501942353535	0.621525
-0.7004718096769574	0.8865558144426328	0.621575
-0.7003787339851753	0.8865614338601856	0.621625
-0.7002856584569078	0.8865670524880093	0.621675
-0.7001925830921335	0.8865726703261029	0.621725
-0.7000995078908464	0.8865782873744642	0.621775
-0.7000064328530264	0.8865839036330919	0.621825
-0.699913357978667	0.8865895191019839	0.621875
-0.6998202832677476	0.8865951337811392	0.621925
-0.6997272087202627	0.8866007476705553	0.621975
-0.699634134336191	0.886606360770231	0.622025
-0.6995410601155271	0.8866119730801646	0.622075
-0.6994479860582498	0.8866175846003544	0.622125
-0.6993549121643537	0.8866231953307986	0.622175
-0.6992618384338176	0.8866288052714957	0.622225
-0.6991687648666361	0.8866344144224438	0.622275
-0.6990756914627877	0.8866400227836416	0.622325
-0.6989826182222678	0.8866456303550871	0.622375
-0.698889545145054	0.886651237136779	0.622425
-0.6987964722311422	0.8866568431287153	0.622475
-0.6987033994805096	0.8866624483308946	0.622525
-0.698610326893153	0.886668052743315	0.622575
-0.6985172544690488	0.8866736563659753	0.622625
-0.6984241822081939	0.8866792591988731	0.622675
-0.6983311101105646	0.8866848612420077	0.622725
-0.6982380381761584	0.8866904624953766	0.622775
-0.6981449664049512	0.886696062958979	0.622825
-0.6980518947969401	0.8867016626328126	0.622875
-0.6979588233521016	0.8867072615168762	0.622925
-0.6978657520704327	0.886712859611168	0.622975
-0.6977726809519097	0.8867184569156863	0.623025
-0.6976796099965298	0.8867240534304298	0.623075
-0.6975865392042689	0.8867296491553965	0.623125
-0.6974934685751253	0.8867352440905852	0.623175
-0.6974003981090736	0.8867408382359939	0.623225
-0.6973073278061129	0.8867464315916215	0.623275
-0.6972142576662176	0.8867520241574657	0.623325
-0.6971211876893861	0.8867576159335256	0.623375
-0.6970281178755938	0.886763206919799	0.623425
-0.6969350482248389	0.8867687971162852	0.623475
-0.6968419787370966	0.8867743865229814	0.623525
-0.696748909412365	0.8867799751398872	0.623575
-0.6966558402506196	0.8867855629670001	0.623625
-0.6965627712518582	0.8867911500043192	0.623675
-0.6964697024160564	0.8867967362518425	0.623725
-0.6963766337432122	0.8868023217095687	0.623775
-0.6962835652333009	0.886807906377496	0.623825
-0.696190496886321	0.8868134902556231	0.623875
-0.6960974287022473	0.886819073343948	0.623925
-0.6960043606810784	0.8868246556424698	0.623975
-0.6959112928227893	0.8868302371511864	0.624025
-0.6958182251273782	0.8868358178700966	0.624075
-0.6957251575948207	0.8868413977991986	0.624125
-0.6956320902251147	0.8868469769384909	0.624175
-0.6955390230182351	0.8868525552879722	0.624225
-0.695445955974181	0.8868581328476406	0.624275
-0.695352889092927	0.886863709617495	0.624325
-0.6952598223744718	0.8868692855975334	0.624375
-0.6951667558187901	0.8868748607877547	0.624425
-0.6950736894258805	0.8868804351881572	0.624475
-0.6949806231957183	0.8868860087987391	0.624525
-0.6948875571283011	0.8868915816194998	0.624575
-0.6947944912236056	0.8868971536504362	0.624625
-0.6947014254816282	0.8869027248915488	0.624675
-0.6946083599023459	0.886908295342834	0.624725
-0.6945152944857552	0.8869138650042923	0.624775
-0.6944222292318335	0.8869194338759203	0.624825
-0.6943291641405764	0.8869250019577184	0.624875
-0.694236099211962	0.8869305692496833	0.624925
-0.694143034445986	0.8869361357518152	0.624975
-0.6940499698426259	0.8869417014641108	0.625025
-0.6939569054018777	0.8869472663865705	0.625075
-0.6938638411237191	0.886952830519191	0.625125
-0.6937707770081456	0.886958393861973	0.625175
-0.6936777130551355	0.8869639564149122	0.625225
-0.6935846492646842	0.8869695181780102	0.625275
-0.6934915856367697	0.8869750791512625	0.625325
-0.6933985221713873	0.8869806393346708	0.625375
-0.6933054588685156	0.8869861987282304	0.625425
-0.6932123957281493	0.8869917573319428	0.625475
-0.6931193327502668	0.8869973151458039	0.625525
-0.6930262699348645	0.8870028721698148	0.625575
-0.6929332072819185	0.8870084284039718	0.625625
-0.6928401447914263	0.8870139838482751	0.625675
-0.6927470824633646	0.887019538502722	0.625725
-0.6926540202977292	0.8870250923673123	0.625775
-0.6925609582944987	0.8870306454420434	0.625825
-0.6924678964536677	0.8870361977269149	0.625875
-0.6923748347752158	0.8870417492219242	0.625925
-0.6922817732591363	0.8870472999270714	0.625975
-0.6921887119054098	0.8870528498423532	0.626025
-0.6920956507140289	0.8870583989677704	0.626075
-0.6920025896849747	0.8870639473033192	0.626125
-0.69190952881824	0.8870694948490006	0.626175
-0.6918164681138051	0.8870750416048107	0.626225
-0.6917234075716635	0.8870805875707507	0.626275
-0.6916303471917954	0.8870861327468165	0.626325
-0.6915372869741944	0.8870916771330092	0.626375
-0.6914442269188401	0.8870972207293253	0.626425
-0.6913511670257264	0.8871027635357652	0.626475
-0.6912581072948331	0.8871083055523262	0.626525
-0.6911650477261543	0.8871138467790077	0.626575
-0.6910719883196691	0.8871193872158079	0.626625
-0.6909789290753718	0.8871249268627258	0.626675
-0.6908858699932425	0.8871304657197592	0.626725
-0.6907928110732744	0.8871360037869079	0.626775
-0.6906997523154476	0.8871415410641693	0.626825
-0.6906066937197556	0.8871470775515433	0.626875
-0.690513635286179	0.8871526132490273	0.626925
-0.6904205770147104	0.8871581481566213	0.626975
-0.690327518905331	0.8871636822743223	0.627025
-0.6902344609580332	0.8871692156021307	0.627075
-0.6901414031727982	0.8871747481400433	0.627125
-0.6900483455496184	0.8871802798880607	0.627175
-0.6899552880884751	0.8871858108461796	0.627225
-0.6898622307893605	0.8871913410144007	0.627275
-0.689769173652256	0.8871968703927205	0.627325
-0.6896761166771541	0.88720239898114	0.627375
-0.6895830598640355	0.8872079267796557	0.627425
-0.6894900032128938	0.8872134537882677	0.627475
-0.6893969467237084	0.8872189800069739	0.627525
-0.6893038903964738	0.8872245054357737	0.627575
-0.6892108342311697	0.8872300300746646	0.627625
-0.689117778227789	0.887235553923647	0.627675
-0.6890247223863131	0.8872410769827178	0.627725
-0.688931666706734	0.8872465992518773	0.627775
-0.6888386111890334	0.8872521207311228	0.627825
-0.6887455558332037	0.8872576414204542	0.627875
-0.6886525006392259	0.8872631613198689	0.627925
-0.6885594456070926	0.8872686804293672	0.627975
-0.6884663907367846	0.8872741987489461	0.628025
-0.6883733360282953	0.8872797162786059	0.628075
-0.6882802814816048	0.8872852330183438	0.628125
-0.6881872270967065	0.8872907489681602	0.628175
-0.6880941728735805	0.8872962641280522	0.628225
-0.6880011188122209	0.8873017784980196	0.628275
-0.687908064912607	0.8873072920780606	0.628325
-0.6878150111747333	0.8873128048681742	0.628375
-0.6877219575985791	0.887318316868359	0.628425
-0.6876289041841385	0.887323828078614	0.628475
-0.6875358509313914	0.8873293384989371	0.628525
-0.6874427978403314	0.8873348481293283	0.628575
-0.6873497449109385	0.8873403569697854	0.628625
-0.6872566921432065	0.8873458650203078	0.628675
-0.6871636395371157	0.8873513722808934	0.628725
-0.6870705870926591	0.8873568787515419	0.628775
-0.6869775348098173	0.8873623844322513	0.628825
-0.6868844826885839	0.887367889323021	0.628875
-0.6867914307289387	0.8873733934238492	0.628925
-0.6866983789308759	0.8873788967347351	0.628975
-0.6866053272943745	0.8873843992556774	0.629025
-0.6865122758194298	0.8873899009866746	0.629075
-0.6864192245060197	0.8873954019277257	0.629125
-0.6863261733541403	0.8874009020788295	0.629175
-0.6862331223637693	0.8874064014399848	0.629225
-0.6861400715349024	0.8874119000111904	0.629275
-0.6860470208675183	0.8874173977924448	0.629325
-0.6859539703616117	0.8874228947837474	0.629375
-0.6858609200171614	0.8874283909850963	0.629425
-0.6857678698341627	0.8874338863964908	0.629475
-0.6856748198125937	0.8874393810179295	0.629525
-0.6855817699524503	0.8874448748494113	0.629575
-0.6854887202537104	0.887450367890935	0.629625
-0.6853956707163696	0.8874558601424993	0.629675
-0.6853026213404063	0.8874613516041032	0.629725
-0.6852095721258158	0.8874668422757456	0.629775
-0.6851165230725769	0.8874723321574248	0.629825
-0.6850234741806841	0.8874778212491405	0.629875
-0.6849304254501166	0.8874833095508906	0.629925
-0.6848373768808697	0.8874887970626746	0.629975
-0.6847443284729209	0.887494283784491	0.630025
-0.684651280226267	0.8874997697163388	0.630075
-0.6845582321408848	0.8875052548582169	0.630125
-0.6844651842167717	0.8875107392101238	0.630175
-0.6843721364539039	0.887516222772059	0.630225
-0.6842790888522788	0.8875217055440205	0.630275
-0.6841860414118731	0.8875271875260081	0.630325
-0.6840929941326838	0.8875326687180198	0.630375
-0.6839999470146875	0.8875381491200554	0.630425
-0.6839069000578815	0.8875436287321127	0.630475
-0.6838138532622424	0.8875491075541914	0.630525
-0.6837208066277675	0.88755458558629	0.630575
-0.683627760154433	0.8875600628284077	0.630625
-0.6835347138422367	0.8875655392805427	0.630675
-0.6834416676911547	0.8875710149426949	0.630725
-0.6833486217011848	0.8875764898148621	0.630775
-0.6832555758723025	0.8875819638970444	0.630825
-0.6831625302045068	0.8875874371892393	0.630875
-0.6830694846977722	0.8875929096914469	0.630925
-0.6829764393520978	0.8875983814036653	0.630975
-0.682883394167459	0.8876038523258943	0.631025
-0.6827903491438541	0.8876093224581314	0.631075
-0.6826973042812579	0.8876147918003775	0.631125
-0.68260425957967	0.8876202603526293	0.631175
-0.6825112150390646	0.8876257281148878	0.631225
-0.6824181706594412	0.8876311950871502	0.631275
-0.6823251264407745	0.8876366612694166	0.631325
-0.6822320823830632	0.8876421266616853	0.631375
-0.6821390384862827	0.8876475912639556	0.631425
-0.6820459947504316	0.8876530550762262	0.631475
-0.6819529511754847	0.8876585180984962	0.631525
-0.681859907761442	0.8876639803307642	0.631575
-0.6817668645082766	0.8876694417730296	0.631625
-0.6816738214159893	0.8876749024252911	0.631675
-0.6815807784845536	0.8876803622875478	0.631725
-0.6814877357139693	0.8876858213597986	0.631775
-0.6813946931042109	0.8876912796420423	0.631825
-0.6813016506552776	0.887696737134278	0.631875
-0.6812086083671444	0.8877021938365047	0.631925
-0.6811155662398097	0.8877076497487215	0.631975
-0.6810225242732493	0.8877131048709271	0.632025
-0.6809294824674613	0.8877185592031208	0.632075
-0.6808364408224215	0.8877240127453011	0.632125
-0.6807433993381277	0.8877294654974677	0.632175
-0.6806503580145563	0.8877349174596185	0.632225
-0.680557316851705	0.8877403686317538	0.632275
-0.6804642758495497	0.8877458190138713	0.632325
-0.6803712350080884	0.8877512686059713	0.632375
-0.6802781943272974	0.8877567174080515	0.632425
-0.6801851538071738	0.8877621654201122	0.632475
-0.6800921134476947	0.8877676126421512	0.632525
-0.679999073248857	0.8877730590741686	0.632575
-0.6799060332106374	0.8877785047161626	0.632625
-0.6798129933330336	0.8877839495681326	0.632675
-0.6797199536160218	0.8877893936300774	0.632725
-0.6796269140595992	0.8877948369019962	0.632775
-0.6795338746637428	0.8878002793838881	0.632825
-0.6794408354284498	0.8878057210757518	0.632875
-0.6793477963536965	0.8878111619775869	0.632925
-0.6792547574394807	0.8878166020893921	0.632975
-0.6791617186857789	0.8878220414111662	0.633025
-0.6790686800925884	0.8878274799429084	0.633075
-0.6789756416598856	0.8878329176846183	0.633125
-0.6788826033876683	0.8878383546362941	0.633175
-0.6787895652759126	0.8878437907979355	0.633225
-0.6786965273246162	0.8878492261695412	0.633275
-0.6786034895337556	0.8878546607511105	0.633325
-0.6785104519033281	0.8878600945426423	0.633375
-0.6784174144333107	0.8878655275441355	0.633425
-0.6783243771237001	0.8878709597555898	0.633475
-0.6782313399744739	0.8878763911770033	0.633525
-0.678138302985628	0.8878818218083762	0.633575
-0.6780452661571407	0.8878872516497066	0.633625
-0.6779522294890077	0.8878926807009945	0.633675
-0.6778591929812072	0.8878981089622382	0.633725
-0.6777661566337351	0.8879035364334374	0.633775
-0.6776731204465698	0.8879089631145904	0.633825
-0.6775800844197064	0.8879143890056974	0.633875
-0.6774870485531241	0.8879198141067562	0.633925
-0.6773940128468176	0.8879252384177673	0.633975
-0.6773009773007664	0.8879306619387285	0.634025
-0.677207941914965	0.8879360846696401	0.634075
-0.6771149066893927	0.8879415066105003	0.634125
-0.6770218716240444	0.8879469277613089	0.634175
-0.6769288367188989	0.8879523481220645	0.634225
-0.6768358019739514	0.8879577676927668	0.634275
-0.6767427673891814	0.887963186473414	0.634325
-0.6766497329645833	0.8879686044640062	0.634375
-0.6765566987001359	0.8879740216645419	0.634425
-0.6764636645958351	0.8879794380750208	0.634475
-0.6763706306516591	0.8879848536954414	0.634525
-0.6762775968676034	0.8879902685258035	0.634575
-0.6761845632436467	0.8879956825661057	0.634625
-0.6760915297797845	0.8880010958163476	0.634675
-0.6759984964759956	0.8880065082765278	0.634725
-0.6759054633322746	0.8880119199466462	0.634775
-0.6758124303486014	0.8880173308267013	0.634825
-0.67571939752497	0.8880227409166929	0.634875
-0.6756263648613603	0.8880281502166194	0.634925
-0.6755333323577669	0.8880335587264809	0.634975
-0.6754403000141692	0.8880389664462754	0.635025
-0.6753472678305614	0.8880443733760034	0.635075
-0.6752542358069237	0.888049779515663	0.635125
-0.6751612039432502	0.8880551848652544	0.635175
-0.6750681722395206	0.8880605894247756	0.635225
-0.6749751406957294	0.888065993194227	0.635275
-0.674882109311856	0.8880713961736069	0.635325
-0.6747890780878952	0.8880767983629151	0.635375
-0.6746960470238265	0.8880821997621502	0.635425
-0.6746030161196446	0.888087600371312	0.635475
-0.6745099853753285	0.8880930001903994	0.635525
-0.6744169547908732	0.8880983992194118	0.635575
-0.6743239243662583	0.8881037974583481	0.635625
-0.6742308941014781	0.8881091949072079	0.635675
-0.6741378639965125	0.8881145915659902	0.635725
-0.6740448340513552	0.8881199874346946	0.635775
-0.6739518042659873	0.8881253825133196	0.635825
-0.6738587746404019	0.8881307768018651	0.635875
-0.6737657451745793	0.8881361703003301	0.635925
-0.6736727158685138	0.8881415630087139	0.635975
-0.6735796867221856	0.8881469549270156	0.636025
-0.6734866577355878	0.8881523460552347	0.636075
-0.6733936289087017	0.8881577363933703	0.636125
-0.6733006002415207	0.8881631259414215	0.636175
-0.673207571734025	0.8881685146993882	0.636225
-0.6731145433862088	0.8881739026672688	0.636275
-0.673021515198052	0.8881792898450632	0.636325
-0.6729284871695483	0.8881846762327704	0.636375
-0.6728354593006793	0.8881900618303895	0.636425
-0.6727424315914368	0.8881954466379205	0.636475
-0.6726494040418034	0.8882008306553617	0.636525
-0.6725563766517703	0.8882062138827135	0.636575
-0.6724633494213207	0.8882115963199739	0.636625
-0.6723703223504457	0.8882169779671437	0.636675
-0.6722772954391282	0.8882223588242204	0.636725
-0.6721842686873599	0.8882277388912054	0.636775
-0.6720912420951232	0.8882331181680955	0.636825
-0.6719982156624095	0.888238496654893	0.636875
-0.6719051893892015	0.8882438743515938	0.636925
-0.6718121632754912	0.8882492512582006	0.636975
-0.6717191373212609	0.8882546273747097	0.637025
-0.6716261115265018	0.8882600027011235	0.637075
-0.6715330858911972	0.8882653772374379	0.637125
-0.6714400604153384	0.8882707509836557	0.637175
-0.6713470350989077	0.888276123939773	0.637225
-0.6712540099418972	0.8882814961057921	0.637275
-0.6711609849442897	0.8882868674817094	0.637325
-0.6710679601060757	0.8882922380675276	0.637375
-0.6709749354272393	0.8882976078632423	0.637425
-0.6708819109077707	0.8883029768688566	0.637475
-0.6707888865476535	0.8883083450843665	0.637525
-0.6706958623468786	0.8883137125097741	0.637575
-0.6706028383054299	0.8883190791450764	0.637625
-0.6705098144232972	0.888324444990275	0.637675
-0.6704167907004648	0.888329810045367	0.637725
-0.6703237671369228	0.8883351743103542	0.637775
-0.6702307437326553	0.8883405377852337	0.637825
-0.6701377204876526	0.8883459004700068	0.637875
-0.6700446974018989	0.888351262364671	0.637925
-0.6699516744753838	0.8883566234692276	0.637975
-0.6698586517080921	0.8883619837836741	0.638025
-0.6697656291000131	0.8883673433080119	0.638075
-0.6696726066511323	0.8883727020422384	0.638125
-0.6695795843614382	0.8883780599863547	0.638175
-0.6694865622309165	0.8883834171403585	0.638225
-0.6693935402595554	0.8883887735042514	0.638275
-0.6693005184473415	0.8883941290780304	0.638325
-0.6692074967942626	0.8883994838616971	0.638375
-0.6691144753003051	0.8884048378552489	0.638425
-0.6690214539654566	0.8884101910586871	0.638475
-0.6689284327897039	0.8884155434720097	0.638525
-0.6688354117730345	0.888420895095217	0.638575
-0.6687423909154353	0.8884262459283079	0.638625
-0.6686493702168939	0.8884315959712822	0.638675
-0.6685563496773966	0.8884369452241391	0.638725
-0.6684633292969315	0.8884422936868781	0.638775
-0.668370309075485	0.8884476413594987	0.638825
-0.6682772890130451	0.8884529882420003	0.638875
-0.6681842691095978	0.8884583343343824	0.638925
-0.6680912493651313	0.8884636796366444	0.638975
-0.6679982297796322	0.8884690241487858	0.639025
-0.6679052103530885	0.8884743678708059	0.639075
-0.6678121910854857	0.8884797108027046	0.639125
-0.667719171976813	0.8884850529444807	0.639175
-0.6676261530270554	0.8884903942961343	0.639225
-0.6675331342362024	0.8884957348576644	0.639275
-0.6674401156042388	0.8885010746290714	0.639325
-0.6673470971311548	0.888506413610353	0.639375
-0.6672540788169337	0.888511751801511	0.639425
-0.6671610606615664	0.8885170892025426	0.639475
-0.6670680426650372	0.8885224258134494	0.639525
-0.6669750248273355	0.888527761634229	0.639575
-0.6668820071484467	0.8885330966648823	0.639625
-0.6667889896283596	0.888538430905408	0.639675
-0.6666959722670597	0.8885437643558062	0.639725
-0.666602955064536	0.8885490970160754	0.639775
-0.6665099380207736	0.8885544288862169	0.639825
-0.6664169211357622	0.8885597599662283	0.639875
-0.6663239044094866	0.8885650902561106	0.639925
-0.666230887841936	0.8885704197558622	0.639975
-0.6661378714330954	0.8885757484654837	0.640025
-0.6660448551829545	0.8885810763849733	0.640075
-0.6659518390914981	0.888586403514332	0.640125
-0.6658588231587158	0.8885917298535579	0.640175
-0.6657658073845921	0.8885970554026523	0.640225
-0.6656727917691175	0.8886023801616127	0.640275
-0.6655797763122758	0.8886077041304407	0.640325
-0.6654867610140569	0.8886130273091339	0.640375
-0.6653937458744461	0.8886183496976937	0.640425
-0.6653007308934322	0.8886236712961177	0.640475
-0.6652077160710007	0.8886289921044079	0.640525
-0.6651147014071406	0.888634312122561	0.640575
-0.6650216869018375	0.8886396313505798	0.640625
-0.6649286725550803	0.8886449497884603	0.640675
-0.6648356583668547	0.8886502674362057	0.640725
-0.664742644337149	0.8886555842938122	0.640775
-0.6646496304659494	0.8886609003612826	0.640825
-0.6645566167532443	0.8886662156386135	0.640875
-0.6644636031990196	0.8886715301258074	0.640925
-0.6643705898032644	0.8886768438228605	0.640975
-0.6642775765659634	0.8886821567297765	0.641025
-0.6641845634871066	0.8886874688465505	0.641075
-0.6640915505666785	0.8886927801731868	0.641125
-0.6639985378046692	0.8886980907096801	0.641175
-0.6639055252010628	0.8887034004560354	0.641225
-0.6638125127558502	0.8887087094122463	0.641275
-0.6637195004690147	0.8887140175783189	0.641325
-0.6636264883405468	0.8887193249542464	0.641375
-0.6635334763704315	0.8887246315400347	0.641425
-0.6634404645586578	0.8887299373356771	0.641475
-0.6633474529052114	0.8887352423411795	0.641525
-0.663254441410081	0.8887405465565356	0.641575
-0.663161430073252	0.8887458499817507	0.641625
-0.6630684188947145	0.8887511526168188	0.641675
-0.6629754078744523	0.8887564544617456	0.641725
-0.6628823970124559	0.8887617555165243	0.641775
-0.6627893863087094	0.8887670557811612	0.641825
-0.6626963757632036	0.8887723552556491	0.641875
-0.6626033653759222	0.8887776539399949	0.641925
-0.6625103551468557	0.8887829518341908	0.641975
-0.6624173450759886	0.8887882489382438	0.642025
-0.6623243351633105	0.8887935452521465	0.642075
-0.6622313254088066	0.8887988407759054	0.642125
-0.6621383158124661	0.8888041355095136	0.642175
-0.6620453063742744	0.8888094294529775	0.642225
-0.6619522970942202	0.8888147226062901	0.642275
-0.6618592879722902	0.8888200149694574	0.642325
-0.6617662790084717	0.8888253065424733	0.642375
-0.6616732702027519	0.888830597325343	0.642425
-0.6615802615551186	0.8888358873180604	0.642475
-0.6614872530655584	0.8888411765206314	0.642525
-0.6613942447340591	0.8888464649330496	0.642575
-0.6613012365606076	0.8888517525553207	0.642625
-0.6612082285451916	0.8888570393874384	0.642675
-0.6611152206877979	0.8888623254294085	0.642725
-0.6610222129884143	0.8888676106812247	0.642775
-0.6609292054470279	0.8888728951428926	0.642825
-0.6608361980636259	0.8888781788144062	0.642875
-0.6607431908381958	0.8888834616957711	0.642925
-0.6606501837707248	0.8888887437869811	0.642975
-0.6605571768612	0.8888940250880417	0.643025
-0.6604641701096088	0.8888993055989473	0.643075
-0.6603711635159388	0.8889045853197026	0.643125
-0.660278157080177	0.8889098642503025	0.643175
-0.660185150802311	0.8889151423907518	0.643225
-0.6600921446823277	0.888920419741045	0.643275
-0.6599991387202149	0.8889256963011873	0.643325
-0.6599061329159595	0.8889309720711727	0.643375
-0.659813127269549	0.8889362470510073	0.643425
-0.6597201217809705	0.8889415212406844	0.643475
-0.6596271164502119	0.8889467946402101	0.643525
-0.6595341112772597	0.8889520672495779	0.643575
-0.6594411062621021	0.8889573390687939	0.643625
-0.6593481014047254	0.8889626100978517	0.643675
-0.6592550967051183	0.8889678803367572	0.643725
-0.6591620921632666	0.8889731497855042	0.643775
-0.659069087779159	0.8889784184440984	0.643825
-0.6589760835527818	0.8889836863125337	0.643875
-0.658883079484123	0.888988953390816	0.643925
-0.6587900755731696	0.8889942196789385	0.643975
-0.6586970718199091	0.8889994851769082	0.644025
-0.6586040682243285	0.8890047498847178	0.644075
-0.6585110647864157	0.8890100138023738	0.644125
-0.6584180615061576	0.8890152769298695	0.644175
-0.6583250583835416	0.8890205392672116	0.644225
-0.6582320554185552	0.8890258008143929	0.644275
-0.6581390526111861	0.88903106157142	0.644325
-0.6580460499614209	0.8890363215382862	0.644375
-0.6579530474692474	0.889041580714998	0.644425
-0.6578600451346528	0.8890468391015484	0.644475
-0.6577670429576247	0.8890520966979444	0.644525
-0.6576740409381502	0.8890573535041785	0.644575
-0.657581039076217	0.889062609520258	0.644625
-0.6574880373718119	0.8890678647461753	0.644675
-0.6573950358249228	0.8890731191819377	0.644725
-0.6573020344355367	0.8890783728275377	0.644775
-0.6572090332036411	0.8890836256829827	0.644825
-0.6571160321292235	0.889088877748265	0.644875
-0.6570230312122712	0.8890941290233919	0.644925
-0.6569300304527714	0.889099379508356	0.644975
-0.6568370298507117	0.8891046292031645	0.645025
-0.6567440294060792	0.88910987810781	0.645075
-0.6566510291188618	0.8891151262222997	0.645125
-0.6565580289890464	0.8891203735466261	0.645175
-0.6564650290166204	0.8891256200807967	0.645225
-0.6563720292015714	0.8891308658248037	0.645275
-0.6562790295438868	0.8891361107786546	0.645325
-0.6561860300435541	0.8891413549423418	0.645375
-0.6560930307005602	0.889146598315873	0.645425
-0.6560000315148928	0.8891518408992402	0.645475
-0.6559070324865396	0.8891570826924512	0.645525
-0.6558140336154874	0.8891623236954982	0.645575
-0.6557210349017241	0.8891675639083888	0.645625
-0.6556280363452364	0.8891728033311153	0.645675
-0.6555350379460125	0.8891780419636851	0.645725
-0.6554420397040394	0.8891832798060911	0.645775
-0.6553490416193049	0.88918851685834	0.645825
-0.6552560436917956	0.8891937531204251	0.645875
-0.6551630459215	0.8891989885923529	0.645925
-0.6550700483084045	0.889204223274117	0.645975
-0.6549770508524974	0.8892094571657236	0.646025
-0.6548840535537651	0.8892146902671666	0.646075
-0.6547910564121961	0.889219922578452	0.646125
-0.6546980594277767	0.8892251540995738	0.646175
-0.6546050626004956	0.8892303848305378	0.646225
-0.6545120659303388	0.8892356147713383	0.646275
-0.6544190694172952	0.8892408439219809	0.646325
-0.6543260730613508	0.88924607228246	0.646375
-0.6542330768624947	0.8892512998527811	0.646425
-0.6541400808207122	0.8892565266329391	0.646475
-0.6540470849359928	0.8892617526229389	0.646525
-0.6539540892083224	0.8892669778227754	0.646575
-0.6538610936376892	0.8892722022324541	0.646625
-0.6537680982240807	0.8892774258519692	0.646675
-0.653675102967484	0.8892826486813268	0.646725
-0.653582107867887	0.8892878707205205	0.646775
-0.6534891129252762	0.889293091969557	0.646825
-0.6533961181396406	0.8892983124284296	0.646875
-0.6533031235109654	0.8893035320971452	0.646925
-0.653210129039241	0.8893087509756968	0.646975
-0.6531171347244515	0.8893139690640915	0.647025
-0.6530241405665879	0.8893191863623225	0.647075
-0.652931146565634	0.8893244028703965	0.647125
-0.6528381527215809	0.8893296185883072	0.647175
-0.6527451590344124	0.8893348335160606	0.647225
-0.6526521655041196	0.8893400476536508	0.647275
-0.6525591721306865	0.8893452610010846	0.647325
-0.6524661789141039	0.8893504735583546	0.647375
-0.6523731858543562	0.8893556853254685	0.647425
-0.6522801929514334	0.8893608963024189	0.647475
-0.6521872002053211	0.8893661064892131	0.647525
-0.6520942076160078	0.8893713158858443	0.647575
-0.6520012151834806	0.889376524492319	0.647625
-0.6519082229077272	0.8893817323086313	0.647675
-0.6518152307887349	0.8893869393347873	0.647725
-0.6517222388264914	0.8893921455707807	0.647775
-0.6516292470209838	0.8893973510166184	0.647825
-0.6515362553722	0.8894025556722938	0.647875
-0.6514432638801271	0.8894077595378134	0.647925
-0.651350272544753	0.889412962613171	0.647975
-0.6512572813660649	0.8894181648983732	0.648025
-0.6511642903440501	0.8894233663934137	0.648075
-0.6510712994786969	0.8894285670982988	0.648125
-0.6509783087699917	0.8894337670130222	0.648175
-0.6508853182179228	0.889438966137591	0.648225
-0.6507923278224775	0.8894441644719984	0.648275
-0.6506993375836432	0.8894493620162511	0.648325
-0.6506063475014076	0.889454558770343	0.648375
-0.650513357575758	0.8894597547342803	0.648425
-0.6504203678066819	0.8894649499080572	0.648475
-0.6503273781941672	0.8894701442916797	0.648525
-0.6502343887382006	0.8894753378851424	0.648575
-0.6501413994387704	0.8894805306884509	0.648625
-0.6500484102958638	0.8894857227015998	0.648675
-0.6499554213094685	0.8894909139245947	0.648725
-0.6498624324795717	0.8894961043574308	0.648775
-0.6497694438061611	0.8895012940001128	0.648825
-0.6496764552892245	0.8895064828526367	0.648875
-0.6495834669287487	0.8895116709150068	0.648925
-0.6494904787247221	0.8895168581872192	0.648975
-0.6493974906771317	0.889522044669278	0.649025
-0.6493045027859651	0.8895272303611796	0.649075
-0.64921151505121	0.8895324152629281	0.649125
-0.6491185274728536	0.8895375993745197	0.649175
-0.6490255400508839	0.8895427826959588	0.649225
-0.6489325527852877	0.8895479652272413	0.649275
-0.6488395656760535	0.8895531469683716	0.649325
-0.648746578723168	0.8895583279193461	0.649375
-0.6486535919266194	0.8895635080801688	0.649425
-0.6485606052863949	0.8895686874508357	0.649475
-0.6484676188024824	0.8895738660313518	0.649525
-0.6483746324748686	0.889579043821712	0.649575
-0.6482816463035425	0.8895842208219222	0.649625
-0.6481886602884895	0.8895893970319771	0.649675
-0.6480956744296998	0.8895945724518826	0.649725
-0.6480026887271586	0.8895997470816331	0.649775
-0.6479097031808554	0.8896049209212346	0.649825
-0.6478167177907757	0.8896100939706819	0.649875
-0.6477237325569093	0.8896152662299804	0.649925
-0.6476307474792415	0.8896204376991255	0.649975
-0.6475377625577622	0.8896256083781225	0.650025
-0.6474447777924567	0.8896307782669663	0.650075
-0.6473517931833149	0.8896359473656628	0.650125
-0.647258808730322	0.8896411156742063	0.650175
-0.6471658244334682	0.8896462831926033	0.650225
-0.6470728402927378	0.889651449920848	0.650275
-0.6469798563081219	0.8896566158589465	0.650325
-0.6468868724796045	0.8896617810068937	0.650375
-0.6467938888071771	0.889666945364695	0.650425
-0.6467009052908234	0.8896721089323457	0.650475
-0.646607921930535	0.8896772717098511	0.650525
-0.6465149387262947	0.8896824336972068	0.650575
-0.6464219556780952	0.8896875948944175	0.650625
-0.6463289727859195	0.8896927553014791	0.650675
-0.64623599004976	0.8896979149183963	0.650725
-0.6461430074695987	0.8897030737451653	0.650775
-0.6460500250454287	0.8897082317817907	0.650825
-0.6459570427772328	0.8897133890282686	0.650875
-0.6458640606650031	0.8897185454846032	0.650925
-0.6457710787087227	0.8897237011507911	0.650975
-0.6456780969083836	0.8897288560268365	0.651025
-0.6455851152639692	0.8897340101127358	0.651075
-0.6454921337754711	0.8897391634084936	0.651125
-0.6453991524428733	0.8897443159141057	0.651175
-0.6453061712661671	0.8897494676295771	0.651225
-0.6452131902453357	0.8897546185549036	0.651275
-0.645120209380372	0.8897597686900901	0.651325
-0.645027228671258	0.8897649180351327	0.651375
-0.6449342481179868	0.8897700665900357	0.651425
-0.644841267720541	0.8897752143547955	0.651475
-0.6447482874789128	0.8897803613294171	0.651525
-0.644655307393085	0.8897855075138957	0.651575
-0.6445623274630509	0.889790652908237	0.651625
-0.644469347688792	0.8897957975124363	0.651675
-0.6443763680703024	0.8898009413264989	0.651725
-0.6442833886075628	0.8898060843504205	0.651775
-0.644190409300568	0.8898112265842061	0.651825
-0.6440974301492988	0.8898163680278516	0.651875
-0.6440044511537493	0.8898215086813617	0.651925
-0.6439114723139008	0.8898266485447328	0.651975
-0.6438184936297471	0.8898317876179693	0.652025
-0.6437255151012701	0.8898369259010677	0.652075
-0.6436325367284627	0.8898420633940325	0.652125
-0.643539558511308	0.8898472000968597	0.652175
-0.6434465804497979	0.8898523360095544	0.652225
-0.6433536025439155	0.8898574711321123	0.652275
-0.6432606247936534	0.8898626054645387	0.652325
-0.6431676471989944	0.8898677390068294	0.652375
-0.643074669759931	0.8898728717589891	0.652425
-0.6429816924764457	0.8898780037210143	0.652475
-0.6428887153485315	0.8898831348929095	0.652525
-0.6427957383761711	0.889888265274671	0.652575
-0.6427027615593568	0.8898933948663033	0.652625
-0.6426097848980717	0.8898985236678032	0.652675
-0.642516808392308	0.8899036516791747	0.652725
-0.6424238320420492	0.8899087789004146	0.652775
-0.6423308558472869	0.8899139053315273	0.652825
-0.6422378798080048	0.8899190309725095	0.652875
-0.6421449039241947	0.8899241558233651	0.652925
-0.6420519281958402	0.8899292798840915	0.652975
-0.6419589526229329	0.8899344031546922	0.653025
-0.641865977205457	0.8899395256351649	0.653075
-0.6417730019434035	0.8899446473255128	0.653125
-0.6416800268367566	0.8899497682257338	0.653175
-0.6415870518855077	0.8899548883358309	0.653225
-0.6414940770896409	0.8899600076558022	0.653275
-0.6414011024491474	0.8899651261856508	0.653325
-0.641308127964011	0.8899702439253747	0.653375
-0.6412151536342237	0.889975360874977	0.653425
-0.6411221794597692	0.8899804770344552	0.653475
-0.6410292054406387	0.8899855924038131	0.653525
-0.640936231576817	0.8899907069830482	0.653575
-0.6408432578682943	0.8899958207721642	0.653625
-0.6407502843150561	0.8900009337711582	0.653675
-0.6406573109170922	0.8900060459800344	0.653725
-0.6405643376743885	0.8900111573987897	0.653775
-0.6404713645869341	0.8900162680274284	0.653825
-0.6403783916547153	0.8900213778659475	0.653875
-0.6402854188777218	0.8900264869143506	0.653925
-0.6401924462559391	0.8900315951726359	0.653975
-0.6400994737893574	0.8900367026408058	0.654025
-0.6400065014779616	0.8900418093188595	0.654075
-0.6399135293217424	0.8900469152067989	0.654125
-0.6398205573206847	0.8900520203046233	0.654175
-0.6397275854747793	0.8900571246123342	0.654225
-0.6396346137840107	0.8900622281299317	0.654275
-0.6395416422483696	0.890067330857417	0.654325
-0.6394486708678412	0.89007243279479	0.654375
-0.6393556996424155	0.890077533942052	0.654425
-0.639262728572078	0.890082634299203	0.654475
-0.6391697576568188	0.8900877338662442	0.654525
-0.6390767868966238	0.8900928326431757	0.654575
-0.6389838162914823	0.8900979306299989	0.654625
-0.6388908458413803	0.8901030278267132	0.654675
-0.6387978755463071	0.8901081242333208	0.654725
-0.6387049054062492	0.8901132198498207	0.654775
-0.6386119354211962	0.8901183146762152	0.654825
-0.6385189655911337	0.8901234087125033	0.654875
-0.6384259959160512	0.8901285019586874	0.654925
-0.6383330263959354	0.8901335944147665	0.654975
-0.6382400570307748	0.8901386860807428	0.655025
-0.6381470878205563	0.8901437769566154	0.655075
-0.6380541187652692	0.8901488670423865	0.655125
-0.6379611498648993	0.8901539563380553	0.655175
-0.6378681811194362	0.8901590448436241	0.655225
-0.6377752125288664	0.8901641325590918	0.655275
-0.6376822440931788	0.8901692194844609	0.655325
-0.63758927581236	0.8901743056197302	0.655375
-0.637496307686399	0.8901793909649027	0.655425
-0.6374033397152826	0.8901844755199766	0.655475
-0.637310371898999	0.890189559284955	0.655525
-0.6372174042375361	0.8901946422598362	0.655575
-0.6371244367308815	0.8901997244446237	0.655625
-0.6370314693790229	0.8902048058393152	0.655675
-0.636938502181949	0.8902098864439143	0.655725
-0.6368455351396461	0.8902149662584189	0.655775
-0.6367525682521039	0.8902200452828326	0.655825
-0.6366596015193084	0.8902251235171532	0.655875
-0.6365666349412491	0.8902302009613844	0.655925
-0.6364736685179119	0.890235277615524	0.655975
-0.6363807022492864	0.8902403534795758	0.656025
-0.6362877361353593	0.8902454285535374	0.656075
-0.6361947701761191	0.8902505028374128	0.656125
-0.6361018043715533	0.8902555763311994	0.656175
-0.6360088387216495	0.8902606490349015	0.656225
-0.635915873226396	0.8902657209485163	0.656275
-0.6358229078857804	0.8902707920720481	0.656325
-0.6357299426997909	0.890275862405494	0.656375
-0.6356369776684142	0.8902809319488586	0.656425
-0.6355440127916401	0.8902860007021387	0.656475
-0.6354510480694543	0.8902910686653394	0.656525
-0.6353580835018465	0.890296135838457	0.656575
-0.6352651190888033	0.8903012022214966	0.656625
-0.6351721548303135	0.8903062678144551	0.656675
-0.6350791907263637	0.890311332617337	0.656725
-0.6349862267769434	0.8903163966301393	0.656775
-0.6348932629820386	0.8903214598528666	0.656825
-0.6348002993416392	0.8903265222855161	0.656875
-0.6347073358557308	0.8903315839280924	0.656925
-0.6346143725243037	0.8903366447805925	0.656975
-0.6345214093473437	0.8903417048430208	0.657025
-0.6344284463248401	0.8903467641153747	0.657075
-0.6343354834567796	0.8903518225976583	0.657125
-0.6342425207431512	0.8903568802898694	0.657175
-0.6341495581839417	0.8903619371920118	0.657225
-0.6340565957791401	0.8903669933040835	0.657275
-0.633963633528733	0.8903720486260882	0.657325
-0.6338706714327098	0.8903771031580237	0.657375
-0.6337777094910568	0.8903821568998941	0.657425
-0.6336847477037635	0.8903872098516968	0.657475
-0.6335917860708161	0.8903922620134367	0.657525
-0.6334988245922043	0.8903973133851102	0.657575
-0.6334058632679138	0.8904023639667228	0.657625
-0.6333129020979352	0.8904074137582707	0.657675
-0.6332199410822535	0.8904124627597594	0.657725
-0.6331269802208598	0.8904175109711852	0.657775
-0.6330340195137384	0.8904225583925536	0.657825
-0.6329410589608809	0.8904276050238609	0.657875
-0.6328480985622719	0.8904326508651127	0.657925
-0.632755138317902	0.8904376959163051	0.657975
-0.6326621782277565	0.890442740177444	0.658025
-0.6325692182918264	0.8904477836485252	0.658075
-0.6324762585100966	0.8904528263295546	0.658125
-0.6323832988825576	0.8904578682205283	0.658175
-0.632290339409195	0.8904629093214519	0.658225
-0.6321973800899986	0.8904679496323219	0.658275
-0.6321044209249546	0.8904729891531437	0.658325
-0.6320114619140533	0.8904780278839135	0.658375
-0.6319185030572797	0.8904830658246373	0.658425
-0.6318255443546246	0.8904881029753111	0.658475
-0.6317325858060733	0.8904931393359403	0.658525
-0.6316396274116168	0.8904981749065215	0.658575
-0.6315466691712395	0.8905032096870602	0.658625
-0.6314537110849326	0.890508243677553	0.658675
-0.631360753152681	0.8905132768780049	0.658725
-0.6312677953744762	0.8905183092884129	0.658775
-0.6311748377503025	0.8905233409087819	0.658825
-0.6310818802801508	0.8905283717391094	0.658875
-0.6309889229640065	0.8905334017793993	0.658925
-0.63089596580186	0.8905384310296499	0.658975
-0.6308030087936973	0.8905434594898652	0.659025
-0.630710051939508	0.8905484871600428	0.659075
-0.6306170952392786	0.8905535140401873	0.659125
-0.6305241386929983	0.8905585401302959	0.659175
-0.6304311823006535	0.8905635654303737	0.659225
-0.6303382260622341	0.8905685899404174	0.659275
-0.6302452699777267	0.8905736136604323	0.659325
-0.6301523140471199	0.8905786365904156	0.659375
-0.6300593582704014	0.8905836587303716	0.659425
-0.6299664026475598	0.8905886800802981	0.659475
-0.6298734471785816	0.8905937006401998	0.659525
-0.6297804918634567	0.8905987204100738	0.659575
-0.6296875367021714	0.8906037393899251	0.659625
-0.6295945816947152	0.8906087575797508	0.659675
-0.6295016268410747	0.8906137749795559	0.659725
-0.6294086721412389	0.8906187915893377	0.659775
-0.6293157175951953	0.8906238074091006	0.659825
-0.629222763202932	0.8906288224388426	0.659875
-0.6291298089644372	0.8906338366785679	0.659925
-0.6290368548796985	0.8906388501282744	0.659975
-0.6289439009487047	0.8906438627879661	0.660025
-0.6288509471714425	0.8906488746576418	0.660075
-0.6287579935479014	0.8906538857373043	0.660125
-0.6286650400780682	0.890658896026953	0.660175
-0.6285720867619318	0.8906639055265907	0.660225
-0.6284791335994798	0.8906689142362169	0.660275
-0.6283861805906998	0.8906739221558346	0.660325
-0.6282932277355808	0.8906789292854423	0.660375
-0.6282002750341102	0.8906839356250442	0.660425
-0.628107322486276	0.8906889411746387	0.660475
-0.6280143700920665	0.890693945934229	0.660525
-0.6279214178514695	0.8906989499038144	0.660575
-0.6278284657644734	0.8907039530833977	0.660625
-0.6277355138310658	0.8907089554729786	0.660675
-0.627642562051235	0.8907139570725594	0.660725
-0.627549610424969	0.8907189578821404	0.660775
-0.6274566589522559	0.8907239579017233	0.660825
-0.6273637076330836	0.8907289571313087	0.660875
-0.6272707564674403	0.8907339555708985	0.660925
-0.6271778054553138	0.890738953220493	0.660975
-0.6270848545966927	0.8907439500800943	0.661025
-0.6269919038915642	0.8907489461497027	0.661075
-0.6268989533399175	0.8907539414293201	0.661125
-0.6268060029417394	0.8907589359189466	0.661175
-0.626713052697019	0.890763929618585	0.661225
-0.6266201026057436	0.8907689225282348	0.661275
-0.6265271526679019	0.8907739146478989	0.661325
-0.6264342028834816	0.8907789059775765	0.661375
-0.6263412532524713	0.890783896517271	0.661425
-0.626248303774858	0.8907888862669813	0.661475
-0.6261553544506311	0.8907938752267107	0.661525
-0.6260624052797774	0.8907988633964586	0.661575
-0.6259694562622864	0.890803850776228	0.661625
-0.6258765073981445	0.8908088373660186	0.661675
-0.6257835586873414	0.8908138231658327	0.661725
-0.6256906101298639	0.8908188081756705	0.661775
-0.6255976617257012	0.8908237923955343	0.661825
-0.6255047134748409	0.8908287758254243	0.661875
-0.6254117653772707	0.8908337584653429	0.661925
-0.6253188174329793	0.8908387403152901	0.661975
-0.6252258696419548	0.8908437213752683	0.662025
-0.6251329220041846	0.8908487016452779	0.662075
-0.625039974519658	0.8908536811253206	0.662125
-0.6249470271883617	0.8908586598153975	0.662175
-0.6248540800102852	0.8908636377155098	0.662225
-0.6247611329854154	0.8908686148256589	0.662275
-0.6246681861137418	0.8908735911458461	0.662325
-0.6245752393952507	0.8908785666760726	0.662375
-0.6244822928299322	0.8908835414163395	0.662425
-0.6243893464177726	0.8908885153666487	0.662475
-0.6242964001587615	0.8908934885270008	0.662525
-0.6242034540528858	0.8908984608973974	0.662575
-0.624110508100135	0.89090343247784	0.662625
-0.6240175623004957	0.8909084032683294	0.662675
-0.6239246166539573	0.8909133732688677	0.662725
-0.6238316711605069	0.8909183424794551	0.662775
-0.6237387258201338	0.890923310900094	0.662825
-0.6236457806328253	0.8909282785307847	0.662875
-0.6235528355985702	0.8909332453715296	0.662925
-0.6234598907173556	0.890938211422329	0.662975
-0.6233669459891711	0.8909431766831853	0.663025
-0.6232740014140032	0.8909481411540987	0.663075
-0.6231810569918421	0.8909531048350716	0.663125
-0.6230881127226737	0.8909580677261044	0.663175
-0.6229951686064881	0.8909630298271992	0.663225
-0.6229022246432716	0.890967991138357	0.663275
-0.6228092808330149	0.8909729516595791	0.663325
-0.622716337175703	0.8909779113908671	0.663375
-0.6226233936713276	0.8909828703322221	0.663425
-0.6225304503198725	0.890987828483646	0.663475
-0.6224375071213313	0.8909927858451394	0.663525
-0.6223445640756865	0.8909977424167044	0.663575
-0.6222516211829316	0.8910026981983417	0.663625
-0.6221586784430501	0.8910076531900536	0.663675
-0.6220657358560346	0.8910126073918402	0.663725
-0.6219727934218683	0.8910175608037045	0.663775
-0.6218798511405451	0.8910225134256463	0.663825
-0.6217869090120474	0.8910274652576685	0.663875
-0.6216939670363687	0.8910324162997713	0.663925
-0.6216010252134926	0.8910373665519569	0.663975
-0.6215080835434115	0.8910423160142261	0.664025
-0.6214151420261093	0.891047264686581	0.664075
-0.6213222006615787	0.8910522125690222	0.664125
-0.6212292594498033	0.8910571596615521	0.664175
-0.6211363183907763	0.891062105964171	0.664225
-0.6210433774844807	0.8910670514768818	0.664275
-0.62095043673091	0.8910719961996842	0.664325
-0.6208574961300468	0.8910769401325818	0.664375
-0.6207645556818853	0.8910818832755734	0.664425
-0.6206716153864077	0.8910868256286633	0.664475
-0.6205786752436083	0.8910917671918501	0.664525
-0.6204857352534688	0.8910967079651384	0.664575
-0.6203927954159846	0.8911016479485263	0.664625
-0.6202998557311366	0.8911065871420187	0.664675
-0.6202069161989202	0.8911115255456136	0.664725
-0.6201139768193166	0.8911164631593158	0.664775
-0.6200210375923212	0.8911213999831238	0.664825
-0.6199280985179146	0.891126336017042	0.664875
-0.6198351595960935	0.8911312712610688	0.664925
-0.6197422208268369	0.8911362057152092	0.664975
-0.6196492822101427	0.8911411393794607	0.665025
-0.6195563437459897	0.8911460722538294	0.665075
-0.6194634054343753	0.8911510043383117	0.665125
-0.6193704672752786	0.8911559356329146	0.665175
-0.6192775292686972	0.8911608661376341	0.665225
-0.6191845914146098	0.891165795852477	0.665275
-0.6190916537130146	0.8911707247774397	0.665325
-0.6189987161638898	0.891175652912529	0.665375
-0.6189057787672337	0.891180580257741	0.665425
-0.6188128415230244	0.8911855068130828	0.665475
-0.6187199044312607	0.8911904325785506	0.665525
-0.6186269674919201	0.8911953575541508	0.665575
-0.6185340307050017	0.8912002817398803	0.665625
-0.6184410940704833	0.8912052051357455	0.665675
-0.618348157588363	0.8912101277417432	0.665725
-0.6182552212586203	0.8912150495578794	0.665775
-0.6181622850812515	0.8912199705841516	0.665825
-0.618069349056237	0.8912248908205653	0.665875
-0.617976413183573	0.8912298102671182	0.665925
-0.6178834774632397	0.8912347289238158	0.665975
-0.6177905418952344	0.8912396467906556	0.666025
-0.6176976064795355	0.8912445638676437	0.666075
-0.6176046712161415	0.8912494801547769	0.666125
-0.6175117361050306	0.8912543956520617	0.666175
-0.6174188011462012	0.8912593103594947	0.666225
-0.6173258663396316	0.8912642242770825	0.666275
-0.6172329316853201	0.8912691374048219	0.666325
-0.6171399971832449	0.8912740497427193	0.666375
-0.6170470628334047	0.8912789612907716	0.666425
-0.6169541286357774	0.8912838720489851	0.666475
-0.6168611945903615	0.891288782017357	0.666525
-0.6167682606971355	0.891293691195893	0.666575
-0.6166753269560974	0.8912985995845909	0.666625
-0.6165823933672259	0.8913035071834564	0.666675
-0.6164894599305191	0.8913084139924867	0.666725
-0.6163965266459556	0.891313320011688	0.666775
-0.616303593513533	0.8913182252410579	0.666825
-0.6162106605332309	0.8913231296806015	0.666875
-0.6161177277050464	0.8913280333303175	0.666925
-0.616024795028959	0.8913329361902103	0.666975
-0.6159318625049656	0.891337838260279	0.667025
-0.6158389301330466	0.8913427395405279	0.667075
-0.6157459979131981	0.8913476400309559	0.667125
-0.6156530658454005	0.8913525397315676	0.667175
-0.6155601339296504	0.8913574386423619	0.667225
-0.615467202165928	0.8913623367633432	0.667275
-0.6153742705542294	0.8913672340945105	0.667325
-0.6152813390945361	0.8913721306358683	0.667375
-0.6151884077868428	0.8913770263874154	0.667425
-0.6150954766311313	0.8913819213491568	0.667475
-0.6150025456273969	0.8913868155210904	0.667525
-0.614909614775621	0.8913917089032224	0.667575
-0.6148166840757993	0.8913966014955496	0.667625
-0.6147237535279126	0.8914014932980786	0.667675
-0.6146308231319563	0.8914063843108067	0.667725
-0.6145378928879128	0.8914112745337399	0.667775
-0.6144449627957757	0.8914161639668757	0.667825
-0.6143520328555288	0.8914210526102202	0.667875
-0.6142591030671647	0.8914259404637709	0.667925
-0.6141661734306679	0.8914308275275336	0.667975
-0.6140732439460307	0.891435713801506	0.668025
-0.6139803146132377	0.891440599285694	0.668075
-0.613887385432281	0.8914454839800954	0.668125
-0.6137944564031447	0.8914503678847161	0.668175
-0.6137015275258226	0.8914552509995535	0.668225
-0.6136085988002975	0.8914601333246138	0.668275
-0.6135156702265632	0.8914650148598945	0.668325
-0.6134227418046028	0.8914698956054017	0.668375
-0.61332981353441	0.891474775561133	0.668425
-0.6132368854159678	0.8914796547270945	0.668475
-0.6131439574492705	0.8914845331032836	0.668525
-0.6130510296343005	0.8914894106897062	0.668575
-0.6129581019710523	0.8914942874863606	0.668625
-0.6128651744595086	0.8914991634932518	0.668675
-0.612772247099663	0.8915040387103786	0.668725
-0.6126793198914994	0.8915089131377457	0.668775
-0.61258639283501	0.8915137867753526	0.668825
-0.6124934659301801	0.8915186596232032	0.668875
-0.6124005391770012	0.8915235316812973	0.668925
-0.612307612575459	0.8915284029496386	0.668975
-0.6122146861255443	0.8915332734282274	0.669025
-0.6121217598272433	0.8915381431170671	0.669075
-0.612028833680547	0.8915430120161582	0.669125
-0.6119359076854411	0.8915478801255036	0.669175
-0.6118429818419168	0.8915527474451044	0.669225
-0.6117500561499601	0.8915576139749631	0.669275
-0.6116571306095617	0.891562479715081	0.669325
-0.6115642052207083	0.8915673446654605	0.669375
-0.6114712799833899	0.8915722088261033	0.669425
-0.6113783548975932	0.8915770721970112	0.669475
-0.6112854299633088	0.8915819347781866	0.669525
-0.6111925051805231	0.8915867965696307	0.669575
-0.6110995805492265	0.8915916575713462	0.669625
-0.611006656069406	0.891596517783334	0.669675
-0.6109137317410513	0.8916013772055973	0.669725
-0.6108208075641497	0.8916062358381367	0.669775
-0.610727883538691	0.8916110936809555	0.669825
-0.6106349596646621	0.8916159507340542	0.669875
-0.6105420359420535	0.8916208069974363	0.669925
-0.6104491123708516	0.891625662471102	0.669975
-0.610356188951047	0.891630517155055	0.670025
-0.6102632656826265	0.8916353710492958	0.670075
-0.6101703425655801	0.8916402241538276	0.670125
-0.6100774195998949	0.8916450764686512	0.670175
-0.6099844967855604	0.8916499279937699	0.670225
-0.6098915741225646	0.8916547787291842	0.670275
-0.6097986516108969	0.8916596286748975	0.670325
-0.6097057292505442	0.8916644778309106	0.670375
-0.6096128070414969	0.8916693261972264	0.670425
-0.609519884983742	0.8916741737738461	0.670475
-0.6094269630772694	0.8916790205607728	0.670525
-0.6093340413220666	0.8916838665580068	0.670575
-0.6092411197181226	0.8916887117655523	0.670625
-0.6091481982654258	0.891693556183409	0.670675
-0.609055276963965	0.8916983998115812	0.670725
-0.6089623558137286	0.8917032426500685	0.670775
-0.6088694348147052	0.8917080846988756	0.670825
-0.6087765139668835	0.8917129259580018	0.670875
-0.6086835932702516	0.8917177664274518	0.670925
-0.6085906727247987	0.891722606107225	0.670975
-0.6084977523305127	0.8917274449973261	0.671025
-0.6084048320873829	0.8917322830977545	0.671075
-0.6083119119953974	0.8917371204085149	0.671125
-0.608218992054545	0.8917419569296068	0.671175
-0.6081260722648139	0.8917467926610348	0.671225
-0.6080331526261934	0.8917516276027985	0.671275
-0.6079402331386713	0.8917564617549023	0.671325
-0.607847313802237	0.8917612951173459	0.671375
-0.6077543946168781	0.8917661276901341	0.671425
-0.6076614755825843	0.891770959473266	0.671475
-0.6075685566993433	0.8917757904667469	0.671525
-0.607475637967144	0.8917806206705754	0.671575
-0.6073827193859753	0.8917854500847572	0.671625
-0.6072898009558257	0.891790278709291	0.671675
-0.6071968826766835	0.8917951065441818	0.671725
-0.6071039645485375	0.8917999335894292	0.671775
-0.6070110465713767	0.8918047598450382	0.671825
-0.6069181287451886	0.8918095853110076	0.671875
-0.6068252110699636	0.8918144099873431	0.671925
-0.6067322935456885	0.891819233874043	0.671975
-0.6066393761723534	0.8918240569711136	0.672025
-0.6065464589499459	0.8918288792785523	0.672075
-0.6064535418784552	0.8918337007963665	0.672125
-0.6063606249578696	0.891838521524553	0.672175
-0.6062677081881781	0.8918433414631193	0.672225
-0.6061747915693688	0.8918481606120623	0.672275
-0.6060818751014313	0.8918529789713893	0.672325
-0.6059889587843531	0.8918577965410974	0.672375
-0.6058960426181235	0.8918626133211939	0.672425
-0.6058031266027311	0.8918674293116756	0.672475
-0.6057102107381646	0.8918722445125505	0.672525
-0.6056172950244127	0.8918770589238146	0.672575
-0.6055243794614636	0.8918818725454766	0.672625
-0.6054314640493069	0.8918866853775321	0.672675
-0.6053385487879299	0.8918914974199899	0.672725
-0.6052456336773229	0.8918963086728456	0.672775
-0.605152718717473	0.8919011191361079	0.672825
-0.6050598039083701	0.8919059288097728	0.672875
-0.604966889250002	0.8919107376938488	0.672925
-0.604873974742358	0.8919155457883313	0.672975
-0.6047810603854264	0.8919203530932298	0.673025
-0.6046881461791963	0.8919251596085392	0.673075
-0.604595232123656	0.8919299653342689	0.673125
-0.6045023182187945	0.8919347702704143	0.673175
-0.6044094044646002	0.8919395744169843	0.673225
-0.6043164908610619	0.8919443777739746	0.673275
-0.6042235774081685	0.8919491803413941	0.673325
-0.6041306641059084	0.8919539821192385	0.673375
-0.6040377509542706	0.8919587831075163	0.673425
-0.6039448379532436	0.8919635833062235	0.673475
-0.6038519251028165	0.891968382715369	0.673525
-0.6037590124029767	0.8919731813349486	0.673575
-0.6036660998537154	0.8919779791649707	0.673625
-0.6035731874550185	0.8919827762054318	0.673675
-0.6034802752068774	0.8919875724563396	0.673725
-0.6033873631092782	0.8919923679176912	0.673775
-0.6032944511622121	0.8919971625894944	0.673825
-0.6032015393656657	0.8920019564717455	0.673875
-0.6031086277196297	0.8920067495644534	0.673925
-0.6030157162240909	0.8920115418676133	0.673975
-0.60292280487904	0.8920163333812349	0.674025
-0.6028298936844638	0.8920211241053132	0.674075
-0.6027369826403532	0.8920259140398579	0.674125
-0.6026440717466941	0.8920307031848641	0.674175
-0.6025511610034788	0.8920354915403409	0.674225
-0.6024582504106922	0.8920402791062844	0.674275
-0.602365339968327	0.892045065882703	0.674325
-0.6022724296763683	0.892049851869593	0.674375
-0.6021795195348085	0.8920546370669629	0.674425
-0.6020866095436322	0.8920594214748089	0.674475
-0.6019936997028325	0.8920642050931396	0.674525
-0.6019007900123943	0.8920689879219511	0.674575
-0.6018078804723099	0.892073769961252	0.674625
-0.6017149710825647	0.8920785512110386	0.674675
-0.6016220618431508	0.8920833316713194	0.674725
-0.6015291527540537	0.8920881113420908	0.674775
-0.6014362438152653	0.892092890223361	0.674825
-0.6013433350267715	0.8920976683151267	0.674875
-0.6012504263885642	0.8921024456173958	0.674925
-0.6011575179006285	0.8921072221301657	0.674975
-0.6010646095629573	0.8921119978534435	0.675025
-0.6009717013755355	0.8921167727872269	0.675075
-0.6008787933383554	0.8921215469315235	0.675125
-0.6007858854514024	0.8921263202863302	0.675175
-0.6006929777146689	0.892131092851655	0.675225
-0.6006000701281401	0.892135864627495	0.675275
-0.6005071626918083	0.8921406356138579	0.675325
-0.6004142554056591	0.8921454058107405	0.675375
-0.6003213482696843	0.8921501752181514	0.675425
-0.6002284412838697	0.8921549438360871	0.675475
-0.6001355344482076	0.8921597116645557	0.675525
-0.6000426277626827	0.8921644787035541	0.675575
-0.5999497212272885	0.8921692449530904	0.675625
-0.599856814842009	0.8921740104131615	0.675675
-0.5997639086068379	0.8921787750837751	0.675725
-0.5996710025217594	0.8921835389649291	0.675775
-0.5995780965867666	0.8921883020566302	0.675825
-0.5994851908018445	0.8921930643588769	0.675875
-0.5993922851669856	0.8921978258716756	0.675925
-0.599299379682175	0.8922025865950249	0.675975
-0.5992064743474054	0.8922073465289315	0.676025
-0.5991135691626616	0.8922121056733936	0.676075
-0.5990206641279371	0.8922168640284179	0.676125
-0.5989277592432158	0.8922216215940028	0.676175
-0.5988348545084916	0.8922263783701553	0.676225
-0.5987419499237483	0.8922311343568732	0.676275
-0.5986490454889801	0.8922358895541639	0.676325
-0.5985561412041704	0.8922406439620248	0.676375
-0.5984632370693135	0.892245397580464	0.676425
-0.5983703330843929	0.8922501504094784	0.676475
-0.5982774292494031	0.8922549024490761	0.676525
-0.5981845255643269	0.8922596536992544	0.676575
-0.5980916220291594	0.8922644041600211	0.676625
-0.5979987186438837	0.8922691538313734	0.676675
-0.5979058154084945	0.8922739027133193	0.676725
-0.5978129123229746	0.892278650805856	0.676775
-0.5977200093873188	0.8922833981089918	0.676825
-0.5976271066015105	0.8922881446227232	0.676875
-0.5975342039655439	0.8922928903470592	0.676925
-0.5974413014794028	0.8922976352819959	0.676975
-0.5973483991430815	0.8923023794275421	0.677025
-0.5972554969565631	0.8923071227836947	0.677075
-0.5971625949198426	0.892311865350462	0.677125
-0.5970696930329031	0.8923166071278407	0.677175
-0.5969767912957388	0.8923213481158395	0.677225
-0.5968838897083336	0.8923260883144553	0.677275
-0.5967909882706812	0.8923308277236962	0.677325
-0.5966980869827662	0.8923355663435594	0.677375
-0.5966051858445818	0.892340304174053	0.677425
-0.5965122848561126	0.8923450412151742	0.677475
-0.5964193840173522	0.8923497774669312	0.677525
-0.5963264833282846	0.8923545129293211	0.677575
-0.5962335827889035	0.8923592476023522	0.677625
-0.5961406823991937	0.8923639814860215	0.677675
-0.5960477821591478	0.8923687145803374	0.677725
-0.5959548820687514	0.8923734468852969	0.677775
-0.5958619821279967	0.8923781784009084	0.677825
-0.59576908233687	0.8923829091271689	0.677875
-0.5956761826953622	0.8923876390640867	0.677925
-0.5955832832034604	0.892392368211659	0.677975
-0.5954903838611558	0.892397096569894	0.678025
-0.595397484668435	0.8924018241387889	0.678075
-0.5953045856252897	0.8924065509183521	0.678125
-0.5952116867317058	0.8924112769085805	0.678175
-0.5951187879876754	0.8924160021094827	0.678225
-0.5950258893931847	0.8924207265210555	0.678275
-0.594932990948225	0.8924254501433079	0.678325
-0.5948400926527836	0.8924301729762362	0.678375
-0.5947471945068508	0.8924348950198497	0.678425
-0.5946542965104146	0.8924396162741441	0.678475
-0.5945613986634647	0.8924443367391299	0.678525
-0.5944685009659896	0.892449056414802	0.678575
-0.594375603417979	0.8924537753011709	0.678625
-0.5942827060194209	0.8924584933982316	0.678675
-0.5941898087703054	0.8924632107059947	0.678725
-0.5940969116706206	0.8924679272244556	0.678775
-0.5940040147203566	0.8924726429536238	0.678825
-0.5939111179195008	0.8924773578934959	0.678875
-0.5938182212680442	0.8924820720440807	0.678925
-0.5937253247659743	0.8924867854053748	0.678975
-0.593632428413281	0.8924914979773876	0.679025
-0.5935395322099528	0.8924962097601155	0.679075
-0.5934466361559794	0.8925009207535672	0.679125
-0.5933537402513491	0.89250563095774	0.679175
-0.5932608444960518	0.8925103403726423	0.679225
-0.5931679488900756	0.892515048998271	0.679275
-0.5930750534334105	0.8925197568346352	0.679325
-0.5929821581260449	0.8925244638817315	0.679375
-0.5928892629679678	0.8925291701395688	0.679425
-0.5927963679591693	0.8925338756081441	0.679475
-0.592703473099637	0.8925385802874662	0.679525
-0.5926105783893613	0.892543284177532	0.679575
-0.59251768382833	0.8925479872783503	0.679625
-0.5924247894165334	0.892552689589918	0.679675
-0.5923318951539597	0.8925573911122439	0.679725
-0.5922390010405987	0.8925620918453251	0.679775
-0.5921461070764386	0.8925667917891703	0.679825
-0.5920532132614698	0.8925714909437765	0.679875
-0.59196031959568	0.8925761893091526	0.679925
-0.5918674260790594	0.8925808868852955	0.679975
-0.5917745327115964	0.892585583672214	0.680025
-0.5916816394932809	0.892590279669905	0.680075
-0.5915887464241005	0.8925949748783781	0.680125
-0.5914958535040463	0.8925996692976291	0.680175
-0.5914029607331055	0.8926043629276681	0.680225
-0.5913100681112687	0.8926090557684909	0.680275
-0.5912171756385238	0.8926137478201075	0.680325
-0.5911242833148618	0.8926184390825138	0.680375
-0.5910313911402689	0.8926231295557201	0.680425
-0.5909384991147376	0.8926278192397219	0.680475
-0.590845607238254	0.8926325081345293	0.680525
-0.59075271551081	0.8926371962401384	0.680575
-0.5906598239323918	0.892641883556559	0.680625
-0.590566932502992	0.8926465700837872	0.680675
-0.5904740412225958	0.892651255821833	0.680725
-0.5903811500911963	0.8926559407706923	0.680775
-0.5902882591087787	0.8926606249303753	0.680825
-0.5901953682753365	0.8926653083008776	0.680875
-0.5901024775908544	0.89266999088221	0.680925
-0.5900095870553258	0.8926746726743673	0.680975
-0.5899166966687356	0.8926793536773611	0.681025
-0.5898238064310776	0.8926840338911853	0.681075
-0.589730916342336	0.8926887133158525	0.681125
-0.5896380264025048	0.892693391951356	0.681175
-0.5895451366115689	0.8926980697977085	0.681225
-0.589452246969522	0.8927027468549033	0.681275
-0.5893593574763479	0.8927074231229534	0.681325
-0.5892664681320416	0.8927120986018516	0.681375
-0.5891735789365865	0.8927167732916116	0.681425
-0.5890806898899773	0.8927214471922259	0.681475
-0.588987800992198	0.8927261203037079	0.681525
-0.588894912243243	0.8927307926260505	0.681575
-0.5888020236430964	0.8927354641592666	0.681625
-0.5887091351917523	0.8927401349033497	0.681675
-0.5886162468891949	0.8927448048583125	0.681725
-0.5885233587354187	0.8927494740241482	0.681775
-0.5884304707304076	0.8927541424008703	0.681825
-0.588337582874156	0.8927588099884711	0.681875
-0.5882446951666483	0.8927634767869644	0.681925
-0.5881518076078784	0.892768142796343	0.681975
-0.5880589201978306	0.8927728080166201	0.682025
-0.5879660329364991	0.8927774724477888	0.682075
-0.5878731458238683	0.8927821360898622	0.682125
-0.587780258859932	0.8927867989428339	0.682175
-0.5876873720446755	0.8927914610067159	0.682225
-0.5875944853780917	0.8927961222815028	0.682275
-0.5875015988601662	0.8928007827672063	0.682325
-0.5874087124908918	0.892805442463821	0.682375
-0.587315826270254	0.8928101013713586	0.682425
-0.5872229401982463	0.8928147594898139	0.682475
-0.5871300542748534	0.8928194168191982	0.682525
-0.5870371685000695	0.8928240733595064	0.682575
-0.5869442828738786	0.8928287291107503	0.682625
-0.5868513973962753	0.8928333840729246	0.682675
-0.5867585120672435	0.8928380382460405	0.682725
-0.586665626886778	0.8928426916300931	0.682775
-0.5865727418548624	0.8928473442250942	0.682825
-0.586479856971492	0.8928519960310384	0.682875
-0.5863869722366498	0.8928566470479371	0.682925
-0.5862940876503313	0.8928612972757856	0.682975
-0.5862012032125197	0.8928659467145951	0.683025
-0.5861083189232102	0.8928705953643606	0.683075
-0.5860154347823867	0.8928752432250934	0.683125
-0.5859225507900436	0.8928798902967892	0.683175
-0.585829666946165	0.8928845365794585	0.683225
-0.5857367832507457	0.8928891820730973	0.683275
-0.5856438997037692	0.8928938267777163	0.683325
-0.585551016305231	0.8928984706933112	0.683375
-0.5854581330551138	0.8929031138198928	0.683425
-0.5853652499534138	0.8929077561574564	0.683475
-0.5852723670001138	0.8929123977060138	0.683525
-0.585179484195209	0.8929170384655596	0.683575
-0.5850866015386833	0.892921678436106	0.683625
-0.5849937190305314	0.8929263176176468	0.683675
-0.5849008366707372	0.8929309560101952	0.683725
-0.5848079544592959	0.8929355936137444	0.683775
-0.5847150723961904	0.8929402304283078	0.683825
-0.5846221904814164	0.8929448664538788	0.683875
-0.5845293087149577	0.8929495016904705	0.683925
-0.5844364270968085	0.8929541361380765	0.683975
-0.5843435456269535	0.8929587697967099	0.684025
-0.584250664305387	0.8929634026663641	0.684075
-0.5841577831320932	0.8929680347470524	0.684125
-0.5840649021070666	0.8929726660387682	0.684175
-0.5839720212302912	0.8929772965415249	0.684225
-0.5838791405017622	0.8929819262553157	0.684275
-0.583786259921463	0.8929865551801541	0.684325
-0.5836933794893889	0.8929911833160333	0.684375
-0.5836004992055234	0.8929958106629668	0.684425
-0.583507619069862	0.8930004372209479	0.684475
-0.5834147390823881	0.8930050629899902	0.684525
-0.5833218592430961	0.8930096879700868	0.684575
-0.5832289795519714	0.893014312161251	0.684625
-0.583136100009007	0.8930189355634767	0.684675
-0.5830432206141889	0.8930235581767768	0.684725
-0.5829503413675095	0.893028180001145	0.684775
-0.5828574622689557	0.8930328010365945	0.684825
-0.5827645833185195	0.8930374212831188	0.684875
-0.5826717045161875	0.8930420407407313	0.684925
-0.5825788258619521	0.8930466594094255	0.684975
-0.5824859473557996	0.8930512772892147	0.685025
-0.5823930689977225	0.8930558943800926	0.685075
-0.5823001907877071	0.893060510682072	0.685125
-0.5822073127257461	0.8930651261951476	0.685175
-0.5821144348118257	0.8930697409193312	0.685225
-0.5820215570459388	0.8930743548546178	0.685275
-0.5819286794280708	0.8930789680010195	0.685325
-0.5818358019582159	0.893083580358531	0.685375
-0.5817429246363583	0.8930881919271648	0.685425
-0.5816500474624929	0.893092802706915	0.685475
-0.5815571704366038	0.8930974126977947	0.685525
-0.5814642935586856	0.8931020218997979	0.685575
-0.5813714168287224	0.8931066303129377	0.685625
-0.5812785402467096	0.8931112379372075	0.685675
-0.5811856638126306	0.8931158447726211	0.685725
-0.5810927875264807	0.8931204508191717	0.685775
-0.5809999113882438	0.8931250560768731	0.685825
-0.5809070353979148	0.8931296605457186	0.685875
-0.5808141595554779	0.8931342642257218	0.685925
-0.5807212838609279	0.8931388671168765	0.685975
-0.5806284083142489	0.8931434692191957	0.686025
-0.5805355329154357	0.8931480705326733	0.686075
-0.5804426576644725	0.8931526710573231	0.686125
-0.5803497825613545	0.8931572707931378	0.686175
-0.5802569076060653	0.8931618697401321	0.686225
-0.5801640327986003	0.893166467898298	0.686275
-0.5800711581389429	0.8931710652676512	0.686325
-0.579978283627089	0.8931756618481829	0.686375
-0.5798854092630218	0.893180257639909	0.686425
-0.5797925350467369	0.893184852642821	0.686475
-0.5796996609782173	0.8931894468569345	0.686525
-0.57960678705746	0.8931940402822408	0.686575
-0.5795139132844467	0.893198632918756	0.686625
-0.5794210396591748	0.8932032247664712	0.686675
-0.5793281661816261	0.8932078158254024	0.686725
-0.5792352928517973	0.8932124060955411	0.686775
-0.5791424196696708	0.8932169955769029	0.686825
-0.5790495466352441	0.8932215842694794	0.686875
-0.5789566737484986	0.8932261721732864	0.686925
-0.5788638010094318	0.8932307592883151	0.686975
-0.5787709284180251	0.8932353456145817	0.687025
-0.5786780559742764	0.8932399311520773	0.687075
-0.5785851836781674	0.893244515900818	0.687125
-0.5784923115296948	0.8932490998607953	0.687175
-0.5783994395288413	0.8932536830320248	0.687225
-0.5783065676756036	0.8932582654144982	0.687275
-0.5782136959699639	0.8932628470082312	0.687325
-0.5781208244119191	0.8932674278132156	0.687375
-0.5780279530014517	0.8932720078294668	0.687425
-0.5779350817385581	0.8932765870569769	0.687475
-0.5778422106232214	0.8932811654957612	0.687525
-0.5777493396554376	0.8932857431458116	0.687575
-0.5776564688351897	0.8932903200071437	0.687625
-0.5775635981624743	0.8932948960797495	0.687675
-0.5774707276372735	0.8932994713636443	0.687725
-0.5773778572595846	0.8933040458588202	0.687775
-0.5772849870293899	0.8933086195652924	0.687825
-0.5771921169466862	0.8933131924830534	0.687875
-0.5770992470114558	0.8933177646121181	0.687925
-0.5770063772236953	0.893322335952479	0.687975
-0.576913507583388	0.8933269065041514	0.688025
-0.5768206380905294	0.8933314762671273	0.688075
-0.5767277687451036	0.8933360452414222	0.688125
-0.5766348995471055	0.8933406134270281	0.688175
-0.5765420304965195	0.8933451808239605	0.688225
-0.5764491615933406	0.8933497474322116	0.688275
-0.5763562928375534	0.8933543132517966	0.688325
-0.576263424229152	0.8933588782827082	0.688375
-0.576170555768122	0.8933634425249608	0.688425
-0.576077687454457	0.8933680059785479	0.688475
-0.5759848192881427	0.8933725686434838	0.688525
-0.5758919512691728	0.8933771305197613	0.688575
-0.5757990833975329	0.8933816916073956	0.688625
-0.5757062156732169	0.893386251906379	0.688675
-0.5756133480962101	0.8933908114167266	0.688725
-0.5755204806665065	0.8933953701384315	0.688775
-0.5754276133840917	0.893399928071508	0.688825
-0.5753347462489592	0.8934044852159493	0.688875
-0.575241879261095	0.8934090415717703	0.688925
-0.5751490124204923	0.8934135971389635	0.688975
-0.5750561457271375	0.893418151917544	0.689025
-0.5749632791810236	0.8934227059075047	0.689075
-0.5748704127821368	0.8934272591088604	0.689125
-0.5747775465304709	0.8934318115216039	0.689175
-0.5746846804260111	0.8934363631457501	0.689225
-0.5745918144687513	0.8934409139812922	0.689275
-0.5744989486586771	0.8934454640282448	0.689325
-0.5744060829957828	0.8934500132866008	0.689375
-0.5743132174800534	0.8934545617563752	0.689425
-0.574220352111483	0.8934591094375608	0.689475
-0.5741274868900573	0.8934636563301726	0.689525
-0.5740346218157705	0.8934682024342036	0.689575
-0.5739417568886074	0.8934727477496681	0.689625
-0.5738488921085624	0.8934772922765604	0.689675
-0.5737560274756208	0.8934818360148935	0.689725
-0.5736631629897768	0.8934863789646627	0.689775
-0.5735702986510162	0.8934909211258804	0.689825
-0.5734774344593322	0.893495462498542	0.689875
-0.573384570414711	0.89350000308266	0.689925
-0.5732917065171462	0.8935045428782299	0.689975
-0.5731988427666239	0.8935090818852641	0.690025
-0.5731059791631371	0.8935136201037585	0.690075
-0.5730131157066726	0.8935181575337248	0.690125
-0.5729202523972229	0.8935226941751593	0.690175
-0.5728273892347753	0.8935272300280737	0.690225
-0.5727345262193219	0.8935317650924642	0.690275
-0.5726416633508509	0.8935362993683426	0.690325
-0.5725488006293526	0.8935408328557054	0.690375
-0.572455938054817	0.8935453655545639	0.690425
-0.5723630756272335	0.8935498974649146	0.690475
-0.5722702133465922	0.8935544285867695	0.690525
-0.5721773512128826	0.8935589589201246	0.690575
-0.5720844892260948	0.8935634884649916	0.690625
-0.5719916273862188	0.893568017221367	0.690675
-0.5718987656932436	0.8935725451892625	0.690725
-0.57180590414716	0.8935770723686747	0.690775
-0.5717130427479569	0.893581598759615	0.690825
-0.5716201814956253	0.8935861243620797	0.690875
-0.5715273203901535	0.893590649176081	0.690925
-0.5714344594315329	0.8935951732016149	0.690975
-0.5713415986197522	0.8935996964386933	0.691025
-0.5712487379548021	0.8936042188873125	0.691075
-0.5711558774366713	0.8936087405474847	0.691125
-0.5710630170653512	0.8936132614192055	0.691175
-0.5709701568408297	0.8936177815024878	0.691225
-0.5708772967630991	0.8936223007973267	0.691275
-0.5707844368321464	0.8936268193037357	0.691325
-0.5706915770479644	0.8936313370217092	0.691375
-0.5705987174105404	0.8936358539512608	0.691425
-0.5705058579198663	0.8936403700923856	0.691475
-0.5704129985759304	0.8936448854450963	0.691525
-0.570320139378724	0.8936494000093891	0.691575
-0.5702272803282354	0.8936539137852756	0.691625
-0.5701344214244559	0.8936584267727529	0.691675
-0.5700415626673745	0.8936629389718318	0.691725
-0.5699487040569817	0.89366745038251	0.691775
-0.569855845593267	0.8936719610047982	0.691825
-0.5697629872762203	0.8936764708386942	0.691875
-0.5696701291058317	0.8936809798842081	0.691925
-0.5695772710820908	0.8936854881413385	0.691975
-0.5694844132049883	0.8936899956100949	0.692025
-0.5693915554745128	0.8936945022904765	0.692075
-0.5692986978906558	0.893699008182492	0.692125
-0.5692058404534052	0.893703513286142	0.692175
-0.5691129831627534	0.8937080176014335	0.692225
-0.5690201260186877	0.8937125211283682	0.692275
-0.5689272690212007	0.8937170238669528	0.692325
-0.5688344121702797	0.8937215258171893	0.692375
-0.5687415554659172	0.8937260269790841	0.692425
-0.5686486989081005	0.8937305273526391	0.692475
-0.5685558424968222	0.8937350269378611	0.692525
-0.5684629862320697	0.8937395257347518	0.692575
-0.5683701301138354	0.8937440237433177	0.692625
-0.5682772741421068	0.8937485209635612	0.692675
-0.5681844183168765	0.8937530173954883	0.692725
-0.5680915626381319	0.8937575130391012	0.692775
-0.5679987071058651	0.8937620078944066	0.692825
-0.5679058517200644	0.8937665019614065	0.692875
-0.5678129964807211	0.8937709952401072	0.692925
-0.567720141387824	0.893775487730511	0.692975
-0.5676272864413644	0.8937799794326245	0.693025
-0.5675344316413307	0.8937844703464495	0.693075
-0.5674415769877146	0.8937889604719927	0.693125
-0.5673487224805042	0.8937934498092563	0.693175
-0.5672558681196915	0.893797938358247	0.693225
-0.5671630139052647	0.8938024261189661	0.693275
-0.5670701598372153	0.8938069130914212	0.693325
-0.5669773059155323	0.8938113992756135	0.693375
-0.5668844521402061	0.8938158846715506	0.693425
-0.5667915985112267	0.8938203692792334	0.693475
-0.566698745028584	0.8938248530986699	0.693525
-0.5666058916922682	0.8938293361298606	0.693575
-0.5665130385022692	0.893833818372814	0.693625
-0.5664201854585771	0.8938382998275302	0.693675
-0.5663273325611816	0.8938427804940178	0.693725
-0.566234479810073	0.893847260372277	0.693775
-0.5661416272052421	0.8938517394623166	0.693825
-0.5660487747466771	0.8938562177641363	0.693875
-0.5659559224343701	0.8938606952777453	0.693925
-0.5658630702683092	0.8938651720031434	0.693975
-0.5657702182484864	0.8938696479403395	0.694025
-0.5656773663748901	0.8938741230893337	0.694075
-0.5655845146475114	0.8938785974501345	0.694125
-0.5654916630663399	0.8938830710227422	0.694175
-0.565398811631366	0.8938875438071657	0.694225
-0.5653059603425794	0.8938920158034049	0.694275
-0.5652131091999707	0.8938964870114685	0.694325
-0.565120258203529	0.8939009574313571	0.694375
-0.5650274073532457	0.8939054270630786	0.694425
-0.5649345566491095	0.8939098959066345	0.694475
-0.5648417060911121	0.8939143639620319	0.694525
-0.5647488556792417	0.893918831229273	0.694575
-0.5646560054134904	0.8939232977083645	0.694625
-0.5645631552938463	0.8939277633993084	0.694675
-0.5644703053203015	0.8939322283021119	0.694725
-0.5643774554928438	0.8939366924167766	0.694775
-0.564284605811466	0.8939411557433102	0.694825
-0.5641917562761554	0.8939456182817141	0.694875
-0.564098906886905	0.8939500800319957	0.694925
-0.5640060576437023	0.8939545409941564	0.694975
-0.5639132085465396	0.8939590011682044	0.695025
-0.563820359595405	0.8939634605541401	0.695075
-0.5637275107902905	0.8939679191519725	0.695125
-0.5636346621311846	0.8939723769617017	0.695175
-0.5635418136180791	0.8939768339833366	0.695225
-0.5634489652509622	0.8939812902168777	0.695275
-0.5633561170298266	0.893985745662333	0.695325
-0.5632632689546595	0.8939902003197041	0.695375
-0.5631704210254537	0.8939946541889988	0.695425
-0.5630775732421975	0.8939991072702178	0.695475
-0.5629847256048823	0.89400355956337	0.695525
-0.5628918781134971	0.8940080110684557	0.695575
-0.5627990307680335	0.8940124617854838	0.695625
-0.5627061835684802	0.8940169117144544	0.695675
-0.5626133365148288	0.8940213608553768	0.695725
-0.5625204896070679	0.8940258092082508	0.695775
-0.5624276428451894	0.8940302567730859	0.695825
-0.5623347962291817	0.8940347035498821	0.695875
-0.5622419497590366	0.8940391495386487	0.695925
-0.5621491034347432	0.8940435947393852	0.695975
-0.5620562572562926	0.8940480391521015	0.696025
-0.5619634112236739	0.8940524827767973	0.696075
-0.5618705653368788	0.894056925613482	0.696125
-0.5617777195958957	0.8940613676621556	0.696175
-0.5616848740007166	0.8940658089228277	0.696225
-0.5615920285513302	0.8940702493954976	0.696275
-0.5614991832477281	0.8940746890801756	0.696325
-0.561406338089899	0.8940791279768607	0.696375
-0.5613134930778347	0.8940835660855635	0.696425
-0.5612206482115242	0.8940880034062827	0.696475
-0.5611278034909587	0.8940924399390288	0.696525
-0.5610349589161276	0.8940968756838008	0.696575
-0.5609421144870217	0.8941013106406093	0.696625
-0.5608492702036311	0.8941057448094528	0.696675
-0.5607564260659459	0.8941101781903427	0.696725
-0.5606635820739566	0.8941146107832769	0.696775
-0.5605707382276532	0.8941190425882669	0.696825
-0.5604778945270263	0.8941234736053107	0.696875
-0.560385050972066	0.8941279038344199	0.696925
-0.5602922075627627	0.8941323332755924	0.696975
-0.5601993642991061	0.89413676192884	0.697025
-0.5601065211810876	0.89414118979416	0.697075
-0.560013678208696	0.894145616871565	0.697125
-0.5599208353819232	0.894150043161052	0.697175
-0.559827992700758	0.8941544686626333	0.697225
-0.5597351501651918	0.8941588933763066	0.697275
-0.5596423077752143	0.8941633173020833	0.697325
-0.5595494655308161	0.8941677404399619	0.697375
-0.5594566234319872	0.8941721627899536	0.697425
-0.5593637814787183	0.8941765843520566	0.697475
-0.5592709396709992	0.8941810051262825	0.697525
-0.5591780980088212	0.8941854251126293	0.697575
-0.5590852564921731	0.8941898443111086	0.697625
-0.5589924151210469	0.8941942627217188	0.697675
-0.5588995738954313	0.8941986803444708	0.697725
-0.5588067328153181	0.8942030971793637	0.697775
-0.5587138918806965	0.8942075132264079	0.697825
-0.5586210510915577	0.8942119284856029	0.697875
-0.5585282104478915	0.8942163429569588	0.697925
-0.5584353699496882	0.8942207566404755	0.697975
-0.5583425295969385	0.8942251695361627	0.698025
-0.5582496893896327	0.8942295816440204	0.698075
-0.5581568493277612	0.8942339929640584	0.698125
-0.5580640094113138	0.8942384034962769	0.698175
-0.5579711696402818	0.8942428132406852	0.698225
-0.5578783300146548	0.894247222197284	0.698275
-0.5577854905344237	0.8942516303660824	0.698325
-0.5576926511995783	0.8942560377470812	0.698375
-0.5575998120101098	0.8942604443402895	0.698425
-0.5575069729660074	0.8942648501457081	0.698475
-0.557414134067263	0.894269255163346	0.698525
-0.5573212953138655	0.894273659393204	0.698575
-0.5572284567058066	0.8942780628352914	0.698625
-0.5571356182430753	0.8942824654896089	0.698675
-0.5570427799256638	0.8942868673561655	0.698725
-0.5569499417535605	0.8942912684349622	0.698775
-0.5568571037267578	0.894295668726008	0.698825
-0.556764265845244	0.8943000682293039	0.698875
-0.5566714281090119	0.8943044669448585	0.698925
-0.5565785905180493	0.8943088648726738	0.698975
-0.5564857530723496	0.8943132620127576	0.699025
-0.5563929157719	0.894317658365112	0.699075
-0.5563000786166942	0.8943220539297448	0.699125
-0.5562072416067193	0.8943264487066586	0.699175
-0.5561144047419692	0.8943308426958607	0.699225
-0.5560215680224309	0.8943352358973539	0.699275
-0.555928731448098	0.8943396283111456	0.699325
-0.5558358950189582	0.894344019937238	0.699375
-0.5557430587350048	0.8943484107756392	0.699425
-0.5556502225962251	0.8943528008263515	0.699475
-0.5555573866026131	0.8943571900893824	0.699525
-0.5554645507541554	0.8943615785647346	0.699575
-0.5553717150508461	0.8943659662524158	0.699625
-0.5552788794926727	0.8943703531524282	0.699675
-0.5551860440796282	0.8943747392647801	0.699725
-0.555093208811701	0.8943791245894729	0.699775
-0.5550003736888832	0.8943835091265158	0.699825
-0.5549075387111639	0.8943878928759097	0.699875
-0.5548147038785349	0.8943922758376638	0.699925
-0.5547218691909857	0.8943966580117791	0.699975
-0.5546290346485074	0.8944010393982651	0.700025
-0.5545362002510901	0.8944054199971225	0.700075
-0.5544433659987247	0.8944097998083608	0.700125
-0.5543505318914014	0.8944141788319807	0.700175
-0.5542576979291108	0.8944185570679919	0.700225
-0.5541648641118437	0.894422934516395	0.700275
-0.5540720304395901	0.8944273111771998	0.700325
-0.553979196912341	0.8944316870504068	0.700375
-0.5538863635300868	0.8944360621360256	0.700425
-0.5537935302928181	0.894440436434057	0.700475
-0.5537006972005253	0.8944448099445109	0.700525
-0.5536078642531989	0.8944491826673877	0.700575
-0.5535150314508296	0.8944535546026973	0.700625
-0.553422198793408	0.8944579257504399	0.700675
-0.5533293662809244	0.8944622961106261	0.700725
-0.5532365339133697	0.8944666656832558	0.700775
-0.5531437016907342	0.8944710344683393	0.700825
-0.5530508696130089	0.8944754024658768	0.700875
-0.5529580376801836	0.8944797696758786	0.700925
-0.5528652058922496	0.8944841360983449	0.700975
-0.5527723742491971	0.894488501733286	0.701025
-0.5526795427510169	0.8944928665807022	0.701075
-0.5525867113976992	0.8944972306406036	0.701125
-0.5524938801892354	0.8945015939129904	0.701175
-0.5524010491256152	0.8945059563978732	0.701225
-0.5523082182068298	0.894510318095252	0.701275
-0.5522153874328692	0.8945146790051373	0.701325
-0.5521225568037251	0.8945190391275292	0.701375
-0.5520297263193868	0.8945233984624379	0.701425
-0.5519368959798461	0.894527757009864	0.701475
-0.5518440657850927	0.8945321147698174	0.701525
-0.5517512357351178	0.8945364717422991	0.701575
-0.5516584058299115	0.8945408279273187	0.701625
-0.5515655760694654	0.894545183324877	0.701675
-0.5514727464537689	0.8945495379349842	0.701725
-0.5513799169828136	0.8945538917576406	0.701775
-0.5512870876565894	0.8945582447928565	0.701825
-0.5511942584750876	0.8945625970406325	0.701875
-0.5511014294382983	0.8945669485009786	0.701925
-0.551008600546213	0.8945712991738954	0.701975
-0.5509157717988212	0.8945756490593934	0.702025
-0.5508229431961149	0.8945799981574725	0.702075
-0.5507301147380832	0.8945843464681436	0.702125
-0.5506372864247185	0.8945886939914065	0.702175
-0.5505444582560098	0.8945930407272723	0.702225
-0.5504516302319495	0.8945973866757407	0.702275
-0.5503588023525264	0.894601731836823	0.702325
-0.5502659746177331	0.8946060762105186	0.702375
-0.5501731470275583	0.8946104197968389	0.702425
-0.5500803195819949	0.8946147625957832	0.702475
-0.549987492281031	0.8946191046073636	0.702525
-0.5498946651246606	0.894623445831578	0.702575
-0.5498018381128706	0.89462778626844	0.702625
-0.5497090112456556	0.8946321259179468	0.702675
-0.5496161845230025	0.894636464780112	0.702725
-0.5495233579449058	0.8946408028549331	0.702775
-0.5494305315113525	0.8946451401424232	0.702825
-0.549337705222337	0.8946494766425805	0.702875
-0.5492448790778465	0.8946538123554176	0.702925
-0.549152053077875	0.894658147280933	0.702975
-0.5490592272224101	0.8946624814191392	0.703025
-0.5489664015114458	0.8946668147700343	0.703075
-0.5488735759449694	0.8946711473336315	0.703125
-0.5487807505229755	0.8946754791099287	0.703175
-0.5486879252454506	0.894679810098939	0.703225
-0.5485951001123898	0.8946841403006603	0.703275
-0.5485022751237797	0.8946884697151057	0.703325
-0.548409450279615	0.8946927983422734	0.703375
-0.5483166255798825	0.894697126182176	0.703425
-0.5482238010245771	0.8947014532348119	0.703475
-0.5481309766136855	0.8947057795001943	0.703525
-0.5480381523472025	0.8947101049783207	0.703575
-0.5479453282251149	0.8947144296692049	0.703625
-0.5478525042474177	0.8947187535728442	0.703675
-0.5477596804140973	0.8947230766892524	0.703725
-0.5476668567251487	0.8947273990184271	0.703775
-0.5475740331805589	0.8947317205603815	0.703825
-0.5474812097803222	0.894736041315114	0.703875
-0.547388386524426	0.8947403612826373	0.703925
-0.5472955634128647	0.8947446804629499	0.703975
-0.5472027404456252	0.8947489988560644	0.704025
-0.5471099176227023	0.8947533164619795	0.704075
-0.5470170949440831	0.8947576332807079	0.704125
-0.5469242724097619	0.8947619493122482	0.704175
-0.5468314500197263	0.894766264556613	0.704225
-0.5467386277739705	0.8947705790138006	0.704275
-0.5466458056724818	0.8947748926838244	0.704325
-0.5465529837152546	0.8947792055666824	0.704375
-0.5464601619022761	0.8947835176623878	0.704425
-0.546367340233541	0.8947878289709389	0.704475
-0.546274518709036	0.8947921394923487	0.704525
-0.5461816973287564	0.8947964492266156	0.704575
-0.5460888760926886	0.8948007581737524	0.704625
-0.5459960550008279	0.8948050663337579	0.704675
-0.5459032340531611	0.8948093737066444	0.704725
-0.5458104132496827	0.8948136802924112	0.704775
-0.5457175925903799	0.8948179860910705	0.704825
-0.5456247720752476	0.8948222911026218	0.704875
-0.5455319517042724	0.8948265953270768	0.704925
-0.5454391314774497	0.8948308987644351	0.704975
-0.5453463113947659	0.8948352014147086	0.705025
-0.5452534914562162	0.8948395032778973	0.705075
-0.5451606716617875	0.8948438043540125	0.705125
-0.5450678520114745	0.8948481046430544	0.705175
-0.5449750325052645	0.8948524041450342	0.705225
-0.5448822131431518	0.8948567028599524	0.705275
-0.5447893939251244	0.89486100078782	0.705325
-0.5446965748511756	0.8948652979286378	0.705375
-0.5446037559212945	0.8948695942824163	0.705425
-0.5445109371354737	0.8948738898491567	0.705475
-0.5444181184937023	0.8948781846288694	0.705525
-0.5443252999959731	0.8948824786215559	0.705575
-0.5442324816422754	0.8948867718272259	0.705625
-0.5441396634326015	0.8948910642458816	0.705675
-0.5440468453669411	0.8948953558775326	0.705725
-0.5439540274452864	0.8948996467221806	0.705775
-0.5438612096676277	0.8949039367798356	0.705825
-0.5437683920339559	0.8949082260504999	0.705875
-0.5436755745442624	0.8949125145341823	0.705925
-0.5435827571985377	0.894916802230886	0.705975
-0.5434899399967733	0.8949210891406196	0.706025
-0.5433971229389597	0.894925375263386	0.706075
-0.5433043060250881	0.8949296605991943	0.706125
-0.5432114892551495	0.8949339451480472	0.706175
-0.5431186726291349	0.8949382289099537	0.706225
-0.5430258561470352	0.8949425118849165	0.706275
-0.5429330398088416	0.8949467940729449	0.706325
-0.5428402236145454	0.894951075474041	0.706375
-0.5427474075641364	0.8949553560882152	0.706425
-0.5426545916576073	0.8949596359154686	0.706475
-0.5425617758949475	0.894963914955812	0.706525
-0.5424689602761497	0.8949681932092466	0.706575
-0.542376144801203	0.8949724706757828	0.706625
-0.5422833294701007	0.8949767473554224	0.706675
-0.5421905142828312	0.8949810232481755	0.706725
-0.5420976992393884	0.894985298354044	0.706775
-0.5420048843397604	0.8949895726730379	0.706825
-0.5419120695839411	0.8949938462051591	0.706875
-0.5418192549719191	0.8949981189504175	0.706925
-0.5417264405036877	0.8950023909088153	0.706975
-0.5416336261792358	0.8950066620803622	0.707025
-0.5415408119985565	0.8950109324650609	0.707075
-0.5414479979616389	0.8950152020629204	0.707125
-0.541355184068476	0.895019470873944	0.707175
-0.5412623703190572	0.89502373889814	0.707225
-0.541169556713375	0.8950280061355125	0.707275
-0.5410767432514189	0.8950322725860697	0.707325
-0.5409839299331819	0.895036538249815	0.707375
-0.5408911167586533	0.8950408031267574	0.707425
-0.5407983037278257	0.8950450672168999	0.707475
-0.540705490840689	0.8950493305202517	0.707525
-0.5406126780972352	0.8950535930368159	0.707575
-0.5405198654974548	0.8950578547666012	0.707625
-0.5404270530413393	0.8950621157096115	0.707675
-0.5403342407288797	0.8950663758658546	0.707725
-0.540241428560067	0.8950706352353349	0.707775
-0.5401486165348925	0.8950748938180608	0.707825
-0.5400558046533473	0.8950791516140356	0.707875
-0.5399629929154225	0.8950834086232685	0.707925
-0.5398701813211092	0.8950876648457625	0.707975
-0.5397773698703988	0.8950919202815265	0.708025
-0.5396845585632822	0.8950961749305644	0.708075
-0.5395917473997507	0.8951004287928842	0.708125
-0.5394989363797952	0.8951046818684906	0.708175
-0.5394061255034073	0.8951089341573909	0.708225
-0.5393133147705776	0.8951131856595901	0.708275
-0.539220504181298	0.8951174363750954	0.708325
-0.5391276937355589	0.8951216863039124	0.708375
-0.5390348834333523	0.8951259354460477	0.708425
-0.5389420732746685	0.895130183801507	0.708475
-0.5388492632594992	0.8951344313702971	0.708525
-0.5387564533878355	0.8951386781524237	0.708575
-0.5386636436596688	0.895142924147893	0.708625
-0.53857083407499	0.8951471693567115	0.708675
-0.5384780246337904	0.8951514137788854	0.708725
-0.5383852153360612	0.8951556574144207	0.708775
-0.5382924061817937	0.895159900263324	0.708825
-0.5381995971709791	0.8951641423256012	0.708875
-0.5381067883036087	0.8951683836012588	0.708925
-0.5380139795796735	0.8951726240903026	0.708975
-0.5379211709991648	0.8951768637927399	0.709025
-0.5378283625620738	0.8951811027085756	0.709075
-0.5377355542683921	0.8951853408378171	0.709125
-0.5376427461181106	0.8951895781804698	0.709175
-0.5375499381112205	0.8951938147365411	0.709225
-0.5374571302477132	0.895198050506036	0.709275
-0.5373643225275802	0.895202285488962	0.709325
-0.5372715149508119	0.8952065196853242	0.709375
-0.5371787075174008	0.8952107530951303	0.709425
-0.537085900227337	0.8952149857183851	0.709475
-0.5369930930806126	0.8952192175550967	0.709525
-0.5369002860772185	0.8952234486052695	0.709575
-0.536807479217146	0.8952276788689116	0.709625
-0.5367146725003864	0.8952319083460277	0.709675
-0.5366218659269312	0.895236137036626	0.709725
-0.5365290594967715	0.8952403649407109	0.709775
-0.5364362532098986	0.8952445920582907	0.709825
-0.5363434470663037	0.8952488183893699	0.709875
-0.5362506410659782	0.8952530439339568	0.709925
-0.5361578352089136	0.8952572686920557	0.709975
-0.536065029495101	0.8952614926636752	0.710025
-0.5359722239245319	0.8952657158488196	0.710075
-0.5358794184971974	0.8952699382474973	0.710125
-0.5357866132130888	0.8952741598597128	0.710175
-0.5356938080721978	0.8952783806854743	0.710225
-0.5356010030745152	0.8952826007247867	0.710275
-0.5355081982200328	0.8952868199776577	0.710325
-0.5354153935087418	0.8952910384440925	0.710375
-0.5353225889406333	0.895295256124099	0.710425
-0.535229784515699	0.8952994730176822	0.710475
-0.5351369802339304	0.8953036891248498	0.710525
-0.5350441760953182	0.895307904445607	0.710575
-0.5349513720998545	0.8953121189799619	0.710625
-0.5348585682475303	0.8953163327279191	0.710675
-0.5347657645383369	0.8953205456894869	0.710725
-0.5346729609722658	0.8953247578646701	0.710775
-0.5345801575493087	0.8953289692534769	0.710825
-0.5344873542694561	0.8953331798559123	0.710875
-0.5343945511327004	0.8953373896719842	0.710925
-0.5343017481390322	0.8953415987016977	0.710975
-0.5342089452884438	0.8953458069450605	0.711025
-0.5341161425809254	0.8953500144020784	0.711075
-0.5340233400164694	0.8953542210727585	0.711125
-0.5339305375950668	0.8953584269571069	0.711175
-0.5338377353167093	0.8953626320551306	0.711225
-0.5337449331813878	0.8953668363668353	0.711275
-0.5336521311890943	0.8953710398922289	0.711325
-0.5335593293398198	0.8953752426313167	0.711375
-0.5334665276335562	0.895379444584106	0.711425
-0.533373726070294	0.8953836457506035	0.711475
-0.5332809246500261	0.8953878461308151	0.711525
-0.533188123372742	0.8953920457247483	0.711575
-0.5330953222384355	0.8953962445324088	0.711625
-0.5330025212470959	0.8954004425538041	0.711675
-0.5329097203987164	0.8954046397889399	0.711725
-0.5328169196932868	0.8954088362378239	0.711775
-0.5327241191308004	0.8954130319004615	0.711825
-0.5326313187112467	0.8954172267768605	0.711875
-0.5325385184346191	0.8954214208670267	0.711925
-0.5324457183009074	0.8954256141709674	0.711975
-0.5323529183101043	0.8954298066886889	0.712025
-0.5322601184622003	0.895433998420198	0.712075
-0.5321673187571881	0.8954381893655012	0.712125
-0.5320745191950581	0.8954423795246055	0.712175
-0.5319817197758027	0.8954465688975171	0.712225
-0.5318889204994123	0.8954507574842434	0.712275
-0.5317961213658797	0.8954549452847902	0.712325
-0.531703322375195	0.8954591322991653	0.712375
-0.5316105235273513	0.8954633185273745	0.712425
-0.5315177248223384	0.8954675039694251	0.712475
-0.5314249262601497	0.8954716886253232	0.712525
-0.5313321278407747	0.8954758724950767	0.712575
-0.531239329564207	0.8954800555786907	0.712625
-0.531146531430436	0.8954842378761737	0.712675
-0.5310537334394558	0.8954884193875308	0.712725
-0.5309609355912549	0.8954926001127705	0.712775
-0.5308681378858282	0.8954967800518977	0.712825
-0.530775340323164	0.8955009592049209	0.712875
-0.5306825429032569	0.8955051375718455	0.712925
-0.5305897456260954	0.8955093151526796	0.712975
-0.5304969484916743	0.8955134919474286	0.713025
-0.5304041514999818	0.8955176679561007	0.713075
-0.530311354651013	0.8955218431787013	0.713125
-0.5302185579447556	0.8955260176152389	0.713175
-0.5301257613812054	0.8955301912657184	0.713225
-0.5300329649603501	0.8955343641301484	0.713275
-0.5299401686821845	0.8955385362085346	0.713325
-0.5298473725466977	0.8955427075008844	0.713375
-0.529754576553883	0.8955468780072044	0.713425
-0.5296617807037309	0.8955510477275015	0.713475
-0.5295689849962338	0.895555216661783	0.713525
-0.5294761894313829	0.8955593848100548	0.713575
-0.5293833940091699	0.895563552172325	0.713625
-0.5292905987295866	0.8955677187485991	0.713675
-0.5291978035926242	0.8955718845388856	0.713725
-0.529105008598275	0.8955760495431899	0.713775
-0.5290122137465303	0.89558021376152	0.713825
-0.5289194190373813	0.8955843771938824	0.713875
-0.5288266244708206	0.8955885398402837	0.713925
-0.5287338300468387	0.8955927017007315	0.713975
-0.5286410357654283	0.8955968627752323	0.714025
-0.5285482416265803	0.895601023063793	0.714075
-0.528455447630287	0.8956051825664211	0.714125
-0.5283626537765396	0.8956093412831225	0.714175
-0.5282698600653298	0.8956134992139055	0.714225
-0.5281770664966497	0.895617656358776	0.714275
-0.5280842730704906	0.8956218127177417	0.714325
-0.5279914797868444	0.8956259682908088	0.714375
-0.5278986866457025	0.8956301230779852	0.714425
-0.5278058936470569	0.8956342770792771	0.714475
-0.5277131007908992	0.8956384302946923	0.714525
-0.527620308077221	0.8956425827242367	0.714575
-0.5275275155060141	0.895646734367919	0.714625
-0.5274347230772704	0.8956508852257442	0.714675
-0.5273419307909811	0.8956550352977214	0.714725
-0.5272491386471386	0.8956591845838555	0.714775
-0.527156346645734	0.8956633330841559	0.714825
-0.5270635547867596	0.8956674807986271	0.714875
-0.5269707630702063	0.895671627727279	0.714925
-0.5268779714960671	0.8956757738701155	0.714975
-0.5267851800643321	0.8956799192271472	0.715025
-0.5266923887749952	0.8956840637983774	0.715075
-0.5265995976280455	0.8956882075838171	0.715125
-0.5265068066234777	0.8956923505834695	0.715175
-0.5264140157612804	0.8956964927973454	0.715225
-0.526321225041449	0.8957006342254482	0.715275
-0.526228434463971	0.8957047748677892	0.715325
-0.5261356440288429	0.8957089147243709	0.715375
-0.5260428537360515	0.8957130537952053	0.715425
-0.5259500635855937	0.8957171920802943	0.715475
-0.5258572735774562	0.8957213295796506	0.715525
-0.5257644837116359	0.8957254662932759	0.715575
-0.5256716939881193	0.8957296022211826	0.715625
-0.5255789044069036	0.8957337373633727	0.715675
-0.5254861149679751	0.8957378717198585	0.715725
-0.5253933256713313	0.8957420052906422	0.715775
-0.5253005365169584	0.8957461380757357	0.715825
-0.5252077475048536	0.8957502700751419	0.715875
-0.5251149586350033	0.895754401288872	0.715925
-0.5250221699074051	0.8957585317169292	0.715975
-0.5249293813220447	0.8957626613593248	0.716025
-0.5248365928789204	0.895766790216062	0.716075
-0.5247438045780172	0.895770918287152	0.716125
-0.5246510164193339	0.8957750455725981	0.716175
-0.5245582284028556	0.8957791720724114	0.716225
-0.5244654405285808	0.8957832977865954	0.716275
-0.5243726527964946	0.895787422715161	0.716325
-0.5242798652065958	0.8957915468581119	0.716375
-0.524187077758869	0.895795670215459	0.716425
-0.5240942904533137	0.895799792787206	0.716475
-0.524001503289914	0.8958039145733637	0.716525
-0.5239087162686696	0.8958080355739357	0.716575
-0.5238159293895646	0.8958121557889331	0.716625
-0.5237231426525987	0.8958162752183594	0.716675
-0.5236303560577559	0.8958203938622259	0.716725
-0.5235375696050358	0.8958245117205358	0.716775
-0.5234447832944226	0.8958286287933007	0.716825
-0.5233519971259163	0.8958327450805235	0.716875
-0.5232592110995006	0.895836860582216	0.716925
-0.5231664252151758	0.895840975298381	0.716975
-0.523073639472925	0.8958450892290306	0.717025
-0.5229808538727488	0.8958492023741674	0.717075
-0.522888068414631	0.8958533147338035	0.717125
-0.5227952830985715	0.8958574263079415	0.717175
-0.5227024979245541	0.8958615370965936	0.717225
-0.5226097128925792	0.8958656470997624	0.717275
-0.5225169280026299	0.8958697563174601	0.717325
-0.5224241432547072	0.8958738647496893	0.717375
-0.522331358648794	0.8958779723964622	0.717425
-0.5222385741848913	0.8958820792577815	0.717475
-0.522145789862982	0.8958861853336594	0.717525
-0.5220530056830673	0.8958902906240982	0.717575
-0.5219602216451298	0.8958943951291108	0.717625
-0.5218674377491707	0.8958984988486993	0.717675
-0.521774653995173	0.8959026017828763	0.717725
-0.5216818703831375	0.8959067039316443	0.717775
-0.5215890869130476	0.8959108052950154	0.717825
-0.5214963035849036	0.8959149058729929	0.717875
-0.5214035203986894	0.8959190056655882	0.717925
-0.5213107373544051	0.895923104672805	0.717975
-0.5212179544520344	0.8959272028946544	0.718025
-0.5211251716915778	0.8959313003311405	0.718075
-0.5210323890730191	0.8959353969822741	0.718125
-0.5209396065963582	0.8959394928480595	0.718175
-0.5208468242615795	0.8959435879285074	0.718225
-0.5207540420686819	0.8959476822236224	0.718275
-0.5206612600176516	0.8959517757334146	0.718325
-0.5205684781084858	0.8959558684578892	0.718375
-0.5204756963411714	0.8959599603970562	0.718425
-0.5203829147157059	0.8959640515509207	0.718475
-0.5202901332320757	0.8959681419194926	0.718525
-0.5201973518902785	0.8959722315027774	0.718575
-0.520104570690301	0.8959763203007846	0.718625
-0.5200117896321403	0.8959804083135195	0.718675
-0.5199190087157837	0.8959844955409925	0.718725
-0.5198262279412279	0.8959885819832083	0.718775
-0.5197334473084605	0.8959926676401772	0.718825
-0.5196406668174779	0.8959967525119045	0.718875
-0.5195478864682679	0.8960008365983999	0.718925
-0.5194551062608268	0.8960049198996691	0.718975
-0.5193623261951427	0.8960090024157218	0.719025
-0.5192695462712117	0.8960130841465632	0.719075
-0.5191767664890218	0.8960171650922037	0.719125
-0.519083986848569	0.8960212452526484	0.719175
-0.5189912073498417	0.8960253246279072	0.719225
-0.5188984279928359	0.8960294032179856	0.719275
-0.5188056487775399	0.8960334810228935	0.719325
-0.5187128697039494	0.8960375580426364	0.719375
-0.5186200907720527	0.8960416342772243	0.719425
-0.5185273119818461	0.8960457097266626	0.719475
-0.5184345333333179	0.8960497843909611	0.719525
-0.5183417548264636	0.8960538582701257	0.719575
-0.5182489764612723	0.8960579313641658	0.719625
-0.518156198237739	0.8960620036730876	0.719675
-0.5180634201558534	0.8960660751969001	0.719725
-0.5179706422156097	0.8960701459356101	0.719775
-0.5178778644169981	0.8960742158892262	0.719825
-0.5177850867600129	0.8960782850577554	0.719875
-0.5176923092446443	0.8960823534412062	0.719925
-0.517599531870886	0.8960864210395855	0.719975
-0.5175067546387289	0.8960904878529024	0.720025
-0.5174139775481665	0.8960945538811629	0.720075
-0.5173212005991895	0.8960986191243767	0.720125
-0.517228423791792	0.8961026835825499	0.720175
-0.517135647125964	0.896106747255692	0.720225
-0.5170428706017	0.8961108101438091	0.720275
-0.5169500942189902	0.8961148722469107	0.720325
-0.5168573179778283	0.896118933565003	0.720375
-0.5167645418782052	0.8961229940980957	0.720425
-0.5166717659201148	0.8961270538461944	0.720475
-0.5165789901035475	0.8961311128093093	0.720525
-0.5164862144284968	0.8961351709874464	0.720575
-0.5163934388949546	0.896139228380615	0.720625
-0.516300663502913	0.8961432849888216	0.720675
-0.5162078882523643	0.8961473408120756	0.720725
-0.5161151131433009	0.8961513958503833	0.720775
-0.516022338175715	0.8961554501037543	0.720825
-0.5159295633495989	0.8961595035721948	0.720875
-0.5158367886649444	0.8961635562557144	0.720925
-0.5157440141217448	0.8961676081543193	0.720975
-0.5156512397199912	0.8961716592680191	0.721025
-0.5155584654596768	0.8961757095968202	0.721075
-0.5154656913407931	0.8961797591407322	0.721125
-0.5153729173633331	0.8961838078997614	0.721175
-0.5152801435272889	0.8961878558739171	0.721225
-0.5151873698326526	0.8961919030632064	0.721275
-0.5150945962794167	0.8961959494676377	0.721325
-0.5150018228675729	0.8961999950872189	0.721375
-0.5149090495971147	0.8962040399219581	0.721425
-0.5148162764680332	0.8962080839718629	0.721475
-0.5147235034803217	0.8962121272369419	0.721525
-0.5146307306339718	0.8962161697172023	0.721575
-0.5145379579289766	0.8962202114126532	0.721625
-0.5144451853653274	0.8962242523233015	0.721675
-0.5143524129430178	0.8962282924491564	0.721725
-0.5142596406620387	0.8962323317902247	0.721775
-0.514166868522384	0.8962363703465157	0.721825
-0.5140740965240443	0.8962404081180364	0.721875
-0.5139813246670141	0.8962444451047958	0.721925
-0.5138885529512834	0.896248481306801	0.721975
-0.5137957813768469	0.896252516724061	0.722025
-0.5137030099436948	0.896256551356583	0.722075
-0.5136102386518215	0.8962605852043761	0.722125
-0.5135174675012174	0.8962646182674474	0.722175
-0.5134246964918768	0.8962686505458061	0.722225
-0.5133319256237902	0.8962726820394591	0.722275
-0.5132391548969522	0.8962767127484155	0.722325
-0.5131463843113524	0.8962807426726828	0.722375
-0.5130536138669864	0.8962847718122698	0.722425
-0.5129608435638434	0.8962888001671837	0.722475
-0.512868073401919	0.896292827737434	0.722525
-0.5127753033812026	0.8962968545230272	0.722575
-0.5126825335016894	0.8963008805239732	0.722625
-0.5125897637633688	0.8963049057402785	0.722675
-0.5124969941662365	0.8963089301719531	0.722725
-0.5124042247102822	0.8963129538190032	0.722775
-0.5123114553955004	0.8963169766814391	0.722825
-0.5122186862218818	0.8963209987592669	0.722875
-0.5121259171894206	0.8963250200524967	0.722925
-0.5120331482981072	0.8963290405611352	0.722975
-0.5119403795479361	0.8963330602851919	0.723025
-0.5118476109388983	0.8963370792246738	0.723075
-0.5117548424709872	0.8963410973795904	0.723125
-0.5116620741441946	0.8963451147499486	0.723175
-0.5115693059585137	0.8963491313357583	0.723225
-0.511476537913936	0.8963531471370262	0.723275
-0.5113837700104551	0.8963571621537619	0.723325
-0.5112910022480626	0.8963611763859722	0.723375
-0.5111982346267513	0.8963651898336671	0.723425
-0.5111054671465138	0.8963692024968531	0.723475
-0.5110126998073427	0.8963732143755404	0.723525
-0.5109199326092303	0.8963772254697353	0.723575
-0.5108271655521691	0.8963812357794483	0.723625
-0.5107343986361517	0.8963852453046854	0.723675
-0.5106416318611705	0.8963892540454573	0.723725
-0.5105488652272183	0.8963932620017702	0.723775
-0.5104560987342875	0.8963972691736343	0.723825
-0.5103633323823704	0.8964012755610563	0.723875
-0.5102705661714599	0.8964052811640462	0.723925
-0.5101778001015482	0.8964092859826106	0.723975
-0.5100850341726283	0.8964132900167597	0.724025
-0.5099922683846922	0.8964172932665003	0.724075
-0.5098995027377332	0.8964212957318421	0.724125
-0.509806737231743	0.8964252974127924	0.724175
-0.509713971866715	0.8964292983093606	0.724225
-0.5096212066426409	0.8964332984215541	0.724275
-0.5095284415595144	0.8964372977493822	0.724325
-0.5094356766173265	0.8964412962928529	0.724375
-0.5093429118160717	0.8964452940519748	0.724425
-0.5092501471557406	0.8964492910267563	0.724475
-0.509157382636328	0.8964532872172057	0.724525
-0.5090646182578239	0.8964572826233317	0.724575
-0.508971854020224	0.8964612772451427	0.724625
-0.5088790899235175	0.896465271082647	0.724675
-0.5087863259677006	0.8964692641358535	0.724725
-0.5086935621527622	0.8964732564047703	0.724775
-0.5086007984786987	0.8964772478894061	0.724825
-0.5085080349454988	0.8964812385897694	0.724875
-0.508415271553159	0.8964852285058688	0.724925
-0.5083225083016686	0.8964892176377122	0.724975
-0.508229745191023	0.8964932059853092	0.725025
-0.5081369822212125	0.8964971935486672	0.725075
-0.5080442193922319	0.896501180327796	0.725125
-0.5079514567040717	0.8965051663227028	0.725175
-0.5078586941567267	0.8965091515333976	0.725225
-0.5077659317501874	0.8965131359598875	0.725275
-0.5076731694844488	0.8965171196021823	0.725325
-0.5075804073595012	0.8965211024602896	0.725375
-0.5074876453753397	0.896525084534219	0.725425
-0.5073948835319546	0.8965290658239778	0.725475
-0.5073021218293408	0.8965330463295763	0.725525
-0.5072093602674888	0.8965370260510216	0.725575
-0.5071165988463935	0.8965410049883235	0.725625
-0.5070238375660454	0.8965449831414891	0.725675
-0.5069310764264395	0.8965489605105289	0.725725
-0.5068383154275662	0.89655293709545	0.725775
-0.5067455545694205	0.8965569128962625	0.725825
-0.506652793851993	0.8965608879129732	0.725875
-0.5065600332752782	0.8965648621455928	0.725925
-0.5064672728392675	0.896568835594128	0.725975
-0.5063745125439547	0.8965728082585895	0.726025
-0.5062817523893314	0.8965767801389842	0.726075
-0.5061889923753915	0.8965807512353223	0.726125
-0.5060962325021269	0.896584721547611	0.726175
-0.5060034727695308	0.8965886910758608	0.726225
-0.5059107131775957	0.8965926598200785	0.726275
-0.5058179537263147	0.8965966277802744	0.726325
-0.5057251944156801	0.8966005949564562	0.726375
-0.5056324352456852	0.8966045613486334	0.726425
-0.505539676216322	0.896608526956814	0.726475
-0.5054469173275846	0.8966124917810075	0.726525
-0.5053541585794641	0.8966164558212222	0.726575
-0.505261399971955	0.8966204190774673	0.726625
-0.5051686415050486	0.8966243815497508	0.726675
-0.5050758831787389	0.8966283432380825	0.726725
-0.5049831249930175	0.8966323041424703	0.726775
-0.5048903669478787	0.8966362642629236	0.726825
-0.5047976090433135	0.896640223599451	0.726875
-0.5047048512793169	0.8966441821520613	0.726925
-0.5046120936558793	0.8966481399207633	0.726975
-0.5045193361729959	0.896652096905566	0.727025
-0.5044265788306576	0.8966560531064781	0.727075
-0.5043338216288588	0.8966600085235086	0.727125
-0.5042410645675907	0.8966639631566663	0.727175
-0.5041483076468479	0.8966679170059598	0.727225
-0.5040555508666215	0.8966718700713987	0.727275
-0.503962794226906	0.8966758223529909	0.727325
-0.503870037727693	0.8966797738507462	0.727375
-0.5037772813689761	0.8966837245646729	0.727425
-0.5036845251507477	0.8966876744947802	0.727475
-0.5035917690730014	0.896691623641077	0.727525
-0.503499013135729	0.8966955720035721	0.727575
-0.5034062573389243	0.8966995195822746	0.727625
-0.5033135016825795	0.896703466377193	0.727675
-0.5032207461666883	0.8967074123883368	0.727725
-0.5031279907912429	0.8967113576157146	0.727775
-0.5030352355562367	0.8967153020593357	0.727825
-0.5029424804616621	0.8967192457192087	0.727875
-0.5028497255075126	0.8967231885953427	0.727925
-0.5027569706937806	0.896727130687747	0.727975
-0.5026642160204594	0.8967310719964299	0.728025
-0.5025714614875413	0.8967350125214013	0.728075
-0.5024787070950201	0.8967389522626695	0.728125
-0.5023859528428879	0.8967428912202438	0.728175
-0.5022931987311386	0.8967468293941331	0.728225
-0.502200444759764	0.8967507667843466	0.728275
-0.5021076909287584	0.8967547033908931	0.728325
-0.5020149372381131	0.8967586392137823	0.728375
-0.501922183687823	0.8967625742530221	0.728425
-0.5018294302778787	0.8967665085086228	0.728475
-0.5017366770082761	0.8967704419805923	0.728525
-0.5016439238790047	0.896774374668941	0.728575
-0.5015511708900613	0.8967783065736765	0.728625
-0.501458418041435	0.8967822376948096	0.728675
-0.5013656653331225	0.8967861680323476	0.728725
-0.5012729127651134	0.896790097586301	0.728775
-0.501180160337404	0.8967940263566778	0.728825
-0.5010874080499838	0.8967979543434885	0.728875
-0.5009946559028494	0.8968018815467409	0.728925
-0.5009019038959903	0.8968058079664449	0.728975
-0.500809152029403	0.8968097336026094	0.729025
-0.5007164003030768	0.8968136584552437	0.729075
-0.5006236487170085	0.8968175825243568	0.729125
-0.5005308972711877	0.896821505809958	0.729175
-0.5004381459656104	0.8968254283120566	0.729225
-0.5003453948002672	0.8968293500306614	0.729275
-0.5002526437751533	0.8968332709657819	0.729325
-0.5001598928902594	0.8968371911174273	0.729375
-0.5000671421455813	0.8968411104856064	0.729425
-0.49997439154110895	0.8968450290703293	0.729475
-0.4998816410768385	0.8968489468716043	0.729525
-0.49978889075276034	0.8968528638894413	0.729575
-0.49969614056886996	0.8968567801238491	0.729625
-0.49960339052515806	0.8968606955748372	0.729675
-0.49951064062162	0.8968646102424148	0.729725
-0.4994178908582467	0.896868524126591	0.729775
-0.49932514123503324	0.8968724372273755	0.729825
-0.499232391751971	0.896876349544777	0.729875
-0.4991396424090547	0.8968802610788055	0.729925
-0.49904689320627565	0.8968841718294696	0.729975
-0.49895414414362876	0.8968880817967791	0.730025
-0.4988613952211055	0.896891990980743	0.730075
-0.49876864643870084	0.8968958993813708	0.730125
-0.49867589779640575	0.8968998069986719	0.730175
-0.49858314929421554	0.8969037138326554	0.730225
-0.49849040093212105	0.896907619883331	0.730275
-0.498397652710118	0.8969115251507077	0.730325
-0.4983049046281967	0.8969154296347951	0.730375
-0.4982121566863532	0.8969193333356024	0.730425
-0.49811940888457784	0.896923236253139	0.730475
-0.4980266612228665	0.8969271383874143	0.730525
-0.4979339137012096	0.8969310397384379	0.730575
-0.497841166319603	0.896934940306219	0.730625
-0.4977484190780372	0.8969388400907671	0.730675
-0.49765567197650823	0.8969427390920914	0.730725
-0.4975629250150063	0.8969466373102015	0.730775
-0.4974701781935275	0.896950534745107	0.730825
-0.49737743151206215	0.8969544313968171	0.730875
-0.49728468497060635	0.8969583272653413	0.730925
-0.49719193856915045	0.8969622223506891	0.730975
-0.49709919230769034	0.8969661166528701	0.731025
-0.4970064461862166	0.8969700101718935	0.731075
-0.49691370020472503	0.8969739029077691	0.731125
-0.4968209543632065	0.896977794860506	0.731175
-0.4967282086616564	0.896981686030114	0.731225
-0.4966354631000657	0.8969855764166024	0.731275
-0.49654271767843006	0.896989466019981	0.731325
-0.49644997239674027	0.8969933548402588	0.731375
-0.4963572272549919	0.8969972428774461	0.731425
-0.496264482253176	0.8970011301315517	0.731475
-0.49617173739128767	0.8970050166025858	0.731525
-0.4960789926693188	0.8970089022905572	0.731575
-0.4959862480872636	0.8970127871954766	0.731625
-0.4958935036451147	0.897016671317352	0.731675
-0.49580075934286566	0.8970205546561947	0.731725
-0.4957080151805097	0.8970244372120124	0.731775
-0.49561527115804016	0.8970283189848168	0.731825
-0.4955225272754502	0.8970321999746155	0.731875
-0.49542978353273326	0.89703608018142	0.731925
-0.49533703992988254	0.8970399596052379	0.731975
-0.4952442964668912	0.897043838246081	0.732025
-0.495151553143753	0.8970477161039567	0.732075
-0.4950588099604607	0.897051593178877	0.732125
-0.4949660669170081	0.897055469470849	0.732175
-0.4948733240133878	0.8970593449798849	0.732225
-0.4947805812495941	0.8970632197059921	0.732275
-0.4946878386256194	0.8970670936491822	0.732325
-0.49459509614145786	0.8970709668094632	0.732375
-0.4945023537971021	0.8970748391868465	0.732425
-0.4944096115925461	0.8970787107813397	0.732475
-0.4943168695277825	0.8970825815929551	0.732525
-0.4942241276028053	0.8970864516216996	0.732575
-0.4941313858176072	0.8970903208675858	0.732625
-0.49403864417218246	0.8970941893306205	0.732675
-0.49394590266652344	0.8970980570108162	0.732725
-0.4938531613006241	0.8971019239081804	0.732775
-0.4937604200744778	0.8971057900227247	0.732825
-0.4936676789880777	0.8971096553544571	0.732875
-0.4935749380414173	0.8971135199033893	0.732925
-0.49348219723449005	0.8971173836695289	0.732975
-0.49338945656728916	0.8971212466528877	0.733025
-0.4932967160398084	0.8971251088534739	0.733075
-0.4932039756520404	0.897128970271299	0.733125
-0.49311123540397966	0.8971328309063707	0.733175
-0.49301849529561853	0.8971366907587012	0.733225
-0.4929257553269514	0.8971405498282978	0.733275
-0.49283301549797065	0.8971444081151727	0.733325
-0.49274027580867086	0.8971482656193338	0.733375
-0.4926475362590441	0.8971521223407929	0.733425
-0.49255479684908543	0.8971559782795576	0.733475
-0.4924620575787864	0.8971598334356401	0.733525
-0.4923693184481426	0.8971636878090481	0.733575
-0.49227657945714504	0.8971675413997936	0.733625
-0.49218384060578974	0.8971713942078846	0.733675
-0.49209110189406774	0.8971752462333323	0.733725
-0.4919983633219747	0.8971790974761459	0.733775
-0.49190562488950207	0.8971829479363357	0.733825
-0.4918128865966453	0.8971867976139113	0.733875
-0.4917201484433956	0.8971906465088831	0.733925
-0.4916274104297493	0.8971944946212604	0.733975
-0.49153467255569644	0.8971983419510541	0.734025
-0.4914419348212344	0.8972021884982729	0.734075
-0.4913491972263526	0.897206034262928	0.734125
-0.4912564597710486	0.8972098792450284	0.734175
-0.49116372245531187	0.8972137234445848	0.734225
-0.49107098527914	0.8972175668616067	0.734275
-0.4909782482425224	0.8972214094961045	0.734325
-0.4908855113454567	0.897225251348088	0.734375
-0.49079277458793213	0.8972290924175672	0.734425
-0.4907000379699468	0.8972329327045521	0.734475
-0.4906073014914896	0.8972367722090527	0.734525
-0.4905145651525587	0.8972406109310794	0.734575
-0.49042182895314307	0.8972444488706415	0.734625
-0.49032909289324067	0.8972482860277501	0.734675
-0.4902363569728406	0.8972521224024144	0.734725
-0.4901436211919409	0.8972559579946451	0.734775
-0.4900508855505309	0.8972597928044513	0.734825
-0.4899581500486083	0.8972636268318445	0.734875
-0.4898654146861624	0.8972674600768334	0.734925
-0.4897726794631911	0.8972712925394294	0.734975
-0.4896799443796837	0.8972751242196414	0.735025
-0.48958720943563805	0.8972789551174806	0.735075
-0.4894944746310435	0.897282785232956	0.735125
-0.4894017399658977	0.8972866145660792	0.735175
-0.4893090054401904	0.8972904431168588	0.735225
-0.4892162710539191	0.8972942708853061	0.735275
-0.48912353680707327	0.8972980978714308	0.735325
-0.4890308026996509	0.8973019240752431	0.735375
-0.48893806873164125	0.897305749496753	0.735425
-0.488845334903042	0.8973095741359712	0.735475
-0.488752601213843	0.8973133979929074	0.735525
-0.4886598676640416	0.8973172210675721	0.735575
-0.4885671342536278	0.8973210433599753	0.735625
-0.48847440098259876	0.8973248648701274	0.735675
-0.4883816678509445	0.8973286855980387	0.735725
-0.48828893485866265	0.897332505543719	0.735775
-0.48819620200574265	0.8973363247071791	0.735825
-0.4881034692921825	0.8973401430884287	0.735875
-0.4880107367179713	0.8973439606874788	0.735925
-0.4879180042831075	0.8973477775043389	0.735975
-0.48782527198757986	0.8973515935390199	0.736025
-0.487732539831387	0.8973554087915316	0.736075
-0.48763980781451777	0.8973592232618848	0.736125
-0.48754707593697066	0.8973630369500892	0.736175
-0.4874543441987345	0.8973668498561558	0.736225
-0.487361612599808	0.8973706619800942	0.736275
-0.48726888114017974	0.8973744733219154	0.736325
-0.4871761498198487	0.897378283881629	0.736375
-0.4870834186388031	0.8973820936592466	0.736425
-0.4869906875970423	0.8973859026547766	0.736475
-0.486897956694554	0.8973897108682319	0.736525
-0.48680522593133857	0.8973935182996199	0.736575
-0.4867124953073824	0.8973973249489543	0.736625
-0.48661976482268726	0.8974011308162418	0.736675
-0.4865270344772387	0.8974049359014967	0.736725
-0.4864343042710388	0.8974087402047255	0.736775
-0.4863415742040726	0.8974125437259425	0.736825
-0.48624884427634274	0.8974163464651541	0.736875
-0.48615611448783386	0.8974201484223749	0.736925
-0.4860633848385491	0.8974239495976114	0.736975
-0.4859706553284729	0.8974277499908776	0.737025
-0.4858779259576083	0.8974315496021806	0.737075
-0.4857851967259397	0.8974353484315343	0.737125
-0.48569246763347035	0.8974391464789456	0.737175
-0.48559973868018474	0.8974429437444285	0.737225
-0.4855070098660856	0.8974467402279903	0.737275
-0.4854142811911583	0.8974505359296441	0.737325
-0.4853215526554045	0.8974543308493983	0.737375
-0.48522882425881064	0.8974581249872654	0.737425
-0.4851360960013776	0.897461918343254	0.737475
-0.48504336788309227	0.8974657109173764	0.737525
-0.48495063990395537	0.8974695027096412	0.737575
-0.4848579120639538	0.8974732937200612	0.737625
-0.4847651843630884	0.8974770839486448	0.737675
-0.48467245680134613	0.8974808733954043	0.737725
-0.4845797293787274	0.8974846620603487	0.737775
-0.4844870020952198	0.8974884499434903	0.737825
-0.48439427495082316	0.897492237044838	0.737875
-0.4843015479455253	0.8974960233644041	0.737925
-0.48420882107932633	0.8974998089021975	0.737975
-0.4841160943522139	0.8975035936582302	0.738025
-0.48402336776418825	0.8975073776325115	0.738075
-0.4839306413152367	0.8975111608250537	0.738125
-0.48383791500535955	0.8975149432358657	0.738175
-0.4837451888345444	0.8975187248649595	0.738225
-0.48365246280279134	0.8975225057123449	0.738275
-0.483559736910088	0.8975262857780333	0.738325
-0.4834670111564349	0.8975300650620345	0.738375
-0.48337428554181894	0.8975338435643602	0.738425
-0.4832815600662415	0.8975376212850199	0.738475
-0.4831888347296885	0.8975413982240255	0.738525
-0.4830961095321621	0.8975451743813867	0.738575
-0.4830033844736478	0.8975489497571151	0.738625
-0.48291065955414797	0.8975527243512207	0.738675
-0.4828179347736483	0.8975564981637146	0.738725
-0.4827252101321511	0.8975602711946075	0.738775
-0.48263248562964156	0.8975640434439102	0.738825
-0.4825397612661228	0.8975678149116331	0.738875
-0.48244703704157926	0.8975715855977875	0.738925
-0.4823543129560145	0.8975753555023838	0.738975
-0.48226158900941285	0.8975791246254331	0.739025
-0.48216886520177804	0.8975828929669456	0.739075
-0.48207614153309425	0.897586660526933	0.739125
-0.4819834180033652	0.8975904273054053	0.739175
-0.4818906946125752	0.8975941933023738	0.739225
-0.4817979713607279	0.897597958517849	0.739275
-0.48170524824780747	0.897601722951842	0.739325
-0.4816125252738177	0.8976054866043636	0.739375
-0.48151980243874326	0.8976092494754245	0.739425
-0.4814270797425869	0.8976130115650356	0.739475
-0.48133435718533424	0.8976167728732081	0.739525
-0.48124163476698767	0.8976205333999521	0.739575
-0.48114891248753255	0.8976242931452795	0.739625
-0.4810561903469718	0.8976280521092003	0.739675
-0.4809634683452905	0.8976318102917262	0.739725
-0.48087074648249134	0.8976355676928675	0.739775
-0.48077802475856024	0.8976393243126353	0.739825
-0.480685303173499	0.8976430801510406	0.739875
-0.4805925817272942	0.8976468352080941	0.739925
-0.48049986041994713	0.8976505894838072	0.739975
-0.48040713925144474	0.8976543429781904	0.740025
-0.48031441822178805	0.897658095691255	0.740075
-0.4802216973309645	0.8976618476230116	0.740125
-0.4801289765789744	0.8976655987734719	0.740175
-0.4800362559658055	0.897669349142646	0.740225
-0.4799435354914585	0.8976730987305456	0.740275
-0.47985081515592093	0.8976768475371808	0.740325
-0.4797580949591933	0.8976805955625641	0.740375
-0.47966537490126326	0.8976843428067048	0.740425
-0.47957265498213136	0.8976880892696154	0.740475
-0.47947993520178533	0.8976918349513058	0.740525
-0.4793872155602257	0.8976955798517879	0.740575
-0.47929449605744007	0.8976993239710722	0.740625
-0.479201776693429	0.8977030673091703	0.740675
-0.4791090574681802	0.8977068098660927	0.740725
-0.4790163383816945	0.8977105516418509	0.740775
-0.47892361943395884	0.8977142926364559	0.740825
-0.4788309006249749	0.8977180328499185	0.740875
-0.4787381819547292	0.8977217722822503	0.740925
-0.4786454634232234	0.897725510933462	0.740975
-0.4785527450304446	0.8977292488035647	0.741025
-0.4784600267763935	0.8977329858925703	0.741075
-0.47836730866105787	0.8977367222004888	0.741125
-0.4782745906844384	0.8977404577273325	0.741175
-0.4781818728465225	0.8977441924731115	0.741225
-0.47808915514731115	0.8977479264378377	0.741275
-0.47799643758679183	0.8977516596215221	0.741325
-0.4779037201649654	0.8977553920241758	0.741375
-0.4778110028818195	0.8977591236458099	0.741425
-0.47771828573735464	0.8977628544864358	0.741475
-0.4776255687315587	0.8977665845460647	0.741525
-0.4775328518644326	0.8977703138247076	0.741575
-0.4774401351359635	0.8977740423223761	0.741625
-0.4773474185461527	0.8977777700390811	0.741675
-0.4772547020949875	0.897781496974834	0.741725
-0.47716198578246893	0.8977852231296459	0.741775
-0.4770692696085844	0.8977889485035283	0.741825
-0.4769765535733347	0.8977926730964925	0.741875
-0.47688383767670794	0.8977963969085495	0.741925
-0.4767911219187042	0.897800119939711	0.741975
-0.4766984062993122	0.8978038421899878	0.742025
-0.4766056908185315	0.8978075636593914	0.742075
-0.47651297547635085	0.8978112843479334	0.742125
-0.4764202602727704	0.8978150042556248	0.742175
-0.4763275452077785	0.897818723382477	0.742225
-0.4762348302813752	0.8978224417285012	0.742275
-0.47614211549354885	0.8978261592937093	0.742325
-0.4760494008443001	0.8978298760781119	0.742375
-0.47595668633361654	0.8978335920817212	0.742425
-0.4758639719614992	0.8978373073045477	0.742475
-0.4757712577279357	0.8978410217466035	0.742525
-0.4756785436329269	0.8978447354078997	0.742575
-0.47558582967646074	0.8978484482884476	0.742625
-0.4754931158585376	0.8978521603882589	0.742675
-0.4754004021791462	0.8978558717073446	0.742725
-0.4753076886382859	0.8978595822457165	0.742775
-0.4752149752359461	0.8978632920033862	0.742825
-0.47512226197212637	0.8978670009803644	0.742875
-0.47502954884681553	0.8978707091766636	0.742925
-0.47493683586001356	0.8978744165922941	0.742975
-0.4748441230117092	0.8978781232272683	0.743025
-0.47475141030190227	0.8978818290815971	0.743075
-0.47465869773058195	0.8978855341552925	0.743125
-0.4745659852977471	0.8978892384483657	0.743175
-0.4744732730033883	0.8978929419608281	0.743225
-0.4743805608475033	0.8978966446926916	0.743275
-0.4742878488300833	0.8979003466439672	0.743325
-0.4741951369511257	0.8979040478146669	0.743375
-0.47410242521062196	0.8979077482048021	0.743425
-0.474009713608569	0.8979114478143844	0.743475
-0.473917002144959	0.8979151466434252	0.743525
-0.47382429081978883	0.8979188446919361	0.743575
-0.4737315796330502	0.8979225419599287	0.743625
-0.4736388685847401	0.8979262384474147	0.743675
-0.4735461576748503	0.8979299341544056	0.743725
-0.47345344690337826	0.8979336290809131	0.743775
-0.4733607362703149	0.8979373232269486	0.743825
-0.4732680257756583	0.897941016592524	0.743875
-0.47317531541939944	0.8979447091776507	0.743925
-0.4730826052015359	0.8979484009823405	0.743975
-0.4729898951220591	0.897952092006605	0.744025
-0.47289718518096635	0.8979557822504559	0.744075
-0.47280447537824954	0.8979594717139046	0.744125
-0.4727117657139054	0.8979631603969633	0.744175
-0.47261905618792616	0.897966848299643	0.744225
-0.4725263468003085	0.897970535421956	0.744275
-0.4724336375510447	0.8979742217639136	0.744325
-0.4723409284401316	0.897977907325528	0.744375
-0.4722482194675611	0.8979815921068102	0.744425
-0.4721555106333302	0.8979852761077727	0.744475
-0.4720628019374312	0.8979889593284264	0.744525
-0.4719700933798607	0.8979926417687839	0.744575
-0.4718773849606109	0.8979963234288562	0.744625
-0.47178467667967844	0.8980000043086558	0.744675
-0.471691968537056	0.8980036844081938	0.744725
-0.4715992605327397	0.8980073637274826	0.744775
-0.4715065526667227	0.8980110422665332	0.744825
-0.4714138449390006	0.8980147200253582	0.744875
-0.47132113734956704	0.8980183970039688	0.744925
-0.47122842989841734	0.8980220732023774	0.744975
-0.4711357225855452	0.8980257486205954	0.745025
-0.471043015410946	0.8980294232586348	0.745075
-0.47095030837461355	0.8980330971165071	0.745125
-0.47085760147654315	0.8980367701942248	0.745175
-0.4707648947167284	0.8980404424917994	0.745225
-0.470672188095165	0.8980441140092426	0.745275
-0.47057948161184626	0.8980477847465665	0.745325
-0.4704867752667682	0.8980514547037829	0.745375
-0.4703940690599237	0.8980551238809039	0.745425
-0.4703013629913092	0.898058792277941	0.745475
-0.47020865706091736	0.8980624598949066	0.745525
-0.4701159512687446	0.8980661267318122	0.745575
-0.4700232456147836	0.8980697927886703	0.745625
-0.4699305400990312	0.8980734580654919	0.745675
-0.4698378347214794	0.89807712256229	0.745725
-0.4697451294821255	0.8980807862790756	0.745775
-0.46965242438096166	0.8980844492158615	0.745825
-0.4695597194179847	0.898088111372659	0.745875
-0.46946701459318707	0.8980917727494808	0.745925
-0.4693743099065655	0.8980954333463381	0.745975
-0.4692816053581124	0.8980990931632438	0.746025
-0.46918890094782506	0.8981027522002087	0.746075
-0.4690961966756952	0.8981064104572462	0.746125
-0.4690034925417202	0.8981100679343671	0.746175
-0.4689107885458923	0.8981137246315845	0.746225
-0.46881808468820824	0.8981173805489095	0.746275
-0.4687253809686612	0.8981210356863548	0.746325
-0.46863267738724673	0.8981246900439321	0.746375
-0.4685399739439587	0.898128343621654	0.746425
-0.46844727063879255	0.8981319964195319	0.746475
-0.4683545674717423	0.8981356484375783	0.746525
-0.46826186444280327	0.8981392996758052	0.746575
-0.46816916155196936	0.8981429501342248	0.746625
-0.46807645879923643	0.8981465998128491	0.746675
-0.4679837561845976	0.8981502487116902	0.746725
-0.4678910537080493	0.8981538968307602	0.746775
-0.4677983513695846	0.8981575441700719	0.746825
-0.46770564916919966	0.8981611907296363	0.746875
-0.4676129471068876	0.8981648365094669	0.746925
-0.46752024518264496	0.8981684815095742	0.746975
-0.46742754339646486	0.8981721257299723	0.747025
-0.4673348417483434	0.8981757691706715	0.747075
-0.467242140238274	0.8981794118316858	0.747125
-0.4671494388662526	0.8981830537130258	0.747175
-0.4670567376322728	0.8981866948147051	0.747225
-0.46696403653633045	0.8981903351367346	0.747275
-0.4668713355784195	0.898193974679128	0.747325
-0.4667786347585348	0.8981976134418961	0.747375
-0.4666859340766716	0.8982012514250524	0.747425
-0.46659323353282395	0.8982048886286079	0.747475
-0.46650053312698736	0.8982085250525763	0.747525
-0.46640783285915605	0.8982121606969683	0.747575
-0.4663151327293252	0.898215795561798	0.747625
-0.4662224327374892	0.8982194296470756	0.747675
-0.46612973288364323	0.8982230629528157	0.747725
-0.4660370331677817	0.8982266954790282	0.747775
-0.46594433358989973	0.8982303272257282	0.747825
-0.465851634149992	0.8982339581929248	0.747875
-0.46575893484805325	0.8982375883806336	0.747925
-0.46566623568407833	0.8982412177888641	0.747975
-0.46557353665806234	0.8982448464176311	0.748025
-0.46548083776999943	0.8982484742669449	0.748075
-0.4653881390198852	0.8982521013368197	0.748125
-0.46529544040771387	0.898255727627266	0.748175
-0.46520274193348066	0.8982593531382983	0.748225
-0.46511004359718017	0.8982629778699269	0.748275
-0.4650173453988076	0.8982666018221662	0.748325
-0.4649246473383571	0.8982702249950268	0.748375
-0.4648319494158245	0.8982738473885228	0.748425
-0.4647392516312036	0.898277469002665	0.748475
-0.4646465539844902	0.8982810898374676	0.748525
-0.4645538564756785	0.8982847098929413	0.748575
-0.46446115910476377	0.8982883291691002	0.748625
-0.4643684618717407	0.8982919476659553	0.748675
-0.4642757647766045	0.8982955653835203	0.748725
-0.46418306781934937	0.8982991823218068	0.748775
-0.46409037099997114	0.8983027984808282	0.748825
-0.46399767431846356	0.898306413860596	0.748875
-0.4639049777748227	0.8983100284611236	0.748925
-0.4638122813690425	0.8983136422824227	0.748975
-0.46371958510111866	0.898317255324507	0.749025
-0.4636268889710456	0.8983208675873876	0.749075
-0.4635341929788184	0.8983244790710786	0.749125
-0.46344149712443183	0.8983280897755911	0.749175
-0.4633488014078811	0.8983316997009391	0.749225
-0.4632561058291609	0.8983353088471336	0.749275
-0.46316341038826625	0.8983389172141892	0.749325
-0.4630707150851922	0.8983425248021162	0.749375
-0.4629780199199335	0.8983461316109296	0.749425
-0.46288532489248535	0.8983497376406394	0.749475
-0.4627926300028423	0.8983533428912612	0.749525
-0.46269993525099984	0.8983569473628047	0.749575
-0.4626072406369523	0.8983605510552853	0.749625
-0.46251454616069565	0.8983641539687129	0.749675
-0.46242185182222345	0.8983677561031032	0.749725
-0.46232915762153226	0.8983713574584654	0.749775
-0.4622364635586155	0.8983749580348159	0.749825
-0.4621437696334698	0.8983785578321638	0.749875
-0.46205107584608834	0.8983821568505254	0.749925
-0.4619583821964681	0.8983857550899098	0.749975
-0.4618656886846021	0.898389352550333	0.750025
-0.4617729953104872	0.8983929492318049	0.750075
-0.46168030207411653	0.898396545134341	0.750125
-0.4615876089754872	0.8984001402579512	0.750175
-0.46149491601459197	0.8984037346026511	0.750225
-0.46140222319142815	0.8984073281684507	0.750275
-0.4613095305059885	0.8984109209553657	0.750325
-0.4612168379582704	0.8984145129634056	0.750375
-0.4611241455482665	0.8984181041925866	0.750425
-0.4610314532759742	0.8984216946429183	0.750475
-0.4609387611413863	0.8984252843144166	0.750525
-0.46084606914450005	0.8984288732070912	0.750575
-0.4607533772853085	0.8984324613209581	0.750625
-0.46066068556380835	0.8984360486560271	0.750675
-0.4605679939799934	0.898439635212314	0.750725
-0.4604753025338597	0.8984432209898288	0.750775
-0.4603826112254014	0.898446805988587	0.750825
-0.4602899200546146	0.8984503902085993	0.750875
-0.4601972290214935	0.8984539736498803	0.750925
-0.46010453812603386	0.8984575563124414	0.750975
-0.4600118473682303	0.898461138196297	0.751025
-0.4599191567480783	0.8984647193014585	0.751075
-0.4598264662655725	0.8984682996279404	0.751125
-0.4597337759207085	0.8984718791757542	0.751175
-0.4596410857134809	0.8984754579449141	0.751225
-0.45954839564388567	0.8984790359354318	0.751275
-0.45945570571191663	0.8984826131473216	0.751325
-0.4593630159175707	0.8984861895805948	0.751375
-0.45927032626084086	0.8984897652352665	0.751425
-0.4591776367417244	0.8984933401113474	0.751475
-0.4590849473602146	0.8984969142088527	0.751525
-0.45899225811630817	0.8985004875277935	0.751575
-0.4588995690099989	0.8985040600681844	0.751625
-0.45880688004128317	0.8985076318300372	0.751675
-0.4587141912101549	0.898511202813366	0.751725
-0.4586215025166106	0.8985147730181826	0.751775
-0.4585288139606441	0.8985183424445015	0.751825
-0.4584361255422518	0.8985219110923345	0.751875
-0.45834343726142773	0.8985254789616957	0.751925
-0.4582507491181684	0.898529046052597	0.751975
-0.45815806111246754	0.8985326123650528	0.752025
-0.4580653732443216	0.898536177899075	0.752075
-0.4579726855137248	0.898539742654678	0.752125
-0.45787999792067324	0.8985433066318734	0.752175
-0.45778731046516136	0.8985468698306759	0.752225
-0.45769462314718495	0.8985504322510972	0.752275
-0.4576019359667386	0.898553993893152	0.752325
-0.4575092489238184	0.8985575547568516	0.752375
-0.4574165620184185	0.8985611148422114	0.752425
-0.45732387525053547	0.8985646741492418	0.752475
-0.4572311886201629	0.8985682326779593	0.752525
-0.45713850212729795	0.8985717904283735	0.752575
-0.4570458157719336	0.8985753474005013	0.752625
-0.45695312955406764	0.8985789035943523	0.752675
-0.45686044347369253	0.8985824590099434	0.752725
-0.4567677575308067	0.8985860136472836	0.752775
-0.4566750717254022	0.898589567506391	0.752825
-0.45658238605747736	0.8985931205872737	0.752875
-0.4564897005270241	0.8985966728899502	0.752925
-0.45639701513404163	0.8986002244144284	0.752975
-0.45630432987852104	0.898603775160727	0.753025
-0.45621164476046194	0.898607325128854	0.753075
-0.456118959779855	0.898610874318828	0.753125
-0.4560262749367003	0.8986144227306568	0.753175
-0.4559335902309883	0.8986179703643594	0.753225
-0.45584090566271923	0.8986215172199435	0.753275
-0.45574822123188347	0.898625063297428	0.753325
-0.45565553693848126	0.8986286085968206	0.753375
-0.455562852782503	0.8986321531181402	0.753425
-0.45547016876394897	0.8986356968613948	0.753475
-0.45537748488280955	0.8986392398266032	0.753525
-0.4552848011390849	0.8986427820137732	0.753575
-0.4551921175327655	0.8986463234229239	0.753625
-0.4550994340638516	0.8986498640540627	0.753675
-0.45500675073233365	0.8986534039072096	0.753725
-0.4549140675382119	0.898656942982371	0.753775
-0.45482138448147696	0.8986604812795672	0.753825
-0.4547287015621287	0.8986640187988049	0.753875
-0.45463601878015825	0.8986675555401045	0.753925
-0.45454333613556486	0.8986710915034725	0.753975
-0.4544506536283404	0.8986746266889291	0.754025
-0.45435797125848343	0.8986781610964812	0.754075
-0.4542652890259863	0.8986816947261488	0.754125
-0.45417260693084743	0.8986852275779389	0.754175
-0.4540799249730594	0.8986887596518712	0.754225
-0.45398724315262007	0.8986922909479536	0.754275
-0.4538945614695226	0.898695821466205	0.754325
-0.45380187992376425	0.8986993512066335	0.754375
-0.4537091985153392	0.8987028801692579	0.754425
-0.45361651724424346	0.8987064083540868	0.754475
-0.4535238361104725	0.8987099357611384	0.754525
-0.4534311551140212	0.8987134623904217	0.754575
-0.4533384742548856	0.8987169882419553	0.754625
-0.4532457935330609	0.8987205133157473	0.754675
-0.45315311294854227	0.8987240376118171	0.754725
-0.4530604325013256	0.8987275611301723	0.754775
-0.4529677521914056	0.8987310838708326	0.754825
-0.4528750720187793	0.8987346058338052	0.754875
-0.45278239198344006	0.8987381270191105	0.754925
-0.4526897120853853	0.8987416474267556	0.754975
-0.45259703232460885	0.8987451670567601	0.755025
-0.4525043527011075	0.8987486859091323	0.755075
-0.4524116732148755	0.898752203983891	0.755125
-0.4523189938659097	0.8987557212810446	0.755175
-0.45222631465420393	0.8987592378006125	0.755225
-0.4521336355797555	0.8987627535426024	0.755275
-0.4520409566425583	0.8987662685070339	0.755325
-0.4519482778426092	0.8987697826939149	0.755375
-0.4518555991799019	0.8987732961032654	0.755425
-0.45176292065443463	0.8987768087350921	0.755475
-0.4516702422661996	0.8987803205894164	0.755525
-0.4515775640151958	0.8987838316662442	0.755575
-0.45148488590141506	0.8987873419655971	0.755625
-0.4513922079248568	0.898790851487481	0.755675
-0.4512995300855127	0.8987943602319175	0.755725
-0.45120685238338193	0.8987978681989129	0.755775
-0.45111417481845667	0.8988013753884881	0.755825
-0.45102149739073544	0.8988048818006501	0.755875
-0.45092882010021096	0.8988083874354198	0.755925
-0.4508361429468816	0.8988118922928037	0.755975
-0.4507434659307403	0.8988153963728228	0.756025
-0.45065078905178524	0.8988188996754838	0.756075
-0.45055811231000925	0.8988224022008078	0.756125
-0.4504654357054104	0.8988259039488016	0.756175
-0.4503727592379819	0.898829404919486	0.756225
-0.45028008290772187	0.8988329051128681	0.756275
-0.4501874067146235	0.8988364045289684	0.756325
-0.4500947306586844	0.8988399031677943	0.756375
-0.4500020547398982	0.8988434010293664	0.756425
-0.4499093789582626	0.8988468981136917	0.756475
-0.4498167033137708	0.8988503944207914	0.756525
-0.4497240278064211	0.8988538899506716	0.756575
-0.44963135243620644	0.8988573847033544	0.756625
-0.44953867720312507	0.8988608786788459	0.756675
-0.44944600210716995	0.8988643718771674	0.756725
-0.44935332714833925	0.898867864298326	0.756775
-0.4492606523266261	0.8988713559423425	0.756825
-0.4491679776420288	0.8988748468092241	0.756875
-0.44907530309454013	0.8988783368989915	0.756925
-0.4489826286841588	0.8988818262116522	0.756975
-0.44888995441087703	0.8988853147472269	0.757025
-0.44879728027469407	0.8988888025057228	0.757075
-0.448704606275602	0.8988922894871607	0.757125
-0.4486119324136002	0.8988957756915477	0.757175
-0.4485192586886803	0.8988992611189054	0.757225
-0.4484265851008424	0.8989027457692399	0.757275
-0.44833391165007735	0.8989062296425734	0.757325
-0.4482412383363858	0.8989097127389122	0.757375
-0.44814856515975854	0.8989131950582778	0.757425
-0.44805589212019603	0.898916676600677	0.757475
-0.4479632192176894	0.8989201573661313	0.757525
-0.4478705464522385	0.8989236373546476	0.757575
-0.44777787382383527	0.8989271165662472	0.757625
-0.4476852013324787	0.8989305950009373	0.757675
-0.4475925289781617	0.8989340726587387	0.757725
-0.4474998567608827	0.8989375495396589	0.757775
-0.44740718468063473	0.898941025643719	0.757825
-0.44731451273741585	0.8989445009709264	0.757875
-0.4472218409312198	0.8989479755213019	0.757925
-0.447129169262044	0.8989514492948532	0.757975
-0.4470364977298828	0.8989549222916008	0.758025
-0.44694382633473323	0.8989583945115527	0.758075
-0.44685115507658985	0.8989618659547296	0.758125
-0.44675848395544926	0.8989653366211392	0.758175
-0.44666581297130664	0.8989688065108025	0.758225
-0.4465731421241582	0.898972275623727	0.758275
-0.44648047141399927	0.8989757439599334	0.758325
-0.446387800840826	0.8989792115194298	0.758375
-0.4462951304046341	0.8989826783022368	0.758425
-0.4462024601054192	0.8989861443083622	0.758475
-0.44610978994317685	0.898989609537827	0.758525
-0.44601711991790355	0.898993073990639	0.758575
-0.44592445002959447	0.8989965376668185	0.758625
-0.4458317802782455	0.8990000005663745	0.758675
-0.44573911066385263	0.8990034626893264	0.758725
-0.44564644118641156	0.8990069240356836	0.758775
-0.4455537718459178	0.8990103846054657	0.758825
-0.4454611026423679	0.8990138443986814	0.758875
-0.44536843357575673	0.8990173034153511	0.758925
-0.44527576464608126	0.8990207616554828	0.758975
-0.44518309585333576	0.8990242191190978	0.759025
-0.445090427197518	0.8990276758062036	0.759075
-0.44499775867862157	0.8990311317168214	0.759125
-0.44490509029664477	0.8990345868509592	0.759175
-0.44481242205158106	0.8990380412086373	0.759225
-0.4447197539434282	0.8990414947898648	0.759275
-0.4446270859721807	0.8990449475946614	0.759325
-0.4445344181378355	0.8990483996230363	0.759375
-0.44444175044038725	0.8990518508750093	0.759425
-0.4443490828798332	0.8990553013505894	0.759475
-0.4442564154561678	0.8990587510497969	0.759525
-0.4441637481693883	0.8990621999726407	0.759575
-0.4440710810194892	0.8990656481191407	0.759625
-0.4439784140064678	0.8990690954893061	0.759675
-0.44388574713031853	0.899072542083157	0.759725
-0.44379308039103865	0.8990759879007022	0.759775
-0.4437004137886229	0.8990794329419619	0.759825
-0.44360774732306807	0.8990828772069454	0.759875
-0.4435150809943692	0.8990863206956724	0.759925
-0.4434224148025233	0.8990897634081523	0.759975
-0.4433297487475251	0.899093205344405	0.760025
-0.44323708282937174	0.8990966465044395	0.760075
-0.4431444170480575	0.8991000868882769	0.760125
-0.44305175140358055	0.8991035264959247	0.760175
-0.44295908589593413	0.8991069653274049	0.760225
-0.44286642052511704	0.8991104033827247	0.760275
-0.4427737552911223	0.8991138406619062	0.760325
-0.44268109019394863	0.8991172771649568	0.760375
-0.44258842523358943	0.8991207128918984	0.760425
-0.4424957604100432	0.8991241478427384	0.760475
-0.4424030957233034	0.8991275820174988	0.760525
-0.4423104311733682	0.8991310154161873	0.760575
-0.44221776676023133	0.8991344480388256	0.760625
-0.4421251024838914	0.8991378798854212	0.760675
-0.4420324383443415	0.899141310955996	0.760725
-0.4419397743415804	0.8991447412505579	0.760775
-0.44184711047560143	0.8991481707691286	0.760825
-0.44175444674640313	0.8991515995117156	0.760875
-0.4416617831539792	0.899155027478341	0.760925
-0.44156911969832746	0.8991584546690127	0.760975
-0.44147645637944244	0.8991618810837518	0.761025
-0.4413837931973215	0.8991653067225672	0.761075
-0.4412911301519593	0.8991687315854797	0.761125
-0.4411984672433532	0.899172155672498	0.761175
-0.4411058044714977	0.8991755789836432	0.761225
-0.44101314183639057	0.8991790015189238	0.761275
-0.4409204793380261	0.8991824232783608	0.761325
-0.440827816976402	0.8991858442619632	0.761375
-0.44073515475151237	0.8991892644697518	0.761425
-0.4406424926633555	0.8991926839017355	0.761475
-0.44054983071192505	0.899196102557935	0.761525
-0.4404571688972192	0.8991995204383598	0.761575
-0.44036450721923226	0.89920293754303	0.761625
-0.44027184567796196	0.8992063538719554	0.761675
-0.4401791842734026	0.8992097694251561	0.761725
-0.440086523005552	0.8992131842026417	0.761775
-0.4399938618744043	0.8992165982044326	0.761825
-0.4399012008799577	0.8992200114305386	0.761875
-0.4398085400222063	0.8992234238809795	0.761925
-0.439715879301148	0.8992268355557657	0.761975
-0.439623218716777	0.8992302464549168	0.762025
-0.4395305582690913	0.8992336565784429	0.762075
-0.43943789795808497	0.8992370659263641	0.762125
-0.4393452377837562	0.8992404744986905	0.762175
-0.43925257774609905	0.899243882295442	0.762225
-0.43915991784511177	0.8992472893166287	0.762275
-0.4390672580807883	0.8992506955622706	0.762325
-0.43897459845312664	0.8992541010323779	0.762375
-0.4388819389621213	0.8992575057269705	0.762425
-0.4387892796077699	0.8992609096460586	0.762475
-0.4386966203900672	0.8992643127896625	0.762525
-0.4386039613090106	0.8992677151577919	0.762575
-0.43851130236459485	0.899271116750467	0.762625
-0.43841864355681753	0.8992745175676985	0.762675
-0.4383259848856735	0.8992779176095054	0.762725
-0.43823332635115986	0.8992813168758993	0.762775
-0.4381406679532723	0.8992847153668987	0.762825
-0.4380480096920069	0.8992881130825154	0.762875
-0.43795535156736026	0.8992915100227683	0.762925
-0.4378626935793283	0.8992949061876685	0.762975
-0.437770035727907	0.8992983015772353	0.763025
-0.4376773780130929	0.8993016961914801	0.763075
-0.4375847204348815	0.8993050900304219	0.763125
-0.43749206299327	0.8993084830940721	0.763175
-0.4373994056882536	0.8993118753824494	0.763225
-0.43730674851982926	0.8993152668955658	0.763275
-0.43721409148799256	0.8993186576334397	0.763325
-0.4371214345927403	0.8993220475960835	0.763375
-0.43702877783406824	0.8993254367835151	0.763425
-0.43693612121197256	0.8993288251957472	0.763475
-0.4368434647264498	0.8993322128327977	0.763525
-0.4367508083774959	0.8993355996946794	0.763575
-0.4366581521651073	0.89933898578141	0.763625
-0.43656549608927986	0.8993423710930024	0.763675
-0.4364728401500105	0.8993457556294744	0.763725
-0.43638018434729436	0.8993491393908389	0.763775
-0.43628752868112874	0.8993525223771139	0.763825
-0.4361948731515092	0.8993559045883118	0.763875
-0.43610221775843244	0.8993592860244511	0.763925
-0.43600956250189427	0.899362666685544	0.763975
-0.4359169073818916	0.899366046571609	0.764025
-0.4358242523984198	0.8993694256826584	0.764075
-0.43573159755147606	0.8993728040187107	0.764125
-0.43563894284105575	0.8993761815797787	0.764175
-0.4355462882671559	0.89937955836588	0.764225
-0.43545363382977204	0.899382934377028	0.764275
-0.4353609795289014	0.89938630961324	0.764325
-0.43526832536453913	0.8993896840745297	0.764375
-0.43517567133668267	0.8993930577609144	0.764425
-0.4350830174453273	0.8993964306724076	0.764475
-0.43499036369047	0.8993998028090271	0.764525
-0.4348977100721066	0.8994031741707861	0.764575
-0.43480505659023394	0.899406544757702	0.764625
-0.4347124032448476	0.8994099145697887	0.764675
-0.4346197500359449	0.8994132836070633	0.764725
-0.43452709696352076	0.8994166518695399	0.764775
-0.43443444402757325	0.8994200193572353	0.764825
-0.43434179122809674	0.8994233860701639	0.764875
-0.43424913856508957	0.8994267520083423	0.764925
-0.4341564860385461	0.8994301171717851	0.764975
-0.4340638336484646	0.899433481560509	0.765025
-0.4339711813948394	0.8994368451745285	0.765075
-0.43387852927766885	0.8994402080138603	0.765125
-0.43378587729694734	0.8994435700785189	0.765175
-0.43369322545267325	0.8994469313685207	0.765225
-0.4336005737448408	0.8994502918838811	0.765275
-0.43350792217344875	0.8994536516246157	0.765325
-0.43341527073849073	0.8994570105907403	0.765375
-0.4333226194399659	0.8994603687822705	0.765425
-0.43322996827786786	0.8994637261992221	0.765475
-0.43313731725219573	0.8994670828416106	0.765525
-0.43304466636294325	0.8994704387094516	0.765575
-0.43295201561010954	0.899473793802761	0.765625
-0.43285936499368804	0.8994771481215547	0.765675
-0.43276671451367804	0.899480501665848	0.765725
-0.43267406417007315	0.8994838544356569	0.765775
-0.4325814139628726	0.8994872064309973	0.765825
-0.43248876389206986	0.8994905576518848	0.765875
-0.4323961139576642	0.8994939080983351	0.765925
-0.4323034641596495	0.8994972577703638	0.765975
-0.4322108144980247	0.8995006066679869	0.766025
-0.4321181649727835	0.8995039547912204	0.766075
-0.4320255155839248	0.8995073021400798	0.766125
-0.43193286633144296	0.899510648714581	0.766175
-0.4318402172153361	0.89951399451474	0.766225
-0.43174756823559934	0.8995173395405724	0.766275
-0.4316549193922304	0.8995206837920942	0.766325
-0.4315622706852244	0.8995240272693211	0.766375
-0.43146962211457895	0.8995273699722691	0.766425
-0.43137697368028954	0.8995307119009542	0.766475
-0.43128432538235334	0.8995340530553921	0.766525
-0.43119167722076646	0.8995373934355987	0.766575
-0.43109902919552534	0.89954073304159	0.766625
-0.43100638130662666	0.8995440718733817	0.766675
-0.43091373355406665	0.8995474099309904	0.766725
-0.4308210859378423	0.8995507472144307	0.766775
-0.4307284384579491	0.8995540837237204	0.766825
-0.43063579111438477	0.8995574194588734	0.766875
-0.43054314390714465	0.8995607544199075	0.766925
-0.4304504968362262	0.8995640886068371	0.766975
-0.43035784990162507	0.8995674220196799	0.767025
-0.4302652031033386	0.8995707546584502	0.767075
-0.43017255644136243	0.8995740865231654	0.767125
-0.4300799099156939	0.8995774176138404	0.767175
-0.4299872635263285	0.8995807479304924	0.767225
-0.4298946172732643	0.8995840774731358	0.767275
-0.4298019711564957	0.8995874062417887	0.767325
-0.42970932517602173	0.899590734236465	0.767375
-0.4296166793318361	0.8995940614571829	0.767425
-0.4295240336239386	0.8995973879039563	0.767475
-0.4294313880523222	0.8996007135768035	0.767525
-0.429338742616987	0.8996040384757387	0.767575
-0.42924609731792623	0.8996073626007793	0.767625
-0.4291534521551393	0.8996106859519406	0.767675
-0.4290608071286203	0.8996140085292393	0.767725
-0.42896816223836803	0.8996173303326912	0.767775
-0.42887551748437697	0.8996206513623127	0.767825
-0.42878287286664557	0.8996239716181197	0.767875
-0.42869022838516874	0.8996272911001286	0.767925
-0.42859758403994463	0.8996306098083553	0.767975
-0.4285049398309682	0.8996339277428163	0.768025
-0.42841229575823764	0.8996372449035275	0.768075
-0.4283196518217479	0.8996405612905053	0.768125
-0.4282270080214972	0.8996438769037659	0.768175
-0.4281343643574805	0.8996471917433256	0.768225
-0.4280417208296961	0.8996505058092003	0.768275
-0.427949077438139	0.8996538191014067	0.768325
-0.42785643418280717	0.8996571316199605	0.768375
-0.4277637910636958	0.8996604433648789	0.768425
-0.42767114808080303	0.8996637543361771	0.768475
-0.4275785052341239	0.8996670645338724	0.768525
-0.42748586252365695	0.8996703739579799	0.768575
-0.4273932199493962	0.8996736826085174	0.768625
-0.4273005775113417	0.8996769904854997	0.768675
-0.4272079352094861	0.8996802975889444	0.768725
-0.4271152930438302	0.8996836039188666	0.768775
-0.42702265101436626	0.8996869094752842	0.768825
-0.4269300091210957	0.8996902142582118	0.768875
-0.4268373673640098	0.8996935182676676	0.768925
-0.4267447257431111	0.899696821503666	0.768975
-0.4266520842583901	0.8997001239662256	0.769025
-0.42655944290984993	0.8997034256553603	0.769075
-0.4264668016974806	0.899706726571089	0.769125
-0.42637416062128514	0.8997100267134261	0.769175
-0.426281519681254	0.8997133260823897	0.769225
-0.42618887887739015	0.8997166246779947	0.769275
-0.4260962382096842	0.899719922500259	0.769325
-0.4260035976781387	0.8997232195491977	0.769375
-0.42591095728274453	0.8997265158248282	0.769425
-0.425818317023504	0.8997298113271665	0.769475
-0.42572567690040825	0.8997331060562295	0.769525
-0.4256330369134595	0.8997364000120333	0.769575
-0.425540397062649	0.8997396931945948	0.769625
-0.42544775734797907	0.8997429856039298	0.769675
-0.4253551177694406	0.899746277240056	0.769725
-0.4252624783270359	0.8997495681029886	0.769775
-0.42516983902075617	0.8997528581927458	0.769825
-0.4250771998506041	0.8997561475093421	0.769875
-0.42498456081656993	0.8997594360527961	0.769925
-0.4248919219186571	0.8997627238231226	0.769975
-0.42479928315685567	0.8997660108203398	0.770025
-0.4247066445311689	0.8997692970444627	0.770075
-0.42461400604158717	0.8997725824955096	0.770125
-0.4245213676881133	0.8997758671734957	0.770175
-0.4244287294707383	0.8997791510784386	0.770225
-0.4243360913894643	0.8997824342103542	0.770275
-0.42424345344428316	0.8997857165692598	0.770325
-0.4241508156351961	0.8997889981551714	0.770375
-0.4240581779621956	0.8997922789681064	0.770425
-0.42396554042528245	0.8997955590080811	0.770475
-0.4238729030244498	0.8997988382751119	0.770525
-0.42378026575969757	0.899802116769216	0.770575
-0.42368762863101966	0.8998053944904099	0.770625
-0.42359499163841574	0.8998086714387104	0.770675
-0.42350235478187964	0.8998119476141341	0.770725
-0.4234097180614111	0.8998152230166979	0.770775
-0.42331708147700403	0.8998184976464183	0.770825
-0.4232244450286581	0.8998217715033124	0.770875
-0.4231318087163671	0.8998250445873969	0.770925
-0.42303917254013096	0.8998283168986883	0.770975
-0.42294653649994335	0.8998315884372035	0.771025
-0.4228539005958042	0.8998348592029594	0.771075
-0.4227612648277072	0.8998381291959728	0.771125
-0.4226686291956523	0.8998413984162607	0.771175
-0.42257599369963306	0.8998446668638398	0.771225
-0.42248335833964984	0.8998479345387266	0.771275
-0.4223907231156955	0.8998512014409388	0.771325
-0.42229808802777113	0.8998544675704919	0.771375
-0.42220545307586915	0.8998577329274045	0.771425
-0.4221128182599909	0.8998609975116918	0.771475
-0.42202018358012877	0.899864261323372	0.771525
-0.4219275490362843	0.899867524362461	0.771575
-0.42183491462844913	0.8998707866289769	0.771625
-0.42174228035662564	0.8998740481229351	0.771675
-0.4216496462208049	0.8998773088443542	0.771725
-0.4215570122209899	0.8998805687932495	0.771775
-0.4214643783571712	0.8998838279696396	0.771825
-0.4213717446293519	0.8998870863735399	0.771875
-0.4212791110375228	0.8998903440049686	0.771925
-0.42118647758168654	0.8998936008639419	0.771975
-0.4210938442618346	0.8998968569504773	0.772025
-0.421001211077969	0.8999001122645913	0.772075
-0.4209085780300817	0.8999033668063015	0.772125
-0.42081594511817416	0.8999066205756244	0.772175
-0.42072331234223925	0.8999098735725773	0.772225
-0.42063067970227735	0.8999131257971776	0.772275
-0.4205380471982823	0.8999163772494414	0.772325
-0.4204454148302538	0.899919627929387	0.772375
-0.42035278259818604	0.8999228778370302	0.772425
-0.42026015050207866	0.8999261269723893	0.772475
-0.42016751854192586	0.8999293753354801	0.772525
-0.4200748867177272	0.8999326229263214	0.772575
-0.41998225502947706	0.8999358697449281	0.772625
-0.41988962347717484	0.8999391157913199	0.772675
-0.41979699206081494	0.8999423610655113	0.772725
-0.4197043607803969	0.8999456055675221	0.772775
-0.41961172963591514	0.8999488492973666	0.772825
-0.41951909862736897	0.8999520922550651	0.772875
-0.41942646775475295	0.8999553344406316	0.772925
-0.4193338370180665	0.8999585758540862	0.772975
-0.41924120641730406	0.8999618164954436	0.773025
-0.4191485759524649	0.8999650563647233	0.773075
-0.4190559456235441	0.8999682954619401	0.773125
-0.41896331543054	0.8999715337871143	0.773175
-0.41887068537344846	0.8999747713402595	0.773225
-0.41877805545226754	0.8999780081213964	0.773275
-0.4186854256669932	0.899981244130539	0.773325
-0.41859279601762334	0.899984479367708	0.773375
-0.41850016650415395	0.8999877138329173	0.773425
-0.41840753712658285	0.8999909475261874	0.773475
-0.4183149078849065	0.8999941804475325	0.773525
-0.4182222787791223	0.899997412596973	0.773575
-0.4181296498092268	0.9000006439745231	0.773625
-0.4180370209752174	0.9000038745802033	0.773675
-0.4179443922770908	0.9000071044140275	0.773725
-0.4178517637148444	0.9000103334760167	0.773775
-0.41775913528847447	0.9000135617661849	0.773825
-0.41766650699797886	0.9000167892845524	0.773875
-0.4175738788433541	0.9000200160311337	0.773925
-0.41748125082459747	0.9000232420059492	0.773975
-0.4173886229417056	0.9000264672090134	0.774025
-0.4172959951946759	0.9000296916403466	0.774075
-0.4172033675835049	0.9000329152999634	0.774125
-0.41711074010819044	0.900036138187884	0.774175
-0.41701811276872863	0.9000393603041228	0.774225
-0.41692548556511744	0.9000425816487005	0.774275
-0.41683285849735296	0.9000458022216316	0.774325
-0.4167402315654334	0.9000490220229359	0.774375
-0.4166476047693543	0.900052241052629	0.774425
-0.41655497810911424	0.9000554593107303	0.774475
-0.41646235158470885	0.9000586767972555	0.774525
-0.41636972519613663	0.9000618935122235	0.774575
-0.4162770989433931	0.900065109455651	0.774625
-0.416184472826477	0.900068324627556	0.774675
-0.41609184684538353	0.9000715390279556	0.774725
-0.41599922100011194	0.9000747526568679	0.774775
-0.41590659529065693	0.9000779655143096	0.774825
-0.41581396971701784	0.9000811776002996	0.774875
-0.41572134427918955	0.9000843889148541	0.774925
-0.41562871897717146	0.9000875994579919	0.774975
-0.4155360938109584	0.9000908092297295	0.775025
-0.41544346878054955	0.9000940182300857	0.775075
-0.41535084388593985	0.9000972264590769	0.775125
-0.41525821912712896	0.900100433916722	0.775175
-0.41516559450411117	0.9001036406030372	0.775225
-0.4150729700168863	0.9001068465180417	0.775275
-0.4149803456654487	0.9001100516617517	0.775325
-0.4148877214497985	0.9001132560341863	0.775375
-0.41479509736992964	0.9001164596353618	0.775425
-0.41470247342584254	0.9001196624652973	0.775475
-0.4146098496175308	0.9001228645240091	0.775525
-0.41451722594499524	0.9001260658115164	0.775575
-0.4144246024082291	0.9001292663278355	0.775625
-0.41433197900723373	0.9001324660729854	0.775675
-0.4142393557420017	0.9001356650469826	0.775725
-0.4141467326125349	0.9001388632498463	0.775775
-0.4140541096188255	0.9001420606815927	0.775825
-0.41396148676087596	0.9001452573422409	0.775875
-0.41386886403867773	0.9001484532318081	0.775925
-0.41377624145223413	0.9001516483503121	0.775975
-0.4136836190015359	0.9001548426977708	0.776025
-0.41359099668658644	0.9001580362742021	0.776075
-0.4134983745073769	0.9001612290796238	0.776125
-0.4134057524639105	0.9001644211140535	0.776175
-0.4133131305561782	0.9001676123775094	0.776225
-0.41322050878418354	0.9001708028700091	0.776275
-0.413127887147917	0.9001739925915709	0.776325
-0.4130352656473825	0.900177181542212	0.776375
-0.4129426442825706	0.9001803697219513	0.776425
-0.4128500230534855	0.9001835571308052	0.776475
-0.41275740196011684	0.9001867437687933	0.776525
-0.41266478100246945	0.9001899296359323	0.776575
-0.4125721601805331	0.900193114732241	0.776625
-0.4124795394943122	0.9001962990577363	0.776675
-0.4123869189437968	0.9001994826124374	0.776725
-0.41229429852899124	0.9002026653963613	0.776775
-0.4122016782498859	0.9002058474095266	0.776825
-0.4121090581064843	0.9002090286519508	0.776875
-0.41201643809877764	0.9002122091236523	0.776925
-0.4119238182267691	0.9002153888246487	0.776975
-0.41183119849044997	0.9002185677549585	0.777025
-0.41173857888982324	0.9002217459145992	0.777075
-0.4116459594248806	0.9002249233035895	0.777125
-0.41155334009562466	0.9002280999219467	0.777175
-0.41146072090204727	0.9002312757696896	0.777225
-0.41136810184415123	0.9002344508468355	0.777275
-0.411275482921928	0.9002376251534034	0.777325
-0.4111828641353807	0.9002407986894103	0.777375
-0.4110902454845006	0.9002439714548757	0.777425
-0.41099762696929104	0.900247143449816	0.777475
-0.410905008589743	0.9002503146742511	0.777525
-0.41081239034586003	0.9002534851281978	0.777575
-0.41071977223763356	0.9002566548116747	0.777625
-0.4106271542650662	0.9002598237247	0.777675
-0.41053453642815013	0.9002629918672919	0.777725
-0.4104419187268872	0.9002661592394686	0.777775
-0.41034930116127066	0.9002693258412477	0.777825
-0.4102566837313014	0.9002724916726487	0.777875
-0.41016406643697345	0.900275656733688	0.777925
-0.4100714492782872	0.9002788210243858	0.777975
-0.4099788322552367	0.9002819845447585	0.778025
-0.4098862153678224	0.9002851472948261	0.778075
-0.4097935986160388	0.9002883092746047	0.778125
-0.40970098199988575	0.9002914704841152	0.778175
-0.40960836551935786	0.9002946309233731	0.778225
-0.40951574917445527	0.9002977905923994	0.778275
-0.40942313296517246	0.9003009494912096	0.778325
-0.4093305168915094	0.9003041076198249	0.778375
-0.40923790095346085	0.9003072649782606	0.778425
-0.4091452851510266	0.9003104215665382	0.778475
-0.40905266948420166	0.9003135773846725	0.778525
-0.40896005395298557	0.9003167324326857	0.778575
-0.4088674385573734	0.9003198867105922	0.778625
-0.4087748232973647	0.9003230402184145	0.778675
-0.4086822081729545	0.9003261929561666	0.778725
-0.4085895931841424	0.9003293449238712	0.778775
-0.4084969783309236	0.9003324961215424	0.778825
-0.4084043636132976	0.9003356465492028	0.778875
-0.4083117490312596	0.9003387962068671	0.778925
-0.4082191345848087	0.9003419450945571	0.778975
-0.40812652027394103	0.9003450932122876	0.779025
-0.40803390609865475	0.900348240560081	0.779075
-0.4079412920589464	0.9003513871379518	0.779125
-0.40784867815481435	0.9003545329459224	0.779175
-0.40775606438625495	0.9003576779840073	0.779225
-0.40766345075326627	0.9003608222522292	0.779275
-0.40757083725584525	0.9003639657506021	0.779325
-0.4074782238939896	0.900367108479149	0.779375
-0.4073856106676962	0.900370250437884	0.779425
-0.407292997576963	0.9003733916268299	0.779475
-0.4072003846217869	0.9003765320460012	0.779525
-0.4071077718021656	0.9003796716954203	0.779575
-0.4070151591180963	0.9003828105751018	0.779625
-0.4069225465695763	0.9003859486850687	0.779675
-0.4068299341566034	0.9003890860253349	0.779725
-0.4067373218791744	0.9003922225959234	0.779775
-0.4066447097372873	0.9003953583968485	0.779825
-0.4065520977309388	0.9003984934281336	0.779875
-0.40645948586012715	0.9004016276897919	0.779925
-0.4063668741248487	0.9004047611818479	0.779975
-0.40627426252510196	0.9004078939043141	0.780025
-0.40618165106088344	0.9004110258572151	0.780075
-0.4060890397321911	0.900414157040564	0.780125
-0.40599642853902196	0.900417287454385	0.780175
-0.40590381748137433	0.9004204170986911	0.780225
-0.40581120655924396	0.9004235459735068	0.780275
-0.4057185957726302	0.900426674078845	0.780325
-0.4056259851215286	0.9004298014147301	0.780375
-0.4055333746059384	0.9004329279811752	0.780425
-0.4054407642258551	0.9004360537782048	0.780475
-0.4053481539812783	0.9004391788058315	0.780525
-0.4052555438722032	0.9004423030640806	0.780575
-0.4051629338986295	0.9004454265529639	0.780625
-0.40507032406055204	0.9004485492725075	0.780675
-0.4049777143579713	0.9004516712227228	0.780725
-0.40488510479088136	0.9004547924036361	0.780775
-0.4047924953592832	0.9004579128152587	0.780825
-0.40469988606317087	0.9004610324576166	0.780875
-0.40460727690254483	0.9004641513307214	0.780925
-0.40451466787739976	0.9004672694345996	0.780975
-0.40442205898773614	0.900470386769262	0.781025
-0.404329450233548	0.9004735033347359	0.781075
-0.4042368416148364	0.9004766191310314	0.781125
-0.40414423313159514	0.9004797341581763	0.781175
-0.4040516247838256	0.9004828484161804	0.781225
-0.40395901657152117	0.9004859619050718	0.781275
-0.40386640849468364	0.9004890746248604	0.781325
-0.40377380055330575	0.9004921865755737	0.781375
-0.4036811927473897	0.9004952977572226	0.781425
-0.4035885850769287	0.9004984081698337	0.781475
-0.40349597754192434	0.9005015178134183	0.781525
-0.4034033701423697	0.9005046266880032	0.781575
-0.40331076287826717	0.9005077347935994	0.781625
-0.403218155749609	0.9005108421302339	0.781675
-0.4031255487563981	0.9005139486979176	0.781725
-0.40303294189862665	0.9005170544966774	0.781775
-0.4029403351762973	0.9005201595265249	0.781825
-0.4028477285894022	0.9005232637874865	0.781875
-0.40275512213794457	0.9005263672795737	0.781925
-0.40266251582191603	0.9005294700028129	0.781975
-0.40256990964132017	0.900532571957216	0.782025
-0.4024773035961482	0.9005356731428092	0.782075
-0.40238469768640406	0.9005387735596044	0.782125
-0.40229209191207865	0.9005418732076281	0.782175
-0.40219948627317625	0.9005449720868918	0.782225
-0.40210688076968776	0.9005480701974221	0.782275
-0.4020142754016171	0.9005511675392306	0.782325
-0.4019216701689557	0.9005542641123443	0.782375
-0.40182906507170696	0.9005573599167741	0.782425
-0.4017364601098627	0.9005604549525477	0.782475
-0.4016438552834262	0.9005635492196754	0.782525
-0.40155125059238905	0.9005666427181853	0.782575
-0.401458646036755	0.9005697354480877	0.782625
-0.4013660416165152	0.9005728274094109	0.782675
-0.40127343733167364	0.9005759186021648	0.782725
-0.40118083318222136	0.9005790090263779	0.782775
-0.40108822916816267	0.90058209868206	0.782825
-0.4009956252894881	0.9005851875692399	0.782875
-0.40090302154620233	0.9005882756879275	0.782925
-0.4008104179382959	0.900591363038151	0.782975
-0.40071781446577326	0.9005944496199211	0.783025
-0.40062521112862526	0.9005975354332654	0.783075
-0.40053260792685613	0.9006006204781949	0.783125
-0.4004400048604568	0.900603704754737	0.783175
-0.4003474019294314	0.900606788262903	0.783225
-0.40025479913377077	0.9006098710027204	0.783275
-0.4001621964734798	0.9006129529742001	0.783325
-0.4000695939485483	0.9006160341773701	0.783375
-0.3999769915589815	0.9006191146122411	0.783425
-0.3998843893047696	0.9006221942788412	0.783475
-0.39979178718591757	0.9006252731771808	0.783525
-0.39969918520241593	0.900628351307288	0.783575
-0.3996065833542688	0.9006314286691736	0.783625
-0.39951398164146756	0.9006345052628659	0.783675
-0.39942138006401606	0.9006375810883751	0.783725
-0.39932877862190536	0.9006406561457302	0.783775
-0.39923617731514	0.9006437304349407	0.783825
-0.3991435761437104	0.900646803956036	0.783875
-0.39905097510762144	0.900649876709026	0.783925
-0.3989583742068635	0.9006529486939391	0.783975
-0.39886577344144114	0.9006560199107864	0.784025
-0.3987731728113454	0.9006590903595953	0.784075
-0.3986805723165803	0.9006621600403776	0.784125
-0.398587971957137	0.9006652289531607	0.784175
-0.39849537173301974	0.9006682970979559	0.784225
-0.3984027716442194	0.9006713644747909	0.784275
-0.39831017169074057	0.9006744310836773	0.784325
-0.3982175718725739	0.9006774969246425	0.784375
-0.39812497218972365	0.9006805619976981	0.784425
-0.398032372642181	0.9006836263028718	0.784475
-0.3979397732299502	0.900686689840175	0.784525
-0.39784717395302216	0.9006897526096352	0.784575
-0.39775457481140114	0.9006928146112645	0.784625
-0.39766197580507856	0.9006958758450898	0.784675
-0.3975693769340581	0.9006989363111233	0.784725
-0.3974767781983314	0.900701996009392	0.784775
-0.39738417959790184	0.9007050549399086	0.784825
-0.39729158113276186	0.9007081131026993	0.784875
-0.39719898280291366	0.9007111704977776	0.784925
-0.39710638460835096	0.9007142271251689	0.784975
-0.397013786549075	0.9007172829848874	0.785025
-0.39692118862507997	0.9007203380769582	0.785075
-0.3968285908363672	0.9007233924013954	0.785125
-0.3967359931829305	0.9007264459582245	0.785175
-0.39664339566477147	0.9007294987474597	0.785225
-0.39655079828188394	0.9007325507691258	0.785275
-0.3964582010342692	0.9007356020232378	0.785325
-0.3963656039219214	0.9007386525098201	0.785375
-0.39627300694484185	0.9007417022288877	0.785425
-0.3961804101030246	0.9007447511804653	0.785475
-0.39608781339647087	0.9007477993645677	0.785525
-0.39599521682517497	0.9007508467812195	0.785575
-0.3959026203891379	0.900753893430436	0.785625
-0.3958100240883538	0.9007569393122417	0.785675
-0.39571742792282416	0.9007599844266512	0.785725
-0.395624831892543	0.9007630287736896	0.785775
-0.3955322359975115	0.9007660723533718	0.785825
-0.3954396402377239	0.9007691151657226	0.785875
-0.3953470446131813	0.9007721572107568	0.785925
-0.39525444912387797	0.9007751984884995	0.785975
-0.39516185376981544	0.900778238998965	0.786025
-0.3950692585509871	0.9007812787421792	0.786075
-0.39497666346739546	0.9007843177181558	0.786125
-0.39488406851903296	0.9007873559269212	0.786175
-0.3947914737059029	0.9007903933684887	0.786225
-0.39469887902799716	0.9007934300428846	0.786275
-0.3946062844853196	0.9007964659501226	0.786325
-0.3945136900778617	0.9007995010902289	0.786375
-0.39442109580562745	0.9008025354632178	0.786425
-0.39432850166860817	0.9008055690691144	0.786475
-0.39423590766680805	0.9008086019079337	0.786525
-0.39414331380021844	0.9008116339797005	0.786575
-0.39405072006884334	0.9008146652844302	0.786625
-0.39395812647267425	0.9008176958221477	0.786675
-0.3938655330117152	0.9008207255928681	0.786725
-0.39377293968595767	0.9008237545966159	0.786775
-0.3936803464954057	0.9008267828334069	0.786825
-0.3935877534400505	0.9008298103032657	0.786875
-0.3934951605198966	0.9008328370062076	0.786925
-0.3934025677349349	0.9008358629422575	0.786975
-0.39330997508516996	0.9008388881114308	0.787025
-0.3932173825705927	0.9008419125137521	0.787075
-0.3931247901912078	0.9008449361492373	0.787125
-0.3930321979470061	0.9008479590179105	0.787175
-0.39293960583799215	0.900850981119788	0.787225
-0.3928470138641569	0.9008540024548939	0.787275
-0.3927544220255047	0.9008570230232444	0.787325
-0.3926618303220273	0.9008600428248633	0.787375
-0.392569238753728	0.9008630618597675	0.787425
-0.3924766473205994	0.9008660801279802	0.787475
-0.3923840560226442	0.9008690976295187	0.787525
-0.3922914648598552	0.9008721143644064	0.787575
-0.3921988738322355	0.9008751303326599	0.787625
-0.392106282939777	0.9008781455343033	0.787675
-0.3920136921824837	0.900881159969353	0.787725
-0.3919211015603472	0.9008841736378331	0.787775
-0.39182851107337135	0.90088718653976	0.787825
-0.3917359207215478	0.9008901986751576	0.787875
-0.39164333050488065	0.9008932100440429	0.787925
-0.3915507404233613	0.9008962206464394	0.787975
-0.39145815047699384	0.9008992304823642	0.788025
-0.3913655606657697	0.9009022395518407	0.788075
-0.3912729709896932	0.9009052478548862	0.788125
-0.39118038144875567	0.900908255391524	0.788175
-0.3910877920429613	0.9009112621617716	0.788225
-0.3909952027723013	0.9009142681656525	0.788275
-0.3909026136367802	0.9009172734031836	0.788325
-0.390810024636389	0.9009202778743884	0.788375
-0.39071743577113255	0.9009232815792847	0.788425
-0.3906248470410016	0.9009262845178954	0.788475
-0.3905322584460008	0.9009292866902383	0.788525
-0.390439669986121	0.9009322880963364	0.788575
-0.3903470816613671	0.900935288736208	0.788625
-0.3902544934717302	0.9009382886098749	0.788675
-0.3901619054172144	0.9009412877173567	0.788725
-0.39006931749781143	0.9009442860586745	0.788775
-0.38997672971352504	0.9009472836338487	0.788825
-0.3898841420643472	0.9009502804428992	0.788875
-0.3897915545502816	0.9009532764858472	0.788925
-0.3896989671713203	0.9009562717627126	0.788975
-0.3896063799274668	0.9009592662735165	0.789025
-0.3895137928187133	0.900962260018279	0.789075
-0.3894212058450631	0.9009652529970209	0.789125
-0.3893286190065087	0.9009682452097626	0.789175
-0.38923603230305315	0.9009712366565248	0.789225
-0.3891434457346892	0.9009742273373277	0.789275
-0.3890508593014198	0.9009772172521924	0.789325
-0.38895827300323754	0.9009802064011389	0.789375
-0.38886568684014555	0.9009831947841884	0.789425
-0.38877310081213645	0.900986182401361	0.789475
-0.3886805149192133	0.9009891692526779	0.789525
-0.38858792916136853	0.9009921553381589	0.789575
-0.3884953435386055	0.9009951406578258	0.789625
-0.3884027580509168	0.9009981252116979	0.789675
-0.38831017269830526	0.9010011089997971	0.789725
-0.38821758748076374	0.9010040920221429	0.789775
-0.38812500239829517	0.9010070742787574	0.789825
-0.3880324174508924	0.9010100557696596	0.789875
-0.38793983263855825	0.901013036494872	0.789925
-0.38784724796128556	0.9010160164544135	0.789975
-0.3877546634190773	0.9010189956483067	0.790025
-0.38766207901192623	0.9010219740765704	0.790075
-0.38756949473983504	0.9010249517392273	0.790125
-0.38747691060279726	0.9010279286362962	0.790175
-0.3873843266008147	0.9010309047677997	0.790225
-0.38729174273388156	0.9010338801337567	0.790275
-0.38719915900199897	0.9010368547341904	0.790325
-0.3871065754051619	0.9010398285691186	0.790375
-0.38701399194337094	0.9010428016385654	0.790425
-0.38692140861662144	0.9010457739425483	0.790475
-0.38682882542491376	0.9010487454810913	0.790525
-0.38673624236824317	0.9010517162542122	0.790575
-0.38664365944661017	0.9010546862619349	0.790625
-0.38655107666001	0.9010576555042771	0.790675
-0.3864584940084432	0.9010606239812629	0.790725
-0.38636591149190525	0.9010635916929098	0.790775
-0.3862733291103962	0.9010665586392423	0.790825
-0.3861807468639118	0.9010695248202777	0.790875
-0.3860881647524521	0.9010724902360404	0.790925
-0.3859955827760128	0.9010754548865477	0.790975
-0.3859030009345941	0.9010784187718244	0.791025
-0.3858104192281915	0.9010813818918876	0.791075
-0.3857178376568053	0.901084344246762	0.791125
-0.3856252562204308	0.9010873058364647	0.791175
-0.3855326749190688	0.9010902666610207	0.791225
-0.38544009375271415	0.9010932267204469	0.791275
-0.3853475127213677	0.9010961860147685	0.791325
-0.3852549318250247	0.9010991445440021	0.791375
-0.3851623510636854	0.9011021023081731	0.791425
-0.38506977043734536	0.9011050593072986	0.791475
-0.3849771899460051	0.9011080155414031	0.791525
-0.38488460958965964	0.9011109710105043	0.791575
-0.38479202936831003	0.9011139257146266	0.791625
-0.384699449281951	0.9011168796537877	0.791675
-0.38460686933058336	0.9011198328280122	0.791725
-0.38451428951420213	0.9011227852373177	0.791775
-0.3844217098328086	0.9011257368817285	0.791825
-0.384329130286397	0.9011286877612626	0.791875
-0.3842365508749687	0.9011316378759446	0.791925
-0.3841439715985186	0.9011345872257917	0.791975
-0.38405139245704756	0.901137535810829	0.792025
-0.38395881345055044	0.9011404836310738	0.792075
-0.3838662345790282	0.9011434306865511	0.792125
-0.38377365584247564	0.9011463769772785	0.792175
-0.3836810772408941	0.9011493225032802	0.792225
-0.3835884987742781	0.9011522672645748	0.792275
-0.38349592044262876	0.901155211261186	0.792325
-0.38340334224594064	0.9011581544931326	0.792375
-0.3833107641842153	0.9011610969604383	0.792425
-0.3832181862574472	0.9011640386631217	0.792475
-0.3831256084656375	0.9011669796012067	0.792525
-0.38303303080878104	0.9011699197747118	0.792575
-0.38294045328687853	0.9011728591836612	0.792625
-0.3828478758999255	0.9011757978280732	0.792675
-0.3827552986479221	0.9011787357079721	0.792725
-0.38266272153086434	0.901181672823376	0.792775
-0.382570144548752	0.9011846091743095	0.792825
-0.3824775677015809	0.9011875447607908	0.792875
-0.3823849909893513	0.9011904795828442	0.792925
-0.38229241441205875	0.9011934136404881	0.792975
-0.3821998379697037	0.901196346933747	0.793025
-0.3821072616622817	0.9011992794626384	0.793075
-0.3820146854897928	0.9012022112271881	0.793125
-0.381922109452233	0.9012051422274132	0.793175
-0.38182953354960203	0.9012080724633393	0.793225
-0.3817369577818963	0.9012110019349832	0.793275
-0.38164438214911517	0.9012139306423712	0.793325
-0.38155180665125543	0.9012168585855196	0.793375
-0.3814592312883159	0.9012197857644552	0.793425
-0.38136665606029363	0.901222712179194	0.793475
-0.3812740809671879	0.9012256378297628	0.793525
-0.3811815060089949	0.9012285627161781	0.793575
-0.38108893118571446	0.9012314868384661	0.793625
-0.3809963564973428	0.9012344101966435	0.793675
-0.3809037819438794	0.9012373327907367	0.793725
-0.3808112075253209	0.9012402546207622	0.793775
-0.3807186332416667	0.9012431756867463	0.793825
-0.3806260590929131	0.9012460959887059	0.793875
-0.38053348507905993	0.9012490155266675	0.793925
-0.38044091120010304	0.9012519343006473	0.793975
-0.3803483374560428	0.9012548523106724	0.794025
-0.3802557638468744	0.9012577695567587	0.794075
-0.38016319037259894	0.9012606860389336	0.794125
-0.38007061703321104	0.901263601757213	0.794175
-0.37997804382871225	0.9012665167116238	0.794225
-0.3798854707590967	0.9012694309021823	0.794275
-0.3797928978243666	0.9012723443289158	0.794325
-0.3797003250245151	0.9012752569918402	0.794375
-0.37960775235954547	0.9012781688909826	0.794425
-0.37951517982945016	0.9012810800263594	0.794475
-0.3794226074342325	0.9012839903979976	0.794525
-0.37933003517388564	0.9012869000059132	0.794575
-0.37923746304841227	0.9012898088501337	0.794625
-0.3791448910578054	0.9012927169306749	0.794675
-0.37905231920206817	0.9012956242475645	0.794725
-0.37895974748119327	0.9012985308008185	0.794775
-0.37886717589518404	0.9013014365904639	0.794825
-0.37877460444403294	0.9013043416165174	0.794875
-0.37868203312774396	0.9013072458790056	0.794925
-0.37858946194630866	0.9013101493779456	0.794975
-0.37849689089973154	0.9013130521133635	0.795025
-0.37840431998800406	0.9013159540852772	0.795075
-0.37831174921113087	0.9013188552937123	0.795125
-0.378219178569103	0.9013217557386866	0.795175
-0.37812660806192566	0.9013246554202257	0.795225
-0.3780340376895896	0.9013275543383478	0.795275
-0.3779414674521	0.9013304524930783	0.795325
-0.37784889734944765	0.9013333498844357	0.795375
-0.3777563273816377	0.9013362465124453	0.795425
-0.3776637575486611	0.9013391423771251	0.795475
-0.37757118785052296	0.9013420374785007	0.795525
-0.3774786182872141	0.9013449318165907	0.795575
-0.3773860488587396	0.9013478253914202	0.795625
-0.3772934795650903	0.9013507182030078	0.795675
-0.3772009104062718	0.9013536102513787	0.795725
-0.3771083413822739	0.9013565015365517	0.795775
-0.37701577249310314	0.9013593920585514	0.795825
-0.3769232037387488	0.9013622818173974	0.795875
-0.3768306351192179	0.9013651708131141	0.795925
-0.37673806663449927	0.9013680590457209	0.795975
-0.37664549828460003	0.9013709465152421	0.796025
-0.376552930069509	0.9013738332216977	0.796075
-0.3764603619892333	0.9013767191651115	0.796125
-0.3763677940437619	0.901379604345504	0.796175
-0.37627522623310206	0.9013824887628984	0.796225
-0.3761826585572424	0.9013853724173154	0.796275
-0.3760900910161903	0.9013882553087784	0.796325
-0.3759975236099345	0.9013911374373085	0.796375
-0.3759049563384818	0.9013940188029284	0.796425
-0.3758123892018219	0.9013968994056596	0.796475
-0.37571982219996125	0.9013997792455245	0.796525
-0.3756272553328891	0.9014026583225452	0.796575
-0.37553468860061234	0.9014055366367435	0.796625
-0.37544212200312	0.901408414188142	0.796675
-0.37534955554041916	0.9014112909767623	0.796725
-0.3752569892124986	0.9014141670026272	0.796775
-0.37516442301936576	0.901417042265758	0.796825
-0.375071856961009	0.9014199167661777	0.796875
-0.37497929103743616	0.9014227905039076	0.796925
-0.3748867252486355	0.9014256634789708	0.796975
-0.3747941595946147	0.9014285356913883	0.797025
-0.37470159407536185	0.9014314071411839	0.797075
-0.3746090286908856	0.9014342778283776	0.797125
-0.37451646344117256	0.9014371477529943	0.797175
-0.3744238983262327	0.9014400169150534	0.797225
-0.37433133334605173	0.90144288531458	0.797275
-0.37423876850064014	0.9014457529515933	0.797325
-0.37414620378998326	0.9014486198261189	0.797375
-0.3740536392140923	0.9014514859381755	0.797425
-0.3739610747729517	0.9014543512877887	0.797475
-0.373868510466573	0.9014572158749777	0.797525
-0.3737759462949409	0.9014600796997682	0.797575
-0.3736833822580667	0.9014629427621786	0.797625
-0.3735908183559351	0.9014658050622353	0.797675
-0.37349825458855745	0.9014686665999566	0.797725
-0.3734056909559184	0.9014715273753688	0.797775
-0.3733131274580295	0.9014743873884904	0.797825
-0.37322056409487514	0.9014772466393475	0.797875
-0.3731280008664669	0.9014801051279586	0.797925
-0.3730354377727892	0.9014829628543501	0.797975
-0.3729428748138541	0.9014858198185401	0.798025
-0.37285031198964497	0.9014886760205556	0.798075
-0.3727577493001748	0.9014915314604145	0.798125
-0.3726651867454268	0.9014943861381433	0.798175
-0.37257262432541355	0.9014972400537605	0.798225
-0.3724800620401186	0.9015000932072927	0.798275
-0.3723874998895544	0.9015029455987582	0.798325
-0.3722949378737047	0.9015057972281832	0.798375
-0.37220237599258166	0.9015086480955867	0.798425
-0.37210981424616935	0.9015114982009946	0.798475
-0.37201725263447954	0.901514347544426	0.798525
-0.37192469115749677	0.901517196125907	0.798575
-0.37183212981523256	0.9015200439454559	0.798625
-0.3717395686076711	0.9015228910030999	0.798675
-0.3716470075348244	0.9015257372988569	0.798725
-0.37155444659667675	0.9015285828327538	0.798775
-0.3714618857932396	0.901531427604809	0.798825
-0.37136932512449766	0.9015342716150493	0.798875
-0.3712767645904622	0.9015371148634928	0.798925
-0.3711842041911183	0.9015399573501665	0.798975
-0.3710916439264766	0.9015427990750887	0.799025
-0.37099908379652263	0.9015456400382864	0.799075
-0.370906523801267	0.9015484802397777	0.799125
-0.3708139639406951	0.9015513196795898	0.799175
-0.3707214042148176	0.9015541583577407	0.799225
-0.3706288446236198	0.9015569962742576	0.799275
-0.3705362851671125	0.9015598334291588	0.799325
-0.370443725845281	0.9015626698224711	0.799375
-0.37035116665813633	0.9015655054542131	0.799425
-0.37025860760566315	0.9015683403244116	0.799475
-0.37016604868787306	0.9015711744330852	0.799525
-0.37007348990475025	0.9015740077802608	0.799575
-0.3699809312563067	0.9015768403659569	0.799625
-0.3698883727425268	0.9015796721902	0.799675
-0.369795814363422	0.9015825032530096	0.799725
-0.3697032561189768	0.9015853335544114	0.799775
-0.36961069800920293	0.9015881630944254	0.799825
-0.3695181400340847	0.901590991873077	0.799875
-0.3694255821936337	0.9015938198903863	0.799925
-0.3693330244878343	0.9015966471463791	0.799975
-0.36924046691669854	0.9015994736410748	0.800025
-0.3691479094802104	0.9016022993744996	0.800075
-0.3690553521783818	0.9016051243466732	0.800125
-0.3689627950111972	0.9016079485576213	0.800175
-0.3688702379786678	0.901610772007364	0.800225
-0.3687776810807787	0.9016135946959265	0.800275
-0.36868512431754075	0.90161641662333	0.800325
-0.3685925676889392	0.9016192377895986	0.800375
-0.3685000111949847	0.9016220581947542	0.800425
-0.36840745483566284	0.9016248778388205	0.800475
-0.36831489861098415	0.9016276967218194	0.800525
-0.36822234252093405	0.9016305148437752	0.800575
-0.3681297865655231	0.9016333322047092	0.800625
-0.36803723074473693	0.9016361488046459	0.800675
-0.3679446750585861	0.9016389646436068	0.800725
-0.36785211950705593	0.9016417797216164	0.800775
-0.3677595640901571	0.901644594038696	0.800825
-0.3676670088078751	0.9016474075948702	0.800875
-0.3675744536602205	0.9016502203901604	0.800925
-0.3674818986471788	0.901653032424591	0.800975
-0.36738934376876053	0.9016558436981836	0.801025
-0.36729678902495133	0.9016586542109629	0.801075
-0.3672042344157615	0.90166146396295	0.801125
-0.3671116799411768	0.9016642729541701	0.801175
-0.36701912560120736	0.9016670811846438	0.801225
-0.36692657139583923	0.9016698886543968	0.801275
-0.36683401732508253	0.9016726953634494	0.801325
-0.36674146338892327	0.9016755013118274	0.801375
-0.3666489095873712	0.9016783064995512	0.801425
-0.3665563559204128	0.9016811109266466	0.801475
-0.36646380238805754	0.9016839145931341	0.801525
-0.36637124899029216	0.9016867174990393	0.801575
-0.3662786957271259	0.9016895196443829	0.801625
-0.3661861425985455	0.9016923210291904	0.801675
-0.36609358960456034	0.9016951216534826	0.801725
-0.36600103674515716	0.901697921517285	0.801775
-0.36590848402034526	0.9017007206206185	0.801825
-0.3658159314301112	0.9017035189635085	0.801875
-0.36572337897446455	0.9017063165459759	0.801925
-0.36563082665339197	0.9017091133680462	0.801975
-0.36553827446690274	0.9017119094297402	0.802025
-0.3654457224149836	0.9017147047310836	0.802075
-0.3653531704976436	0.9017174992720972	0.802125
-0.36526061871487014	0.9017202930528065	0.802175
-0.3651680670666717	0.901723086073233	0.802225
-0.365075515553036	0.9017258783334013	0.802275
-0.364982964173971	0.9017286698333332	0.802325
-0.3648904129294652	0.9017314605730538	0.802375
-0.3647978618195258	0.9017342505525843	0.802425
-0.36470531084414176	0.9017370397719502	0.802475
-0.3646127600033202	0.9017398282311723	0.802525
-0.36452020929705015	0.9017426159302768	0.802575
-0.36442765872533844	0.9017454028692841	0.802625
-0.3643351082881742	0.9017481890482205	0.802675
-0.3642425579855646	0.9017509744671061	0.802725
-0.36415000781749823	0.9017537591259679	0.802775
-0.3640574577839827	0.9017565430248256	0.802825
-0.3639649078850064	0.9017593261637058	0.802875
-0.36387235812057694	0.901762108542629	0.802925
-0.36377980849068287	0.9017648901616215	0.802975
-0.36368725899533144	0.9017676710207038	0.803025
-0.36359470963451174	0.9017704511199021	0.803075
-0.3635021604082306	0.9017732304592371	0.803125
-0.363409611316477	0.901776009038735	0.803175
-0.36331706235925787	0.9017787868584167	0.803225
-0.36322451353656265	0.9017815639183079	0.803275
-0.36313196484839794	0.9017843402184299	0.803325
-0.3630394162947529	0.9017871157588085	0.803375
-0.3629468678756344	0.9017898905394648	0.803425
-0.362854319591032	0.9017926645604247	0.803475
-0.3627617714409516	0.9017954378217091	0.803525
-0.36266922342538366	0.9017982103233444	0.803575
-0.36257667554433376	0.9018009820653511	0.803625
-0.3624841277977922	0.9018037530477558	0.803675
-0.3623915801857647	0.9018065232705792	0.803725
-0.36229903270824165	0.9018092927338475	0.803775
-0.3622064853652285	0.9018120614375816	0.803825
-0.3621139381567158	0.9018148293818078	0.803875
-0.36202139108270925	0.901817596566547	0.803925
-0.36192884414319887	0.9018203629918257	0.803975
-0.36183629733819095	0.9018231286576642	0.804025
-0.36174375066767483	0.9018258935640897	0.804075
-0.3616512041316576	0.9018286577111222	0.804125
-0.3615586577301279	0.9018314210987889	0.804175
-0.36146611146309304	0.9018341837271099	0.804225
-0.3613735653305419	0.9018369455961125	0.804275
-0.3612810193324812	0.9018397067058169	0.804325
-0.3611884734689005	0.90184246705625	0.804375
-0.36109592773980614	0.9018452266474325	0.804425
-0.3610033821451881	0.9018479854793908	0.804475
-0.3609108366850519	0.9018507435521462	0.804525
-0.3608182913593883	0.9018535008657248	0.804575
-0.3607257461682024	0.9018562574201477	0.804625
-0.36063320111148534	0.9018590132154415	0.804675
-0.36054065618924164	0.9018617682516271	0.804725
-0.3604481114014628	0.901864522528731	0.804775
-0.3603555667481535	0.9018672760467742	0.804825
-0.36026302222930484	0.9018700288057834	0.804875
-0.3601704778449218	0.9018727808057794	0.804925
-0.3600779335949952	0.9018755320467892	0.804975
-0.3599853894795303	0.9018782825288331	0.805025
-0.35989284549851774	0.9018810322519386	0.805075
-0.35980030165196286	0.9018837812161259	0.805125
-0.35970775793985643	0.9018865294214223	0.805175
-0.3596152143622035	0.9018892768678484	0.805225
-0.3595226709189951	0.9018920235554312	0.805275
-0.35943012761023596	0.9018947694841914	0.805325
-0.35933758443591757	0.9018975146541562	0.805375
-0.35924504139604396	0.9019002590653463	0.805425
-0.3591524984906076	0.9019030027177884	0.805475
-0.3590599557196116	0.901905745611504	0.805525
-0.3589674130830488	0.9019084877465193	0.805575
-0.3588748705809225	0.9019112291228558	0.805625
-0.35878232821322514	0.9019139697405401	0.805675
-0.35868978597996026	0.9019167095995935	0.805725
-0.3585972438811204	0.9019194487000425	0.805775
-0.35850470191670897	0.9019221870419082	0.805825
-0.3584121600867181	0.901924924625218	0.805875
-0.3583196183911519	0.9019276614499925	0.805925
-0.3582270768300022	0.9019303975162588	0.805975
-0.35813453540327306	0.9019331328240379	0.806025
-0.35804199411095633	0.901935867373357	0.806075
-0.35794945295305597	0.9019386011642367	0.806125
-0.35785691192956404	0.9019413341967047	0.806175
-0.3577643710404844	0.9019440664707814	0.806225
-0.35767183028580907	0.9019467979864945	0.806275
-0.3575792896655421	0.9019495287438642	0.806325
-0.35748674917967516	0.9019522587429185	0.806375
-0.3573942088282125	0.9019549879836779	0.806425
-0.3573016686111458	0.90195771646617	0.806475
-0.3572091285284792	0.9019604441904152	0.806525
-0.3571165885802045	0.9019631711564415	0.806575
-0.3570240487663259	0.9019658973642692	0.806625
-0.3569315090868351	0.9019686228139261	0.806675
-0.3568389695417363	0.9019713475054328	0.806725
-0.3567464301310211	0.901974071438817	0.806775
-0.35665389085469373	0.9019767946140995	0.806825
-0.35656135171274606	0.9019795170313074	0.806875
-0.3564688127051818	0.9019822386904626	0.806925
-0.3563762738319935	0.9019849595915912	0.806975
-0.3562837350931841	0.9019876797347156	0.807025
-0.3561911964887468	0.9019903991198618	0.807075
-0.35609865801868384	0.9019931177470526	0.807125
-0.3560061196829893	0.9019958356163134	0.807175
-0.35591358148166463	0.9019985527276672	0.807225
-0.3558210434147045	0.9020012690811395	0.807275
-0.35572850548211005	0.9020039846767535	0.807325
-0.35563596768387606	0.9020066995145346	0.807375
-0.35554343002000344	0.9020094135945059	0.807425
-0.3554508924904871	0.9020121269166927	0.807475
-0.355358355095328	0.9020148394811186	0.807525
-0.355265817834521	0.9020175512878087	0.807575
-0.3551732807080669	0.9020202623367864	0.807625
-0.3550807437159614	0.9020229726280768	0.807675
-0.35498820685820415	0.9020256821617039	0.807725
-0.35489567013479145	0.9020283909376922	0.807775
-0.3548031335457227	0.9020310989560659	0.807825
-0.35471059709099456	0.9020338062168493	0.807875
-0.354618060770606	0.9020365127200674	0.807925
-0.35452552458455394	0.9020392184657438	0.807975
-0.35443298853283706	0.9020419234539035	0.808025
-0.35434045261545266	0.9020446276845707	0.808075
-0.3542479168323993	0.9020473311577698	0.808125
-0.3541553811836742	0.9020500338735253	0.808175
-0.35406284566927587	0.9020527358318619	0.808225
-0.3539703102892017	0.9020554370328034	0.808275
-0.3538777750434499	0.9020581374763751	0.808325
-0.35378523993201827	0.9020608371626007	0.808375
-0.3536927049549045	0.9020635360915056	0.808425
-0.35360017011210715	0.9020662342631129	0.808475
-0.35350763540362296	0.9020689316774488	0.808525
-0.3534151008294513	0.9020716283345364	0.808575
-0.3533225663895883	0.9020743242344015	0.808625
-0.35323003208403403	0.9020770193770672	0.808675
-0.3531374979127838	0.9020797137625597	0.808725
-0.35304496387583817	0.9020824073909017	0.808775
-0.3529524299731925	0.9020851002621196	0.808825
-0.3528598962048469	0.9020877923762365	0.808875
-0.35276736257079716	0.9020904837332782	0.808925
-0.35267482907104325	0.9020931743332681	0.808975
-0.3525822957055807	0.9020958641762321	0.809025
-0.3524897624744101	0.9020985532621936	0.809075
-0.3523972293775265	0.9021012415911782	0.809125
-0.3523046964149305	0.9021039291632097	0.809175
-0.35221216358661717	0.9021066159783137	0.809225
-0.35211963089258735	0.9021093020365137	0.809275
-0.3520270983328358	0.9021119873378357	0.809325
-0.35193456590736344	0.9021146718823032	0.809375
-0.35184203361616523	0.9021173556699418	0.809425
-0.3517495014592418	0.9021200387007753	0.809475
-0.35165696943658825	0.9021227209748294	0.809525
-0.35156443754820516	0.9021254024921278	0.809575
-0.35147190579408766	0.9021280832526962	0.809625
-0.3513793741742362	0.9021307632565584	0.809675
-0.35128684268864613	0.9021334425037402	0.809725
-0.35119431133731766	0.9021361209942653	0.809775
-0.35110178012024684	0.9021387987281592	0.809825
-0.3510092490374326	0.9021414757054462	0.809875
-0.3509167180888722	0.9021441519261516	0.809925
-0.3508241872745634	0.9021468273902999	0.809975
-0.3507316565945048	0.9021495020979157	0.810025
-0.35063912604869296	0.9021521760490244	0.810075
-0.3505465956371273	0.9021548492436499	0.810125
-0.350454065359804	0.9021575216818182	0.810175
-0.35036153521672236	0.902160193363553	0.810225
-0.350269005207879	0.90216286428888	0.810275
-0.3501764753332728	0.9021655344578239	0.810325
-0.3500839455929005	0.9021682038704091	0.810375
-0.3499914159867611	0.9021708725266611	0.810425
-0.34989888651485124	0.9021735404266041	0.810475
-0.3498063571771695	0.9021762075702641	0.810525
-0.34971382797371336	0.9021788739576647	0.810575
-0.34962129890448074	0.902181539588832	0.810625
-0.34952876996946936	0.9021842044637901	0.810675
-0.3494362411686772	0.9021868685825645	0.810725
-0.34934371250210194	0.9021895319451795	0.810775
-0.3492511839697414	0.9021921945516609	0.810825
-0.34915865557159337	0.9021948564020329	0.810875
-0.3490661273076556	0.9021975174963209	0.810925
-0.34897359917792603	0.90220017783455	0.810975
-0.3488810711824019	0.902202837416745	0.811025
-0.34878854332108217	0.9022054962429308	0.811075
-0.34869601559396296	0.9022081543131326	0.811125
-0.34860348800104407	0.9022108116273754	0.811175
-0.34851096054232095	0.9022134681856843	0.811225
-0.3484184332177939	0.902216123988084	0.811275
-0.3483259060274582	0.9022187790346001	0.811325
-0.3482333789713141	0.9022214333252573	0.811375
-0.3481408520493568	0.9022240868600808	0.811425
-0.34804832526158674	0.9022267396390957	0.811475
-0.34795579860799897	0.9022293916623271	0.811525
-0.3478632720885941	0.9022320429298	0.811575
-0.34777074570336675	0.9022346934415397	0.811625
-0.3476782194523182	0.902237343197571	0.811675
-0.3475856933354423	0.9022399921979198	0.811725
-0.347493167352741	0.90224264044261	0.811775
-0.3474006415042078	0.902245287931668	0.811825
-0.3473081157898446	0.9022479346651182	0.811875
-0.3472155902096449	0.9022505806429864	0.811925
-0.3471230647636109	0.9022532258652968	0.811975
-0.34703053945173584	0.9022558703320757	0.812025
-0.3469380142740218	0.9022585140433474	0.812075
-0.3468454892304624	0.9022611569991379	0.812125
-0.34675296432105934	0.9022637991994717	0.812175
-0.3466604395458065	0.9022664406443748	0.812225
-0.3465679149047053	0.9022690813338717	0.812275
-0.34647539039775	0.9022717212679883	0.812325
-0.3463828660249417	0.902274360446749	0.812375
-0.3462903417862745	0.9022769988701804	0.812425
-0.34619781768175006	0.9022796365383061	0.812475
-0.34610529371136217	0.9022822734511532	0.812525
-0.3460127698751123	0.9022849096087453	0.812575
-0.34592024617299455	0.9022875450111091	0.812625
-0.34582772260501	0.9022901796582691	0.812675
-0.34573519917115303	0.9022928135502509	0.812725
-0.34564267587142494	0.9022954466870796	0.812775
-0.34555015270581974	0.902298079068781	0.812825
-0.34545762967433874	0.9023007106953802	0.812875
-0.3453651067769759	0.9023033415669025	0.812925
-0.3452725840137328	0.9023059716833735	0.812975
-0.3451800613846034	0.9023086010448184	0.813025
-0.3450875388895888	0.9023112296512626	0.813075
-0.3449950165286836	0.9023138575027313	0.813125
-0.34490249430188813	0.9023164845992508	0.813175
-0.3448099722091977	0.9023191109408453	0.813225
-0.34471745025061235	0.9023217365275413	0.813275
-0.34462492842612724	0.9023243613593633	0.813325
-0.34453240673574276	0.9023269854363377	0.813375
-0.3444398851794536	0.9023296087584891	0.813425
-0.3443473637572607	0.9023322313258438	0.813475
-0.3442548424691583	0.9023348531384265	0.813525
-0.34416232131514746	0.9023374741962634	0.813575
-0.34406980029522233	0.9023400944993794	0.813625
-0.3439772794093843	0.9023427140478005	0.813675
-0.34388475865762724	0.9023453328415516	0.813725
-0.34379223803995224	0.9023479508806592	0.813775
-0.3436997175563539	0.9023505681651477	0.813825
-0.34360719720683264	0.9023531846950439	0.813875
-0.34351467699138366	0.9023558004703719	0.813925
-0.34342215691000677	0.9023584154911587	0.813975
-0.34332963696269764	0.9023610297574286	0.814025
-0.3432371171494555	0.9023636432692086	0.814075
-0.3431445974702766	0.9023662560265229	0.814125
-0.34305207792516	0.9023688680293982	0.814175
-0.3429595585141018	0.9023714792778591	0.814225
-0.34286703923710116	0.9023740897719325	0.814275
-0.3427745200941543	0.9023766995116426	0.814325
-0.34268200108525987	0.9023793084970163	0.814375
-0.34258948221041463	0.9023819167280782	0.814425
-0.3424969634696169	0.9023845242048553	0.814475
-0.34240444486286414	0.9023871309273713	0.814525
-0.3423119263901533	0.9023897368956543	0.814575
-0.34221940805148293	0.9023923421097276	0.814625
-0.3421268898468498	0.902394946569619	0.814675
-0.34203437177625223	0.9023975502753523	0.814725
-0.3419418538396871	0.9024001532269554	0.814775
-0.34184933603715273	0.9024027554244513	0.814825
-0.34175681836864585	0.902405356867869	0.814875
-0.34166430083416494	0.9024079575572306	0.814925
-0.34157178343370664	0.9024105574925657	0.814975
-0.3414792661672694	0.9024131566738961	0.815025
-0.3413867490348501	0.9024157551012517	0.815075
-0.34129423203644715	0.9024183527746539	0.815125
-0.3412017151720567	0.9024209496941332	0.815175
-0.34110919844167803	0.9024235458597107	0.815225
-0.3410166818453071	0.902426141271417	0.815275
-0.34092416538294296	0.9024287359292726	0.815325
-0.3408316490545816	0.902431329833309	0.815375
-0.340739132860222	0.9024339229835464	0.815425
-0.34064661679986036	0.9024365153800165	0.815475
-0.3405541008734957	0.902439107022739	0.815525
-0.3404615850811238	0.9024416979117462	0.815575
-0.3403690694227442	0.9024442880470572	0.815625
-0.34027655389835215	0.9024468774287049	0.815675
-0.34018403850794793	0.9024494660567082	0.815725
-0.34009152325152586	0.9024520539311002	0.815775
-0.3399990081290869	0.9024546410518993	0.815825
-0.33990649314062477	0.9024572274191391	0.815875
-0.33981397828614124	0.9024598130328378	0.815925
-0.3397214635656292	0.9024623978930292	0.815975
-0.33962894897909096	0.9024649819997312	0.816025
-0.33953643452651905	0.9024675653529781	0.816075
-0.3394439202079162	0.9024701479527873	0.816125
-0.33935140602327446	0.9024727297991936	0.816175
-0.33925889197259673	0.9024753108922141	0.816225
-0.33916637805587535	0.9024778912318836	0.816275
-0.33907386427311265	0.9024804708182192	0.816325
-0.3389813506243014	0.902483049651256	0.816375
-0.3388888371094438	0.902485627731011	0.816425
-0.3387963237285325	0.9024882050575194	0.816475
-0.3387038104815699	0.9024907816307978	0.816525
-0.33861129736854856	0.9024933574508818	0.816575
-0.3385187843894706	0.902495932517788	0.816625
-0.33842627154432914	0.902498506831552	0.816675
-0.33833375883312566	0.9025010803921901	0.816725
-0.338241246255854	0.9025036531997382	0.816775
-0.3381487338125149	0.9025062252542129	0.816825
-0.33805622150310244	0.90250879655565	0.816875
-0.3379637093276179	0.9025113671040652	0.816925
-0.3378711972860543	0.9025139368994954	0.816975
-0.3377786853784137	0.9025165059419563	0.817025
-0.3376861736046889	0.9025190742314844	0.817075
-0.337593661964882	0.9025216417680952	0.817125
-0.3375011504589857	0.9025242085518258	0.817175
-0.33740863908700186	0.9025267745826914	0.817225
-0.33731612784892395	0.902529339860729	0.817275
-0.33722361674475293	0.9025319043859543	0.817325
-0.337131105774483	0.9025344681584038	0.817375
-0.33703859493811444	0.9025370311780935	0.817425
-0.3369460842356419	0.9025395934450597	0.817475
-0.33685357366706564	0.9025421549593188	0.817525
-0.33676106323238	0.9025447157209067	0.817575
-0.3366685529315855	0.90254727572984	0.817625
-0.3365760427646763	0.9025498349861548	0.817675
-0.33648353273165316	0.9025523934898673	0.817725
-0.33639102283251004	0.902554951241014	0.817775
-0.3362985130672478	0.9025575082396109	0.817825
-0.3362060034358601	0.9025600644856947	0.817875
-0.33611349393834805	0.9025626199792813	0.817925
-0.33602098457470514	0.9025651747204074	0.817975
-0.33592847534493286	0.902567728709089	0.818025
-0.3358359662490244	0.9025702819453626	0.818075
-0.33574345728698146	0.9025728344292443	0.818125
-0.3356509484587968	0.9025753861607708	0.818175
-0.335558439764472	0.9025779371399585	0.818225
-0.33546593120400053	0.9025804873668434	0.818275
-0.33537342277738347	0.9025830368414425	0.818325
-0.3352809144846145	0.9025855855637911	0.818375
-0.3351884063256945	0.902588133533907	0.818425
-0.33509589830061737	0.902590680751825	0.818475
-0.3350033904093835	0.9025932272175636	0.818525
-0.33491088265198743	0.9025957729311567	0.818575
-0.3348183750284292	0.9025983178926236	0.818625
-0.33472586753870337	0.9026008621019976	0.818675
-0.33463336018281	0.9026034055592985	0.818725
-0.3345408529607434	0.9026059482645595	0.818775
-0.3344483458725041	0.9026084902177999	0.818825
-0.3343558389180859	0.9026110314190539	0.818875
-0.3342633320974897	0.9026135718683402	0.818925
-0.3341708254107091	0.9026161115656927	0.818975
-0.3340783188577453	0.9026186505111308	0.819025
-0.33398581243859143	0.9026211887046879	0.819075
-0.3338933061532489	0.902623726146384	0.819125
-0.333800800001711	0.902626262836252	0.819175
-0.3337082939839788	0.902628798774312	0.819225
-0.3336157881000456	0.9026313339605972	0.819275
-0.3335232823499128	0.9026338683951274	0.819325
-0.33343077673357346	0.9026364020779359	0.819375
-0.333338271251029	0.9026389350090425	0.819425
-0.3332457659022723	0.9026414671884809	0.819475
-0.3331532606873053	0.9026439986162702	0.819525
-0.3330607556061201	0.9026465292924448	0.819575
-0.33296825065871916	0.9026490592170237	0.819625
-0.33287574584509455	0.9026515883900409	0.819675
-0.3327832411652487	0.9026541168115153	0.819725
-0.3326907366191736	0.9026566444814816	0.819775
-0.3325982322068716	0.9026591713999583	0.819825
-0.33250572792833466	0.9026616975669807	0.819875
-0.3324132237835652	0.9026642229825664	0.819925
-0.33232071977255523	0.9026667476467514	0.819975
-0.3322282158953073	0.9026692715595529	0.820025
-0.33213571215181314	0.9026717947210069	0.820075
-0.3320432085420751	0.9026743171311313	0.820125
-0.3319507050660856	0.9026768387899614	0.820175
-0.3318582017238462	0.9026793596975152	0.820225
-0.3317656985153499	0.9026818798538282	0.820275
-0.33167319544059815	0.9026843992589186	0.820325
-0.3315806924995835	0.9026869179128216	0.820375
-0.33148818969230764	0.9026894358155557	0.820425
-0.3313956870187634	0.9026919529671555	0.820475
-0.3313031844789522	0.9026944693676403	0.820525
-0.33121068207286697	0.9026969850170443	0.820575
-0.3311181798005087	0.9026994999153868	0.820625
-0.3310256776618711	0.9027020140627022	0.820675
-0.3309331756569545	0.9027045274590098	0.820725
-0.3308406737857526	0.9027070401043439	0.820775
-0.33074817204826634	0.9027095519987238	0.820825
-0.3306556704444888	0.9027120631421838	0.820875
-0.33056316897442106	0.9027145735347435	0.820925
-0.3304706676380562	0.902717083176437	0.820975
-0.3303781664353954	0.9027195920672836	0.821025
-0.33028566536643167	0.902722100207318	0.821075
-0.3301931644311662	0.9027246075965594	0.821125
-0.330100663629592	0.9027271142350423	0.821175
-0.33000816296171004	0.9027296201227861	0.821225
-0.3299156624275136	0.9027321252598252	0.821275
-0.32982316202700357	0.9027346296461787	0.821325
-0.32973066176017324	0.9027371332818815	0.821375
-0.32963816162702325	0.9027396361669529	0.821425
-0.3295456616275472	0.9027421383014272	0.821475
-0.3294531617617455	0.902744639685324	0.821525
-0.32936066202961184	0.9027471403186779	0.821575
-0.3292681624311464	0.902749640201508	0.821625
-0.3291756629663434	0.9027521393338491	0.821675
-0.3290831636352025	0.9027546377157207	0.821725
-0.3289906644377183	0.9027571353471571	0.821775
-0.32889816537389	0.9027596322281781	0.821825
-0.3288056664437124	0.9027621283588179	0.821875
-0.32871316764718495	0.9027646237390962	0.821925
-0.32862066898430203	0.9027671183690474	0.821975
-0.32852817045506333	0.9027696122486915	0.822025
-0.3284356720594629	0.9027721053780625	0.822075
-0.328343173797501	0.9027745977571802	0.822125
-0.3282506756691713	0.9027770893860793	0.822175
-0.32815817767447414	0.902779580264779	0.822225
-0.32806567981340273	0.9027820703933146	0.822275
-0.327973182085958	0.9027845597717049	0.822325
-0.32788068449213287	0.902787048399985	0.822375
-0.3277881870319286	0.9027895362781745	0.822425
-0.3276956897053377	0.9027920234063077	0.822475
-0.3276031925123614	0.9027945097844045	0.822525
-0.3275106954529923	0.9027969954124998	0.822575
-0.327418198527232	0.9027994802906125	0.822625
-0.3273257017350727	0.9028019644187781	0.822675
-0.3272332050765159	0.9028044477970156	0.822725
-0.3271407085515538	0.9028069304253602	0.822775
-0.32704821216018826	0.9028094123038314	0.822825
-0.32695571590241146	0.9028118934324636	0.822875
-0.32686321977822463	0.9028143738112769	0.822925
-0.3267707237876205	0.902816853440306	0.822975
-0.32667822793060014	0.9028193323195701	0.823025
-0.32658573220715637	0.9028218104491049	0.823075
-0.32649323661729	0.9028242878289291	0.823125
-0.32640074116099377	0.9028267644590785	0.823175
-0.326308245838269	0.9028292403395717	0.823225
-0.32621575064910785	0.9028317154704448	0.823275
-0.3261232555935119	0.902834189851716	0.823325
-0.3260307606714736	0.9028366634834217	0.823375
-0.3259382658829939	0.9028391363655802	0.823425
-0.3258457712280657	0.9028416084982278	0.823475
-0.3257532767066896	0.9028440798813828	0.823525
-0.325660782318859	0.9028465505150816	0.823575
-0.325568288064574	0.9028490203993421	0.823625
-0.3254757939438279	0.9028514895342015	0.823675
-0.3253832999566213	0.9028539579196772	0.823725
-0.3252908061029471	0.9028564255558063	0.823775
-0.32519831238280605	0.9028588924426064	0.823825
-0.32510581879619116	0.9028613585801147	0.823875
-0.32501332534310295	0.9028638239683489	0.823925
-0.32492083202353444	0.902866288607346	0.823975
-0.324828338837486	0.9028687524971237	0.824025
-0.32473584578495107	0.9028712156377193	0.824075
-0.3246433528659297	0.9028736780291503	0.824125
-0.3245508600804153	0.902876139671454	0.824175
-0.32445836742840817	0.9028786005646477	0.824225
-0.32436587490990115	0.9028810607087691	0.824275
-0.3242733825248952	0.9028835201038358	0.824325
-0.32418089027338254	0.9028859787498846	0.824375
-0.3240883981553649	0.9028884366469337	0.824425
-0.32399590617083374	0.9028908937950201	0.824475
-0.32390341431979114	0.9028933501941616	0.824525
-0.3238109226022285	0.9028958058443952	0.824575
-0.32371843101814773	0.9028982607457393	0.824625
-0.3236259395675402	0.9029007148982304	0.824675
-0.32353344825040825	0.9029031683018868	0.824725
-0.3234409570667428	0.9029056209567453	0.824775
-0.32334846601654643	0.9029080728628242	0.824825
-0.3232559750998101	0.9029105240201603	0.824875
-0.32316348431653574	0.9029129744287719	0.824925
-0.32307099366671516	0.9029154240886956	0.824975
-0.32297850315034976	0.9029178729999504	0.825025
-0.32288601276743145	0.9029203211625723	0.825075
-0.32279352251796145	0.9029227685765802	0.825125
-0.32270103240193226	0.9029252152420103	0.825175
-0.3226085424193442	0.902927661158882	0.825225
-0.3225160525701906	0.9029301063272311	0.825275
-0.32242356285447127	0.9029325507470769	0.825325
-0.32233107327217975	0.9029349944184553	0.825375
-0.3222385838233157	0.9029374373413857	0.825425
-0.3221460945078727	0.9029398795159039	0.825475
-0.3220536053258503	0.9029423209420295	0.825525
-0.3219611162772423	0.9029447616197981	0.825575
-0.3218686273620478	0.9029472015492297	0.825625
-0.3217761385802612	0.9029496407303594	0.825675
-0.3216836499318812	0.9029520791632075	0.825725
-0.32159116141690236	0.9029545168478091	0.825775
-0.32149867303532303	0.9029569537841846	0.825825
-0.32140618478713806	0.9029593899723691	0.825875
-0.32131369667234577	0.9029618254123827	0.825925
-0.3212212086909412	0.9029642601042609	0.825975
-0.3211287208429222	0.9029666940480234	0.826025
-0.32103623312828394	0.9029691272437061	0.826075
-0.3209437455470244	0.9029715596913289	0.826125
-0.32085125809913856	0.9029739913909275	0.826175
-0.3207587707846245	0.9029764223425214	0.826225
-0.3206662836034773	0.9029788525461465	0.826275
-0.3205737965556951	0.9029812820018226	0.826325
-0.3204813096412724	0.9029837107095854	0.826375
-0.32038882286020787	0.9029861386694551	0.826425
-0.3202963362124959	0.902988565881467	0.826475
-0.3202038496981348	0.9029909923456414	0.826525
-0.3201113633171195	0.9029934180620138	0.826575
-0.320018877069448	0.9029958430306042	0.826625
-0.319926390955115	0.9029982672514483	0.826675
-0.319833904974119	0.9030006907245661	0.826725
-0.3197414191264544	0.9030031134499932	0.826775
-0.3196489334121196	0.90300553542775	0.826825
-0.3195564478311091	0.9030079566578718	0.826875
-0.3194639623834213	0.9030103771403789	0.826925
-0.3193714770690506	0.9030127968753069	0.826975
-0.3192789918879953	0.9030152158626761	0.827025
-0.3191865068402504	0.9030176341025217	0.827075
-0.31909402192581343	0.9030200515948646	0.827125
-0.3190015371446798	0.9030224683397395	0.827175
-0.31890905249684665	0.9030248843371681	0.827225
-0.3188165679823099	0.9030272995871842	0.827275
-0.3187240836010661	0.9030297140898098	0.827325
-0.31863159935311186	0.9030321278450789	0.827375
-0.3185391152384429	0.9030345408530137	0.827425
-0.3184466312570566	0.9030369531136475	0.827475
-0.3183541474089481	0.9030393646270033	0.827525
-0.31826166369411485	0.9030417753931141	0.827575
-0.3181691801125523	0.9030441854120027	0.827625
-0.31807669666425775	0.9030465946837024	0.827675
-0.3179842133492264	0.903049003208236	0.827725
-0.3178917301674558	0.9030514109856366	0.827775
-0.31779924711894103	0.9030538180159272	0.827825
-0.31770676420367955	0.9030562242991411	0.827875
-0.31761428142166637	0.903058629835301	0.827925
-0.3175217987728993	0.9030610346244401	0.827975
-0.31742931625737314	0.9030634386665817	0.828025
-0.31733683387508577	0.9030658419617583	0.828075
-0.3172443516260316	0.9030682445099936	0.828125
-0.31715186951020885	0.9030706463113203	0.828175
-0.3170593875276118	0.9030730473657617	0.828225
-0.3169669056782388	0.9030754476733507	0.828275
-0.31687442396208393	0.9030778472341109	0.828325
-0.3167819423791457	0.9030802460480746	0.828375
-0.3166894609294178	0.9030826441152661	0.828425
-0.3165969796128994	0.903085041435717	0.828475
-0.3165044984295836	0.9030874380094521	0.828525
-0.31641201737946983	0.9030898338365033	0.828575
-0.316319536462551	0.9030922289168946	0.828625
-0.31622705567882636	0.9030946232506586	0.828675
-0.3161345750282894	0.9030970168378187	0.828725
-0.31604209451093895	0.9030994096784081	0.828775
-0.3159496141267685	0.90310180177245	0.828825
-0.3158571338757771	0.9031041931199775	0.828875
-0.3157646537579578	0.903106583721014	0.828925
-0.3156721737733098	0.9031089735755926	0.828975
-0.31557969392182655	0.9031113626837367	0.829025
-0.31548721420350667	0.9031137510454794	0.829075
-0.3153947346183438	0.903116138660844	0.829125
-0.3153022551663366	0.9031185255298635	0.829175
-0.3152097758474789	0.9031209116525614	0.829225
-0.31511729666176896	0.9031232970289711	0.829275
-0.3150248176092007	0.9031256816591156	0.829325
-0.3149323386897721	0.9031280655430285	0.829375
-0.3148398599034778	0.9031304486807326	0.829425
-0.3147473812503152	0.9031328310722618	0.829475
-0.3146549027302793	0.9031352127176387	0.829525
-0.314562424343367	0.9031375936168976	0.829575
-0.3144699460895737	0.9031399737700607	0.829625
-0.31437746796889615	0.9031423531771625	0.829675
-0.31428498998132964	0.9031447318382251	0.829725
-0.31419251212687094	0.9031471097532832	0.829775
-0.3141000344055153	0.9031494869223586	0.829825
-0.31400755681725956	0.9031518633454864	0.829875
-0.31391507936209906	0.9031542390226884	0.829925
-0.3138226020400305	0.9031566139539992	0.829975
-0.313730124851049	0.9031589881394414	0.830025
-0.31363764779515163	0.9031613615790487	0.830075
-0.31354517087233336	0.9031637342728446	0.830125
-0.313452694082591	0.9031661062208622	0.830175
-0.3133602174259199	0.9031684774231252	0.830225
-0.3132677409023165	0.9031708478796671	0.830275
-0.31317526451177646	0.9031732175905111	0.830325
-0.313082788254296	0.9031755865556905	0.830375
-0.3129903121298707	0.9031779547752293	0.830425
-0.312897836138497	0.9031803222491606	0.830475
-0.3128053602801705	0.9031826889775076	0.830525
-0.3127128845548872	0.9031850549603044	0.830575
-0.3126204089626431	0.9031874201975741	0.830625
-0.31252793350343394	0.9031897846893504	0.830675
-0.3124354581772556	0.9031921484356565	0.830725
-0.31234298298410434	0.9031945114365262	0.830775
-0.31225050792397546	0.9031968736919829	0.830825
-0.31215803299686545	0.90319923520206	0.830875
-0.31206555820276966	0.9032015959667814	0.830925
-0.31197308354168485	0.90320395598618	0.830975
-0.3118806090136055	0.9032063152602801	0.831025
-0.3117881346185289	0.9032086737891145	0.831075
-0.31169566035644947	0.9032110315727078	0.831125
-0.3116031862273645	0.9032133886110922	0.831175
-0.3115107122312686	0.9032157449042926	0.831225
-0.31141823836815846	0.9032181004523415	0.831275
-0.31132576463802925	0.9032204552552635	0.831325
-0.31123329104087744	0.9032228093130912	0.831375
-0.31114081757669787	0.9032251626258492	0.831425
-0.3110483442454877	0.9032275151935699	0.831475
-0.31095587104724104	0.9032298670162785	0.831525
-0.31086339798195556	0.9032322180940068	0.831575
-0.3107709250496251	0.9032345684267804	0.831625
-0.31067845225024726	0.903236918014631	0.831675
-0.3105859795838159	0.9032392668575842	0.831725
-0.31049350705032885	0.9032416149556717	0.831775
-0.3104010346497796	0.9032439623089191	0.831825
-0.3103085623821661	0.9032463089173584	0.831875
-0.31021609024748187	0.9032486547810148	0.831925
-0.3101236182457248	0.9032509998999201	0.831975
-0.31003114637688844	0.9032533442741006	0.832025
-0.30993867464097075	0.9032556879035868	0.832075
-0.3098462030379651	0.903258030788406	0.832125
-0.3097537315678696	0.9032603729285883	0.832175
-0.3096612602306774	0.9032627143241608	0.832225
-0.3095687890263867	0.9032650549751541	0.832275
-0.30947631795499053	0.9032673948815951	0.832325
-0.30938384701648713	0.9032697340435142	0.832375
-0.30929137621086966	0.9032720724609388	0.832425
-0.3091989055381365	0.9032744101338989	0.832475
-0.30910643499827994	0.9032767470624219	0.832525
-0.3090139645912994	0.903279083246538	0.832575
-0.3089214943171864	0.9032814186862749	0.832625
-0.3088290241759408	0.9032837533816622	0.832675
-0.3087365541675538	0.903286087332728	0.832725
-0.3086440842920254	0.9032884205395019	0.832775
-0.30855161454934704	0.9032907530020117	0.832825
-0.30845914493951826	0.9032930847202874	0.832875
-0.30836667546253055	0.9032954156943568	0.832925
-0.3082742061183835	0.9032977459242496	0.832975
-0.30818173690706885	0.9033000754099938	0.833025
-0.3080892678285857	0.9033024041516191	0.833075
-0.30799679888292625	0.9033047321491535	0.833125
-0.3079043300700892	0.9033070594026269	0.833175
-0.3078118613900669	0.9033093859120673	0.833225
-0.307719392842858	0.9033117116775041	0.833275
-0.30762692442845474	0.903314036698966	0.833325
-0.3075344561468561	0.9033163609764818	0.833375
-0.3074419879980538	0.903318684510081	0.833425
-0.3073495199820475	0.9033210072997914	0.833475
-0.307257052098828	0.9033233293456433	0.833525
-0.3071645843483958	0.9033256506476639	0.833575
-0.30707211673074075	0.9033279712058846	0.833625
-0.3069796492458643	0.9033302910203316	0.833675
-0.30688718189375574	0.9033326100910364	0.833725
-0.30679471467441677	0.9033349284180255	0.833775
-0.30670224758783654	0.9033372460013305	0.833825
-0.3066097806340164	0.9033395628409776	0.833875
-0.3065173138129459	0.9033418789369986	0.833925
-0.30642484712462653	0.9033441942894195	0.833975
-0.3063323805690472	0.9033465088982726	0.834025
-0.3062399141462098	0.9033488227635835	0.834075
-0.30614744785610365	0.9033511358853847	0.834125
-0.30605498169872963	0.9033534482637018	0.834175
-0.3059625156740778	0.903355759898567	0.834225
-0.3058700497821486	0.9033580707900061	0.834275
-0.3057775840229325	0.9033603809380516	0.834325
-0.3056851183964295	0.9033626903427291	0.834375
-0.30559265290263016	0.9033649990040712	0.834425
-0.30550018754153463	0.9033673069221033	0.834475
-0.3054077223131332	0.9033696140968582	0.834525
-0.30531525721742625	0.9033719205283613	0.834575
-0.3052227922544041	0.9033742262166451	0.834625
-0.3051303274240667	0.9033765311617356	0.834675
-0.3050378627264049	0.9033788353636647	0.834725
-0.30494539816141825	0.903381138822459	0.834775
-0.3048529337290976	0.9033834415381503	0.834825
-0.30476046942944246	0.9033857435107645	0.834875
-0.30466800526244386	0.9033880447403343	0.834925
-0.3045755412281014	0.9033903452268853	0.834975
-0.30448307732640567	0.9033926449704501	0.835025
-0.30439061355735675	0.9033949439710544	0.835075
-0.3042981499209445	0.903397242228731	0.835125
-0.3042056864171697	0.9033995397435052	0.835175
-0.304113223046022	0.9034018365154101	0.835225
-0.30402075980750193	0.9034041325444709	0.835275
-0.3039282967015994	0.9034064278307207	0.835325
-0.3038358337283146	0.9034087223741853	0.835375
-0.3037433708876377	0.9034110161748967	0.835425
-0.3036509081795688	0.9034133092328817	0.835475
-0.30355844560409795	0.9034156015481719	0.835525
-0.3034659831612255	0.9034178931207937	0.835575
-0.30337352085094116	0.9034201839507797	0.835625
-0.3032810586732455	0.9034224740381557	0.835675
-0.3031885966281281	0.9034247633829542	0.835725
-0.3030961347155895	0.9034270519852011	0.835775
-0.3030036729356192	0.9034293398449292	0.835825
-0.302911211288218	0.9034316269621644	0.835875
-0.30281874977337486	0.9034339133369392	0.835925
-0.3027262883910911	0.9034361989692797	0.835975
-0.30263382714135534	0.9034384838592183	0.836025
-0.30254136602416914	0.9034407680067814	0.836075
-0.30244890503952104	0.903443051412001	0.836125
-0.30235644418741237	0.9034453340749036	0.836175
-0.30226398346783173	0.9034476159955216	0.836225
-0.30217152288078075	0.903449897173881	0.836275
-0.3020790624262473	0.9034521776100145	0.836325
-0.30198660210423367	0.9034544573039484	0.836375
-0.3018941419147274	0.9034567362557148	0.836425
-0.3018016818577311	0.9034590144653402	0.836475
-0.3017092219332318	0.903461291932857	0.836525
-0.3016167621412325	0.9034635686582914	0.836575
-0.30152430248171985	0.9034658446416762	0.836625
-0.301431842954697	0.9034681198830372	0.836675
-0.30133938356015055	0.9034703943824075	0.836725
-0.3012469242980838	0.9034726681398126	0.836775
-0.3011544651684834	0.9034749411552856	0.836825
-0.3010620061713521	0.9034772134288527	0.836875
-0.30096954730667697	0.9034794849605463	0.836925
-0.30087708857446077	0.9034817557503928	0.836975
-0.3007846299746903	0.9034840257984249	0.837025
-0.30069217150736854	0.9034862951046685	0.837075
-0.3005997131724821	0.9034885636691569	0.837125
-0.3005072549700339	0.9034908314919152	0.837175
-0.3004147969000107	0.9034930985729773	0.837225
-0.30032233896241534	0.9034953649123688	0.837275
-0.30022988115723465	0.9034976305101226	0.837325
-0.3001374234844712	0.9034998953662646	0.837375
-0.3000449659441118	0.9035021594808282	0.837425
-0.29995250853615946	0.903504422853839	0.837475
-0.29986005126060034	0.9035066854853302	0.837525
-0.29976759411743825	0.9035089473753276	0.837575
-0.29967513710665833	0.9035112085238644	0.837625
-0.2995826802282652	0.9035134689309666	0.837675
-0.2994902234822435	0.9035157285966671	0.837725
-0.2993977668685981	0.9035179875209921	0.837775
-0.29930531038731356	0.9035202457039745	0.837825
-0.2992128540383944	0.9035225031456406	0.837875
-0.2991203978218252	0.9035247598460232	0.837925
-0.2990279417376112	0.9035270158051485	0.837975
-0.2989354857857365	0.9035292710230493	0.838025
-0.2988430299662062	0.903531525499752	0.838075
-0.29875057427900403	0.9035337792352897	0.838125
-0.298658118724136	0.903536032229688	0.838175
-0.2985656633015851	0.9035382844829806	0.838225
-0.29847320801135757	0.9035405359951935	0.838275
-0.2983807528534365	0.9035427867663595	0.838325
-0.29828829782782784	0.9035450367965049	0.838375
-0.2981958429345146	0.9035472860856628	0.838425
-0.29810338817350324	0.9035495346338595	0.838475
-0.29801093354477626	0.9035517824411278	0.838525
-0.2979184790483401	0.9035540295074941	0.838575
-0.29782602468417735	0.9035562758329914	0.838625
-0.2977335704522947	0.903558521417646	0.838675
-0.2976411163526743	0.9035607662614911	0.838725
-0.2975486623853231	0.9035630103645526	0.838775
-0.2974562085502231	0.9035652537268639	0.838825
-0.2973637548473813	0.9035674963484509	0.838875
-0.29727130127677953	0.9035697382293474	0.838925
-0.2971788478384251	0.9035719793695789	0.838975
-0.2970863945322994	0.9035742197691792	0.839025
-0.2969939413584097	0.903576459428174	0.839075
-0.2969014883167379	0.903578698346597	0.839125
-0.29680903540729103	0.9035809365244736	0.839175
-0.2967165826300505	0.9035831739618384	0.839225
-0.29662412998502413	0.9035854106587159	0.839275
-0.29653167747219283	0.9035876466151411	0.839325
-0.2964392250915643	0.9035898818311388	0.839375
-0.29634677284311967	0.9035921163067434	0.839425
-0.2962543207268664	0.9035943500419801	0.839475
-0.2961618687427858	0.9035965830368833	0.839525
-0.29606941689088495	0.9035988152914781	0.839575
-0.2959769651711458	0.9036010468057989	0.839625
-0.29588451358357487	0.903603277579871	0.839675
-0.29579206212815456	0.9036055076137285	0.839725
-0.2956996108048905	0.9036077369073973	0.839775
-0.29560715961376605	0.9036099654609109	0.839825
-0.29551470855478607	0.9036121932742953	0.839875
-0.2954222576279347	0.9036144203475839	0.839925
-0.29532980683321586	0.9036166466808033	0.839975
-0.2952373561706144	0.9036188722739866	0.840025
-0.29514490564013396	0.9036210971271603	0.840075
-0.2950524552417592	0.9036233212403575	0.840125
-0.2949600049754939	0.9036255446136049	0.840175
-0.29486755484132277	0.9036277672469355	0.840225
-0.29477510483924935	0.9036299891403761	0.840275
-0.29468265496925855	0.9036322102939595	0.840325
-0.2945902052313537	0.9036344307077128	0.840375
-0.29449775562552005	0.9036366503816685	0.840425
-0.2944053061517602	0.903638869315854	0.840475
-0.29431285681006025	0.9036410875103015	0.840525
-0.2942204076004223	0.9036433049650389	0.840575
-0.2941279585228324	0.9036455216800978	0.840625
-0.29403550957729246	0.9036477376555065	0.840675
-0.29394306076378907	0.9036499528912969	0.840725
-0.2938506120823239	0.9036521673874964	0.840775
-0.2937581635328833	0.9036543811441378	0.840825
-0.2936657151154691	0.9036565941612482	0.840875
-0.29357326683006757	0.9036588064388604	0.840925
-0.29348081867668036	0.9036610179770014	0.840975
-0.29338837065529394	0.903663228775704	0.841025
-0.29329592276591	0.9036654388349957	0.841075
-0.2932034750085149	0.9036676481549087	0.841125
-0.2931110273831102	0.9036698567354708	0.841175
-0.29301857988968216	0.9036720645767143	0.841225
-0.2929261325282328	0.9036742716786667	0.841275
-0.29283368529874787	0.9036764780413605	0.841325
-0.2927412382012293	0.9036786836648233	0.841375
-0.29264879123566356	0.9036808885490872	0.841425
-0.2925563444020516	0.9036830926941807	0.841475
-0.2924638977003805	0.903685296100135	0.841525
-0.29237145113065116	0.9036874987669787	0.841575
-0.29227900469285045	0.9036897006947437	0.841625
-0.2921865583869789	0.9036919018834582	0.841675
-0.29209411221302417	0.9036941023331538	0.841725
-0.2920016661709862	0.9036963020438591	0.841775
-0.29190922026085275	0.9036985010156058	0.841825
-0.2918167744826237	0.9037006992484222	0.841875
-0.2917243288362869	0.9037028967423402	0.841925
-0.2916318833218421	0.9037050934973878	0.841975
-0.2915394379392772	0.9037072895135975	0.842025
-0.29144699268859187	0.903709484790997	0.842075
-0.2913545475697742	0.9037116793296185	0.842125
-0.2912621025828235	0.9037138731294903	0.842175
-0.29116965772772807	0.9037160661906439	0.842225
-0.291077213004487	0.9037182585131084	0.842275
-0.29098476841308873	0.903720450096915	0.842325
-0.2908923239535325	0.9037226409420925	0.842375
-0.29079987962580633	0.9037248310486724	0.842425
-0.2907074354299097	0.9037270204166836	0.842475
-0.29061499136583047	0.9037292090461574	0.842525
-0.29052254743356826	0.9037313969371228	0.842575
-0.2904301036331109	0.903733584089611	0.842625
-0.2903376599644576	0.9037357705036514	0.842675
-0.29024521642759654	0.903737956179275	0.842725
-0.29015277302252684	0.9037401411165108	0.842775
-0.2900603297492369	0.9037423253153902	0.842825
-0.289967886607725	0.9037445087759425	0.842875
-0.2898754435979808	0.9037466914981984	0.842925
-0.2897830007200015	0.9037488734821878	0.842975
-0.2896905579737771	0.9037510547279414	0.843025
-0.2895981153593047	0.9037532352354887	0.843075
-0.28950567287657425	0.9037554150048607	0.843125
-0.28941323052558315	0.9037575940360867	0.843175
-0.28932078830632085	0.903759772329198	0.843225
-0.2892283462187851	0.9037619498842239	0.843275
-0.2891359042629652	0.9037641267011953	0.843325
-0.2890434624388589	0.9037663027801417	0.843375
-0.2889510207464553	0.9037684781210945	0.843425
-0.2888585791857524	0.9037706527240827	0.843475
-0.2887661377567391	0.9037728265891377	0.843525
-0.28867369645941365	0.9037749997162887	0.843575
-0.28858125529376444	0.9037771721055669	0.843625
-0.28848881425978995	0.9037793437570021	0.843675
-0.2883963733574786	0.9037815146706247	0.843725
-0.28830393258682896	0.9037836848464649	0.843775
-0.28821149194782897	0.9037858542845534	0.843825
-0.2881190514404775	0.9037880229849199	0.843875
-0.28802661106476257	0.9037901909475954	0.843925
-0.28793417082068307	0.9037923581726093	0.843975
-0.2878417307082266	0.9037945246599931	0.844025
-0.28774929072739225	0.9037966904097758	0.844075
-0.28765685087816784	0.9037988554219892	0.844125
-0.2875644111605517	0.9038010196966623	0.844175
-0.2874719715745325	0.9038031832338266	0.844225
-0.2873795321201083	0.9038053460335113	0.844275
-0.2872870927972674	0.9038075080957478	0.844325
-0.28719465360600793	0.9038096694205657	0.844375
-0.2871022145463185	0.9038118300079958	0.844425
-0.2870097756181968	0.9038139898580687	0.844475
-0.28691733682163173	0.903816148970814	0.844525
-0.2868248981566208	0.9038183073462629	0.844575
-0.286732459623153	0.9038204649844451	0.844625
-0.28664002122122595	0.9038226218853916	0.844675
-0.286547582950828	0.9038247780491326	0.844725
-0.28645514481195744	0.9038269334756983	0.844775
-0.2863627068046022	0.9038290881651194	0.844825
-0.2862702689287608	0.903831242117426	0.844875
-0.2861778311844209	0.9038333953326491	0.844925
-0.2860853935715812	0.9038355478108185	0.844975
-0.28599295609022907	0.903837699551965	0.845025
-0.28590051874036343	0.903839850556119	0.845075
-0.2858080815219715	0.9038420008233109	0.845125
-0.28571564443505226	0.903844150353571	0.845175
-0.285623207479593	0.9038462991469302	0.845225
-0.28553077065559235	0.9038484472034186	0.845275
-0.285438333963038	0.9038505945230667	0.845325
-0.28534589740192806	0.9038527411059052	0.845375
-0.28525346097225057	0.9038548869519644	0.845425
-0.28516102467400345	0.903857032061275	0.845475
-0.28506858850717504	0.9038591764338669	0.845525
-0.2849761524717627	0.9038613200697715	0.845575
-0.2848837165677551	0.9038634629690186	0.845625
-0.28479128079514954	0.9038656051316392	0.845675
-0.2846988451539346	0.9038677465576632	0.845725
-0.28460640964410744	0.903869887247122	0.845775
-0.28451397426565694	0.9038720272000452	0.845825
-0.28442153901857986	0.9038741664164641	0.845875
-0.2843291039028654	0.9038763048964087	0.845925
-0.2842366689185101	0.9038784426399099	0.845975
-0.2841442340655034	0.903880579646998	0.846025
-0.28405179934384106	0.9038827159177039	0.846075
-0.2839593647535133	0.9038848514520575	0.846125
-0.2838669302945155	0.9038869862500905	0.846175
-0.28377449596683796	0.9038891203118321	0.846225
-0.28368206177047606	0.903891253637314	0.846275
-0.28358962770542007	0.9038933862265659	0.846325
-0.28349719377166516	0.9038955180796194	0.846375
-0.2834047599692018	0.903897649196504	0.846425
-0.283312326298025	0.9038997795772513	0.846475
-0.2832198927581255	0.9039019092218908	0.846525
-0.2831274593494977	0.9039040381304546	0.846575
-0.28303502607213266	0.9039061663029716	0.846625
-0.2829425929260249	0.9039082937394741	0.846675
-0.2828501599111651	0.9039104204399913	0.846725
-0.28275772702754814	0.903912546404555	0.846775
-0.28266529427516446	0.9039146716331946	0.846825
-0.28257286165400886	0.9039167961259423	0.846875
-0.282480429164072	0.9039189198828269	0.846925
-0.2823879968053482	0.9039210429038811	0.846975
-0.2822955645778287	0.9039231651891335	0.847025
-0.28220313248150736	0.9039252867386168	0.847075
-0.28211070051637543	0.9039274075523595	0.847125
-0.2820182686824269	0.9039295276303946	0.847175
-0.28192583697965296	0.9039316469727502	0.847225
-0.28183340540804763	0.9039337655794598	0.847275
-0.28174097396760167	0.9039358834505513	0.847325
-0.2816485426583097	0.9039380005860583	0.847375
-0.2815561114801619	0.9039401169860085	0.847425
-0.28146368043315323	0.9039422326504354	0.847475
-0.28137124951727366	0.9039443475793671	0.847525
-0.2812788187325183	0.9039464617728369	0.847575
-0.2811863880788768	0.9039485752308731	0.847625
-0.28109395755634464	0.9039506879535085	0.847675
-0.28100152716491084	0.903952799940772	0.847725
-0.2809090969045717	0.9039549111926962	0.847775
-0.2808166667753153	0.9039570217093097	0.847825
-0.28072423677713904	0.9039591314906458	0.847875
-0.28063180691002965	0.9039612405367323	0.847925
-0.2805393771739853	0.9039633488476033	0.847975
-0.2804469475689928	0.9039654564232862	0.848025
-0.28035451809504985	0.9039675632638148	0.848075
-0.2802620887521437	0.903969669369217	0.848125
-0.2801696595402714	0.9039717747395263	0.848175
-0.28007723045942073	0.903973879374771	0.848225
-0.27998480150958827	0.9039759832749843	0.848275
-0.27989237269076217	0.9039780864401947	0.848325
-0.27979994400293867	0.903980188870435	0.848375
-0.27970751544610617	0.9039822905657344	0.848425
-0.279615087020261	0.903984391526125	0.848475
-0.279522658725391	0.9039864917516365	0.848525
-0.279430230561493	0.9039885912423006	0.848575
-0.2793378025285542	0.9039906899981474	0.848625
-0.27924537462657223	0.9039927880192085	0.848675
-0.2791529468555336	0.9039948853055139	0.848725
-0.2790605192154361	0.9039969818570954	0.848775
-0.2789680917062663	0.9039990776739825	0.848825
-0.2788756643280219	0.904001172756208	0.848875
-0.27878323708068925	0.9040032671038004	0.848925
-0.27869080996426665	0.904005360716793	0.848975
-0.27859838297873973	0.9040074535952142	0.849025
-0.278505956124107	0.9040095457390973	0.849075
-0.2784135294003543	0.9040116371484708	0.849125
-0.2783211028074796	0.9040137278233681	0.849175
-0.2782286763454692	0.9040158177638172	0.849225
-0.278136250014321	0.904017906969852	0.849275
-0.2780438238140209	0.9040199954415007	0.849325
-0.2779513977445672	0.9040220831787965	0.849375
-0.27785897180594543	0.9040241701817683	0.849425
-0.27776654599815404	0.9040262564504489	0.849475
-0.2776741203211786	0.9040283419848669	0.849525
-0.2775816947750174	0.9040304267850561	0.849575
-0.2774892693596563	0.9040325108510443	0.849625
-0.27739684407509274	0.9040345941828657	0.849675
-0.2773044189213133	0.9040366767805479	0.849725
-0.2772119938983152	0.9040387586441251	0.849775
-0.2771195690060852	0.904040839773625	0.849825
-0.27702714424461994	0.9040429201690818	0.849875
-0.27693471961390675	0.9040449998305232	0.849925
-0.2768422951139419	0.9040470787579835	0.849975
-0.2767498707447127	0.9040491569514904	0.850025
-0.2766574465062157	0.9040512344110778	0.850075
-0.2765650223984376	0.9040533111367738	0.850125
-0.2764725984213755	0.9040553871286123	0.850175
-0.27638017457501585	0.9040574623866215	0.850225
-0.2762877508593556	0.9040595369108351	0.850275
-0.2761953272743814	0.9040616107012812	0.850325
-0.27610290382009	0.9040636837579938	0.850375
-0.27601048049646815	0.9040657560810009	0.850425
-0.27591805730351243	0.9040678276703366	0.850475
-0.2758256342412097	0.9040698985260286	0.850525
-0.27573321130955636	0.9040719686481115	0.850575
-0.27564078850853946	0.9040740380366125	0.850625
-0.2755483658381551	0.9040761066915665	0.850675
-0.2754559432983905	0.9040781746130006	0.850725
-0.27536352088924176	0.9040802418009498	0.850775
-0.2752710986106961	0.9040823082554411	0.850825
-0.2751786764627491	0.9040843739765098	0.850875
-0.2750862544453886	0.9040864389641824	0.850925
-0.2749938325586098	0.9040885032184948	0.850975
-0.27490141080240066	0.904090566739473	0.851025
-0.27480898917675645	0.904092629527153	0.851075
-0.27471656768166447	0.9040946915815612	0.851125
-0.27462414631712073	0.9040967529027332	0.851175
-0.27453172508311235	0.9040988134906953	0.851225
-0.2744393039796349	0.9041008733454836	0.851275
-0.27434688300667587	0.9041029324671244	0.851325
-0.2742544621642305	0.9041049908556533	0.851375
-0.27416204145228673	0.9041070485110968	0.851425
-0.2740696208708392	0.9041091054334908	0.851475
-0.27397720041987617	0.9041111616228613	0.851525
-0.27388478009939216	0.9041132170792446	0.851575
-0.2737923599093755	0.9041152718026667	0.851625
-0.2736999398498204	0.9041173257931638	0.851675
-0.2736075199207155	0.904119379050762	0.851725
-0.27351510012205477	0.9041214315754973	0.851775
-0.27342268045382706	0.904123483367396	0.851825
-0.27333026091602575	0.9041255344264941	0.851875
-0.27323784150864033	0.904127584752818	0.851925
-0.27314542223166377	0.9041296343464033	0.851975
-0.2730530030850857	0.9041316832072767	0.852025
-0.272960584068899	0.9041337313354737	0.852075
-0.272868165183093	0.9041357787310214	0.852125
-0.27277574642766106	0.9041378253939548	0.852175
-0.272683327802592	0.9041398713243012	0.852225
-0.2725909093078797	0.9041419165220959	0.852275
-0.27249849094351264	0.9041439609873656	0.852325
-0.27240607270948447	0.9041460047201462	0.852375
-0.2723136546057839	0.904148047720464	0.852425
-0.2722212366324043	0.9041500899883552	0.852475
-0.2721288187893347	0.9041521315238459	0.852525
-0.27203640107656835	0.9041541723269721	0.852575
-0.27194398349409404	0.9041562123977605	0.852625
-0.27185156604190525	0.9041582517362466	0.852675
-0.2717591487199906	0.9041602903424575	0.852725
-0.2716667315283435	0.9041623282164285	0.852775
-0.27157431446695235	0.9041643653581867	0.852825
-0.2714818975358113	0.9041664017677672	0.852875
-0.27138948073490776	0.9041684374451977	0.852925
-0.27129706406423665	0.9041704723905126	0.852975
-0.2712046475237848	0.9041725066037402	0.853025
-0.2711122311135472	0.9041745400849145	0.853075
-0.27101981483351073	0.904176572834064	0.853125
-0.2709273986836706	0.9041786048512228	0.853175
-0.27083498266401324	0.9041806361364193	0.853225
-0.2707425667745342	0.9041826666896873	0.853275
-0.27065015101521944	0.9041846965110556	0.853325
-0.2705577353860649	0.9041867256005579	0.853375
-0.2704653198870564	0.9041887539582232	0.853425
-0.27037290451818974	0.904190781584085	0.853475
-0.27028048927945064	0.9041928084781723	0.853525
-0.27018807417083507	0.9041948346405186	0.853575
-0.2700956591923286	0.9041968600711529	0.853625
-0.2700032443439274	0.9041988847701089	0.853675
-0.2699108296256167	0.9042009087374153	0.853725
-0.26981841503739284	0.9042029319731061	0.853775
-0.2697260005792408	0.9042049544772097	0.853825
-0.26963358625115713	0.9042069762497604	0.853875
-0.2695411720531266	0.9042089972907867	0.853925
-0.26944875798514584	0.9042110176003226	0.853975
-0.26935634404719966	0.9042130371783965	0.854025
-0.26926393023928435	0.9042150560250428	0.854075
-0.2691715165613852	0.9042170741402896	0.854125
-0.26907910301349786	0.9042190915241718	0.854175
-0.2689866895956081	0.9042211081767169	0.854225
-0.2688942763077113	0.90422312409796	0.854275
-0.2688018631497932	0.9042251392879285	0.854325
-0.2687094501218492	0.904227153746658	0.854375
-0.268617037223865	0.9042291674741754	0.854425
-0.26852462445583614	0.9042311804705164	0.854475
-0.2684322118177478	0.9042331927357081	0.854525
-0.2683397993095961	0.9042352042697864	0.854575
-0.2682473869313658	0.9042372150727777	0.854625
-0.2681549746830531	0.9042392251447184	0.854675
-0.2680625625646426	0.9042412344856348	0.854725
-0.2679701505761307	0.9042432430955634	0.854775
-0.2678777387175018	0.9042452509745303	0.854825
-0.26778532698875235	0.9042472581225725	0.854875
-0.2676929153898666	0.9042492645397158	0.854925
-0.2676005039208413	0.9042512702259965	0.854975
-0.2675080925816601	0.9042532751814417	0.855025
-0.2674156813723203	0.9042552794060869	0.855075
-0.26732327029280506	0.9042572828999593	0.855125
-0.2672308593431121	0.9042592856630943	0.855175
-0.2671384485232241	0.9042612876955196	0.855225
-0.2670460378331392	0.9042632889972703	0.855275
-0.26695362727283956	0.904265289568374	0.855325
-0.2668612168423236	0.9042672894088659	0.855375
-0.2667688065415735	0.9042692885187739	0.855425
-0.26667639637058743	0.9042712868981326	0.855475
-0.2665839863293475	0.9042732845469703	0.855525
-0.26649157641785226	0.9042752814653218	0.855575
-0.26639916663608326	0.904277277653215	0.855625
-0.26630675698403944	0.9042792731106848	0.855675
-0.26621434746170214	0.904281267837759	0.855725
-0.26612193806907036	0.9042832618344728	0.855775
-0.2660295288061251	0.904285255100854	0.855825
-0.2659371196728658	0.9042872476369378	0.855875
-0.2658447106692731	0.9042892394427519	0.855925
-0.2657523017953465	0.9042912305183313	0.855975
-0.2656598930510667	0.9042932208637039	0.856025
-0.2655674844364329	0.9042952104789049	0.856075
-0.26547507595142583	0.9042971993639621	0.856125
-0.265382667596045	0.9042991875189104	0.856175
-0.26529025937027084	0.9043011749437778	0.856225
-0.2651978512741028	0.9043031616385995	0.856275
-0.2651054433075213	0.9043051476034033	0.856325
-0.26501303547052607	0.9043071328382238	0.856375
-0.26492062776309705	0.9043091173430899	0.856425
-0.264828220185234	0.9043111011180357	0.856475
-0.26473581273691704	0.90431308416309	0.856525
-0.2646434054181459	0.9043150664782867	0.856575
-0.26455099822890044	0.9043170480636551	0.856625
-0.26445859116918063	0.9043190289192291	0.856675
-0.2643661842389661	0.9043210090450375	0.856725
-0.2642737774382567	0.9043229884411148	0.856775
-0.26418137076703235	0.9043249671074892	0.856825
-0.2640889642252927	0.9043269450441959	0.856875
-0.26399655781301756	0.9043289222512625	0.856925
-0.26390415153020663	0.9043308987287246	0.856975
-0.2638117453768397	0.9043328744766096	0.857025
-0.2637193393529162	0.9043348494949531	0.857075
-0.2636269334584164	0.9043368237837827	0.857125
-0.2635345276933393	0.9043387973431335	0.857175
-0.2634421220576652	0.9043407701730338	0.857225
-0.2633497165513932	0.9043427422735185	0.857275
-0.2632573111745033	0.9043447136446158	0.857325
-0.2631649059269949	0.9043466842863602	0.857375
-0.2630725008088477	0.9043486541987804	0.857425
-0.26298009582006115	0.9043506233819112	0.857475
-0.2628876909606149	0.9043525918357808	0.857525
-0.2627952862305087	0.9043545595604238	0.857575
-0.2627028816297216	0.9043565265558687	0.857625
-0.26261047715825375	0.9043584928221508	0.857675
-0.26251807281608375	0.9043604583592975	0.857725
-0.2624256686032123	0.9043624231673444	0.857775
-0.2623332645196174	0.9043643872463192	0.857825
-0.26224086056530016	0.9043663505962575	0.857875
-0.2621484567402381	0.9043683132171869	0.857925
-0.2620560530444328	0.9043702751091427	0.857975
-0.2619636494778614	0.9043722362721529	0.858025
-0.2618712460405256	0.9043741967062525	0.858075
-0.2617788427324023	0.9043761564114701	0.858125
-0.2616864395534933	0.9043781153878402	0.858175
-0.2615940365037758	0.9043800736353913	0.858225
-0.2615016335832508	0.9043820311541584	0.858275
-0.26140923079189604	0.9043839879441697	0.858325
-0.2613168281297126	0.9043859440054597	0.858375
-0.26122442559667763	0.9043878993380579	0.858425
-0.26113202319279283	0.9043898539419974	0.858475
-0.2610396209180347	0.9043918078173087	0.858525
-0.2609472187724051	0.9043937609640247	0.858575
-0.2608548167558808	0.9043957133821754	0.858625
-0.2607624148684635	0.904397665071794	0.858675
-0.2606700131101297	0.9043996160329109	0.858725
-0.2605776114808812	0.9044015662655588	0.858775
-0.26048520998069447	0.9044035157697683	0.858825
-0.2603928086095715	0.904405464545572	0.858875
-0.26030040736748816	0.9044074125930008	0.858925
-0.26020800625444696	0.9044093599120872	0.858975
-0.26011560527042354	0.9044113065028616	0.859025
-0.26002320441542043	0.9044132523653572	0.859075
-0.2599308036894131	0.904415197499604	0.859125
-0.259838403092404	0.9044171419056354	0.859175
-0.2597460026243688	0.9044190855834814	0.859225
-0.25965360228530987	0.9044210285331751	0.859275
-0.2595612020752026	0.9044229707547469	0.859325
-0.2594688019940497	0.9044249122482294	0.859375
-0.2593764020418262	0.9044268530136539	0.859425
-0.25928400221853504	0.9044287930510522	0.859475
-0.25919160252415097	0.9044307323604559	0.859525
-0.259099202958677	0.9044326709418967	0.859575
-0.25900680352208805	0.9044346087954064	0.859625
-0.2589144042143867	0.9044365459210165	0.859675
-0.25882200503554803	0.9044384823187589	0.859725
-0.25872960598557465	0.9044404179886653	0.859775
-0.25863720706444177	0.9044423529307669	0.859825
-0.25854480827215137	0.9044442871450963	0.859875
-0.25845240960867916	0.9044462206316842	0.859925
-0.25836001107402695	0.9044481533905633	0.859975
-0.25826761266817044	0.9044500854217644	0.860025
-0.25817521439111124	0.9044520167253199	0.860075
-0.2580828162428252	0.904453947301261	0.860125
-0.2579904182233139	0.90445587714962	0.860175
-0.25789802033255294	0.904457806270428	0.860225
-0.2578056225705442	0.9044597346637171	0.860275
-0.25771322493726284	0.9044616623295191	0.860325
-0.25762082743271103	0.9044635892678654	0.860375
-0.2575284300568638	0.9044655154787882	0.860425
-0.2574360328097232	0.9044674409623186	0.860475
-0.2573436356912644	0.9044693657184889	0.860525
-0.2572512387014894	0.9044712897473302	0.860575
-0.2571588418403729	0.9044732130488753	0.860625
-0.25706644510791765	0.9044751356231546	0.860675
-0.2569740485040976	0.9044770574702012	0.860725
-0.2568816520289157	0.9044789785900457	0.860775
-0.25678925568234595	0.904480898982721	0.860825
-0.25669685946439147	0.9044828186482574	0.860875
-0.25660446337502574	0.9044847375866883	0.860925
-0.25651206741425214	0.9044866557980438	0.860975
-0.25641967158204415	0.9044885732823574	0.861025
-0.2563272758784048	0.9044904900396591	0.861075
-0.2562348803033078	0.9044924060699824	0.861125
-0.2561424848567564	0.9044943213733572	0.861175
-0.2560500895387237	0.9044962359498173	0.861225
-0.25595769434921334	0.9044981497993924	0.861275
-0.255865299288198	0.9045000629221166	0.861325
-0.25577290435568184	0.9045019753180189	0.861375
-0.25568050955163696	0.9045038869871342	0.861425
-0.2555881148760677	0.9045057979294913	0.861475
-0.2554957203289463	0.9045077081451246	0.861525
-0.25540332591027676	0.9045096176340633	0.861575
-0.25531093162003154	0.904511526396342	0.861625
-0.25521853745821427	0.9045134344319897	0.861675
-0.2551261434247978	0.9045153417410409	0.861725
-0.25503374951978547	0.9045172483235246	0.861775
-0.25494135574315024	0.9045191541794754	0.861825
-0.25484896209489527	0.9045210593089227	0.861875
-0.2547565685749935	0.9045229637119001	0.861925
-0.25466417518344797	0.904524867388438	0.861975
-0.2545717819202318	0.9045267703385698	0.862025
-0.2544793887853478	0.9045286725623253	0.862075
-0.25438699577876944	0.9045305740597384	0.862125
-0.25429460290049893	0.904532474830839	0.862175
-0.2542022101505102	0.9045343748756608	0.862225
-0.25410981752880496	0.9045362741942337	0.862275
-0.25401742503535746	0.9045381727865917	0.862325
-0.25392503267016914	0.904540070652764	0.862375
-0.2538326404332146	0.9045419677927853	0.862425
-0.2537402483244948	0.9045438642066845	0.862475
-0.25364785634398446	0.9045457598944964	0.862525
-0.25355546449168465	0.9045476548562498	0.862575
-0.2534630727675699	0.9045495490919797	0.862625
-0.25337068117164113	0.9045514426017148	0.862675
-0.253278289703873	0.9045533353854901	0.862725
-0.25318589836426636	0.9045552274433342	0.862775
-0.253093507152796	0.904557118775282	0.862825
-0.2530011160694626	0.9045590093813626	0.862875
-0.25290872511424056	0.9045608992616105	0.862925
-0.2528163342871311	0.9045627884160549	0.862975
-0.25272394358810835	0.9045646768447303	0.863025
-0.2526315530171735	0.9045665645476658	0.863075
-0.25253916257430076	0.9045684515248962	0.863125
-0.25244677225949086	0.9045703377764505	0.863175
-0.2523543820727184	0.9045722233023631	0.863225
-0.2522619920139838	0.9045741081026637	0.863275
-0.2521696020832619	0.9045759921773862	0.863325
-0.25207721228055274	0.9045778755265603	0.863375
-0.2519848226058318	0.90457975815022	0.863425
-0.2518924330590981	0.9045816400483953	0.863475
-0.2518000436403281	0.9045835212211195	0.863525
-0.25170765434951975	0.9045854016684234	0.863575
-0.25161526518665017	0.9045872813903402	0.863625
-0.25152287615171715	0.9045891603869003	0.863675
-0.25143048724469785	0.9045910386581366	0.863725
-0.2513380984655897	0.9045929162040804	0.863775
-0.25124570981436994	0.9045947930247641	0.863825
-0.25115332129103646	0.9045966691202191	0.863875
-0.25106093289556575	0.9045985444904777	0.863925
-0.25096854462795604	0.9046004191355713	0.863975
-0.2508761564881837	0.9046022930555326	0.864025
-0.25078376847624695	0.9046041662503925	0.864075
-0.25069138059212187	0.9046060387201839	0.864125
-0.2505989928358071	0.9046079104649375	0.864175
-0.25050660520727847	0.9046097814846866	0.864225
-0.25041421770653455	0.9046116517794618	0.864275
-0.25032183033355093	0.9046135213492964	0.864325
-0.25022944308832645	0.9046153901942207	0.864375
-0.25013705597083674	0.9046172583142681	0.864425
-0.25004466898108046	0.9046191257094691	0.864475
-0.249952282119033	0.904620992379857	0.864525
-0.24985989538469333	0.9046228583254625	0.864575
-0.24976750877803647	0.904624723546319	0.864625
-0.24967512229906166	0.9046265880424564	0.864675
-0.2495827359477436	0.9046284518139087	0.864725
-0.24949034972408174	0.904630314860706	0.864775
-0.24939796362805053	0.9046321771828819	0.864825
-0.2493055776596496	0.9046340387804664	0.864875
-0.2492131918188533	0.9046358996534938	0.864925
-0.24912080610566106	0.9046377598019935	0.864975
-0.24902842052004734	0.904639619226	0.865025
-0.24893603506201148	0.9046414779255423	0.865075
-0.2488436497315279	0.9046433359006557	0.865125
-0.2487512645285959	0.9046451931513684	0.865175
-0.24865887945318982	0.9046470496777166	0.865225
-0.24856649450530924	0.9046489054797274	0.865275
-0.24847410968492795	0.9046507605574379	0.865325
-0.24838172499204592	0.9046526149108748	0.865375
-0.24828934042663658	0.9046544685400754	0.865425
-0.24819695598870006	0.904656321445066	0.865475
-0.24810457167820998	0.9046581736258842	0.865525
-0.2480121874951658	0.9046600250825566	0.865575
-0.24791980343954165	0.9046618758151205	0.865625
-0.24782741951133663	0.9046637258236022	0.865675
-0.24773503571052494	0.9046655751080396	0.865725
-0.24764265203710567	0.9046674236684586	0.865775
-0.24755026849105324	0.904669271504897	0.865825
-0.2474578850723661	0.9046711186173814	0.865875
-0.24736550178101913	0.9046729650059484	0.865925
-0.2472731186170105	0.9046748106706259	0.865975
-0.2471807355803154	0.9046766556114497	0.866025
-0.2470883526709314	0.9046784998284478	0.866075
-0.246995969888834	0.9046803433216564	0.866125
-0.24690358723402075	0.9046821860911031	0.866175
-0.24681120470646706	0.9046840281368241	0.866225
-0.24671882230617032	0.9046858694588471	0.866275
-0.2466264400331061	0.9046877100572087	0.866325
-0.24653405788727165	0.9046895499319361	0.866375
-0.24644167586864238	0.9046913890830659	0.866425
-0.24634929397721564	0.9046932275106255	0.866475
-0.2462569122129668	0.9046950652146516	0.866525
-0.24616453057589324	0.9046969021951712	0.866575
-0.2460721490659701	0.9046987384522214	0.866625
-0.24597976768319493	0.904700573985829	0.866675
-0.2458873864275427	0.9047024087960311	0.866725
-0.24579500529901085	0.9047042428828547	0.866775
-0.24570262429757458	0.9047060762463365	0.866825
-0.24561024342323104	0.904707908886504	0.866875
-0.2455178626759555	0.9047097408033937	0.866925
-0.24542548205574508	0.904711571997033	0.866975
-0.24533310156257493	0.9047134024674583	0.867025
-0.24524072119644222	0.9047152322146974	0.867075
-0.24514834095732196	0.9047170612387866	0.867125
-0.24505596084521128	0.9047188895397532	0.867175
-0.24496358086008532	0.9047207171176341	0.867225
-0.24487120100194112	0.9047225439724563	0.867275
-0.24477882127075348	0.9047243701042569	0.867325
-0.24468644166651987	0.9047261955130628	0.867375
-0.2445940621892148	0.9047280201989106	0.867425
-0.24450168283883564	0.9047298441618283	0.867475
-0.24440930361535695	0.9047316674018517	0.867525
-0.24431692451877593	0.9047334899190091	0.867575
-0.2442245455490673	0.9047353117133362	0.867625
-0.2441321667062283	0.9047371327848611	0.867675
-0.24403978799023326	0.9047389531336196	0.867725
-0.24394740940107978	0.9047407727596402	0.867775
-0.24385503093874195	0.9047425916629582	0.867825
-0.24376265260321706	0.9047444098436024	0.867875
-0.24367027439447952	0.9047462273016081	0.867925
-0.2435778963125267	0.9047480440370038	0.867975
-0.24348551835733254	0.9047498600498254	0.868025
-0.24339314052889474	0.9047516753401007	0.868075
-0.243300762827187	0.9047534899078657	0.868125
-0.2432083852522069	0.9047553037531488	0.868175
-0.2431160078039284	0.9047571168759856	0.868225
-0.24302363048234873	0.9047589292764044	0.868275
-0.242931253287442	0.904760740954441	0.868325
-0.24283887621920533	0.9047625519101237	0.868375
-0.24274649927761288	0.9047643621434881	0.868425
-0.24265412246266163	0.9047661716545623	0.868475
-0.24256174577432565	0.9047679804433828	0.868525
-0.24246936921260204	0.904769788509977	0.868575
-0.24237699277746463	0.9047715958543814	0.868625
-0.24228461646891064	0.9047734024766237	0.868675
-0.2421922402869139	0.90477520837674	0.868725
-0.24209986423147134	0.9047770135547585	0.868775
-0.24200748830255733	0.9047788180107146	0.868825
-0.24191511250016778	0.9047806217446375	0.868875
-0.241822736824278	0.9047824247565618	0.868925
-0.24173036127488337	0.904784227046517	0.868975
-0.24163798585195917	0.9047860286145374	0.869025
-0.2415456105555007	0.9047878294606528	0.869075
-0.24145323538548347	0.9047896295848977	0.869125
-0.24136086034190243	0.9047914289873018	0.869175
-0.24126848542473334	0.904793227667899	0.869225
-0.24117611063397087	0.9047950256267195	0.869275
-0.241083735969591	0.9047968228637975	0.869325
-0.24099136143158778	0.904798619379163	0.869375
-0.24089898701993803	0.9048004151728494	0.869425
-0.24080661273463494	0.9048022102448876	0.869475
-0.24071423857565594	0.904804004595311	0.869525
-0.24062186454299359	0.9048057982241502	0.869575
-0.24052949063662574	0.9048075911314383	0.869625
-0.2404371168565447	0.9048093833172067	0.869675
-0.2403447432027285	0.9048111747814878	0.869725
-0.24025236967516886	0.9048129655243135	0.869775
-0.24015999627384435	0.9048147555457158	0.869825
-0.24006762299874637	0.9048165448457267	0.869875
-0.23997524984985355	0.9048183334243786	0.869925
-0.23988287682715714	0.9048201212817029	0.869975
-0.23979050393063595	0.9048219084177321	0.870025
-0.2396981311602809	0.904823694832498	0.870075
-0.23960575851607108	0.904825480526033	0.870125
-0.23951338599799687	0.9048272654983686	0.870175
-0.23942101360603787	0.9048290497495375	0.870225
-0.23932864134018408	0.904830833279571	0.870275
-0.23923626920041519	0.904832616088502	0.870325
-0.23914389718672122	0.9048343981763612	0.870375
-0.2390515252990814	0.9048361795431827	0.870425
-0.23895915353748656	0.9048379601889961	0.870475
-0.23886678190191502	0.9048397401138357	0.870525
-0.23877441039235794	0.9048415193177315	0.870575
-0.23868203900879367	0.9048432978007176	0.870625
-0.23858966775121326	0.904845075562824	0.870675
-0.23849729661959487	0.9048468526040847	0.870725
-0.2384049256139297	0.9048486289245299	0.870775
-0.23831255473419588	0.9048504045241934	0.870825
-0.23822018398038422	0.9048521794031055	0.870875
-0.23812781335247338	0.9048539535612999	0.870925
-0.23803544285045364	0.9048557269988072	0.870975
-0.23794307247430388	0.9048574997156608	0.871025
-0.23785070222401417	0.9048592717118913	0.871075
-0.23775833209956337	0.9048610429875322	0.871125
-0.23766596210094176	0.9048628135426142	0.871175
-0.23757359222812788	0.9048645833771706	0.871225
-0.23748122248111211	0.904866352491232	0.871275
-0.2373888528598729	0.9048681208848321	0.871325
-0.23729648336440046	0.9048698885580015	0.871375
-0.23720411399467353	0.9048716555107735	0.871425
-0.2371117447506818	0.904873421743179	0.871475
-0.23701937563240452	0.904875187255251	0.871525
-0.23692700663983085	0.9048769520470206	0.871575
-0.2368346377729404	0.9048787161185208	0.871625
-0.2367422690317219	0.904880479469783	0.871675
-0.23664990041615527	0.9048822421008396	0.871725
-0.23655753192622891	0.9048840040117223	0.871775
-0.23646516356192313	0.9048857652024632	0.871825
-0.23637279532322544	0.9048875256730949	0.871875
-0.23628042721011722	0.9048892854236487	0.871925
-0.23618805922258487	0.9048910444541574	0.871975
-0.23609569136061062	0.9048928027646521	0.872025
-0.2360033236241802	0.9048945603551657	0.872075
-0.2359109560132762	0.9048963172257298	0.872125
-0.23581858852788407	0.9048980733763767	0.872175
-0.2357262211679865	0.904899828807138	0.872225
-0.2356338539335688	0.9049015835180465	0.872275
-0.23554148682461348	0.9049033375091337	0.872325
-0.23544911984110606	0.9049050907804317	0.872375
-0.23535675298302886	0.9049068433319725	0.872425
-0.23526438625036752	0.9049085951637885	0.872475
-0.23517201964310433	0.904910346275911	0.872525
-0.2350796531612246	0.9049120966683734	0.872575
-0.23498728680471062	0.9049138463412061	0.872625
-0.23489492057354802	0.9049155952944427	0.872675
-0.23480255446771883	0.9049173435281135	0.872725
-0.23471018848720837	0.9049190910422527	0.872775
-0.234617822631999	0.90492083783689	0.872825
-0.23452545690207602	0.9049225839120598	0.872875
-0.2344330912974215	0.9049243292677919	0.872925
-0.23434072581802082	0.9049260739041204	0.872975
-0.23424836046385586	0.9049278178210755	0.873025
-0.23415599523491218	0.9049295610186908	0.873075
-0.23406363013117149	0.9049313034969971	0.873125
-0.23397126515261948	0.9049330452560275	0.873175
-0.2338789002992375	0.9049347862958131	0.873225
-0.23378653557101137	0.9049365266163868	0.873275
-0.23369417096792236	0.9049382662177801	0.873325
-0.23360180648995646	0.9049400051000251	0.873375
-0.23350944213709457	0.9049417432631539	0.873425
-0.2334170779093228	0.9049434807071988	0.873475
-0.2333247138066219	0.9049452174321914	0.873525
-0.23323234982897822	0.9049469534381641	0.873575
-0.23313998597637214	0.9049486887251484	0.873625
-0.23304762224879008	0.9049504232931775	0.873675
-0.23295525864621278	0.9049521571422818	0.873725
-0.23286289516862577	0.9049538902724951	0.873775
-0.2327705318160104	0.9049556226838478	0.873825
-0.232678168588352	0.9049573543763734	0.873875
-0.2325858054856317	0.9049590853501024	0.873925
-0.23249344250783507	0.9049608156050687	0.873975
-0.23240107965494322	0.9049625451413021	0.874025
-0.23230871692694113	0.9049642739588372	0.874075
-0.23221635432381055	0.9049660020577035	0.874125
-0.23212399184553587	0.9049677294379355	0.874175
-0.23203162949209913	0.9049694560995627	0.874225
-0.23193926726348477	0.9049711820426194	0.874275
-0.2318469051596742	0.9049729072671361	0.874325
-0.23175454318065256	0.9049746317731457	0.874375
-0.23166218132640087	0.9049763555606796	0.874425
-0.23156981959690404	0.9049780786297704	0.874475
-0.23147745799214345	0.9049798009804498	0.874525
-0.23138509651210365	0.9049815226127501	0.874575
-0.231292735156766	0.904983243526703	0.874625
-0.2312003739261153	0.9049849637223408	0.874675
-0.23110801282013244	0.9049866831996953	0.874725
-0.23101565183880246	0.9049884019587989	0.874775
-0.23092329098210615	0.904990119999683	0.874825
-0.23083093025002846	0.9049918373223804	0.874875
-0.23073856964255018	0.9049935539269226	0.874925
-0.23064620915965617	0.904995269813342	0.874975
-0.2305538488013273	0.90499698498167	0.875025
-0.23046148856754808	0.9049986994319396	0.875075
-0.23036912845829974	0.9050004131641817	0.875125
-0.23027676847356657	0.9050021261784292	0.875175
-0.23018440861332978	0.9050038384747137	0.875225
-0.23009204887757342	0.9050055500530674	0.875275
-0.22999968926627892	0.9050072609135221	0.875325
-0.22990732977943001	0.9050089710561101	0.875375
-0.22981497041700855	0.9050106804808632	0.875425
-0.22972261117899756	0.9050123891878138	0.875475
-0.22963025206537946	0.9050140971769934	0.875525
-0.2295378930761369	0.9050158044484344	0.875575
-0.22944553421125236	0.9050175110021685	0.875625
-0.22935317547070833	0.9050192168382284	0.875675
-0.2292608168544875	0.9050209219566451	0.875725
-0.2291684583625719	0.9050226263574516	0.875775
-0.22907609999494455	0.9050243300406791	0.875825
-0.22898374175158726	0.9050260330063602	0.875875
-0.22889138363248315	0.9050277352545266	0.875925
-0.2287990256376138	0.9050294367852105	0.875975
-0.2287066677669625	0.9050311375984436	0.876025
-0.2286143100205106	0.9050328376942584	0.876075
-0.2285219523982414	0.9050345370726863	0.876125
-0.22842959490013623	0.90503623573376	0.876175
-0.2283372375261783	0.9050379336775108	0.876225
-0.22824488027634884	0.9050396309039717	0.876275
-0.22815252315063106	0.9050413274131734	0.876325
-0.2280601661490064	0.9050430232051492	0.876375
-0.22796780927145757	0.9050447182799299	0.876425
-0.22787545251796654	0.9050464126375485	0.876475
-0.2277830958885153	0.9050481062780361	0.876525
-0.22769073938308623	0.9050497992014257	0.876575
-0.22759838300166116	0.9050514914077484	0.876625
-0.22750602674422246	0.9050531828970371	0.876675
-0.22741367061075174	0.9050548736693227	0.876725
-0.22732131460123153	0.9050565637246385	0.876775
-0.22722895871564325	0.905058253063015	0.876825
-0.2271366029539696	0.9050599416844857	0.876875
-0.22704424731619166	0.9050616295890812	0.876925
-0.22695189180229244	0.9050633167768348	0.876975
-0.22685953641225262	0.9050650032477773	0.877025
-0.22676718114605532	0.905066689001942	0.877075
-0.22667482600368108	0.9050683740393594	0.877125
-0.22658247098511333	0.9050700583600628	0.877175
-0.226490116090332	0.9050717419640829	0.877225
-0.22639776131932093	0.9050734248514534	0.877275
-0.22630540667205992	0.9050751070222041	0.877325
-0.22621305214853252	0.9050767884763694	0.877375
-0.22612069774871868	0.9050784692139789	0.877425
-0.2260283434726019	0.905080149235067	0.877475
-0.22593598932016215	0.9050818285396632	0.877525
-0.22584363529138254	0.9050835071278018	0.877575
-0.2257512813862435	0.9050851849995127	0.877625
-0.22565892760472778	0.9050868621548298	0.877675
-0.22556657394681592	0.905088538593783	0.877725
-0.2254742204124905	0.9050902143164066	0.877775
-0.22538186700173185	0.9050918893227302	0.877825
-0.2252895137145228	0.905093563612788	0.877875
-0.22519716055084377	0.9050952371866099	0.877925
-0.22510480751067707	0.90509691004423	0.877975
-0.2250124545940035	0.9050985821856777	0.878025
-0.22492010180080488	0.905100253610988	0.878075
-0.22482774913106238	0.90510192432019	0.878125
-0.2247353965847574	0.9051035943133182	0.878175
-0.22464304416187156	0.9051052635904019	0.878225
-0.22455069186238566	0.905106932151476	0.878275
-0.22445833968628168	0.9051085999965693	0.878325
-0.22436598763354024	0.9051102671257168	0.878375
-0.22427363570414335	0.9051119335389477	0.878425
-0.22418128389807138	0.9051135992362966	0.878475
-0.22408893221530665	0.9051152642177928	0.878525
-0.22399658065582892	0.9051169284834713	0.878575
-0.22390422921962105	0.9051185920333603	0.878625
-0.22381187790666232	0.9051202548674957	0.878675
-0.22371952671693596	0.9051219169859057	0.878725
-0.22362717565042073	0.9051235783886261	0.878775
-0.22353482470710026	0.9051252390756847	0.878825
-0.2234424738869527	0.9051268990471176	0.878875
-0.2233501231899624	0.9051285583029526	0.878925
-0.2232577726161068	0.9051302168432258	0.878975
-0.2231654221653706	0.9051318746679651	0.879025
-0.22307307183773095	0.9051335317772065	0.879075
-0.2229807216331725	0.9051351881709777	0.879125
-0.22288837155167274	0.9051368438493147	0.879175
-0.22279602159321577	0.9051384988122458	0.879225
-0.22270367175777925	0.9051401530598064	0.879275
-0.2226113220453472	0.9051418065920247	0.879325
-0.22251897245589733	0.9051434594089368	0.879375
-0.22242662298941365	0.9051451115105701	0.879425
-0.22233427364587346	0.9051467628969612	0.879475
-0.22224192442526133	0.9051484135681371	0.879525
-0.22214957532755392	0.9051500635241347	0.879575
-0.222057226352736	0.9051517127649814	0.879625
-0.22196487750078422	0.9051533612907133	0.879675
-0.22187252877168334	0.9051550091013579	0.879725
-0.22178018016540976	0.9051566561969518	0.879775
-0.22168783168194853	0.9051583025775222	0.879825
-0.22159548332127546	0.9051599482431057	0.879875
-0.22150313508337632	0.9051615931937292	0.879925
-0.22141078696822622	0.90516323742943	0.879975
-0.2213184389758111	0.9051648809502346	0.880025
-0.22122609110610594	0.9051665237561801	0.880075
-0.22113374335909688	0.9051681658472934	0.880125
-0.22104139573475848	0.9051698072236114	0.880175
-0.2209490482330772	0.9051714478851608	0.880225
-0.22085670085402745	0.9051730878319786	0.880275
-0.2207643535975955	0.9051747270640917	0.880325
-0.22067200646375576	0.9051763655815371	0.880375
-0.22057965945249444	0.9051780033843417	0.880425
-0.2204873125637861	0.9051796404725422	0.880475
-0.22039496579761658	0.9051812768461656	0.880525
-0.22030261915396077	0.9051829125052485	0.880575
-0.2202102726328041	0.9051845474498184	0.880625
-0.22011792623412177	0.9051861816799114	0.880675
-0.22002557995789881	0.905187815195555	0.880725
-0.21993323380411064	0.9051894479967855	0.880775
-0.21984088777274197	0.9051910800836307	0.880825
-0.21974854186376835	0.9051927114561263	0.880875
-0.21965619607717457	0.9051943421143003	0.880925
-0.21956385041293594	0.9051959720581885	0.880975
-0.2194715048710371	0.9051976012878187	0.881025
-0.21937915945145367	0.9051992298032269	0.881075
-0.2192868141541699	0.9052008576044408	0.881125
-0.21919446897916162	0.9052024846914964	0.881175
-0.2191021239264128	0.9052041110644214	0.881225
-0.2190097789958994	0.905205736723252	0.881275
-0.21891743418760518	0.9052073616680155	0.881325
-0.2188250895015062	0.9052089858987483	0.881375
-0.2187327449375861	0.9052106094154777	0.881425
-0.2186404004958208	0.9052122322182402	0.881475
-0.2185480561761941	0.9052138543070629	0.881525
-0.21845571197868174	0.9052154756819825	0.881575
-0.21836336790326766	0.9052170963430257	0.881625
-0.21827102394992715	0.9052187162902295	0.881675
-0.21817868011864447	0.9052203355236209	0.881725
-0.2180863364093948	0.9052219540432362	0.881775
-0.21799399282216228	0.9052235718491028	0.881825
-0.21790164935692194	0.9052251889412573	0.881875
-0.21780930601365817	0.9052268053197263	0.881925
-0.2177169627923455	0.9052284209845471	0.881975
-0.2176246196929686	0.9052300359357459	0.882025
-0.21753227671550193	0.9052316501733604	0.882075
-0.2174399338599301	0.9052332636974164	0.882125
-0.2173475911262274	0.9052348765079515	0.882175
-0.21725524851437863	0.905236488604992	0.882225
-0.21716290602435778	0.905238099988575	0.882275
-0.21707056365614977	0.905239710658727	0.882325
-0.21697822140972853	0.9052413206154852	0.882375
-0.21688587928507852	0.9052429298588761	0.882425
-0.21679353728217424	0.9052445383889369	0.882475
-0.21670119540099983	0.9052461462056935	0.882525
-0.21660885364152974	0.905247753309184	0.882575
-0.21651651200374816	0.9052493596994337	0.882625
-0.21642417048762913	0.9052509653764809	0.882675
-0.2163318290931573	0.9052525703403509	0.882725
-0.2162394878203063	0.9052541745910819	0.882775
-0.21614714666906096	0.9052557781286994	0.882825
-0.2160548056393948	0.9052573809532414	0.882875
-0.2159624647312924	0.9052589830647334	0.882925
-0.2158701239447275	0.9052605844632133	0.882975
-0.21577778327968442	0.905262185148707	0.883025
-0.2156854427361369	0.905263785121252	0.883075
-0.2155931023140695	0.9052653843808742	0.883125
-0.2155007620134555	0.9052669829276115	0.883175
-0.21540842183427975	0.9052685807614894	0.883225
-0.215316081776515	0.905270177882546	0.883275
-0.2152237418401466	0.9052717742908065	0.883325
-0.21513140202514713	0.9052733699863094	0.883375
-0.2150390623315015	0.9052749649690796	0.883425
-0.2149467227591826	0.9052765592391557	0.883475
-0.21485438330817527	0.9052781527965625	0.883525
-0.21476204397845214	0.9052797456413388	0.883575
-0.21466970476999828	0.9052813377735094	0.883625
-0.21457736568278604	0.9052829291931126	0.883675
-0.21448502671680053	0.9052845199001739	0.883725
-0.21439268787201443	0.9052861098947309	0.883775
-0.21430034914841192	0.9052876991768098	0.883825
-0.2142080105459665	0.9052892877464478	0.883875
-0.21411567206466164	0.9052908756036712	0.883925
-0.21402333370447116	0.905292462748517	0.883975
-0.21393099546537855	0.9052940491810116	0.884025
-0.21383865734735744	0.9052956349011919	0.884075
-0.21374631935039112	0.9052972199090846	0.884125
-0.21365398147445347	0.9052988042047264	0.884175
-0.2135616437195273	0.905300387788144	0.884225
-0.21346930608558706	0.9053019706593743	0.884275
-0.21337696857261515	0.9053035528184433	0.884325
-0.21328463118058585	0.9053051342653887	0.884375
-0.2131922939094816	0.9053067150002363	0.884425
-0.213099956759277	0.9053082950230236	0.884475
-0.21300761972995383	0.9053098743337764	0.884525
-0.21291528282148708	0.9053114529325323	0.884575
-0.21282294603385818	0.9053130308193168	0.884625
-0.21273060936704233	0.9053146079941682	0.884675
-0.21263827282102077	0.9053161844571114	0.884725
-0.21254593639576871	0.9053177602081847	0.884775
-0.21245360009126726	0.9053193352474131	0.884825
-0.2123612639074916	0.9053209095748351	0.884875
-0.21226892784442297	0.9053224831904755	0.884925
-0.21217659190203622	0.9053240560943727	0.884975
-0.21208425608031284	0.9053256282865517	0.885025
-0.21199192037922734	0.9053271997670508	0.885075
-0.2118995847987614	0.9053287705358951	0.885125
-0.21180724933888925	0.9053303405931225	0.885175
-0.21171491399959258	0.9053319099387589	0.885225
-0.2116225787808457	0.9053334785728413	0.885275
-0.21153024368263007	0.9053350464953961	0.885325
-0.21143790870492013	0.9053366137064599	0.885375
-0.21134557384769712	0.9053381802060597	0.885425
-0.21125323911093571	0.9053397459942316	0.885475
-0.2111609044946167	0.9053413110710027	0.885525
-0.21106856999871496	0.9053428754364093	0.885575
-0.21097623562321133	0.9053444390904783	0.885625
-0.21088390136808036	0.9053460020332459	0.885675
-0.210791567233303	0.9053475642647392	0.885725
-0.21069923321885364	0.9053491257849944	0.885775
-0.21060689932471346	0.9053506865940383	0.885825
-0.21051456555085646	0.9053522466919074	0.885875
-0.21042223189726403	0.9053538060786285	0.885925
-0.21032989836390978	0.905355364754238	0.885975
-0.21023756495077547	0.9053569227187624	0.886025
-0.2101452316578343	0.9053584799722386	0.886075
-0.21005289848506822	0.905360036514693	0.886125
-0.2099605654324502	0.9053615923461623	0.886175
-0.20986823249996245	0.9053631474666727	0.886225
-0.20977589968757726	0.9053647018762615	0.886275
-0.2096835669952775	0.9053662555749543	0.886325
-0.20959123442303493	0.9053678085627888	0.886375
-0.20949890197083268	0.9053693608397902	0.886425
-0.20940656963864226	0.9053709124059964	0.886475
-0.20931423742644698	0.9053724632614332	0.886525
-0.20922190533421803	0.9053740134061371	0.886575
-0.2091295733619386	0.9053755628401352	0.886625
-0.20903724150958028	0.9053771115634635	0.886675
-0.20894490977712582	0.9053786595761488	0.886725
-0.20885257816454694	0.9053802068782276	0.886775
-0.2087602466718261	0.9053817534697264	0.886825
-0.20866791529893525	0.9053832993506817	0.886875
-0.20857558404585658	0.9053848445211203	0.886925
-0.20848325291256223	0.9053863889810784	0.886975
-0.2083909218990342	0.9053879327305827	0.887025
-0.2082985910052446	0.9053894757696694	0.887075
-0.2082062602311751	0.9053910180983658	0.887125
-0.2081139295767984	0.9053925597167072	0.887175
-0.20802159904209544	0.9053941006247214	0.887225
-0.20792926862703928	0.9053956408224436	0.887275
-0.20783693833161068	0.9053971803099017	0.887325
-0.20774460815578266	0.9053987190871309	0.887375
-0.20765227809953607	0.9054002571541588	0.887425
-0.2075599481628435	0.9054017945110209	0.887475
-0.20746761834568617	0.9054033311577445	0.887525
-0.20737528864803634	0.9054048670943654	0.887575
-0.20728295906987532	0.9054064023209109	0.887625
-0.20719062961117526	0.9054079368374162	0.887675
-0.20709830027191745	0.9054094706439093	0.887725
-0.20700597105207402	0.9054110037404254	0.887775
-0.20691364195162615	0.9054125361269919	0.887825
-0.20682131297054587	0.9054140678036444	0.887875
-0.20672898410881438	0.9054155987704102	0.887925
-0.20663665536640363	0.905417129027325	0.887975
-0.20654432674329476	0.905418658574416	0.888025
-0.2064519982394598	0.9054201874117186	0.888075
-0.20635966985487966	0.9054217155392607	0.888125
-0.20626734158952642	0.9054232429570771	0.888175
-0.20617501344338093	0.9054247696651957	0.888225
-0.20608268541641497	0.9054262956636517	0.888275
-0.2059903575086098	0.9054278209524725	0.888325
-0.2058980297199369	0.9054293455316939	0.888375
-0.20580570205037746	0.9054308694013425	0.888425
-0.20571337449990276	0.9054323925614549	0.888475
-0.20562104706849443	0.9054339150120573	0.888525
-0.20552871975612313	0.9054354367531863	0.888575
-0.2054363925627709	0.9054369577848679	0.888625
-0.20534406548840792	0.905438478107139	0.888675
-0.2052517385330165	0.9054399977200256	0.888725
-0.20515941169656668	0.9054415166235643	0.888775
-0.20506708497904058	0.9054430348177814	0.888825
-0.2049747583804084	0.9054445523027133	0.888875
-0.20488243190065217	0.9054460690783864	0.888925
-0.204790105539742	0.9054475851448369	0.888975
-0.2046977792976597	0.9054491005020916	0.889025
-0.2046054531743756	0.9054506151501864	0.889075
-0.20451312716987144	0.9054521290891476	0.889125
-0.20442080128411708	0.9054536423190123	0.889175
-0.20432847551709488	0.905455154839806	0.889225
-0.2042361498687741	0.9054566666515655	0.889275
-0.2041438243391373	0.905458177754317	0.889325
-0.20405149892815344	0.905459688148097	0.889375
-0.20395917363580554	0.9054611978329316	0.889425
-0.20386684846206202	0.9054627068088572	0.889475
-0.203774523406906	0.9054642150759005	0.889525
-0.20368219847030575	0.9054657226340971	0.889575
-0.20358987365224476	0.905467229483474	0.889625
-0.20349754895269054	0.9054687356240669	0.889675
-0.2034052243716271	0.905470241055903	0.889725
-0.20331289990902168	0.9054717457790175	0.889775
-0.20322057556485834	0.9054732497934379	0.889825
-0.20312825133910406	0.9054747530991991	0.889875
-0.20303592723174319	0.9054762556963288	0.889925
-0.20294360324274255	0.9054777575848619	0.889975
-0.202851279372086	0.9054792587648263	0.890025
-0.2027589556197408	0.9054807592362566	0.890075
-0.20266663198569068	0.9054822589991806	0.890125
-0.20257430846990265	0.9054837580536331	0.890175
-0.20248198507236057	0.9054852563996418	0.890225
-0.20238966179303128	0.9054867540372415	0.890275
-0.20229733863189872	0.9054882509664602	0.890325
-0.20220501558892964	0.9054897471873323	0.890375
-0.20211269266410775	0.9054912426998859	0.890425
-0.20202036985740013	0.9054927375041554	0.890475
-0.20192804716878987	0.9054942316001686	0.890525
-0.20183572459824456	0.9054957249879605	0.890575
-0.20174340214574688	0.9054972176675585	0.890625
-0.20165107981126448	0.9054987096389975	0.890675
-0.20155875759478012	0.9055002009023053	0.890725
-0.2014664354962611	0.9055016914575164	0.890775
-0.20137411351569048	0.9055031813046586	0.890825
-0.20128179165303522	0.9055046704437667	0.890875
-0.20118946990827852	0.9055061588748684	0.890925
-0.20109714828138703	0.9055076465979983	0.890975
-0.20100482677234427	0.9055091336131842	0.891025
-0.20091250538111635	0.9055106199204609	0.891075
-0.20082018410768718	0.9055121055198556	0.891125
-0.2007278629520226	0.9055135904114037	0.891175
-0.20063554191410668	0.905515074595132	0.891225
-0.20054322099390484	0.9055165580710762	0.891275
-0.20045090019140147	0.905518040839263	0.891325
-0.20035857950656166	0.9055195228997278	0.891375
-0.20026625893936997	0.9055210042524977	0.891425
-0.20017393848979123	0.9055224848976079	0.891475
-0.20008161815781006	0.9055239648350853	0.891525
-0.1999892979433912	0.9055254440649657	0.891575
-0.1998969778465193	0.9055269225872752	0.891625
-0.19980465786715892	0.9055284004020502	0.891675
-0.19971233800529464	0.9055298775093167	0.891725
-0.1996200182608911	0.9055313539091105	0.891775
-0.19952769863393283	0.9055328296014582	0.891825
-0.1994353791243844	0.9055343045863957	0.891875
-0.19934305973223007	0.9055357788639492	0.891925
-0.1992507404574346	0.9055372524341547	0.891975
-0.19915842129998224	0.9055387252970384	0.892025
-0.19906610225983723	0.9055401974526364	0.892075
-0.19897378333698448	0.9055416689009748	0.892125
-0.1988814645313876	0.9055431396420897	0.892175
-0.1987891458430319	0.9055446096760068	0.892225
-0.19869682727188043	0.9055460790027627	0.892275
-0.19860450881791888	0.9055475476223831	0.892325
-0.19851219048110996	0.9055490155349046	0.892375
-0.1984198722614396	0.9055504827403524	0.892425
-0.1983275541588701	0.9055519492387636	0.892475
-0.19823523617338754	0.9055534150301633	0.892525
-0.19814291830495423	0.9055548801145884	0.892575
-0.19805060055355617	0.905556344492064	0.892625
-0.19795828291915527	0.9055578081626274	0.892675
-0.197865965401738	0.9055592711263031	0.892725
-0.1977736480012657	0.9055607333831287	0.892775
-0.19768133071772537	0.9055621949331286	0.892825
-0.19758901355107794	0.9055636557763403	0.892875
-0.19749669650131035	0.9055651159127888	0.892925
-0.19740437956838353	0.905566575342511	0.892975
-0.19731206275228416	0.9055680340655319	0.893025
-0.19721974605297357	0.9055694920818883	0.893075
-0.19712742947043796	0.9055709493916058	0.893125
-0.19703511300463905	0.9055724059947206	0.893175
-0.19694279665556255	0.9055738618912581	0.893225
-0.19685048042317027	0.9055753170812553	0.893275
-0.196758164307448	0.9055767715647371	0.893325
-0.1966658483083572	0.9055782253417407	0.893375
-0.19657353242588405	0.9055796784122906	0.893425
-0.19648121665998947	0.9055811307764242	0.893475
-0.19638890101065987	0.905582582434166	0.893525
-0.19629658547785603	0.9055840333855536	0.893575
-0.19620427006156446	0.9055854836306113	0.893625
-0.19611195476174553	0.9055869331693764	0.893675
-0.19601963957838622	0.9055883820018736	0.893725
-0.19592732451144634	0.9055898301281402	0.893775
-0.19583500956091338	0.9055912775482006	0.893825
-0.19574269472674613	0.9055927242620923	0.893875
-0.1956503800089332	0.9055941702698397	0.893925
-0.19555806540743242	0.90559561557148	0.893975
-0.19546575092223284	0.9055970601670379	0.894025
-0.19537343655329195	0.9055985040565507	0.894075
-0.19528112230059896	0.9055999472400428	0.894125
-0.19518880816411122	0.9056013897175514	0.894175
-0.1950964941438178	0.9056028314891011	0.894225
-0.19500418023967608	0.9056042725547293	0.894275
-0.1949118664516752	0.9056057129144602	0.894325
-0.19481955277977234	0.9056071525683312	0.894375
-0.19472723922395663	0.9056085915163667	0.894425
-0.19463492578418518	0.9056100297586042	0.894475
-0.19454261246044696	0.9056114672950678	0.894525
-0.19445029925269924	0.9056129041257951	0.894575
-0.19435798616093072	0.90561434025081	0.894625
-0.1942656731850988	0.9056157756701503	0.894675
-0.19417336032519208	0.9056172103838399	0.894725
-0.1940810475811677	0.9056186443919166	0.894775
-0.19398873495301447	0.9056200776944043	0.894825
-0.1938964224406894	0.9056215102913407	0.894875
-0.19380411004418116	0.9056229421827496	0.894925
-0.19371179776344682	0.905624373368669	0.894975
-0.193619485598475	0.9056258038491223	0.895025
-0.19352717354922266	0.9056272336241478	0.895075
-0.193434861615678	0.9056286626937688	0.895125
-0.19334254979779877	0.9056300910580235	0.895175
-0.19325023809557235	0.9056315187169353	0.895225
-0.19315792650895658	0.9056329456705423	0.895275
-0.19306561503793926	0.9056343719188679	0.895325
-0.1929733036824776	0.9056357974619502	0.895375
-0.1928809924425598	0.9056372222998126	0.895425
-0.19278868131814259	0.9056386464324931	0.895475
-0.19269637030921455	0.9056400698600153	0.895525
-0.19260405941573175	0.9056414925824173	0.895575
-0.1925117486376834	0.9056429145997221	0.895625
-0.19241943797502514	0.9056443359119682	0.895675
-0.19232712742774621	0.9056457565191787	0.895725
-0.192234816995802	0.905647176421392	0.895775
-0.1921425066791821	0.9056485956186308	0.895825
-0.19205019647784136	0.9056500141109339	0.895875
-0.19195788639176975	0.9056514318983241	0.895925
-0.19186557642092186	0.9056528489808398	0.895975
-0.19177326656528737	0.9056542653585041	0.896025
-0.19168095682482156	0.905655681031355	0.896075
-0.1915886471995131	0.9056570959994161	0.896125
-0.1914963376893181	0.9056585102627248	0.896175
-0.1914040282942244	0.9056599238213054	0.896225
-0.19131171901418872	0.9056613366751949	0.896275
-0.19121940984919816	0.9056627488244173	0.896325
-0.1911271007992102	0.9056641602690101	0.896375
-0.19103479186421096	0.905665571008997	0.896425
-0.1909424830441588	0.9056669810444157	0.896475
-0.19085017433903906	0.9056683903752895	0.896525
-0.19075786574881037	0.9056697990016566	0.896575
-0.19066555727345796	0.9056712069235401	0.896625
-0.19057324891294034	0.9056726141409778	0.896675
-0.19048094066724275	0.9056740206539932	0.896725
-0.1903886325363237	0.905675426462624	0.896775
-0.1902963245201684	0.9056768315668937	0.896825
-0.1902040166187351	0.90567823596684	0.896875
-0.19011170883200912	0.9056796396624864	0.896925
-0.1900194011599487	0.9056810426538703	0.896975
-0.18992709360253882	0.9056824449410158	0.897025
-0.189834786159738	0.9056838465239595	0.897075
-0.18974247883153092	0.9056852474027262	0.897125
-0.18965017161787615	0.9056866475773523	0.897175
-0.18955786451875833	0.9056880470478623	0.897225
-0.18946555753413596	0.9056894458142929	0.897275
-0.1893732506639937	0.9056908438766684	0.897325
-0.1892809439082897	0.9056922412350253	0.897375
-0.18918863726700902	0.9056936378893886	0.897425
-0.1890963307401095	0.9056950338397939	0.897475
-0.189004024327576	0.9056964290862668	0.897525
-0.18891171802936654	0.9056978236288425	0.897575
-0.18881941184546572	0.9056992174675472	0.897625
-0.18872710577583177	0.9057006106024156	0.897675
-0.18863479982044884	0.9057020030334738	0.897725
-0.18854249397927558	0.9057033947607566	0.897775
-0.18845018825229592	0.90570478578429	0.897825
-0.18835788263946823	0.9057061761041092	0.897875
-0.18826557714077666	0.9057075657202399	0.897925
-0.18817327175617923	0.9057089546327174	0.897975
-0.1880809664856605	0.905710342841567	0.898025
-0.18798866132917802	0.9057117303468243	0.898075
-0.1878963562867163	0.9057131171485148	0.898125
-0.18780405135823316	0.9057145032466737	0.898175
-0.1877117465437126	0.9057158886413266	0.898225
-0.18761944184311288	0.9057172733325088	0.898275
-0.18752713725641754	0.9057186573202458	0.898325
-0.18743483278358497	0.9057200406045728	0.898375
-0.1873425284245986	0.9057214231855156	0.898425
-0.18725022417941684	0.9057228050631091	0.898475
-0.18715792004802287	0.9057241862373793	0.898525
-0.1870656160303753	0.9057255667083606	0.898575
-0.1869733121264571	0.9057269464760795	0.898625
-0.18688100833622706	0.9057283255405701	0.898675
-0.18678870465966751	0.9057297039018593	0.898725
-0.18669640109673794	0.9057310815599808	0.898775
-0.18660409764741998	0.9057324585149615	0.898825
-0.1865117943116734	0.9057338347668352	0.898875
-0.1864194910894796	0.905735210315629	0.898925
-0.1863271879807985	0.905736585161376	0.898975
-0.18623488498561164	0.9057379593041038	0.899025
-0.1861425821038782	0.9057393327438458	0.899075
-0.18605027933558013	0.905740705480629	0.899125
-0.18595797668067657	0.9057420775144869	0.899175
-0.18586567413914926	0.9057434488454466	0.899225
-0.18577337171095737	0.9057448194735417	0.899275
-0.1856810693960825	0.9057461893987991	0.899325
-0.18558876719448392	0.9057475586212523	0.899375
-0.1854964651061429	0.9057489271409287	0.899425
-0.18540416313101898	0.9057502949578611	0.899475
-0.18531186126909308	0.9057516620720772	0.899525
-0.1852195595203249	0.90575302848361	0.899575
-0.18512725788469522	0.9057543941924868	0.899625
-0.18503495636216363	0.9057557591987407	0.899675
-0.18494265495271084	0.9057571235023995	0.899725
-0.18485035365629676	0.9057584871034953	0.899775
-0.18475805247290153	0.9057598500020565	0.899825
-0.18466575140248528	0.9057612121981152	0.899875
-0.18457345044502782	0.9057625736916999	0.899925
-0.18448114960048967	0.9057639344828424	0.899975
-0.18438884886885024	0.9057652945715711	0.900025
-0.18429654825007005	0.905766653957918	0.900075
-0.18420424774412858	0.9057680126419115	0.900125
-0.18411194735098624	0.9057693706235835	0.900175
-0.18401964707062218	0.9057707279029625	0.900225
-0.1839273469029972	0.9057720844800803	0.900275
-0.18383504684809013	0.9057734403549654	0.900325
-0.18374274690586184	0.9057747955276493	0.900375
-0.18365044707629083	0.905776149998161	0.900425
-0.1835581473593384	0.9057775037665317	0.900475
-0.18346584775498254	0.9057788568327905	0.900525
-0.18337354826318453	0.9057802091969687	0.900575
-0.18328124888392267	0.9057815608590948	0.900625
-0.1831889496171577	0.9057829118192007	0.900675
-0.18309665046286847	0.9057842620773146	0.900725
-0.18300435142101507	0.9057856116334685	0.900775
-0.18291205249157658	0.9057869604876907	0.900825
-0.1828197536745127	0.905788308640013	0.900875
-0.18272745496980308	0.9057896560904637	0.900925
-0.1826351563774068	0.9057910028390745	0.900975
-0.18254285789730393	0.9057923488858738	0.901025
-0.18245055952945302	0.9057936942308933	0.901075
-0.18235826127383445	0.9057950388741616	0.901125
-0.18226596313040638	0.9057963828157098	0.901175
-0.1821736650991494	0.9057977260555669	0.901225
-0.18208136718002152	0.905799068593764	0.901275
-0.18198906937300324	0.9058004104303302	0.901325
-0.1818967716780525	0.9058017515652962	0.901375
-0.18180447409514983	0.9058030919986915	0.901425
-0.18171217662425307	0.9058044317305461	0.901475
-0.18161987926534268	0.9058057707608905	0.901525
-0.18152758201837646	0.9058071090897539	0.901575
-0.18143528488333466	0.9058084467171672	0.901625
-0.18134298786017536	0.9058097836431591	0.901675
-0.18125069094887858	0.9058111198677609	0.901725
-0.18115839414940227	0.9058124553910015	0.901775
-0.18106609746172644	0.9058137902129114	0.901825
-0.18097380088580892	0.9058151243335203	0.901875
-0.18088150442162987	0.9058164577528581	0.901925
-0.18078920806914683	0.9058177904709548	0.901975
-0.18069691182834	0.9058191224878404	0.902025
-0.18060461569916683	0.9058204538035446	0.902075
-0.18051231968160755	0.9058217844180971	0.902125
-0.1804200237756195	0.9058231143315285	0.902175
-0.1803277279811829	0.9058244435438678	0.902225
-0.18023543229825484	0.9058257720551457	0.902275
-0.18014313672681562	0.9058270998653913	0.902325
-0.18005084126682225	0.9058284269746352	0.902375
-0.1799585459182552	0.9058297533829064	0.902425
-0.1798662506810709	0.9058310790902356	0.902475
-0.17977395555525036	0.9058324040966517	0.902525
-0.17968166054074966	0.9058337284021857	0.902575
-0.17958936563754954	0.9058350520068661	0.902625
-0.1794970708456064	0.9058363749107242	0.902675
-0.1794047761649008	0.905837697113788	0.902725
-0.1793124815953889	0.9058390186160893	0.902775
-0.17922018713705168	0.9058403394176557	0.902825
-0.17912789278984456	0.9058416595185192	0.902875
-0.17903559855374887	0.9058429789187078	0.902925
-0.17894330442872008	0.9058442976182526	0.902975
-0.17885101041473925	0.9058456156171819	0.903025
-0.17875871651176176	0.9058469329155272	0.903075
-0.17866642271976862	0.9058482495133166	0.903125
-0.17857412903871542	0.9058495654105811	0.903175
-0.17848183546858287	0.9058508806073493	0.903225
-0.17838954200932658	0.905852195103652	0.903275
-0.17829724866092697	0.9058535088995182	0.903325
-0.1782049554233399	0.905854821994978	0.903375
-0.1781126622965457	0.9058561343900607	0.903425
-0.17802036928050005	0.9058574460847965	0.903475
-0.17792807637518324	0.9058587570792145	0.903525
-0.17783578358055105	0.9058600673733449	0.903575
-0.17774349089658356	0.9058613769672169	0.903625
-0.17765119832323642	0.9058626858608606	0.903675
-0.1775589058604897	0.9058639940543054	0.903725
-0.17746661350829915	0.905865301547581	0.903775
-0.1773743212666447	0.9058666083407172	0.903825
-0.17728202913548183	0.9058679144337434	0.903875
-0.17718973711479077	0.9058692198266892	0.903925
-0.17709744520452664	0.9058705245195843	0.903975
-0.1770051534046698	0.9058718285124585	0.904025
-0.1769128617151754	0.9058731318053408	0.904075
-0.17682057013602334	0.9058744343982617	0.904125
-0.17672827866716917	0.9058757362912497	0.904175
-0.17663598730859228	0.9058770374843357	0.904225
-0.1765436960602487	0.9058783379775477	0.904275
-0.1764514049221172	0.905879637770917	0.904325
-0.1763591138941542	0.9058809368644712	0.904375
-0.17626682297633825	0.9058822352582419	0.904425
-0.17617453216862572	0.9058835329522568	0.904475
-0.1760822414709949	0.905884829946547	0.904525
-0.17598995088340233	0.9058861262411405	0.904575
-0.17589766040582613	0.9058874218360684	0.904625
-0.17580537003822297	0.9058887167313587	0.904675
-0.17571307978057069	0.9058900109270424	0.904725
-0.17562078963282604	0.905891304423147	0.904775
-0.17552849959496666	0.9058925972197045	0.904825
-0.17543620966694948	0.9058938893167418	0.904875
-0.17534391984875175	0.9058951807142909	0.904925
-0.17525163014033082	0.9058964714123785	0.904975
-0.17515934054166327	0.9058977614110371	0.905025
-0.17506705105270703	0.905899050710293	0.905075
-0.17497476167343803	0.9059003393101788	0.905125
-0.1748824724038147	0.9059016272107205	0.905175
-0.1747901832438123	0.9059029144119513	0.905225
-0.17469789419338985	0.9059042009138969	0.905275
-0.17460560525252203	0.9059054867165901	0.905325
-0.17451331642116805	0.9059067718200571	0.905375
-0.17442102769930254	0.9059080562243302	0.905425
-0.17432873908688443	0.9059093399294362	0.905475
-0.1742364505838885	0.905910622935407	0.905525
-0.1741441621902738	0.9059119052422694	0.905575
-0.17405187390601445	0.9059131868500554	0.905625
-0.1739595857310702	0.9059144677587915	0.905675
-0.1738672976654144	0.9059157479685097	0.905725
-0.17377500970900725	0.9059170274792371	0.905775
-0.1736827218618218	0.905918306291005	0.905825
-0.17359043412381844	0.9059195844038409	0.905875
-0.17349814649496972	0.9059208618177759	0.905925
-0.17340585897523647	0.9059221385328374	0.905975
-0.1733135715645906	0.9059234145490569	0.906025
-0.1732212842629935	0.9059246898664612	0.906075
-0.17312899707041654	0.9059259644850819	0.906125
-0.17303670998682155	0.9059272384049462	0.906175
-0.1729444230121793	0.9059285116260853	0.906225
-0.17285213614645187	0.9059297841485265	0.906275
-0.17275984938960978	0.9059310559723013	0.906325
-0.1726675627416155	0.9059323270974362	0.906375
-0.17257527620243884	0.9059335975239634	0.906425
-0.17248298977204288	0.9059348672519092	0.906475
-0.17239070345039686	0.9059361362813055	0.906525
-0.1722984172374638	0.9059374046121791	0.906575
-0.1722061311332132	0.9059386722445617	0.906625
-0.17211384513760786	0.9059399391784796	0.906675
-0.17202155925061727	0.9059412054139651	0.906725
-0.1719292734722041	0.9059424709510439	0.906775
-0.17183698780233775	0.905943735789749	0.906825
-0.17174470224098107	0.9059449999301055	0.906875
-0.17165241678810322	0.9059462633721467	0.906925
-0.17156013144366664	0.9059475261158978	0.906975
-0.17146784620764122	0.9059487881613915	0.907025
-0.17137556107998855	0.9059500495086535	0.907075
-0.17128327606067928	0.9059513101577162	0.907125
-0.1711909911496741	0.9059525701086054	0.907175
-0.1710987063469441	0.9059538293613538	0.907225
-0.17100642165244992	0.9059550879159864	0.907275
-0.17091413706616224	0.9059563457725367	0.907325
-0.17082185258804194	0.9059576029310297	0.907375
-0.17072956821805968	0.9059588593914978	0.907425
-0.170637283956176	0.905960115153967	0.907475
-0.17054499980236174	0.9059613702184693	0.907525
-0.17045271575657744	0.905962624585031	0.907575
-0.17036043181879348	0.9059638782536839	0.907625
-0.17026814798897086	0.905965131224454	0.907675
-0.1701758642670795	0.9059663834973732	0.907725
-0.17008358065308063	0.905967635072468	0.907775
-0.16999129714694394	0.9059688859497697	0.907825
-0.16989901374863065	0.905970136129305	0.907875
-0.16980673045811018	0.9059713856111051	0.907925
-0.16971444727534407	0.9059726343951968	0.907975
-0.16962216420030152	0.9059738824816111	0.908025
-0.16952988123294394	0.905975129870375	0.908075
-0.16943759837324043	0.9059763765615194	0.908125
-0.16934531562115263	0.9059776225550712	0.908175
-0.16925303297664918	0.9059788678510616	0.908225
-0.16916075043969203	0.9059801124495169	0.908275
-0.16906846801024938	0.9059813563504688	0.908325
-0.16897618568828343	0.9059825995539434	0.908375
-0.16888390347376228	0.9059838420599726	0.908425
-0.16879162136664805	0.9059850838685819	0.908475
-0.16869933936690862	0.9059863249798039	0.908525
-0.1686070574745063	0.9059875653936632	0.908575
-0.16851477568940856	0.9059888051101933	0.908625
-0.16842249401157827	0.9059900441294183	0.908675
-0.1683302124409821	0.9059912824513718	0.908725
-0.1682379309775835	0.9059925200760778	0.908775
-0.16814564962134834	0.90599375700357	0.908825
-0.16805336837224089	0.9059949932338724	0.908875
-0.1679610872302264	0.9059962287670185	0.908925
-0.16786880619526917	0.9059974636030325	0.908975
-0.16777652526733455	0.9059986977419479	0.909025
-0.16768424444638655	0.9059999311837884	0.909075
-0.16759196373239052	0.9060011639285879	0.909125
-0.16749968312531055	0.9060023959763702	0.909175
-0.16740740262511178	0.906003627327169	0.909225
-0.16731512223175854	0.9060048579810079	0.909275
-0.1672228419452153	0.9060060879379209	0.909325
-0.16713056176544697	0.9060073171979315	0.909375
-0.16703828169241758	0.9060085457610737	0.909425
-0.16694600172609214	0.9060097736273707	0.909475
-0.16685372186643457	0.9060110007968568	0.909525
-0.16676144211340985	0.906012227269555	0.909575
-0.1666691624669817	0.9060134530454997	0.909625
-0.16657688292711537	0.9060146781247139	0.909675
-0.16648460349377425	0.9060159025072319	0.909725
-0.16639232416692357	0.9060171261930766	0.909775
-0.1663000449465265	0.9060183491822826	0.909825
-0.16620776583254843	0.9060195714748727	0.909875
-0.16611548682495272	0.9060207930708808	0.909925
-0.166023207923704	0.9060220139703307	0.909975
-0.16593092912876634	0.9060232341732558	0.910025
-0.16583865044010382	0.9060244536796797	0.910075
-0.16574637185768049	0.906025672489636	0.910125
-0.16565409338146064	0.9060268906031481	0.910175
-0.16556181501140804	0.9060281080202501	0.910225
-0.1654695367474868	0.9060293247409652	0.910275
-0.16537725858966093	0.9060305407653269	0.910325
-0.16528498053789428	0.9060317560933588	0.910375
-0.16519270259215096	0.9060329707250943	0.910425
-0.16510042475239453	0.9060341846605575	0.910475
-0.1650081470185892	0.9060353978997809	0.910525
-0.16491586939069852	0.9060366104427892	0.910575
-0.1648235918686867	0.9060378222896146	0.910625
-0.16473131445251685	0.9060390334402819	0.910675
-0.1646390371421534	0.9060402438948234	0.910725
-0.16454675993755946	0.9060414536532637	0.910775
-0.16445448283869923	0.906042662715635	0.910825
-0.1643622058455359	0.9060438710819622	0.910875
-0.1642699289580335	0.9060450787522774	0.910925
-0.16417765217615515	0.9060462857266051	0.910975
-0.164085375499865	0.9060474920049774	0.911025
-0.16399309892912586	0.9060486975874195	0.911075
-0.16390082246390206	0.9060499024739629	0.911125
-0.16380854610415616	0.9060511066646326	0.911175
-0.16371626984985252	0.9060523101594607	0.911225
-0.16362399370095373	0.9060535129584719	0.911275
-0.16353171765742383	0.9060547150616982	0.911325
-0.16343944171922564	0.9060559164691642	0.911375
-0.16334716588632286	0.9060571171809022	0.911425
-0.1632548901586785	0.9060583171969362	0.911475
-0.16316261453625622	0.9060595165172991	0.911525
-0.16307033901901863	0.9060607151420148	0.911575
-0.1629780636069298	0.9060619130711157	0.911625
-0.1628857882999517	0.9060631103046265	0.911675
-0.16279351309804896	0.9060643068425788	0.911725
-0.16270123800118305	0.9060655026849974	0.911775
-0.16260896300931874	0.9060666978319141	0.911825
-0.1625166881224174	0.9060678922833538	0.911875
-0.1624244133404437	0.9060690860393481	0.911925
-0.1623321386633588	0.9060702790999218	0.911975
-0.1622398640911278	0.9060714714651068	0.912025
-0.16214758962371126	0.9060726631349274	0.912075
-0.16205531526107467	0.9060738541094159	0.912125
-0.16196304100317813	0.9060750443885963	0.912175
-0.16187076684998736	0.906076233972501	0.912225
-0.16177849280146214	0.9060774228611541	0.912275
-0.1616862188575685	0.9060786110545878	0.912325
-0.16159394501826566	0.9060797985528262	0.912375
-0.1615016712835201	0.9060809853559015	0.912425
-0.16140939765329054	0.9060821714638381	0.912475
-0.16131712412754376	0.9060833568766676	0.912525
-0.16122485070623824	0.9060845415944146	0.912575
-0.16113257738934078	0.9060857256171109	0.912625
-0.1610403041768097	0.9060869089447809	0.912675
-0.16094803106861186	0.9060880915774565	0.912725
-0.16085575806470537	0.9060892735151621	0.912775
-0.16076348516505712	0.9060904547579292	0.912825
-0.16067121236962506	0.9060916353057825	0.912875
-0.16057893967837616	0.9060928151587534	0.912925
-0.1604866670912683	0.9060939943168668	0.912975
-0.16039439460826843	0.9060951727801538	0.913025
-0.16030212222933424	0.906096350548639	0.913075
-0.16020984995443258	0.9060975276223544	0.913125
-0.1601175777835212	0.906098704001324	0.913175
-0.160025305716567	0.9060998796855794	0.913225
-0.15993303375352738	0.9061010546751453	0.913275
-0.15984076189436927	0.906102228970053	0.913325
-0.15974849013905018	0.9061034025703271	0.913375
-0.15965621848753692	0.906104575475999	0.913425
-0.1595639469397868	0.906105747687093	0.913475
-0.15947167549576655	0.9061069192036408	0.913525
-0.1593794041554338	0.9061080900256666	0.913575
-0.15928713291875476	0.9061092601532023	0.913625
-0.15919486178568723	0.9061104295862716	0.913675
-0.15910259075619726	0.9061115983249065	0.913725
-0.1590103198302427	0.9061127663691311	0.913775
-0.1589180490077894	0.906113933718977	0.913825
-0.1588257782887955	0.9061151003744681	0.913875
-0.15873350767322633	0.9061162663356365	0.913925
-0.15864123716104017	0.9061174316025057	0.913975
-0.1585489667522022	0.906118596175108	0.914025
-0.15845669644667099	0.9061197600534668	0.914075
-0.15836442624441127	0.9061209232376142	0.914125
-0.15827215614538157	0.9061220857275739	0.914175
-0.15817988614954692	0.9061232475233777	0.914225
-0.15808761625686515	0.9061244086250495	0.914275
-0.15799534646730184	0.906125569032621	0.914325
-0.15790307678081458	0.9061267287461158	0.914375
-0.1578108071973688	0.9061278877655662	0.914425
-0.157718537716922	0.9061290460909952	0.914475
-0.15762626833943968	0.9061302037224355	0.914525
-0.1575339990648792	0.9061313606599097	0.914575
-0.15744172989320615	0.9061325169034506	0.914625
-0.15734946082437754	0.9061336724530812	0.914675
-0.157257191858359	0.9061348273088337	0.914725
-0.1571649229951077	0.9061359814707313	0.914775
-0.15707265423458897	0.906137134938806	0.914825
-0.15698038557676028	0.9061382877130811	0.914875
-0.15688811702158628	0.9061394397935891	0.914925
-0.15679584856902495	0.9061405911803526	0.914975
-0.15670358021904046	0.9061417418734043	0.915025
-0.15661131197159092	0.9061428918727669	0.915075
-0.15651904382664047	0.9061440411784729	0.915125
-0.15642677578414724	0.9061451897905448	0.915175
-0.15633450784407515	0.9061463377090155	0.915225
-0.1562422400063823	0.9061474849339073	0.915275
-0.1561499722710327	0.9061486314652532	0.915325
-0.15605770463798405	0.906149777303075	0.915375
-0.1559654371072005	0.9061509224474064	0.915425
-0.15587316967863993	0.9061520668982687	0.915475
-0.15578090235226594	0.9061532106556957	0.915525
-0.1556886351280368	0.9061543537197088	0.915575
-0.15559636800591575	0.9061554960903413	0.915625
-0.15550410098586115	0.906156637767615	0.915675
-0.15541183406783624	0.9061577787515633	0.915725
-0.15531956725179896	0.906158919042208	0.915775
-0.15522730053771294	0.9061600586395819	0.915825
-0.1551350339255359	0.9061611975437074	0.915875
-0.15504276741523132	0.9061623357546169	0.915925
-0.15495050100675686	0.9061634732723328	0.915975
-0.15485823470007604	0.9061646100968878	0.916025
-0.15476596849514648	0.906165746228304	0.916075
-0.15467370239193154	0.9061668816666141	0.916125
-0.15458143639038868	0.9061680164118404	0.916175
-0.1544891704904814	0.9061691504640151	0.916225
-0.15439690469216708	0.9061702838231612	0.916275
-0.15430463899540905	0.9061714164893103	0.916325
-0.1542123734001648	0.9061725484624852	0.916375
-0.15412010790639744	0.9061736797427182	0.916425
-0.15402784251406434	0.9061748103300316	0.916475
-0.15393557722312892	0.9061759402244578	0.916525
-0.153843312033548	0.9061770694260189	0.916575
-0.15375104694528527	0.9061781979347479	0.916625
-0.15365878195829732	0.9061793257506661	0.916675
-0.1535665170725479	0.9061804528738067	0.916725
-0.15347425228799347	0.9061815793041912	0.916775
-0.15338198760459784	0.9061827050418526	0.916825
-0.15328972302231705	0.9061838300868128	0.916875
-0.15319745854111527	0.9061849544391041	0.916925
-0.1531051941609483	0.9061860780987486	0.916975
-0.15301292988178045	0.9061872010657785	0.917025
-0.15292066570356702	0.9061883233402165	0.917075
-0.15282840162627276	0.9061894449220942	0.917125
-0.1527361376498524	0.9061905658114344	0.917175
-0.15264387377427105	0.9061916860082686	0.917225
-0.15255160999948314	0.9061928055126198	0.917275
-0.1524593463254539	0.9061939243245191	0.917325
-0.15236708275213762	0.9061950424439901	0.917375
-0.15227481927949937	0.906196159871063	0.917425
-0.1521825559074935	0.9061972766057623	0.917475
-0.15209029263608492	0.9061983926481176	0.917525
-0.15199802946522803	0.9061995079981536	0.917575
-0.15190576639488762	0.9062006226558998	0.917625
-0.1518135034250181	0.9062017366213809	0.917675
-0.15172124055558406	0.9062028498946264	0.917725
-0.1516289777865399	0.9062039624756612	0.917775
-0.15153671511785036	0.9062050743645139	0.917825
-0.1514444525494693	0.9062061855612104	0.917875
-0.1513521900813621	0.906207296065779	0.917925
-0.15125992771348196	0.9062084058782451	0.917975
-0.15116766544579438	0.9062095149986378	0.918025
-0.15107540327825247	0.9062106234269817	0.918075
-0.15098314121082176	0.9062117311633062	0.918125
-0.15089087924345534	0.9062128382076361	0.918175
-0.1507986173761185	0.9062139445600004	0.918225
-0.15070635560876428	0.9062150502204243	0.918275
-0.15061409394135813	0.9062161551889362	0.918325
-0.15052183237385303	0.9062172594655615	0.918375
-0.15042957090621392	0.906218363050329	0.918425
-0.15033730953839416	0.9062194659432637	0.918475
-0.15024504827035853	0.9062205681443943	0.918525
-0.15015278710206034	0.9062216696537458	0.918575
-0.15006052603346412	0.9062227704713472	0.918625
-0.14996826506452363	0.9062238705972232	0.918675
-0.14987600419520267	0.9062249700314028	0.918725
-0.1497837434254553	0.9062260687739109	0.918775
-0.14969148275524535	0.9062271668247762	0.918825
-0.14959922218452637	0.9062282641840237	0.918875
-0.1495069617132626	0.9062293608516819	0.918925
-0.14941470134140752	0.9062304568277761	0.918975
-0.14932244106892503	0.9062315521123344	0.919025
-0.14923018089576875	0.9062326467053825	0.919075
-0.14913792082190241	0.9062337406069483	0.919125
-0.14904566084727958	0.9062348338170574	0.919175
-0.14895340097186394	0.9062359263357376	0.919225
-0.1488611411956091	0.9062370181630147	0.919275
-0.1487688815184786	0.9062381092989162	0.919325
-0.14867662194042586	0.9062391997434682	0.919375
-0.14858436246141474	0.9062402894966982	0.919425
-0.1484921030813981	0.906241378558632	0.919475
-0.1483998438003398	0.9062424669292973	0.919525
-0.14830758461819327	0.9062435546087194	0.919575
-0.1482153255349215	0.9062446415969266	0.919625
-0.1481230665504785	0.906245727893944	0.919675
-0.1480308076648269	0.9062468134997994	0.919725
-0.14793854887792052	0.9062478984145187	0.919775
-0.14784629018972215	0.906248982638129	0.919825
-0.14775403160018552	0.9062500661706567	0.919875
-0.14766177310927328	0.9062511490121287	0.919925
-0.1475695147169391	0.9062522311625708	0.919975
-0.1474772564231456	0.9062533126220107	0.920025
-0.1473849982278466	0.9062543933904738	0.920075
-0.1472927401310042	0.9062554734679877	0.920125
-0.14720048213257264	0.9062565528545781	0.920175
-0.14710822423251346	0.9062576315502723	0.920225
-0.14701596643078135	0.9062587095550961	0.920275
-0.14692370872733743	0.9062597868690766	0.920325
-0.14683145112213633	0.90626086349224	0.920375
-0.14673919361513957	0.9062619394246128	0.920425
-0.14664693620630112	0.9062630146662213	0.920475
-0.14655467889558293	0.9062640892170926	0.920525
-0.14646242168293863	0.9062651630772522	0.920575
-0.14637016456833002	0.9062662362467278	0.920625
-0.14627790755171105	0.9062673087255442	0.920675
-0.14618565063304292	0.9062683805137295	0.920725
-0.14609339381228012	0.9062694516113086	0.920775
-0.14600113708938314	0.9062705220183095	0.920825
-0.14590888046430708	0.9062715917347567	0.920875
-0.14581662393701195	0.9062726607606786	0.920925
-0.1457243675074529	0.9062737290960998	0.920975
-0.1456321111755897	0.906274796741048	0.921025
-0.14553985494137786	0.9062758636955484	0.921075
-0.14544759880477667	0.9062769299596286	0.921125
-0.1453553427657419	0.9062779955333133	0.921175
-0.1452630868242325	0.9062790604166306	0.921225
-0.14517083098020453	0.906280124609605	0.921275
-0.1450785752336164	0.9062811881122647	0.921325
-0.14498631958442443	0.9062822509246342	0.921375
-0.14489406403258692	0.906283313046741	0.921425
-0.14480180857806016	0.9062843744786104	0.921475
-0.1447095532208022	0.9062854352202696	0.921525
-0.1446172979607697	0.906286495271744	0.921575
-0.14452504279792008	0.9062875546330604	0.921625
-0.1444327877322104	0.9062886133042444	0.921675
-0.14434053276359776	0.9062896712853228	0.921725
-0.14424827789203934	0.9062907285763215	0.921775
-0.14415602311749198	0.9062917851772668	0.921825
-0.14406376843991298	0.9062928410881848	0.921875
-0.1439715138592589	0.9062938963091015	0.921925
-0.1438792593754872	0.9062949508400431	0.921975
-0.14378700498855448	0.9062960046810358	0.922025
-0.1436947506984177	0.9062970578321057	0.922075
-0.1436024965050339	0.9062981102932786	0.922125
-0.14351024240835958	0.9062991620645812	0.922175
-0.1434179884083518	0.9063002131460391	0.922225
-0.1433257345049673	0.9063012635376784	0.922275
-0.14323348069816266	0.9063023132395256	0.922325
-0.143141226987895	0.9063033622516059	0.922375
-0.1430489733741203	0.9063044105739464	0.922425
-0.14295671985679625	0.9063054582065719	0.922475
-0.14286446643587802	0.9063065051495097	0.922525
-0.14277221311132407	0.9063075514027847	0.922575
-0.14267995988308876	0.9063085969664237	0.922625
-0.14258770675113122	0.9063096418404519	0.922675
-0.14249545371540487	0.906310686024896	0.922725
-0.14240320077586954	0.9063117295197813	0.922775
-0.14231094793247848	0.9063127723251343	0.922825
-0.1422186951851911	0.9063138144409804	0.922875
-0.14212644253396078	0.906314855867346	0.922925
-0.14203418997874698	0.9063158966042565	0.922975
-0.14194193751950276	0.9063169366517385	0.923025
-0.1418496851561878	0.9063179760098169	0.923075
-0.14175743288875484	0.9063190146785188	0.923125
-0.14166518071716375	0.9063200526578685	0.923175
-0.1415729286413671	0.9063210899478936	0.923225
-0.1414806766613247	0.9063221265486181	0.923275
-0.14138842477698907	0.9063231624600698	0.923325
-0.14129617298831973	0.9063241976822723	0.923375
-0.14120392129526954	0.9063252322152539	0.923425
-0.14111166969779756	0.9063262660590377	0.923475
-0.1410194181958571	0.9063272992136522	0.923525
-0.1409271667894066	0.9063283316791202	0.923575
-0.1408349154783999	0.9063293634554704	0.923625
-0.1407426642627948	0.9063303945427259	0.923675
-0.14065041314254548	0.9063314249409151	0.923725
-0.14055816211760938	0.9063324546500608	0.923775
-0.14046591118794086	0.9063334836701916	0.923825
-0.14037366035349716	0.9063345120013303	0.923875
-0.14028140961423263	0.9063355396435055	0.923925
-0.14018915897010445	0.90633656659674	0.923975
-0.140096908421067	0.9063375928610623	0.924025
-0.14000465796707715	0.9063386184364952	0.924075
-0.13991240760808968	0.9063396433230669	0.924125
-0.1398201573440608	0.9063406675208008	0.924175
-0.13972790717494565	0.9063416910297245	0.924225
-0.13963565710070017	0.9063427138498614	0.924275
-0.1395434071212794	0.9063437359812399	0.924325
-0.13945115723663973	0.9063447574238823	0.924375
-0.13935890744673554	0.9063457781778174	0.924425
-0.13926665775152336	0.9063467982430676	0.924475
-0.13917440815095755	0.9063478176196618	0.924525
-0.13908215864499457	0.9063488363076218	0.924575
-0.1389899092335887	0.9063498543069769	0.924625
-0.13889765991669645	0.9063508716177489	0.924675
-0.13880541069427185	0.9063518882399669	0.924725
-0.13871316156627136	0.9063529041736528	0.924775
-0.13862091253264908	0.9063539194188357	0.924825
-0.1385286635933612	0.9063549339755371	0.924875
-0.13843641474836219	0.9063559478437866	0.924925
-0.13834416599760774	0.9063569610236055	0.924975
-0.13825191734105235	0.9063579735150235	0.925025
-0.138159668778652	0.9063589853180614	0.925075
-0.13806742031036062	0.906359996432749	0.925125
-0.13797517193613454	0.9063610068591075	0.925175
-0.13788292365592741	0.9063620165971666	0.925225
-0.13779067546969567	0.9063630256469472	0.925275
-0.1376984273773924	0.906364034008479	0.925325
-0.13760617937897462	0.9063650416817831	0.925375
-0.13751393147439495	0.9063660486668889	0.925425
-0.13742168366361068	0.9063670549638176	0.925475
-0.1373294359465741	0.9063680605725986	0.925525
-0.13723718832324244	0.9063690654932531	0.925575
-0.13714494079356818	0.9063700697258104	0.925625
-0.1370526933575082	0.9063710732702919	0.925675
-0.13696044601501514	0.9063720761267267	0.925725
-0.13686819876604572	0.9063730782951358	0.925775
-0.13677595161055245	0.9063740797755488	0.925825
-0.1366837045484921	0.9063750805679867	0.925875
-0.13659145757981717	0.9063760806724785	0.925925
-0.13649921070448406	0.9063770800890458	0.925975
-0.1364069639224456	0.9063780788177175	0.926025
-0.13631471723365796	0.9063790768585149	0.926075
-0.13622247063807386	0.906380074211467	0.926125
-0.13613022413564946	0.9063810708765948	0.926175
-0.13603797772633747	0.9063820668539279	0.926225
-0.13594573141009392	0.9063830621434867	0.926275
-0.13585348518687146	0.9063840567453011	0.926325
-0.13576123905662607	0.9063850506593913	0.926375
-0.13566899301931046	0.906386043885787	0.926425
-0.13557674707488024	0.9063870364245092	0.926475
-0.13548450122328845	0.9063880282755866	0.926525
-0.1353922554644905	0.9063890194390405	0.926575
-0.13530000979843904	0.9063900099149002	0.926625
-0.1352077642250901	0.9063909997031858	0.926675
-0.1351155187443954	0.9063919888039271	0.926725
-0.13502327335631198	0.9063929772171447	0.926775
-0.13493102806079038	0.9063939649428677	0.926825
-0.13483878285778836	0.9063949519811173	0.926875
-0.134746537747256	0.9063959383319219	0.926925
-0.13465429272915133	0.9063969239953028	0.926975
-0.1345620478034239	0.9063979089712887	0.927025
-0.13446980297003228	0.9063988932599009	0.927075
-0.13437755822892541	0.9063998768611675	0.927125
-0.1342853135800622	0.9064008597751104	0.927175
-0.1341930690233913	0.9064018420017574	0.927225
-0.1341008245588717	0.9064028235411306	0.927275
-0.13400858018645181	0.9064038043932574	0.927325
-0.13391633590609073	0.9064047845581601	0.927375
-0.13382409171773677	0.9064057640358659	0.927425
-0.13373184762134893	0.9064067428263972	0.927475
-0.1336396036168753	0.9064077209297816	0.927525
-0.1335473597042752	0.9064086983460407	0.927575
-0.1334551158834962	0.9064096750752025	0.927625
-0.13336287215449813	0.9064106511172886	0.927675
-0.13327062851722804	0.9064116264723266	0.927725
-0.13317838497164572	0.9064126011403388	0.927775
-0.13308614151769868	0.9064135751213522	0.927825
-0.13299389815534587	0.9064145484153889	0.927875
-0.13290165488453534	0.9064155210224766	0.927925
-0.13280941170522564	0.9064164929426368	0.927975
-0.13271716861736516	0.9064174641758972	0.928025
-0.13262492562091166	0.9064184347222797	0.928075
-0.13253268271581448	0.9064194045818115	0.928125
-0.1324404399020302	0.9064203737545145	0.928175
-0.13234819717950916	0.9064213422404163	0.928225
-0.1322559545482071	0.9064223100395383	0.928275
-0.13216371200807472	0.9064232771519083	0.928325
-0.13207146955906737	0.906424243577548	0.928375
-0.1319792272011361	0.9064252093164846	0.928425
-0.13188698493423592	0.9064261743687398	0.928475
-0.13179474275831798	0.9064271387343413	0.928525
-0.13170250067333705	0.9064281024133103	0.928575
-0.13161025867924434	0.9064290654056747	0.928625
-0.1315180167759945	0.9064300277114553	0.928675
-0.13142577496353886	0.9064309893306803	0.928725
-0.13133353324183167	0.9064319502633709	0.928775
-0.1312412916108245	0.9064329105095547	0.928825
-0.13114905007047137	0.9064338700692527	0.928875
-0.1310568086207239	0.9064348289424929	0.928925
-0.13096456726153602	0.9064357871292965	0.928975
-0.13087232599285936	0.9064367446296906	0.929025
-0.13078008481464742	0.9064377014436971	0.929075
-0.13068784372685238	0.906438657571343	0.929125
-0.1305956027294272	0.9064396130126499	0.929175
-0.13050336182232422	0.906440567767645	0.929225
-0.1304111210054962	0.9064415218363496	0.929275
-0.13031888027889546	0.9064424752187913	0.929325
-0.13022663964247488	0.9064434279149911	0.929375
-0.13013439909618651	0.9064443799249765	0.929425
-0.13004215863998328	0.9064453312487685	0.929475
-0.12994991827381708	0.9064462818863949	0.929525
-0.12985767799764095	0.9064472318378762	0.929575
-0.12976543781140645	0.9064481811032405	0.929625
-0.12967319771506686	0.9064491296825085	0.929675
-0.1295809577085735	0.9064500775757077	0.929725
-0.1294887177918796	0.906451024782859	0.929775
-0.12939647796493653	0.9064519713039898	0.929825
-0.12930423822769735	0.9064529171391211	0.929875
-0.1292119985801134	0.9064538622882805	0.929925
-0.12911975902213768	0.9064548067514886	0.929975
-0.12902751955372152	0.9064557505287731	0.930025
-0.12893528017481776	0.9064566936201546	0.930075
-0.12884304088537774	0.9064576360256608	0.930125
-0.1287508016853543	0.9064585777453119	0.930175
-0.1286585625746985	0.9064595187791362	0.930225
-0.1285663235533636	0.9064604591271535	0.930275
-0.1284740846212999	0.9064613987893918	0.930325
-0.1283818457784612	0.9064623377658717	0.930375
-0.12828960702479744	0.9064632760566205	0.930425
-0.12819736836026246	0.9064642136616592	0.930475
-0.12810512978480604	0.9064651505810144	0.930525
-0.12801289129838217	0.9064660868147079	0.930575
-0.12792065290094032	0.9064670223627657	0.930625
-0.12782841459243469	0.9064679572252097	0.930675
-0.12773617637281445	0.9064688914020658	0.930725
-0.1276439382420337	0.9064698248933565	0.930775
-0.12755170020004192	0.9064707576991069	0.930825
-0.1274594622467927	0.9064716898193396	0.930875
-0.12736722438223583	0.9064726212540801	0.930925
-0.12727498660632458	0.9064735520033502	0.930975
-0.1271827489190088	0.9064744820671765	0.931025
-0.1270905113202417	0.9064754114455797	0.931075
-0.12699827380997306	0.9064763401385872	0.931125
-0.1269060363881561	0.906477268146219	0.931175
-0.12681379905474024	0.9064781954685028	0.931225
-0.12672156180967917	0.9064791221054587	0.931275
-0.12662932465292184	0.9064800480571139	0.931325
-0.12653708758442186	0.906480973323489	0.931375
-0.12644485060412838	0.9064818979046112	0.931425
-0.12635261371199485	0.9064828218005003	0.931475
-0.1262603769079703	0.9064837450111844	0.931525
-0.12616814019200817	0.9064846675366828	0.931575
-0.12607590356405737	0.9064855893770236	0.931625
-0.12598366702407143	0.906486510532226	0.931675
-0.12589143057199897	0.9064874310023184	0.931725
-0.12579919420779367	0.9064883507873197	0.931775
-0.125706957931404	0.9064892698872581	0.931825
-0.12561472174278351	0.9064901883021532	0.931875
-0.12552248564188084	0.9064911060320325	0.931925
-0.12543024962864918	0.9064920230769157	0.931975
-0.12533801370303732	0.9064929394368303	0.932025
-0.12524577786499844	0.906493855111796	0.932075
-0.12515354211448124	0.9064947701018404	0.932125
-0.12506130645143843	0.9064956844069829	0.932175
-0.12496907087581922	0.9064965980272514	0.932225
-0.12487683538757605	0.906497510962665	0.932275
-0.124784599986658	0.9064984232132517	0.932325
-0.12469236467301754	0.9064993347790307	0.932375
-0.12460012944660356	0.9065002456600295	0.932425
-0.12450789430736874	0.9065011558562676	0.932475
-0.12441565925526153	0.9065020653677728	0.932525
-0.1243234242902349	0.9065029741945642	0.932575
-0.12423118941223711	0.906503882336669	0.932625
-0.12413895462122103	0.9065047897941074	0.932675
-0.12404671991713483	0.9065056965669063	0.932725
-0.12395448529993149	0.9065066026550853	0.932775
-0.12386225076955894	0.9065075080586715	0.932825
-0.12377001632597028	0.9065084127776847	0.932875
-0.12367778196911315	0.9065093168121519	0.932925
-0.1235855476989409	0.9065102201620927	0.932975
-0.12349331351540067	0.9065111228275342	0.933025
-0.12340107941844607	0.9065120248084961	0.933075
-0.12330884540802434	0.9065129261050054	0.933125
-0.12321661148408868	0.9065138267170816	0.933175
-0.12312437764658642	0.9065147266447517	0.933225
-0.12303214389547064	0.9065156258880354	0.933275
-0.1229399102306889	0.9065165244469594	0.933325
-0.1228476766521936	0.9065174223215436	0.933375
-0.12275544315993302	0.9065183195118145	0.933425
-0.12266320975385865	0.906519216017792	0.933475
-0.12257097643391965	0.9065201118395028	0.933525
-0.12247874320006659	0.9065210069769664	0.933575
-0.12238651005224925	0.9065219014302098	0.933625
-0.1222942769904176	0.9065227951992524	0.933675
-0.12220204401452184	0.9065236882841209	0.933725
-0.12210981112451143	0.9065245806848348	0.933775
-0.12201757832033694	0.9065254724014211	0.933825
-0.12192534560194736	0.9065263634338991	0.933875
-0.12183311296929357	0.9065272537822955	0.933925
-0.12174088042232417	0.9065281434466299	0.933975
-0.12164864796099026	0.9065290324269287	0.934025
-0.12155641558524007	0.9065299207232117	0.934075
-0.12146418329502512	0.9065308083355053	0.934125
-0.12137195109029315	0.9065316952638289	0.934175
-0.12127971897099582	0.9065325815082094	0.934225
-0.12118748693708087	0.9065334670686657	0.934275
-0.12109525498849946	0.9065343519452249	0.934325
-0.12100302312520003	0.906535236137906	0.934375
-0.12091079134713281	0.9065361196467359	0.934425
-0.12081855965424695	0.9065370024717335	0.934475
-0.12072632804649226	0.9065378846129255	0.934525
-0.12063409652381772	0.9065387660703315	0.934575
-0.12054186508617351	0.9065396468439776	0.934625
-0.12044963373350819	0.9065405269338832	0.934675
-0.12035740246577173	0.9065414063400751	0.934725
-0.12026517128291317	0.906542285062572	0.934775
-0.12017294018488199	0.9065431631014007	0.934825
-0.12008070917162748	0.9065440404565804	0.934875
-0.11998847824309869	0.9065449171281373	0.934925
-0.11989624739924502	0.9065457931160912	0.934975
-0.11980401664001564	0.9065466684204675	0.935025
-0.1197117859653596	0.9065475430412865	0.935075
-0.11961955537522638	0.9065484169785734	0.935125
-0.11952732486956456	0.9065492902323486	0.935175
-0.11943509444832388	0.906550162802637	0.935225
-0.1193428641114525	0.9065510346894593	0.935275
-0.1192506338589006	0.9065519058928402	0.935325
-0.11915840369061585	0.9065527764128003	0.935375
-0.11906617360654864	0.9065536462493644	0.935425
-0.11897394360664644	0.906554515402553	0.935475
-0.1188817136908596	0.9065553838723911	0.935525
-0.11878948385913551	0.9065562516588987	0.935575
-0.11869725411142465	0.9065571187621011	0.935625
-0.11860502444767414	0.9065579851820184	0.935675
-0.11851279486783456	0.9065588509186756	0.935725
-0.11842056537185287	0.9065597159720928	0.935775
-0.11832833595967959	0.9065605803422951	0.935825
-0.1182361066312616	0.9065614440293027	0.935875
-0.11814387738654931	0.9065623070331402	0.935925
-0.11805164822548991	0.906563169353828	0.935975
-0.11795941914803318	0.9065640309913912	0.936025
-0.11786719015412689	0.9065648919458491	0.936075
-0.11777496124371999	0.9065657522172277	0.936125
-0.11768273241676089	0.9065666118055459	0.936175
-0.1175905036731982	0.9065674707108295	0.936225
-0.11749827501298026	0.9065683289330977	0.936275
-0.1174060464360557	0.9065691864723765	0.936325
-0.11731381794237285	0.9065700433286842	0.936375
-0.11722158953187997	0.9065708995020477	0.936425
-0.11712936120452566	0.9065717549924849	0.936475
-0.11703713296025799	0.9065726098000223	0.936525
-0.11694490479902556	0.9065734639246782	0.936575
-0.1168526767207763	0.9065743173664791	0.936625
-0.11676044872545892	0.906575170125443	0.936675
-0.11666822081302086	0.9065760222015967	0.936725
-0.11657599298341154	0.906576873594958	0.936775
-0.11648376523657761	0.9065777243055535	0.936825
-0.11639153757246885	0.9065785743334013	0.936875
-0.11629930999103166	0.9065794236785275	0.936925
-0.11620708249221579	0.9065802723409508	0.936975
-0.11611485507596754	0.9065811203206972	0.937025
-0.11602262774223673	0.9065819676177846	0.937075
-0.11593040049096955	0.9065828142322396	0.937125
-0.11583817332211585	0.9065836601640803	0.937175
-0.11574594623562154	0.9065845054133328	0.937225
-0.1156537192314366	0.9065853499800152	0.937275
-0.11556149230950678	0.9065861938641536	0.937325
-0.11546926546978217	0.9065870370657664	0.937375
-0.11537703871220824	0.9065878795848794	0.937425
-0.11528481203673512	0.9065887214215107	0.937475
-0.11519258544330824	0.9065895625756867	0.937525
-0.11510035893187766	0.9065904030474251	0.937575
-0.11500813250238881	0.906591242836752	0.937625
-0.11491590615479155	0.9065920819436856	0.937675
-0.11482367988903151	0.9065929203682518	0.937725
-0.11473145370505822	0.9065937581104685	0.937775
-0.11463922760281742	0.9065945951703622	0.937825
-0.11454700158225851	0.9065954315479501	0.937875
-0.11445477564332703	0.9065962672432589	0.937925
-0.11436254978597267	0.906597102256306	0.937975
-0.11427032401014063	0.9065979365871176	0.938025
-0.11417809831578066	0.9065987702357116	0.938075
-0.11408587270283775	0.9065996032021139	0.938125
-0.11399364717126186	0.9066004354863424	0.938175
-0.1139014217209979	0.9066012670884226	0.938225
-0.11380919635199534	0.9066020980083731	0.938275
-0.1137169710641996	0.906602928246219	0.938325
-0.1136247458575597	0.9066037578019788	0.938375
-0.1135325207320212	0.9066045866756774	0.938425
-0.11344029568753303	0.9066054148673338	0.938475
-0.11334807072404064	0.9066062423769727	0.938525
-0.11325584584149301	0.9066070692046128	0.938575
-0.1131636210398353	0.906607895350279	0.938625
-0.11307139631901678	0.9066087208139897	0.938675
-0.11297917167898236	0.9066095455957702	0.938725
-0.11288694711968114	0.9066103696956385	0.938775
-0.11279472264105828	0.90661119311362	0.938825
-0.11270249824306246	0.9066120158497328	0.938875
-0.11261027392563895	0.9066128379040023	0.938925
-0.11251804968873644	0.906613659276446	0.938975
-0.11242582553230007	0.9066144799670899	0.939025
-0.1123336014562786	0.9066152999759515	0.939075
-0.11224137746061683	0.9066161193030563	0.939125
-0.11214915354526377	0.9066169379484219	0.939175
-0.11205692971016394	0.9066177559120739	0.939225
-0.11196470595526646	0.9066185731940303	0.939275
-0.11187248228051568	0.9066193897943158	0.939325
-0.11178025868586061	0.9066202057129489	0.939375
-0.1116880351712458	0.9066210209499541	0.939425
-0.11159581173661996	0.9066218355053498	0.939475
-0.11150358838192777	0.906622649379161	0.939525
-0.11141136510711751	0.9066234625714052	0.939575
-0.11131914191213438	0.9066242750821083	0.939625
-0.1112269187969262	0.9066250869112871	0.939675
-0.11113469576143814	0.9066258980589675	0.939725
-0.11104247280561819	0.9066267085251667	0.939775
-0.11095024992941117	0.9066275183099103	0.939825
-0.11085802713276516	0.9066283274132155	0.939875
-0.11076580441562493	0.9066291358351081	0.939925
-0.11067358177793843	0.9066299435756048	0.939975
-0.11058135921965054	0.9066307506347314	0.940025
-0.11048913674070904	0.906631557012505	0.940075
-0.11039691434105876	0.9066323627089512	0.940125
-0.11030469202064735	0.9066331677240868	0.940175
-0.11021246977941969	0.9066339720579377	0.940225
-0.11012024761732346	0.9066347757105203	0.940275
-0.11002802553430326	0.9066355786818613	0.940325
-0.10993580353030678	0.9066363809719762	0.940375
-0.10984358160527852	0.9066371825808922	0.940425
-0.10975135975916643	0.906637983508624	0.940475
-0.10965913799191458	0.9066387837551997	0.940525
-0.10956691630347108	0.9066395833206335	0.940575
-0.10947469469377981	0.9066403822049537	0.940625
-0.10938247316278897	0.9066411804081743	0.940675
-0.10929025171044211	0.9066419779303235	0.940725
-0.10919803033668782	0.9066427747714154	0.940775
-0.10910580904146913	0.9066435709314777	0.940825
-0.10901358782473498	0.9066443664105256	0.940875
-0.108921366686428	0.9066451612085856	0.940925
-0.1088291456264973	0.9066459553256736	0.940975
-0.10873692464488549	0.9066467487618155	0.941025
-0.10864470374154138	0.9066475415170279	0.941075
-0.1085524829164076	0.906648333591336	0.941125
-0.10846026216943308	0.9066491249847567	0.941175
-0.10836804150056019	0.906649915697315	0.941225
-0.10827582090973799	0.9066507057290278	0.941275
-0.10818360039690869	0.9066514950799204	0.941325
-0.10809137996202102	0.9066522837500094	0.941375
-0.1079991596050177	0.9066530717393199	0.941425
-0.10790693932584693	0.9066538590478684	0.941475
-0.10781471912445179	0.9066546456756807	0.941525
-0.10772249900078006	0.9066554316227725	0.941575
-0.10763027895477488	0.9066562168891699	0.941625
-0.10753805898638406	0.9066570014748886	0.941675
-0.10744583909555072	0.9066577853799543	0.941725
-0.10735361928222224	0.9066585686043834	0.941775
-0.10726139954634217	0.9066593511482012	0.941825
-0.10716917988785765	0.9066601330114236	0.941875
-0.10707696030671199	0.9066609141940764	0.941925
-0.10698474080285261	0.9066616946961753	0.941975
-0.10689252137622254	0.9066624745177461	0.942025
-0.10680030202676925	0.9066632536588046	0.942075
-0.1067080827544355	0.9066640321193764	0.942125
-0.10661586355916897	0.9066648098994774	0.942175
-0.10652364444091214	0.906665586999133	0.942225
-0.10643142539961298	0.906666363418359	0.942275
-0.10633920643521362	0.9066671391571812	0.942325
-0.10624698754766183	0.906667914215615	0.942375
-0.10615476873690007	0.9066686885936863	0.942425
-0.1060625500028759	0.9066694622914105	0.942475
-0.10597033134553176	0.9066702353088133	0.942525
-0.10587811276481499	0.9066710076459102	0.942575
-0.10578589426066816	0.9066717793027267	0.942625
-0.10569367583303847	0.9066725502792787	0.942675
-0.1056014574818684	0.9066733205755911	0.942725
-0.1055092392071052	0.9066740901916804	0.942775
-0.10541702100869131	0.906674859127571	0.942825
-0.10532480288657375	0.9066756273832794	0.942875
-0.1052325848406951	0.9066763949588299	0.942925
-0.10514036687100219	0.9066771618542397	0.942975
-0.10504814897743764	0.906677928069532	0.943025
-0.104955931159948	0.9066786936047248	0.943075
-0.1048637134184762	0.9066794584598405	0.943125
-0.10477149575296864	0.9066802226348977	0.943175
-0.10467927816336779	0.906680986129919	0.943225
-0.10458706064962058	0.9066817489449222	0.943275
-0.104494843211669	0.90668251107993	0.943325
-0.10440262584946014	0.9066832725349607	0.943375
-0.10431040856293596	0.9066840333100367	0.943425
-0.10421819135204329	0.906684793405176	0.943475
-0.10412597421672419	0.9066855528204013	0.943525
-0.10403375715692555	0.9066863115557305	0.943575
-0.10394154017258914	0.9066870696111862	0.943625
-0.10384932326366174	0.9066878269867864	0.943675
-0.10375710643008543	0.9066885836825536	0.943725
-0.10366488967180652	0.9066893396985056	0.943775
-0.10357267298876734	0.9066900950346651	0.943825
-0.10348045638091405	0.9066908496910497	0.943875
-0.10338823984818886	0.9066916036676823	0.943925
-0.1032960233905379	0.9066923569645804	0.943975
-0.10320380700790346	0.9066931095817664	0.944025
-0.10311159070023149	0.9066938615192583	0.944075
-0.10301937446746426	0.9066946127770785	0.944125
-0.10292715830954763	0.9066953633552447	0.944175
-0.10283494222642389	0.9066961132537794	0.944225
-0.10274272621803883	0.9066968624727002	0.944275
-0.10265051028433451	0.9066976110120297	0.944325
-0.10255829442525699	0.9066983588717853	0.944375
-0.10246607864074792	0.9066991060519898	0.944425
-0.10237386293075344	0.9066998525526602	0.944475
-0.10228164729521529	0.9067005983738196	0.944525
-0.1021894317340794	0.9067013435154847	0.944575
-0.10209721624728751	0.906702087977679	0.944625
-0.10200500083478563	0.9067028317604187	0.944675
-0.10191278549651529	0.9067035748637274	0.944725
-0.10182057023242225	0.9067043172876214	0.944775
-0.10172835504244841	0.9067050590321243	0.944825
-0.1016361399265393	0.9067058000972521	0.944875
-0.10154392488463658	0.9067065404830287	0.944925
-0.10145170991668594	0.90670728018947	0.944975
-0.10135949502262903	0.9067080192165993	0.945025
-0.1012672802024112	0.9067087575644333	0.945075
-0.10117506545597445	0.9067094952329948	0.945125
-0.10108285078326373	0.9067102322223006	0.945175
-0.10099063618422116	0.9067109685323737	0.945225
-0.10089842165879156	0.9067117041632303	0.945275
-0.10080620720691717	0.9067124391148936	0.945325
-0.10071399282854233	0.9067131733873804	0.945375
-0.1006217785236099	0.9067139069807129	0.945425
-0.1005295642920632	0.9067146398949084	0.945475
-0.10043735013384633	0.9067153721299888	0.945525
-0.1003451360489013	0.9067161036859717	0.945575
-0.10025292203717297	0.9067168345628789	0.945625
-0.1001607080986028	0.9067175647607275	0.945675
-0.10006849423313603	0.9067182942795398	0.945725
-0.0999762804407139	0.906719023119333	0.945775
-0.0998840667212815	0.9067197512801288	0.945825
-0.09979185307477996	0.9067204787619447	0.945875
-0.09969963950115451	0.9067212055648026	0.945925
-0.09960742600034608	0.9067219316887193	0.945975
-0.09951521257229994	0.9067226571337169	0.946025
-0.09942299921695708	0.9067233818998127	0.946075
-0.09933078593426241	0.9067241059870281	0.946125
-0.09923857272415712	0.906724829395381	0.946175
-0.09914635958658598	0.906725552124892	0.946225
-0.09905414652148997	0.9067262741755797	0.946275
-0.09896193352881415	0.9067269955474644	0.946325
-0.09886972060849926	0.9067277162405644	0.946375
-0.09877750776049042	0.9067284362549003	0.946425
-0.09868529498472785	0.9067291555904903	0.946475
-0.09859308228115722	0.9067298742473551	0.946525
-0.09850086964971852	0.9067305922255123	0.946575
-0.09840865709035712	0.9067313095249832	0.946625
-0.09831644460301332	0.9067320261457852	0.946675
-0.098224232187632	0.9067327420879394	0.946725
-0.09813201984415396	0.9067334573514636	0.946775
-0.09803980757252352	0.9067341719363782	0.946825
-0.09794759537268169	0.9067348858427012	0.946875
-0.0978553832445728	0.9067355990704533	0.946925
-0.09776317118813749	0.9067363116196522	0.946975
-0.09767095920332032	0.9067370234903188	0.947025
-0.09757874729006183	0.9067377346824703	0.947075
-0.09748653544830656	0.9067384451961281	0.947125
-0.097394323677995	0.906739155031309	0.947175
-0.09730211197907133	0.9067398641880345	0.947225
-0.09720990035147632	0.9067405726663215	0.947275
-0.09711768879515392	0.9067412804661913	0.947325
-0.09702547731004513	0.9067419875876604	0.947375
-0.09693326589609351	0.9067426940307508	0.947425
-0.0968410545532402	0.9067433997954787	0.947475
-0.09674884328142856	0.9067441048818661	0.947525
-0.09665663208060002	0.9067448092899285	0.947575
-0.09656442095069732	0.906745513019689	0.947625
-0.09647220989166237	0.9067462160711625	0.947675
-0.09637999890343771	0.9067469184443718	0.947725
-0.09628778798596495	0.9067476201393321	0.947775
-0.09619557713918693	0.9067483211560663	0.947825
-0.09610336636304494	0.9067490214945892	0.947875
-0.09601115565748186	0.906749721154924	0.947925
-0.09591894502243883	0.9067504201370852	0.947975
-0.09582673445785903	0.906751118441096	0.948025
-0.0957345239636831	0.9067518160669711	0.948075
-0.09564231353985463	0.9067525130147336	0.948125
-0.0955501031863137	0.9067532092843978	0.948175
-0.09545789290300422	0.9067539048759874	0.948225
-0.09536568268986607	0.9067545997895161	0.948275
-0.09527347254684317	0.906755294025008	0.948325
-0.09518126247387532	0.9067559875824763	0.948375
-0.0950890524709063	0.9067566804619454	0.948425
-0.09499684253787596	0.9067573726634286	0.948475
-0.09490463267472811	0.9067580641869498	0.948525
-0.09481242288140229	0.9067587550325228	0.948575
-0.09472021315784249	0.906759445200171	0.948625
-0.09462800350398815	0.9067601346899082	0.948675
-0.0945357939197832	0.9067608235017582	0.948725
-0.09444358440516697	0.9067615116357346	0.948775
-0.09435137496008353	0.9067621990918611	0.948825
-0.09425916558447184	0.9067628858701509	0.948875
-0.09416695627827615	0.9067635719706281	0.948925
-0.09407474704143524	0.9067642573933058	0.948975
-0.09398253787389345	0.9067649421382084	0.949025
-0.09389032877558949	0.9067656262053483	0.949075
-0.09379811974646728	0.9067663095947501	0.949125
-0.09370591078646613	0.9067669923064263	0.949175
-0.0936137018955293	0.9067676743404016	0.949225
-0.09352149307359664	0.9067683556966882	0.949275
-0.0934292843206108	0.9067690363753109	0.949325
-0.09333707563651199	0.9067697163762816	0.949375
-0.09324486702124256	0.9067703956996255	0.949425
-0.09315265847474259	0.9067710743453542	0.949475
-0.09306044999695483	0.9067717523134928	0.949525
-0.0929682415878188	0.9067724296040531	0.949575
-0.09287603324727749	0.9067731062170602	0.949625
-0.09278382497527025	0.9067737821525255	0.949675
-0.09269161677174022	0.9067744574104744	0.949725
-0.09259940863662625	0.9067751319909181	0.949775
-0.09250720056987201	0.906775805893882	0.949825
-0.09241499257141589	0.9067764791193774	0.949875
-0.09232278464120149	0.9067771516674297	0.949925
-0.09223057677916748	0.9067778235380498	0.949975
-0.09213836898525707	0.9067784947312635	0.950025
-0.09204616125940926	0.9067791652470812	0.950075
-0.09195395360156666	0.9067798350855292	0.950125
-0.09186174601166887	0.9067805042466175	0.950175
-0.09176953848965777	0.9067811727303723	0.950225
-0.09167733103547356	0.9067818405368039	0.950275
-0.09158512364905766	0.9067825076659385	0.950325
-0.09149291633035024	0.9067831741177858	0.950375
-0.09140070907929287	0.9067838398923727	0.950425
-0.09130850189582541	0.9067845049897081	0.950475
-0.09121629477988974	0.9067851694098195	0.950525
-0.0911240877314254	0.9067858331527154	0.950575
-0.09103188075037406	0.9067864962184238	0.950625
-0.09093967383667555	0.9067871586069526	0.950675
-0.09084746699027142	0.9067878203183297	0.950725
-0.0907552602111014	0.9067884813525634	0.950775
-0.09066305349910682	0.9067891417096814	0.950825
-0.0905708468542277	0.9067898013896921	0.950875
-0.0904786402764051	0.9067904603926226	0.950925
-0.09038643376557884	0.9067911187184822	0.950975
-0.0902942273216904	0.906791776367297	0.951025
-0.09020202094467902	0.9067924333390768	0.951075
-0.09010981463448661	0.9067930896338477	0.951125
-0.09001760839105202	0.9067937452516193	0.951175
-0.0899254022143173	0.9067944001924179	0.951225
-0.08983319610422101	0.9067950544562529	0.951275
-0.08974099006070554	0.9067957080431499	0.951325
-0.08964878408370881	0.9067963609531197	0.951375
-0.08955657817317392	0.9067970131861868	0.951425
-0.08946437232903813	0.9067976647423621	0.951475
-0.08937216655124484	0.9067983156216706	0.951525
-0.08927996083973103	0.9067989658241224	0.951575
-0.0891877551944401	0.9067996153497432	0.951625
-0.08909554961530916	0.9068002641985425	0.951675
-0.08900334410228132	0.9068009123705462	0.951725
-0.08891113865529376	0.9068015598657638	0.951775
-0.08881893327428958	0.9068022066842211	0.951825
-0.08872672795920576	0.9068028528259277	0.951875
-0.08863452270998552	0.9068034982909091	0.951925
-0.08854231752656573	0.9068041430791751	0.951975
-0.08845011240888946	0.9068047871907512	0.952025
-0.08835790735689376	0.906805430625647	0.952075
-0.08826570237052128	0.9068060733838881	0.952125
-0.08817349744970956	0.9068067154654837	0.952175
-0.08808129259440062	0.9068073568704599	0.952225
-0.08798908780453249	0.9068079975988255	0.952275
-0.08789688308004658	0.9068086376506068	0.952325
-0.08780467842088144	0.9068092770258127	0.952375
-0.08771247382697797	0.9068099157244689	0.952425
-0.08762026929827496	0.9068105537465846	0.952475
-0.08752806483471313	0.9068111910921856	0.952525
-0.0874358604362312	0.9068118277612809	0.952575
-0.08734365610276991	0.9068124637538965	0.952625
-0.08725145183426793	0.9068130990700408	0.952675
-0.0871592476306658	0.90681373370974	0.952725
-0.08706704349190242	0.9068143676730032	0.952775
-0.08697483941791824	0.9068150009598556	0.952825
-0.08688263540865178	0.9068156335703066	0.952875
-0.08679043146404389	0.9068162655043815	0.952925
-0.08669822758403263	0.9068168967620897	0.952975
-0.08660602376855907	0.9068175273434562	0.953025
-0.08651382001756096	0.9068181572484905	0.953075
-0.0864216163309797	0.9068187864772176	0.953125
-0.08632941270875287	0.9068194150296468	0.953175
-0.0862372091508216	0.9068200429058031	0.953225
-0.08614500565712366	0.9068206701056962	0.953275
-0.08605280222759994	0.9068212966293508	0.953325
-0.08596059886218833	0.9068219224767763	0.953375
-0.0858683955608295	0.9068225476479976	0.953425
-0.08577619232346169	0.9068231721430239	0.953475
-0.08568398915002484	0.9068237959618801	0.953525
-0.08559178604045779	0.9068244191045759	0.953575
-0.08549958299470013	0.9068250415711356	0.953625
-0.08540738001269052	0.9068256633615688	0.953675
-0.0853151770943688	0.9068262844759004	0.953725
-0.08522297423967337	0.9068269049141392	0.953775
-0.0851307714485442	0.9068275246763104	0.953825
-0.0850385687209195	0.9068281437624228	0.953875
-0.08494636605673939	0.9068287621725015	0.953925
-0.0848541634559417	0.9068293799065553	0.953975
-0.08476196091846674	0.9068299969646095	0.954025
-0.0846697584442524	0.9068306133466725	0.954075
-0.08457755603323862	0.9068312290527695	0.954125
-0.08448535368536325	0.9068318440829093	0.954175
-0.08439315140056658	0.9068324584371167	0.954225
-0.08430094917878603	0.9068330721154007	0.954275
-0.08420874701996205	0.906833685117786	0.954325
-0.08411654492403198	0.9068342974442816	0.954375
-0.08402434289093624	0.9068349090949118	0.954425
-0.08393214092061178	0.9068355200696862	0.954475
-0.08383993901299945	0.9068361303686286	0.954525
-0.08374773716803603	0.9068367399917486	0.954575
-0.08365553538566202	0.9068373489390704	0.954625
-0.08356333366581464	0.9068379572106031	0.954675
-0.08347113200843394	0.9068385648063707	0.954725
-0.08337893041345738	0.9068391717263826	0.954775
-0.08328672888082464	0.9068397779706633	0.954825
-0.08319452741047348	0.9068403835392213	0.954875
-0.08310232600234306	0.9068409884320812	0.954925
-0.08301012465637175	0.9068415926492516	0.954975
-0.08291792337249813	0.9068421961907572	0.955025
-0.08282572215066084	0.9068427990566066	0.955075
-0.08273352099079827	0.9068434012468242	0.955125
-0.08264131989284883	0.9068440027614186	0.955175
-0.08254911885675123	0.9068446036004145	0.955225
-0.08245691788244364	0.9068452037638202	0.955275
-0.08236471696986469	0.9068458032516603	0.955325
-0.08227251611895267	0.9068464020639431	0.955375
-0.08218031532964602	0.9068470002006934	0.955425
-0.08208811460188292	0.9068475976619192	0.955475
-0.08199591393560185	0.9068481944476455	0.955525
-0.08190371333074106	0.90684879055788	0.955575
-0.08181151278723878	0.9068493859926479	0.955625
-0.08171931230503336	0.9068499807519567	0.955675
-0.08162711188406296	0.9068505748358313	0.955725
-0.08153491152426573	0.9068511682442798	0.955775
-0.08144271122557999	0.9068517609773271	0.955825
-0.08135051098794374	0.9068523530349807	0.955875
-0.08125831081129525	0.9068529444172656	0.955925
-0.08116611069557235	0.9068535351241893	0.955975
-0.0810739106407138	0.9068541251557768	0.956025
-0.08098171064665656	0.9068547145120358	0.956075
-0.08088951071334005	0.9068553031929909	0.956125
-0.08079731084070083	0.90685589119865	0.956175
-0.08070511102867832	0.9068564785290375	0.956225
-0.08061291127720913	0.9068570651841614	0.956275
-0.08052071158623263	0.906857651164046	0.956325
-0.08042851195568523	0.9068582364686993	0.956375
-0.0803363123855064	0.9068588210981456	0.956425
-0.08024411287563235	0.906859405052393	0.956475
-0.08015191342600274	0.9068599883314652	0.956525
-0.08005971403655344	0.9068605709353711	0.956575
-0.07996751470722444	0.9068611528641334	0.956625
-0.07987531543795119	0.9068617341177619	0.956675
-0.07978311622867394	0.9068623146962789	0.956725
-0.07969091707932781	0.9068628945996937	0.956775
-0.07959871798985299	0.9068634738280293	0.956825
-0.07950651896018499	0.9068640523812949	0.956875
-0.07941431999026347	0.9068646302595127	0.956925
-0.07932212108002416	0.9068652074626926	0.956975
-0.07922992222940671	0.9068657839908563	0.957025
-0.0791377234383466	0.9068663598440144	0.957075
-0.0790455247067836	0.9068669350221877	0.957125
-0.07895332603465303	0.9068675095253875	0.957175
-0.07886112742189463	0.906868083353634	0.957225
-0.07876892886844385	0.9068686565069385	0.957275
-0.07867673037424017	0.9068692289853215	0.957325
-0.07858453193921902	0.9068698007887942	0.957375
-0.07849233356332	0.9068703719173768	0.957425
-0.07840013524647833	0.9068709423710809	0.957475
-0.0783079369886335	0.9068715121499262	0.957525
-0.0782157387897209	0.9068720812539246	0.957575
-0.07812354064967979	0.9068726496830957	0.957625
-0.0780313425684457	0.9068732174374511	0.957675
-0.07793914454595777	0.9068737845170105	0.957725
-0.0778469465821513	0.9068743509217858	0.957775
-0.0777547486769657	0.9068749166517963	0.957825
-0.07766255083033595	0.906875481707054	0.957875
-0.07757035304220157	0.9068760460875782	0.957925
-0.0774781553124975	0.9068766097933805	0.957975
-0.07738595764116325	0.9068771728244807	0.958025
-0.07729376002813348	0.9068777351808901	0.958075
-0.07720156247334795	0.9068782968626286	0.958125
-0.07710936497674106	0.9068788578697071	0.958175
-0.07701716753825248	0.9068794182021461	0.958225
-0.07692497015781695	0.9068799778599558	0.958275
-0.0768327728353736	0.9068805368431572	0.958325
-0.07674057557085753	0.90688109515176	0.958375
-0.07664837836420758	0.9068816527857856	0.958425
-0.07655618121535883	0.9068822097452431	0.958475
-0.07646398412425033	0.9068827660301545	0.958525
-0.07637178709081671	0.9068833216405285	0.958575
-0.07627959011499737	0.9068838765763871	0.958625
-0.07618739319672635	0.9068844308377393	0.958675
-0.07609519633594373	0.9068849844246069	0.958725
-0.07600299953258276	0.9068855373369983	0.958775
-0.07591080278658434	0.9068860895749358	0.958825
-0.07581860609788069	0.9068866411384279	0.958875
-0.07572640946641349	0.9068871920274963	0.958925
-0.07563421289211439	0.9068877422421501	0.958975
-0.07554201637492543	0.9068882917824107	0.959025
-0.07544981991477788	0.906888840648287	0.959075
-0.07535762351161393	0.9068893888398005	0.959125
-0.07526542716536473	0.9068899363569602	0.959175
-0.07517323087597237	0.9068904831997876	0.959225
-0.07508103464336802	0.9068910293682912	0.959275
-0.0749888384674938	0.906891574862493	0.959325
-0.07489664234828064	0.9068921196824011	0.959375
-0.07480444628567087	0.9068926638280376	0.959425
-0.07471225027959524	0.9068932072994105	0.959475
-0.07462005432999608	0.9068937500965422	0.959525
-0.07452785843680404	0.9068942922194401	0.959575
-0.07443566259996139	0.9068948336681271	0.959625
-0.07434346681939882	0.90689537444261	0.959675
-0.07425127109505833	0.9068959145429125	0.959725
-0.07415907542687111	0.9068964539690404	0.959775
-0.07406687981477848	0.906896992721018	0.959825
-0.07397468425871188	0.906897530798851	0.959875
-0.07388248875861264	0.9068980682025636	0.959925
-0.07379029331441196	0.9068986049321613	0.959975
-0.07369809792605149	0.9068991409876684	0.960025
-0.07360590259346184	0.9068996763690905	0.960075
-0.07351370731658517	0.9069002110764515	0.960125
-0.0734215120953515	0.906900745109757	0.960175
-0.07332931692970358	0.9069012784690315	0.960225
-0.07323712181957086	0.9069018111542799	0.960275
-0.07314492676489646	0.9069023431655268	0.960325
-0.07305273176560946	0.9069028745027773	0.960375
-0.07296053682165302	0.9069034051660558	0.960425
-0.07286834193295613	0.9069039351553675	0.960475
-0.07277614709946197	0.9069044644707362	0.960525
-0.07268395232109962	0.906904993112168	0.960575
-0.07259175759781213	0.9069055210796859	0.960625
-0.07249956292952832	0.9069060483732964	0.960675
-0.0724073683161915	0.9069065749930222	0.960725
-0.07231517375773029	0.9069071009388698	0.960775
-0.07222297925408801	0.9069076262108623	0.960825
-0.07213078480519329	0.9069081508090053	0.960875
-0.07203859041098927	0.9069086747333227	0.960925
-0.07194639607140456	0.9069091979838196	0.960975
-0.07185420178638233	0.9069097205605199	0.961025
-0.07176200755585124	0.9069102424634291	0.961075
-0.07166981337975419	0.9069107636925704	0.961125
-0.07157761925801984	0.9069112842479498	0.961175
-0.07148542519059116	0.9069118041295898	0.961225
-0.07139323117739683	0.9069123233374975	0.961275
-0.07130103721837973	0.9069128418716942	0.961325
-0.0712088433134682	0.9069133597321877	0.961375
-0.07111664946260536	0.9069138769189989	0.961425
-0.07102445566571972	0.9069143934321355	0.961475
-0.07093226192275381	0.9069149092716191	0.961525
-0.0708400682336366	0.9069154244374565	0.961575
-0.07074787459831008	0.9069159389296694	0.961625
-0.07065568101670384	0.9069164527482648	0.961675
-0.0705634874887592	0.9069169658932646	0.961725
-0.07047129401440604	0.9069174783646753	0.961775
-0.07037910059358557	0.906917990162519	0.961825
-0.07028690722622763	0.9069185012868018	0.961875
-0.07019471391227321	0.9069190117375463	0.961925
-0.07010252065165257	0.9069195215147584	0.961975
-0.07001032744430616	0.9069200306184605	0.962025
-0.0699181342901644	0.9069205390486587	0.962075
-0.0698259411891678	0.9069210468053749	0.962125
-0.06973374814124654	0.9069215538886156	0.962175
-0.06964155514634134	0.9069220602984027	0.962225
-0.06954936220438204	0.9069225660347426	0.962275
-0.06945716931530954	0.9069230710976569	0.962325
-0.06936497647905354	0.9069235754871523	0.962375
-0.0692727836955549	0.9069240792032501	0.962425
-0.06918059096474334	0.9069245822459571	0.962475
-0.06908839828655966	0.9069250846152945	0.962525
-0.06899620566093344	0.9069255863112693	0.962575
-0.06890401308780557	0.9069260873339022	0.962625
-0.06881182056710565	0.9069265876832007	0.962675
-0.06871962809877435	0.906927087359185	0.962725
-0.06862743568274114	0.906927586361863	0.962775
-0.06853524331894695	0.9069280846912547	0.962825
-0.06844305100732104	0.9069285823473674	0.962875
-0.06835085874780425	0.9069290793302219	0.962925
-0.06825866654032609	0.906929575639825	0.962975
-0.06816647438482687	0.9069300712761981	0.963025
-0.06807428228123653	0.9069305662393469	0.963075
-0.06798209022949497	0.9069310605292935	0.963125
-0.0678898982295324	0.9069315541460435	0.963175
-0.06779770628128856	0.9069320470896185	0.963225
-0.06770551438469344	0.9069325393600249	0.963275
-0.06761332253968713	0.9069330309572835	0.963325
-0.06752113074619914	0.9069335218814012	0.963375
-0.06742893900416981	0.906934012132398	0.963425
-0.06733674731352852	0.9069345017102816	0.963475
-0.06724455567421564	0.9069349906150715	0.963525
-0.0671523640861603	0.9069354788467758	0.963575
-0.0670601725493032	0.9069359664054134	0.963625
-0.06696798106357298	0.9069364532909929	0.963675
-0.0668757896289108	0.9069369395035325	0.963725
-0.06678359824524467	0.9069374250430414	0.963775
-0.0666914069125163	0.9069379099095378	0.963825
-0.06659921563065317	0.9069383941030303	0.963875
-0.06650702439959731	0.9069388776235374	0.963925
-0.06641483321927598	0.9069393604710677	0.963975
-0.06632264208963119	0.9069398426456395	0.964025
-0.0662304510105902	0.9069403241472614	0.964075
-0.06613825998209485	0.906940804975952	0.964125
-0.06604606900407267	0.9069412851317193	0.964175
-0.06595387807646497	0.9069417646145822	0.964225
-0.06586168719919977	0.9069422434245487	0.964275
-0.06576949637221795	0.9069427215616372	0.964325
-0.06567730559544784	0.9069431990258567	0.964375
-0.06558511486883001	0.9069436758172242	0.964425
-0.06549292419229266	0.9069441519357502	0.964475
-0.06540073356577673	0.9069446273814501	0.964525
-0.06530854298920995	0.9069451021543355	0.964575
-0.06521635246253349	0.9069455762544212	0.964625
-0.06512416198567487	0.906946049681719	0.964675
-0.06503197155857546	0.9069465224362435	0.964725
-0.06493978118116231	0.9069469945180066	0.964775
-0.06484759085337732	0.906947465927023	0.964825
-0.064755400575147	0.9069479366633043	0.964875
-0.06466321034641356	0.906948406726865	0.964925
-0.0645710201671033	0.9069488761177172	0.964975
-0.06447883003715843	0.906949344835875	0.965025
-0.06438663995650513	0.9069498128813508	0.965075
-0.06429444992508575	0.9069502802541578	0.965125
-0.06420225994282615	0.9069507469543094	0.965175
-0.06411007000966908	0.9069512129818182	0.965225
-0.06401788012553986	0.9069516783366979	0.965275
-0.0639256902903815	0.9069521430189607	0.965325
-0.06383350050411932	0.9069526070286205	0.965375
-0.06374131076669609	0.9069530703656892	0.965425
-0.06364912107803711	0.9069535330301811	0.965475
-0.06355693143808544	0.9069539950221077	0.965525
-0.063464741846766	0.9069544563414833	0.965575
-0.06337255230402183	0.9069549169883198	0.965625
-0.06328036280977799	0.9069553769626308	0.965675
-0.06318817336397732	0.9069558362644287	0.965725
-0.0630959839665449	0.9069562948937269	0.965775
-0.06300379461742354	0.9069567528505376	0.965825
-0.06291160531653826	0.9069572101348737	0.965875
-0.0628194160638319	0.9069576667467487	0.965925
-0.06272722685922946	0.9069581226861746	0.965975
-0.06263503770267337	0.9069585779531647	0.966025
-0.06254284859408915	0.9069590325477315	0.966075
-0.06245065953341881	0.9069594864698877	0.966125
-0.06235847052058817	0.9069599397196465	0.966175
-0.06226628155553888	0.9069603922970196	0.966225
-0.06217409263819672	0.906960844202021	0.966275
-0.06208190376850359	0.9069612954346621	0.966325
-0.06198971494638492	0.9069617459949567	0.966375
-0.06189752617178285	0.9069621958829165	0.966425
-0.06180533744462249	0.9069626450985547	0.966475
-0.06171314876484608	0.9069630936418834	0.966525
-0.06162096013237884	0.906963541512916	0.966575
-0.06152877154716277	0.9069639887116637	0.966625
-0.061436583009122976	0.906964435238141	0.966675
-0.061344394518201804	0.9069648810923581	0.966725
-0.061252206074323814	0.9069653262743297	0.966775
-0.06116001767743173	0.9069657707840663	0.966825
-0.06106782932744989	0.9069662146215824	0.966875
-0.06097564102432097	0.9069666577868885	0.966925
-0.06088345276796946	0.9069671002799986	0.966975
-0.06079126455833769	0.9069675421009238	0.967025
-0.06069907639535032	0.906967983249678	0.967075
-0.06060688827894975	0.9069684237262718	0.967125
-0.0605147002090602	0.9069688635307195	0.967175
-0.06042251218562457	0.9069693026630314	0.967225
-0.060330324208566606	0.9069697411232219	0.967275
-0.06023813627782935	0.9069701789113015	0.967325
-0.060145948393336396	0.906970616027284	0.967375
-0.06005376055503102	0.9069710524711803	0.967425
-0.059961572762836354	0.9069714882430039	0.967475
-0.05986938501669603	0.9069719233427659	0.967525
-0.059777197316532936	0.9069723577704796	0.967575
-0.05968500966229074	0.9069727915261562	0.967625
-0.05959282205389237	0.9069732246098088	0.967675
-0.0595006344912813	0.9069736570214486	0.967725
-0.059408446974380316	0.906974088761089	0.967775
-0.05931625950313333	0.9069745198287407	0.967825
-0.05922407207746262	0.9069749502244169	0.967875
-0.05913188469731218	0.906975379948129	0.967925
-0.05903969736260464	0.9069758089998897	0.967975
-0.05894751007328316	0.9069762373797107	0.968025
-0.05885532282927118	0.9069766650876042	0.968075
-0.05876313563051117	0.9069770921235819	0.968125
-0.058670948476926936	0.9069775184876563	0.968175
-0.05857876136846075	0.9069779441798387	0.968225
-0.05848657430503638	0.9069783692001419	0.968275
-0.05839438728659619	0.9069787935485769	0.968325
-0.058302200313063816	0.9069792172251567	0.968375
-0.05821001338438155	0.9069796402298921	0.968425
-0.05811782650047298	0.9069800625627961	0.968475
-0.05802563966128034	0.9069804842238794	0.968525
-0.057933452866727464	0.9069809052131553	0.968575
-0.05784126611675611	0.906981325530634	0.968625
-0.057749079411290455	0.9069817451763291	0.968675
-0.057656892750271846	0.9069821641502506	0.968725
-0.05756470613362503	0.9069825824524119	0.968775
-0.05747251956129063	0.9069830000828233	0.968825
-0.05738033303319392	0.9069834170414981	0.968875
-0.057288146549275144	0.9069838333284463	0.968925
-0.05719596010945949	0.9069842489436813	0.968975
-0.05710377371368747	0.9069846638872135	0.969025
-0.05701158736188404	0.9069850781590555	0.969075
-0.05691940105398977	0.9069854917592183	0.969125
-0.05682721478992929	0.906985904687714	0.969175
-0.0567350285696436	0.9069863169445538	0.969225
-0.05664284239305699	0.9069867285297497	0.969275
-0.05655065626011055	0.906987139443313	0.969325
-0.0564584701707284	0.9069875496852554	0.969375
-0.056366284124851805	0.9069879592555886	0.969425
-0.05627409812240462	0.906988368154324	0.969475
-0.05618191216332824	0.9069887763814729	0.969525
-0.05608972624754639	0.9069891839370473	0.969575
-0.05599754037500046	0.9069895908210581	0.969625
-0.05590535454561421	0.9069899970335172	0.969675
-0.05581316875932893	0.9069904025744358	0.969725
-0.05572098301606839	0.9069908074438255	0.969775
-0.055628797315773595	0.9069912116416976	0.969825
-0.05553661165836868	0.9069916151680635	0.969875
-0.05544442604379432	0.9069920180229345	0.969925
-0.0553522404719748	0.9069924202063221	0.969975
-0.05526005494285061	0.9069928217182375	0.970025
-0.05516786945634612	0.9069932225586922	0.970075
-0.055075684012401746	0.9069936227276971	0.970125
-0.054983498610941775	0.9069940222252643	0.970175
-0.05489131325190679	0.9069944210514039	0.970225
-0.05479912793522068	0.9069948192061282	0.970275
-0.05470694266082427	0.9069952166894477	0.970325
-0.054614757428641435	0.9069956135013741	0.970375
-0.05452257223861268	0.9069960096419185	0.970425
-0.05443038709066226	0.9069964051110917	0.970475
-0.05433820198473015	0.9069967999089054	0.970525
-0.05424601692074114	0.9069971940353702	0.970575
-0.05415383189863466	0.9069975874904976	0.970625
-0.054061646918335905	0.9069979802742985	0.970675
-0.053969461979783875	0.906998372386784	0.970725
-0.053877277082904095	0.9069987638279654	0.970775
-0.05378509222763518	0.9069991545978532	0.970825
-0.05369290741390285	0.9069995446964593	0.970875
-0.05360072264164567	0.9069999341237935	0.970925
-0.05350853791078918	0.9070003228798681	0.970975
-0.05341635322127197	0.907000710964693	0.971025
-0.0533241685730199	0.90700109837828	0.971075
-0.05323198396597085	0.9070014851206393	0.971125
-0.05313979940005125	0.9070018711917824	0.971175
-0.05304761487519867	0.9070022565917195	0.971225
-0.052955430391339535	0.9070026413204627	0.971275
-0.052863245948411394	0.9070030253780212	0.971325
-0.05277106154634067	0.9070034087644075	0.971375
-0.0526788771850647	0.907003791479631	0.971425
-0.052586692864510155	0.9070041735237037	0.971475
-0.05249450858461423	0.9070045548966353	0.971525
-0.052402324345303564	0.9070049355984378	0.971575
-0.052310140146515235	0.9070053156291207	0.971625
-0.05221795598817578	0.9070056949886958	0.971675
-0.052125771870222534	0.9070060736771727	0.971725
-0.052033587792581895	0.9070064516945632	0.971775
-0.051941403755190976	0.9070068290408774	0.971825
-0.05184921975797649	0.907007205716126	0.971875
-0.051757035800875074	0.9070075817203198	0.971925
-0.051664851883813756	0.9070079570534691	0.971975
-0.051572668006729015	0.907008331715585	0.972025
-0.051480484169547786	0.9070087057066777	0.972075
-0.05138830037220681	0.9070090790267579	0.972125
-0.05129611661463261	0.907009451675836	0.972175
-0.051203932896762186	0.907009823653923	0.972225
-0.05111174921852173	0.9070101949610287	0.972275
-0.051019565579848526	0.9070105655971643	0.972325
-0.05092738198066842	0.9070109355623396	0.972375
-0.05083519842091904	0.907011304856566	0.972425
-0.05074301490052587	0.9070116734798525	0.972475
-0.050650831419426605	0.9070120414322113	0.972525
-0.05055864797754697	0.907012408713651	0.972575
-0.050466464574824045	0.9070127753241837	0.972625
-0.050374281211183945	0.9070131412638182	0.972675
-0.050282097886563765	0.9070135065325662	0.972725
-0.050189914600889285	0.9070138711304369	0.972775
-0.05009773135409786	0.9070142350574417	0.972825
-0.050005548146115145	0.9070145983135894	0.972875
-0.049913364976878365	0.9070149608988924	0.972925
-0.049821181846313296	0.9070153228133586	0.972975
-0.04972899875435692	0.9070156840570005	0.973025
-0.04963681570093516	0.9070160446298261	0.973075
-0.049544632685984906	0.907016404531848	0.973125
-0.04945244970943215	0.9070167637630736	0.973175
-0.04936026677121361	0.9070171223235163	0.973225
-0.04926808387125512	0.9070174802131827	0.973275
-0.049175901009493914	0.9070178374320864	0.973325
-0.049083718185855205	0.9070181939802343	0.973375
-0.048991535400276454	0.9070185498576396	0.973425
-0.04889935265268288	0.9070189050643094	0.973475
-0.048807169943011715	0.9070192596002565	0.973525
-0.0487149872711885	0.9070196134654882	0.973575
-0.04862280463715002	0.9070199666600173	0.973625
-0.04853062204082199	0.9070203191838511	0.973675
-0.048438439482141285	0.9070206710370022	0.973725
-0.048346256961033465	0.9070210222194779	0.973775
-0.04825407447743522	0.907021372731291	0.973825
-0.0481618920312723	0.9070217225724485	0.973875
-0.04806970962248133	0.9070220717429633	0.973925
-0.047977527250987875	0.9070224202428424	0.973975
-0.04788534491672874	0.9070227680720983	0.974025
-0.047793162619629376	0.9070231152307381	0.974075
-0.04770098035962646	0.9070234617187745	0.974125
-0.04760879813664567	0.9070238075362145	0.974175
-0.04751661595062331	0.9070241526830708	0.974225
-0.04742443380148537	0.9070244971593503	0.974275
-0.04733225168916773	0.9070248409650656	0.974325
-0.047240069613596836	0.9070251841002235	0.974375
-0.047147887574707996	0.9070255265648367	0.974425
-0.04705570557242815	0.9070258683589117	0.974475
-0.046963523606692384	0.9070262094824619	0.974525
-0.04687134167742745	0.9070265499354931	0.974575
-0.04677915978456846	0.9070268897180187	0.974625
-0.04668697792804224	0.9070272288300445	0.974675
-0.046594796107783915	0.9070275672715841	0.974725
-0.046502614323720035	0.907027905042643	0.974775
-0.04641043257578591	0.907028242143235	0.974825
-0.046318250863908166	0.9070285785733652	0.974875
-0.046226069188021815	0.9070289143330477	0.974925
-0.04613388754805349	0.9070292494222877	0.974975
-0.04604170594393828	0.9070295838410988	0.975025
-0.045949524375602735	0.9070299175894864	0.975075
-0.045857342842982006	0.907030250667464	0.975125
-0.04576516134600247	0.907030583075037	0.975175
-0.04567297988459946	0.907030914812219	0.975225
-0.04558079845869902	0.9070312458790155	0.975275
-0.04548861706823678	0.9070315762754393	0.975325
-0.04539643571313847	0.9070319060014966	0.975375
-0.0453042543933399	0.9070322350571999	0.975425
-0.04521207310876662	0.9070325634425552	0.975475
-0.04511989185935462	0.9070328911575752	0.975525
-0.04502771064502895	0.9070332182022661	0.975575
-0.04493552946572614	0.9070335445766404	0.975625
-0.04484334832137095	0.9070338702807036	0.975675
-0.04475116721189987	0.9070341953144689	0.975725
-0.044658986137237615	0.9070345196779419	0.975775
-0.04456680509732086	0.907034843371135	0.975825
-0.044474624092073964	0.9070351663940543	0.975875
-0.04438244312143398	0.907035488746712	0.975925
-0.04429026218532479	0.9070358104291145	0.975975
-0.04419808128368375	0.9070361314412735	0.976025
-0.0441059004164345	0.9070364517831955	0.976075
-0.04401371958351455	0.9070367714548924	0.976125
-0.04392153878484736	0.9070370904563703	0.976175
-0.04382935802037056	0.9070374087876412	0.976225
-0.04373717729000742	0.9070377264487113	0.976275
-0.043644996593695626	0.9070380434395924	0.976325
-0.043552815931358416	0.9070383597602908	0.976375
-0.043460635302933474	0.9070386754108183	0.976425
-0.04336845470834393	0.9070389903911807	0.976475
-0.04327627414752755	0.9070393047013902	0.976525
-0.04318409362040729	0.9070396183414529	0.976575
-0.04309191312692112	0.9070399313113799	0.976625
-0.04299973266699166	0.9070402436111784	0.976675
-0.04290755224055726	0.9070405552408587	0.976725
-0.04281537184754015	0.9070408662004282	0.976775
-0.04272319148787876	0.9070411764898973	0.976825
-0.042631011161495314	0.9070414861092734	0.976875
-0.04253883086832834	0.9070417950585665	0.976925
-0.04244665060829973	0.9070421033377842	0.976975
-0.042354470381348236	0.9070424109469365	0.977025
-0.0422622901873956	0.907042717886031	0.977075
-0.04217011002638061	0.9070430241550773	0.977125
-0.04207792989822503	0.9070433297540833	0.977175
-0.04198574980286744	0.9070436346830586	0.977225
-0.04189356974022982	0.9070439389420111	0.977275
-0.04180138971025051	0.90704424253095	0.977325
-0.04170920971285155	0.9070445454498832	0.977375
-0.04161702974797124	0.9070448476988202	0.977425
-0.04152484981553164	0.9070451492777689	0.977475
-0.04143266991547113	0.9070454501867383	0.977525
-0.04134049004771144	0.9070457504257368	0.977575
-0.04124831021219117	0.9070460499947729	0.977625
-0.041156130408831926	0.907046348893855	0.977675
-0.04106395063757229	0.9070466471229919	0.977725
-0.0409717708983338	0.9070469446821919	0.977775
-0.040879591191055185	0.9070472415714635	0.977825
-0.040787411515657825	0.9070475377908153	0.977875
-0.040695231872080295	0.9070478333402553	0.977925
-0.040603052260244264	0.9070481282197925	0.977975
-0.0405108726800879	0.9070484224294346	0.978025
-0.04041869313153318	0.9070487159691907	0.978075
-0.04032651361451825	0.9070490088390685	0.978125
-0.04023433412896469	0.9070493010390769	0.978175
-0.04014215467481099	0.9070495925692237	0.978225
-0.040049975251978474	0.9070498834295175	0.978275
-0.039957795860405904	0.9070501736199665	0.978325
-0.03986561650001424	0.907050463140579	0.978375
-0.03977343717074231	0.9070507519913632	0.978425
-0.03968125787251108	0.9070510401723273	0.978475
-0.039589078605259474	0.9070513276834795	0.978525
-0.03949689936890835	0.907051614524828	0.978575
-0.03940472016339652	0.907051900696381	0.978625
-0.03931254098864487	0.9070521861981464	0.978675
-0.03922036184459229	0.9070524710301328	0.978725
-0.03912818273115947	0.9070527551923478	0.978775
-0.03903600364828544	0.9070530386848	0.978825
-0.038943824595890755	0.9070533215074971	0.978875
-0.03885164557391444	0.9070536036604473	0.978925
-0.03875946658227694	0.9070538851436584	0.978975
-0.03866728762091745	0.907054165957139	0.979025
-0.03857510868975625	0.9070544461008963	0.979075
-0.03848292978873256	0.9070547255749389	0.979125
-0.038390750917766565	0.9070550043792744	0.979175
-0.03829857207679767	0.9070552825139111	0.979225
-0.03820639326574572	0.9070555599788566	0.979275
-0.03811421448455038	0.907055836774119	0.979325
-0.03802203573313124	0.9070561128997058	0.979375
-0.03792985701142815	0.9070563883556255	0.979425
-0.03783767831936057	0.9070566631418852	0.979475
-0.03774549965686814	0.9070569372584935	0.979525
-0.03765332102387078	0.9070572107054574	0.979575
-0.03756114242030759	0.9070574834827855	0.979625
-0.03746896384609884	0.907057755590485	0.979675
-0.037376785301183546	0.9070580270285639	0.979725
-0.03728460678548171	0.90705829779703	0.979775
-0.03719242829893237	0.9070585678958908	0.979825
-0.037100249841455706	0.9070588373251542	0.979875
-0.03700807141299068	0.9070591060848275	0.979925
-0.03691589301345737	0.9070593741749189	0.979975
-0.036823714642794915	0.9070596415954356	0.980025
-0.036731536300923025	0.9070599083463853	0.980075
-0.036639357987781035	0.907060174427776	0.980125
-0.03654717970328866	0.9070604398396147	0.980175
-0.03645500144738497	0.9070607045819095	0.980225
-0.036362823219990126	0.9070609686546672	0.980275
-0.03627064502104263	0.9070612320578962	0.980325
-0.03617846685046285	0.9070614947916037	0.980375
-0.036086288708189466	0.907061756855797	0.980425
-0.03599411059414244	0.9070620182504836	0.980475
-0.03590193250826075	0.9070622789756714	0.980525
-0.03580975445046416	0.9070625390313669	0.980575
-0.035717576420691795	0.9070627984175784	0.980625
-0.03562539841886333	0.907063057134313	0.980675
-0.03553322044491763	0.9070633151815781	0.980725
-0.035441042498774646	0.907063572559381	0.980775
-0.03534886458037294	0.9070638292677289	0.980825
-0.03525668668963286	0.9070640853066294	0.980875
-0.03516450882649251	0.9070643406760895	0.980925
-0.0350723309908725	0.9070645953761169	0.980975
-0.034980153182710826	0.9070648494067186	0.981025
-0.034887975401928034	0.9070651027679018	0.981075
-0.03479579764846203	0.9070653554596738	0.981125
-0.03470361992223359	0.907065607482042	0.981175
-0.03461144222318042	0.9070658588350131	0.981225
-0.034519264551223255	0.9070661095185949	0.981275
-0.034427086906299864	0.9070663595327938	0.981325
-0.03433490928833093	0.9070666088776178	0.981375
-0.03424273169725401	0.9070668575530731	0.981425
-0.034150554132990195	0.9070671055591677	0.981475
-0.03405837659547655	0.9070673528959079	0.981525
-0.03396619908463445	0.9070675995633015	0.981575
-0.03387402160040085	0.9070678455613547	0.981625
-0.033781844142697116	0.9070680908900755	0.981675
-0.033689666711460176	0.9070683355494698	0.981725
-0.03359748930661115	0.9070685795395457	0.981775
-0.03350531192808745	0.9070688228603091	0.981825
-0.033413134575809585	0.9070690655117679	0.981875
-0.03332095724971555	0.907069307493928	0.981925
-0.03322877994972529	0.9070695488067975	0.981975
-0.03313660267577713	0.9070697894503822	0.982025
-0.03304442542779085	0.9070700294246898	0.982075
-0.03295224820570478	0.9070702687297265	0.982125
-0.03286007100943881	0.9070705073654997	0.982175
-0.03276789383893087	0.9070707453320157	0.982225
-0.03267571669410136	0.9070709826292817	0.982275
-0.03258353957488766	0.9070712192573043	0.982325
-0.0324913624812106	0.9070714552160903	0.982375
-0.03239918541300713	0.9070716905056463	0.982425
-0.03230700837019844	0.9070719251259793	0.982475
-0.032214831352721185	0.9070721590770955	0.982525
-0.03212265436049672	0.9070723923590024	0.982575
-0.03203047739346147	0.9070726249717056	0.982625
-0.03193830045153691	0.9070728569152129	0.982675
-0.031846123534659536	0.9070730881895299	0.982725
-0.031753946642750566	0.9070733187946638	0.982775
-0.03166176977574669	0.907073548730621	0.982825
-0.031569592933568875	0.9070737779974082	0.982875
-0.031477416116154136	0.9070740065950316	0.982925
-0.03138523932342302	0.9070742345234981	0.982975
-0.031293062555312966	0.907074461782814	0.983025
-0.031200885811743934	0.9070746883729859	0.983075
-0.031108709092654077	0.9070749142940207	0.983125
-0.031016532397962537	0.9070751395459237	0.983175
-0.03092435572760814	0.9070753641287028	0.983225
-0.03083217908150953	0.9070755880423628	0.983275
-0.030740002459605512	0.9070758112869117	0.983325
-0.030647825861815133	0.9070760338623546	0.983375
-0.030555649288076768	0.9070762557686989	0.983425
-0.030463472738309693	0.90707647700595	0.983475
-0.03037129621245231	0.9070766975741149	0.983525
-0.03027911971042346	0.9070769174731995	0.983575
-0.030186943232161884	0.9070771367032107	0.983625
-0.030094766777586476	0.9070773552641537	0.983675
-0.030002590346635584	0.9070775731560359	0.983725
-0.0299104139392285	0.9070777903788626	0.983775
-0.029818237555303228	0.9070780069326407	0.983825
-0.02972606119477923	0.9070782228173757	0.983875
-0.029633884857594387	0.9070784380330748	0.983925
-0.029541708543668256	0.9070786525797429	0.983975
-0.02944953225293842	0.9070788664573873	0.984025
-0.0293573559853249	0.9070790796660129	0.984075
-0.029265179740764737	0.9070792922056271	0.984125
-0.029173003519178346	0.9070795040762349	0.984175
-0.029080827320502448	0.9070797152778431	0.984225
-0.028988651144657606	0.9070799258104572	0.984275
-0.028896474991580663	0.9070801356740835	0.984325
-0.028804298861191693	0.9070803448687281	0.984375
-0.028712122753428135	0.9070805533943965	0.984425
-0.028619946668209415	0.9070807612510955	0.984475
-0.028527770605473592	0.9070809684388301	0.984525
-0.028435594565139406	0.907081174957607	0.984575
-0.02834341854714541	0.9070813808074315	0.984625
-0.02825124255141012	0.9070815859883098	0.984675
-0.028159066577872188	0.9070817905002482	0.984725
-0.028066890626449986	0.9070819943432513	0.984775
-0.027974714697082063	0.9070821975173265	0.984825
-0.02788253878968705	0.9070824000224782	0.984875
-0.027790362904203367	0.9070826018587131	0.984925
-0.027698187040549382	0.9070828030260366	0.984975
-0.027606011198663915	0.907083003524455	0.985025
-0.02751383537846501	0.9070832033539727	0.985075
-0.02742165957989144	0.9070834025145974	0.985125
-0.027329483802861505	0.9070836010063327	0.985175
-0.027237308047313828	0.9070837988291861	0.985225
-0.027145132313166623	0.9070839959831616	0.985275
-0.027052956600358488	0.9070841924682665	0.985325
-0.02696078090880775	0.9070843882845048	0.985375
-0.02686860523845288	0.9070845834318838	0.985425
-0.02677642958921219	0.9070847779104073	0.985475
-0.026684253961024248	0.9070849717200825	0.985525
-0.026592078353807107	0.9070851648609135	0.985575
-0.02649990276749975	0.9070853573329074	0.985625
-0.0264077272020197	0.9070855491360678	0.985675
-0.026315551657306178	0.9070857402704022	0.985725
-0.02622337613327678	0.9070859307359141	0.985775
-0.02613120062987059	0.9070861205326112	0.985825
-0.02603902514700527	0.9070863096604964	0.985875
-0.025946849684619605	0.9070864981195775	0.985925
-0.025854674242631673	0.9070866859098576	0.985975
-0.02576249882097987	0.9070868730313446	0.986025
-0.025670323419582544	0.9070870594840413	0.986075
-0.02557814803837791	0.9070872452679554	0.986125
-0.025485972677284228	0.9070874303830898	0.986175
-0.025393797336239924	0.9070876148294525	0.986225
-0.025301622015163013	0.9070877986070459	0.986275
-0.025209446713991845	0.9070879817158782	0.986325
-0.025117271432644875	0.9070881641559518	0.986375
-0.025025096171059993	0.9070883459272746	0.986425
-0.024932920929155892	0.907088527029849	0.986475
-0.024840745706870167	0.9070887074636835	0.986525
-0.02474857050412199	0.9070888872287796	0.986575
-0.024656395320848224	0.9070890663251459	0.986625
-0.024564220156968755	0.9070892447527843	0.986675
-0.02447204501241988	0.9070894225117031	0.986725
-0.02437986988712188	0.9070895996019042	0.986775
-0.024287694781010637	0.9070897760233959	0.986825
-0.02419551969400669	0.9070899517761803	0.986875
-0.024103344626045846	0.9070901268602649	0.986925
-0.02401116957704849	0.9070903012756526	0.986975
-0.023918994546950796	0.9070904750223504	0.987025
-0.023826819535672682	0.9070906481003612	0.987075
-0.02373464454315063	0.9070908205096921	0.987125
-0.02364246956930429	0.907090992250346	0.987175
-0.02355029461407035	0.9070911633223298	0.987225
-0.02345811967736839	0.907091333725646	0.987275
-0.023365944759134744	0.9070915034603023	0.987325
-0.023273769859289764	0.9070916725263007	0.987375
-0.02318159497776883	0.9070918409236491	0.987425
-0.023089420114493046	0.9070920086523492	0.987475
-0.02299724526939722	0.9070921757124087	0.987525
-0.02290507044240276	0.9070923421038294	0.987575
-0.02281289563344431	0.9070925078266195	0.987625
-0.0227207208424435	0.90709267288078	0.987675
-0.022628546069334624	0.9070928372663194	0.987725
-0.02253637131403952	0.9070930009832386	0.987775
-0.022444196576492458	0.907093164031546	0.987825
-0.022352021856615095	0.9070933264112431	0.987875
-0.022259847154342045	0.9070934881223373	0.987925
-0.02216767246959447	0.9070936491648304	0.987975
-0.022075497802307165	0.9070938095387302	0.988025
-0.021983323152401656	0.9070939692440378	0.988075
-0.021891148519811977	0.9070941282807614	0.988125
-0.02179897390446047	0.907094286648902	0.988175
-0.021706799306280243	0.9070944443484676	0.988225
-0.021614624725194626	0.9070946013794594	0.988275
-0.021522450161135777	0.907094757741885	0.988325
-0.021430275614027806	0.9070949134357458	0.988375
-0.021338101083802196	0.9070950684610495	0.988425
-0.02124592657038364	0.9070952228177973	0.988475
-0.021153752073703076	0.9070953765059966	0.988525
-0.02106157759368544	0.9070955295256491	0.988575
-0.020969403130261716	0.9070956818767618	0.988625
-0.020877228683356744	0.9070958335593365	0.988675
-0.02078505425290133	0.9070959845733801	0.988725
-0.02069287983882048	0.9070961349188945	0.988775
-0.020600705441045104	0.9070962845958861	0.988825
-0.020508531059500082	0.9070964336043574	0.988875
-0.02041635669411624	0.9070965819443145	0.988925
-0.02032418234481825	0.9070967296157599	0.988975
-0.020232008011537468	0.9070968766186992	0.989025
-0.02013983369419805	0.9070970229531353	0.989075
-0.02004765939273179	0.907097168619074	0.989125
-0.019955485107062253	0.9070973136165176	0.989175
-0.019863310837121853	0.9070974579454723	0.989225
-0.019771136582833682	0.90709760160594	0.989275
-0.019678962344130215	0.9070977445979271	0.989325
-0.019586788120934836	0.9070978869214357	0.989375
-0.01949461391317971	0.9070980285764719	0.989425
-0.019402439720788183	0.9070981695630373	0.989475
-0.01931026554369238	0.907098309881139	0.989525
-0.01921809138181614	0.9070984495307773	0.989575
-0.019125917235090703	0.9070985885119606	0.989625
-0.019033743103440776	0.9070987268246882	0.989675
-0.01894156898679704	0.9070988644689685	0.989725
-0.018849394885084417	0.9070990014448012	0.989775
-0.01875722079823335	0.9070991377521946	0.989825
-0.018665046726169105	0.9070992733911479	0.989875
-0.01857287266882174	0.90709940836167	0.989925
-0.018480698626116815	0.90709954266376	0.989975
-0.018388524597984207	0.907099676297426	0.990025
-0.018296350584349506	0.9070998092626679	0.990075
-0.01820417658514253	0.9070999415594933	0.990125
-0.018112002600288977	0.9071000731879022	0.990175
-0.018019828629718414	0.9071002041479024	0.990225
-0.017927654673356802	0.9071003344394936	0.990275
-0.017835480731133547	0.9071004640626833	0.990325
-0.01774330680297459	0.9071005930174717	0.990375
-0.017651132888809297	0.9071007213038659	0.990425
-0.017558958988563897	0.9071008489218662	0.990475
-0.017466785102167294	0.9071009758714795	0.990525
-0.017374611229546	0.9071011021527065	0.990575
-0.017282437370628973	0.9071012277655538	0.990625
-0.017190263525342395	0.9071013527100216	0.990675
-0.017098089693615492	0.9071014769861174	0.990725
-0.017005915875374276	0.9071016005938406	0.990775
-0.016913742070547952	0.9071017235331987	0.990825
-0.01682156827906277	0.9071018458041916	0.990875
-0.01672939450084763	0.9071019674068264	0.990925
-0.01663722073582893	0.9071020883411028	0.990975
-0.016545046983935427	0.9071022086070283	0.991025
-0.016452873245093685	0.9071023282046023	0.991075
-0.016360699519232243	0.9071024471338321	0.991125
-0.016268525806278054	0.9071025653947175	0.991175
-0.016176352106159055	0.9071026829872653	0.991225
-0.016084178418802587	0.9071027999114754	0.991275
-0.015992004744136513	0.907102916167355	0.991325
-0.01589983108208811	0.9071030317549031	0.991375
-0.015807657432585158	0.9071031466741276	0.991425
-0.015715483795555298	0.9071032609250272	0.991475
-0.015623310170925693	0.9071033745076098	0.991525
-0.015531136558624516	0.907103487421874	0.991575
-0.015438962958578604	0.9071035996678277	0.991625
-0.015346789370716337	0.9071037112454694	0.991675
-0.015254615794964295	0.9071038221548073	0.991725
-0.01516244223125109	0.9071039323958392	0.991775
-0.015070268679503207	0.9071040419685741	0.991825
-0.014978095139649029	0.907104150873009	0.991875
-0.014885921611615453	0.9071042591091533	0.991925
-0.014793748095330498	0.9071043666770037	0.991975
-0.014701574590721146	0.9071044735765696	0.992025
-0.014609401097715578	0.9071045798078482	0.992075
-0.014517227616240524	0.9071046853708481	0.992125
-0.014425054146224232	0.9071047902655667	0.992175
-0.014332880687593624	0.9071048944920127	0.992225
-0.01424070724027661	0.9071049980501836	0.992275
-0.014148533804200237	0.9071051009400877	0.992325
-0.0140563603792925	0.9071052031617227	0.992375
-0.013964186965480284	0.9071053047150966	0.992425
-0.013872013562691682	0.9071054056002076	0.992475
-0.013779840170853588	0.9071055058170631	0.992525
-0.013687666789894137	0.9071056053656613	0.992575
-0.013595493419739901	0.9071057042460101	0.992625
-0.013503320060319417	0.9071058024581071	0.992675
-0.013411146711558797	0.9071059000019602	0.992725
-0.013318973373387041	0.9071059968775674	0.992775
-0.013226800045729861	0.9071060930849362	0.992825
-0.01313462672851664	0.9071061886240646	0.992875
-0.013042453421672701	0.9071062834949601	0.992925
-0.012950280125127627	0.9071063776976207	0.992975
-0.012858106838806659	0.9071064712320539	0.993025
-0.012765933562639416	0.9071065640982577	0.993075
-0.012673760296551262	0.9071066562962392	0.993125
-0.012581587040471456	0.9071067478259967	0.993175
-0.012489413794325607	0.9071068386875372	0.993225
-0.012397240558042982	0.9071069288808586	0.993275
-0.012305067331548973	0.9071070184059686	0.993325
-0.012212894114773292	0.9071071072628648	0.993375
-0.012120720907640615	0.9071071954515545	0.993425
-0.01202854771008125	0.9071072829720354	0.993475
-0.01193637452201957	0.9071073698243148	0.993525
-0.01184420134338609	0.9071074560083905	0.993575
-0.011752028174104904	0.9071075415242699	0.993625
-0.011659855014106811	0.90710762637195	0.993675
-0.011567681863315605	0.9071077105514391	0.993725
-0.0114755087216625	0.9071077940627337	0.993775
-0.011383335589070646	0.9071078769058422	0.993825
-0.011291162465471927	0.9071079590807611	0.993875
-0.01119898935078893	0.907108040587498	0.993925
-0.011106816244953821	0.9071081214260508	0.993975
-0.011014643147889214	0.9071082015964256	0.994025
-0.010922470059526988	0.9071082810986213	0.994075
-0.010830296979790082	0.9071083599326434	0.994125
-0.010738123908610186	0.9071084380984911	0.994175
-0.010645950845910308	0.9071085155961698	0.994225
-0.010553777791622143	0.9071085924256784	0.994275
-0.010461604745668504	0.9071086685870223	0.994325
-0.010369431707981373	0.9071087440802007	0.994375
-0.01027725867848341	0.9071088189052187	0.994425
-0.01018508565710644	0.9071088930620755	0.994475
-0.010092912643773268	0.9071089665507761	0.994525
-0.010000739638415806	0.9071090393713199	0.994575
-0.009908566640956669	0.9071091115237118	0.994625
-0.009816393651327738	0.9071091830079508	0.994675
-0.009724220669452027	0.9071092538240424	0.994725
-0.009632047695260819	0.9071093239719846	0.994775
-0.009539874728677606	0.9071093934517839	0.994825
-0.009447701769633457	0.9071094622634376	0.994875
-0.009355528818051856	0.9071095304069525	0.994925
-0.009263355873863859	0.9071095978823257	0.994975
-0.009171182936992974	0.9071096646895641	0.995025
-0.009079010007370278	0.9071097308286643	0.995075
-0.00898683708491922	0.907109796299634	0.995125
-0.008894664169570965	0.907109861102469	0.995175
-0.0088024912612487	0.9071099252371773	0.995225
-0.008710318359883916	0.9071099887037546	0.995275
-0.008618145465399569	0.9071100515022089	0.995325
-0.008525972577727324	0.9071101136325359	0.995375
-0.008433799696789784	0.9071101750947432	0.995425
-0.008341626822519137	0.907110235888827	0.995475
-0.008249453954837508	0.9071102960147948	0.995525
-0.008157281093677322	0.9071103554726423	0.995575
-0.008065108238960736	0.9071104142623769	0.995625
-0.007972935390619901	0.9071104723839951	0.995675
-0.007880762548577372	0.9071105298375037	0.995725
-0.007788589712764829	0.9071105866228992	0.995775
-0.007696416883105232	0.9071106427401885	0.995825
-0.007604244059529944	0.9071106981893676	0.995875
-0.007512071241962196	0.9071107529704439	0.995925
-0.007419898430333033	0.9071108070834132	0.995975
-0.007327725624565921	0.9071108605282826	0.996025
-0.007235552824592025	0.9071109133050481	0.996075
-0.007143380030334436	0.9071109654137172	0.996125
-0.007051207241724551	0.9071110168542851	0.996175
-0.006959034458685282	0.9071110676267595	0.996225
-0.006866861681148214	0.9071111177311357	0.996275
-0.006774688909036219	0.9071111671674216	0.996325
-0.006682516142280762	0.9071112159356117	0.996375
-0.0065903433808049226	0.9071112640357146	0.996425
-0.0064981706245398575	0.9071113114677245	0.996475
-0.0064059978734090466	0.9071113582316497	0.996525
-0.006313825127343105	0.9071114043274849	0.996575
-0.00622165238626613	0.9071114497552378	0.996625
-0.006129479650108061	0.9071114945149035	0.996675
-0.006037306918793709	0.9071115386064894	0.996725
-0.005945134192252591	0.9071115820299908	0.996775
-0.005852961470409312	0.907111624785415	0.996825
-0.005760788753193846	0.9071116668727569	0.996875
-0.005668616040530363	0.9071117082920241	0.996925
-0.005576443332349367	0.9071117490432113	0.996975
-0.00548427062857445	0.9071117891263264	0.997025
-0.005392097929136564	0.907111828541364	0.997075
-0.005299925233958961	0.9071118672883313	0.997125
-0.005207752542972799	0.9071119053672236	0.997175
-0.0051155798561013655	0.9071119427780475	0.997225
-0.005023407173275494	0.907111979520799	0.997275
-0.004931234494418889	0.9071120155954842	0.997325
-0.004839061819462078	0.9071120510020988	0.997375
-0.00474688914832901	0.9071120857406494	0.997425
-0.00465471648094997	0.9071121198111312	0.997475
-0.0045625438172488784	0.9071121532135511	0.997525
-0.004470371157156311	0.907112185947904	0.997575
-0.004378198500595903	0.9071122180141973	0.997625
-0.004286025847498468	0.9071122494124251	0.997675
-0.004193853197787343	0.9071122801425953	0.997725
-0.0041016805513937	0.9071123102047017	0.997775
-0.0040095079082405425	0.9071123395987521	0.997825
-0.003917335268259188	0.9071123683247408	0.997875
-0.003825162631372533	0.907112396382675	0.997925
-0.0037329899975122364	0.9071124237725492	0.997975
-0.0036408173666006532	0.9071124504943704	0.998025
-0.003548644738569835	0.9071124765481331	0.998075
-0.0034564721133420544	0.9071125019338441	0.998125
-0.003364299490849275	0.9071125266514984	0.998175
-0.003272126871013974	0.9071125507011023	0.998225
-0.00317995425376761	0.9071125740826512	0.998275
-0.003087781639033371	0.9071125967961507	0.998325
-0.002995609026742181	0.9071126188415967	0.998375
-0.0029034364168174604	0.9071126402189945	0.998425
-0.0028112638091899885	0.90711266092834	0.998475
-0.00271909120378345	0.9071126809696388	0.998525
-0.0026269186005283456	0.907112700342886	0.998575
-0.0025347459993483768	0.907112719048088	0.998625
-0.0024425734001741212	0.9071127370852395	0.998675
-0.0023504008029293292	0.9071127544543469	0.998725
-0.0022582282075444917	0.9071127711554047	0.998775
-0.0021660556139433606	0.9071127871884191	0.998825
-0.0020738830220564932	0.907112802553385	0.998875
-0.001981710431807571	0.9071128172503089	0.998925
-0.0018895378431272012	0.9071128312791844	0.998975
-0.0017973652559390434	0.9071128446400192	0.999025
-0.0017051926701736697	0.9071128573328064	0.999075
-0.0016130200857546705	0.9071128693575534	0.999125
-0.0015208475026129691	0.9071128807142537	0.999175
-0.0014286749206717142	0.9071128914029142	0.999225
-0.0013365023398619071	0.907112901423529	0.999275
-0.001244329760107014	0.9071129107761046	0.999325
-0.0011521571813376671	0.9071129194606349	0.999375
-0.0010599846034776122	0.9071129274771265	0.999425
-0.0009678120264571591	0.9071129348255732	0.999475
-0.0008756394502005232	0.9071129415059817	0.999525
-0.0007834668746376053	0.9071129475183457	0.999575
-0.0006912942996926647	0.9071129528626719	0.999625
-0.000599121725295737	0.9071129575389542	0.999675
-0.0005069491513710962	0.9071129615471983	0.999725
-0.0004147765778486684	0.9071129648873992	0.999775
-0.0003226040046528652	0.9071129675595623	0.999825
-0.0002304314317134333	0.9071129695636821	0.999875
-0.00013825885895478335	0.9071129708997643	0.999925
-4.608628630690265e-5	0.9071129715678032	0.999975


==> csv/1d_sine/rlw_T1.csv <==
0.006916228825952683	0.38359122095950354	0.001
0.020748606357219337	0.3835970139457455	0.003
0.034580743514151226	0.3836086006803587	0.005
0.04841248000579515	0.38362598268788295	0.007
0.06224365547908197	0.3836491622558337	0.009
0.07607410949394339	0.3836781424355462	0.011
0.08990368149839088	0.383712927043306	0.013
0.10373221080354654	0.3837535206617611	0.015
0.11755953655861172	0.38379992864161994	0.017
0.1313854977257678	0.38385215710363524	0.019
0.14520993305499652	0.38391021294087485	0.021
0.159032681058806	0.3839741038212829	0.023
0.17285357998685272	0.384043838190532	0.025
0.18667246780045113	0.384119425275167	0.027
0.20048918214695657	0.3842008750860472	0.029
0.21430356033400888	0.384288198422084	0.031
0.22811543930362924	0.3843814068742808	0.033
0.24192465560615595	0.3844805128300772	0.035
0.2557310453740055	0.38458552947799984	0.037
0.26953444429525325	0.38469647081262337	0.039
0.2833346875870141	0.3848133516398472	0.041
0.29713160996861504	0.3849361875824897	0.043
0.31092504563454915	0.3850649950862048	0.045
0.32471482822719044	0.3851997914257272	0.047
0.3385007908092663	0.38534059471144827	0.049
0.3522827658360688	0.3854874238963286	0.051
0.366060585127391	0.3856402987831541	0.053
0.3798340798391781	0.38579924003213867	0.055
0.393603080434878	0.38596426916888116	0.057
0.40736741665647574	0.38613540859268264	0.059
0.4211269174951993	0.38631268158522925	0.061
0.43488141116188317	0.386496112319648	0.063
0.4486307250569689	0.38668572586994454	0.065
0.4623746857401347	0.38688154822082743	0.067
0.47611311889953734	0.38708360627792654	0.069
0.489845849320641	0.38729192787841893	0.071
0.5035727008546304	0.38750654180206384	0.073
0.5172934963863813	0.38772747778265976	0.075
0.5310080578019758	0.3879547665199323	0.077
0.5447162059557416	0.3881884396918627	0.079
0.5584177606368042	0.3884285299674636	0.081
0.5721125405351187	0.38867507102002147	0.083
0.5858003632069835	0.38892809754080393	0.085
0.5994810450399954	0.3891876452532552	0.087
0.6131544012174404	0.38945375092768464	0.089
0.6268202456820836	0.3897264523964655	0.091
0.6404783910993677	0.3900057885697488	0.093
0.6541286488199562	0.3902917994517174	0.095
0.6677708288416344	0.39058452615738354	0.097
0.6814047397705242	0.39088401092995134	0.099
0.6950301887815961	0.39119029715875775	0.101
0.7086469815784552	0.391503429397805	0.103
0.7222549223523793	0.39182345338490193	0.105
0.7358538137405578	0.3921504160614395	0.107
0.7494434567835527	0.3924843655928001	0.109
0.7630236508818906	0.39282535138944424	0.111
0.7765941937518254	0.39317342412866735	0.113
0.7901548813801902	0.3935286357770638	0.115
0.8037055079783182	0.3938910396137203	0.117
0.817245865935022	0.39426069025414767	0.119
0.8307757457685763	0.3946376436749851	0.121
0.8442949360776899	0.3950219572394891	0.123
0.8578032234913977	0.39541368972385105	0.125
0.871300392617882	0.3958129013443444	0.127
0.8847862259921455	0.39621965378534774	0.129
0.8982605040225304	0.39663401022825734	0.131
0.9117230049360004	0.39705603538133527	0.133
0.9251735047222046	0.3974857955104971	0.135
0.9386117770762168	0.3979233584710988	0.137
0.9520375933399494	0.39836879374073525	0.139
0.9654507224421718	0.3988221724530938	0.141
0.9788509308371055	0.3992835674328917	0.143
0.9922379824415175	0.3997530532319449	0.145
1.005611638570288	0.4002307061663932	0.147
1.0189716578703911	0.40071660435512835	0.149
1.0323177962532046	0.40121082775947536	0.151
1.045649806825154	0.4017134582241472	0.153
1.0589674398165476	0.40222457951954843	0.155
1.0722704425086143	0.40274427738544744	0.157
1.0855585591586419	0.40327263957608284	0.159
1.0988315309231402	0.4038097559067555	0.161
1.1120890957789906	0.404355718301948	0.163
1.1253309884424711	0.4049106208450449	0.165
1.1385569402861258	0.4054745598296918	0.167
1.1517666792533479	0.40604763381287623	0.169
1.164959929770631	0.4066299436697781	0.171
1.1781364126573965	0.4072215926504624	0.173
1.1912958450332816	0.40782268643848874	0.175
1.2044379402228336	0.4084333332114997	0.177
1.217562407657485	0.40905364370387504	0.179
1.2306689527747126	0.4096837312715266	0.181
1.2437572769142846	0.4103237119589168	0.183
1.256827077211472	0.4109737045683943	0.185
1.2698780464871129	0.4116338307319296	0.187
1.282909873134428	0.4123042149853495	0.189
1.2959222410024078	0.4129849848451834	0.191
1.3089148292757133	0.41367627088820313	0.193
1.3218873123508972	0.41437820683378424	0.195
1.3348393597088128	0.4150909296292054	0.197
1.3477706357830799	0.4158145795379935	0.199
1.3606807998244264	0.41654930023145365	0.201
1.373569505760757	0.41729523888351655	0.203
1.3864364020527653	0.41805254626903665	0.205
1.399281131544917	0.4188213768656951	0.207
1.4121033313116078	0.4196018889596609	0.209
1.424902632498301	0.42039424475516995	0.211
1.437678660157443	0.42119861048819435	0.213
1.450431033078921	0.42201515654438526	0.215
1.463159363614854	0.4228440575814708	0.217
1.475863257498468	0.4236854926563124	0.219
1.4885423136567941	0.4245396453568323	0.221
1.5011961240169462	0.42540670393902147	0.223
1.5138242733056808	0.42628686146927275	0.225
1.5264263388419468	0.4271803159722782	0.227
1.5390018903221472	0.4280872705847367	0.229
1.551550489597741	0.4290079337151712	0.231
1.5640716904448833	0.42994251921011195	0.233
1.5765650383257346	0.430891246526968	0.235
1.5890300701410525	0.43185434091389885	0.237
1.6014663139736838	0.4328320335970246	0.239
1.6138732888225285	0.4338245619753282	0.241
1.6262505043265314	0.43483216982363354	0.243
1.6385974604782418	0.43585510750404965	0.245
1.6509136473264552	0.4368936321863076	0.247
1.6631985446674025	0.4379480080774323	0.249
1.675451621723942	0.439018506661227	0.251
1.687672336812189	0.440105406948065	0.253
1.6998601369949526	0.4412089957355209	0.255
1.7120144577213396	0.4423295678804054	0.257
1.7241347224518395	0.4434674265827991	0.259
1.7362203422681581	0.4446228836827194	0.261
1.7482707154670358	0.4457962599700903	0.263
1.7602852271372351	0.4469878855087332	0.265
1.7722632487188263	0.4481980999751376	0.267
1.784204137543853	0.4494272530128213	0.269
1.796107236357414	0.45067570460313305	0.271
1.8079718728181082	0.4519438254534255	0.273
1.8197973589767533	0.45323199740356573	0.275
1.8315829907322103	0.45454061385182276	0.277
1.8433280472630549	0.4558700802012491	0.279
1.8550317904337799	0.4572208143277353	0.281
1.8666934641741073	0.4585932470710054	0.283
1.878312293829918	0.459987822749901	0.285
1.8898874854841752	0.46140499970340143	0.287
1.9014182252461356	0.46284525085893025	0.289
1.9129036785070097	0.46430906432959995	0.291
1.924342989160123	0.46579694404216787	0.293
1.9357352787834725	0.46730941039761	0.295
1.9470796457824404	0.4688470009663509	0.297
1.9583751644902672	0.4704102712203412	0.299
1.969620884223709	0.4719997953043375	0.301
1.9808158282911137	0.47361616684891256	0.303
1.9919589929499542	0.47525999982793043	0.305
2.003049346310647	0.4769319294634039	0.307
2.014085827183212	0.478632613180908	0.309
2.0250673438630984	0.48036273161895915	0.311
2.0359927728522322	0.4821229896960331	0.313
2.0468609575109764	0.483914117739204	0.315
2.0576707066364155	0.4857368726787035	0.317
2.0684207929619745	0.48759203931306083	0.319
2.0791099515730025	0.48948043164985366	0.321
2.089736878232485	0.49140289432755	0.323
2.100300227610609	0.4933603041243659	0.325
2.110798611411325	0.4953535715605901	0.327
2.1212305963885134	0.4973836426013854	0.329
2.1315947022437087	0.49945150046769554	0.331
2.141889399396637	0.5015581675635785	0.333
2.1521131066190433	0.5037047075290337	0.335
2.1622641885214584	0.5058922274282318	0.337
2.1723409528815574	0.5081218800839834	0.339
2.1823416478018225	0.5103948665702969	0.341
2.1922644586829585	0.5127124388760238	0.343
2.2021075049983008	0.5150759027538563	0.345
2.21186883685304	0.5174866207703256	0.347
2.2215464313104643	0.5199460155740534	0.349
2.231138188465701	0.522455573401226	0.351
2.2406419272454827	0.5250168478392303	0.353
2.2500553809102497	0.5276314638715904	0.355
2.2593761922324442	0.53030112222978	0.357
2.268601908322151	0.5330276040802628	0.359
2.2777299750681097	0.5358127760782102	0.361
2.2867577311586382	0.538658595822856	0.363
2.295682401643165	0.541567117753398	0.365
2.3045010909905574	0.544540499528833	0.367
2.313210775595502	0.5475810089402006	0.369
2.321808295678481	0.5506910314094662	0.371
2.3302903465184506	0.5538730781358614	0.373
2.3386534689499916	0.5571297949579908	0.375
2.34689403904833	0.5604639720085853	0.377
2.355008256916004	0.5638785542486475	0.379
2.3629921344740152	0.5673766529790014	0.381
2.3708414821475934	0.5709615584403172	0.383
2.3785518943221664	0.574636753627722	0.385
2.3861187334283023	0.5784059294635329	0.387
2.3935371124947733	0.5822730014919238	0.389
2.4008018759862906	0.5862421282829222	0.391
2.407907578715893	0.5903177317607177	0.393
2.414848462591045	0.5945045197036098	0.395
2.4216184309160798	0.5988075107009594	0.397
2.428211019930864	0.6032320618974096	0.399
2.4346193672148626	0.6077838999078593	0.401
2.4408361765257407	0.6124691553499158	0.403
2.4468536785700685	0.6172944015161161	0.405
2.452663587118067	0.622266697798744	0.407
2.458257049771522	0.6273936385891085	0.409
2.46362459256986	0.6326834085050626	0.411
2.468756057468884	0.6381448449608252	0.413
2.473640531543242	0.643787509288981	0.415
2.4782662665390496	0.6496217678650191	0.417
2.4826205871262386	0.6556588849816858	0.419
2.4866897858567754	0.6619111295895881	0.421
2.4904590024091138	0.668391898480416	0.423
2.4939120841596907	0.6751158590709406	0.425
2.49703142437127	0.682099115726765	0.427
2.4997977744659274	0.6893594038488229	0.429
2.502190016189678	0.6969163231862503	0.431
2.5041849481652987	0.7047915788399666	0.433
2.505756700023752	0.7130094816646064	0.435
2.5068777948851158	0.7215964092273526	0.437
2.507512179440033	0.7305855277638813	0.439
2.5076410404686262	0.7400000365275327	0.441
2.5071679577640222	0.7499163073629165	0.443
2.5062030575927974	0.7602742042221445	0.445
2.504303699027379	0.7713878492234544	0.447
2.5067445801401176	0.7796313747406791	0.449
2.5856287882674915	0.7681460469768709	0.451
0.6282208463857324	2.5108952918819236	0.453
-0.981593296371792	6.7440198848048984	0.455
-0.6481330140471121	5.572007325434058	0.457
-0.44762854699592647	5.081976216783078	0.459
-0.592511899459837	5.6866181192439145	0.461
-0.5647752703330847	5.746925418948772	0.463
-0.50396389094233	5.694305903810446	0.465
-0.49975244070316527	5.828197654469323	0.467
-0.48255481102530845	5.916800644679583	0.469
-0.45212734586882386	5.964454284407737	0.471
-0.42752041697213733	6.043096938847919	0.473
-0.40243452496921417	6.121454996076024	0.475
-0.37608081086460166	6.180861430998069	0.477
-0.3515542870890145	6.23472702691028	0.479
-0.3256113561943761	6.2917604575092145	0.481
-0.2956913335647448	6.35480256054656	0.483
-0.26364038553347674	6.4198482651139885	0.485
-0.23203706243868533	6.47679186351555	0.487
-0.20153305326101784	6.520620495126207	0.489
-0.1707474700754494	6.555156148837172	0.491
-0.13768330305213106	6.586155054364526	0.493
-0.10133164158762442	6.615206752907664	0.495
-0.06203862644167986	6.639129838280156	0.497
-0.0208853862033498	6.652853985044262	0.499
0.020885386203350932	6.652853985044261	0.501
0.06203862644168072	6.639129838280153	0.503
0.10133164158762387	6.61520675290766	0.505
0.13768330305212986	6.586155054364523	0.507
0.1707474700754478	6.555156148837173	0.509
0.2015330532610167	6.520620495126209	0.511
0.2320370624386842	6.476791863515554	0.513
0.26364038553347585	6.419848265113992	0.515
0.2956913335647441	6.354802560546563	0.517
0.32561135619437553	6.291760457509219	0.519
0.3515542870890131	6.234727026910286	0.521
0.3760808108646002	6.180861430998074	0.523
0.4024345249692133	6.121454996076027	0.525
0.4275204169721373	6.0430969388479205	0.527
0.4521273458688234	5.964454284407739	0.529
0.48255481102530706	5.916800644679587	0.531
0.4997524407031627	5.828197654469331	0.533
0.5039638909423279	5.694305903810448	0.535
0.5647752703330847	5.746925418948764	0.537
0.5925118994598402	5.686618119243913	0.539
0.44762854699592936	5.0819762167830795	0.541
0.6481330140471036	5.572007325434035	0.543
0.9815932963717962	6.744019884804912	0.545
-0.6282208463856779	2.5108952918820022	0.547
-2.5856287882675084	0.7681460469768677	0.549
-2.5067445801401167	0.7796313747406783	0.551
-2.504303699027378	0.7713878492234536	0.553
-2.506203057592798	0.7602742042221438	0.555
-2.5071679577640227	0.7499163073629158	0.557
-2.5076410404686293	0.7400000365275329	0.559
-2.507512179440035	0.7305855277638826	0.561
-2.5068777948851153	0.7215964092273528	0.563
-2.505756700023752	0.7130094816646066	0.565
-2.5041849481652982	0.704791578839968	0.567
-2.502190016189678	0.6969163231862507	0.569
-2.4997977744659274	0.6893594038488218	0.571
-2.49703142437127	0.6820991157267633	0.573
-2.4939120841596907	0.6751158590709402	0.575
-2.490459002409113	0.6683918984804171	0.577
-2.4866897858567745	0.6619111295895888	0.579
-2.4826205871262377	0.655658884981686	0.581
-2.47826626653905	0.6496217678650187	0.583
-2.473640531543243	0.6437875092889801	0.585
-2.4687560574688856	0.6381448449608244	0.587
-2.4636245925698628	0.6326834085050614	0.589
-2.458257049771523	0.6273936385891068	0.591
-2.452663587118066	0.6222666977987439	0.593
-2.4468536785700676	0.6172944015161166	0.595
-2.44083617652574	0.6124691553499162	0.597
-2.4346193672148613	0.60778389990786	0.599
-2.428211019930865	0.6032320618974101	0.601
-2.421618430916082	0.598807510700959	0.603
-2.414848462591047	0.5945045197036094	0.605
-2.407907578715894	0.5903177317607178	0.607
-2.400801875986288	0.5862421282829233	0.609
-2.393537112494771	0.5822730014919254	0.611
-2.3861187334283014	0.5784059294635336	0.613
-2.3785518943221664	0.5746367536277229	0.615
-2.370841482147592	0.5709615584403183	0.617
-2.3629921344740143	0.5673766529790021	0.619
-2.355008256916002	0.5638785542486477	0.621
-2.3468940390483275	0.560463972008586	0.623
-2.338653468949993	0.5571297949579904	0.625
-2.3302903465184515	0.5538730781358614	0.627
-2.3218082956784816	0.550691031409466	0.629
-2.3132107755955023	0.5475810089402003	0.631
-2.3045010909905583	0.5445404995288325	0.633
-2.295682401643166	0.5415671177533974	0.635
-2.2867577311586404	0.5386585958228547	0.637
-2.2777299750681115	0.535812776078209	0.639
-2.268601908322152	0.5330276040802626	0.641
-2.2593761922324442	0.53030112222978	0.643
-2.2500553809102515	0.5276314638715893	0.645
-2.2406419272454836	0.5250168478392292	0.647
-2.231138188465701	0.5224555734012247	0.649
-2.221546431310464	0.5199460155740525	0.651
-2.2118688368530406	0.5174866207703248	0.653
-2.202107504998299	0.5150759027538554	0.655
-2.1922644586829554	0.5127124388760238	0.657
-2.18234164780182	0.5103948665702975	0.659
-2.172340952881555	0.5081218800839843	0.661
-2.162264188521456	0.5058922274282325	0.663
-2.1521131066190446	0.5037047075290335	0.665
-2.1418893993966366	0.5015581675635785	0.667
-2.131594702243708	0.49945150046769543	0.669
-2.121230596388513	0.4973836426013849	0.671
-2.1107986114113246	0.4953535715605895	0.673
-2.100300227610608	0.49336030412436505	0.675
-2.0897368782324843	0.49140289432754863	0.677
-2.0791099515730016	0.48948043164985283	0.679
-2.0684207929619753	0.48759203931306017	0.681
-2.057670706636416	0.48573687267870325	0.683
-2.046860957510977	0.4839141177392041	0.685
-2.0359927728522313	0.4821229896960333	0.687
-2.0250673438630984	0.48036273161895876	0.689
-2.014085827183212	0.4786326131809076	0.691
-2.0030493463106467	0.476931929463404	0.693
-1.9919589929499528	0.47525999982793116	0.695
-1.9808158282911112	0.47361616684891344	0.697
-1.9696208842237062	0.4719997953043378	0.699
-1.9583751644902638	0.4704102712203422	0.701
-1.947079645782437	0.46884700096635185	0.703
-1.9357352787834712	0.4673094103976104	0.705
-1.9243429891601231	0.465796944042168	0.707
-1.9129036785070106	0.4643090643296003	0.709
-1.901418225246135	0.462845250858931	0.711
-1.8898874854841752	0.4614049997034017	0.713
-1.8783122938299184	0.45998782274990135	0.715
-1.8666934641741082	0.4585932470710057	0.717
-1.855031790433783	0.4572208143277348	0.719
-1.843328047263058	0.4558700802012489	0.721
-1.8315829907322116	0.45454061385182354	0.723
-1.8197973589767529	0.453231997403567	0.725
-1.8079718728181084	0.4519438254534263	0.727
-1.7961072363574155	0.4506757046031329	0.729
-1.784204137543856	0.44942725301282044	0.731
-1.7722632487188286	0.44819809997513715	0.733
-1.7602852271372371	0.44698788550873275	0.735
-1.748270715467037	0.4457962599700901	0.737
-1.7362203422681592	0.4446228836827194	0.739
-1.72413472245184	0.44346742658279925	0.741
-1.7120144577213399	0.44232956788040506	0.743
-1.6998601369949522	0.44120899573552097	0.745
-1.6876723368121884	0.44010540694806555	0.747
-1.6754516217239424	0.4390185066612271	0.749
-1.6631985446674034	0.43794800807743195	0.751
-1.6509136473264563	0.4368936321863071	0.753
-1.6385974604782418	0.43585510750404965	0.755
-1.6262505043265316	0.43483216982363304	0.757
-1.6138732888225293	0.43382456197532804	0.759
-1.6014663139736844	0.4328320335970247	0.761
-1.5890300701410525	0.43185434091389957	0.763
-1.576565038325734	0.43089124652696864	0.765
-1.564071690444883	0.42994251921011256	0.767
-1.5515504895977419	0.4290079337151714	0.769
-1.5390018903221478	0.428087270584737	0.771
-1.5264263388419466	0.42718031597227835	0.773
-1.5138242733056801	0.42628686146927347	0.775
-1.5011961240169471	0.4254067039390214	0.777
-1.4885423136567941	0.42453964535683264	0.779
-1.4758632574984694	0.4236854926563126	0.781
-1.4631593636148559	0.4228440575814707	0.783
-1.4504310330789225	0.4220151565443856	0.785
-1.437678660157444	0.4211986104881945	0.787
-1.424902632498302	0.4203942447551697	0.789
-1.4121033313116078	0.4196018889596611	0.791
-1.399281131544917	0.41882137686569554	0.793
-1.3864364020527646	0.418052546269037	0.795
-1.3735695057607564	0.4172952388835169	0.797
-1.3606807998244264	0.4165493002314537	0.799
-1.3477706357830792	0.4158145795379937	0.801
-1.334839359708812	0.41509092962920635	0.803
-1.3218873123508965	0.4143782068337851	0.805
-1.3089148292757131	0.4136762708882035	0.807
-1.2959222410024072	0.4129849848451841	0.809
-1.2829098731344286	0.41230421498534997	0.811
-1.2698780464871156	0.41163383073192916	0.813
-1.2568270772114738	0.4109737045683941	0.815
-1.243757276914286	0.41032371195891676	0.817
-1.230668952774712	0.4096837312715269	0.819
-1.217562407657485	0.4090536437038754	0.821
-1.2044379402228338	0.40843333321150005	0.823
-1.1912958450332827	0.40782268643848857	0.825
-1.1781364126573968	0.40722159265046254	0.827
-1.1649599297706308	0.4066299436697783	0.829
-1.1517666792533474	0.40604763381287645	0.831
-1.1385569402861266	0.40547455982969166	0.833
-1.125330988442471	0.404910620845045	0.835
-1.1120890957789915	0.4043557183019476	0.837
-1.098831530923142	0.40380975590675483	0.839
-1.085558559158645	0.40327263957608195	0.841
-1.0722704425086147	0.40274427738544727	0.843
-1.0589674398165463	0.4022245795195488	0.845
-1.0456498068251532	0.4017134582241474	0.847
-1.0323177962532046	0.4012108277594751	0.849
-1.0189716578703885	0.4007166043551289	0.851
-1.0056116385702862	0.40023070616639356	0.853
-0.9922379824415158	0.39975305323194543	0.855
-0.978850930837105	0.39928356743289195	0.857
-0.9654507224421726	0.39882217245309326	0.859
-0.9520375933399493	0.3983687937407351	0.861
-0.9386117770762176	0.3979233584710984	0.863
-0.9251735047222055	0.39748579551049656	0.865
-0.9117230049359987	0.3970560353813358	0.867
-0.8982605040225302	0.3966340102282575	0.869
-0.8847862259921468	0.3962196537853471	0.871
-0.8713003926178807	0.3958129013443448	0.873
-0.8578032234913981	0.3954136897238509	0.875
-0.8442949360776901	0.39502195723948896	0.877
-0.8307757457685778	0.3946376436749844	0.879
-0.8172458659350219	0.3942606902541479	0.881
-0.8037055079783196	0.39389103961371985	0.883
-0.7901548813801917	0.3935286357770633	0.885
-0.7765941937518264	0.3931734241286674	0.887
-0.7630236508818894	0.3928253513894453	0.889
-0.7494434567835518	0.3924843655928009	0.891
-0.7358538137405582	0.39215041606143997	0.893
-0.7222549223523801	0.3918234533849022	0.895
-0.7086469815784562	0.3915034293978052	0.897
-0.6950301887815961	0.3911902971587581	0.899
-0.6814047397705238	0.3908840109299516	0.901
-0.6677708288416364	0.3905845261573829	0.903
-0.6541286488199586	0.39029179945171677	0.905
-0.6404783910993681	0.390005788569749	0.907
-0.6268202456820845	0.3897264523964654	0.909
-0.6131544012174401	0.3894537509276848	0.911
-0.5994810450399971	0.38918764525325467	0.913
-0.5858003632069839	0.3889280975408039	0.915
-0.5721125405351177	0.388675071020022	0.917
-0.5584177606368033	0.388428529967464	0.919
-0.5447162059557409	0.38818843969186284	0.921
-0.5310080578019746	0.3879547665199327	0.923
-0.5172934963863811	0.38772747778265976	0.925
-0.5035727008546308	0.3875065418020636	0.927
-0.48984584932064085	0.3872919278784191	0.929
-0.47611311889953706	0.3870836062779267	0.931
-0.46237468574013474	0.38688154822082754	0.933
-0.4486307250569688	0.3866857258699449	0.935
-0.43488141116188417	0.3864961123196481	0.937
-0.42112691749520087	0.38631268158522913	0.939
-0.4073674166564773	0.38613540859268264	0.941
-0.3936030804348802	0.38596426916888094	0.943
-0.37983407983918	0.38579924003213845	0.945
-0.36606058512739187	0.38564029878315415	0.947
-0.35228276583606927	0.3854874238963288	0.949
-0.3385007908092665	0.38534059471144855	0.951
-0.3247148282271906	0.3851997914257273	0.953
-0.31092504563454965	0.3850649950862047	0.955
-0.2971316099686156	0.3849361875824896	0.957
-0.283334687587014	0.38481335163984737	0.959
-0.26953444429525336	0.3846964708126236	0.961
-0.25573104537400604	0.384585529478	0.963
-0.24192465560615622	0.38448051283007734	0.965
-0.22811543930362985	0.38438140687428074	0.967
-0.21430356033400905	0.38428819842208395	0.969
-0.2004891821469564	0.3842008750860473	0.971
-0.1866724678004511	0.38411942527516707	0.973
-0.1728535799868524	0.38404383819053217	0.975
-0.15903268105880594	0.3839741038212832	0.977
-0.14520993305499702	0.3839102129408752	0.979
-0.131385497725768	0.3838521571036357	0.981
-0.11755953655861186	0.38379992864162066	0.983
-0.10373221080354664	0.38375352066176155	0.985
-0.08990368149839091	0.38371292704330623	0.987
-0.07607410949394322	0.3836781424355463	0.989
-0.062243655479081506	0.3836491622558337	0.991
-0.04841248000579488	0.3836259826878831	0.993
-0.03458074351415107	0.3836086006803588	0.995
-0.02074860635721935	0.3835970139457456	0.997
-0.006916228825952665	0.38359122095950354	0.999


==> csv/1d_sine/rlw_T2.csv <==
0.0018575179993209144	0.9063051343564071	0.001
0.0055721944664585705	0.9063006709928421	0.003
0.009285800695902891	0.9062919738369241	0.005
0.01299765110113098	0.9062794880306677	0.007
0.01670710210401689	0.906263847097303	0.009
0.020413569161681046	0.9062458341405388	0.011
0.024116543839032764	0.9062263336902546	0.013
0.027815610694799358	0.9062062770055468	0.015
0.03151046358253129	0.9061865840408357	0.017
0.0352009207874951	0.9061681054942304	0.019
0.0388869382407856	0.9061515683790127	0.021
0.04256861989104665	0.9061375283914688	0.023
0.046246224190821104	0.9061263320055529	0.025
0.04992016558926412	0.9061180907292563	0.027
0.05359100993834644	0.9061126693341388	0.029
0.05725946284058701	0.9061096891417898	0.031
0.060926350218241436	0.9061085466386858	0.033
0.06459259078731364	0.9061084468120638	0.035
0.06825916068175011	0.9061084496765327	0.037
0.07192705117630256	0.9061075275298457	0.039
0.07559722125015766	0.9061046295926789	0.041
0.07927054753161145	0.9060987499299822	0.043
0.08294777485341043	0.9060889940152731	0.045
0.08662947110659233	0.9060746390797809	0.047
0.09031599020158945	0.9060551835614854	0.049
0.09400744666414225	0.9060303815704537	0.051
0.09770370470318514	0.9060002592982673	0.053
0.10140438354262325	0.9059651116468795	0.055
0.10510887951344683	0.9059254789164628	0.057
0.10881640399148704	0.9058821050265318	0.059
0.11252603488080648	0.9058358802982506	0.061
0.11623677811353947	0.9057877731593381	0.063
0.11994763467243924	0.9057387561314987	0.065
0.12365766802581596	0.9056897320383603	0.067
0.1273660666539039	0.9056414664752598	0.069
0.13107219657288957	0.9055945321889284	0.071
0.13477563943084897	0.9055492701375172	0.073
0.13847621282887063	0.9055057706880284	0.075
0.14217397094537476	0.9054638767447123	0.077
0.14586918521179795	0.905423208708714	0.079
0.14956230657214103	0.905383209196168	0.081
0.15325391260225932	0.9053432035601995	0.083
0.1569446442980611	0.9053024706532946	0.085
0.16063513849507371	0.9052603171071459	0.087
0.16432596250241985	0.9052161478511207	0.089
0.16801755750852945	0.90516952574643	0.091
0.1717101965923559	0.9051202141220355	0.093
0.17540396178095916	0.9050681976172379	0.095
0.17909874264782197	0.9050136789315033	0.097
0.182794256641715	0.9049570516390711	0.099
0.1864900889272755	0.9048988518688167	0.101
0.1901857472863066	0.9048396940754828	0.103
0.19388072584453322	0.9047801980427824	0.105
0.19757457027926642	0.904720915414301	0.107
0.20126693688262365	0.9046622642749179	0.109
0.20495763846214782	0.9046044795356095	0.111
0.20864667151206173	0.9045475851542788	0.113
0.21233422123978596	0.9044913917158561	0.115
0.21602064365243415	0.904435519861031	0.117
0.2197064266999551	0.9043794468409273	0.119
0.22339213510100972	0.9043225704806123	0.121
0.2270783456063247	0.9042642824608564	0.123
0.2307655807810926	0.9042040414338877	0.125
0.23445424969503706	0.9041414363313284	0.127
0.23814460310555433	0.9040762313996338	0.129
0.24183670887295752	0.9040083869132833	0.131
0.24553045068544693	0.9039380528704222	0.133
0.24922555005530445	0.9038655368034101	0.135
0.2529216084129958	0.9037912505732342	0.137
0.2566181634142813	0.9037156440905447	0.139
0.2603147516680739	0.9036391358332251	0.141
0.26401096925759654	0.9035620504942091	0.143
0.2677065217867626	0.9034845729969162	0.145
0.2714012572009977	0.9034067256013959	0.147
0.2750951771148661	0.9033283712569798	0.149
0.27878842549981986	0.9032492422745898	0.151
0.2824812569152301	0.9031689894264829	0.153
0.28617398952421946	0.9030872433650882	0.155
0.28986695045293875	0.9030036783164478	0.157
0.29356042223884	0.9029180676862295	0.159
0.29725459893242906	0.9028303225974832	0.161
0.3009495588388092	0.9027405072535704	0.163
0.3046452581177795	0.9026488289171787	0.165
0.30834154593349083	0.9025556045567416	0.167
0.31203819814416245	0.9024612100996218	0.169
0.31573496329398987	0.9023660210717507	0.171
0.31943161249724344	0.9022703547061153	0.173
0.3231279841021855	0.9021744231521068	0.175
0.3268240149516752	0.9020783053096476	0.177
0.33051975249001386	0.9019819414320005	0.179
0.3342153454944662	0.9018851505954117	0.181
0.33791101520912814	0.9017876671425139	0.183
0.34160701238801666	0.9016891889789808	0.185
0.3453035684923955	0.9015894287129705	0.187
0.34900085047424667	0.9014881584083128	0.189
0.3526989279365164	0.9013852402039805	0.191
0.35639775907151483	0.9012806379455813	0.193
0.3600971980831585	0.9011744087209599	0.195
0.36379702252392054	0.9010666770659835	0.197
0.36749697499289286	0.9009575978560409	0.199
0.37119681077606453	0.9008473158952214	0.201
0.3748963418721145	0.9007359305806324	0.203
0.37859546868910965	0.9006234727029749	0.205
0.38229419335518566	0.9005098977327295	0.207
0.38599261250562433	0.9003950964007851	0.209
0.38969089175641625	0.9002789197476532	0.211
0.3933892279108796	0.9001612128415376	0.213
0.39708780742886274	0.9000418496725207	0.215
0.4007867702640379	0.8999207616691777	0.217
0.4044861867148124	0.8997979538551238	0.219
0.408186051776226	0.8996735055070773	0.221
0.4118862973595088	0.8995475556484321	0.223
0.41558681862597247	0.8994202770280958	0.225
0.41928750752305766	0.8992918446496494	0.227
0.422988285138926	0.8991624059014094	0.229
0.4266891250290744	0.8990320586987227	0.231
0.4303900620591738	0.8989008419648343	0.233
0.4340911849633659	0.8987687397526444	0.235
0.43779261484983584	0.898635697065201	0.237
0.44149447531424757	0.8985016427375362	0.239
0.4451968617997956	0.8983665132415535	0.241
0.4488998178709217	0.8982302713311603	0.243
0.4526033241392071	0.8980929150317241	0.245
0.4563073022060942	0.8979544751720654	0.247
0.4600116320752735	0.8978150027362622	0.249
0.4637161780895982	0.8976745499538988	0.251
0.4674208164553252	0.8975331505633828	0.253
0.4711254573133543	0.8973908047113173	0.255
0.47483005606558304	0.897247472536492	0.257
0.47853461175115475	0.8971030780427786	0.259
0.4822391538571687	0.8969575220490781	0.261
0.4859437220867244	0.8968107005609438	0.263
0.4896483454374881	0.8966625235000623	0.265
0.49335302693090916	0.8965129287635942	0.267
0.4970577384544857	0.8963618880741512	0.269
0.5007624270003008	0.8962094035788362	0.271
0.5044670301048096	0.8960554968799618	0.273
0.5081714956074187	0.8959001942834696	0.275
0.5118757997278355	0.8957435129301246	0.277
0.5155799581480845	0.8955854519503961	0.279
0.5192840269800623	0.8954259910877418	0.281
0.5229880935494149	0.8952650968763788	0.283
0.5266922599809338	0.8951027340989789	0.285
0.5303966247200046	0.8949388785917126	0.287
0.534101267625324	0.8947735270834843	0.289
0.5378062428809524	0.8946067008366174	0.291
0.5415115811945945	0.8944384420138793	0.293
0.545217299634629	0.8942688041093748	0.295
0.5489234151086638	0.8940978395983459	0.297
0.5526299565538282	0.8939255886785838	0.299
0.5563369715192202	0.8937520724976913	0.301
0.5600445247620369	0.8935772927511063	0.303
0.5637526892587706	0.8934012373773729	0.305
0.5674615327668274	0.8932238899541836	0.307
0.5711711046449536	0.893045239173305	0.309
0.5748814273476708	0.8928652849897218	0.311
0.5785924950998355	0.892684039506714	0.313
0.5823042796981531	0.8925015226278084	0.315
0.5860167410899012	0.8923177542731309	0.317
0.5897298388685094	0.8921327461176513	0.319
0.5934435405340927	0.8919464960284973	0.321
0.5971578236715949	0.8917589873675015	0.323
0.6008726717767987	0.8915701933328782	0.325
0.6045880660303595	0.8913800845287007	0.327
0.6083039766165605	0.8911886369493291	0.329
0.6120203570067575	0.8909958377024385	0.331
0.6157371434730305	0.8908016866859726	0.333
0.6194542602111138	0.8906061938911508	0.335
0.6231716281307592	0.8904093737963197	0.337
0.6268891737654493	0.8902112395596029	0.339
0.6306068350113128	0.8900117995254618	0.341
0.6343245621242891	0.88981105724102	0.343
0.6380423142426768	0.8896090147665997	0.345
0.6417600532055996	0.8894056779111809	0.347
0.645477737647582	0.8892010610953527	0.349
0.649195320352517	0.8889951895443611	0.351
0.6529127500291699	0.8887880979190128	0.353
0.6566299764780024	0.8885798261848132	0.355
0.6603469571132989	0.8883704142993573	0.357
0.6640636625137976	0.88815989752608	0.359
0.6677800787845797	0.887948304101392	0.361
0.6714962060742041	0.8877356557825475	0.363
0.6752120548611441	0.8875219700554842	0.365
0.6789276422707571	0.8873072622808252	0.367
0.6826429900851866	0.8870915465160235	0.369
0.686358125730187	0.8868748340437962	0.371
0.6900730861937102	0.886657129659679	0.373
0.6937879227377968	0.8864384273812447	0.375
0.6975027042647866	0.886218707239716	0.377
0.7012175184267189	0.885997933862498	0.379
0.7049324698294105	0.8857760573439727	0.381
0.7086476759987252	0.8855530158878183	0.383
0.7123632634299121	0.8853287384365999	0.385
0.7160793647912521	0.8851031464730414	0.387
0.7197961172888144	0.8848761550064744	0.389
0.7235136623476446	0.8846476726426172	0.391
0.7272321448024807	0.8844176021247543	0.393
0.7309517098012006	0.884185842705749	0.395
0.7346724978408087	0.8839522939904889	0.397
0.738394637649064	0.8837168614342235	0.399
0.7421182380285462	0.8834794626372475	0.401
0.7458433811148936	0.8832400325833044	0.403
0.7495701165826517	0.8829985282208929	0.405
0.7532984575772183	0.8827549318071243	0.407
0.7570283781038853	0.8825092531764015	0.409
0.7607598096683068	0.8822615325474495	0.411
0.7644926389293814	0.8820118424588264	0.413
0.7682267052840506	0.8817602896841302	0.415
0.7719618000868148	0.8815070159460849	0.417
0.775697669608093	0.8812521959461488	0.419
0.7794340198864412	0.8809960341553857	0.421
0.7831705267200046	0.8807387577218712	0.423
0.7869068459855889	0.8804806089264113	0.425
0.790642627220979	0.8802218347838248	0.427
0.7943775271121007	0.8799626764935801	0.429
0.7981112249391601	0.8797033576947696	0.431
0.8018434396793764	0.8794440725569854	0.433
0.8055739130349487	0.8791849779596193	0.435
0.8093017415381137	0.8789265658203401	0.437
0.8130104319564028	0.8786849722644618	0.439
0.8161691565864176	0.8788982113702704	0.441
0.8026173982253922	0.8913565667555461	0.443
0.5343224663550948	1.1287456706076668	0.445
-0.1616579676497032	1.9085176088504874	0.447
-0.33838552729415367	2.171880400155995	0.449
-0.06634106533671227	1.7830864027605462	0.451
0.07979113075987622	1.598693168112331	0.453
-0.08150390315053259	1.812030722067114	0.455
-0.18448370927206462	1.9621431193960648	0.457
-0.1025506555960767	1.8521132157426035	0.459
-0.025706069517601682	1.7539255973906824	0.461
-0.06233312754752272	1.808608940211272	0.463
-0.10920077102577119	1.8793497247079807	0.465
-0.08778882685954281	1.8556135917595002	0.467
-0.04935981680385586	1.8089394986686755	0.469
-0.04948841163128161	1.8149914834096752	0.471
-0.06690764622300388	1.844886467146615	0.473
-0.06412688434933342	1.847107536340909	0.475
-0.04734800085712506	1.8300636670875159	0.477
-0.03957870183819807	1.825393534396484	0.479
-0.04160060423798199	1.8341361889830767	0.481
-0.040336656204080966	1.8384146034952022	0.483
-0.03306911477744689	1.8344472878444193	0.485
-0.026581077060229507	1.8314903229603188	0.487
-0.023428164153311924	1.8331007525508962	0.489
-0.02031495999018477	1.8348855233140575	0.491
-0.015502397531162058	1.8343090024018003	0.493
-0.010554153732434828	1.8332912931297034	0.495
-0.006407001541542245	1.8334694728025294	0.497
-0.0022389209617511285	1.8341415961072625	0.499
0.002238920961749979	1.834141596107262	0.501
0.006407001541540766	1.8334694728025291	0.503
0.0105541537324333	1.8332912931297034	0.505
0.015502397531160911	1.8343090024018007	0.507
0.020314959990184355	1.834885523314058	0.509
0.02342816415331151	1.8331007525508967	0.511
0.026581077060228823	1.8314903229603194	0.513
0.0330691147774459	1.83444728784442	0.515
0.040336656204079974	1.8384146034952034	0.517
0.04160060423798105	1.834136188983078	0.519
0.039578701838197325	1.8253935343964849	0.521
0.04734800085712337	1.8300636670875159	0.523
0.06412688434933143	1.847107536340909	0.525
0.06690764622300344	1.8448864671466163	0.527
0.049488411631281745	1.8149914834096772	0.529
0.049359816803854595	1.8089394986686747	0.531
0.08778882685954091	1.8556135917594974	0.533
0.109200771025773	1.8793497247079813	0.535
0.062333127547526915	1.8086089402112766	0.537
0.025706069517601893	1.7539255973906809	0.539
0.10255065559607116	1.8521132157425955	0.541
0.18448370927206528	1.962143119396065	0.543
0.08150390315054439	1.8120307220671297	0.545
-0.0797911307598725	1.5986931681123346	0.547
0.06634106533669629	1.7830864027605258	0.549
0.338385527294146	2.1718804001559846	0.551
0.16165796764973125	1.9085176088505287	0.553
-0.5343224663550619	1.1287456706076973	0.555
-0.8026173982253896	0.8913565667555488	0.557
-0.8161691565864194	0.8788982113702696	0.559
-0.8130104319564041	0.8786849722644614	0.561
-0.8093017415381143	0.8789265658203402	0.563
-0.8055739130349497	0.8791849779596188	0.565
-0.801843439679377	0.8794440725569852	0.567
-0.7981112249391599	0.8797033576947694	0.569
-0.7943775271120994	0.8799626764935807	0.571
-0.7906426272209771	0.8802218347838261	0.573
-0.7869068459855876	0.8804806089264123	0.575
-0.7831705267200042	0.8807387577218715	0.577
-0.7794340198864417	0.8809960341553854	0.579
-0.7756976696080932	0.8812521959461485	0.581
-0.7719618000868151	0.8815070159460847	0.583
-0.7682267052840515	0.8817602896841299	0.585
-0.7644926389293821	0.8820118424588258	0.587
-0.7607598096683066	0.8822615325474495	0.589
-0.7570283781038846	0.8825092531764022	0.591
-0.7532984575772179	0.8827549318071244	0.593
-0.7495701165826525	0.8829985282208919	0.595
-0.7458433811148949	0.883240032583303	0.597
-0.7421182380285468	0.8834794626372464	0.599
-0.7383946376490627	0.8837168614342237	0.601
-0.7346724978408071	0.8839522939904892	0.603
-0.7309517098012014	0.8841858427057477	0.605
-0.7272321448024813	0.884417602124753	0.607
-0.7235136623476456	0.8846476726426155	0.609
-0.7197961172888152	0.8848761550064732	0.611
-0.7160793647912532	0.8851031464730406	0.613
-0.7123632634299119	0.8853287384366	0.615
-0.7086476759987254	0.8855530158878182	0.617
-0.7049324698294109	0.8857760573439724	0.619
-0.7012175184267194	0.8859979338624979	0.621
-0.6975027042647879	0.8862187072397149	0.623
-0.6937879227377974	0.8864384273812438	0.625
-0.690073086193711	0.8866571296596784	0.627
-0.6863581257301863	0.8868748340437966	0.629
-0.6826429900851867	0.8870915465160235	0.631
-0.6789276422707586	0.8873072622808245	0.633
-0.675212054861145	0.8875219700554839	0.635
-0.671496206074205	0.8877356557825478	0.637
-0.6677800787845798	0.8879483041013925	0.639
-0.6640636625137977	0.8881598975260803	0.641
-0.6603469571132989	0.8883704142993573	0.643
-0.6566299764780021	0.8885798261848135	0.645
-0.6529127500291693	0.8887880979190135	0.647
-0.6491953203525164	0.8889951895443617	0.649
-0.6454777376475812	0.8892010610953538	0.651
-0.6417600532055987	0.8894056779111817	0.653
-0.6380423142426759	0.8896090147666003	0.655
-0.6343245621242889	0.8898110572410204	0.657
-0.6306068350113124	0.8900117995254624	0.659
-0.6268891737654492	0.8902112395596034	0.661
-0.623171628130759	0.8904093737963201	0.663
-0.6194542602111134	0.8906061938911513	0.665
-0.6157371434730299	0.8908016866859731	0.667
-0.6120203570067574	0.8909958377024386	0.669
-0.6083039766165611	0.8911886369493289	0.671
-0.6045880660303603	0.8913800845287001	0.673
-0.6008726717767999	0.8915701933328775	0.675
-0.5971578236715951	0.8917589873675015	0.677
-0.5934435405340929	0.8919464960284975	0.679
-0.5897298388685098	0.8921327461176514	0.681
-0.586016741089901	0.8923177542731311	0.683
-0.5823042796981523	0.8925015226278084	0.685
-0.5785924950998347	0.892684039506714	0.687
-0.57488142734767	0.8928652849897218	0.689
-0.5711711046449527	0.893045239173305	0.691
-0.5674615327668251	0.8932238899541851	0.693
-0.563752689258768	0.893401237377375	0.695
-0.5600445247620347	0.8935772927511076	0.697
-0.5563369715192191	0.893752072497692	0.699
-0.5526299565538272	0.893925588678585	0.701
-0.5489234151086632	0.8940978395983469	0.703
-0.545217299634629	0.8942688041093754	0.705
-0.5415115811945949	0.8944384420138797	0.707
-0.5378062428809528	0.8946067008366173	0.709
-0.5341012676253245	0.8947735270834841	0.711
-0.5303966247200051	0.8949388785917123	0.713
-0.5266922599809343	0.8951027340989783	0.715
-0.5229880935494144	0.8952650968763788	0.717
-0.5192840269800613	0.895425991087742	0.719
-0.5155799581480838	0.8955854519503962	0.721
-0.5118757997278351	0.8957435129301241	0.723
-0.5081714956074185	0.895900194283469	0.725
-0.5044670301048096	0.8960554968799612	0.727
-0.500762427000301	0.8962094035788356	0.729
-0.4970577384544854	0.8963618880741514	0.731
-0.49335302693090904	0.8965129287635942	0.733
-0.48964834543748814	0.896662523500062	0.735
-0.4859437220867237	0.8968107005609441	0.737
-0.4822391538571677	0.8969575220490783	0.739
-0.4785346117511542	0.8971030780427784	0.741
-0.4748300560655823	0.8972474725364922	0.743
-0.4711254573133534	0.8973908047113179	0.745
-0.4674208164553236	0.897533150563384	0.747
-0.46371617808959653	0.8976745499539001	0.749
-0.46001163207527196	0.897815002736263	0.751
-0.4563073022060933	0.8979544751720657	0.753
-0.45260332413920634	0.8980929150317241	0.755
-0.4488998178709208	0.89823027133116	0.757
-0.44519686179979445	0.8983665132415535	0.759
-0.4414944753142464	0.8985016427375361	0.761
-0.43779261484983517	0.8986356970652006	0.763
-0.4340911849633652	0.8987687397526443	0.765
-0.4303900620591739	0.898900841964834	0.767
-0.42668912502907475	0.8990320586987223	0.769
-0.4229882851389263	0.8991624059014092	0.771
-0.4192875075230576	0.8992918446496496	0.773
-0.4155868186259728	0.8994202770280955	0.775
-0.4118862973595087	0.899547555648432	0.777
-0.40818605177622547	0.8996735055070771	0.779
-0.4044861867148112	0.899797953855124	0.781
-0.4007867702640366	0.8999207616691777	0.783
-0.3970878074288617	0.9000418496725203	0.785
-0.39338922791087905	0.9001612128415372	0.787
-0.3896908917564152	0.9002789197476534	0.789
-0.38599261250562406	0.9003950964007847	0.791
-0.3822941933551858	0.9005098977327293	0.793
-0.37859546868911004	0.9006234727029752	0.795
-0.3748963418721148	0.9007359305806325	0.797
-0.37119681077606503	0.900847315895221	0.799
-0.367496974992893	0.9009575978560403	0.801
-0.3637970225239207	0.9010666770659829	0.803
-0.36009719808315804	0.9011744087209594	0.805
-0.356397759071514	0.9012806379455811	0.807
-0.35269892793651514	0.9013852402039806	0.809
-0.3490008504742455	0.9014881584083125	0.811
-0.34530356849239446	0.9015894287129701	0.813
-0.34160701238801583	0.9016891889789802	0.815
-0.33791101520912825	0.9017876671425127	0.817
-0.33421534549446696	0.9018851505954103	0.819
-0.33051975249001475	0.9019819414319994	0.821
-0.32682401495167596	0.9020783053096472	0.823
-0.3231279841021862	0.9021744231521067	0.825
-0.31943161249724433	0.9022703547061148	0.827
-0.3157349632939906	0.90236602107175	0.829
-0.31203819814416317	0.9024612100996208	0.831
-0.30834154593349145	0.9025556045567406	0.833
-0.30464525811778015	0.9026488289171781	0.835
-0.3009495588388093	0.9027405072535702	0.837
-0.2972545989324295	0.9028303225974831	0.839
-0.29356042223884005	0.9029180676862294	0.841
-0.2898669504529387	0.9030036783164476	0.843
-0.28617398952421946	0.9030872433650876	0.845
-0.28248125691523013	0.9031689894264822	0.847
-0.2787884254998205	0.9032492422745887	0.849
-0.2750951771148671	0.9033283712569786	0.851
-0.27140125720099845	0.903406725601395	0.853
-0.26770652178676313	0.9034845729969155	0.855
-0.264010969257597	0.903562050494209	0.857
-0.260314751668074	0.9036391358332253	0.859
-0.25661816341428184	0.9037156440905447	0.861
-0.2529216084129965	0.903791250573234	0.863
-0.24922555005530497	0.9038655368034101	0.865
-0.24553045068544735	0.9039380528704222	0.867
-0.24183670887295775	0.9040083869132834	0.869
-0.23814460310555421	0.9040762313996342	0.871
-0.23445424969503656	0.9041414363313285	0.873
-0.23076558078109208	0.9042040414338876	0.875
-0.22707834560632426	0.9042642824608564	0.877
-0.22339213510101005	0.9043225704806118	0.879
-0.21970642669995583	0.9043794468409266	0.881
-0.21602064365243476	0.9044355198610303	0.883
-0.21233422123978657	0.9044913917158551	0.885
-0.20864667151206207	0.9045475851542778	0.887
-0.20495763846214812	0.9046044795356084	0.889
-0.2012669368826238	0.904662264274917	0.891
-0.1975745702792666	0.9047209154143001	0.893
-0.19388072584453284	0.9047801980427823	0.895
-0.19018574728630558	0.904839694075483	0.897
-0.18649008892727528	0.9048988518688164	0.899
-0.182794256641715	0.9049570516390707	0.901
-0.179098742647822	0.905013678931503	0.903
-0.17540396178095918	0.9050681976172372	0.905
-0.1717101965923552	0.9051202141220351	0.907
-0.1680175575085283	0.9051695257464298	0.909
-0.1643259625024186	0.9052161478511206	0.911
-0.16063513849507247	0.9052603171071457	0.913
-0.1569446442980602	0.9053024706532938	0.915
-0.15325391260225896	0.9053432035601989	0.917
-0.1495623065721412	0.9053832091961673	0.919
-0.14586918521179792	0.9054232087087132	0.921
-0.14217397094537443	0.9054638767447112	0.923
-0.13847621282887004	0.9055057706880277	0.925
-0.13477563943084805	0.9055492701375168	0.927
-0.13107219657288866	0.9055945321889283	0.929
-0.12736606665390354	0.9056414664752594	0.931
-0.12365766802581611	0.9056897320383601	0.933
-0.11994763467243946	0.9057387561314982	0.935
-0.11623677811353957	0.9057877731593377	0.937
-0.11252603488080665	0.9058358802982502	0.939
-0.10881640399148726	0.9058821050265314	0.941
-0.10510887951344747	0.9059254789164624	0.943
-0.10140438354262342	0.9059651116468794	0.945
-0.09770370470318523	0.9060002592982679	0.947
-0.09400744666414226	0.9060303815704547	0.949
-0.09031599020158992	0.9060551835614868	0.951
-0.08662947110659328	0.9060746390797826	0.953
-0.08294777485341133	0.9060889940152747	0.955
-0.07927054753161263	0.9060987499299834	0.957
-0.07559722125015926	0.9061046295926796	0.959
-0.07192705117630399	0.9061075275298462	0.961
-0.06825916068175149	0.9061084496765336	0.963
-0.06459259078731477	0.9061084468120649	0.965
-0.06092635021824273	0.9061085466386862	0.967
-0.057259462840587895	0.9061096891417902	0.969
-0.0535910099383473	0.9061126693341393	0.971
-0.04992016558926464	0.9061180907292569	0.973
-0.0462462241908216	0.906126332005554	0.975
-0.042568619891046926	0.9061375283914701	0.977
-0.038886938240785734	0.9061515683790147	0.979
-0.03520092078749514	0.9061681054942324	0.981
-0.03151046358253122	0.9061865840408379	0.983
-0.027815610694799514	0.9062062770055487	0.985
-0.024116543839033586	0.906226333690256	0.987
-0.020413569161681373	0.9062458341405394	0.989
-0.01670710210401757	0.9062638470973028	0.991
-0.012997651101132091	0.906279488030667	0.993
-0.009285800695903847	0.9062919738369234	0.995
-0.00557219446645986	0.9063006709928414	0.997
-0.0018575179993218947	0.9063051343564069	0.999


==> csv/burgers_characteristics/burgers_chars_0.01.csv <==
1.0e-6	0.01	0.049999999999999996	0.09000000000000001	0.13	0.16999999999999998	0.21	0.25	0.29	0.33	0.37	0.41	0.45	0.49	0.53	0.57	0.61	0.65	0.6900000000000001	0.73	0.77	0.81	0.85	0.89	0.93	0.97
0.010001	0.013627905195285886	0.05609016994376765	0.09835826794984286	0.1402896862741453	0.181763066800341	0.2226858316112921	0.2629999999998187	0.3026858316112921	0.3417630668006186	0.3802896862741453	0.4183582679499816	0.45609016994390644	0.4936279051951471	0.5311261868537727	0.5687422070846232	0.6066257601025088	0.6449098300566775	0.6837022351415017	0.7230788529867165	0.7630788529867165	0.8037022351415017	0.8449098300566774	0.8866257601025088	0.9287422070846233	0.9711261868537726


==> csv/burgers_characteristics/burgers_chars_0.05.csv <==
1.0e-6	0.01	0.049999999999999996	0.09000000000000001	0.13	0.16999999999999998	0.21	0.25	0.29	0.33	0.37	0.41	0.45	0.49	0.53	0.57	0.61	0.65	0.6900000000000001	0.73	0.77	0.81	0.85	0.89	0.93	0.97
0.050001	0.02813952597642943	0.08045084971883826	0.13179133974910148	0.18144843137072642	0.228815334001705	0.2734291580564605	0.31499999999909356	0.3534291580564605	0.3888153340030928	0.4214484313707264	0.4517913397499081	0.48045084971953217	0.5081395259757355	0.5356309342688632	0.5637110354231162	0.593128800512544	0.6245491502833872	0.6585111757075085	0.6953942649335825	0.7353942649335825	0.7785111757075085	0.8245491502833872	0.873128800512544	0.9237110354231163	0.9756309342688632


==> csv/burgers_characteristics/burgers_chars_0.1.csv <==
1.0e-6	0.01	0.049999999999999996	0.09000000000000001	0.13	0.16999999999999998	0.21	0.25	0.29	0.33	0.37	0.41	0.45	0.49	0.53	0.57	0.61	0.65	0.6900000000000001	0.73	0.77	0.81	0.85	0.89	0.93	0.97
0.10000099999999999	0.046279051952858856	0.11090169943767653	0.17358267949762182	0.23289686274145283	0.28763066800429793	0.33685831611292105	0.3799999999981871	0.41685831611292107	0.4476306680061856	0.4728968627414528	0.4935826794998162	0.5109016994390643	0.5262790519514711	0.5412618685377264	0.5574220708462324	0.576257601025088	0.5990983005667744	0.6270223514150169	0.660788529867165	0.700788529867165	0.7470223514150169	0.7990983005667743	0.8562576010250881	0.9174220708462325	0.9812618685377263


==> csv/burgers_characteristics/burgers_chars_0.159.csv <==
1.0e-6	0.01	0.049999999999999996	0.09000000000000001	0.13	0.16999999999999998	0.21	0.25	0.29	0.33	0.37	0.41	0.45	0.49	0.53	0.57	0.61	0.65	0.6900000000000001	0.73	0.77	0.81	0.85	0.89	0.93	0.97
0.159001	0.06768369260504559	0.14683370210540816	0.22289646040087582	0.29360601175891	0.35703276212794743	0.4117047226195445	0.4566999999971175	0.4917047226195445	0.5170327621298351	0.53360601175891	0.5428964604047077	0.5468337021081122	0.547683692602839	0.547906370974985	0.5500010926455096	0.55634958562989	0.5690662979011712	0.5898655387498769	0.6199537624887923	0.6599537624887923	0.7098655387498769	0.7690662979011712	0.83634958562989	0.9100010926455097	0.9879063709749849


==> csv/burgers_characteristics/burgers_rho_0.01.csv <==
0.024250859170565336	0.9413577450557428
0.04548199154480621	0.9426689129755798
0.06667398142972786	0.94483920214049
0.08780803043276547	0.947845959279425
0.1088662539236839	0.9516571515126072
0.1298319630858351	0.956231085861804
0.15068992810895898	0.9615161030704195
0.1714266183720568	0.9674502871447094
0.1920304158296447	0.9739612407700688
0.21249179823512027	0.980965985786804
0.23280348931223527	0.9883710534176094
0.2529605735064986	0.9960728341059764
0.2729605735063598	1.0039582553587898
0.29280348931209654	1.0119058515928965
0.31249179823498147	1.019787276844475
0.3320304158296447	1.027469291750363
0.3514266183720568	1.0348162294239898
0.3706899281088202	1.0416929080693509
0.3898319630859045	1.0479679218356674
0.4088662539238227	1.053517195870246
0.42780803043276544	1.058227655797552
0.44667398142972786	1.0620008281421232
0.4654819915448756	1.0647561703011994
0.48425085917049593	1.066433925322661
0.5030000000000863	1.0669973157687138
0.521749140829399	1.0664339253542268
0.5405180084550194	1.0647561702697297
0.5593260185704447	1.0620008281421294
0.578191969567407	1.058227655797552
0.5971337460763498	1.053517195870243
0.616168036914268	1.0479679218356674
0.6353100718913524	1.0416929080693509
0.6545733816281157	1.0348162294239867
0.6739695841705279	1.027469291750363
0.6935082017649135	1.0197872768733456
0.7131965106875209	1.0119058515928938
0.7330394264935352	1.003958255330814
0.7530394264935352	0.9960728341197453
0.7731965106875209	0.988371053431165
0.7935082017649135	0.9809659857467392
0.8139695841705279	0.973961240796403
0.8345733816281157	0.9674502871187299
0.8553100718913523	0.9615161030832484
0.876168036914268	0.9562310858681482
0.8971337460763499	0.9516571515126059
0.9181919695674071	0.9478459592669565
0.9393260185704446	0.9448392021528836
0.9605180084550193	0.9426689129940771
0.981749140829399	0.9413577450249971


==> csv/burgers_characteristics/burgers_rho_0.05.csv <==
0.04125429585282668	0.7624990826561949
0.06740995772403109	0.7668187117861234
0.0933699071486393	0.7740502783842803
0.11904015216377091	0.78424067821764
0.1443312696181272	0.7974526256881646
0.16915981542893965	0.8137612931652914
0.19344964054479485	0.8332493713723005
0.21713309186028412	0.8560000622263882
0.24015207914820672	0.8820873955242611
0.26245899117558447	0.9115631611249867
0.2840174465606974	0.9444396982570462
0.3048028675320139	0.9806678526815162
0.3248028675317991	1.0201096736885165
0.3440174465604826	1.0625060069333256
0.3624589911749074	1.1074401784426355
0.3801520791482235	1.1543005680341227
0.3971330918602841	1.2022470684637987
0.41344964054410094	1.250188961900733
0.42915981542952253	1.2967840693388015
0.4443312696191134	1.3404699720878763
0.45904015216382726	1.3795363197422519
0.4733699071486393	1.412241364745182
0.487409957724378	1.4369657710494876
0.5012542958524797	1.4523842806972596
0.5150000000004313	1.457625225895874
0.5287457041469952	1.4523842809900005
0.5425900422750969	1.4369657707629235
0.5566300928522234	1.412241364745193
0.5709598478370354	1.3795363197422519
0.5856687303817493	1.3404699720878714
0.6008401845713401	1.2967840693388015
0.6165503594567617	1.250188961900733
0.6328669081405786	1.2022470684637947
0.6498479208526392	1.1543005680341227
0.6675410088245675	1.1074401786128427
0.6859825534376045	1.0625060069333225
0.7051971324676758	1.0201096735441009
0.7251971324676758	0.9806678527943227
0.7459825534376046	0.9444396982762057
0.7675410088245675	0.9115631609534041
0.7898479208526392	0.8820873956309389
0.8128669081405785	0.8560000621246997
0.8365503594567617	0.8332493714204765
0.8608401845713402	0.8137612932038885
0.8856687303817493	0.7974526256767464
0.9109598478370354	0.7842406781714957
0.9366300928522233	0.7740502784258584
0.9625900422750968	0.7668187118473248
0.9887457041469951	0.7624990825553366


==> csv/burgers_characteristics/burgers_rho_0.1.csv <==
0.06250859170565336	0.616160418121416
0.09481991544806219	0.6218215595022312
0.12673981429711054	0.6313882737151307
0.1580803043270832	0.6450624430122436
0.1886625392358528	0.663136141422301
0.2183196308577683	0.6860012984490175
0.24689928108945325	0.7141623504934077
0.2742661837208758	0.7482518433131328
0.3003041582961803	0.7890486179963551
0.32491798235049185	0.8374975272019156
0.34803489312117997	0.8947283226886497
0.369605735063813	0.9620689931550329
0.3896057350635982	1.0410447437811006
0.4080348931209652	1.1333470025314158
0.42491798234981476	1.2407461681507719
0.44030415829644703	1.3649064010258183
0.45426618372056826	1.5070418683998759
0.4668992810882019	1.6673387005210014
0.47831963085904505	1.8440766381949043
0.4886625392382268	2.0324623828446464
0.4980803043276546	2.2233957661618
0.5067398142972785	2.402757322540974
0.5148199154498232	2.552181904351728
0.5225085917060266	2.6521961110933345
0.5300000000008627	2.68748713157526
0.5374914082939903	2.652196112295095
0.5451800845501937	2.5521819032388957
0.5532601857044468	2.402757322540974
0.5619196956740707	2.223395766161813
0.5713374607634986	2.032462382844635
0.5816803691426803	1.8440766381949043
0.5931007189135235	1.6673387005210014
0.6057338162811571	1.5070418683998696
0.6196958417052784	1.3649064010258183
0.635082017649135	1.240746168578064
0.651965106875209	1.1333470025314123
0.6703942649353516	1.0410447434802927
0.6903942649353516	0.9620689933920507
0.7119651068752091	0.8947283227058453
0.735082017649135	0.8374975269597437
0.7596958417052784	0.789048618097277
0.785733816281157	0.7482518431902284
0.8131007189135234	0.7141623505572291
0.8416803691426803	0.6860012985091006
0.8713374607634986	0.6631361414144052
0.9019196956740708	0.6450624429447076
0.9332601857044467	0.6313882737637572
0.9651800845501937	0.6218215595827209
0.9974914082939903	0.6161604179896968


==> csv/burgers_characteristics/burgers_rho_0.159.csv <==
0.08758866081198884	0.5023871375243795
0.12716366556217013	0.5083874642539846
0.16611630473184674	0.5186021925426648
0.2041476838795806	0.5333681367763811
0.240973437384903	0.5531898396969807
0.2763282130639201	0.5787774343556699
0.30996985693149237	0.6111033130987452
0.3416832321160111	0.6514857453110059
0.37128361169108404	0.7017125509392442
0.39861959193688257	0.7642262230709098
0.4235754800625494	0.8424062279103111
0.44607311875133593	0.9410098568636528
0.4660731187511211	1.066880753615614
0.48357548006233464	1.230126906612094
0.49861959193620553	1.4461589282541547
0.5112836116913508	1.7393874289774918
0.5216832321157036	2.150320296741464
0.529969856930241	2.750157919887186
0.5363282130658816	3.673497611800296
0.5409734373887805	5.200145769018932
0.5441476838809707	7.992177408520811
0.5461163047326729	13.939275975016301
0.5471636655662269	30.30638621967399
0.5475886608135903	105.2279461330484
0.5477000000013716	613.2185940008627
0.5478113391874446	105.22794802482005
0.548236334434808	30.306386062755244
0.5492836952700704	13.939275975016301
0.5512523161217725	7.992177408521166
0.5544265626139627	5.200145769018782
0.5590717869368617	3.673497611800296
0.5654301430725023	2.750157919887186
0.5737167678870397	2.150320296741464
0.5841163883113926	1.739387428977475
0.5967804080621246	1.4461589291771246
0.6118245199315824	1.2301269066120897
0.629326881247209	1.0668807531132956
0.649326881247209	0.9410098572354153
0.6718245199315824	0.8424062279255543
0.6967804080621247	0.7642262227736173
0.7241163883113926	0.7017125510190615
0.7537167678870397	0.6514857452178346
0.7854301430725023	0.6111033131454758
0.8190717869368617	0.5787774344213782
0.8544265626139628	0.5531898396955863
0.8912523161217726	0.5333681367069153
0.9292836952700703	0.5186021925931713
0.9682363344348079	0.5083874643331006
1.0078113391874446	0.5023871373851486


==> csv/burgers_characteristics/burgers_u_0.01.csv <==
0.36279051952931335	0.013627905195285886
0.4873813145857246	0.034873813145844784
0.6090169943749474	0.05609016994376765
0.7257792915650727	0.07725779291568807
0.8358267949789966	0.09835826794984286
0.9374239897486896	0.11937423989752495
1.0289686274214116	0.1402896862741453
1.1090169943749475	0.16109016994377265
1.1763066800438635	0.181763066800341
1.2297764858882514	0.2022977648589484
1.2685831611286311	0.2226858316112921
1.2921147013144778	0.24292114701317846
1.3	0.2629999999998187
1.2921147013144778	0.28292114701290094
1.2685831611286311	0.3026858316112921
1.2297764858882514	0.32229776485867084
1.1763066800438635	0.3417630668006186
1.1090169943749475	0.3610901699434951
1.0289686274214114	0.3802896862741453
0.9374239897486898	0.39937423989766374
0.835826794978997	0.4183582679499816
0.7257792915650729	0.4372577929155493
0.6090169943749475	0.45609016994390644
0.487381314585725	0.47487381314584476
0.36279051952931357	0.4936279051951471
0.23720948047068663	0.5123720948050254
0.11261868541427522	0.5311261868537727
-0.00901699437494774	0.5499098300562661
-0.12577929156507228	0.5687422070846232
-0.23582679497899645	0.5876417320501909
-0.33742398974868965	0.6066257601025088
-0.42896862742141134	0.6257103137260273
-0.5090169943749474	0.6449098300566775
-0.5763066800438637	0.664236933199554
-0.6297764858882515	0.6837022351415017
-0.668583161128631	0.7033141683883253
-0.6921147013144777	0.7230788529867165
-0.7	0.7430000000003538
-0.6921147013144779	0.7630788529867165
-0.668583161128631	0.7833141683883253
-0.6297764858882513	0.8037022351415017
-0.5763066800438639	0.8242369331995539
-0.5090169943749476	0.8449098300566774
-0.42896862742141156	0.8657103137260272
-0.33742398974868965	0.8866257601025088
-0.23582679497899633	0.9076417320501909
-0.12577929156507223	0.9287422070846233
-0.009016994374947629	0.9499098300562661
0.1126186854142753	0.9711261868537726
0.23720948047068674	0.9923720948050254


==> csv/burgers_characteristics/burgers_u_0.05.csv <==
0.36279051952931335	0.02813952597642943
0.4873813145857246	0.054369065729223925
0.6090169943749474	0.08045084971883826
0.7257792915650727	0.10628896457844034
0.8358267949789966	0.13179133974910148
0.9374239897486896	0.15687119948715292
1.0289686274214116	0.18144843137072642
1.1090169943749475	0.20545084971886327
1.1763066800438635	0.228815334001705
1.2297764858882514	0.2514888242947084
1.2685831611286311	0.2734291580564605
1.2921147013144778	0.2946057350649342
1.3	0.31499999999909356
1.2921147013144778	0.33460573506450464
1.2685831611286311	0.3534291580564605
1.2297764858882514	0.3714888242933542
1.1763066800438635	0.3888153340030928
1.1090169943749475	0.40545084971747547
1.0289686274214114	0.4214484313707264
0.9374239897486898	0.43687119948831865
0.835826794978997	0.4517913397499081
0.7257792915650729	0.46628896457774643
0.6090169943749475	0.48045084971953217
0.487381314585725	0.4943690657292239
0.36279051952931357	0.5081395259757355
0.23720948047068663	0.5218604740251271
0.11261868541427522	0.5356309342688632
-0.00901699437494774	0.5495491502813306
-0.12577929156507228	0.5637110354231162
-0.23582679497899645	0.5782086602509545
-0.33742398974868965	0.593128800512544
-0.42896862742141134	0.6085515686301363
-0.5090169943749474	0.6245491502833872
-0.5763066800438637	0.6411846659977699
-0.6297764858882515	0.6585111757075085
-0.668583161128631	0.6765708419416265
-0.6921147013144777	0.6953942649335825
-0.7	0.7150000000017691
-0.6921147013144779	0.7353942649335825
-0.668583161128631	0.7565708419416266
-0.6297764858882513	0.7785111757075085
-0.5763066800438639	0.8011846659977698
-0.5090169943749476	0.8245491502833872
-0.42896862742141156	0.8485515686301363
-0.33742398974868965	0.873128800512544
-0.23582679497899633	0.8982086602509546
-0.12577929156507223	0.9237110354231163
-0.009016994374947629	0.9495491502813305
0.1126186854142753	0.9756309342688632
0.23720948047068674	1.0018604740251271


==> csv/burgers_characteristics/burgers_u_0.1.csv <==
0.36279051952931335	0.046279051952858856
0.4873813145857246	0.07873813145844785
0.6090169943749474	0.11090169943767653
0.7257792915650727	0.14257792915654455
0.8358267949789966	0.17358267949762182
0.9374239897486896	0.20374239897408378
1.0289686274214116	0.23289686274145283
1.1090169943749475	0.26090169943745367
1.1763066800438635	0.28763066800429793
1.2297764858882514	0.31297764858806265
1.2685831611286311	0.33685831611292105
1.2921147013144778	0.3592114701294388
1.3	0.3799999999981871
1.2921147013144778	0.39921147012900926
1.2685831611286311	0.41685831611292107
1.2297764858882514	0.43297764858670845
1.1763066800438635	0.4476306680061856
1.1090169943749475	0.46090169943495096
1.0289686274214114	0.4728968627414528
0.9374239897486898	0.4837423989766373
0.835826794978997	0.4935826794998162
0.7257792915650729	0.5025779291554929
0.6090169943749475	0.5109016994390643
0.487381314585725	0.518738131460582
0.36279051952931357	0.5262790519514711
0.23720948047068663	0.5337209480502543
0.11261868541427522	0.5412618685377264
-0.00901699437494774	0.5490983005626611
-0.12577929156507228	0.5574220708462324
-0.23582679497899645	0.5664173205019091
-0.33742398974868965	0.576257601025088
-0.42896862742141134	0.5871031372602725
-0.5090169943749474	0.5990983005667744
-0.5763066800438637	0.6123693319955398
-0.6297764858882515	0.6270223514150169
-0.668583161128631	0.6431416838832531
-0.6921147013144777	0.660788529867165
-0.7	0.6800000000035382
-0.6921147013144779	0.700788529867165
-0.668583161128631	0.7231416838832532
-0.6297764858882513	0.7470223514150169
-0.5763066800438639	0.7723693319955397
-0.5090169943749476	0.7990983005667743
-0.42896862742141156	0.8271031372602725
-0.33742398974868965	0.8562576010250881
-0.23582679497899633	0.8864173205019091
-0.12577929156507223	0.9174220708462325
-0.009016994374947629	0.949098300562661
0.1126186854142753	0.9812618685377263
0.23720948047068674	1.0137209480502543


==> csv/burgers_characteristics/burgers_u_0.159.csv <==
0.36279051952931335	0.06768369260504559
0.4873813145857246	0.10749362901893209
0.6090169943749474	0.14683370210540816
0.7257792915650727	0.18539890735828535
0.8358267949789966	0.22289646040087582
0.9374239897486896	0.25905041436893017
1.0289686274214116	0.29360601175891
1.1090169943749475	0.32633370210407475
1.1763066800438635	0.35703276212794743
1.2297764858882514	0.38553446125422064
1.2685831611286311	0.4117047226195445
1.2921147013144778	0.4354462375055543
1.3	0.4566999999971175
1.2921147013144778	0.4754462375051247
1.2685831611286311	0.4917047226195445
1.2297764858882514	0.5055344612528665
1.1763066800438635	0.5170327621298351
1.1090169943749475	0.526333702101572
1.0289686274214114	0.53360601175891
0.9374239897486898	0.5390504143728533
0.835826794978997	0.5428964604047077
0.7257792915650729	0.5453989073572337
0.6090169943749475	0.5468337021081122
0.487381314585725	0.5474936290243414
0.36279051952931357	0.547683692602839
0.23720948047068663	0.5477163073999043
0.11261868541427522	0.547906370974985
-0.00901699437494774	0.5485662978946311
-0.12577929156507228	0.5500010926455096
-0.23582679497899645	0.5525035395980354
-0.33742398974868965	0.55634958562989
-0.42896862742141134	0.5617939882438333
-0.5090169943749474	0.5690662979011712
-0.5763066800438637	0.5783672378729082
-0.6297764858882515	0.5898655387498769
-0.668583161128631	0.6036952773743725
-0.6921147013144777	0.6199537624887923
-0.7	0.6387000000056258
-0.6921147013144779	0.6599537624887923
-0.668583161128631	0.6836952773743725
-0.6297764858882513	0.7098655387498769
-0.5763066800438639	0.7383672378729081
-0.5090169943749476	0.7690662979011712
-0.42896862742141156	0.8017939882438333
-0.33742398974868965	0.83634958562989
-0.23582679497899633	0.8725035395980355
-0.12577929156507223	0.9100010926455097
-0.009016994374947629	0.948566297894631
0.1126186854142753	0.9879063709749849
0.23720948047068674	1.0277163073999043


==> csv/convergence_study/shock_errors.csv <==
0.1	0.4770175888927374	0.5252885497674438	0.5673419423348061
0.01	0.36841352581087555	0.47726279703563845	0.4125706912112955
0.001	0.18958191518458625	0.3335304501986354	0.14670288365052925
0.0001	0.07163860395188379	0.11739190440020195	0.0689668321805677
1.0e-5	0.023302061851986307	0.037988629636352265	0.020850840931452452
1.0e-6	0.007290791266305397	0.011232422389365325	0.006348758985454121
1.0e-7	0.002359418997868596	0.004048273842162683	0.002198182196342332
1.0e-8	0.0008042036025296298	0.0017665953341193894	0.0008741851301856708
1.0e-9	0.0003291609096768155	0.0012448405965967062	0.0005243430794427673


==> csv/convergence_study/smooth_errors.csv <==
0.1	0.36120218764931644	0.3502983228142748	0.39079165804775096
0.01	0.2632842916865656	0.26633837388691245	0.32654310002616305
0.001	0.09519083632051688	0.1125550581556783	0.17273867338725785
0.0001	0.017865211732387483	0.025313370259004705	0.04742387313310437
1.0e-5	0.0022656686897869296	0.003279238336704613	0.00698162192341176
1.0e-6	0.0002416267297990589	0.00035390540982438575	0.0007726355548325186
1.0e-7	2.4375961966393498e-5	3.567763143005597e-5	7.85218775463324e-5
1.0e-8	2.4398014398792555e-6	3.570571529305515e-6	7.866234196510633e-6


==> csv/convergence_study/smooth_ref_sol.csv <==
2.5e-5	0.4938391654054034	0.00022655548473947992
7.500000000000001e-5	0.4938391715637244	0.00067966645121086
0.000125	0.4938391838803671	0.0011327774086578575
0.000175	0.49383920235533296	0.0015858883510640697
0.000225	0.49383922698862354	0.0020389992724132284
0.000275	0.49383925778024157	0.0024921101666895078
0.000325	0.4938392947301898	0.00294522102787649
0.000375	0.49383933783847217	0.003398331849957354
0.000425	0.4938393871050931	0.003851442626916105
0.000475	0.4938394425300574	0.004304553352736187
0.000525	0.4938395041133708	0.0047576640214013035
0.000575	0.49383957185503996	0.00521077462689505
0.000625	0.4938396457550715	0.005663885163201374
0.000675	0.49383972581347313	0.006116995624303695
0.000725	0.49383981203025273	0.006570106004185055
0.000775	0.4938399044054188	0.007023216296829355
0.000825	0.49384000293898095	0.0074763264962201155
0.000875	0.4938401076309492	0.007929436596341675
0.000925	0.4938402184813342	0.00838254659117757
0.000975	0.49384033549014733	0.008835656474711592
0.001025	0.4938404586574002	0.009288766240927553
0.001075	0.49384058798310543	0.009741875883808083
0.001125	0.493840723467276	0.010194985397337377
0.001175	0.49384086510992586	0.010648094775498669
0.001225	0.4938410129110693	0.011101204012275356
0.001275	0.4938411668707215	0.011554313101650848
0.001325	0.4938413269888981	0.012007422037608913
0.001375	0.4938414932656152	0.012460530814133255
0.001425	0.49384166570088955	0.012913639425206591
0.001475	0.4938418442947388	0.013366747864812626
0.001525	0.49384202904718116	0.013819856126935157
0.001575	0.49384221995823535	0.014272964205557495
0.001625	0.4938424170279212	0.014726072094663308
0.001675	0.4938426202562581	0.015179179788236073
0.001725	0.4938428296432668	0.015632287280259165
0.001775	0.4938430451889686	0.01608539456471514
0.001825	0.49384326689338526	0.016538501635587174
0.001875	0.49384349475653966	0.016991608486858677
0.001925	0.4938437287784549	0.017444715112512665
0.001975	0.49384396895915444	0.017897821506533157
0.002025	0.49384421529866296	0.018350927662903107
0.002075	0.4938444677970054	0.018804033575606074
0.002125	0.4938447264542072	0.019257139238624887
0.002175	0.4938449912702948	0.019710244645942503
0.002225	0.4938452622452947	0.0201633497915424
0.002275	0.4938455393792347	0.020616454669407258
0.002325	0.4938458226721429	0.021069559273520024
0.002375	0.4938461121240483	0.021522663597864044
0.002425	0.4938464077349799	0.02197576763642259
0.002475	0.49384670950496823	0.022428871383178537
0.002525	0.49384701743404374	0.02288197483211463
0.002575	0.4938473315222377	0.02333507797721337
0.002625	0.4938476517695818	0.023788180812457718
0.002675	0.493847978176109	0.024241283331830208
0.002725	0.49384831074185215	0.024694385529313877
0.002775	0.49384864946684504	0.025147487398891114
0.002825	0.49384899435112206	0.025600588934545487
0.002875	0.4938493453947179	0.02605369013025941
0.002925	0.4938497025976687	0.02650679098001552
0.002975	0.4938500659600106	0.02695989147779669
0.003025	0.49385043548178054	0.027412991617584627
0.003075	0.4938508111630161	0.027866091393362637
0.003125	0.493851193003755	0.02831919079911321
0.003175	0.49385158100403637	0.02877228982881853
0.003225	0.4938519751638995	0.0292253884764611
0.003275	0.4938523754833844	0.02967848673602301
0.003325	0.4938527819625315	0.0301315846014867
0.003375	0.4938531946013825	0.030584682066834214
0.003425	0.4938536133999792	0.031037779126048375
0.003475	0.4938540383583643	0.03149087577311126
0.003525	0.4938544694765808	0.03194397200200498
0.003575	0.4938549067546725	0.032397067806711526
0.003625	0.49385535019268384	0.03285016318121269
0.003675	0.49385579979065974	0.033303258119491065
0.003725	0.49385625554864593	0.033756352615528125
0.003775	0.49385671746668836	0.03420944666330609
0.003825	0.49385718554483415	0.034662540256806894
0.003875	0.4938576597831308	0.03511563339001226
0.003925	0.4938581401816266	0.035568726056903595
0.003975	0.49385862674037057	0.03602181825146285
0.004025	0.493859119459412	0.036474909967671915
0.004075	0.49385961833880093	0.03692800119951208
0.004125	0.49386012337858776	0.037381091940965054
0.004175	0.493860634578824	0.03783418218601246
0.004225	0.49386115193956137	0.03828727192863572
0.004275	0.4938616754608525	0.038740361162816185
0.004325	0.49386220514275053	0.03919344988253529
0.004375	0.4938627409853095	0.03964653808177386
0.004425	0.4938632829885837	0.04009962575451346
0.004475	0.4938638311526281	0.040552712894735624
0.004525	0.4938643854774984	0.04100579949642086
0.004575	0.4938649459632508	0.04145888555355047
0.004625	0.4938655126099423	0.041911971060106065
0.004675	0.4938660854176304	0.0423650560100681
0.004725	0.4938666643863736	0.04281814039741759
0.004775	0.4938672495162306	0.04327122421613489
0.004825	0.49386784080726065	0.043724307460200874
0.004875	0.4938684382595239	0.04417739012359587
0.004925	0.493869041873081	0.044630472200301356
0.004975	0.493869651647993	0.04508355368429783
0.005025	0.49387026758432223	0.0455366345695655
0.005075	0.49387088968213105	0.04598971485008533
0.005125	0.4938715179414829	0.04644279451983746
0.005175	0.49387215236244153	0.04689587357280222
0.005225	0.49387279294507097	0.04734895200295937
0.005275	0.49387343968943653	0.047802029804288965
0.005325	0.4938740925956038	0.048255106970771455
0.005375	0.493874751663639	0.048708183496386885
0.005425	0.4938754168936094	0.04916125937511539
0.005475	0.49387608828558255	0.04961433460093671
0.005525	0.49387676583962675	0.05006740916783044
0.005575	0.4938774495558105	0.05052048306977631
0.005625	0.49387813943420344	0.05097355630075435
0.005675	0.4938788354748757	0.051426628854744395
0.005725	0.4938795376778979	0.05187970072572576
0.005775	0.49388024604334124	0.05233277190767822
0.005825	0.49388096057127784	0.05278584239458108
0.005875	0.4938816812617802	0.05323891218041393
0.005925	0.4938824081149216	0.053691981259155454
0.005975	0.4938831411307757	0.05414504962478471
0.006025	0.493883880309417	0.05459811727128113
0.006075	0.49388462565092056	0.05505118419262365
0.006125	0.49388537715536224	0.05550425038279118
0.006175	0.4938861348228184	0.05595731583576276
0.006225	0.4938868986533659	0.0564103805455167
0.006275	0.49388766864708267	0.05686344450603117
0.006325	0.49388844480404664	0.05731650771128553
0.006375	0.4938892271243368	0.057769570155257764
0.006425	0.4938900156080325	0.058222631831926705
0.006475	0.49389081025521386	0.05867569273527097
0.006525	0.49389161106596147	0.05912875285926919
0.006575	0.4938924180403568	0.05958181219789916
0.006625	0.4938932311784817	0.06003487074513934
0.006675	0.4938940504804188	0.06048792849496743
0.006725	0.4938948759462516	0.060940985441361235
0.006775	0.49389570757606394	0.06139404157829857
0.006825	0.4938965453699402	0.06184709689975729
0.006875	0.4938973893279654	0.06230015139971529
0.006925	0.4938982394502253	0.06275320507215029
0.006975	0.49389909573680635	0.06320625791103948
0.007025	0.4938999581877955	0.06365930991036045
0.007075	0.4939008268032804	0.0641123610640902
0.007125	0.49390170158334923	0.06456541136620626
0.007175	0.49390258252809066	0.06501846081068553
0.007225	0.4939034696375944	0.065471509391505
0.007275	0.49390436291195045	0.06592455710264195
0.007325	0.4939052623512498	0.06637760393807274
0.007375	0.4939061679555842	0.06683064989177444
0.007425	0.49390707972504533	0.06728369495772374
0.007475	0.493907997659726	0.06773673912989679
0.007525	0.49390892175971923	0.06818978240227039
0.007575	0.49390985202511867	0.06864282476882094
0.007625	0.4939107884560193	0.0690958662235244
0.007675	0.49391173105251596	0.06954890676035744
0.007725	0.4939126798147045	0.07000194637329658
0.007775	0.49391363474268113	0.07045498505631734
0.007825	0.4939145958365428	0.07090802280339614
0.007875	0.4939155630963876	0.07136105960850837
0.007925	0.49391653652231393	0.07181409546562888
0.007975	0.49391751611442053	0.07226713036873374
0.008025	0.49391850187280684	0.07272016431179881
0.008075	0.4939194937975732	0.07317319728879917
0.008125	0.49392049188882026	0.07362622929370975
0.008175	0.49392149614664943	0.07407926032050598
0.008225	0.4939225065711626	0.07453229036316283
0.008275	0.4939235231624626	0.07498531941565532
0.008325	0.4939245459206528	0.07543834747195795
0.008375	0.4939255748458374	0.07589137452604555
0.008425	0.49392660993812026	0.0763444005718935
0.008475	0.493927651197607	0.07679742560347523
0.008525	0.49392869862440336	0.07725044961476568
0.008575	0.4939297522186157	0.07770347259973892
0.008625	0.4939308119803513	0.07815649455236928
0.008675	0.49393187790971793	0.07860951546663082
0.008725	0.49393295000682386	0.07906253533649786
0.008775	0.4939340282717782	0.07951555415594427
0.008825	0.49393511270469026	0.0799685719189433
0.008875	0.49393620330567023	0.08042158861946934
0.008925	0.49393730007482917	0.08087460425149492
0.008975	0.49393840301227826	0.08132761880899371
0.009025	0.49393951211812964	0.08178063228593921
0.009075	0.49394062739249583	0.08223364467630478
0.009125	0.49394174883549063	0.08268665597406276
0.009175	0.4939428764472278	0.08313966617318637
0.009225	0.4939440102278221	0.08359267526764833
0.009275	0.49394515017738866	0.0840456832514219
0.009325	0.49394629629604336	0.08449869011847885
0.009375	0.4939474485839025	0.08495169586279168
0.009425	0.4939486070410835	0.08540470047833328
0.009475	0.493949771667704	0.08585770395907585
0.009525	0.4939509424638825	0.08631070629899062
0.009575	0.49395211942973777	0.0867637074920497
0.009625	0.4939533025653896	0.0872167075322253
0.009675	0.4939544918709583	0.08766970641348916
0.009725	0.49395568734656475	0.08812270412981232
0.009775	0.4939568889923304	0.0885757006751666
0.009825	0.49395809680837754	0.08902869604352315
0.009875	0.4939593107948286	0.08948169022885366
0.009925	0.49396053095180714	0.08993468322512914
0.009975	0.49396175727943725	0.09038767502632056
0.010025	0.4939629897778437	0.09084066562639821
0.010075	0.49396422844715177	0.09129365501933298
0.010125	0.49396547328748724	0.09174664319909563
0.010175	0.4939667242989769	0.0921996301596564
0.010225	0.49396798148174775	0.09265261589498566
0.010275	0.4939692448359275	0.09310560039905304
0.010325	0.49397051436164496	0.0935585836658284
0.010375	0.4939717900590289	0.09401156568928225
0.010425	0.4939730719282091	0.09446454646338427
0.010475	0.4939743599693157	0.09491752598210403
0.010525	0.4939756541824799	0.09537050423941083
0.010575	0.49397695456783314	0.09582348122927434
0.010625	0.49397826112550747	0.09627645694566334
0.010675	0.49397957385563585	0.09672943138254725
0.010725	0.4939808927583518	0.09718240453389485
0.010775	0.4939822178337892	0.09763537639367574
0.010825	0.4939835490820831	0.09808834695585772
0.010875	0.493984886503369	0.09854131621440941
0.010925	0.4939862300977829	0.09899428416329871
0.010975	0.49398757986546127	0.09944725079649432
0.011025	0.49398893580654113	0.09990021610796429
0.011075	0.4939902979211603	0.10035318009167661
0.011125	0.49399166620945745	0.10080614274159874
0.011175	0.49399304067157174	0.10125910405169836
0.011225	0.4939944213076431	0.10171206401594327
0.011275	0.4939958081178119	0.10216502262830045
0.011325	0.4939972011022192	0.10261797988273728
0.011375	0.4939986002610065	0.10307093577322081
0.011425	0.494000005594316	0.10352389029371802
0.011475	0.4940014171022906	0.10397684343819556
0.011525	0.49400283478507384	0.10442979520062026
0.011575	0.4940042586428098	0.10488274557495869
0.011625	0.49400568867564326	0.10533569455517737
0.011675	0.49400712488372006	0.10578864213524183
0.011725	0.4940085672671862	0.1062415883091182
0.011775	0.49401001582618836	0.10669453307077206
0.011825	0.4940114705608734	0.10714747641416993
0.011875	0.4940129314713897	0.10760041833327702
0.011925	0.49401439855788587	0.1080533588220586
0.011975	0.4940158718205109	0.10850629787448032
0.012025	0.4940173512594146	0.10895923548450677
0.012075	0.4940188368747477	0.10941217164610303
0.012125	0.494020328666661	0.10986510635323411
0.012175	0.49402182663530675	0.11031803959986396
0.012225	0.49402333078083704	0.11077097137995795
0.012275	0.49402484110340456	0.1112239016874796
0.012325	0.4940263576031633	0.11167683051639354
0.012375	0.49402788028026734	0.11212975786066356
0.012425	0.4940294091348716	0.11258268371425344
0.012475	0.4940309441671317	0.11303560807112706
0.012525	0.49403248537720373	0.11348853092524776
0.012575	0.4940340327652445	0.11394145227057911
0.012625	0.49403558633141165	0.11439437210108351
0.012675	0.4940371460758629	0.11484729041072454
0.012725	0.49403871199875704	0.11530020719346437
0.012775	0.49404028410025336	0.11575312244326624
0.012825	0.4940418623805114	0.11620603615409286
0.012875	0.49404344683969215	0.11665894831990653
0.012925	0.49404503747795664	0.11711185893466908
0.012975	0.4940466342954667	0.11756476799234257
0.013025	0.49404823729238484	0.11801767548688923
0.013075	0.4940498464688741	0.1184705814122709
0.013125	0.49405146182509846	0.11892348576244836
0.013175	0.49405308336122217	0.11937638853138302
0.013225	0.49405471107741	0.11982928971303643
0.013275	0.49405634497382755	0.12028218930136943
0.013325	0.4940579850506412	0.12073508729034296
0.013375	0.49405963130801767	0.12118798367391741
0.013425	0.49406128374612457	0.12164087844605358
0.013475	0.49406294236513015	0.1220937716007116
0.013525	0.49406460716520323	0.12254666313185132
0.013575	0.49406627814651316	0.12299955303343274
0.013625	0.4940679553092301	0.1234524412994158
0.013675	0.49406963865352455	0.12390532792376019
0.013725	0.49407132817956784	0.12435821290042519
0.013775	0.4940730238875318	0.12481109622337008
0.013825	0.49407472577758904	0.12526397788655377
0.013875	0.4940764338499126	0.12571685788393533
0.013925	0.4940781481046765	0.1261697362094732
0.013975	0.4940798685420553	0.1266226128571256
0.014025	0.49408159516222383	0.12707548782085157
0.014075	0.49408332796535775	0.12752836109460874
0.014125	0.49408506695163357	0.12798123267235553
0.014175	0.4940868121212283	0.12843410254804974
0.014225	0.4940885634743197	0.12888697071564859
0.014275	0.49409032101108585	0.12933983716910905
0.014325	0.49409208473170574	0.1297927019023883
0.014375	0.49409385463635874	0.1302455649094438
0.014425	0.494095630725225	0.13069842618423294
0.014475	0.49409741299848503	0.13115128572071208
0.014525	0.4940992014563207	0.13160414351283753
0.014575	0.49410099609891384	0.1320569995545659
0.014625	0.49410279692644726	0.1325098538398531
0.014675	0.49410460393910427	0.13296270636265506
0.014725	0.49410641713706865	0.1334155571169274
0.014775	0.49410823652052516	0.13386840609662543
0.014825	0.4941100620896591	0.1343212532957044
0.014875	0.49411189384465604	0.1347740987081196
0.014925	0.49411373178570256	0.13522694232782562
0.014975	0.49411557591298566	0.13567978414877743
0.015025	0.4941174262266933	0.13613262416492997
0.015075	0.49411928272701366	0.136585462370238
0.015125	0.4941211454141359	0.13703829875865464
0.015175	0.4941230142882495	0.13749113332413407
0.015225	0.4941248893495451	0.1379439660606298
0.015275	0.4941267705982132	0.13839679696209567
0.015325	0.4941286580344454	0.13884962602248524
0.015375	0.49413055165843395	0.13930245323575172
0.015425	0.4941324514703716	0.1397552785958482
0.015475	0.4941343574704517	0.14020810209672746
0.015525	0.4941362696588687	0.14066092373234193
0.015575	0.49413818803581705	0.1411137434966434
0.015625	0.49414011260149204	0.14156656138358437
0.015675	0.49414204335608963	0.142019377387117
0.015725	0.4941439802998064	0.14247219150119284
0.015775	0.4941459234328395	0.14292500371976374
0.015825	0.494147872755387	0.14337781403678113
0.015875	0.49414982826764753	0.14383062244619588
0.015925	0.49415178996982023	0.14428342894195895
0.015975	0.4941537578621048	0.14473623351802076
0.016025	0.4941557319447016	0.14518903616833187
0.016075	0.49415771221781163	0.1456418368868425
0.016125	0.49415969868163667	0.14609463566750297
0.016175	0.49416169133637877	0.14654743250426341
0.016225	0.4941636901822411	0.1470002273910732
0.016275	0.4941656952194273	0.14745302032188148
0.016325	0.4941677064481415	0.1479058112906379
0.016375	0.4941697238685885	0.14835860029129175
0.016425	0.4941717474809738	0.14881138731779203
0.016475	0.49417377728550355	0.14926417236408737
0.016525	0.49417581328238486	0.1497169554241257
0.016575	0.49417785547182486	0.150169736491855
0.016625	0.49417990385403165	0.15062251556122253
0.016675	0.4941819584292138	0.15107529262617633
0.016725	0.49418401919758026	0.15152806768066457
0.016775	0.49418608615934106	0.1519808407186345
0.016825	0.49418815931470705	0.1524336117340328
0.016875	0.49419023866388956	0.15288638072080626
0.016925	0.4941923242071002	0.1533391476729021
0.016975	0.4941944159445515	0.1537919125842666
0.017025	0.49419651387645647	0.15424467544884604
0.017075	0.4941986180030289	0.1546974362605863
0.017125	0.49420072832448303	0.15515019501343322
0.017175	0.49420284484103383	0.1556029517013321
0.017225	0.4942049675528972	0.15605570631822874
0.017275	0.49420709646028943	0.15650845885806794
0.017325	0.4942092315634272	0.15696120931479499
0.017375	0.49421137286252825	0.15741395768235394
0.017425	0.49421352035781063	0.1578667039546892
0.017475	0.49421567404949335	0.15831944812574436
0.017525	0.49421783393779595	0.15877219018946334
0.017575	0.4942200000229382	0.1592249301397911
0.017625	0.49422217230514087	0.1596776679706711
0.017675	0.49422435078462545	0.16013040367604614
0.017725	0.4942265354616139	0.1605831372498592
0.017775	0.4942287263363292	0.1610358686860528
0.017825	0.4942309234089944	0.16148859797856965
0.017875	0.4942331266798334	0.16194132512135198
0.017925	0.49423533614907056	0.16239405010834254
0.017975	0.4942375518169314	0.1628467729334826
0.018025	0.4942397736836414	0.1632994935907141
0.018075	0.494242001749427	0.1637522120739789
0.018125	0.4942442360145155	0.16420492837721773
0.018175	0.4942464764791347	0.16465764249437154
0.018225	0.494248723143513	0.16511035441938082
0.018275	0.49425097600787926	0.16556306414618593
0.018325	0.4942532350724637	0.16601577166872603
0.018375	0.49425550033749593	0.16646847698094233
0.018425	0.49425777180320685	0.16692118007677434
0.018475	0.4942600494698279	0.16737388095016176
0.018525	0.4942623333375912	0.16782657959504396
0.018575	0.4942646234067298	0.16827927600536005
0.018625	0.4942669196774772	0.1687319701750485
0.018675	0.4942692221500676	0.16918466209804778
0.018725	0.49427153082473574	0.16963735176829617
0.018775	0.4942738457017172	0.17009003917973164
0.018825	0.49427616678124797	0.17054272432629192
0.018875	0.4942784940635644	0.1709954072019151
0.018925	0.4942808275489037	0.1714480878005377
0.018975	0.4942831672375038	0.17190076611609714
0.019025	0.4942855131296033	0.1723534421425305
0.019075	0.4942878652254415	0.1728061158737744
0.019125	0.49429022352525853	0.17325878730376473
0.019175	0.49429258802929465	0.17371145642643732
0.019225	0.49429495873779095	0.1741641232357284
0.019275	0.49429733565098904	0.17461678772557343
0.019325	0.49429971876913154	0.17506944988990722
0.019375	0.49430210809246133	0.1755221097226652
0.019425	0.4943045036212223	0.175974767217782
0.019475	0.49430690535565863	0.1764274223691927
0.019525	0.4943093132960153	0.17688007517083087
0.019575	0.49431172744253804	0.17733272561663121
0.019625	0.49431414779547267	0.17778537370052752
0.019675	0.4943165743550663	0.17823801941645293
0.019725	0.4943190071215664	0.17869066275834014
0.019775	0.49432144609522105	0.1791433037201227
0.019825	0.49432389127627896	0.17959594229573322
0.019875	0.4943263426649894	0.1800485784791044
0.019925	0.4943288002616025	0.1805012122641685
0.019975	0.4943312640663691	0.18095384364485742
0.020025	0.49433373407954073	0.18140647261510268
0.020075	0.49433621030136926	0.1818590991688356
0.020125	0.49433869273210734	0.18231172329998804
0.020175	0.4943411813720083	0.18276434500249047
0.020225	0.49434367622132563	0.18321696427027376
0.020275	0.4943461772803142	0.1836695810972678
0.020325	0.4943486845492293	0.184122195477403
0.020375	0.49435119802832656	0.18457480740460913
0.020425	0.49435371771786224	0.18502741687281632
0.020475	0.49435624361809344	0.1854800238759533
0.020525	0.494358775729278	0.18593262840794963
0.020575	0.4943613140516743	0.18638523046273325
0.020625	0.4943638585855413	0.18683783003423296
0.020675	0.4943664093311389	0.1872904271163766
0.020725	0.4943689662887273	0.1877430217030928
0.020775	0.49437152945856716	0.18819561378830954
0.020825	0.49437409884092026	0.18864820336595395
0.020875	0.4943766744360487	0.18910079042995273
0.020925	0.4943792562442157	0.18955337497423277
0.020975	0.49438184426568427	0.19000595699272108
0.021025	0.4943844385007189	0.19045853647934383
0.021075	0.4943870389495843	0.1909111134280272
0.021125	0.49438964561254556	0.19136368783269744
0.021175	0.4943922584898691	0.1918162596872793
0.021225	0.4943948775818216	0.19226882898569805
0.021275	0.49439750288866996	0.192721395721879
0.021325	0.4944001344106826	0.1931739598897462
0.021375	0.49440277214812783	0.1936265214832245
0.021425	0.4944054161012748	0.19407908049623798
0.021475	0.49440806627039346	0.19453163692271055
0.021525	0.49441072265575453	0.19498419075656606
0.021575	0.4944133852576296	0.19543674199172698
0.021625	0.49441605407629025	0.1958892906221165
0.021675	0.4944187291120087	0.19634183664165838
0.021725	0.49442141036505804	0.19679438004427455
0.021775	0.49442409783571223	0.1972469208238864
0.021825	0.4944267915242456	0.1976994589744159
0.021875	0.49442949143093345	0.19815199448978418
0.021925	0.4944321975560514	0.198604527363913
0.021975	0.4944349098998753	0.19905705759072406
0.022025	0.49443762846268235	0.19950958516413775
0.022075	0.49444035324475005	0.19996211007807455
0.022125	0.49444308424635675	0.20041463232645443
0.022175	0.49444582146778127	0.20086715190319682
0.022225	0.4944485649093031	0.20131966880222132
0.022275	0.4944513145712026	0.20177218301744723
0.022325	0.4944540704537604	0.2022246945427938
0.022375	0.49445683255725786	0.2026772033721795
0.022425	0.4944596008819772	0.20312970949952253
0.022475	0.4944623754282012	0.20358221291874123
0.022525	0.4944651561962134	0.20403471362375333
0.022575	0.49446794318629766	0.20448721160847608
0.022625	0.4944707363987388	0.2049397068668269
0.022675	0.49447353583382203	0.20539219939272238
0.022725	0.49447634149183356	0.20584468918007937
0.022775	0.49447915337305975	0.20629717622281377
0.022825	0.49448197147778794	0.20674966051484234
0.022875	0.49448479580630583	0.2072021420500807
0.022925	0.4944876263589019	0.2076546208224439
0.022975	0.4944904631358652	0.20810709682584744
0.023025	0.4944933061374853	0.2085595700542059
0.023075	0.49449615536405317	0.20901204050143313
0.023125	0.4944990108158599	0.20946450816144382
0.023175	0.4945018724931974	0.20991697302815152
0.023225	0.494504740396358	0.21036943509547018
0.023275	0.4945076145256346	0.2108218943573128
0.023325	0.4945104948813207	0.21127435080759308
0.023375	0.4945133814637107	0.21172680444022338
0.023425	0.4945162742730994	0.21217925524911577
0.023475	0.4945191733097828	0.21263170322818212
0.023525	0.4945220785740569	0.21308414837133446
0.023575	0.4945249900662187	0.2135365906724847
0.023625	0.49452790778656613	0.21398903012554335
0.023675	0.4945308317353972	0.21444146672442144
0.023725	0.49453376191301046	0.21489390046302997
0.023775	0.49453669831970554	0.2153463313352785
0.023825	0.4945396409557823	0.21579875933507692
0.023875	0.494542589821542	0.21625118445633432
0.023925	0.4945455449172854	0.21670360669296085
0.023975	0.4945485062433151	0.217156026038865
0.024025	0.4945514737999335	0.21760844248795555
0.024075	0.49455444758744427	0.21806085603414052
0.024125	0.49455742760615123	0.21851326667132812
0.024175	0.4945604138563592	0.218965674393426
0.024225	0.4945634063383732	0.21941807919434156
0.024275	0.4945664050524992	0.2198704810679819
0.024325	0.494569409999044	0.2203228800082537
0.024375	0.4945724211783147	0.22077527600906305
0.024425	0.4945754385906191	0.22122766906431607
0.024475	0.49457846223626567	0.22168005916791883
0.024525	0.4945814921155635	0.22213244631377668
0.024575	0.4945845282288226	0.22258483049579503
0.024625	0.49458757057635305	0.22303721170787885
0.024675	0.49459061915846625	0.22348958994393212
0.024725	0.494593673975474	0.22394196519785903
0.024775	0.49459673502768864	0.22439433746356302
0.024825	0.49459980231542333	0.22484670673494833
0.024875	0.4946028758389919	0.22529907300591734
0.024925	0.4946059555987084	0.2257514362703731
0.024975	0.4946090415948878	0.22620379652221825
0.025025	0.4946121338278458	0.22665615375535478
0.025075	0.49461523229789855	0.2271085079636848
0.025125	0.49461833700536306	0.22756085914110993
0.025175	0.4946214479505567	0.228013207281532
0.025225	0.4946245651337979	0.228465552378851
0.025275	0.4946276885554054	0.2289178944269679
0.025325	0.4946308182156989	0.2293702334197825
0.025375	0.4946339541149985	0.22982256935119477
0.025425	0.49463709625362506	0.2302749022151043
0.025475	0.49464024463190037	0.23072723200540954
0.025525	0.49464339925014633	0.2311795587160094
0.025575	0.4946465601086853	0.2316318823408033
0.025625	0.49464972720784106	0.23208420287368892
0.025675	0.4946529005479372	0.23253652030856514
0.025725	0.4946560801292986	0.23298883463932904
0.025775	0.4946592659522506	0.2334411458598775
0.025825	0.4946624580171193	0.2338934539641073
0.025875	0.49466565632423126	0.2343457589459151
0.025925	0.4946688608739138	0.23479806079919643
0.025975	0.49467207166649485	0.23525035951784765
0.026025	0.49467528870230304	0.23570265509576432
0.026075	0.4946785119816674	0.23615494752684202
0.026125	0.49468174150491834	0.23660723680497464
0.026175	0.4946849772723859	0.23705952292405702
0.026225	0.4946882192844014	0.2375118058779836
0.026275	0.49469146754129667	0.2379640856606476
0.026325	0.4946947220434043	0.2384163622659423
0.026375	0.4946979827910572	0.23886863568776107
0.026425	0.49470124978458946	0.23932090591999633
0.026475	0.4947045230243354	0.23977317295654077
0.026525	0.4947078025106299	0.2402254367912865
0.026575	0.49471108824380894	0.240677697418125
0.026625	0.4947143802242087	0.24112995483094776
0.026675	0.4947176784521667	0.24158220902364508
0.026725	0.4947209829280203	0.24203445999010773
0.026775	0.4947242936521077	0.24248670772422667
0.026825	0.49472761062476794	0.24293895221989123
0.026875	0.4947309338463403	0.24339119347099156
0.026925	0.4947342633171653	0.24384343147141707
0.026975	0.4947375990375839	0.24429566621505583
0.027025	0.49474094100793753	0.2447478976957968
0.027075	0.4947442892285688	0.2452001259075278
0.027125	0.4947476436998203	0.24565235084413692
0.027175	0.4947510044220358	0.24610457249951115
0.027225	0.4947543713955592	0.24655679086753823
0.027275	0.4947577446207356	0.24700900594210465
0.027325	0.4947611240979105	0.247461217717096
0.027375	0.4947645098274298	0.24791342618639875
0.027425	0.4947679018096405	0.24836563134389808
0.027475	0.49477130004489	0.24881783318347958
0.027525	0.4947747045335265	0.24927003169902825
0.027575	0.49477811527589854	0.24972222688442838
0.027625	0.4947815322723557	0.2501744187335644
0.027675	0.49478495552324797	0.2506266072403203
0.027725	0.49478838502892575	0.2510787923985796
0.027775	0.4947918207897407	0.25153097420222553
0.027825	0.4947952628060446	0.2519831526451407
0.027875	0.49479871107819023	0.25243532772120736
0.027925	0.4948021656065309	0.2528874994243076
0.027975	0.4948056263914207	0.25333966774832234
0.028025	0.49480909343321416	0.25379183268713273
0.028075	0.4948125667322664	0.254243994234621
0.028125	0.49481604628893344	0.25469615238466714
0.028175	0.494819532103572	0.2551483071311509
0.028225	0.4948230241765391	0.2556004584679526
0.028275	0.4948265225081927	0.25605260638895116
0.028325	0.49483002709889157	0.25650475088802516
0.028375	0.49483353794899465	0.25695689195905375
0.028425	0.49483705505886155	0.25740902959591483
0.028475	0.494840578428853	0.25786116379248686
0.028525	0.4948441080593303	0.2583132945426468
0.028575	0.4948476439506551	0.25876542184027207
0.028625	0.4948511861031899	0.2592175456792393
0.028675	0.4948547345172975	0.25966966605342545
0.028725	0.494858289193342	0.2601217829567056
0.028775	0.49486185013168804	0.26057389638295486
0.028825	0.4948654173327005	0.26102600632604944
0.028875	0.4948689907967448	0.26147811277986444
0.028925	0.4948725705241873	0.2619302157382746
0.028975	0.49487615651539507	0.2623823151951539
0.029025	0.4948797487707361	0.26283441114437595
0.029075	0.49488334729057853	0.263286503579814
0.029125	0.49488695207529176	0.2637385924953404
0.029175	0.49489056312524515	0.26419067788482803
0.029225	0.49489418044080896	0.2646427597421488
0.029275	0.494897804022354	0.2650948380611752
0.029325	0.49490143387025193	0.2655469128357786
0.029375	0.49490506998487516	0.26599898405982997
0.029425	0.49490871236659684	0.26645105172719913
0.029475	0.4949123610157903	0.2669031158317573
0.029525	0.49491601593282963	0.267355176367374
0.029575	0.49491967711808976	0.2678072333279191
0.029625	0.49492334457194626	0.2682592867072613
0.029675	0.49492701829477526	0.26871133649926987
0.029725	0.4949306982869538	0.2691633826978127
0.029775	0.49493438454885946	0.26961542529675736
0.029825	0.49493807708087045	0.2700674642899707
0.029875	0.4949417758833654	0.27051949967131983
0.029925	0.4949454809567238	0.2709715314346725
0.029975	0.49494919230132617	0.27142355957389436
0.030025	0.49495290991755336	0.27187558408285095
0.030075	0.49495663380578653	0.27232760495540864
0.030125	0.4949603639664075	0.27277962218543333
0.030175	0.494964100399799	0.27323163576678955
0.030225	0.49496784310634473	0.27368364569334086
0.030275	0.49497159208642877	0.27413565195895145
0.030325	0.494975347340436	0.2745876545574846
0.030375	0.4949791088687519	0.27503965348280335
0.030425	0.4949828766717625	0.2754916487287703
0.030475	0.49498665074985454	0.2759436402892479
0.030525	0.4949904311034154	0.276395628158098
0.030575	0.494994217732833	0.27684761232918237
0.030625	0.4949980106384959	0.27729959279636196
0.030675	0.4950018098207933	0.27775156955349806
0.030725	0.49500561528011533	0.27820354259445057
0.030775	0.4950094270168526	0.2786555119130791
0.030825	0.49501324503139665	0.2791074775032434
0.030875	0.4950170693241391	0.27955943935880284
0.030925	0.495020899895473	0.28001139747361586
0.030975	0.49502473674579156	0.28046335184154075
0.031025	0.49502857987548865	0.2809153024564354
0.031075	0.495032429284959	0.281367249312157
0.031125	0.49503628497459784	0.2818191924025629
0.031175	0.4950401469448009	0.2822711317215097
0.031225	0.4950440151959652	0.28272306726285296
0.031275	0.4950478897284876	0.28317499902044885
0.031325	0.49505177054276644	0.2836269269881528
0.031375	0.4950556576392001	0.2840788511598195
0.031425	0.49505955101818777	0.2845307715293034
0.031475	0.49506345068012897	0.28498268809045985
0.031525	0.49506735662542445	0.2854346008371422
0.031575	0.49507126885447567	0.2858865097632031
0.031625	0.49507518736768436	0.2863384148624956
0.031675	0.495079112165453	0.28679031612887224
0.031725	0.495083043248185	0.28724221355618434
0.031775	0.49508698061628426	0.28769410713828414
0.031825	0.495090924270155	0.28814599686902287
0.031875	0.4950948742102023	0.28859788274225195
0.031925	0.49509883043683234	0.2890497647518206
0.031975	0.49510279295045156	0.2895016428915787
0.032025	0.4951067617514673	0.2899535171553756
0.032075	0.4951107368402871	0.2904053875370613
0.032125	0.49511471821731934	0.29085725403048435
0.032175	0.4951187058829732	0.2913091166294935
0.032225	0.49512269983765855	0.2917609753279359
0.032275	0.49512670008178583	0.29221283011965876
0.032325	0.4951307066157662	0.2926646809985091
0.032375	0.4951347194400112	0.29311652795833343
0.032425	0.4951387385549338	0.2935683709929781
0.032475	0.4951427639609469	0.2940202100962885
0.032525	0.4951467956584645	0.29447204526211
0.032575	0.4951508336479006	0.2949238764842873
0.032625	0.49515487792967067	0.2953757037566646
0.032675	0.49515892850419047	0.2958275270730859
0.032725	0.49516298537187636	0.2962793464273945
0.032775	0.495167048533145	0.29673116181343395
0.032825	0.49517111798841434	0.29718297322504683
0.032875	0.4951751937381028	0.297634780656075
0.032925	0.4951792757826296	0.2980865841003603
0.032975	0.49518336412241437	0.29853838355174417
0.033025	0.49518745875787734	0.2989901790040678
0.033075	0.4951915596894397	0.2994419704511718
0.033125	0.49519566691752365	0.29989375788689526
0.033175	0.4951997804425516	0.30034554130507796
0.033225	0.49520390026494626	0.3007973206995592
0.033275	0.49520802638513145	0.30124909606417744
0.033325	0.49521215880353125	0.30170086739277097
0.033375	0.49521629752057095	0.3021526346791775
0.033425	0.49522044253667613	0.30260439791723476
0.033475	0.4952245938522732	0.30305615710077977
0.033525	0.4952287514677887	0.30350791222364976
0.033575	0.49523291538365116	0.3039596632796794
0.033625	0.49523708560028884	0.3044114102627038
0.033675	0.4952412621181309	0.3048631531665586
0.033725	0.4952454449376066	0.3053148919850794
0.033775	0.4952496340591463	0.30576662671210003
0.033825	0.49525382948318153	0.3062183573414533
0.033875	0.49525803121014356	0.306670083866974
0.033925	0.4952622392404652	0.30712180628249386
0.033975	0.4952664535745792	0.30757352458184617
0.034025	0.4952706742129191	0.30802523875886323
0.034075	0.4952749011559194	0.3084769488073758
0.034125	0.49527913440401505	0.30892865472121517
0.034175	0.4952833739576421	0.30938035649421075
0.034225	0.49528761981723685	0.3098320541201935
0.034275	0.4952918719832358	0.31028374759299415
0.034325	0.49529613045607684	0.3107354369064415
0.034375	0.4953003952361987	0.31118712205436333
0.034425	0.49530466632404024	0.3116388030305883
0.034475	0.4953089437200411	0.3120904798289449
0.034525	0.49531322742464146	0.31254215244326033
0.034575	0.49531751743828234	0.31299382086736227
0.034625	0.4953218137614056	0.3134454850950766
0.034675	0.49532611639445384	0.313897145120229
0.034725	0.4953304253378701	0.3143488009366454
0.034775	0.49533474059209787	0.3148004525381506
0.034825	0.4953390621575815	0.31525209991856956
0.034875	0.49534339003476613	0.3157037430717262
0.034925	0.4953477242240974	0.31615538199144444
0.034975	0.4953520647260218	0.3166070166715472
0.035025	0.495356411540986	0.3170586471058582
0.035075	0.49536076466943757	0.3175102732881999
0.035125	0.49536512411182565	0.31796189521239315
0.035175	0.49536948986859886	0.31841351287225966
0.035225	0.49537386194020705	0.3188651262616202
0.035275	0.49537824032710037	0.3193167353742956
0.035325	0.49538262502972996	0.31976834020410566
0.035375	0.4953870160485476	0.3202199407448695
0.035425	0.4953914133840058	0.3206715369904066
0.035475	0.4953958170365572	0.3211231289345362
0.035525	0.4954002270066557	0.32157471657107656
0.035575	0.49540464329475564	0.3220262998938446
0.035625	0.4954090659013121	0.3224778788966574
0.035675	0.49541349482678104	0.32292945357333147
0.035725	0.49541793007161916	0.3233810239176828
0.035775	0.49542237163628333	0.3238325899235273
0.035825	0.49542681952123135	0.32428415158468027
0.035875	0.4954312737269217	0.32473570889495595
0.035925	0.49543573425381343	0.32518726184816926
0.035975	0.4954402011023659	0.32563881043813403
0.036025	0.4954446742730401	0.32609035465866304
0.036075	0.49544915376629683	0.3265418945035701
0.036125	0.4954536395825977	0.32699342996666764
0.036175	0.495458131722405	0.3274449610417678
0.036225	0.49546263018618164	0.32789648772268265
0.036275	0.4954671349743917	0.32834801000322206
0.036325	0.49547164608749994	0.3287995278771961
0.036375	0.49547616352597146	0.32925104133841465
0.036425	0.4954806872902722	0.32970255038068724
0.036475	0.49548521738086854	0.330154054997823
0.036525	0.4954897537982276	0.33060555518363033
0.036575	0.49549429654281707	0.3310570509319173
0.036625	0.495498845615106	0.3315085422364911
0.036675	0.49550340101556306	0.3319600290911592
0.036725	0.4955079627446581	0.3324115114897283
0.036775	0.49551253080286145	0.33286298942600473
0.036825	0.49551710519064457	0.33331446289379396
0.036875	0.4955216859084793	0.3337659318869006
0.036925	0.49552627295683827	0.3342173963991293
0.036975	0.4955308663361945	0.3346688564242843
0.037025	0.4955354660470218	0.3351203119561695
0.037075	0.49554007208979467	0.3355717629885881
0.037125	0.49554468446498834	0.33602320951534254
0.037175	0.4955493031730789	0.33647465153023415
0.037225	0.49555392821454286	0.33692608902706517
0.037275	0.4955585595898572	0.33737752199963766
0.037325	0.49556319729949994	0.33782895044175143
0.037375	0.4955678413439501	0.3382803743472062
0.037425	0.4955724917236866	0.33873179370980255
0.037475	0.4955771484391897	0.33918320852333883
0.037525	0.49558181149093994	0.3396346187816135
0.037575	0.4955864808794185	0.34008602447842473
0.037625	0.49559115660510716	0.3405374256075708
0.037675	0.495595838668489	0.34098882216284765
0.037725	0.49560052707004726	0.34144021413805237
0.037775	0.4956052218102657	0.34189160152698156
0.037825	0.4956099228896289	0.3423429843234309
0.037875	0.4956146303086221	0.3427943625211958
0.037925	0.49561934406773145	0.34324573611407067
0.037975	0.49562406416744387	0.34369710509584894
0.038025	0.495628790608247	0.3441484694603241
0.038075	0.49563352339062877	0.34459982920128934
0.038125	0.4956382625150777	0.3450511843125378
0.038175	0.4956430079820829	0.3455025347878615
0.038225	0.49564775979213466	0.34595388062105203
0.038275	0.495652517945724	0.34640522180590005
0.038325	0.4956572824433422	0.3468565583361964
0.038375	0.4956620532854816	0.3473078902057302
0.038425	0.4956668304726346	0.34775921740829163
0.038475	0.49567161400529475	0.3482105399376696
0.038525	0.4956764038839562	0.34866185778765274
0.038575	0.49568120010911393	0.3491131709520288
0.038625	0.4956860026812635	0.3495644794245851
0.038675	0.495690811600901	0.3500157831991091
0.038725	0.4956956268685232	0.3504670822693867
0.038775	0.4957004484846276	0.3509183766292039
0.038825	0.49570527644971263	0.3513696662723456
0.038875	0.4957101107642771	0.3518209511925972
0.038925	0.4957149514288207	0.35227223138374303
0.038975	0.4957197984438436	0.3527235068395662
0.039025	0.49572465180984615	0.3531747775538519
0.039075	0.4957295115273304	0.35362604352038185
0.039125	0.49573437759679845	0.3540773047329386
0.039175	0.49573925001875335	0.3545285611853038
0.039225	0.4957441287936993	0.3549798128712578
0.039275	0.49574901392214055	0.3554310597845806
0.039325	0.49575390540458175	0.35588230191905357
0.039375	0.49575880324152877	0.3563335392684555
0.039425	0.4957637074334876	0.3567847718265665
0.039475	0.49576861798096505	0.3572359995871648
0.039525	0.49577353488446946	0.3576872225440284
0.039575	0.49577845814450927	0.35813844069093426
0.039625	0.4957833877615937	0.35858965402165943
0.039675	0.495788323736232	0.359040862529981
0.039725	0.4957932660689351	0.3594920662096741
0.039775	0.4957982147602136	0.3599432650545151
0.039825	0.4958031698105794	0.36039445905827844
0.039875	0.4958081312205451	0.36084564821473875
0.039925	0.49581309899062426	0.3612968325176689
0.039975	0.4958180731213306	0.36174801196084216
0.040025	0.4958230536131784	0.3621991865380319
0.040075	0.4958280404666829	0.36265035624300995
0.040125	0.4958330336823599	0.36310152106954796
0.040175	0.49583803326072656	0.3635526810114168
0.040225	0.4958430392022996	0.3640038360623868
0.040275	0.49584805150759714	0.36445498621622857
0.040325	0.49585307017713803	0.36490613146671114
0.040375	0.49585809521144136	0.36535727180760375
0.040425	0.4958631266110267	0.3658084072326756
0.040475	0.4958681643764153	0.3662595377356939
0.040525	0.49587320850812877	0.3667106633104252
0.040575	0.4958782590066887	0.3671617839506363
0.040625	0.49588331587261814	0.3676128996500938
0.040675	0.49588837910644007	0.36806401040256365
0.040725	0.49589344870867863	0.3685151162018107
0.040775	0.49589852467985873	0.36896621704159976
0.040825	0.4959036070205058	0.36941731291569474
0.040875	0.49590869573114643	0.3698684038178584
0.040925	0.49591379081230724	0.37031948974185436
0.040975	0.4959188922645157	0.3707705706814449
0.041025	0.4959240000883	0.37122164663039187
0.041075	0.4959291142841893	0.371672717582456
0.041125	0.49593423485271254	0.3721237835313987
0.041175	0.49593936179440057	0.37257484447097916
0.041225	0.49594449510978406	0.3730259003949574
0.041275	0.4959496347993944	0.37347695129709335
0.041325	0.4959547808637642	0.37392799717114505
0.041375	0.4959599333034266	0.3743790380108702
0.041425	0.495965092118915	0.37483007381002675
0.041475	0.49597025731076383	0.3752811045623712
0.041525	0.495975428879508	0.3757321302616605
0.041575	0.4959806068256835	0.3761831509016494
0.041625	0.49598579114982716	0.3766341664760926
0.041675	0.49599098185247553	0.3770851769787454
0.041725	0.49599617893416675	0.377536182403362
0.041775	0.4960013823954389	0.3779871827436958
0.041825	0.49600659223683163	0.3784381779935
0.041875	0.49601180845888476	0.37888916814652623
0.041925	0.49601703106213857	0.3793401531965267
0.041975	0.4960222600471347	0.379791133137252
0.042025	0.4960274954144152	0.3802421079624529
0.042075	0.49603273716452223	0.38069307766588
0.042125	0.4960379852979993	0.3811440422412825
0.042175	0.49604323981539034	0.3815950016824096
0.042225	0.49604850071723994	0.3820459559830103
0.042275	0.49605376800409334	0.38249690513683227
0.042325	0.4960590416764968	0.38294784913762264
0.042375	0.49606432173499687	0.3833987879791283
0.042425	0.49606960818014206	0.3838497216550936
0.042475	0.4960749010124795	0.3843006501592659
0.042525	0.4960802002325584	0.38475157348538946
0.042575	0.496085505840928	0.3852024916272089
0.042625	0.4960908178381385	0.38565340457846786
0.042675	0.4960961362247408	0.38610431233290976
0.042725	0.4961014610012867	0.38655521488427735
0.042775	0.4961067921683282	0.38700611222631304
0.042825	0.4961121297264182	0.387457004352758
0.042875	0.4961174736761103	0.38790789125735353
0.042925	0.4961228240179591	0.3883587729338394
0.042975	0.4961281807525201	0.388809649375955
0.043025	0.4961335438803488	0.38926052057743954
0.043075	0.496138913402002	0.3897113865320309
0.043125	0.4961442893180364	0.39016224723346876
0.043175	0.49614967162900936	0.390613102675491
0.043225	0.49615506033547946	0.3910639528518344
0.043275	0.49616045543800613	0.3915147977562342
0.043325	0.4961658569371492	0.39196563738242685
0.043375	0.4961712648334687	0.3924164717241477
0.043425	0.4961766791275265	0.3928673007751308
0.043475	0.4961820998198844	0.3933181245291104
0.043525	0.49618752691110524	0.3937689429798191
0.043575	0.4961929604017525	0.39421975612098964
0.043625	0.49619840029238965	0.39467056394635547
0.043675	0.4962038465835814	0.39512136644964785
0.043725	0.4962092992758936	0.39557216362459713
0.043775	0.4962147583698926	0.39602295546493305
0.043825	0.49622022386614467	0.39647374196438695
0.043875	0.49622569576521774	0.39692452311668786
0.043925	0.49623117406767975	0.39737529891556433
0.043975	0.4962366587741	0.3978260693547436
0.044025	0.4962421498850472	0.3982768344279544
0.044075	0.4962476474010921	0.3987275941289231
0.044125	0.49625315132280556	0.39917834845137673
0.044175	0.49625866165075894	0.3996290973890409
0.044225	0.49626417838552506	0.4000798409356395
0.044275	0.49626970152767674	0.40053057908489786
0.044325	0.4962752310777879	0.4009813118305392
0.044375	0.49628076703643303	0.40143203916628684
0.044425	0.49628630940418755	0.4018827610858635
0.044475	0.49629185818162713	0.4023334775829914
0.044525	0.4962974133693279	0.40278418865139265
0.044575	0.4963029749678675	0.40323489428478737
0.044625	0.4963085429778239	0.403685594476896
0.044675	0.4963141173997755	0.4041362892214381
0.044725	0.4963196982343012	0.40458697851213465
0.044775	0.4963252854819815	0.4050376623427022
0.044825	0.4963308791433971	0.40548834070685896
0.044875	0.4963364792191294	0.40593901359832185
0.044925	0.49634208570976057	0.4063896810108078
0.044975	0.4963476986158732	0.40684034293803323
0.045025	0.49635331793805093	0.4072909993737134
0.045075	0.49635894367687816	0.40774165031156234
0.045125	0.4963645758329397	0.40819229574529475
0.045175	0.4963702144068209	0.4086429356686251
0.045225	0.4963758593991079	0.4090935700752665
0.045275	0.4963815108103882	0.40954419895892985
0.045325	0.4963871686412494	0.409994822313328
0.045375	0.49639283289227953	0.4104454401321718
0.045425	0.49639850356406773	0.41089605240917193
0.045475	0.4964041806572037	0.41134665913803864
0.045525	0.49640986417227834	0.41179726031248065
0.045575	0.49641555410988286	0.4122478559262063
0.045625	0.496421250470609	0.4126984459729244
0.045675	0.49642695325504876	0.4131490304463428
0.045725	0.49643266246379564	0.4135996093401681
0.045775	0.4964383780974439	0.4140501826481068
0.045825	0.4964441001565883	0.41450075036386336
0.045875	0.49644982864182413	0.4149513124811434
0.045925	0.4964555635537476	0.4154018689936511
0.045975	0.4964613048929553	0.41585241989509075
0.046025	0.496467052660045	0.41630296517916526
0.046075	0.49647280685561473	0.41675350483957646
0.046125	0.4964785674802637	0.4172040388700258
0.046175	0.4964843345345911	0.4176545672642153
0.046225	0.49649010801919724	0.4181050900158462
0.046275	0.49649588793468274	0.41855560711861867
0.046325	0.4965016742816492	0.4190061185662325
0.046375	0.4965074670607	0.41945662435238446
0.046425	0.4965132662724381	0.4199071244707733
0.046475	0.4965190719174668	0.420357618915097
0.046525	0.49652488399639083	0.4208081076790523
0.046575	0.49653070250981485	0.42125859075633587
0.046625	0.49653652745834514	0.4217090681406426
0.046675	0.49654235884258824	0.422159539825668
0.046725	0.49654819666315164	0.4226100058051057
0.046775	0.49655404092064376	0.42306046607264935
0.046825	0.4965598916156732	0.4235109206219922
0.046875	0.4965657487488489	0.4239613694468274
0.046925	0.49657161232078084	0.4244118125408468
0.046975	0.49657748233208016	0.4248622498977414
0.047025	0.49658335878335846	0.42531268151120066
0.047075	0.49658924167522833	0.4257631073749143
0.047125	0.49659513100830255	0.4262135274825719
0.047175	0.49660102678319423	0.42666394182786305
0.047225	0.49660692900051784	0.42711435040447576
0.047275	0.49661283766088843	0.4275647532060971
0.047325	0.4966187527649219	0.4280151502264133
0.047375	0.4966246743132351	0.42846554145910953
0.047425	0.496630602306445	0.42891592689787184
0.047475	0.49663653674516955	0.4293663065363849
0.047525	0.4966424776300268	0.4298166803683339
0.047575	0.4966484249616365	0.4302670483874012
0.047625	0.49665437874061846	0.43071741058727037
0.047675	0.4966603389675939	0.4311677669616227
0.047725	0.4966663056431842	0.43161811750413936
0.047775	0.49667227876801134	0.43206846220850137
0.047825	0.496678258342698	0.4325188010683896
0.047875	0.49668424436786723	0.4329691340774843
0.047925	0.4966902368441433	0.43341946122946406
0.047975	0.4966962357721512	0.43386978251800734
0.048025	0.49670224115251693	0.4343200979367911
0.048075	0.49670825298586746	0.43477040747949103
0.048125	0.4967142712728294	0.4352207111397844
0.048175	0.49672029601403056	0.43567100891134675
0.048225	0.4967263272100992	0.4361213007878541
0.048275	0.49673236486166455	0.4365715867629806
0.048325	0.49673840896935645	0.4370218668303995
0.048375	0.49674445953380575	0.4374721409837838
0.048425	0.4967505165556442	0.43792240921680503
0.048475	0.49675658003550344	0.438372671523135
0.048525	0.49676264997401626	0.4388229278964455
0.048575	0.4967687263718159	0.4392731783304069
0.048625	0.4967748092295365	0.439723422818689
0.048675	0.4967808985478128	0.4401736613549609
0.048725	0.49678699432728096	0.44062389393289025
0.048775	0.4967930965685767	0.441074120546146
0.048825	0.4967992052723375	0.4415243411883938
0.048875	0.4968053204392006	0.44197455585330125
0.048925	0.4968114420698051	0.4424247645345329
0.048975	0.49681757016478983	0.4428749672257542
0.049025	0.49682370472479453	0.44332516392062943
0.049075	0.49682984575045974	0.4437753546128231
0.049125	0.4968359932424265	0.4442255392959982
0.049175	0.4968421472013373	0.44467571796381633
0.049225	0.49684830762783455	0.44512589060994
0.049275	0.49685447452256215	0.4455760572280293
0.049325	0.4968606478861639	0.44602621781174523
0.049375	0.4968668277192845	0.44647637235474813
0.049425	0.4968730140225695	0.44692652085069634
0.049475	0.4968792067966654	0.44737666329324793
0.049525	0.4968854060422196	0.44782679967605993
0.049575	0.49689161175987917	0.44827692999279023
0.049625	0.4968978239502927	0.4487270542370947
0.049675	0.4969040426141091	0.44917717240262994
0.049725	0.496910267751978	0.44962728448305095
0.049775	0.4969164993645507	0.450077390472011
0.049825	0.4969227374524781	0.4505274903631643
0.049875	0.4969289820164124	0.45097758415016326
0.049925	0.4969352330570056	0.4514276718266615
0.049975	0.4969414905749113	0.45187775338631
0.050025	0.4969477545707838	0.45232782882275957
0.050075	0.496954025045278	0.4527778981296596
0.050125	0.49696030199904995	0.45322796130065957
0.050175	0.4969665854327554	0.453678018329409
0.050225	0.49697287534705165	0.45412806920955534
0.050275	0.49697917174259604	0.4545781139347468
0.050325	0.4969854746200467	0.45502815249863077
0.050375	0.4969917839800628	0.4554781848948538
0.050425	0.4969980998233042	0.45592821111706067
0.050475	0.4970044221504324	0.4563782311588946
0.050525	0.49701075096210867	0.4568282450139992
0.050575	0.4970170862589942	0.4572782526760195
0.050625	0.49702342804175176	0.457728254138598
0.050675	0.4970297763110446	0.4581782493953771
0.050725	0.49703613106753763	0.4586282384399964
0.050775	0.4970424923118955	0.45907822126609704
0.050825	0.49704886004478405	0.4595281978673188
0.050875	0.4970552342668691	0.45997816823730164
0.050925	0.4970616149788178	0.4604281323696835
0.050975	0.4970680021812976	0.46087809025810256
0.051025	0.4970743958749776	0.4613280418961956
0.051075	0.4970807960605267	0.46177798727759894
0.051125	0.497087202738614	0.46222792639594995
0.051175	0.49709361590991075	0.46267785924488225
0.051225	0.4971000355750889	0.46312778581802877
0.051275	0.4971064617348205	0.4635777061090242
0.051325	0.49711289438977774	0.4640276201115016
0.051375	0.4971193335406344	0.4644775278190931
0.051425	0.49712577918806444	0.4649274292254307
0.051475	0.4971322313327425	0.4653773243241453
0.051525	0.49713868997534516	0.4658272131088654
0.051575	0.4971451551165482	0.46627709557322133
0.051625	0.49715162675702934	0.466726971710841
0.051675	0.497158104897466	0.4671768415153528
0.051725	0.4971645895385368	0.46762670498038383
0.051775	0.4971710806809209	0.4680765620995615
0.051825	0.4971775783252982	0.4685264128665113
0.051875	0.497184082472349	0.468976257274859
0.051925	0.4971905931227553	0.46942609531822777
0.051975	0.4971971102771992	0.46987592699024217
0.052025	0.4972036339363639	0.4703257522845238
0.052075	0.497210164100933	0.47077557119469554
0.052125	0.4972167007715905	0.4712253837143794
0.052175	0.49722324394902184	0.47167518983719564
0.052225	0.49722979363391245	0.4721249895567646
0.052275	0.4972363498269488	0.472574782866706
0.052325	0.4972429125288184	0.47302456976063795
0.052375	0.49724948174020883	0.4734743502321789
0.052425	0.4972560574618088	0.4739241242749464
0.052475	0.4972626396943083	0.4743738918825558
0.052525	0.4972692284383971	0.47482365304862373
0.052575	0.49727582369476603	0.47527340776676485
0.052625	0.4972824254641068	0.4757231560305938
0.052675	0.49728903374711175	0.476172897833724
0.052725	0.4972956485444738	0.47662263316976866
0.052775	0.4973022698568864	0.47707236203234055
0.052825	0.4973088976850439	0.4775220844150516
0.052875	0.4973155320296417	0.4779718003115119
0.052925	0.49732217289137626	0.47842150971533026
0.052975	0.49732882027094427	0.4788712126201162
0.053025	0.4973354741690427	0.47932090901947905
0.053075	0.49734213458636983	0.4797705989070264
0.053125	0.49734880152362415	0.48022028227636604
0.053175	0.4973554749815055	0.4806699591211035
0.053225	0.49736215496071406	0.48111962943484465
0.053275	0.4973688414619512	0.48156929321119407
0.053325	0.4973755344859184	0.4820189504437565
0.053375	0.4973822340333183	0.4824686011261348
0.053425	0.49738894010485396	0.482918245251932
0.053475	0.49739565270122965	0.4833678828147494
0.053525	0.4974023718231494	0.4838175138081901
0.053575	0.4974090974713189	0.48426713822585327
0.053625	0.4974158296464447	0.4847167560613382
0.053675	0.4974225683492337	0.4851663673082439
0.053725	0.49742931358039305	0.48561597196016937
0.053775	0.4974360653406308	0.4860655700107127
0.053825	0.4974428236306566	0.4865151614534697
0.053875	0.4974495884511795	0.4869647462820379
0.053925	0.49745635980291014	0.48741432449001193
0.053975	0.49746313768656025	0.48786389607098557
0.054025	0.49746992210284185	0.4883134610185529
0.054075	0.4974767130524678	0.48876301932630656
0.054125	0.49748351053615136	0.48921257098783894
0.054175	0.49749031455460574	0.4896621159967439
0.054225	0.4974971251085467	0.4901116543466107
0.054275	0.49750394219869015	0.4905611860310287
0.054325	0.4975107658257522	0.4910107110435875
0.054375	0.4975175959904496	0.49146022937787676
0.054425	0.49752443269350033	0.49190974102748425
0.054475	0.4975312759356231	0.49235924598599684
0.054525	0.49753812571753697	0.492808744247001
0.054575	0.4975449820399624	0.49325823580408135
0.054625	0.49755184490362	0.49370772065082325
0.054675	0.49755871430923104	0.4941571987808112
0.054725	0.4975655902575177	0.4946066701876287
0.054775	0.49757247274920313	0.4950561348648577
0.054825	0.49757936178501144	0.49550559280607953
0.054875	0.49758625736566625	0.4959550440048767
0.054925	0.4975931594918928	0.4964044884548294
0.054975	0.4976000681644168	0.4968539261495175
0.055025	0.4976069833839652	0.4973033570825198
0.055075	0.4976139051512655	0.49775278124741357
0.055125	0.4976208334670467	0.49820219863777465
0.055175	0.49762776833203703	0.49865160924718055
0.055225	0.49763470974696533	0.49910101306920873
0.055275	0.4976416577125623	0.49955041009743306
0.055325	0.497648612229559	0.49999980032542807
0.055375	0.4976555732986876	0.5004491837467664
0.055425	0.49766254092068096	0.50089856035502
0.055475	0.4976695150962715	0.5013479301437627
0.055525	0.49767649582619317	0.5017972931065658
0.055575	0.4976834831111804	0.502246649237
0.055625	0.4976904769519689	0.5026959985286351
0.055675	0.4976974773492955	0.5031453409750387
0.055725	0.4977044843038964	0.5035946765697797
0.055775	0.4977114978165103	0.5040440053064242
0.055825	0.4977185178878755	0.5044933271785385
0.055875	0.4977255445187309	0.5049426421796886
0.055925	0.4977325777098164	0.5053919503034403
0.055975	0.4977396174618725	0.5058412515433579
0.056025	0.4977466637756405	0.5062905458930052
0.056075	0.49775371665186235	0.5067398333459451
0.056125	0.4977607760912812	0.507189113895739
0.056175	0.49776784209464087	0.5076383875359473
0.056225	0.497774914662685	0.5080876542601322
0.056275	0.4977819937961586	0.5085369140618531
0.056325	0.4977890794958084	0.5089861669346666
0.056375	0.4977961717623806	0.509435412872133
0.056425	0.49780327059662266	0.5098846518678078
0.056475	0.49781037599928285	0.5103338839152475
0.056525	0.4978174879711096	0.5107831090080087
0.056575	0.497824606512852	0.5112323271396472
0.056625	0.49783173162526045	0.5116815383037168
0.056675	0.4978388633090863	0.5121307424937707
0.056725	0.49784600156508124	0.51257993970336
0.056775	0.49785314639399786	0.5130291299260373
0.056825	0.49786029779658914	0.5134783131553546
0.056875	0.497867455773609	0.5139274893848621
0.056925	0.49787462032581237	0.5143766586081088
0.056975	0.4978817914539548	0.5148258208186428
0.057025	0.49788896915879305	0.5152749760100112
0.057075	0.4978961534410835	0.5157241241757622
0.057125	0.4979033443015847	0.5161732653094397
0.057175	0.4979105417410542	0.516622399404591
0.057225	0.4979177457602507	0.5170715264547622
0.057275	0.4979249563599344	0.5175206464534968
0.057325	0.4979321735408662	0.5179697593943373
0.057375	0.4979393973038072	0.518418865270827
0.057425	0.49794662764951975	0.5188679640765069
0.057475	0.4979538645787673	0.5193170558049159
0.057525	0.49796110809231364	0.5197661404495947
0.057575	0.4979683581909232	0.5202152180040818
0.057625	0.4979756148753607	0.5206642884619163
0.057675	0.49798287814639186	0.5211133518166363
0.057725	0.49799014800478386	0.5215624080617771
0.057775	0.4979974244513037	0.5220114571908759
0.057825	0.49800470748671966	0.522460499197467
0.057875	0.49801199711180044	0.5229095340750853
0.057925	0.4980192933273156	0.5233585618172641
0.057975	0.49802659613403577	0.5238075824175361
0.058025	0.498033905532732	0.5242565958694334
0.058075	0.498041221524176	0.5247056021664877
0.058125	0.4980485441091408	0.525154601302228
0.058175	0.4980558732883995	0.5256035932701846
0.058225	0.4980632090627266	0.5260525780638854
0.058275	0.4980705514328968	0.5265015556768583
0.058325	0.49807790039968514	0.5269505261026312
0.058375	0.49808525596386927	0.5273994893347284
0.058425	0.49809261812622596	0.527848445366676
0.058475	0.49809998688753265	0.5282973941919988
0.058525	0.49810736224856733	0.5287463358042228
0.058575	0.4981147442101102	0.529195270196869
0.058625	0.49812213277294176	0.5296441973634589
0.058675	0.4981295279378429	0.5300931172975134
0.058725	0.4981369297055942	0.5305420299925555
0.058775	0.4981443380769788	0.5309909354421039
0.058825	0.49815175305277964	0.5314398336396775
0.058875	0.49815917463378045	0.5318887245787945
0.058925	0.49816660282076586	0.5323376082529723
0.058975	0.4981740376145216	0.5327864846557269
0.059025	0.4981814790158343	0.5332353537805727
0.059075	0.4981889270254901	0.5336842156210263
0.059125	0.49819638164427693	0.534133070170601
0.059175	0.4982038428729832	0.5345819174228097
0.059225	0.49821131071239894	0.535030757371163
0.059275	0.4982187851633131	0.5354795900091739
0.059325	0.49822626622651534	0.5359284153303557
0.059375	0.49823375390279806	0.5363772333282163
0.059425	0.4982412481929542	0.5368260439962634
0.059475	0.49824874909777656	0.5372748473280051
0.059525	0.49825625661805767	0.5377236433169512
0.059575	0.4982637707545929	0.5381724319566062
0.059625	0.4982712915081771	0.5386212132404767
0.059675	0.4982788188796056	0.5390699871620691
0.059725	0.4982863528696762	0.5395187537148849
0.059775	0.49829389347918646	0.5399675128924264
0.059825	0.498301440708934	0.5404162646881979
0.059875	0.4983089945597171	0.540865009095702
0.059925	0.4983165550323365	0.5413137461084379
0.059975	0.4983241221275924	0.5417624757199053
0.060025	0.4983316958462864	0.5422111979236035
0.060075	0.4983392761892206	0.54265991271303
0.060125	0.49834686315719745	0.5431086200816825
0.060175	0.4983544567510209	0.5435573200230571
0.060225	0.4983620569714945	0.5440060125306511
0.060275	0.49836966381942377	0.544454697597958
0.060325	0.49837727729561443	0.544903375218472
0.060375	0.4983848974008729	0.5453520453856867
0.060425	0.498392524136006	0.5458007080930956
0.060475	0.4984001575018222	0.546249363334189
0.060525	0.49840779749913144	0.5466980111024561
0.060575	0.49841544412874267	0.5471466513913867
0.060625	0.49842309739146634	0.5475952841944703
0.060675	0.49843075728811326	0.5480439095051951
0.060725	0.4984384238194949	0.5484925273170501
0.060775	0.4984460969864244	0.5489411376235199
0.060825	0.49845377678971514	0.5493897404180904
0.060875	0.49846146323018165	0.5498383356942455
0.060925	0.4984691563086381	0.5502869234454699
0.060975	0.49847685602590064	0.5507355036652458
0.061025	0.49848456238278566	0.5511840763470561
0.061075	0.49849227538011015	0.5516326414843823
0.061125	0.4984999950186921	0.5520811990707045
0.061175	0.49850772129935095	0.5525297490995008
0.061225	0.4985154542229054	0.5529782915642515
0.061275	0.49852319379017607	0.5534268264584337
0.061325	0.49853094000198395	0.5538753537755247
0.061375	0.49853869285915076	0.5543238735090008
0.061425	0.4985464523624992	0.5547723856523373
0.061475	0.4985542185128523	0.5552208901990087
0.061525	0.49856199131103485	0.555669387142487
0.061575	0.4985697707578714	0.5561178764762461
0.061625	0.49857755685418687	0.5565663581937585
0.061675	0.49858534960080847	0.5570148322884942
0.061725	0.4985931489985638	0.5574632987539222
0.061775	0.4986009550482798	0.5579117575835134
0.061825	0.49860876775078544	0.5583602087707357
0.061875	0.4986165871069103	0.5588086523090565
0.061925	0.4986244131174843	0.5592570881919429
0.061975	0.49863224578333787	0.559705516412861
0.062025	0.4986400851053038	0.5601539369652744
0.062075	0.49864793108421446	0.560602349842647
0.062125	0.4986557837209028	0.5610507550384427
0.062175	0.4986636430162026	0.5614991525461238
0.062225	0.4986715089709489	0.5619475423591522
0.062275	0.49867938158597735	0.5623959244709883
0.062325	0.49868726086212467	0.5628442988750902
0.062375	0.49869514680022814	0.5632926655649175
0.062425	0.4987030394011258	0.5637410245339272
0.062475	0.4987109386656557	0.5641893757755774
0.062525	0.4987188445946572	0.5646377192833245
0.062575	0.49872675718897036	0.5650860550506241
0.062625	0.49873467644943664	0.5655343830709291
0.062675	0.49874260237689755	0.5659827033376941
0.062725	0.4987505349721954	0.566431015844372
0.062775	0.49875847423617375	0.5668793205844146
0.062825	0.49876642016967676	0.5673276175512721
0.062875	0.49877437277354936	0.567775906738394
0.062925	0.49878233204863653	0.5682241881392306
0.062975	0.4987902979957852	0.5686724617472286
0.063025	0.4987982706158428	0.5691207275558353
0.063075	0.49880624990965644	0.5695689855584988
0.063125	0.4988142358780748	0.5700172357486644
0.063175	0.49882222852194774	0.5704654781197761
0.063225	0.49883022784212533	0.570913712665278
0.063275	0.49883823383945897	0.5713619393786123
0.063325	0.4988462465148	0.5718101582532213
0.063375	0.4988542658690012	0.5722583692825459
0.063425	0.4988622919029161	0.5727065724600267
0.063475	0.4988703246173985	0.5731547677791027
0.063525	0.4988783640133033	0.5736029552332128
0.063575	0.49888641009148593	0.5740511348157951
0.063625	0.49889446285280326	0.574499306520285
0.063675	0.49890252229811244	0.5749474703401181
0.063725	0.4989105884282711	0.5753956262687298
0.063775	0.49891866124413786	0.5758437742995547
0.063825	0.4989267407465725	0.5762919144260249
0.063875	0.4989348269364361	0.5767400466415722
0.063925	0.498942919814589	0.5771881709396284
0.063975	0.4989510193818927	0.5776362873136248
0.064025	0.4989591256392098	0.5780843957569904
0.064075	0.4989672385874039	0.5785324962631538
0.064125	0.49897535822733974	0.5789805888255419
0.064175	0.49898348455988245	0.5794286734375809
0.064225	0.4989916175858975	0.5798767500926968
0.064275	0.4989997573062515	0.5803248187843146
0.064325	0.49900790372181136	0.5807728795058592
0.064375	0.4990160568334453	0.5812209322507532
0.064425	0.49902421664202246	0.5816689770124186
0.064475	0.4990323831484115	0.582117013784278
0.064525	0.4990405563534836	0.5825650425597505
0.064575	0.4990487362581093	0.5830130633322572
0.064625	0.49905692286316117	0.583461076095215
0.064675	0.4990651161695119	0.5839090808420422
0.064725	0.49907331617803596	0.584357077566153
0.064775	0.4990815228896066	0.5848050662609662
0.064825	0.49908973630509934	0.5852530469198951
0.064875	0.49909795642538984	0.5857010195363548
0.064925	0.4991061832513549	0.5861489841037582
0.064975	0.49911441678387236	0.5865969406155166
0.065025	0.49912265702381947	0.5870448890650425
0.065075	0.4991309039720748	0.5874928294457475
0.065125	0.4991391576295192	0.5879407617510392
0.065175	0.49914741799703277	0.5883886859743267
0.065225	0.49915568507549746	0.588836602109016
0.065275	0.499163958865796	0.5892845101485129
0.065325	0.4991722393688102	0.5897324100862252
0.065375	0.49918052658542345	0.590180301915558
0.065425	0.49918882051652064	0.5906281856299147
0.065475	0.49919712116298776	0.5910760612226975
0.065525	0.49920542852570987	0.5915239286873097
0.065575	0.499213742605575	0.5919717880171503
0.065625	0.49922206340346975	0.5924196392056217
0.065675	0.4992303909202831	0.5928674822461217
0.065725	0.4992387251569036	0.5933153171320495
0.065775	0.49924706611422165	0.5937631438568023
0.065825	0.4992554137931287	0.5942109624137746
0.065875	0.4992637681945162	0.5946587727963628
0.065925	0.49927212931927606	0.5951065749979623
0.065975	0.4992804971683016	0.5955543690119657
0.066025	0.4992888717424861	0.5960021548317674
0.066075	0.4992972530427249	0.5964499324507578
0.066125	0.49930564106991326	0.5968977018623285
0.066175	0.4993140358249475	0.5973454630598692
0.066225	0.4993224373087246	0.5977932160367693
0.066275	0.49933084552214185	0.5982409607864172
0.066325	0.49933926046609833	0.5986886973021998
0.066375	0.49934768214149367	0.5991364255775032
0.066425	0.49935611054922807	0.5995841456057122
0.066475	0.4993645456902035	0.6000318573802091
0.066525	0.499372987565321	0.6004795608943788
0.066575	0.49938143617548303	0.600927256141604
0.066625	0.49938989152159285	0.6013749431152656
0.066675	0.4993983536045559	0.6018226218087422
0.066725	0.49940682242527623	0.6022702922154153
0.066775	0.49941529798465906	0.6027179543286644
0.066825	0.4994237802836112	0.6031656081418669
0.066875	0.49943226932304047	0.6036132536483984
0.066925	0.49944076510385466	0.6040608908416353
0.066975	0.4994492676269633	0.6045085197149515
0.067025	0.49945777689327514	0.604956140261722
0.067075	0.4994662929037008	0.6054037524753197
0.067125	0.49947481565915197	0.6058513563491165
0.067175	0.49948334516054066	0.6062989518764834
0.067225	0.4994918814087804	0.606746539050789
0.067275	0.49950042440478476	0.6071941178654027
0.067325	0.49950897414946815	0.6076416883136921
0.067375	0.49951753064374566	0.6080892503890253
0.067425	0.4995260938885334	0.6085368040847685
0.067475	0.4995346638847486	0.6089843493942864
0.067525	0.4995432406333082	0.6094318863109445
0.067575	0.49955182413513055	0.6098794148281063
0.067625	0.4995604143911354	0.6103269349391333
0.067675	0.49956901140224236	0.6107744466373874
0.067725	0.4995776151693726	0.6112219499162288
0.067775	0.49958622569344846	0.6116694447690153
0.067825	0.4995948429753923	0.6121169311891057
0.067875	0.4996034670161271	0.6125644091698584
0.067925	0.4996120978165764	0.6130118787046306
0.067975	0.49962073537766594	0.6134593397867757
0.068025	0.4996293797003205	0.6139067924096508
0.068075	0.4996380307854668	0.6143542365666089
0.068125	0.4996466886340311	0.6148016722510045
0.068175	0.49965535324694216	0.6152490994561874
0.068225	0.49966402462512916	0.6156965181755083
0.068275	0.4996727027695216	0.616143928402317
0.068325	0.49968138768105097	0.6165913301299601
0.068375	0.4996900793606483	0.6170387233517856
0.068425	0.4996987778092448	0.6174861080611428
0.068475	0.4997074830277733	0.6179334842513771
0.068525	0.4997161950171678	0.6183808519158331
0.068575	0.49972491377836126	0.6188282110478575
0.068625	0.4997336393122909	0.6192755616407888
0.068675	0.4997423716198917	0.6197229036879714
0.068725	0.49975111070210076	0.6201702371827457
0.068775	0.4997598565598567	0.62061756211845
0.068825	0.4997686091940968	0.621064878488426
0.068875	0.49977736860576016	0.6215121862860116
0.068925	0.49978613479578743	0.6219594855045429
0.068975	0.4997949077651193	0.622406776137356
0.069025	0.49980368751469784	0.6228540581777847
0.069075	0.49981247404546514	0.6233013316191647
0.069125	0.49982126735836496	0.6237485964548277
0.069175	0.49983006745434094	0.6241958526781068
0.069225	0.4998388743343379	0.6246431002823329
0.069275	0.4998476879993004	0.6250903392608397
0.069325	0.49985650845017604	0.6255375696069533
0.069375	0.4998653356879127	0.6259847913140004
0.069425	0.499874169713459	0.6264320043753079
0.069475	0.4998830105277628	0.6268792087842028
0.069525	0.4998918581317749	0.6273264045340085
0.069575	0.49990071252644414	0.6277735916180536
0.069625	0.4999095737127229	0.6282207700296583
0.069675	0.49991844169156247	0.6286679397621465
0.069725	0.49992731646391614	0.6291151008088396
0.069775	0.4999361980307379	0.6295622531630569
0.069825	0.49994508639298246	0.6300093968181175
0.069875	0.4999539815516051	0.6304565317673395
0.069925	0.49996288350756196	0.6309036580040398
0.069975	0.4999717922618102	0.6313507755215344
0.070025	0.49998070781530735	0.631797884313139
0.070075	0.49998963016901193	0.6322449843721685
0.070125	0.4999985593238834	0.6326920756919363
0.070175	0.5000074952808825	0.6331391582657528
0.070225	0.5000164380409692	0.6335862320869319
0.070275	0.500025387605107	0.63403329714878
0.070325	0.5000343439742585	0.6344803534446062
0.070375	0.5000433071493855	0.6349274009677225
0.070425	0.5000522771314524	0.6353744397114359
0.070475	0.5000612539214253	0.6358214696690504
0.070525	0.50007023752027	0.6362684908338712
0.070575	0.5000792279289544	0.6367155031992002
0.070625	0.5000882251484459	0.6371625067583411
0.070675	0.5000972291797102	0.6376095015045999
0.070725	0.5001062400237181	0.6380564874312759
0.070775	0.5001152576814392	0.6385034645316694
0.070825	0.5001242821538433	0.6389504327990814
0.070875	0.5001333134419034	0.6393973922268076
0.070925	0.500142351546592	0.6398443428081451
0.070975	0.500151396468883	0.6402912845363881
0.071025	0.500160448209749	0.6407382174048344
0.071075	0.5001695067701657	0.6411851414067765
0.071125	0.5001785721511091	0.6416320565355065
0.071175	0.5001876443535559	0.642078962784316
0.071225	0.5001967233784831	0.6425258601464963
0.071275	0.5002058092268683	0.6429727486153386
0.071325	0.5002149018996896	0.6434196281841335
0.071375	0.5002240013979277	0.643866498846167
0.071425	0.5002331077225637	0.6443133605947241
0.071475	0.5002422208745789	0.6447602134230911
0.071525	0.5002513408549559	0.6452070573245522
0.071575	0.5002604676646752	0.6456538922923962
0.071625	0.5002696013047235	0.6461007183199005
0.071675	0.5002787417760851	0.646547535400347
0.071725	0.5002878890797441	0.6469943435270193
0.071775	0.5002970432166889	0.6474411426931931
0.071825	0.5003062041879047	0.6478879328921501
0.071875	0.5003153719943809	0.6483347141171653
0.071925	0.5003245466371059	0.6487814863615159
0.071975	0.5003337281170682	0.6492282496184796
0.072025	0.5003429164352594	0.6496750038813286
0.072075	0.5003521115926698	0.6501217491433376
0.072125	0.5003613135902919	0.6505684853977787
0.072175	0.5003705224291192	0.6510152126379214
0.072225	0.5003797381101445	0.6514619308570381
0.072275	0.5003889606343622	0.6519086400483981
0.072325	0.5003981900027693	0.6523553402052665
0.072375	0.5004074262163615	0.6528020313209112
0.072425	0.500416669276134	0.653248713388602
0.072475	0.5004259191830858	0.6536953864016016
0.072525	0.5004351759382177	0.6541420503531703
0.072575	0.5004444395425267	0.6545887052365751
0.072625	0.5004537099970123	0.6550353510450797
0.072675	0.5004629873026768	0.6554819877719427
0.072725	0.5004722714605222	0.6559286154104241
0.072775	0.5004815624715511	0.6563752339537825
0.072825	0.5004908603367686	0.6568218433952726
0.072875	0.5005001650571775	0.6572684437281545
0.072925	0.5005094766337831	0.6577150349456838
0.072975	0.5005187950675919	0.6581616170411142
0.073025	0.5005281203596107	0.6586081900076993
0.073075	0.500537452510847	0.6590547538386918
0.073125	0.5005467915223096	0.6595013085273432
0.073175	0.5005561373950089	0.6599478540669016
0.073225	0.5005654901299537	0.6603943904506188
0.073275	0.5005748497281564	0.6608409176717401
0.073325	0.5005842161906274	0.6612874357235162
0.073375	0.5005935895183796	0.6617339445991928
0.073425	0.5006029697124269	0.662180444292014
0.073475	0.500612356773785	0.6626269347952207
0.073525	0.5006217507034676	0.6630734161020592
0.073575	0.5006311515024899	0.663519888205773
0.073625	0.5006405591718699	0.6639663510996002
0.073675	0.5006499737126258	0.6644128047767803
0.073725	0.5006593951257746	0.6648592492305543
0.073775	0.5006688234123365	0.665305684454158
0.073825	0.5006782585733328	0.6657521104408258
0.073875	0.5006877006097837	0.666198527183795
0.073925	0.500697149522711	0.6666449346763003
0.073975	0.5007066053131383	0.6670913329115727
0.074025	0.5007160679820886	0.667537721882846
0.074075	0.5007255375305867	0.6679841015833499
0.074125	0.5007350139596548	0.668430472006321
0.074175	0.5007444972703208	0.668876833144984
0.074225	0.5007539874636114	0.6693231849925669
0.074275	0.500763484540555	0.6697695275422958
0.074325	0.5007729885021801	0.6702158607873963
0.074375	0.5007824993495158	0.6706621847210934
0.074425	0.5007920170835926	0.6711084993366101
0.074475	0.5008015417054411	0.67155480462717
0.074525	0.5008110732160942	0.6720011005859927
0.074575	0.5008206116165839	0.6724473872062998
0.074625	0.500830156907943	0.6728936644813117
0.074675	0.5008397090912066	0.6733399324042459
0.074725	0.5008492681674103	0.6737861909683184
0.074775	0.5008588341375902	0.6742324401667441
0.074825	0.5008684070027818	0.6746786799927421
0.074875	0.5008779867640226	0.6751249104395265
0.074925	0.500887573422353	0.6755711315003062
0.074975	0.5008971669788118	0.6760173431682945
0.075025	0.5009067674344391	0.6764635454367023
0.075075	0.5009163747902771	0.6769097382987364
0.075125	0.5009259890473656	0.6773559217476093
0.075175	0.5009356102067485	0.6778020957765266
0.075225	0.5009452382694702	0.678248260378693
0.075275	0.5009548732365742	0.678694415547316
0.075325	0.5009645151091061	0.6791405612755981
0.075375	0.5009741638881133	0.6795866975567402
0.075425	0.5009838195746418	0.6800328243839461
0.075475	0.5009934821697378	0.6804789417504195
0.075525	0.5010031516744516	0.6809250496493564
0.075575	0.5010128280898319	0.6813711480739575
0.075625	0.5010225114169293	0.6818172370174198
0.075675	0.5010322016567956	0.6822633164729388
0.075725	0.5010418988104826	0.6827093864337097
0.075775	0.5010516028790435	0.6831554468929263
0.075825	0.5010613138635311	0.6836014978437831
0.075875	0.5010710317650012	0.6840475392794702
0.075925	0.501080756584509	0.6844935711931782
0.075975	0.5010904883231097	0.6849395935780996
0.076025	0.5011002269818602	0.6853856064274225
0.076075	0.5011099725618201	0.685831609734332
0.076125	0.5011197250640461	0.6862776034920184
0.076175	0.5011294844896002	0.6867235876936619
0.076225	0.5011392508395425	0.6871695623324485
0.076275	0.5011490241149341	0.6876155274015613
0.076325	0.5011588043168368	0.6880614828941826
0.076375	0.5011685914463136	0.6885074288034939
0.076425	0.5011783855044288	0.6889533651226738
0.076475	0.5011881864922463	0.6893992918449032
0.076525	0.5011979944108321	0.689845208963358
0.076575	0.5012078092612527	0.6902911164712148
0.076625	0.5012176310445757	0.6907370143616482
0.076675	0.5012274597618686	0.6911829026278338
0.076725	0.5012372954142014	0.6916287812629418
0.076775	0.5012471380026428	0.692074650260147
0.076825	0.5012569875282644	0.6925205096126188
0.076875	0.5012668439921388	0.6929663593135241
0.076925	0.5012767073953375	0.6934121993560337
0.076975	0.5012865777389331	0.6938580297333159
0.077025	0.5012964550239996	0.6943038504385374
0.077075	0.5013063392516109	0.6947496614648652
0.077125	0.5013162304228455	0.6951954628054581
0.077175	0.5013261285387781	0.6956412544534827
0.077225	0.5013360336004874	0.6960870364020988
0.077275	0.501345945609052	0.6965328086444668
0.077325	0.5013558645655498	0.6969785711737486
0.077375	0.5013657904710619	0.6974243239831003
0.077425	0.5013757233266684	0.6978700670656812
0.077475	0.5013856631334517	0.6983158004146461
0.077525	0.501395609892494	0.6987615240231505
0.077575	0.5014055636048788	0.6992072378843488
0.077625	0.5014155242716908	0.699652941991392
0.077675	0.5014254918940161	0.7000986363374304
0.077725	0.5014354664729408	0.7005443209156145
0.077775	0.5014454480095504	0.7009899957190966
0.077825	0.5014554365049327	0.7014356607410248
0.077875	0.5014654319601772	0.7018813159745444
0.077925	0.5014754343763732	0.7023269614128017
0.077975	0.5014854437546106	0.7027725970489419
0.078025	0.5014954600959802	0.7032182228761097
0.078075	0.5015054834015757	0.7036638388874447
0.078125	0.5015155136724891	0.7041094450760891
0.078175	0.5015255509098143	0.7045550414351832
0.078225	0.501535595114646	0.7050006279578667
0.078275	0.5015456462880792	0.7054462046372779
0.078325	0.5015557044312121	0.7058917714665501
0.078375	0.5015657695451412	0.7063373284388205
0.078425	0.5015758416309642	0.7067828755472239
0.078475	0.5015859206897806	0.7072284127848921
0.078525	0.5015960067226887	0.7076739401449612
0.078575	0.5016060997307901	0.7081194576205599
0.078625	0.5016161997151842	0.7085649652048225
0.078675	0.5016263066769777	0.7090104628908687
0.078725	0.501636420617272	0.7094559506718303
0.078775	0.5016465415371719	0.7099014285408313
0.078825	0.5016566694377816	0.7103468964909994
0.078875	0.501666804320206	0.7107923545154603
0.078925	0.5016769461855526	0.7112378026073357
0.078975	0.5016870950349293	0.7116832407597465
0.079025	0.501697250869445	0.7121286689658113
0.079075	0.5017074136902078	0.712574087218653
0.079125	0.5017175834983283	0.7130194955113891
0.079175	0.501727760294921	0.7134648938371292
0.079225	0.5017379440810941	0.7139102821889972
0.079275	0.5017481348579595	0.7143556605601086
0.079325	0.5017583326266327	0.7148010289435748
0.079375	0.5017685373882281	0.7152463873325078
0.079425	0.501778749143862	0.7156917357200168
0.079475	0.5017889678946497	0.7161370740992138
0.079525	0.5017991936417081	0.716582402463208
0.079575	0.5018094263861572	0.7170277208051038
0.079625	0.5018196661291142	0.717473029118011
0.079675	0.5018299128716984	0.7179183273950354
0.079725	0.50184016661503	0.7183636156292821
0.079775	0.5018504273602307	0.7188088938138537
0.079825	0.5018606951084252	0.7192541619418472
0.079875	0.5018709698607354	0.7196994200063661
0.079925	0.501881251618286	0.7201446680005088
0.079975	0.5018915403822011	0.720589905917375
0.080025	0.5019018361536058	0.7210351337500636
0.080075	0.5019121389336276	0.7214803514916692
0.080125	0.5019224487233956	0.7219255591352832
0.080175	0.5019327655240378	0.7223707566740002
0.080225	0.5019430893366831	0.7228159441009133
0.080275	0.5019534201624609	0.7232611214091155
0.080325	0.5019637580025028	0.7237062885916958
0.080375	0.50197410285794	0.7241514456417454
0.080425	0.5019844547299062	0.7245965925523488
0.080475	0.501994813619536	0.7250417293165905
0.080525	0.5020051795279624	0.7254868559275605
0.080575	0.5020155524563221	0.7259319723783397
0.080625	0.502025932405751	0.7263770786620114
0.080675	0.5020363193773876	0.7268221747716558
0.080725	0.5020467133723691	0.7272672607003543
0.080775	0.5020571143918346	0.7277123364411859
0.080825	0.5020675224369227	0.7281574019872316
0.080875	0.5020779375087747	0.7286024573315671
0.080925	0.5020883596085323	0.7290475024672688
0.080975	0.5020987887373379	0.7294925373874099
0.081025	0.5021092248963376	0.7299375620850597
0.081075	0.5021196680866732	0.7303825765532942
0.081125	0.5021301183094902	0.7308275807851841
0.081175	0.5021405755659345	0.7312725747737991
0.081225	0.5021510398571528	0.7317175585122078
0.081275	0.5021615111842925	0.7321625319934794
0.081325	0.502171989548503	0.7326074952106779
0.081375	0.5021824749509355	0.7330524481568643
0.081425	0.5021929673927389	0.7334973908251058
0.081475	0.5022034668750627	0.7339423232084684
0.081525	0.5022139733990608	0.7343872453000099
0.081575	0.5022244869658865	0.7348321570927902
0.081625	0.5022350075766944	0.7352770585798671
0.081675	0.50224553523264	0.7357219497542963
0.081725	0.502256069934878	0.7361668306091361
0.081775	0.5022666116845645	0.7366117011374435
0.081825	0.5022771604828571	0.7370565613322723
0.081875	0.5022877163309145	0.7375014111866741
0.081925	0.5022982792298938	0.7379462506937051
0.081975	0.5023088491809574	0.7383910798464113
0.082025	0.5023194261852651	0.7388358986378439
0.082075	0.5023300102439817	0.739280707061046
0.082125	0.5023406013582686	0.7397255051090665
0.082175	0.50235119952929	0.7401702927749507
0.082225	0.5023618047582097	0.7406150700517433
0.082275	0.502372417046194	0.7410598369324863
0.082325	0.5023830363944071	0.7415045934102252
0.082375	0.5023936628040182	0.7419493394779967
0.082425	0.5024042962761952	0.7423940751288414
0.082475	0.5024149368121076	0.7428388003557965
0.082525	0.502425584412925	0.7432835151518993
0.082575	0.5024362390798184	0.7437282195101851
0.082625	0.5024469008139586	0.7441729134236903
0.082675	0.5024575696165179	0.7446175968854488
0.082725	0.5024682454886704	0.7450622698884909
0.082775	0.5024789284315934	0.7455069324258425
0.082825	0.5024896184464598	0.7459515844905376
0.082875	0.502500315534444	0.7463962260756078
0.082925	0.5025110196967253	0.7468408571740759
0.082975	0.5025217309344816	0.7472854777789675
0.083025	0.5025324492488916	0.7477300878833075
0.083075	0.5025431746411351	0.7481746874801193
0.083125	0.5025539071123916	0.7486192765624274
0.083175	0.5025646466638445	0.7490638551232489
0.083225	0.5025753932966743	0.7495084231556074
0.083275	0.5025861470120648	0.7499529806525196
0.083325	0.5025969078112015	0.7503975276070013
0.083375	0.5026076756952704	0.750842064012066
0.083425	0.5026184506654552	0.7512865898607329
0.083475	0.5026292327229445	0.7517311051460126
0.083525	0.5026400218689245	0.7521756098609199
0.083575	0.5026508181045849	0.7526201039984641
0.083625	0.5026616214311159	0.7530645875516534
0.083675	0.502672431849707	0.753509060513499
0.083725	0.502683249361551	0.7539535228770046
0.083775	0.5026940739678386	0.7543979746351793
0.083825	0.5027049056697638	0.7548424157810268
0.083875	0.5027157444685204	0.75528684630755
0.083925	0.502726590365303	0.7557312662077531
0.083975	0.5027374433613085	0.7561756754746342
0.084025	0.5027483034577341	0.7566200741011931
0.084075	0.5027591706557782	0.7570644620804264
0.084125	0.502770044956638	0.7575088394053341
0.084175	0.5027809263615128	0.7579532060689126
0.084225	0.5027918148716041	0.7583975620641541
0.084275	0.5028027104881113	0.7588419073840558
0.084325	0.5028136132122384	0.7592862420216064
0.084375	0.5028245230451883	0.7597305659697974
0.084425	0.5028354399881647	0.760174879221619
0.084475	0.5028463640423738	0.7606191817700566
0.084525	0.502857295209021	0.7610634736080985
0.084575	0.5028682334893123	0.7615077547287318
0.084625	0.502879178884455	0.761952025124942
0.084675	0.5028901313956586	0.7623962847897101
0.084725	0.5029010910241329	0.7628405337160175
0.084775	0.5029120577710873	0.7632847718968471
0.084825	0.5029230316377338	0.7637289993251762
0.084875	0.5029340126252841	0.7641732159939844
0.084925	0.5029450007349527	0.7646174218962459
0.084975	0.502955995967953	0.765061617024938
0.085025	0.5029669983254982	0.7655058013730384
0.085075	0.5029780078088061	0.7659499749335159
0.085125	0.502989024419093	0.7663941376993432
0.085175	0.5030000481575765	0.7668382896634908
0.085225	0.5030110790254753	0.7672824308189277
0.085275	0.5030221170240091	0.7677265611586218
0.085325	0.5030331621543974	0.7681706806755413
0.085375	0.5030442144178626	0.7686147893626497
0.085425	0.5030552738156266	0.7690588872129109
0.085475	0.5030663403489124	0.7695029742192886
0.085525	0.5030774140189446	0.7699470503747424
0.085575	0.5030884948269472	0.7703911156722353
0.085625	0.5030995827741456	0.7708351701047267
0.085675	0.5031106778617674	0.771279213665173
0.085725	0.5031217800910427	0.7717232463465256
0.085775	0.5031328894631976	0.772167268141744
0.085825	0.5031440059794626	0.7726112790437805
0.085875	0.503155129641066	0.773055279045592
0.085925	0.5031662604492417	0.7734992681401245
0.085975	0.5031773984052198	0.7739432463203328
0.086025	0.503188543510235	0.7743872135791621
0.086075	0.5031996957655227	0.7748311699095576
0.086125	0.5032108551723162	0.775275115304468
0.086175	0.5032220217318499	0.7757190497568415
0.086225	0.5032331954453632	0.7761629732596165
0.086275	0.5032443763140919	0.776606885805738
0.086325	0.5032555643392768	0.7770507873881443
0.086375	0.5032667595221573	0.777494677999774
0.086425	0.5032779618639728	0.7779385576335686
0.086475	0.5032891713659664	0.7783824262824607
0.086525	0.5033003880293795	0.7788262839393889
0.086575	0.503311611855456	0.7792701305972856
0.086625	0.5033228428454409	0.7797139662490824
0.086675	0.5033340810005754	0.7801577908877197
0.086725	0.5033453263221076	0.7806016045061233
0.086775	0.5033565788112849	0.781045407097221
0.086825	0.5033678384693568	0.7814891986539383
0.086875	0.5033791052975716	0.7819329791692021
0.086925	0.5033903792971776	0.7823767486359406
0.086975	0.5034016604694258	0.7828205070470768
0.087025	0.5034129488155683	0.7832642543955324
0.087075	0.5034242443368575	0.7837079906742287
0.087125	0.503435547034546	0.7841517158760875
0.087175	0.5034468569098902	0.7845954299940229
0.087225	0.5034581739641447	0.7850391330209537
0.087275	0.5034694981985659	0.7854828249497963
0.087325	0.5034808296144103	0.7859265057734652
0.087375	0.5034921682129347	0.7863701754848779
0.087425	0.5035035139953998	0.7868138340769423
0.087475	0.5035148669630671	0.787257481542566
0.087525	0.5035262271171946	0.7877011178746639
0.087575	0.5035375944590462	0.7881447430661399
0.087625	0.5035489689898831	0.7885883571099035
0.087675	0.5035603507109696	0.7890319599988589
0.087725	0.50357173962357	0.7894755517259104
0.087775	0.5035831357289516	0.7899191322839576
0.087825	0.5035945390283803	0.7903627016659026
0.087875	0.5036059495231202	0.7908062598646523
0.087925	0.5036173672144423	0.7912498068730998
0.087975	0.5036287921036162	0.7916933426841412
0.088025	0.5036402241919143	0.792136867290669
0.088075	0.5036516634806036	0.7925803806855858
0.088125	0.503663109970957	0.7930238828617838
0.088175	0.5036745636642479	0.7934673738121536
0.088225	0.5036860245617495	0.7939108535295875
0.088275	0.5036974926647368	0.7943543220069739
0.088325	0.5037089679744875	0.7947977792371981
0.088375	0.5037204504922776	0.7952412252131472
0.088425	0.5037319402193845	0.7956846599277076
0.088475	0.5037434371570872	0.796128083373762
0.088525	0.5037549413066638	0.7965714955441962
0.088575	0.5037664526693972	0.7970148964318862
0.088625	0.5037779712465668	0.7974582860297158
0.088675	0.5037894970394553	0.7979016643305636
0.088725	0.5038010300493452	0.7983450313273084
0.088775	0.5038125702775221	0.7987883870128232
0.088825	0.5038241177252721	0.7992317313799803
0.088875	0.5038356723938788	0.7996750644216581
0.088925	0.5038472342846309	0.8001183861307258
0.088975	0.5038588033988166	0.8005616965000522
0.089025	0.5038703797377222	0.8010049955225123
0.089075	0.5038819633026412	0.8014482831909663
0.089125	0.5038935540948621	0.8018915594982851
0.089175	0.5039051521156775	0.8023348244373318
0.089225	0.5039167573663805	0.8027780780009697
0.089275	0.5039283698482634	0.8032213201820636
0.089325	0.5039399895626223	0.803664550973472
0.089375	0.5039516165107518	0.804107770368056
0.089425	0.5039632506939481	0.8045509783586742
0.089475	0.5039748921135081	0.8049941749381845
0.089525	0.5039865407707319	0.8054373600994391
0.089575	0.5039981966669177	0.8058805338352943
0.089625	0.5040098598033673	0.8063236961385998
0.089675	0.5040215301813793	0.8067668470022119
0.089725	0.5040332078022575	0.8072099864189778
0.089775	0.5040448926673038	0.8076531143817482
0.089825	0.5040565847778254	0.8080962308833641
0.089875	0.5040682841351254	0.8085393359166747
0.089925	0.5040799907405082	0.8089824294745284
0.089975	0.5040917045952807	0.8094255115497675
0.090025	0.5041034257007531	0.8098685821352299
0.090075	0.5041151540582329	0.810311641223758
0.090125	0.5041268896690267	0.8107546888081977
0.090175	0.5041386325344488	0.8111977248813794
0.090225	0.5041503826558117	0.811640749436137
0.090275	0.504162140034427	0.8120837624653079
0.090325	0.5041739046716088	0.8125267639617243
0.090375	0.5041856765686705	0.81296975391822
0.090425	0.5041974557269263	0.8134127323276288
0.090475	0.5042092421476948	0.8138556991827759
0.090525	0.5042210358322914	0.814298654476493
0.090575	0.5042328367820353	0.8147415982016047
0.090625	0.5042446449982458	0.8151845303509369
0.090675	0.5042564604822435	0.8156274509173116
0.090725	0.5042682832353486	0.8160703598935535
0.090775	0.5042801132588856	0.8165132572724785
0.090825	0.504291950554175	0.8169561430469118
0.090875	0.5043037951225416	0.8173990172096693
0.090925	0.5043156469653101	0.8178418797535697
0.090975	0.5043275060838078	0.8182847306714249
0.091025	0.5043393724793591	0.8187275699560546
0.091075	0.5043512461532927	0.8191703976002692
0.091125	0.5043631271069369	0.8196132135968821
0.091175	0.5043750153416227	0.8200560179386999
0.091225	0.5043869108586826	0.8204988106185274
0.091275	0.5043988136594463	0.8209415916291755
0.091325	0.5044107237452458	0.8213843609634516
0.091375	0.504422641117415	0.8218271186141591
0.091425	0.5044345657772877	0.822269864574103
0.091475	0.5044464977262024	0.8227125988360786
0.091525	0.5044584369654913	0.823155321392895
0.091575	0.5044703834964944	0.8235980322373451
0.091625	0.5044823373205516	0.8240407313622236
0.091675	0.5044942984390013	0.8244834187603283
0.091725	0.5045062668531816	0.8249260944244582
0.091775	0.5045182425644372	0.8253687583473985
0.091825	0.5045302255741068	0.8258114105219493
0.091875	0.5045422158835324	0.8262540509409022
0.091925	0.5045542134940639	0.8266966795970355
0.091975	0.5045662184070437	0.8271392964831419
0.092025	0.504578230623818	0.8275819015920068
0.092075	0.5045902501457329	0.8280244949164173
0.092125	0.5046022769741356	0.8284670764491578
0.092175	0.5046143111103767	0.8289096461830074
0.092225	0.5046263525558066	0.8293522041107451
0.092275	0.5046384013117748	0.8297947502251528
0.092325	0.5046504573796367	0.8302372845190014
0.092375	0.504662520760744	0.8306798069850685
0.092425	0.5046745914564472	0.8311223176161358
0.092475	0.5046866694681028	0.8315648164049737
0.092525	0.5046987547970695	0.8320073033443477
0.092575	0.5047108474446995	0.8324497784270373
0.092625	0.5047229474123508	0.8328922416458111
0.092675	0.5047350547013854	0.8333346929934305
0.092725	0.5047471693131615	0.8337771324626639
0.092775	0.5047592912490396	0.8342195600462764
0.092825	0.5047714205103828	0.834661975737028
0.092875	0.5047835570985515	0.8351043795276857
0.092925	0.5047957010149087	0.8355467714110104
0.092975	0.5048078522608228	0.8359891513797529
0.093025	0.5048200108376556	0.8364315194266789
0.093075	0.5048321767467748	0.8368738755445414
0.093125	0.5048443499895476	0.8373162197260954
0.093175	0.5048565305673405	0.8377585519640989
0.093225	0.5048687184815265	0.8382008722512952
0.093275	0.5048809137334754	0.8386431805804363
0.093325	0.5048931163245569	0.8390854769442744
0.093375	0.5049053262561441	0.8395277613355554
0.093425	0.504917543529612	0.8399700337470221
0.093475	0.504929768146334	0.8404122941714204
0.093525	0.5049420001076841	0.8408545426014961
0.093575	0.5049542394150374	0.8412967790299941
0.093625	0.5049664860697725	0.8417390034496514
0.093675	0.5049787400732689	0.8421812158532035
0.093725	0.5049910014269053	0.842623416233389
0.093775	0.5050032701320618	0.8430656045829436
0.093825	0.5050155461901193	0.8435077808946019
0.093875	0.5050278296024593	0.8439499451610992
0.093925	0.5050401203704638	0.8443920973751691
0.093975	0.5050524184955211	0.8448342375295326
0.094025	0.5050647239790134	0.8452763656169242
0.094075	0.5050770368223266	0.8457184816300712
0.094125	0.5050893570268494	0.846160585561696
0.094175	0.5051016845939675	0.8466026774045274
0.094225	0.5051140195250701	0.8470447571512882
0.094275	0.5051263618215507	0.8474868247946923
0.094325	0.505138711484798	0.8479288803274642
0.094375	0.5051510685162021	0.8483709237423263
0.094425	0.505163432917158	0.8488129550319904
0.094475	0.5051758046890589	0.8492549741891743
0.094525	0.505188183833301	0.8496969812065893
0.094575	0.50520057035128	0.8501389760769482
0.094625	0.5052129642443925	0.8505809587929626
0.094675	0.5052253655140376	0.8510229293473394
0.094725	0.5052377741616089	0.8514648877327979
0.094775	0.5052501901885108	0.8519068339420349
0.094825	0.5052626135961445	0.8523487679677553
0.094875	0.5052750443859119	0.8527906898026628
0.094925	0.5052874825592132	0.8532325994394642
0.094975	0.5052999281174541	0.8536744968708561
0.095025	0.5053123810620389	0.8541163820895393
0.095075	0.5053248413943745	0.8545582550882105
0.095125	0.5053373091158676	0.855000115859565
0.095175	0.5053497842279248	0.8554419643963008
0.095225	0.5053622667319544	0.8558838006911116
0.095275	0.5053747566293703	0.8563256247366806
0.095325	0.5053872539215775	0.8567674365257105
0.095375	0.5053997586099915	0.8572092360508824
0.095425	0.5054122706960229	0.8576510233048886
0.095475	0.5054247901810881	0.8580927982804092
0.095525	0.5054373170666011	0.8585345609701298
0.095575	0.5054498513539779	0.858976311366733
0.095625	0.5054623930446331	0.8594180494629049
0.095675	0.5054749421399852	0.8598597752513241
0.095725	0.5054874986414555	0.8603014887246632
0.095775	0.5055000625504602	0.8607431898756063
0.095825	0.5055126338684203	0.8611848786968287
0.095875	0.5055252125967612	0.8616265551809972
0.095925	0.5055377987369034	0.8620682193207887
0.095975	0.5055503922902731	0.8625098711088686
0.096025	0.5055629932582913	0.8629515105379151
0.096075	0.5055756016423837	0.8633931376005956
0.096125	0.505588217443979	0.8638347522895722
0.096175	0.505600840664506	0.8642763545975078
0.096225	0.5056134713053921	0.864717944517069
0.096275	0.5056261093680664	0.8651595220409195
0.096325	0.5056387548539595	0.8656010871617191
0.096375	0.5056514077645041	0.8660426398721257
0.096425	0.5056640681011356	0.8664841801647911
0.096475	0.5056767358652825	0.8669257080323822
0.096525	0.5056894110583819	0.8673672234675488
0.096575	0.505702093681871	0.8678087264629405
0.096625	0.5057147837371839	0.8682502170112144
0.096675	0.5057274812257619	0.8686916951050132
0.096725	0.5057401861490446	0.8691331607369838
0.096775	0.5057528985084685	0.8695746138997792
0.096825	0.5057656183054745	0.8700160545860456
0.096875	0.5057783455415035	0.8704574827884278
0.096925	0.5057910802179996	0.8708988984995655
0.096975	0.5058038223364084	0.8713403017120964
0.097025	0.505816571898174	0.8717816924186618
0.097075	0.5058293289047411	0.8722230706119005
0.097125	0.5058420933575575	0.872664436284448
0.097175	0.5058548652580719	0.8731057894289368
0.097225	0.5058676446077319	0.8735471300380026
0.097275	0.5058804314079858	0.8739884581042812
0.097325	0.5058932256602888	0.8744297736203932
0.097375	0.5059060273660928	0.8748710765789675
0.097425	0.5059188365268456	0.8753123669726417
0.097475	0.505931653144003	0.8757536447940374
0.097525	0.5059444772190217	0.876194910035775
0.097575	0.5059573087533591	0.8766361626904748
0.097625	0.505970147748473	0.8770774027507562
0.097675	0.5059829942058157	0.8775186302092496
0.097725	0.5059958481268482	0.8779598450585698
0.097775	0.5060087095130321	0.8784010472913295
0.097825	0.5060215783658304	0.8788422369001401
0.097875	0.5060344546867028	0.8792834138776191
0.097925	0.5060473384771123	0.8797245782163785
0.097975	0.5060602297385238	0.8801657299090261
0.098025	0.5060731284724016	0.8806068689481736
0.098075	0.5060860346802141	0.8810479953264236
0.098125	0.5060989483634255	0.8814891090363872
0.098175	0.5061118695235077	0.8819302100706606
0.098225	0.5061247981619269	0.8823712984218531
0.098275	0.5061377342801522	0.8828123740825676
0.098325	0.5061506778796595	0.8832534370453942
0.098375	0.5061636289619185	0.8836944873029363
0.098425	0.5061765875284034	0.8841355248477879
0.098475	0.506189553580586	0.8845765496725497
0.098525	0.5062025271199462	0.8850175617698048
0.098575	0.5062155081479561	0.8854585611321543
0.098625	0.5062284966660964	0.8858995477521809
0.098675	0.5062414926758445	0.8863405216224753
0.098725	0.5062544961786758	0.8867814827356333
0.098775	0.5062675071760765	0.8872224310842282
0.098825	0.506280525669527	0.8876633666608466
0.098875	0.5062935516605107	0.8881042894580685
0.098925	0.506306585150508	0.8885451994684814
0.098975	0.5063196261410058	0.88898609668466
0.099025	0.5063326746334871	0.8894269810991869
0.099075	0.5063457306294428	0.8898678527046294
0.099125	0.5063587941303587	0.8903087114935663
0.099175	0.5063718651377231	0.8907495574585712
0.099225	0.5063849436530261	0.8911903905922149
0.099275	0.5063980296777576	0.8916312108870685
0.099325	0.506411123213414	0.892072018335691
0.099375	0.5064242242614858	0.8925128129306539
0.099425	0.5064373328234634	0.8929535946645296
0.099475	0.5064504489008426	0.893394363529879
0.099525	0.5064635724951213	0.893835119519261
0.099575	0.5064767036077961	0.8942758626252361
0.099625	0.5064898422403659	0.8947165928403613
0.099675	0.5065029883943308	0.8951573101571917
0.099725	0.506516142071191	0.8955980145682833
0.099775	0.5065293032724394	0.8960387060662058
0.099825	0.5065424719995896	0.8964793846434886
0.099875	0.5065556482541396	0.8969200502926934
0.099925	0.5065688320375948	0.8973607030063664
0.099975	0.5065820233514575	0.8978013427770627
0.100025	0.5065952221972401	0.8982419695973148
0.100075	0.5066084285764428	0.898682583459682
0.100125	0.5066216424905786	0.8991231843566988
0.100175	0.5066348639411576	0.8995637722809045
0.100225	0.5066480929296889	0.9000043472248417
0.100275	0.5066613294576835	0.9004449091810496
0.100325	0.5066745735266545	0.9008854581420631
0.100375	0.5066878251381134	0.9013259941004219
0.100425	0.5067010842935782	0.9017665170486528
0.100475	0.5067143509945655	0.9022070269792855
0.100525	0.5067276252425904	0.9026475238848535
0.100575	0.5067409070391693	0.9030880077578883
0.100625	0.5067541963858208	0.9035284785909168
0.100675	0.5067674932840684	0.9039689363764574
0.100725	0.5067807977354309	0.9044093811070381
0.100775	0.5067941097414306	0.9048498127751802
0.100825	0.5068074293035865	0.9052902313734124
0.100875	0.5068207564234275	0.9057306368942439
0.100925	0.5068340911024795	0.9061710293301906
0.100975	0.5068474333422671	0.9066114086737711
0.101025	0.5068607831443177	0.9070517749174994
0.101075	0.5068741405101594	0.9074921280538879
0.101125	0.5068875054413204	0.9079324680754506
0.101175	0.5069008779393355	0.908372794974687
0.101225	0.5069142580057308	0.9088131087441159
0.101275	0.5069276456420381	0.9092534093762441
0.101325	0.5069410408497952	0.9096936968635679
0.101375	0.5069544436305351	0.910133971198593
0.101425	0.506967853985796	0.9105742323738155
0.101475	0.5069812719171125	0.9110144803817396
0.101525	0.506994697426021	0.9114547152148653
0.101575	0.5070081305140616	0.9118949368656862
0.101625	0.5070215711827739	0.9123351453266982
0.101675	0.5070350194336992	0.912775340590393
0.101725	0.5070484752683793	0.9132155226492623
0.101775	0.5070619386883553	0.9136556914957997
0.101825	0.5070754096951751	0.9140958471224863
0.101875	0.5070888882903823	0.914535989521811
0.101925	0.5071023744755204	0.9149761186862649
0.101975	0.5071158682521408	0.9154162346083226
0.102025	0.5071293696217898	0.9158563372804694
0.102075	0.5071428785860171	0.9162964266951854
0.102125	0.507156395146374	0.9167365028449469
0.102175	0.5071699193044129	0.9171765657222284
0.102225	0.5071834510616824	0.9176166153195133
0.102275	0.5071969904197389	0.9180566516292699
0.102325	0.5072105373801384	0.9184966746439667
0.102375	0.507224091944436	0.9189366843560761
0.102425	0.507237654114184	0.9193766807580748
0.102475	0.507251223890944	0.9198166638424226
0.102525	0.5072648012762722	0.9202566336015904
0.102575	0.5072783862717359	0.9206965900280264
0.102625	0.5072919788788908	0.9211365331142042
0.102675	0.5073055790993021	0.9215764628525774
0.102725	0.5073191869345263	0.9220163792356184
0.102775	0.5073328023861342	0.9224562822557714
0.102825	0.5073464254556906	0.9228961719054919
0.102875	0.5073600561447575	0.9233360481772436
0.102925	0.5073736944549068	0.9237759110634696
0.102975	0.5073873403877044	0.9242157605566254
0.103025	0.5074009939447214	0.924655596649156
0.103075	0.5074146551275291	0.9250954193335079
0.103125	0.5074283239376952	0.925535228602135
0.103175	0.5074420003767977	0.9259750244474704
0.103225	0.5074556844464104	0.926414806861956
0.103275	0.507469376148105	0.9268545758380397
0.103325	0.5074830754834593	0.927294331368156
0.103375	0.50749678245405	0.9277340734447432
0.103425	0.5075104970614545	0.9281738020602387
0.103475	0.5075242193072536	0.9286135172070726
0.103525	0.5075379491930264	0.9290532188776798
0.103575	0.5075516867203538	0.9294929070644915
0.103625	0.5075654318908249	0.9299325817599231
0.103675	0.507579184706014	0.9303722429564211
0.103725	0.5075929451675081	0.9308118906464056
0.103775	0.507606713276894	0.9312515248222982
0.103825	0.5076204890357575	0.9316911454765235
0.103875	0.5076342724456925	0.9321307526014901
0.103925	0.5076480635082843	0.9325703461896239
0.103975	0.5076618622251168	0.9330099262333537
0.104025	0.5076756685977938	0.9334494927250697
0.104075	0.5076894826278948	0.9338890456572116
0.104125	0.5077033043170218	0.9343285850221736
0.104175	0.5077171336667631	0.9347681108123786
0.104225	0.5077309706787148	0.9352076230202334
0.104275	0.5077448153544758	0.9356471216381407
0.104325	0.5077586676956469	0.9360866066584992
0.104375	0.5077725277038216	0.9365260780737223
0.104425	0.5077863953805998	0.936965535876213
0.104475	0.5078002707275877	0.9374049800583593
0.104525	0.5078141537463796	0.9378444106125764
0.104575	0.5078280444385844	0.9382838275312491
0.104625	0.5078419428058043	0.9387232308067761
0.104675	0.5078558488496425	0.9391626204315557
0.104725	0.5078697625717098	0.9396019963979702
0.104775	0.5078836839736105	0.9400413586984154
0.104825	0.507897613056951	0.9404807073252843
0.104875	0.5079115498233476	0.9409200422709497
0.104925	0.507925494274404	0.941359363527811
0.104975	0.5079394464117346	0.941798671088246
0.105025	0.5079534062369547	0.942237964944631
0.105075	0.507967373751674	0.9426772450893547
0.105125	0.5079813489575119	0.9431165115147864
0.105175	0.5079953318560817	0.9435557642133087
0.105225	0.5080093224490003	0.9439950031772966
0.105275	0.5080233207378843	0.9444342283991269
0.105325	0.5080373267243572	0.9448734398711625
0.105375	0.5080513404100383	0.9453126375857753
0.105425	0.508065361796546	0.9457518215353395
0.105475	0.5080793908855078	0.946190991712212
0.105525	0.5080934276785464	0.9466301481087589
0.105575	0.5081074721772851	0.9470692907173467
0.105625	0.5081215243833483	0.9475084195303394
0.105675	0.508135584298368	0.9479475345400864
0.105725	0.5081496519239669	0.9483866357389567
0.105775	0.5081637272617785	0.9488257231192972
0.105825	0.5081778103134312	0.9492647966734662
0.105875	0.5081919010805563	0.9497038563938166
0.105925	0.508205999564784	0.9501429022727043
0.105975	0.5082201057677527	0.9505819343024681
0.106025	0.5082342196911005	0.951020952475449
0.106075	0.5082483413364494	0.9514599567840208
0.106125	0.5082624707054487	0.9518989472205021
0.106175	0.508276607799735	0.9523379237772378
0.106225	0.5082907526209386	0.9527768864465868
0.106275	0.5083049051707159	0.9532158352208546
0.106325	0.5083190654506938	0.9536547700924075
0.106375	0.508333233462521	0.9540936910535686
0.106425	0.5083474092078358	0.9545325980966818
0.106475	0.5083615926882881	0.9549714912140683
0.106525	0.5083757839055251	0.9554103703980553
0.106575	0.5083899828611878	0.9558492356409831
0.106625	0.5084041895569289	0.9562880869351682
0.106675	0.508418403994395	0.9567269242729415
0.106725	0.508432626175243	0.957165747646612
0.106775	0.5084468561011106	0.9576045570485283
0.106825	0.508461093773661	0.9580433524709888
0.106875	0.5084753391945442	0.9584821339063182
0.106925	0.5084895923654198	0.958920901346823
0.106975	0.5085038532879392	0.9593596547848259
0.107025	0.5085181219637562	0.9597983942126461
0.107075	0.5085323983945355	0.9602371196225815
0.107125	0.5085466825819324	0.9606758310069482
0.107175	0.5085609745276066	0.9611145283580544
0.107225	0.5085752742332204	0.9615532116682042
0.107275	0.5085895817004361	0.9619918809297011
0.107325	0.5086038969309183	0.962430536134846
0.107375	0.508618219926331	0.9628691772759405
0.107425	0.5086325506883422	0.9633078043452785
0.107475	0.5086468892186131	0.9637464173351687
0.107525	0.5086612355188186	0.9641850162378917
0.107575	0.5086755895906193	0.9646236010457585
0.107625	0.5086899514356962	0.9650621717510384
0.107675	0.5087043210557122	0.9655007283460386
0.107725	0.508718698452344	0.965939270823039
0.107775	0.5087330836272645	0.9663777991743272
0.107825	0.5087474765821469	0.9668163133921911
0.107875	0.5087618773186706	0.9672548134689055
0.107925	0.5087762858385076	0.9676932993967622
0.107975	0.5087907021433423	0.9681317711680274
0.108025	0.5088051262348479	0.9685702287749908
0.108075	0.508819558114705	0.9690086722099268
0.108125	0.5088339977846008	0.9694471014650989
0.108175	0.5088484452462156	0.969885516532783
0.108225	0.5088629005012298	0.9703239174052564
0.108275	0.5088773635513306	0.9707623040747827
0.108325	0.508891834398208	0.9712006765336212
0.108375	0.5089063130435363	0.9716390347740622
0.108425	0.5089207994890202	0.972077378788336
0.108475	0.5089352937363381	0.9725157085687267
0.108525	0.5089497957871851	0.9729540241074831
0.108575	0.5089643056432533	0.9733923253968633
0.108625	0.5089788233062339	0.9738306124291262
0.108675	0.5089933487778205	0.9742688851965267
0.108725	0.5090078820597048	0.9747071436913239
0.108775	0.5090224231535896	0.9751453879057551
0.108825	0.5090369720611684	0.9755836178320767
0.108875	0.5090515287841418	0.9760218334625315
0.108925	0.5090660933242076	0.9764600347893686
0.108975	0.5090806656830655	0.9768982218048329
0.109025	0.5090952458624175	0.9773363945011662
0.109075	0.5091098338639709	0.9777745528705997
0.109125	0.509124429689428	0.978212696905375
0.109175	0.5091390333404874	0.9786508265977422
0.109225	0.5091536448188685	0.9790889419399089
0.109275	0.5091682641262674	0.9795270429241316
0.109325	0.5091828912643961	0.9799651295426335
0.109375	0.5091975262349635	0.9804032017876453
0.109425	0.5092121690396859	0.9808412596513839
0.109475	0.5092268196802701	0.9812793031260851
0.109525	0.5092414781584296	0.9817173322039723
0.109575	0.5092561444758801	0.9821553468772652
0.109625	0.5092708186343362	0.9825933471381848
0.109675	0.5092855006355193	0.9830313329789407
0.109725	0.509300190481141	0.9834693043917605
0.109775	0.5093148881729214	0.983907261368858
0.109825	0.5093295937125855	0.9843452039024343
0.109875	0.5093443071018446	0.9847831319847212
0.109925	0.5093590283424293	0.9852210456079119
0.109975	0.5093737574360605	0.9856589447642183
0.110025	0.509388494384464	0.9860968294458438
0.110075	0.5094032391893669	0.9865346996449885
0.110125	0.5094179918524896	0.9869725553538689
0.110175	0.5094327523755712	0.9874103965646617
0.110225	0.50944752076033	0.9878482232695877
0.110275	0.5094622970084997	0.9882860354608358
0.110325	0.5094770811218177	0.9887238331305895
0.110375	0.5094918731020072	0.9891616162710605
0.110425	0.5095066729508099	0.9895993848744238
0.110475	0.5095214806699561	0.9900371389328778
0.110525	0.5095362962611842	0.9904748784386047
0.110575	0.5095511197262308	0.990912603383793
0.110625	0.5095659510668362	0.9913503137606208
0.110675	0.5095807902847383	0.9917880095612744
0.110725	0.5095956373816779	0.9922256907779329
0.110775	0.509610492359397	0.992663357402775
0.110825	0.5096253552196357	0.9931010094279816
0.110875	0.5096402259641455	0.9935386468457141
0.110925	0.5096551045946656	0.9939762696481563
0.110975	0.5096699911129476	0.9944138778274675
0.111025	0.5096848855207302	0.9948514713758362
0.111075	0.5096997878197678	0.9952890502854183
0.111125	0.5097146980118181	0.9957266145483629
0.111175	0.5097296160986201	0.9961641641568588
0.111225	0.509744542081931	0.9966016991030553
0.111275	0.5097594759635059	0.9970392193791109
0.111325	0.5097744177450964	0.9974767249771889
0.111375	0.5097893674284641	0.9979142158894337
0.111425	0.5098043250153568	0.9983516921080171
0.111475	0.5098192905075405	0.9987891536250758
0.111525	0.5098342639067723	0.999226600432765
0.111575	0.5098492452148115	0.9996640325232345
0.111625	0.5098642344334186	1.0001014498886345
0.111675	0.50987923156436	1.0005388525211014
0.111725	0.5098942366093938	1.0009762404127902
0.111775	0.5099092495702967	1.0014136135558191
0.111825	0.5099242704488228	1.001850971942351
0.111875	0.5099392992467461	1.0022883155645104
0.111925	0.509954335965833	1.0027256444144366
0.111975	0.509969380607853	1.0031629584842643
0.112025	0.509984433174579	1.003600257766121
0.112075	0.5099994936677836	1.004037542252136
0.112125	0.5100145620892357	1.0044748119344464
0.112175	0.5100296384407119	1.0049120668051732
0.112225	0.5100447227239912	1.0053493068564343
0.112275	0.5100598149408453	1.0057865320803618
0.112325	0.5100749150930597	1.0062237424690619
0.112375	0.5100900231824075	1.0066609380146645
0.112425	0.5101051392106681	1.0070981187092882
0.112475	0.5101202631796254	1.0075352845450438
0.112525	0.5101353950910669	1.0079724355140343
0.112575	0.5101505349467683	1.0084095716083865
0.112625	0.5101656827485193	1.0088466928202011
0.112675	0.5101808384981074	1.009283799141582
0.112725	0.510196002197315	1.009720890564643
0.112775	0.5102111738479349	1.0101579670814815
0.112825	0.5102263534517526	1.0105950286842076
0.112875	0.5102415410105634	1.0110320753649122
0.112925	0.5102567365261584	1.0114691071156947
0.112975	0.5102719400003299	1.0119061239286522
0.113025	0.5102871514348772	1.0123431257958693
0.113075	0.5103023708315854	1.0127801127094602
0.113125	0.5103175981922606	1.0132170846614956
0.113175	0.5103328335186975	1.013654041644072
0.113225	0.5103480768127014	1.0140909836492624
0.113275	0.510363328076061	1.0145279106691747
0.113325	0.5103785873105919	1.0149648226958636
0.113375	0.5103938545180797	1.0154017197214444
0.113425	0.5104091297003436	1.0158386017379655
0.113475	0.510424412859182	1.016275468737516
0.113525	0.5104397039964046	1.0167123207121658
0.113575	0.5104550031138158	1.0171491576539937
0.113625	0.5104703102132258	1.017585979555068
0.113675	0.510485625296441	1.0180227864074651
0.113725	0.5105009483652819	1.018459578203233
0.113775	0.5105162794215525	1.0188963549344539
0.113825	0.5105316184670674	1.019333116593189
0.113875	0.5105469655036471	1.0197698631714875
0.113925	0.5105623205330979	1.0202065946614287
0.113975	0.5105776835572413	1.0206433110550621
0.114025	0.5105930545779008	1.021080012344432
0.114075	0.5106084335968897	1.021516698521605
0.114125	0.5106238206160302	1.02195336957863
0.114175	0.510639215637146	1.022390025507554
0.114225	0.5106546186620552	1.0228266663004342
0.114275	0.5106700296925853	1.0232632919493108
0.114325	0.5106854487305633	1.023699902446224
0.114375	0.5107008757778186	1.0241364977832113
0.114425	0.510716310836172	1.024573077952327
0.114475	0.5107317539074574	1.0250096429455997
0.114525	0.5107472049935039	1.025446192755069
0.114575	0.5107626640961423	1.0258827273727698
0.114625	0.5107781312172023	1.0263192467907403
0.114675	0.5107936063585233	1.026755751001001
0.114725	0.5108090895219395	1.027192239995582
0.114775	0.5108245807092839	1.0276287137665163
0.114825	0.5108400799223959	1.0280651723058254
0.114875	0.5108555871631145	1.0285016156055313
0.114925	0.5108711024332787	1.0289380436576563
0.114975	0.5108866257347305	1.0293744564542184
0.115025	0.5109021570693125	1.029810853987233
0.115075	0.5109176964388693	1.030247236248714
0.115125	0.5109332438452423	1.0306836032306812
0.115175	0.5109487992902807	1.0311199549251382
0.115225	0.5109643627758291	1.0315562913241005
0.115275	0.5109799343037388	1.0319926124195689
0.115325	0.5109955138758556	1.032428918203556
0.115375	0.5110111014940348	1.0328652086680568
0.115425	0.5110266971601247	1.0333014838050794
0.115475	0.5110423008759799	1.0337377436066209
0.115525	0.5110579126434569	1.0341739880646745
0.115575	0.5110735324644031	1.0346102171712528
0.115625	0.5110891603406827	1.0350464309183336
0.115675	0.5111047962741601	1.0354826292978956
0.115725	0.5111204402666814	1.0359188123019554
0.115775	0.5111360923201139	1.0363549799224863
0.115825	0.5111517524363172	1.0367911321514798
0.115875	0.5111674206171576	1.0372272689809114
0.115925	0.5111830968644983	1.0376633904027652
0.115975	0.5111987811801993	1.038099496409032
0.116025	0.5112144735661325	1.0385355869916784
0.116075	0.5112301740241649	1.0389716621426826
0.116125	0.5112458825561635	1.039407721854022
0.116175	0.5112615991640038	1.039843766117658
0.116225	0.5112773238495543	1.0402797949255655
0.116275	0.5112930566146814	1.0407158082697259
0.116325	0.5113087974612699	1.041151806142083
0.116375	0.5113245463911904	1.041587788534611
0.116425	0.511340303406317	1.0420237554392748
0.116475	0.5113560685085271	1.0424597068480355
0.116525	0.5113718416997022	1.0428956427528457
0.116575	0.5113876229817235	1.0433315631456597
0.116625	0.5114034123564731	1.0437674680184283
0.116675	0.5114192098258283	1.0442033573631162
0.116725	0.5114350153916751	1.0446392311716672
0.116775	0.5114508290559023	1.0450750894360223
0.116825	0.5114666508203864	1.0455109321481468
0.116875	0.5114824806870266	1.0459467592999603
0.116925	0.5114983186577067	1.0463825708834154
0.116975	0.5115141647343158	1.0468183668904527
0.117025	0.5115300189187424	1.047254147313016
0.117075	0.5115458812128866	1.0476899121430259
0.117125	0.5115617516186358	1.0481256613724286
0.117175	0.5115776301378833	1.0485613949931605
0.117225	0.5115935167725315	1.0489971129971376
0.117275	0.511609411524472	1.0494328153762997
0.117325	0.5116253143956074	1.0498685021225649
0.117375	0.5116412253878381	1.050304173227856
0.117425	0.5116571445030635	1.0507398286840974
0.117475	0.5116730717431827	1.0511754684832149
0.117525	0.5116890071101016	1.0516110926171227
0.117575	0.5117049506057268	1.0520467010777328
0.117625	0.5117209022319623	1.052482293856964
0.117675	0.5117368619907171	1.052917870946724
0.117725	0.5117528298838979	1.0533534323389246
0.117775	0.5117688059134158	1.0537889780254726
0.117825	0.5117847900811796	1.054224507998277
0.117875	0.5118007823891061	1.054660022249233
0.117925	0.5118167828391021	1.0550955207702544
0.117975	0.5118327914330885	1.05553100355323
0.118025	0.5118488081729755	1.055966470590068
0.118075	0.5118648330606859	1.0564019218726544
0.118125	0.5118808660981342	1.0568373573928902
0.118175	0.5118969072872451	1.0572727771426564
0.118225	0.5119129566299333	1.057708181113855
0.118275	0.5119290141281213	1.0581435692983725
0.118325	0.5119450797837367	1.058578941688086
0.118375	0.5119611535987039	1.0590142982748798
0.118425	0.5119772355749503	1.059449639050632
0.118475	0.5119933257143956	1.0598849640072379
0.118525	0.5120094240189739	1.0603202731365637
0.118575	0.512025530490612	1.0607555664304895
0.118625	0.5120416451312433	1.0611908438808832
0.118675	0.5120577679427996	1.0616261054796186
0.118725	0.5120738989272181	1.0620613512185557
0.118775	0.5120900380864271	1.0624965810895755
0.118825	0.5121061854223639	1.0629317950845403
0.118875	0.5121223409369663	1.063366993195311
0.118925	0.5121385046321789	1.0638021754137372
0.118975	0.5121546765099301	1.0642373417317008
0.119025	0.5121708565721691	1.0646724921410415
0.119075	0.5121870448208371	1.0651076266336166
0.119125	0.5122032412578768	1.0655427452012796
0.119175	0.5122194458852363	1.0659778478358752
0.119225	0.5122356587048521	1.0664129345292712
0.119275	0.5122518797186798	1.0668480052732978
0.119325	0.5122681089286625	1.0672830600598102
0.119375	0.5122843463367605	1.0677180988806294
0.119425	0.5123005919449138	1.0681531217276172
0.119475	0.5123168457550796	1.0685881285926047
0.119525	0.5123331077692096	1.0690231194674302
0.119575	0.51234937798926	1.069458094343926
0.119625	0.5123656564171867	1.0698930532139248
0.119675	0.5123819430549501	1.0703279960692509
0.119725	0.5123982379045018	1.0707629229017461
0.119775	0.5124145409678067	1.071197833703226
0.119825	0.5124308522468299	1.0716327284655076
0.119875	0.5124471717435253	1.072067607180429
0.119925	0.5124634994598664	1.0725024698397905
0.119975	0.5124798353978087	1.0729373164354288
0.120025	0.5124961795593231	1.073372146959151
0.120075	0.5125125319463774	1.0738069614027694
0.120125	0.5125288925609398	1.0742417597580967
0.120175	0.5125452614049826	1.0746765420169373
0.120225	0.5125616384804728	1.075111308171108
0.120275	0.5125780237893883	1.0755460582124023
0.120325	0.5125944173337	1.0759807921326303
0.120375	0.5126108191153839	1.0764155099235913
0.120425	0.5126272291364143	1.0768502115770886
0.120475	0.5126436473987758	1.077284897084906
0.120525	0.5126600739044375	1.0777195664388561
0.120575	0.5126765086553868	1.0781542196307197
0.120625	0.5126929516536047	1.0785888566522868
0.120675	0.5127094029010765	1.0790234774953409
0.120725	0.5127258623997787	1.0794580821516844
0.120775	0.5127423301517036	1.079892670613088
0.120825	0.5127588061588354	1.0803272428713389
0.120875	0.512775290423163	1.080761798918215
0.120925	0.5127917829466787	1.0811963387454884
0.120975	0.5128082837313679	1.0816308623449453
0.121025	0.5128247927792225	1.0820653697083582
0.121075	0.5128413100922409	1.0824998608274898
0.121125	0.5128578356724122	1.0829343356941192
0.121175	0.5128743695217403	1.0833687942999977
0.121225	0.5128909116422161	1.083803236636903
0.121275	0.5129074620358347	1.0842376626966046
0.121325	0.5129240207046019	1.0846720724708514
0.121375	0.5129405876505155	1.0851064659514074
0.121425	0.5129571628755782	1.085540843130029
0.121475	0.5129737463817984	1.0859752039984618
0.121525	0.5129903381711768	1.0864095485484653
0.121575	0.5130069382457194	1.08684387677179
0.121625	0.5130235466074324	1.0872781886601874
0.121675	0.5130401632583282	1.087712484205396
0.121725	0.5130567882004144	1.088146763399164
0.121775	0.5130734214357012	1.088581026233235
0.121825	0.513090062966206	1.0890152726993396
0.121875	0.5131067127939392	1.0894495027892228
0.121925	0.5131233709209176	1.0898837164946156
0.121975	0.5131400373491558	1.0903179138072574
0.122025	0.513156712080672	1.0907520947188762
0.122075	0.5131733951174882	1.091186259221196
0.122125	0.5131900864616211	1.0916204073059514
0.122175	0.5132067861150973	1.0920545389648568
0.122225	0.5132234940799363	1.0924886541896417
0.122275	0.5132402103581654	1.0929227529720207
0.122325	0.5132569349518037	1.0933568353037253
0.122375	0.5132736678628843	1.093790901176459
0.122425	0.513290409093434	1.0942249505819381
0.122475	0.5133071586454812	1.094658983511878
0.122525	0.5133239165210615	1.0950929999579768
0.122575	0.5133406827222031	1.0955269999119512
0.122625	0.5133574572509376	1.0959609833655115
0.122675	0.5133742401093003	1.0963949503103594
0.122725	0.513391031299333	1.0968289007381837
0.122775	0.513407830823067	1.0972628346406958
0.122825	0.5134246386825478	1.097696752009579
0.122875	0.5134414548798079	1.0981306528365424
0.122925	0.5134582794168936	1.0985645371132686
0.122975	0.5134751122958484	1.0989984048314458
0.123025	0.5134919535187135	1.0994322559827685
0.123075	0.5135088030875348	1.0998660905589206
0.123125	0.5135256610043564	1.1002999085515917
0.123175	0.5135425272712318	1.1007337099524506
0.123225	0.513559401890204	1.101167494753191
0.123275	0.513576284863333	1.101601262945471
0.123325	0.5135931761926653	1.1020350145209763
0.123375	0.5136100758802516	1.102468749471384
0.123425	0.5136269839281484	1.1029024677883614
0.123475	0.5136439003384135	1.103336169463573
0.123525	0.5136608251131034	1.1037698544886865
0.123575	0.5136777582542746	1.1042035228553706
0.123625	0.5136946997639896	1.1046371745552805
0.123675	0.5137116496443115	1.1050708095800725
0.123725	0.5137286078972988	1.1055044279214126
0.123775	0.5137455745250143	1.105938029570958
0.123825	0.5137625495295278	1.1063716145203533
0.123875	0.5137795329129051	1.1068051827612493
0.123925	0.513796524677209	1.107238734285306
0.123975	0.5138135248245151	1.1076722690841563
0.124025	0.5138305333568911	1.1081057871494502
0.124075	0.5138475502764115	1.1085392884728253
0.124125	0.5138645755851425	1.1089727730459351
0.124175	0.5138816092851639	1.1094062408604073
0.124225	0.5138986513785502	1.1098396919078788
0.124275	0.5139157018673836	1.1102731261799734
0.124325	0.5139327607537353	1.110706543668336
0.124375	0.5139498280396891	1.1111399443645884
0.124425	0.5139669037273245	1.1115733282603606
0.124475	0.5139839878187253	1.1120066953472743
0.124525	0.5140010803159745	1.1124400456169545
0.124575	0.5140181812211608	1.1128733790610132
0.124625	0.5140352905363654	1.11330669567108
0.124675	0.5140524082636785	1.1137399954387643
0.124725	0.5140695344051888	1.114173278355681
0.124775	0.5140866689629885	1.1146065444134392
0.124825	0.5141038119391695	1.1150397936036462
0.124875	0.514120963335825	1.1154730259179102
0.124925	0.5141381231550501	1.1159062413478338
0.124975	0.5141552913989361	1.116339439885029
0.125025	0.5141724680695836	1.11677262152109
0.125075	0.5141896531690959	1.1172057862476044
0.125125	0.5142068466995655	1.1176389340561825
0.125175	0.5142240486630945	1.118072064938417
0.125225	0.5142412590617921	1.1185051788858855
0.125275	0.5142584778977562	1.118938275890188
0.125325	0.5142757051730944	1.1193713559429086
0.125375	0.5142929408899135	1.1198044190356309
0.125425	0.5143101850503217	1.1202374651599376
0.125475	0.5143274376564276	1.1206704943074086
0.125525	0.5143446987103423	1.1211035064696229
0.125575	0.5143619682141797	1.121536501638151
0.125625	0.5143792461700495	1.1219694798045745
0.125675	0.5143965325800733	1.1224024409604498
0.125725	0.514413827446361	1.1228353850973607
0.125775	0.5144311307710303	1.1232683122068716
0.125825	0.5144484425562048	1.1237012222805383
0.125875	0.5144657628040006	1.12413411530993
0.125925	0.5144830915165418	1.1245669912866025
0.125975	0.5145004286959508	1.124999850202114
0.126025	0.5145177743443538	1.1254326920480169
0.126075	0.514535128463869	1.1258655168158787
0.126125	0.5145524910566301	1.1262983244972367
0.126175	0.5145698621247673	1.1267311150836365
0.126225	0.5145872416704045	1.1271638885666362
0.126275	0.5146046296956801	1.1275966449377646
0.126325	0.5146220262027208	1.1280293841885753
0.126375	0.514639431193661	1.1284621063106064
0.126425	0.5146568446706378	1.128894811295392
0.126475	0.5146742666357887	1.1293274991344644
0.126525	0.5146916970912513	1.1297601698193578
0.126575	0.5147091360391614	1.1301928233416096
0.126625	0.5147265834816631	1.1306254596927412
0.126675	0.514744039420899	1.1310580788642774
0.126725	0.5147615038590128	1.131490680847742
0.126775	0.5147789767981458	1.131923265634663
0.126825	0.5147964582404491	1.132355833216549
0.126875	0.5148139481880646	1.1327883835849288
0.126925	0.5148314466431464	1.133220916731306
0.126975	0.5148489536078474	1.1336534326471885
0.127025	0.5148664690843116	1.1340859313241012
0.127075	0.5148839930746962	1.1345184127535433
0.127125	0.5149015255811547	1.134950876927023
0.127175	0.514919066605844	1.1353833238360396
0.127225	0.5149366161509185	1.135815753472101
0.127275	0.5149541742185431	1.136248165826692
0.127325	0.5149717408108736	1.1366805608913177
0.127375	0.5149893159300698	1.1371129386574763
0.127425	0.5150068995782998	1.1375452991166464
0.127475	0.5150244917577242	1.137977642260326
0.127525	0.5150420924705077	1.1384099680800028
0.127575	0.5150597017188194	1.1388422765671573
0.127625	0.5150773195048252	1.139274567713277
0.127675	0.5150949458306979	1.139706841509835
0.127725	0.5151125806986042	1.1401390979483195
0.127775	0.5151302241107244	1.140571337020188
0.127825	0.5151478760692275	1.1410035587169245
0.127875	0.5151655365762879	1.1414357630300016
0.127925	0.5151832056340819	1.141867949950888
0.127975	0.5152008832447896	1.1423001194710467
0.128025	0.5152185694105903	1.1427322715819404
0.128075	0.5152362641336657	1.143164406275029
0.128125	0.5152539674161953	1.1435965235417775
0.128175	0.5152716792603629	1.1440286233736434
0.128225	0.515289399668356	1.144460705762076
0.128275	0.5153071286423612	1.1448927706985272
0.128325	0.5153248661845646	1.1453248181744504
0.128375	0.515342612297156	1.1457568481812908
0.128425	0.5153603669823232	1.1461888607104995
0.128475	0.5153781302422642	1.1466208557535087
0.128525	0.5153959020791694	1.1470528333017642
0.128575	0.5154136824952337	1.1474847933467043
0.128625	0.5154314714926531	1.147916735879765
0.128675	0.5154492690736237	1.1483486608923834
0.128725	0.5154670752403469	1.1487805683759853
0.128775	0.5154848899950214	1.1492124583220034
0.128825	0.5155027133398491	1.1496443307218642
0.128875	0.515520545277034	1.1500761855669905
0.128925	0.515538385808782	1.1505080228488014
0.128975	0.5155562349372992	1.1509398425587158
0.129025	0.5155740926647906	1.1513716446881574
0.129075	0.5155919589934677	1.151803429228535
0.129125	0.5156098339255388	1.1522351961712645
0.129175	0.5156277174632187	1.1526669455077498
0.129225	0.5156456096087162	1.1530986772294083
0.129275	0.5156635103642475	1.1535303913276418
0.129325	0.5156814197320277	1.1539620877938555
0.129375	0.5156993377142755	1.154393766619447
0.129425	0.5157172643132096	1.1548254277958145
0.129475	0.515735199531052	1.1552570713143506
0.129525	0.5157531433700193	1.1556886971664588
0.129575	0.5157710958323409	1.1561203053435172
0.129625	0.515789056920236	1.156551895836925
0.129675	0.515807026635931	1.1569834686380684
0.129725	0.5158250049816577	1.1574150237383225
0.129775	0.515842991959641	1.157846561129077
0.129825	0.5158609875721116	1.158278080801709
0.129875	0.5158789918213013	1.1587095827475957
0.129925	0.515897004709441	1.1591410669581161
0.129975	0.5159150262387662	1.1595725334246405
0.130025	0.5159330564115139	1.160003982138536
0.130075	0.515951095229922	1.1604354130911692
0.130125	0.5159691426962264	1.16086682627391
0.130175	0.5159871988126721	1.161298221678111
0.130225	0.5160052635814951	1.1617295992951449
0.130275	0.5160233370049427	1.1621609591163606
0.130325	0.516041419085255	1.1625923011331225
0.130375	0.5160595098246803	1.1630236253367794
0.130425	0.5160776092254659	1.163454931718681
0.130475	0.51609571728986	1.163886220270177
0.130525	0.5161138340201141	1.1643174909826108
0.130575	0.5161319594184761	1.1647487438473332
0.130625	0.5161500934871999	1.165179978855684
0.130675	0.5161682362285407	1.165611195999
0.130725	0.5161863876447578	1.1660423952686114
0.130775	0.5162045477381058	1.1664735766558574
0.130825	0.5162227165108435	1.166904740152069
0.130875	0.5162408939652265	1.1673358857485847
0.130925	0.5162590801035285	1.1677670134367075
0.130975	0.5162772749280002	1.1681981232077863
0.131025	0.5162954784409085	1.1686292150531392
0.131075	0.5163136906445247	1.1690602889640738
0.131125	0.5163319115411108	1.1694913449319186
0.131175	0.5163501411329381	1.1699223829479832
0.131225	0.5163683794222755	1.1703534030035834
0.131275	0.5163866264113952	1.170784405090028
0.131325	0.516404882102572	1.171215389198621
0.131375	0.5164231464980783	1.1716463553206726
0.131425	0.5164414196001905	1.1720773034474847
0.131475	0.5164597014111885	1.1725082335703516
0.131525	0.5164779919333472	1.1729391456805798
0.131575	0.5164962911689487	1.1733700397694622
0.131625	0.5165145991202753	1.173800915828291
0.131675	0.5165329157896128	1.1742317738483505
0.131725	0.5165512411792409	1.1746626138209393
0.131775	0.5165695752914475	1.17509343573734
0.131825	0.5165879181285218	1.1755242395888337
0.131875	0.5166062696927523	1.1759550253667024
0.131925	0.5166246299864287	1.176385793062225
0.131975	0.5166429990118415	1.176816542666681
0.132025	0.5166613767712893	1.1772472741713338
0.132075	0.5166797632670619	1.1776779875674654
0.132125	0.5166981585014595	1.1781086828463363
0.132175	0.5167165624767779	1.1785393599992162
0.132225	0.5167349751953141	1.1789700190173746
0.132275	0.5167533966593721	1.1794006598920663
0.132325	0.5167718268712539	1.179831282614551
0.132375	0.5167902658332619	1.1802618871760866
0.132425	0.5168087135477033	1.1806924735679236
0.132475	0.5168271700168817	1.1811230417813199
0.132525	0.5168456352431071	1.1815535918075202
0.132575	0.5168641092286896	1.1819841236377695
0.132625	0.516882591975938	1.1824146372633182
0.132675	0.5169010834871686	1.1828451326753995
0.132725	0.5169195837646917	1.18327560986526
0.132775	0.5169380928108241	1.1837060688241337
0.132825	0.516956610627883	1.1841365095432554
0.132875	0.5169751372181874	1.1845669320138554
0.132925	0.516993672584055	1.1849973362271673
0.132975	0.5170122167278097	1.1854277221744125
0.133025	0.5170307696517726	1.185858089846819
0.133075	0.517049331358266	1.1862884392356126
0.133125	0.5170679018496193	1.1867187703320057
0.133175	0.5170864811281581	1.1871490831272182
0.133225	0.5171050691962114	1.1875793776124646
0.133275	0.5171236660561092	1.1880096537789562
0.133325	0.5171422717101832	1.188439911617904
0.133375	0.5171608861607663	1.1888701511205162
0.133425	0.5171795094101929	1.1893003722779962
0.133475	0.5171981414608001	1.1897305750815454
0.133525	0.5172167823149257	1.190160759522362
0.133575	0.5172354319749065	1.1905909255916485
0.133625	0.5172540904430856	1.1910210732805948
0.133675	0.5172727577218049	1.191451202580392
0.133725	0.517291433813406	1.191881313482235
0.133775	0.517310118720237	1.1923114059773043
0.133825	0.5173288124446404	1.192741480056793
0.133875	0.5173475149889669	1.193171535711878
0.133925	0.5173662263555647	1.193601572933741
0.133975	0.5173849465467848	1.1940315917135595
0.134025	0.5174036755649798	1.194461592042508
0.134075	0.5174224134125052	1.1948915739117563
0.134125	0.5174411600917148	1.1953215373124768
0.134175	0.5174599156049682	1.195751482235832
0.134225	0.5174786799546204	1.1961814086729927
0.134275	0.5174974531430312	1.196611316615121
0.134325	0.5175162351725666	1.1970412060533682
0.134375	0.5175350260455844	1.1974710769789023
0.134425	0.517553825764452	1.1979009293828704
0.134475	0.5175726343315352	1.1983307632564264
0.134525	0.5175914517492005	1.1987605785907216
0.134575	0.5176102780198154	1.1991903753769046
0.134625	0.5176291131457534	1.199620153606115
0.134675	0.517647957129383	1.200049913269502
0.134725	0.5176668099730833	1.2004796543581933
0.134775	0.5176856716792241	1.2009093768633359
0.134825	0.5177045422501826	1.2013390807760633
0.134875	0.5177234216883378	1.2017687660875054
0.134925	0.5177423099960698	1.2021984327887905
0.134975	0.5177612071757582	1.2026280808710479
0.135025	0.5177801132297851	1.2030577103254023
0.135075	0.5177990281605371	1.2034873211429709
0.135125	0.5178179519703957	1.2039169133148806
0.135175	0.5178368846617513	1.2043464868322418
0.135225	0.5178558262369908	1.2047760416861717
0.135275	0.5178747766985072	1.205205577867776
0.135325	0.5178937360486892	1.2056350953681694
0.135375	0.5179127042899307	1.206064594178456
0.135425	0.5179316814246272	1.2064940742897394
0.135475	0.5179506674551716	1.2069235356931267
0.135525	0.5179696623839652	1.2073529783797095
0.135575	0.5179886662134042	1.2077824023405903
0.135625	0.5180076789458891	1.2082118075668633
0.135675	0.5180267005838273	1.2086411940496093
0.135725	0.5180457311296178	1.209070561779926
0.135775	0.518064770585666	1.2094999107489002
0.135825	0.51808381895438	1.2099292409476101
0.135875	0.5181028762381682	1.2103585523671394
0.135925	0.5181219424394397	1.2107878449985665
0.135975	0.5181410175606028	1.2112171188329741
0.136025	0.5181601016040779	1.2116463738614198
0.136075	0.5181791945722759	1.2120756100749819
0.136125	0.518198296467612	1.2125048274647292
0.136175	0.5182174072925033	1.212934026021728
0.136225	0.5182365270493693	1.2133632057370416
0.136275	0.5182556557406305	1.2137923666017296
0.136325	0.5182747933687092	1.2142215086068486
0.136375	0.518293939936029	1.2146506317434542
0.136425	0.5183130954450129	1.2150797360026042
0.136475	0.5183322598980892	1.215508821375344
0.136525	0.5183514332976877	1.2159378878527183
0.136575	0.5183706156462385	1.216366935425771
0.136625	0.5183898069461716	1.216795964085547
0.136675	0.5184090071999171	1.217224973823092
0.136725	0.5184282164099128	1.217653964629435
0.136775	0.5184474345785947	1.2180829364956127
0.136825	0.5184666617083961	1.2185118894126639
0.136875	0.5184858978017614	1.2189408233716068
0.136925	0.5185051428611288	1.2193697383634738
0.136975	0.518524396888942	1.2197986343792855
0.137025	0.5185436598876395	1.2202275114100722
0.137075	0.5185629318596721	1.2206563694468424
0.137125	0.5185822128074838	1.2210852084806183
0.137175	0.5186015027335241	1.2215140285024109
0.137225	0.5186208016402423	1.2219428295032315
0.137275	0.518640109530089	1.2223716114740908
0.137325	0.5186594264055148	1.2228003744059992
0.137375	0.5186787522689795	1.2232291182899495
0.137425	0.5186980871229369	1.223657843116947
0.137475	0.5187174309698439	1.2240865488779904
0.137525	0.5187367838121608	1.2245152355640732
0.137575	0.5187561456523472	1.2249439031661902
0.137625	0.5187755164928689	1.2253725516753244
0.137675	0.5187948963361859	1.2258011810824712
0.137725	0.518814285184763	1.2262297913786162
0.137775	0.5188336830410686	1.2266583825547395
0.137825	0.5188530899075722	1.2270869546018168
0.137875	0.5188725057867432	1.2275155075108286
0.137925	0.5188919306810521	1.2279440412727498
0.137975	0.5189113645929723	1.228372555878553
0.138025	0.5189308075249788	1.2288010513192058
0.138075	0.5189502594795475	1.2292295275856757
0.138125	0.5189697204591589	1.2296579846689217
0.138175	0.518989190466289	1.2300864225599113
0.138225	0.5190086695034212	1.2305148412495979
0.138275	0.519028157573037	1.230943240728941
0.138325	0.519047654677621	1.2313716209888907
0.138375	0.5190671608196609	1.231799982020395
0.138425	0.5190866760016395	1.2322283238144103
0.138475	0.519106200226048	1.2326566463618782
0.138525	0.5191257334953764	1.233084949653742
0.138575	0.5191452758121192	1.2335132336809365
0.138625	0.5191648271787664	1.2339414984344055
0.138675	0.5191843875978145	1.2343697439050816
0.138725	0.5192039570717614	1.2347979700838942
0.138775	0.519223535603104	1.2352261769617752
0.138825	0.5192431231943421	1.235654364529652
0.138875	0.519262719847979	1.2360825327784448
0.138925	0.5192823255665177	1.2365106816990752
0.138975	0.5193019403524592	1.2369388112824689
0.139025	0.5193215642083124	1.2373669215195362
0.139075	0.5193411971365867	1.2377950124011878
0.139125	0.5193608391397889	1.238223083918339
0.139175	0.5193804902204329	1.2386511360618928
0.139225	0.5194001503810282	1.23907916882276
0.139275	0.51941981962409	1.2395071821918404
0.139325	0.5194394979521327	1.239935176160038
0.139375	0.5194591853676779	1.240363150718241
0.139425	0.5194788818732426	1.2407911058573484
0.139475	0.5194985874713436	1.2412190415682587
0.139525	0.5195183021645058	1.2416469578418543
0.139575	0.5195380259552539	1.2420748546690215
0.139625	0.5195577588461121	1.2425027320406457
0.139675	0.5195775008396093	1.2429305899476044
0.139725	0.5195972519382717	1.2433584283807801
0.139775	0.5196170121446305	1.2437862473310464
0.139825	0.5196367814612166	1.2442140467892782
0.139875	0.5196565598905639	1.2446418267463444
0.139925	0.5196763474352077	1.245069587193111
0.139975	0.5196961440976818	1.2454973281204498
0.140025	0.5197159498805282	1.245925049519214
0.140075	0.5197357647862831	1.2463527513802701
0.140125	0.5197555888174898	1.2467804336944708
0.140175	0.5197754219766936	1.247208096452666
0.140225	0.5197952642664371	1.2476357396457112
0.140275	0.5198151156892652	1.2480633632644569
0.140325	0.5198349762477237	1.248490967299753
0.140375	0.5198548459443664	1.2489185517424344
0.140425	0.5198747247817443	1.2493461165833408
0.140475	0.5198946127624061	1.249773661813318
0.140525	0.5199145098889073	1.2502011874231984
0.140575	0.519934416163806	1.2506286934038093
0.140625	0.5199543315896583	1.2510561797459825
0.140675	0.5199742561690222	1.2514836464405477
0.140725	0.5199941899044588	1.2519110934783264
0.140775	0.5200141327985316	1.2523385208501387
0.140825	0.5200340848538038	1.2527659285468054
0.140875	0.5200540460728407	1.253193316559142
0.140925	0.5200740164582083	1.2536206848779636
0.140975	0.52009399601248	1.2540480334940722
0.141025	0.5201139847382218	1.2544753623982838
0.141075	0.520133982638006	1.2549026715814018
0.141125	0.5201539897144054	1.2553299610342306
0.141175	0.5201740059699983	1.2557572307475644
0.141225	0.5201940314073611	1.2561844807121996
0.141275	0.5202140660290714	1.2566117109189328
0.141325	0.5202341098377101	1.257038921358553
0.141375	0.5202541628358571	1.257466112021853
0.141425	0.5202742250260959	1.2578932828996183
0.141475	0.5202942964110129	1.2583204339826282
0.141525	0.5203143769931945	1.2587475652616629
0.141575	0.5203344667752291	1.2591746767275
0.141625	0.5203545657597051	1.2596017683709186
0.141675	0.5203746739492171	1.2600288401826836
0.141725	0.5203947913463576	1.2604558921535653
0.141775	0.5204149179537209	1.2608829242743298
0.141825	0.5204350537739011	1.261309936535746
0.141875	0.5204551988094986	1.2617369289285716
0.141925	0.5204753530631122	1.2621639014435655
0.141975	0.5204955165373445	1.262590854071481
0.142025	0.5205156892347979	1.26301778680307
0.142075	0.5205358711580774	1.263444699629083
0.142125	0.5205560623097898	1.2638715925402655
0.142175	0.5205762626925408	1.2642984655273664
0.142225	0.5205964723089409	1.264725318581125
0.142275	0.5206166911616049	1.2651521516922726
0.142325	0.520636919253142	1.2655789648515525
0.142375	0.5206571565861688	1.2660057580496935
0.142425	0.5206774031633006	1.2664325312774283
0.142475	0.520697658987155	1.2668592845254831
0.142525	0.5207179240603488	1.2672860177845893
0.142575	0.5207381983855078	1.2677127310454586
0.142625	0.5207584819652523	1.2681394242988155
0.142675	0.5207787748022088	1.2685660975353714
0.142725	0.5207990768990024	1.2689927507458432
0.142775	0.5208193882582599	1.2694193839209427
0.142825	0.5208397088826114	1.2698459970513756
0.142875	0.5208600387746887	1.2702725901278467
0.142925	0.5208803779371256	1.2706991631410551
0.142975	0.5209007263725531	1.2711257160817067
0.143025	0.5209210840836108	1.2715522489404907
0.143075	0.5209414510729329	1.271978761708109
0.143125	0.5209618273431618	1.272405254375246
0.143175	0.5209822128969372	1.2728317269325926
0.143225	0.5210026077369011	1.2732581793708349
0.143275	0.5210230118657012	1.2736846116806502
0.143325	0.521043425285981	1.2741110238527225
0.143375	0.5210638480003897	1.274537415877725
0.143425	0.5210842800115769	1.274963787746332
0.143475	0.5211047213221933	1.275390139449216
0.143525	0.5211251719348885	1.2758164709770505
0.143575	0.5211456318523203	1.276242782320494
0.143625	0.521166101077146	1.2766690734702066
0.143675	0.5211865796120211	1.2770953444168534
0.143725	0.5212070674596057	1.2775215951510903
0.143775	0.5212275646225594	1.2779478256635741
0.143825	0.5212480711035473	1.278374035944951
0.143875	0.5212685869052339	1.2788002259858708
0.143925	0.5212891120302835	1.2792263957769816
0.143975	0.5213096464813671	1.2796525453089194
0.144025	0.5213301902611516	1.2800786745723307
0.144075	0.5213507433723068	1.2805047835578547
0.144125	0.52137130581751	1.2809308722561161
0.144175	0.521391877599435	1.2813569406577487
0.144225	0.5214124587207545	1.281782988753388
0.144275	0.5214330491841506	1.282209016533651
0.144325	0.5214536489923026	1.2826350239891608
0.144375	0.5214742581478897	1.2830610111105423
0.144425	0.5214948766535953	1.2834869778884122
0.144475	0.5215155045121049	1.2839129243133809
0.144525	0.5215361417261041	1.2843388503760629
0.144575	0.5215567882982841	1.2847647560670599
0.144625	0.5215774442313311	1.2851906413769856
0.144675	0.5215981095279383	1.2856165062964384
0.144725	0.5216187841908	1.2860423508160161
0.144775	0.521639468222609	1.2864681749263196
0.144825	0.521660161626063	1.286893978617941
0.144875	0.5216808644038616	1.2873197618814685
0.144925	0.5217015765587028	1.287745524707495
0.144975	0.5217222980932886	1.2881712670866055
0.145025	0.5217430290103237	1.2885969890093796
0.145075	0.5217637693125123	1.2890226904663977
0.145125	0.5217845190025623	1.2894483714482354
0.145175	0.5218052780831809	1.2898740319454687
0.145225	0.5218260465570794	1.290299671948666
0.145275	0.5218468244269694	1.2907252914483962
0.145325	0.5218676116955657	1.2911508904352222
0.145375	0.5218884083655834	1.2915764688997076
0.145425	0.5219092144397385	1.292002026832413
0.145475	0.5219300299207474	1.2924275642238996
0.145525	0.5219508548113356	1.2928530810647105
0.145575	0.5219716891142245	1.2932785773453992
0.145625	0.5219925328321356	1.293704053056517
0.145675	0.5220133859677973	1.2941295081886046
0.145725	0.5220342485239359	1.294554942732205
0.145775	0.5220551205032804	1.2949803566778573
0.145825	0.522076001908561	1.2954057500160983
0.145875	0.5220968927425133	1.295831122737456
0.145925	0.5221177930078701	1.296256474832463
0.145975	0.5221387027073678	1.296681806291646
0.146025	0.5221596218437415	1.2971071171055348
0.146075	0.522180550419732	1.2975324072646466
0.146125	0.5222014884380822	1.2979576767594976
0.146175	0.5222224359015337	1.2983829255806063
0.146225	0.5222433928128314	1.298808153718484
0.146275	0.5222643591747207	1.2992333611636426
0.146325	0.5222853349899508	1.2996585479065865
0.146375	0.5223063202612742	1.3000837139378136
0.146425	0.5223273149914381	1.300508859247834
0.146475	0.5223483191831985	1.3009339838271405
0.146525	0.5223693328393082	1.3013590876662322
0.146575	0.5223903559625285	1.3017841707555915
0.146625	0.522411388555614	1.3022092330857156
0.146675	0.5224324306213267	1.3026342746470871
0.146725	0.5224534821624275	1.303059295430191
0.146775	0.5224745431816827	1.303484295425503
0.146825	0.5224956136818547	1.3039092746235064
0.146875	0.5225166936657119	1.3043342330146734
0.146925	0.5225377831360244	1.3047591705894719
0.146975	0.5225588820955622	1.3051840873383724
0.147025	0.5225799905470971	1.3056089832518418
0.147075	0.5226011084934056	1.3060338583203372
0.147125	0.5226222359372611	1.3064587125343243
0.147175	0.5226433728814429	1.3068835458842554
0.147225	0.52266451932873	1.3073083583605858
0.147275	0.5226856752819047	1.307733149953764
0.147325	0.5227068407437484	1.3081579206542395
0.147375	0.5227280157170479	1.3085826704524528
0.147425	0.5227492002045879	1.3090073993388494
0.147475	0.5227703942091579	1.3094321073038657
0.147525	0.5227915977335489	1.3098567943379356
0.147575	0.5228128107805505	1.310281460431495
0.147625	0.5228340333529558	1.3107061055749756
0.147675	0.5228552654535613	1.3111307297588009
0.147725	0.5228765070851646	1.3115553329733933
0.147775	0.5228977582505657	1.3119799152091716
0.147825	0.5229190189525639	1.3124044764565554
0.147875	0.5229402891939607	1.3128290167059609
0.147925	0.5229615689775625	1.3132535359477957
0.147975	0.5229828583061733	1.313678034172472
0.148025	0.5230041571826034	1.314102511370391
0.148075	0.523025465609658	1.314526967531963
0.148125	0.5230467835901518	1.3149514026475806
0.148175	0.5230681111268963	1.3153758167076435
0.148225	0.5230894482227073	1.3158002097025434
0.148275	0.5231107948804008	1.3162245816226714
0.148325	0.5231321511027944	1.3166489324584174
0.148375	0.5231535168927093	1.3170732622001635
0.148425	0.5231748922529688	1.3174975708382883
0.148475	0.5231962771863934	1.317921858363175
0.148525	0.523217671695813	1.3183461247651922
0.148575	0.5232390757840516	1.318770370034718
0.148625	0.5232604894539397	1.3191945941621193
0.148675	0.5232819127083039	1.3196187971377693
0.148725	0.5233033455499827	1.320042978952021
0.148775	0.5233247879818078	1.3204671395952392
0.148825	0.5233462400066147	1.320891279057784
0.148875	0.5233677016272426	1.321315397330006
0.148925	0.5233891728465314	1.321739494402256
0.148975	0.5234106536673229	1.322163570264881
0.149025	0.5234321440924602	1.322587624908228
0.149075	0.5234536441247872	1.32301165832264
0.149125	0.5234751537671527	1.323435670498453
0.149175	0.5234966730224032	1.3238596614260076
0.149225	0.5235182018933905	1.3242836310956336
0.149275	0.523539740382966	1.3247075794976624
0.149325	0.5235612884939872	1.325131506622415
0.149375	0.5235828462293065	1.3255554124602207
0.149425	0.5236044135917818	1.3259792970014008
0.149475	0.5236259905842743	1.3264031602362694
0.149525	0.5236475772096439	1.326827002155143
0.149575	0.5236691734707576	1.3272508227483268
0.149625	0.5236907793704755	1.327674622006139
0.149675	0.5237123949116672	1.328098399918878
0.149725	0.5237340200972004	1.328522156476848
0.149775	0.5237556549299435	1.3289458916703523
0.149825	0.5237772994127703	1.3293696054896833
0.149875	0.5237989535485557	1.329793297925133
0.149925	0.5238206173401757	1.3302169689669894
0.149975	0.5238422907905067	1.3306406186055433
0.150025	0.5238639739024277	1.3310642468310787
0.150075	0.5238856666788217	1.331487853633872
0.150125	0.5239073691225702	1.331911439004206
0.150175	0.5239290812365607	1.3323350029323484
0.150225	0.5239508030236764	1.3327585454085786
0.150275	0.5239725344868073	1.3331820664231606
0.150325	0.5239942756288446	1.3336055659663597
0.150375	0.5240160264526801	1.3340290440284372
0.150425	0.5240377869612086	1.3344525005996504
0.150475	0.524059557157323	1.3348759356702617
0.150525	0.5240813370439225	1.3352993492305212
0.150575	0.5241031266239086	1.3357227412706756
0.150625	0.5241249259001817	1.3361461117809705
0.150675	0.5241467348756434	1.3365694607516543
0.150725	0.5241685535531998	1.3369927881729646
0.150775	0.5241903819357567	1.3374160940351405
0.150825	0.5242122200262237	1.3378393783284148
0.150875	0.5242340678275111	1.3382626410430185
0.150925	0.5242559253425315	1.3386858821691787
0.150975	0.5242777925742003	1.3391091016971184
0.151025	0.5242996695254304	1.3395322996170644
0.151075	0.5243215561991406	1.3399554759192347
0.151125	0.5243434525982508	1.3403786305938432
0.151175	0.5243653587256842	1.3408017636310987
0.151225	0.5243872745843631	1.3412248750212135
0.151275	0.5244092001772128	1.3416479647543917
0.151325	0.5244311355071598	1.3420710328208392
0.151375	0.5244530805771332	1.3424940792107534
0.151425	0.5244750353900641	1.3429171039143322
0.151475	0.524496999948885	1.3433401069217679
0.151525	0.5245189742565299	1.3437630882232519
0.151575	0.5245409583159356	1.3441860478089709
0.151625	0.5245629521300403	1.3446089856691075
0.151675	0.5245849557017833	1.3450319017938452
0.151725	0.524606969034107	1.3454547961733603
0.151775	0.5246289921299555	1.345877668797826
0.151825	0.5246510249922748	1.346300519657414
0.151875	0.524673067624009	1.3467233487422972
0.151925	0.5246951200281101	1.3471461560426374
0.151975	0.5247171822075308	1.3475689415485927
0.152025	0.5247392541652228	1.347991705250325
0.152075	0.5247613359041384	1.3484144471379942
0.152125	0.5247834274272378	1.3488371672017458
0.152175	0.5248055287374805	1.3492598654317276
0.152225	0.5248276398378233	1.3496825418180924
0.152275	0.5248497607312291	1.350105196350983
0.152325	0.5248718914206646	1.3505278290205334
0.152375	0.5248940319090941	1.350950439816884
0.152425	0.5249161821994857	1.3513730287301682
0.152475	0.5249383422948111	1.351795595750511
0.152525	0.524960512198039	1.3522181408680463
0.152575	0.5249826919121422	1.352640664072899
0.152625	0.5250048814401	1.3530631653551828
0.152675	0.5250270807848888	1.353485644705017
0.152725	0.5250492899494869	1.353908102112518
0.152775	0.5250715089368755	1.354330537567796
0.152825	0.5250937377500371	1.3547529510609595
0.152875	0.5251159763919571	1.3551753425821127
0.152925	0.5251382248656236	1.355597712121354
0.152975	0.5251604831740239	1.3560200596687841
0.153025	0.5251827513201475	1.3564423852145004
0.153075	0.5252050293069864	1.356864688748595
0.153125	0.5252273171375381	1.3572869702611507
0.153175	0.5252496148147986	1.3577092297422528
0.153225	0.5252719223417633	1.3581314671819893
0.153275	0.5252942397214342	1.3585536825704352
0.153325	0.5253165669568126	1.3589758758976669
0.153375	0.5253389040509014	1.3593980471537581
0.153425	0.5253612510067065	1.3598201963287786
0.153475	0.5253836078272356	1.3602423234127938
0.153525	0.5254059745154982	1.3606644283958667
0.153575	0.5254283510745059	1.3610865112680564
0.153625	0.5254507375072716	1.361508572019419
0.153675	0.5254731338168118	1.3619306106400058
0.153725	0.5254955400061423	1.3623526271198685
0.153775	0.5255179560782832	1.3627746214490521
0.153825	0.5255403820362539	1.3631965936176031
0.153875	0.5255628178830778	1.3636185436155597
0.153925	0.5255852636217809	1.3640404714329577
0.153975	0.5256077192553877	1.3644623770598332
0.154025	0.5256301847869272	1.3648842604862157
0.154075	0.5256526602194298	1.3653061217021338
0.154125	0.5256751455559288	1.36572796069761
0.154175	0.5256976407994589	1.366149777462662
0.154225	0.5257201459530543	1.3665715719873133
0.154275	0.5257426610197532	1.3669933442615765
0.154325	0.5257651860025964	1.3674150942754606
0.154375	0.5257877209046261	1.3678368220189727
0.154425	0.5258102657288879	1.3682585274821149
0.154475	0.5258328204784244	1.3686802106548939
0.154525	0.525855385156284	1.3691018715273058
0.154575	0.525877959765518	1.3695235100893428
0.154625	0.5259005443091765	1.3699451263309985
0.154675	0.5259231387903133	1.3703667202422596
0.154725	0.5259457432119826	1.3707882918131136
0.154775	0.5259683575772431	1.3712098410335396
0.154825	0.5259909818891545	1.3716313678935148
0.154875	0.5260136161507776	1.3720528723830152
0.154925	0.5260362603651753	1.3724743544920128
0.154975	0.5260589145354116	1.3728958142104772
0.155025	0.5260815786645557	1.3733172515283694
0.155075	0.5261042527556758	1.3737386664356532
0.155125	0.5261269368118421	1.374160058922288
0.155175	0.5261496308361266	1.3745814289782303
0.155225	0.5261723348316059	1.3750027765934285
0.155275	0.526195048801356	1.375424101757832
0.155325	0.5262177727484559	1.3758454044613857
0.155375	0.526240506675986	1.3762666846940328
0.155425	0.5262632505870285	1.3766879424457115
0.155475	0.5262860044846698	1.3771091777063533
0.155525	0.5263087683719926	1.377530390465898
0.155575	0.5263315422520863	1.3779515807142713
0.155625	0.5263543261280436	1.3783727484413948
0.155675	0.5263771200029557	1.3787938936371924
0.155725	0.5263999238799166	1.3792150162915837
0.155775	0.5264227377620221	1.3796361163944846
0.155825	0.5264455616523704	1.3800571939358075
0.155875	0.5264683955540632	1.3804782489054568
0.155925	0.5264912394702007	1.3808992812933432
0.155975	0.5265140934038876	1.381320291089367
0.156025	0.5265369573582296	1.3817412782834257
0.156075	0.5265598313363347	1.382162242865417
0.156125	0.5265827153413131	1.3825831848252317
0.156175	0.5266056093762758	1.38300410415276
0.156225	0.5266285134443387	1.3834250008378834
0.156275	0.5266514275486166	1.3838458748704858
0.156325	0.5266743516922279	1.3842667262404444
0.156375	0.5266972858782915	1.3846875549376363
0.156425	0.5267202301099283	1.3851083609519352
0.156475	0.5267431843902624	1.3855291442732096
0.156525	0.526766148722421	1.385949904891321
0.156575	0.5267891231095301	1.3863706427961358
0.156625	0.5268121075547215	1.3867913579775075
0.156675	0.5268351020611257	1.3872120504252936
0.156725	0.5268581066318747	1.3876327201293484
0.156775	0.5268811212701049	1.3880533670795197
0.156825	0.5269041459789531	1.3884739912656527
0.156875	0.5269271807615612	1.3888945926775857
0.156925	0.5269502256210699	1.3893151713051577
0.156975	0.5269732805606212	1.3897357271382078
0.157025	0.5269963455833634	1.3901562601665614
0.157075	0.5270194206924429	1.3905767703800487
0.157125	0.527042505891008	1.3909972577684977
0.157175	0.5270656011822119	1.391417722321726
0.157225	0.5270887065692055	1.3918381640295567
0.157275	0.5271118220551465	1.3922585828817997
0.157325	0.5271349476431906	1.39267897886827
0.157375	0.5271580833364987	1.3930993519787727
0.157425	0.5271812291382314	1.3935197022031136
0.157475	0.5272043850515538	1.3939400295310904
0.157525	0.5272275510796297	1.3943603339525048
0.157575	0.5272507272256268	1.3947806154571503
0.157625	0.5272739134927146	1.3952008740348179
0.157675	0.5272971098840655	1.3956211096752928
0.157725	0.5273203164028516	1.3960413223683623
0.157775	0.5273435330522503	1.3964615121038026
0.157825	0.5273667598354363	1.3968816788713962
0.157875	0.5273899967555901	1.3973018226609164
0.157925	0.5274132438158934	1.397721943462132
0.157975	0.5274365010195305	1.3981420412648078
0.158025	0.5274597683696873	1.3985621160587078
0.158075	0.5274830458695509	1.3989821678335934
0.158125	0.5275063335223099	1.3994021965792214
0.158175	0.5275296313311562	1.3998222022853457
0.158225	0.5275529392992827	1.4002421849417177
0.158275	0.5275762574298866	1.4006621445380811
0.158325	0.5275995857261658	1.4010820810641769
0.158375	0.5276229241913188	1.4015019945097482
0.158425	0.5276462728285486	1.4019218848645285
0.158475	0.5276696316410567	1.4023417521182537
0.158525	0.52769300063205	1.402761596260651
0.158575	0.5277163798047368	1.4031814172814463
0.158625	0.5277397691623253	1.4036012151703636
0.158675	0.5277631687080283	1.4040209899171212
0.158725	0.5277865784450614	1.4044407415114304
0.158775	0.5278099983766396	1.4048604699430052
0.158825	0.5278334285059798	1.4052801752015551
0.158875	0.5278568688363013	1.405699857276787
0.158925	0.5278803193708276	1.4061195161584
0.158975	0.5279037801127815	1.4065391518360941
0.159025	0.52792725106539	1.406958764299563
0.159075	0.5279507322318829	1.4073783535384943
0.159125	0.5279742236154886	1.407797919542579
0.159175	0.5279977252194389	1.4082174623015018
0.159225	0.5280212370469696	1.4086369818049402
0.159275	0.5280447591013154	1.4090564780425754
0.159325	0.528068291385714	1.4094759510040828
0.159375	0.5280918339034076	1.409895400679129
0.159425	0.5281153866576384	1.4103148270573804
0.159475	0.52813894965165	1.4107342301285024
0.159525	0.5281625228886898	1.411153609882154
0.159575	0.5281861063720062	1.4115729663079915
0.159625	0.5282097001048489	1.411992299395669
0.159675	0.5282333040904731	1.4124116091348313
0.159725	0.5282569183321333	1.4128308955151263
0.159775	0.5282805428330856	1.4132501585261963
0.159825	0.528304177596589	1.4136693981576807
0.159875	0.5283278226259036	1.4140886143992166
0.159925	0.528351477924293	1.4145078072404351
0.159975	0.5283751434950218	1.4149269766709653
0.160025	0.5283988193413584	1.4153461226804285
0.160075	0.5284225054665715	1.4157652452584482
0.160125	0.5284462018739338	1.41618434439464
0.160175	0.5284699085667168	1.4166034200786208
0.160225	0.5284936255481961	1.4170224723000013
0.160275	0.5285173528216505	1.417441501048387
0.160325	0.5285410903903585	1.417860506313383
0.160375	0.5285648382576018	1.4182794880845897
0.160425	0.5285885964266647	1.4186984463516028
0.160475	0.5286123649008324	1.4191173811040165
0.160525	0.5286361436833947	1.4195362923314165
0.160575	0.5286599327776398	1.419955180023393
0.160625	0.5286837321868606	1.4203740441695267
0.160675	0.5287075419143518	1.4207928847593954
0.160725	0.5287313619634082	1.421211701782578
0.160775	0.52875519233733	1.421630495228642
0.160825	0.5287790330394159	1.4220492650871595
0.160875	0.5288028840729694	1.4224680113476929
0.160925	0.5288267454412956	1.4228867339998035
0.160975	0.5288506171477002	1.4233054330330497
0.161025	0.5288744991954935	1.4237241084369843
0.161075	0.5288983915879865	1.4241427602011563
0.161125	0.52892229432849	1.4245613883151176
0.161175	0.528946207420321	1.4249799927684084
0.161225	0.5289701308667959	1.4253985735505692
0.161275	0.5289940646712351	1.425817130651135
0.161325	0.5290180088369592	1.4262356640596388
0.161375	0.5290419633672905	1.4266541737656127
0.161425	0.5290659282655581	1.4270726597585757
0.161475	0.5290899035350884	1.4274911220280526
0.161525	0.5291138891792098	1.4279095605635643
0.161575	0.529137885201256	1.4283279753546236
0.161625	0.5291618916045611	1.4287463663907412
0.161675	0.5291859083924604	1.4291647336614255
0.161725	0.5292099355682923	1.429583077156181
0.161775	0.5292339731353982	1.4300013968645058
0.161825	0.5292580210971193	1.4304196927758996
0.161875	0.5292820794568025	1.430837964879851
0.161925	0.5293061482177913	1.4312562131658555
0.161975	0.5293302273834366	1.4316744376233967
0.162025	0.5293543169570903	1.4320926382419537
0.162075	0.5293784169421047	1.4325108150110086
0.162125	0.5294025273418346	1.432928967920037
0.162175	0.5294266481596386	1.4333470969585074
0.162225	0.5294507793988755	1.4337652021158902
0.162275	0.5294749210629065	1.4341832833816495
0.162325	0.5294990731550969	1.434601340745244
0.162375	0.5295232356788127	1.435019374196132
0.162425	0.5295474086374211	1.435437383723767
0.162475	0.529571592034293	1.435855369317598
0.162525	0.5295957858728008	1.436273330967071
0.162575	0.5296199901563193	1.4366912686616278
0.162625	0.5296442048882245	1.4371091823907083
0.162675	0.5296684300718952	1.4375270721437488
0.162725	0.5296926657107126	1.4379449379101796
0.162775	0.52971691180806	1.4383627796794298
0.162825	0.529741168367322	1.4387805974409236
0.162875	0.5297654353918864	1.4391983911840807
0.162925	0.529789712885142	1.4396161608983198
0.162975	0.529814000850482	1.4400339065730516
0.163025	0.5298382992913003	1.4404516281976867
0.163075	0.529862608210991	1.4408693257616338
0.163125	0.5298869276129552	1.44128699925429
0.163175	0.5299112575005909	1.4417046486650575
0.163225	0.529935597877302	1.4421222739833306
0.163275	0.5299599487464925	1.4425398751985012
0.163325	0.5299843101115702	1.4429574522999546
0.163375	0.5300086819759423	1.443375005277079
0.163425	0.5300330643430208	1.4437925341192526
0.163475	0.5300574572162187	1.4442100388158527
0.163525	0.5300818605989536	1.4446275193562477
0.163575	0.5301062744946391	1.4450449757298158
0.163625	0.530130698906698	1.4454624079259164
0.163675	0.5301551338385522	1.445879815933913
0.163725	0.5301795792936255	1.4462971997431622
0.163775	0.5302040352753444	1.446714559343019
0.163825	0.5302285017871374	1.447131894722835
0.163875	0.5302529788324346	1.447549205871959
0.163925	0.5302774664146693	1.447966492779733
0.163975	0.5303019645372758	1.448383755435498
0.164025	0.5303264732036922	1.4488009938285886
0.164075	0.5303509924173587	1.4492182079483358
0.164125	0.530375522181716	1.4496353977840706
0.164175	0.5304000625002073	1.4500525633251187
0.164225	0.5304246133762799	1.4504697045607986
0.164275	0.5304491748133802	1.450886821480431
0.164325	0.5304737468149611	1.4513039140733253
0.164375	0.5304983293844739	1.4517209823287942
0.164425	0.5305229225253721	1.452138026236147
0.164475	0.5305475262411155	1.4525550457846803
0.164525	0.5305721405351621	1.4529720409636953
0.164575	0.5305967654109723	1.4533890117624892
0.164625	0.5306214008720102	1.4538059581703526
0.164675	0.5306460469217418	1.4542228801765724
0.164725	0.5306707035636336	1.4546397777704358
0.164775	0.5306953708011576	1.4550566509412188
0.164825	0.5307200486377862	1.4554734996781982
0.164875	0.5307447370769939	1.4558903239706464
0.164925	0.5307694361222571	1.4563071238078344
0.164975	0.5307941457770553	1.4567238991790257
0.165025	0.5308188660448689	1.4571406500734827
0.165075	0.5308435969291818	1.4575573764804635
0.165125	0.530868338433479	1.4579740783892228
0.165175	0.5308930905612482	1.4583907557890117
0.165225	0.530917853315979	1.458807408669077
0.165275	0.5309426267011658	1.459224037018658
0.165325	0.5309674107203031	1.459640640826993
0.165375	0.5309922053768861	1.4600572200833204
0.165425	0.531017010674415	1.4604737747768692
0.165475	0.5310418266163909	1.460890304896867
0.165525	0.5310666532063162	1.4613068104325408
0.165575	0.5310914904476989	1.4617232913731049
0.165625	0.5311163383440443	1.4621397477077802
0.165675	0.5311411968988635	1.4625561794257784
0.165725	0.531166066115669	1.4629725865163081
0.165775	0.5311909459979737	1.4633889689685768
0.165825	0.5312158365492964	1.4638053267717819
0.165875	0.5312407377731552	1.4642216599151232
0.165925	0.5312656496730728	1.464637968387791
0.165975	0.5312905722525728	1.465054252178976
0.166025	0.5313155055151801	1.465470511277865
0.166075	0.5313404494644239	1.465886745673638
0.166125	0.5313654041038326	1.4663029553554767
0.166175	0.5313903694369396	1.466719140312554
0.166225	0.5314153454672801	1.46713530053404
0.166275	0.5314403321983895	1.4675514360091038
0.166325	0.5314653296338083	1.4679675467269069
0.166375	0.5314903377770779	1.4683836326766095
0.166425	0.5315153566317421	1.4687996938473664
0.166475	0.5315403862013474	1.4692157302283282
0.166525	0.531565426489441	1.4696317418086446
0.166575	0.5315904774995747	1.4700477285774582
0.166625	0.5316155392353011	1.4704636905239081
0.166675	0.5316406117001768	1.4708796276371288
0.166725	0.531665694897757	1.471295539906258
0.166775	0.5316907888316021	1.47171142732042
0.166825	0.5317158935052732	1.4721272898687427
0.166875	0.5317410089223351	1.4725431275403458
0.166925	0.5317661350863545	1.4729589403243453
0.166975	0.5317912720008995	1.4733747282098573
0.167025	0.5318164196695415	1.4737904911859883
0.167075	0.5318415780958543	1.474206229241844
0.167125	0.5318667472834121	1.4746219423665277
0.167175	0.5318919272357944	1.4750376305491348
0.167225	0.5319171179565791	1.4754532937787617
0.167275	0.5319423194493509	1.4758689320444962
0.167325	0.5319675317176925	1.4762845453354276
0.167375	0.5319927547651929	1.4767001336406356
0.167425	0.5320179885954408	1.477115696949197
0.167475	0.5320432332120257	1.4775312352501908
0.167525	0.5320684886185439	1.4779467485326845
0.167575	0.5320937548185913	1.4783622367857443
0.167625	0.5321190318157656	1.4787776999984352
0.167675	0.5321443196136676	1.4791931381598153
0.167725	0.5321696182158995	1.4796085512589412
0.167775	0.532194927626067	1.4800239392848635
0.167825	0.532220247847777	1.4804393022266298
0.167875	0.5322455788846409	1.4808546400732825
0.167925	0.5322709207402709	1.4812699528138606
0.167975	0.5322962734182816	1.4816852404374001
0.168025	0.5323216369222883	1.4821005029329337
0.168075	0.5323470112559119	1.4825157402894877
0.168125	0.532372396422773	1.482930952496088
0.168175	0.5323977924264962	1.483346139541752
0.168225	0.5324231992707066	1.4837613014154971
0.168275	0.5324486169590329	1.4841764381063367
0.168325	0.5324740454951051	1.4845915496032782
0.168375	0.5324994848825568	1.4850066358953264
0.168425	0.5325249351250232	1.485421696971481
0.168475	0.5325503962261402	1.4858367328207414
0.168525	0.5325758681895503	1.4862517434320965
0.168575	0.5326013510188952	1.4866667287945363
0.168625	0.5326268447178191	1.4870816888970444
0.168675	0.5326523492899697	1.4874966237286007
0.168725	0.5326778647389959	1.4879115332781834
0.168775	0.5327033910685491	1.488326417534766
0.168825	0.5327289282822835	1.4887412764873171
0.168875	0.5327544763838549	1.4891561101248025
0.168925	0.5327800353769224	1.489570918436181
0.168975	0.5328056052651449	1.4899857014104145
0.169025	0.5328311860521884	1.4904004590364508
0.169075	0.5328567777417175	1.4908151913032404
0.169125	0.5328823803374002	1.4912298981997287
0.169175	0.5329079938429075	1.4916445797148552
0.169225	0.5329336182619115	1.4920592358375593
0.169275	0.5329592535980846	1.4924738665567803
0.169325	0.5329848998551069	1.4928884718614401
0.169375	0.5330105570366584	1.4933030517404635
0.169425	0.53303622514642	1.4937176061827746
0.169475	0.5330619041880768	1.4941321351772896
0.169525	0.5330875941653157	1.4945466387129207
0.169575	0.533113295081827	1.4949611167785766
0.169625	0.5331390069412999	1.4953755693631658
0.169675	0.5331647297474283	1.495789996455589
0.169725	0.5331904635039096	1.496204398044742
0.169775	0.53321620821444	1.4966187741195236
0.169825	0.5332419638827233	1.4970331246688182
0.169875	0.5332677305124607	1.4974474496815127
0.169925	0.5332935081073583	1.4978617491464896
0.169975	0.5333192966711248	1.498276023052625
0.170025	0.5333450962074705	1.4986902713887913
0.170075	0.5333709067201086	1.4991044941438574
0.170125	0.5333967282127539	1.4995186913066907
0.170175	0.5334225606891241	1.4999328628661506
0.170225	0.5334484041529387	1.5003470088110966
0.170275	0.533474258607919	1.5007611291303828
0.170325	0.5335001240577896	1.501175223812858
0.170375	0.5335260005062781	1.5015892928473673
0.170425	0.5335518879571128	1.5020033362227543
0.170475	0.533577786414029	1.5024173539278498
0.170525	0.5336036958807574	1.5028313459514926
0.170575	0.5336296163610375	1.503245312282508
0.170625	0.5336555478586064	1.503659252909723
0.170675	0.5336814903772058	1.5040731678219574
0.170725	0.5337074439205788	1.5044870570080315
0.170775	0.5337334084924727	1.5049009204567545
0.170825	0.5337593840966344	1.5053147581569393
0.170875	0.5337853707368165	1.5057285700973875
0.170925	0.5338113684167712	1.5061423562669025
0.170975	0.5338373771402554	1.5065561166542785
0.171025	0.5338633969110275	1.5069698512483063
0.171075	0.533889427732847	1.507383560037778
0.171125	0.5339154696094766	1.5077972430114783
0.171175	0.5339415225446816	1.5082109001581876
0.171225	0.5339675865422303	1.5086245314666817
0.171275	0.5339936616058931	1.5090381369257317
0.171325	0.5340197477394415	1.50945171652411
0.171375	0.5340458449466517	1.5098652702505766
0.171425	0.5340719532312999	1.5102787980938954
0.171475	0.5340980725971683	1.510692300042816
0.171525	0.5341242030480375	1.511105776086096
0.171575	0.5341503445876936	1.511519226212479
0.171625	0.5341764972199212	1.5119326504107138
0.171675	0.5342026609485114	1.5123460486695361
0.171725	0.5342288357772561	1.512759420977683
0.171775	0.5342550217099498	1.5131727673238857
0.171825	0.5342812187503901	1.5135860876968692
0.171875	0.5343074269023755	1.5139993820853592
0.171925	0.5343336461697072	1.5144126504780762
0.171975	0.5343598765561905	1.5148258928637321
0.172025	0.5343861180656321	1.5152391092310376
0.172075	0.53441237070184	1.5156522995687005
0.172125	0.5344386344686246	1.5160654638654274
0.172175	0.534464909369802	1.5164786021099115
0.172225	0.5344911954091859	1.5168917142908522
0.172275	0.5345174925905973	1.5173048003969358
0.172325	0.5345438009178584	1.5177178604168464
0.172375	0.5345701203947906	1.5181308943392702
0.172425	0.5345964510252208	1.5185439021528837
0.172475	0.5346227928129773	1.518956883846361
0.172525	0.5346491457618924	1.5193698394083694
0.172575	0.5346755098757984	1.5197827688275782
0.172625	0.5347018851585319	1.5201956720926464
0.172675	0.5347282716139313	1.5206085491922297
0.172725	0.5347546692458373	1.5210214001149829
0.172775	0.5347810780580939	1.5214342248495538
0.172825	0.5348074980545474	1.5218470233845858
0.172875	0.5348339292390446	1.5222597957087216
0.172925	0.5348603716154374	1.5226725418105962
0.172975	0.5348868251875788	1.5230852616788415
0.173025	0.5349132899593226	1.523497955302089
0.173075	0.5349397659345282	1.5239106226689614
0.173125	0.5349662531170569	1.524323263768076
0.173175	0.5349927515107723	1.5247358785880472
0.173225	0.5350192611195395	1.5251484671174884
0.173275	0.535045781947227	1.5255610293450053
0.173325	0.5350723139977046	1.5259735652592026
0.173375	0.5350988572748454	1.5263860748486784
0.173425	0.535125411782524	1.5267985581020294
0.173475	0.5351519775246202	1.5272110150078417
0.173525	0.5351785545050135	1.527623445554704
0.173575	0.5352051427275891	1.5280358497311943
0.173625	0.5352317421962314	1.5284482275258924
0.173675	0.5352583529148264	1.528860578927376
0.173725	0.5352849748872665	1.5292729039242094
0.173775	0.535311608117444	1.529685202504959
0.173825	0.5353382526092548	1.530097474658186
0.173875	0.5353649083665969	1.5305097203724463
0.173925	0.5353915753933701	1.5309219396362936
0.173975	0.5354182536934794	1.531334132438273
0.174025	0.5354449432708296	1.5317462987669301
0.174075	0.5354716441293282	1.532158438610805
0.174125	0.5354983562728859	1.5325705519584323
0.174175	0.535525079705415	1.5329826387983452
0.174225	0.5355518144308317	1.5333946991190697
0.174275	0.5355785604530537	1.5338067329091298
0.174325	0.5356053177760031	1.534218740157041
0.174375	0.5356320864036022	1.5346307208513192
0.174425	0.5356588663397773	1.5350426749804724
0.174475	0.5356856575884545	1.535454602533011
0.174525	0.5357124601535664	1.5358665034974326
0.174575	0.5357392740390461	1.5362783778622349
0.174625	0.5357660992488299	1.5366902256159092
0.174675	0.5357929357868549	1.537102046746947
0.174725	0.5358197836570627	1.5375138412438327
0.174775	0.5358466428633959	1.5379256090950457
0.174825	0.5358735134098025	1.5383373502890585
0.174875	0.5359003953002283	1.5387490648143487
0.174925	0.5359272885386256	1.539160752659381
0.174975	0.5359541931289479	1.539572413812617
0.175025	0.5359811090751514	1.5399840482625164
0.175075	0.5360080363811947	1.5403956559975343
0.175125	0.5360349750510381	1.5408072370061205
0.175175	0.5360619250886447	1.5412187912767243
0.175225	0.5360888864979817	1.541630318797785
0.175275	0.5361158592830191	1.5420418195577383
0.175325	0.5361428434477276	1.5424532935450177
0.175375	0.536169838996081	1.5428647407480516
0.175425	0.5361968459320562	1.5432761611552634
0.175475	0.5362238642596314	1.5436875547550757
0.175525	0.5362508939827894	1.5440989215359018
0.175575	0.5362779351055144	1.544510261486153
0.175625	0.5363049876317925	1.544921574594238
0.175675	0.5363320515656127	1.5453328608485601
0.175725	0.5363591269109672	1.5457441202375166
0.175775	0.5363862136718504	1.5461553527495029
0.175825	0.536413311852259	1.546566558372908
0.175875	0.5364404214561938	1.5469777370961173
0.175925	0.5364675424876569	1.5473888889075098
0.175975	0.536494674950653	1.5478000137954637
0.176025	0.5365218188491868	1.5482111117483555
0.176075	0.5365489741872721	1.5486221827545472
0.176125	0.5365761409689184	1.5490332268024074
0.176175	0.536603319198143	1.5494442438802918
0.176225	0.5366305088789628	1.5498552339765566
0.176275	0.536657710015398	1.5502661970795528
0.176325	0.5366849226114725	1.5506771331776246
0.176375	0.53671214667121	1.5510880422591171
0.176425	0.5367393821986394	1.5514989243123678
0.176475	0.5367666291977913	1.5519097793257075
0.176525	0.5367938876726984	1.5523206072874678
0.176575	0.5368211576273972	1.552731408185972
0.176625	0.5368484390659259	1.5531421820095395
0.176675	0.5368757319923263	1.5535529287464869
0.176725	0.5369030364106416	1.5539636483851254
0.176775	0.5369303523249189	1.5543743409137603
0.176825	0.5369576797392055	1.5547850063206967
0.176875	0.5369850186575541	1.5551956445942312
0.176925	0.5370123690840186	1.5556062557226573
0.176975	0.5370397310226562	1.5560168396942637
0.177025	0.5370671044775258	1.556427396497337
0.177075	0.5370944894526887	1.5568379261201566
0.177125	0.5371218859522097	1.5572484285510013
0.177175	0.5371492939801568	1.5576589037781396
0.177225	0.5371767135405986	1.5580693517898412
0.177275	0.5372041446376089	1.5584797725743682
0.177325	0.537231587275263	1.5588901661199774
0.177375	0.5372590414576373	1.559300532414926
0.177425	0.537286507188813	1.559710871447462
0.177475	0.537313984472874	1.560121183205828
0.177525	0.5373414733139056	1.5605314676782673
0.177575	0.5373689737159945	1.5609417248530173
0.177625	0.5373964856832321	1.5613519547183106
0.177675	0.5374240092197131	1.5617621572623714
0.177725	0.5374515443295341	1.5621723324734231
0.177775	0.5374790910167927	1.5625824803396855
0.177825	0.5375066492855897	1.5629926008493749
0.177875	0.5375342191400299	1.5634026939906993
0.177925	0.5375618005842207	1.563812759751863
0.177975	0.5375893936222716	1.5642227981210666
0.178025	0.5376169982582929	1.5646328090865096
0.178075	0.537644614496402	1.5650427926363786
0.178125	0.537672242340716	1.5654527487588619
0.178175	0.5376998817953544	1.565862677442144
0.178225	0.537727532864441	1.5662725786744018
0.178275	0.5377551955520994	1.566682452443812
0.178325	0.5377828698624579	1.5670922987385438
0.178375	0.537810555799647	1.567502117546763
0.178425	0.5378382533678009	1.5679119088566273
0.178475	0.537865962571055	1.5683216726562959
0.178525	0.5378936834135507	1.5687314089339148
0.178575	0.5379214158994277	1.569141117677634
0.178625	0.5379491600328301	1.5695507988755966
0.178675	0.5379769158179054	1.569960452515939
0.178725	0.538004683258801	1.5703700785867991
0.178775	0.5380324623596706	1.5707796770763025
0.178825	0.5380602531246692	1.571189247972574
0.178875	0.5380880555579544	1.5715987912637335
0.178925	0.5381158696636866	1.5720083069378963
0.178975	0.5381436954460295	1.572417794983172
0.179025	0.538171532909147	1.5728272553876697
0.179075	0.538199382057208	1.5732366881394908
0.179125	0.5382272428943843	1.573646093226731
0.179175	0.538255115424848	1.5740554706374872
0.179225	0.5382829996527764	1.5744648203598453
0.179275	0.5383108955823489	1.5748741423818893
0.179325	0.5383388032177475	1.5752834366916975
0.179375	0.5383667225631569	1.5756927032773447
0.179425	0.5383946536227633	1.5761019421269034
0.179475	0.538422596400759	1.576511153228435
0.179525	0.5384505509013352	1.5769203365700015
0.179575	0.5384785171286876	1.5773294921396603
0.179625	0.5385064950870133	1.5777386199254653
0.179675	0.5385344847805137	1.5781477199154637
0.179725	0.5385624862133931	1.5785567920976955
0.179775	0.5385904993898581	1.5789658364601984
0.179825	0.5386185243141158	1.5793748529910114
0.179875	0.5386465609903778	1.5797838416781624
0.179925	0.5386746094228612	1.580192802509672
0.179975	0.5387026696157828	1.5806017354735598
0.180025	0.5387307415733618	1.5810106405578441
0.180075	0.5387588252998206	1.5814195177505346
0.180125	0.5387869207993848	1.581828367039638
0.180175	0.5388150280762837	1.582237188413155
0.180225	0.5388431471347463	1.5826459818590835
0.180275	0.5388712779790069	1.5830547473654182
0.180325	0.5388994206133029	1.583463484920142
0.180375	0.538927575041872	1.5838721945112415
0.180425	0.5389557412689578	1.5842808761266929
0.180475	0.5389839192988045	1.584689529754471
0.180525	0.5390121091356583	1.5850981553825476
0.180575	0.5390403107837713	1.5855067529988824
0.180625	0.5390685242473948	1.5859153225914393
0.180675	0.5390967495307848	1.5863238641481736
0.180725	0.539124986638201	1.586732377657035
0.180775	0.539153235573903	1.5871408631059716
0.180825	0.539181496342156	1.5875493204829223
0.180875	0.5392097689472249	1.5879577497758275
0.180925	0.5392380533933797	1.58836615097262
0.180975	0.5392663496848935	1.588774524061225
0.181025	0.539294657826042	1.5891828690295653
0.181075	0.539322977821103	1.5895911858655583
0.181125	0.5393513096743564	1.5899994745571187
0.181175	0.5393796533900864	1.590407735092155
0.181225	0.5394080089725779	1.5908159674585733
0.181275	0.5394363764261213	1.591224171644272
0.181325	0.5394647557550066	1.5916323476371488
0.181375	0.5394931469635296	1.5920404954250913
0.181425	0.5395215500559873	1.5924486149959864
0.181475	0.5395499650366798	1.5928567063377157
0.181525	0.5395783919099104	1.5932647694381543
0.181575	0.539606830679985	1.5936728042851742
0.181625	0.5396352813512104	1.594080810866646
0.181675	0.5396637439279005	1.5944887891704262
0.181725	0.5396922184143681	1.5948967391843754
0.181775	0.5397207048149298	1.595304660896347
0.181825	0.5397492031339052	1.5957125542941903
0.181875	0.539777713375618	1.5961204193657461
0.181925	0.5398062355443941	1.5965282560988527
0.181975	0.5398347696445599	1.5969360644813468
0.182025	0.5398633156804467	1.5973438445010593
0.182075	0.5398918736563889	1.5977515961458117
0.182125	0.5399204435767225	1.5981593194034265
0.182175	0.5399490254457877	1.598567014261716
0.182225	0.5399776192679265	1.598974680708493
0.182275	0.5400062250474847	1.5993823187315606
0.182325	0.5400348427888089	1.5997899283187234
0.182375	0.5400634724962506	1.6001975094577772
0.182425	0.5400921141741623	1.6006050621365144
0.182475	0.5401207678269017	1.6010125863427214
0.182525	0.5401494334588278	1.601420082064179
0.182575	0.5401781110743038	1.601827549288664
0.182625	0.5402068006776936	1.6022349880039506
0.182675	0.5402355022733641	1.602642398197808
0.182725	0.540264215865687	1.6030497798579972
0.182775	0.540292941459035	1.6034571329722782
0.182825	0.5403216790577842	1.6038644575284058
0.182875	0.5403504286663159	1.6042717535141249
0.182925	0.5403791902890113	1.6046790209171802
0.182975	0.5404079639302544	1.6050862597253137
0.183025	0.5404367495944329	1.60549346992626
0.183075	0.5404655472859368	1.6059006515077503
0.183125	0.5404943570091606	1.6063078044575074
0.183175	0.540523178768501	1.6067149287632516
0.183225	0.5405520125683576	1.6071220244126962
0.183275	0.5405808584131315	1.607529091393555
0.183325	0.5406097163072279	1.6079361296935333
0.183375	0.5406385862550537	1.608343139300333
0.183425	0.5406674682610191	1.6087501202016516
0.183475	0.5406963623295393	1.6091570723851776
0.183525	0.540725268465031	1.6095639958385974
0.183575	0.540754186671913	1.609970890549594
0.183625	0.5407831169546072	1.6103777565058446
0.183675	0.5408120593175387	1.6107845936950231
0.183725	0.5408410137651355	1.6111914021047944
0.183775	0.5408699803018285	1.6115981817228229
0.183825	0.5408989589320508	1.612004932536767
0.183875	0.5409279496602404	1.6124116545342764
0.183925	0.5409569524908368	1.6128183477030011
0.183975	0.5409859674282824	1.6132250120305833
0.184025	0.5410149944770208	1.6136316475046648
0.184075	0.541044033641502	1.6140382541128755
0.184125	0.5410730849261758	1.614444831842847
0.184175	0.5411021483354963	1.6148513806822045
0.184225	0.5411312238739231	1.6152579006185614
0.184275	0.5411603115459139	1.6156643916395352
0.184325	0.54118941135593	1.6160708537327388
0.184375	0.5412185233084388	1.6164772868857733
0.184425	0.5412476474079108	1.6168836910862345
0.184475	0.541276783658815	1.6172900663217213
0.184525	0.5413059320656272	1.617696412579823
0.184575	0.5413350926328228	1.6181027298481268
0.184625	0.541364265364883	1.618509018114211
0.184675	0.5413934502662916	1.6189152773656508
0.184725	0.5414226473415341	1.6193215075900174
0.184775	0.5414518565951002	1.6197277087748756
0.184825	0.5414810780314812	1.6201338809077876
0.184875	0.541510311655172	1.620540023976309
0.184925	0.5415395574706718	1.6209461379679875
0.184975	0.5415688154824808	1.6213522228703707
0.185025	0.5415980856951031	1.6217582786709992
0.185075	0.5416273681130456	1.622164305357409
0.185125	0.5416566627408173	1.6225703029171321
0.185175	0.5416859695829308	1.6229762713376943
0.185225	0.5417152886439017	1.6233822106066174
0.185275	0.5417446199282486	1.6237881207114195
0.185325	0.5417739634404941	1.6241940016396075
0.185375	0.5418033191851614	1.6245998533786916
0.185425	0.5418326871667779	1.6250056759161726
0.185475	0.5418620673898729	1.6254114692395505
0.185525	0.5418914598589814	1.6258172333363132
0.185575	0.5419208645786399	1.6262229681939468
0.185625	0.5419502815533873	1.6266286737999345
0.185675	0.5419797107877646	1.6270343501417552
0.185725	0.5420091522863183	1.6274399972068796
0.185775	0.5420386060535966	1.627845614982774
0.185825	0.5420680720941509	1.6282512034568999
0.185875	0.5420975504125348	1.6286567626167154
0.185925	0.5421270410133062	1.6290622924496712
0.185975	0.5421565439010243	1.6294677929432178
0.186025	0.5421860590802522	1.629873264084795
0.186075	0.5422155865555567	1.6302787058618402
0.186125	0.5422451263315058	1.6306841182617873
0.186175	0.5422746784126734	1.63108950127206
0.186225	0.5423042428036327	1.6314948548800847
0.186275	0.5423338195089619	1.631900179073278
0.186325	0.5423634085332428	1.6323054738390506
0.186375	0.5423930098810595	1.6327107391648106
0.186425	0.5424226235569987	1.6331159750379611
0.186475	0.5424522495656505	1.6335211814458983
0.186525	0.5424818879116088	1.6339263583760146
0.186575	0.5425115385994701	1.6343315058156953
0.186625	0.5425412016338321	1.6347366237523264
0.186675	0.5425708770192981	1.6351417121732832
0.186725	0.542600564760473	1.6355467710659382
0.186775	0.5426302648619651	1.635951800417657
0.186825	0.5426599773283839	1.6363568002158062
0.186875	0.542689702164345	1.6367617704477404
0.186925	0.5427194393744664	1.6371667111008112
0.186975	0.5427491889633672	1.6375716221623657
0.187025	0.5427789509356704	1.637976503619749
0.187075	0.5428087252960032	1.6383813554602957
0.187125	0.5428385120489946	1.6387861776713377
0.187175	0.5428683111992769	1.6391909702402014
0.187225	0.5428981227514863	1.6395957331542095
0.187275	0.5429279467102622	1.6400004664006778
0.187325	0.542957783080246	1.6404051699669162
0.187375	0.5429876318660805	1.6408098438402363
0.187425	0.5430174930724138	1.6412144880079376
0.187475	0.5430473667038976	1.641619102457315
0.187525	0.5430772527651854	1.6420236871756617
0.187575	0.5431071512609336	1.6424282421502643
0.187625	0.543137062195801	1.6428327673684067
0.187675	0.5431669855744521	1.643237262817362
0.187725	0.5431969214015531	1.643641728484399
0.187775	0.5432268696817719	1.6440461643567883
0.187825	0.5432568304197823	1.6444505704217873
0.187875	0.5432868036202596	1.6448549466666502
0.187925	0.5433167892878807	1.6452592930786318
0.187975	0.543346787427328	1.6456636096449762
0.188025	0.5433767980432851	1.6460678963529258
0.188075	0.5434068211404396	1.6464721531897148
0.188125	0.5434368567234826	1.6468763801425732
0.188175	0.5434669047971086	1.6472805771987247
0.188225	0.5434969653660124	1.647684744345393
0.188275	0.5435270384348947	1.6480888815697923
0.188325	0.543557124008458	1.6484929888591313
0.188375	0.5435872220914101	1.6488970662006128
0.188425	0.5436173326884584	1.6493011135814395
0.188475	0.543647455804316	1.6497051309888044
0.188525	0.5436775914436986	1.6501091184098944
0.188575	0.543707739611324	1.6505130758318973
0.188625	0.5437379003119143	1.65091700324199
0.188675	0.5437680735501937	1.6513209006273477
0.188725	0.5437982593308909	1.651724767975138
0.188775	0.5438284576587354	1.6521286052725257
0.188825	0.5438586685384614	1.6525324125066694
0.188875	0.5438888919748072	1.652936189664719
0.188925	0.5439191279725129	1.6533399367338233
0.188975	0.5439493765363217	1.6537436537011252
0.189025	0.5439796376709796	1.654147340553765
0.189075	0.5440099113812367	1.654550997278872
0.189125	0.5440401976718459	1.6549546238635748
0.189175	0.5440704965475627	1.6553582202949955
0.189225	0.5441008080131466	1.6557617865602503
0.189275	0.5441311320733588	1.656165322646452
0.189325	0.5441614687329647	1.6565688285407085
0.189375	0.5441918179967337	1.6569723042301165
0.189425	0.5442221798694376	1.6573757497017743
0.189475	0.544252554355851	1.6577791649427716
0.189525	0.5442829414607511	1.6581825499401963
0.189575	0.5443133411889206	1.6585859046811262
0.189625	0.5443437535451412	1.65898922915264
0.189675	0.5443741785342019	1.6593925233418039
0.189725	0.5444046161608926	1.659795787235685
0.189775	0.5444350664300075	1.6601990208213409
0.189825	0.5444655293463433	1.6606022240858265
0.189875	0.5444960049146985	1.661005397016194
0.189925	0.5445264931398787	1.661408539599482
0.189975	0.5445569940266898	1.66181165182273
0.190025	0.5445875075799396	1.662214733672974
0.190075	0.5446180338044421	1.6626177851372403
0.190125	0.5446485727050124	1.663020806202552
0.190175	0.5446791242864703	1.6634237968559271
0.190225	0.5447096885536382	1.6638267570843759
0.190275	0.5447402655113412	1.6642296868749058
0.190325	0.5447708551644085	1.6646325862145188
0.190375	0.544801457517671	1.6650354550902118
0.190425	0.5448320725759639	1.6654382934889758
0.190475	0.5448627003441254	1.6658411013977972
0.190525	0.5448933408269976	1.666243878803654
0.190575	0.5449239940294244	1.6666466256935235
0.190625	0.5449546599562536	1.6670493420543748
0.190675	0.5449853386123362	1.6674520278731735
0.190725	0.5450160300025253	1.6678546831368797
0.190775	0.5450467341316801	1.6682573078324456
0.190825	0.5450774510046609	1.66865990194682
0.190875	0.5451081806263309	1.669062465466947
0.190925	0.5451389230015573	1.6694649983797651
0.190975	0.5451696781352112	1.6698675006722046
0.191025	0.5452004460321667	1.6702699723311922
0.191075	0.5452312266972985	1.6706724133436546
0.191125	0.5452620201354874	1.6710748236965056
0.191175	0.5452928263516165	1.6714772033766565
0.191225	0.5453236453505718	1.6718795523710148
0.191275	0.545354477137243	1.672281870666481
0.191325	0.5453853217165234	1.6726841582499499
0.191375	0.5454161790933093	1.6730864151083107
0.191425	0.5454470492724991	1.673488641228451
0.191475	0.5454779322589965	1.673890836597247
0.191525	0.545508828057707	1.6742930012015742
0.191575	0.5455397366735402	1.6746951350282997
0.191625	0.5455706581114071	1.6750972380642888
0.191675	0.5456015923762235	1.6754993102963998
0.191725	0.5456325394729096	1.6759013517114825
0.191775	0.5456634994063871	1.676303362296384
0.191825	0.5456944721815807	1.6767053420379485
0.191875	0.5457254578034195	1.6771072909230114
0.191925	0.5457564562768346	1.6775092089384043
0.191975	0.5457874676067616	1.6779110960709518
0.192025	0.5458184917981395	1.6783129523074738
0.192075	0.5458495288559099	1.678714777634784
0.192125	0.5458805787850177	1.6791165720396923
0.192175	0.5459116415904107	1.679518335509005
0.192225	0.5459427172770416	1.6799200680295174
0.192275	0.5459738058498638	1.6803217695880257
0.192325	0.5460049073138366	1.680723440171314
0.192375	0.5460360216739211	1.681125079766167
0.192425	0.5460671489350812	1.6815266883593618
0.192475	0.5460982891022865	1.6819282659376673
0.192525	0.5461294421805064	1.6823298124878525
0.192575	0.5461606081747156	1.682731327996678
0.192625	0.5461917870898929	1.6831328124508962
0.192675	0.54622297893102	1.6835342658372567
0.192725	0.5462541837030809	1.6839356881425047
0.192775	0.5462854014110632	1.6843370793533798
0.192825	0.546316632059959	1.684738439456612
0.192875	0.5463478756547612	1.685139768438933
0.192925	0.5463791322004687	1.6855410662870622
0.192975	0.5464104017020822	1.6859423329877175
0.193025	0.546441684164606	1.686343568527611
0.193075	0.546472979593047	1.686744772893449
0.193125	0.5465042879924177	1.6871459460719305
0.193175	0.5465356093677324	1.68754708804975
0.193225	0.5465669437240075	1.6879481988136
0.193275	0.5465982910662651	1.6883492783501612
0.193325	0.546629651399528	1.6887503266461152
0.193375	0.5466610247288257	1.6891513436881316
0.193425	0.5466924110591896	1.689552329462878
0.193475	0.5467238103956528	1.6899532839570182
0.193525	0.5467552227432537	1.6903542071572073
0.193575	0.546786648107034	1.6907550990500952
0.193625	0.5468180864920369	1.691155959622331
0.193675	0.5468495379033115	1.6915567888605494
0.193725	0.5468810023459075	1.6919575867513887
0.193775	0.5469124798248806	1.6923583532814754
0.193825	0.546943970345289	1.6927590884374333
0.193875	0.5469754739121928	1.6931597922058812
0.193925	0.547006990530656	1.693560464573432
0.193975	0.5470385202057476	1.693961105526691
0.194025	0.5470700629425397	1.6943617150522585
0.194075	0.5471016187461065	1.6947622931367314
0.194125	0.5471331876215253	1.6951628397666996
0.194175	0.5471647695738779	1.695563354928747
0.194225	0.5471963646082509	1.6959638386094513
0.194275	0.5472279727297307	1.696364290795387
0.194325	0.5472595939434093	1.6967647114731217
0.194375	0.5472912282543824	1.697165100629216
0.194425	0.5473228756677487	1.697565458250227
0.194475	0.5473545361886099	1.6979657843227058
0.194525	0.5473862098220698	1.6983660788332007
0.194575	0.5474178965732388	1.698766341768247
0.194625	0.5474495964472283	1.6991665731143806
0.194675	0.5474813094491531	1.699566772858131
0.194725	0.5475130355841339	1.6999669409860183
0.194775	0.5475447748572907	1.700367077484564
0.194825	0.5475765272737507	1.7007671823402777
0.194875	0.5476082928386431	1.7011672555396644
0.194925	0.5476400715571001	1.7015672970692264
0.194975	0.5476718634342577	1.701967306915457
0.195025	0.547703668475255	1.7023672850648452
0.195075	0.5477354866852344	1.7027672315038778
0.195125	0.5477673180693429	1.703167146219029
0.195175	0.5477991626327298	1.7035670291967735
0.195225	0.5478310203805485	1.7039668804235777
0.195275	0.5478628913179556	1.7043666998859022
0.195325	0.5478947754501104	1.7047664875702029
0.195375	0.547926672782177	1.7051662434629282
0.195425	0.5479585833193228	1.705565967550522
0.195475	0.5479905070667183	1.7059656598194222
0.195525	0.5480224440295367	1.7063653202560631
0.195575	0.5480543942129544	1.7067649488468715
0.195625	0.5480863576221527	1.7071645455782698
0.195675	0.5481183342623164	1.707564110436671
0.195725	0.5481503241386328	1.7079636434084868
0.195775	0.5481823272562936	1.708363144480119
0.195825	0.548214343620493	1.7087626136379677
0.195875	0.5482463732364278	1.7091620508684287
0.195925	0.5482784161093005	1.7095614561578873
0.195975	0.5483104722443163	1.709960829492723
0.196025	0.5483425416466837	1.7103601708593132
0.196075	0.5483746243216134	1.7107594802440313
0.196125	0.5484067202743217	1.7111587576332385
0.196175	0.548438829510028	1.7115580030132924
0.196225	0.5484709520339558	1.7119572163705452
0.196275	0.5485030878513295	1.7123563976913458
0.196325	0.548535236967379	1.7127555469620341
0.196375	0.5485673993873353	1.7131546641689517
0.196425	0.5485995751164361	1.713553749298424
0.196475	0.5486317641599223	1.7139528023367756
0.196525	0.5486639665230371	1.7143518232703236
0.196575	0.5486961822110267	1.714750812085384
0.196625	0.5487284112291426	1.7151497687682593
0.196675	0.5487606535826377	1.7155486933052548
0.196725	0.5487929092767694	1.715947585682664
0.196775	0.5488251783167998	1.7163464458867765
0.196825	0.5488574607079918	1.716745273903878
0.196875	0.5488897564556144	1.717144069720245
0.196925	0.5489220655649392	1.7175428333221505
0.196975	0.5489543880412412	1.717941564695862
0.197025	0.5489867238897985	1.718340263827639
0.197075	0.5490190731158943	1.7187389307037355
0.197125	0.5490514357248143	1.7191375653104017
0.197175	0.5490838117218474	1.719536167633883
0.197225	0.5491162011122864	1.719934737660414
0.197275	0.5491486039014267	1.7203332753762286
0.197325	0.5491810200945694	1.7207317807675522
0.197375	0.5492134496970187	1.7211302538206035
0.197425	0.5492458927140809	1.7215286945215966
0.197475	0.5492783491510671	1.7219271028567407
0.197525	0.5493108190132895	1.7223254788122424
0.197575	0.5493433023060662	1.722723822374295
0.197625	0.5493757990347202	1.7231221335290892
0.197675	0.5494083092045751	1.7235204122628105
0.197725	0.5494408328209597	1.723918658561638
0.197775	0.5494733698892063	1.7243168724117446
0.197825	0.5495059204146501	1.7247150537992997
0.197875	0.54953848440263	1.725113202710465
0.197925	0.5495710618584896	1.7255113191313949
0.197975	0.5496036527875735	1.7259094030482416
0.198025	0.5496362571952328	1.7263074544471477
0.198075	0.5496688750868212	1.7267054733142515
0.198125	0.5497015064676952	1.7271034596356873
0.198175	0.5497341513432162	1.7275014133975786
0.198225	0.549766809718748	1.727899334586048
0.198275	0.5497994815996593	1.7282972231872087
0.198325	0.5498321669913202	1.7286950791871727
0.198375	0.5498648658991064	1.7290929025720412
0.198425	0.549897578328397	1.7294906933279093
0.198475	0.5499303042845752	1.7298884514408683
0.198525	0.5499630437730276	1.7302861768970033
0.198575	0.5499957967991406	1.7306838696823967
0.198625	0.5500285633683083	1.7310815297831224
0.198675	0.5500613434859285	1.7314791571852448
0.198725	0.5500941371574014	1.7318767518748268
0.198775	0.550126944388132	1.7322743138379224
0.198825	0.5501597651835268	1.7326718430605832
0.198875	0.5501925995489982	1.7330693395288501
0.198925	0.5502254474899605	1.733466803228764
0.198975	0.5502583090118321	1.7338642341463562
0.199025	0.5502911841200362	1.7342616322676516
0.199075	0.5503240728199983	1.7346589975786704
0.199125	0.5503569751171471	1.735056330065429
0.199175	0.5503898910169168	1.7354536297139334
0.199225	0.5504228205247454	1.735850896510183
0.199275	0.5504557636460725	1.736248130440177
0.199325	0.5504887203863423	1.736645331489904
0.199375	0.5505216907510021	1.7370424996453497
0.199425	0.550554674745504	1.7374396348924928
0.199475	0.5505876723753045	1.7378367372173016
0.199525	0.5506206836458615	1.7382338066057446
0.199575	0.5506537085626383	1.738630843043781
0.199625	0.5506867471310987	1.7390278465173683
0.199675	0.5507197993567156	1.7394248170124509
0.199725	0.5507528652449613	1.7398217545149723
0.199775	0.550785944801314	1.7402186590108673
0.199825	0.5508190380312536	1.7406155304860682
0.199875	0.5508521449402665	1.7410123689264971
0.199925	0.5508852655338393	1.7414091743180737
0.199975	0.5509183998174648	1.7418059466467095
0.200025	0.5509515477966395	1.7422026858983102
0.200075	0.5509847094768633	1.7425993920587737
0.200125	0.5510178848636379	1.7429960651139973
0.200175	0.551051073962472	1.7433927050498657
0.200225	0.5510842767788747	1.7437893118522625
0.200275	0.5511174933183624	1.7441858855070616
0.200325	0.5511507235864509	1.7445824260001357
0.200375	0.5511839675886645	1.7449789333173453
0.200425	0.5512172253305284	1.7453754074445482
0.200475	0.5512504968175707	1.7457718483675964
0.200525	0.5512837820553242	1.7461682560723373
0.200575	0.5513170810493275	1.7465646305446065
0.200625	0.5513503938051202	1.7469609717702395
0.200675	0.5513837203282461	1.747357279735062
0.200725	0.5514170606242527	1.747753554424898
0.200775	0.5514504146986928	1.7481497958255612
0.200825	0.5514837825571228	1.7485460039228564
0.200875	0.5515171642051019	1.748942178702589
0.200925	0.5515505596481928	1.7493383201505532
0.200975	0.5515839688919615	1.7497344282525427
0.201025	0.5516173919419792	1.7501305029943408
0.201075	0.5516508288038214	1.750526544361723
0.201125	0.5516842794830644	1.7509225523404655
0.201175	0.5517177439852903	1.7513185269163336
0.201225	0.5517512223160856	1.7517144680750845
0.201275	0.5517847144810387	1.752110375802475
0.201325	0.5518182204857437	1.7525062500842503
0.201375	0.5518517403357973	1.7529020909061532
0.201425	0.5518852740368004	1.7532978982539182
0.201475	0.5519188215943595	1.7536936721132708
0.201525	0.5519523830140804	1.754089412469938
0.201575	0.5519859583015759	1.7544851193096345
0.201625	0.5520195474624633	1.7548807926180712
0.201675	0.5520531505023616	1.755276432380951
0.201725	0.5520867674268939	1.7556720385839737
0.201775	0.5521203982416878	1.7560676112128322
0.201825	0.5521540429523755	1.756463150253209
0.201875	0.5521877015645905	1.7568586556907877
0.201925	0.5522213740839725	1.7572541275112379
0.201975	0.5522550605161639	1.7576495657002298
0.202025	0.5522887608668119	1.7580449702434218
0.202075	0.5523224751415671	1.7584403411264677
0.202125	0.5523562033460825	1.7588356783350183
0.202175	0.552389945486016	1.7592309818547163
0.202225	0.5524237015670308	1.7596262516711962
0.202275	0.5524574715947916	1.7600214877700873
0.202325	0.5524912555749675	1.7604166901370144
0.202375	0.5525250535132328	1.7608118587575943
0.202425	0.552558865415265	1.761206993617437
0.202475	0.5525926912867445	1.761602094702149
0.202525	0.552626531133356	1.761997161997328
0.202575	0.5526603849607897	1.762392195488564
0.202625	0.5526942527747365	1.7627871951614467
0.202675	0.5527281345808932	1.7631821610015563
0.202725	0.5527620303849619	1.7635770929944616
0.202775	0.5527959401926444	1.7639719911257348
0.202825	0.5528298640096505	1.7643668553809342
0.202875	0.5528638018416927	1.7647616857456132
0.202925	0.5528977536944867	1.7651564822053205
0.202975	0.5529317195737508	1.7655512447456005
0.203025	0.5529656994852095	1.7659459733519884
0.203075	0.5529996934345908	1.7663406680100115
0.203125	0.5530337014276252	1.7667353287051948
0.203175	0.5530677234700482	1.7671299554230555
0.203225	0.5531017595675995	1.7675245481491018
0.203275	0.5531358097260225	1.7679191068688378
0.203325	0.5531698739510639	1.768313631567763
0.203375	0.5532039522484757	1.7687081222313659
0.203425	0.5532380446240118	1.7691025788451344
0.203475	0.5532721510834308	1.7694970013945457
0.203525	0.5533062716324951	1.769891389865075
0.203575	0.5533404062769715	1.7702857442421873
0.203625	0.5533745550226306	1.7706800645113423
0.203675	0.5534087178752477	1.7710743506579925
0.203725	0.5534428948406	1.7714686026675859
0.203775	0.5534770859244712	1.771862820525563
0.203825	0.5535112911326479	1.7722570042173567
0.203875	0.5535455104709186	1.7726511537283964
0.203925	0.5535797439450785	1.7730452690441023
0.203975	0.5536139915609245	1.773439350149892
0.204025	0.55364825332426	1.7738333970311726
0.204075	0.55368252924089	1.774227409673347
0.204125	0.5537168193166253	1.7746213880618105
0.204175	0.5537511235572798	1.7750153321819517
0.204225	0.5537854419686715	1.7754092420191543
0.204275	0.5538197745566207	1.7758031175587983
0.204325	0.5538541213269551	1.7761969587862494
0.204375	0.5538884822855035	1.7765907656868742
0.204425	0.5539228574381003	1.7769845382460288
0.204475	0.5539572467905836	1.777378276449064
0.204525	0.5539916503487946	1.777771980281325
0.204575	0.5540260681185785	1.7781656497281513
0.204625	0.5540605001057854	1.7785592847748726
0.204675	0.5540949463162683	1.7789528854068153
0.204725	0.5541294067558857	1.7793464516092976
0.204775	0.5541638814305007	1.7797399833676293
0.204825	0.5541983703459777	1.780133480667118
0.204875	0.5542328735081845	1.7805269434930682
0.204925	0.5542673909229965	1.780920371830769
0.204975	0.5543019225962922	1.7813137656655051
0.205025	0.5543364685339522	1.7817071249825591
0.205075	0.5543710287418621	1.782100449767205
0.205125	0.5544056032259123	1.7824937400047076
0.205175	0.5544401919919965	1.782886995680327
0.205225	0.5544747950460122	1.7832802167793187
0.205275	0.5545094123938614	1.7836734032869304
0.205325	0.5545440440414501	1.7840665551884016
0.205375	0.5545786899946898	1.784459672468965
0.205425	0.5546133502594929	1.7848527551138522
0.205475	0.5546480248417772	1.7852458031082838
0.205525	0.5546827137474644	1.7856388164374757
0.205575	0.554717416982481	1.7860317950866347
0.205625	0.5547521345527564	1.7864247390409633
0.205675	0.5547868664642258	1.7868176482856553
0.205725	0.5548216127228272	1.787210522805902
0.205775	0.5548563733345034	1.7876033625868832
0.205825	0.5548911483052013	1.7879961676137743
0.205875	0.5549259376408696	1.7883889378717455
0.205925	0.5549607413474639	1.7887816733459583
0.205975	0.5549955594309434	1.7891743740215682
0.206025	0.5550303918972694	1.7895670398837265
0.206075	0.5550652387524094	1.7899596709175751
0.206125	0.5551001000023342	1.790352267108251
0.206175	0.5551349756530186	1.790744828440883
0.206225	0.5551698657104421	1.791137354900593
0.206275	0.555204770180587	1.7915298464725002
0.206325	0.5552396890694405	1.7919223031417135
0.206375	0.5552746223829944	1.7923147248933355
0.206425	0.5553095701272447	1.792707111712462
0.206475	0.5553445323081914	1.793099463584181
0.206525	0.5553795089318365	1.79349178049358
0.206575	0.5554145000041882	1.7938840624257348
0.206625	0.5554495055312578	1.794276309365716
0.206675	0.5554845255190635	1.7946685212985833
0.206725	0.5555195599736248	1.7950606982093944
0.206775	0.5555546089009652	1.7954528400832015
0.206825	0.5555896723071124	1.7958449469050481
0.206875	0.5556247501981002	1.796237018659971
0.206925	0.5556598425799649	1.7966290553330002
0.206975	0.5556949494587474	1.7970210569091587
0.207025	0.5557300708404921	1.7974130233734638
0.207075	0.5557652067312484	1.7978049547109243
0.207125	0.5558003571370702	1.7981968509065442
0.207175	0.5558355220640159	1.7985887119453177
0.207225	0.5558707015181455	1.7989805378122394
0.207275	0.5559058955055242	1.7993723284922918
0.207325	0.5559411040322236	1.7997640839704496
0.207375	0.5559763271043172	1.8001558042316828
0.207425	0.5560115647278818	1.8005474892609585
0.207475	0.5560468169090022	1.8009391390432288
0.207525	0.5560820836537631	1.8013307535634464
0.207575	0.5561173649682573	1.8017223328065526
0.207625	0.5561526608585783	1.8021138767574851
0.207675	0.5561879713308258	1.8025053854011737
0.207725	0.5562232963911024	1.8028968587225391
0.207775	0.5562586360455158	1.8032882967064996
0.207825	0.556293990300177	1.8036796993379656
0.207875	0.5563293591612043	1.8040710666018378
0.207925	0.5563647426347188	1.8044623984830086
0.207975	0.5564001407268419	1.8048536949663714
0.208025	0.5564355534437033	1.8052449560368087
0.208075	0.5564709807914358	1.8056361816791957
0.208125	0.556506422776176	1.8060273718784015
0.208175	0.5565418794040649	1.8064185266192891
0.208225	0.5565773506812484	1.806809645886713
0.208275	0.5566128366138773	1.80720072966552
0.208325	0.5566483372081047	1.8075917779405537
0.208375	0.5566838524700898	1.8079827906966461
0.208425	0.5567193824059951	1.8083737679186267
0.208475	0.5567549270219868	1.8087647095913164
0.208525	0.5567904863242348	1.8091556156995316
0.208575	0.5568260603189144	1.8095464862280806
0.208625	0.5568616490122059	1.8099373211617606
0.208675	0.5568972524102924	1.810328120485368
0.208725	0.5569328705193629	1.81071888418369
0.208775	0.5569685033456097	1.811109612241504
0.208825	0.5570041508952285	1.8115003046435862
0.208875	0.5570398131744212	1.8118909613747003
0.208925	0.5570754901893901	1.812281582419612
0.208975	0.5571111819463468	1.8126721677630682
0.209025	0.5571468884515054	1.8130627173898164
0.209075	0.5571826097110827	1.8134532312845952
0.209125	0.5572183457313008	1.8138437094321378
0.209175	0.5572540965183875	1.8142341518171683
0.209225	0.5572898620785723	1.8146245584244076
0.209275	0.557325642418091	1.8150149292385653
0.209325	0.557361437543182	1.8154052642443488
0.209375	0.5573972474600891	1.8157955634264544
0.209425	0.5574330721750621	1.816185826769572
0.209475	0.5574689116943516	1.8165760542583869
0.209525	0.5575047660242157	1.8169662458775724
0.209575	0.5575406351709145	1.8173564016118011
0.209625	0.5575765191407135	1.817746521445737
0.209675	0.5576124179398813	1.8181366053640378
0.209725	0.5576483315746943	1.818526653351349
0.209775	0.5576842600514288	1.818916665392316
0.209825	0.5577202033763683	1.8193066414715733
0.209875	0.5577561615558012	1.8196965815737471
0.209925	0.5577921345960157	1.8200864856834638
0.209975	0.55782812250331	1.8204763537853337
0.210025	0.5578641252839829	1.820866185863967
0.210075	0.5579001429443406	1.8212559819039604
0.210125	0.5579361754906906	1.8216457418899104
0.210175	0.5579722229293447	1.822035465806406
0.210225	0.5580082852666228	1.8224251536380232
0.210275	0.5580443625088445	1.8228148053693363
0.210325	0.5580804546623371	1.8232044209849112
0.210375	0.5581165617334323	1.8235940004693052
0.210425	0.5581526837284635	1.8239835438070724
0.210475	0.5581888206537715	1.8243730509827538
0.210525	0.5582249725157	1.8247625219808887
0.210575	0.558261139320597	1.825151956786008
0.210625	0.5582973210748141	1.8255413553826347
0.210675	0.5583335177847109	1.8259307177552841
0.210725	0.5583697294566464	1.8263200438884701
0.210775	0.5584059560969868	1.8267093337666926
0.210825	0.5584421977121024	1.8270985873744474
0.210875	0.5584784543083677	1.8274878046962237
0.210925	0.5585147258921624	1.8278769857165018
0.210975	0.55855101246987	1.8282661304197567
0.211025	0.5585873140478775	1.8286552387904549
0.211075	0.5586236306325786	1.8290443108130554
0.211125	0.5586599622303698	1.8294333464720103
0.211175	0.558696308847651	1.8298223457517704
0.211225	0.5587326704908286	1.8302113086367717
0.211275	0.5587690471663143	1.830600235111443
0.211325	0.5588054388805207	1.8309891251602144
0.211375	0.5588418456398687	1.8313779787674975
0.211425	0.5588782674507812	1.8317667959177062
0.211475	0.5589147043196858	1.8321555765952442
0.211525	0.5589511562530154	1.8325443207845071
0.211575	0.5589876232572047	1.8329330284698866
0.211625	0.5590241053386963	1.8333216996357622
0.211675	0.5590606025039366	1.833710334266507
0.211725	0.5590971147593764	1.8340989323464891
0.211775	0.5591336421114702	1.8344874938600704
0.211825	0.559170184566677	1.834876018791604
0.211875	0.5592067421314597	1.8352645071254383
0.211925	0.5592433148122876	1.8356529588459092
0.211975	0.5592799026156322	1.836041373937352
0.212025	0.5593165055479726	1.8364297523840885
0.212075	0.5593531236157904	1.836818094170436
0.212125	0.5593897568255706	1.8372063992807064
0.212175	0.5594264051838049	1.837594667699201
0.212225	0.5594630686969879	1.837982899410219
0.212275	0.5594997473716196	1.8383710943980485
0.212325	0.5595364412142051	1.8387592526469678
0.212375	0.5595731502312524	1.8391473741412525
0.212425	0.5596098744292753	1.8395354588651711
0.212475	0.5596466138147924	1.8399235068029844
0.212525	0.5596833683943261	1.8403115179389418
0.212575	0.5597201381744024	1.8406994922572921
0.212625	0.559756923161554	1.8410874297422701
0.212675	0.5597937233623171	1.841475330378109
0.212725	0.559830538783233	1.8418631941490309
0.212775	0.5598673694308451	1.842251021039254
0.212825	0.559904215311704	1.842638811032988
0.212875	0.5599410764323635	1.8430265641144359
0.212925	0.5599779527993836	1.8434142802677882
0.212975	0.560014844419327	1.8438019594772357
0.213025	0.5600517512987621	1.8441896017269572
0.213075	0.5600886734442607	1.8445772070011281
0.213125	0.560125610862402	1.8449647752839105
0.213175	0.560162563559767	1.8453523065594646
0.213225	0.5601995315429424	1.845739800811939
0.213275	0.5602365148185179	1.8461272580254813
0.213325	0.5602735133930905	1.8465146781842254
0.213375	0.5603105272732597	1.8469020612723
0.213425	0.5603475564656316	1.8472894072738273
0.213475	0.5603846009768154	1.8476767161729213
0.213525	0.5604216608134255	1.8480639879536878
0.213575	0.5604587359820788	1.84845122260023
0.213625	0.5604958264893994	1.8488384200966401
0.213675	0.5605329323420155	1.8492255804270017
0.213725	0.5605700535465592	1.8496127035753924
0.213775	0.5606071901096682	1.849999789525883
0.213825	0.5606443420379849	1.8503868382625357
0.213875	0.5606815093381563	1.850773849769406
0.213925	0.5607186920168319	1.8511608240305457
0.213975	0.5607558900806676	1.8515477610299926
0.214025	0.5607931035363244	1.8519346607517786
0.214075	0.5608303323904681	1.8523215231799315
0.214125	0.5608675766497688	1.852708348298469
0.214175	0.5609048363208996	1.8530951360914043
0.214225	0.5609421114105404	1.85348188654274
0.214275	0.5609794019253753	1.8538685996364743
0.214325	0.5610167078720922	1.8542552753565935
0.214375	0.5610540292573841	1.854641913687081
0.214425	0.5610913660879494	1.8550285146119099
0.214475	0.5611287183704906	1.8554150781150478
0.214525	0.5611660861117143	1.8558016041804546
0.214575	0.5612034693183332	1.8561880927920804
0.214625	0.5612408679970636	1.8565745439338697
0.214675	0.5612782821546278	1.8569609575897605
0.214725	0.5613157117977503	1.8573473337436832
0.214775	0.5613531569331618	1.8577336723795577
0.214825	0.5613906175675986	1.858119973481301
0.214875	0.5614280937078013	1.858506237032817
0.214925	0.5614655853605162	1.8588924630180048
0.214975	0.5615030925324903	1.85927865142076
0.215025	0.5615406152304782	1.8596648022249662
0.215075	0.56157815346124	1.8600509154144997
0.215125	0.5616157072315391	1.8604369909732312
0.215175	0.5616532765481437	1.8608230288850225
0.215225	0.5616908614178285	1.861209029133727
0.215275	0.5617284618473702	1.8615949917031942
0.215325	0.5617660778435534	1.86198091657726
0.215375	0.5618037094131639	1.8623668037397596
0.215425	0.5618413565629967	1.8627526531745124
0.215475	0.5618790192998456	1.8631384648653428
0.215525	0.5619166976305149	1.863524238796056
0.215575	0.5619543915618105	1.8639099749504555
0.215625	0.5619921011005444	1.8642956733123333
0.215675	0.5620298262535343	1.8646813338654749
0.215725	0.5620675670275999	1.8650669565936613
0.215775	0.5621053234295664	1.8654525414806646
0.215825	0.5621430954662647	1.8658380885102477
0.215875	0.5621808831445295	1.86622359766617
0.215925	0.5622186864712027	1.8666090689321768
0.215975	0.5622565054531283	1.8669945022920122
0.216025	0.5622943400971568	1.867379897729407
0.216075	0.562332190410143	1.8677652552280883
0.216125	0.5623700563989465	1.8681505747717735
0.216175	0.5624079380704317	1.8685358563441747
0.216225	0.5624458354314669	1.868921099928994
0.216275	0.5624837484889273	1.869306305509926
0.216325	0.5625216772496929	1.8696914730706584
0.216375	0.562559621720646	1.8700766025948716
0.216425	0.5625975819086753	1.8704616940662386
0.216475	0.562635557820675	1.870846747468424
0.216525	0.5626735494635426	1.8712317627850859
0.216575	0.5627115568441812	1.8716167399998718
0.216625	0.5627495799694978	1.8720016790964273
0.216675	0.5627876188464092	1.8723865800583812
0.216725	0.5628256734818298	1.8727714428693614
0.216775	0.5628637438826827	1.8731562675129887
0.216825	0.5629018300558949	1.8735410539728747
0.216875	0.5629399320084001	1.8739258022326202
0.216925	0.5629780497471356	1.8743105122758235
0.216975	0.5630161832790426	1.8746951840860706
0.217025	0.5630543326110686	1.8750798176469412
0.217075	0.5630924977501649	1.875464412942011
0.217125	0.5631306787032883	1.8758489699548457
0.217175	0.563168875477403	1.8762334886689966
0.217225	0.5632070880794737	1.8766179690680154
0.217275	0.563245316516473	1.8770024111354429
0.217325	0.5632835607953771	1.8773868148548123
0.217375	0.563321820923167	1.8777711802096524
0.217425	0.5633600969068301	1.8781555071834788
0.217475	0.563398388753356	1.8785397957598053
0.217525	0.5634366964697426	1.8789240459221328
0.217575	0.5634750200629901	1.8793082576539555
0.217625	0.5635133595401048	1.8796924309387617
0.217675	0.5635517149080979	1.8800765657600311
0.217725	0.5635900861739864	1.880460662101232
0.217775	0.563628473344792	1.8808447199458291
0.217825	0.5636668764275398	1.881228739277279
0.217875	0.56370529542926	1.8816127200790314
0.217925	0.5637437303569882	1.8819966623345257
0.217975	0.5637821812177672	1.8823805660271926
0.218025	0.5638206480186411	1.882764431140459
0.218075	0.5638591307666613	1.8831482576577425
0.218125	0.5638976294688844	1.8835320455624482
0.218175	0.5639361441323715	1.8839157948379786
0.218225	0.5639746747641879	1.8842995054677285
0.218275	0.5640132213714033	1.8846831774350836
0.218325	0.5640517839610945	1.8850668107234194
0.218375	0.5640903625403427	1.885450405316106
0.218425	0.5641289571162337	1.885833961196507
0.218475	0.5641675676958584	1.8862174783479715
0.218525	0.5642061942863128	1.8866009567538509
0.218575	0.5642448368946983	1.8869843963974788
0.218625	0.5642834955281196	1.887367797262188
0.218675	0.5643221701936895	1.887751159331299
0.218725	0.5643608608985224	1.8881344825881292
0.218775	0.5643995676497409	1.8885177670159814
0.218825	0.564438290454471	1.888901012598153
0.218875	0.5644770293198439	1.8892842193179369
0.218925	0.5645157842529955	1.8896673871586143
0.218975	0.5645545552610676	1.8900505161034624
0.219025	0.564593342351206	1.8904336061357454
0.219075	0.5646321455305624	1.8908166572387246
0.219125	0.5646709648062922	1.8911996693956499
0.219175	0.5647098001855596	1.8915826425897624
0.219225	0.5647486516755287	1.8919655768043
0.219275	0.5647875192833727	1.8923484720224855
0.219325	0.5648264030162689	1.8927313282275404
0.219375	0.5648653028813998	1.893114145402672
0.219425	0.5649042188859505	1.8934969235310883
0.219475	0.5649431510371141	1.8938796625959815
0.219525	0.5649820993420879	1.8942623625805395
0.219575	0.565021063808074	1.8946450234679402
0.219625	0.5650600444422822	1.8950276452413526
0.219675	0.5650990412519239	1.8954102278839402
0.219725	0.5651380542442167	1.8957927713788587
0.219775	0.5651770834263826	1.8961752757092563
0.219825	0.5652161288056505	1.8965577408582692
0.219875	0.5652551903892546	1.8969401668090289
0.219925	0.5652942681844321	1.8973225535446558
0.219975	0.5653333621984256	1.89770490104827
0.220025	0.565372472438485	1.8980872093029728
0.220075	0.5654115989118652	1.8984694782918627
0.220125	0.5654507416258248	1.8988517079980296
0.220175	0.5654899005876267	1.899233898404557
0.220225	0.5655290758045416	1.8996160494945178
0.220275	0.5655682672838445	1.8999981612509769
0.220325	0.5656074750328136	1.900380233656995
0.220375	0.5656466990587345	1.9007622666956199
0.220425	0.5656859393688968	1.9011442603498954
0.220475	0.5657251959705955	1.9015262146028535
0.220525	0.5657644688711313	1.90190812943752
0.220575	0.5658037580778106	1.9022900048369107
0.220625	0.5658430635979436	1.9026718407840348
0.220675	0.5658823854388462	1.903053637261895
0.220725	0.5659217236078402	1.903435394253482
0.220775	0.5659610781122524	1.9038171117417808
0.220825	0.5660004489594139	1.9041987897097683
0.220875	0.566039836156663	1.9045804281404104
0.220925	0.5660792397113411	1.9049620270166692
0.220975	0.5661186596307954	1.9053435863214954
0.221025	0.5661580959223784	1.9057251060378346
0.221075	0.5661975485934485	1.9061065861486208
0.221125	0.5662370176513691	1.906488026636779
0.221175	0.566276503103509	1.9068694274852316
0.221225	0.566316004957241	1.9072507886768906
0.221275	0.5663555232199462	1.907632110194653
0.221325	0.5663950578990055	1.9080133920214188
0.221375	0.5664346090018109	1.908394634140071
0.221425	0.5664741765357568	1.9087758365334881
0.221475	0.5665137605082431	1.9091569991845398
0.221525	0.5665533609266741	1.9095381220760894
0.221575	0.5665929777984621	1.9099192051909863
0.221625	0.5666326111310223	1.9103002485120777
0.221675	0.5666722609317763	1.910681252022199
0.221725	0.5667119272081523	1.9110622157041768
0.221775	0.5667516099675814	1.9114431395408302
0.221825	0.5667913092174997	1.9118240235149757
0.221875	0.5668310249653501	1.912204867609415
0.221925	0.5668707572185805	1.9125856718069427
0.221975	0.5669105059846451	1.9129664360903433
0.222025	0.5669502712710008	1.9133471604423986
0.222075	0.5669900530851123	1.9137278448458768
0.222125	0.5670298514344492	1.9141084892835405
0.222175	0.5670696663264865	1.9144890937381414
0.222225	0.5671094977687032	1.914869658192427
0.222275	0.5671493457685854	1.9152501826291315
0.222325	0.5671892103336229	1.9156306670309866
0.222375	0.5672290914713125	1.916011111380709
0.222425	0.5672689891891564	1.9163915156610114
0.222475	0.5673089034946607	1.916771879854597
0.222525	0.5673488343953362	1.9171522039441624
0.222575	0.5673887818987022	1.917532487912393
0.222625	0.5674287460122807	1.9179127317419669
0.222675	0.5674687267435992	1.9182929354155558
0.222725	0.5675087241001938	1.9186730989158154
0.222775	0.5675487380896025	1.919053222225401
0.222825	0.5675887687193686	1.9194333053269597
0.222875	0.5676288159970438	1.9198133482031252
0.222925	0.5676688799301824	1.9201933508365256
0.222975	0.5677089605263471	1.920573313209779
0.223025	0.5677490577931035	1.920953235305497
0.223075	0.5677891717380223	1.9213331171062833
0.223125	0.5678293023686817	1.921712958594729
0.223175	0.5678694496926641	1.9220927597534203
0.223225	0.5679096137175565	1.922472520564937
0.223275	0.5679497944509536	1.9228522410118434
0.223325	0.5679899919004542	1.9232319210767015
0.223375	0.5680302060736624	1.923611560742062
0.223425	0.5680704369781874	1.9239911599904695
0.223475	0.5681106846216448	1.9243707188044565
0.223525	0.5681509490116564	1.92475023716655
0.223575	0.5681912301558475	1.9251297150592652
0.223625	0.5682315280618497	1.9255091524651127
0.223675	0.5682718427373016	1.9258885493665925
0.223725	0.5683121741898444	1.9262679057461984
0.223775	0.5683525224271286	1.926647221586409
0.223825	0.568392887456807	1.9270264968697006
0.223875	0.5684332692865386	1.927405731578542
0.223925	0.5684736679239876	1.927784925695389
0.223975	0.5685140833768251	1.9281640792026924
0.224025	0.5685545156527276	1.9285431920828888
0.224075	0.5685949647593763	1.9289222643184112
0.224125	0.5686354307044569	1.9293012958916864
0.224175	0.568675913495662	1.9296802867851248
0.224225	0.5687164131406897	1.930059236981137
0.224275	0.5687569296472437	1.9304381464621172
0.224325	0.5687974630230335	1.9308170152104573
0.224375	0.568838013275774	1.9311958432085334
0.224425	0.5688785804131846	1.9315746304387207
0.224475	0.5689191644429927	1.9319533768833783
0.224525	0.5689597653729285	1.932332082524863
0.224575	0.569000383210729	1.9327107473455203
0.224625	0.5690410179641366	1.9330893713276867
0.224675	0.5690816696408993	1.9334679544536917
0.224725	0.5691223382487716	1.9338464967058542
0.224775	0.5691630237955126	1.9342249980664832
0.224825	0.5692037262888884	1.9346034585178828
0.224875	0.5692444457366672	1.934981878042348
0.224925	0.5692851821466272	1.9353602566221617
0.224975	0.5693259355265489	1.935738594239601
0.225025	0.5693667058842199	1.9361168908769335
0.225075	0.5694074932274317	1.9364951465164209
0.225125	0.5694482975639847	1.9368733611403095
0.225175	0.5694891189016835	1.9372515347308448
0.225225	0.5695299572483384	1.937629667270253
0.225275	0.5695708126117632	1.9380077587407645
0.225325	0.5696116849997803	1.9383858091245916
0.225375	0.5696525744202163	1.9387638184039417
0.225425	0.5696934808809045	1.9391417865610099
0.225475	0.5697344043896823	1.9395197135779885
0.225525	0.5697753449543941	1.9398975994370533
0.225575	0.5698163025828895	1.9402754441203782
0.225625	0.5698572772830229	1.9406532476101264
0.225675	0.569898269062655	1.9410310098884522
0.225725	0.5699392779296523	1.9414087309375034
0.225775	0.5699803038918884	1.9417864107394114
0.225825	0.570021346957241	1.9421640492763046
0.225875	0.5700624071335932	1.9425416465303025
0.225925	0.5701034844288367	1.9429192024835102
0.225975	0.5701445788508649	1.9432967171180344
0.226025	0.5701856904075792	1.9436741904159645
0.226075	0.5702268191068853	1.9440516223593856
0.226125	0.5702679649566958	1.944429012930372
0.226175	0.5703091279649286	1.9448063621109897
0.226225	0.5703503081395084	1.9451836698832925
0.226275	0.5703915054883657	1.9455609362293274
0.226325	0.5704327200194336	1.945938161131136
0.226375	0.5704739517406541	1.946315344570748
0.226425	0.5705152006599742	1.9466924865301836
0.226475	0.570556466785346	1.947069586991458
0.226525	0.5705977501247284	1.9474466459365722
0.226575	0.5706390506860861	1.9478236633475197
0.226625	0.5706803684773875	1.9482006392062878
0.226675	0.5707217035066098	1.9485775734948503
0.226725	0.5707630557817339	1.948954466195179
0.226775	0.5708044253107473	1.9493313172892295
0.226825	0.5708458121016426	1.9497081267589538
0.226875	0.5708872161624207	1.9500848945862874
0.226925	0.5709286375010847	1.9504616207531686
0.226975	0.5709700761256455	1.950838305241516
0.227025	0.5710115320441195	1.951214948033247
0.227075	0.5710530052645295	1.9515915491102613
0.227125	0.5710944957949031	1.9519681084544593
0.227175	0.5711360036432748	1.9523446260477257
0.227225	0.5711775288176835	1.95272110187194
0.227275	0.5712190713261741	1.9530975359089704
0.227325	0.571260631176799	1.9534739281406779
0.227375	0.5713022083776158	1.9538502785489118
0.227425	0.5713438029366875	1.9542265871155136
0.227475	0.571385414862083	1.954602853822318
0.227525	0.5714270441618778	1.9549790786511478
0.227575	0.5714686908441533	1.9553552615838148
0.227625	0.571510354916996	1.9557314026021284
0.227675	0.5715520363884976	1.9561075016878817
0.227725	0.5715937352667572	1.9564835588228657
0.227775	0.571635451559878	1.9568595739888592
0.227825	0.571677185275972	1.9572355471676282
0.227875	0.5717189364231546	1.957611478340934
0.227925	0.5717607050095482	1.957987367490529
0.227975	0.571802491043281	1.958363214598154
0.228025	0.5718442945324862	1.958739019645543
0.228075	0.5718861154853044	1.959114782614419
0.228125	0.5719279539098813	1.9594905034864976
0.228175	0.5719698098143683	1.9598661822434824
0.228225	0.5720116832069253	1.96024181886707
0.228275	0.572053574095714	1.9606174133389496
0.228325	0.5720954824889051	1.9609929656407976
0.228375	0.5721374083946734	1.9613684757542842
0.228425	0.5721793518212014	1.9617439436610677
0.228475	0.5722213127766754	1.9621193693428003
0.228525	0.57226329126929	1.9624947527811227
0.228575	0.5723052873072435	1.962870093957667
0.228625	0.5723473008987433	1.9632453928540556
0.228675	0.5723893320520002	1.963620649451903
0.228725	0.5724313807752318	1.9639958637328134
0.228775	0.5724734470766633	1.9643710356783803
0.228825	0.5725155309645229	1.9647461652701914
0.228875	0.5725576324470454	1.9651212524898247
0.228925	0.5725997515324723	1.9654962973188486
0.228975	0.5726418882290526	1.965871299738819
0.229025	0.5726840425450391	1.9662462597312855
0.229075	0.5727262144886919	1.9666211772777895
0.229125	0.5727684040682769	1.9669960523598604
0.229175	0.5728106112920669	1.967370884959018
0.229225	0.5728528361683396	1.9677456750567766
0.229275	0.572895078705377	1.9681204226346385
0.229325	0.5729373389114703	1.9684951276740992
0.229375	0.5729796167949157	1.9688697901566392
0.229425	0.573021912364015	1.9692444100637354
0.229475	0.573064225627077	1.9696189873768521
0.229525	0.5731065565924159	1.9699935220774478
0.229575	0.5731489052683529	1.9703680141469664
0.229625	0.5731912716632148	1.9707424635668458
0.229675	0.5732336557853337	1.971116870318514
0.229725	0.5732760576430477	1.9714912343833926
0.229775	0.5733184772447019	1.9718655557428901
0.229825	0.5733609145986469	1.9722398343784067
0.229875	0.5734033697132407	1.9726140702713306
0.229925	0.5734458425968463	1.9729882634030433
0.229975	0.5734883332578333	1.9733624137549204
0.230025	0.5735308417045776	1.9737365213083193
0.230075	0.5735733679454605	1.9741105860445953
0.230125	0.5736159119888697	1.9744846079450935
0.230175	0.5736584738431991	1.9748585869911481
0.230225	0.5737010535168501	1.9752325231640842
0.230275	0.5737436510182283	1.975606416445216
0.230325	0.5737862663557458	1.975980266815851
0.230375	0.573828899537822	1.9763540742572825
0.230425	0.5738715505728824	1.9767278387507987
0.230475	0.5739142194693574	1.9771015602776782
0.230525	0.5739569062356841	1.9774752388191894
0.230575	0.5739996108803052	1.9778488743565907
0.230625	0.5740423334116715	1.9782224668711317
0.230675	0.57408507383824	1.9785960163440506
0.230725	0.5741278321684724	1.9789695227565756
0.230775	0.5741706084108364	1.979342986089931
0.230825	0.5742134025738075	1.979716406325326
0.230875	0.5742562146658657	1.980089783443964
0.230925	0.5742990446954974	1.9804631174270364
0.230975	0.5743418926711972	1.980836408255728
0.231025	0.574384758601465	1.981209655911207
0.231075	0.5744276424948065	1.9815828603746386
0.231125	0.5744705443597337	1.9819560216271803
0.231175	0.5745134642047643	1.9823291396499707
0.231225	0.5745564020384235	1.9827022144241486
0.231275	0.5745993578692425	1.9830752459308374
0.231325	0.5746423317057588	1.9834482341511546
0.231375	0.574685323556516	1.9838211790662013
0.231425	0.5747283334300641	1.9841940806570773
0.231475	0.5747713613349591	1.9845669389048692
0.231525	0.5748144072797636	1.9849397537906548
0.231575	0.5748574712730461	1.9853125252954993
0.231625	0.5749005533233815	1.9856852534004628
0.231675	0.5749436534393524	1.986057938086593
0.231725	0.5749867716295459	1.986430579334927
0.231775	0.5750299079025569	1.9868031771264947
0.231825	0.5750730622669847	1.9871757314423155
0.231875	0.5751162347314375	1.9875482422633972
0.231925	0.5751594253045279	1.9879207095707416
0.231975	0.5752026339948747	1.9882931333453402
0.232025	0.5752458608111051	1.9886655135681723
0.232075	0.575289105761851	1.9890378502202068
0.232125	0.5753323688557512	1.9894101432824063
0.232175	0.5753756501014525	1.9897823927357203
0.232225	0.5754189495076029	1.990154598561094
0.232275	0.5754622670828616	1.9905267607394588
0.232325	0.5755056028358946	1.9908988792517328
0.232375	0.5755489567753705	1.9912709540788336
0.232425	0.5755923289099683	1.9916429852016604
0.232475	0.5756357192483709	1.9920149726011056
0.232525	0.5756791277992673	1.992386916258056
0.232575	0.5757225545713545	1.992758816153382
0.232625	0.5757659995733353	1.9931306722679485
0.232675	0.5758094628139199	1.9935024845826086
0.232725	0.5758529443018239	1.9938742530782048
0.232775	0.5758964440457682	1.9942459777355739
0.232825	0.5759399620544834	1.9946176585355369
0.232875	0.575983498336703	1.99498929545891
0.232925	0.5760270529011704	1.995360888486498
0.232975	0.5760706257566324	1.9957324375990957
0.233025	0.5761142169118436	1.9961039427774887
0.233075	0.5761578263755645	1.9964754040024528
0.233125	0.5762014541565644	1.9968468212547505
0.233175	0.5762451002636171	1.9972181945151377
0.233225	0.5762887647055016	1.9975895237643615
0.233275	0.5763324474910063	1.997960808983158
0.233325	0.5763761486289247	1.998332050152251
0.233375	0.5764198681280565	1.9987032472523554
0.233425	0.5764636059972095	1.9990744002641798
0.233475	0.5765073622451959	1.9994455091684198
0.233525	0.5765511368808366	1.999816573945759
0.233575	0.5765949299129571	2.000187594576876
0.233625	0.5766387413503905	2.000558571042437
0.233675	0.576682571201977	2.000929503323096
0.233725	0.5767264194765617	2.001300391399501
0.233775	0.5767702861829976	2.001671235252287
0.233825	0.576814171330144	2.002042034862082
0.233875	0.5768580749268658	2.002412790209502
0.233925	0.5769019969820361	2.0027835012751525
0.233975	0.5769459375045345	2.003154168039628
0.234025	0.576989896503245	2.0035247904835205
0.234075	0.5770338739870609	2.003895368587402
0.234125	0.577077869964881	2.00426590233184
0.234175	0.5771218844456119	2.00463639169739
0.234225	0.5771659174381649	2.005006836664596
0.234275	0.5772099689514578	2.0053772372139993
0.234325	0.5772540389944164	2.0057475933261233
0.234375	0.5772981275759735	2.0061179049814837
0.234425	0.5773422347050671	2.0064881721605863
0.234475	0.5773863603906421	2.006858394843928
0.234525	0.5774305046416504	2.0072285730119956
0.234575	0.5774746674670512	2.0075987066452647
0.234625	0.57751884887581	2.0079687957241994
0.234675	0.5775630488768981	2.0083388402292583
0.234725	0.5776072674792949	2.0087088401408844
0.234775	0.5776515046919877	2.0090787954395113
0.234825	0.5776957605239657	2.0094487061055664
0.234875	0.5777400349842275	2.009818572119466
0.234925	0.5777843280817797	2.010188393461615
0.234975	0.5778286398256354	2.0105581701124047
0.235025	0.5778729702248138	2.0109279020522215
0.235075	0.5779173192883398	2.0112975892614386
0.235125	0.5779616870252459	2.0116672317204225
0.235175	0.5780060734445714	2.012036829409527
0.235225	0.5780504785553622	2.0124063823090945
0.235275	0.578094902366671	2.012775890399461
0.235325	0.5781393448875566	2.0131453536609496
0.235375	0.5781838061270862	2.0135147720738713
0.235425	0.5782282860943329	2.01388414561853
0.235475	0.578272784798377	2.0142534742752187
0.235525	0.5783173022483045	2.0146227580242195
0.235575	0.5783618384532089	2.014991996845804
0.235625	0.5784063934221906	2.0153611907202365
0.235675	0.5784509671643565	2.0157303396277664
0.235725	0.5784955596888204	2.0160994435486366
0.235775	0.5785401710047017	2.016468502463079
0.235825	0.5785848011211299	2.016837516351312
0.235875	0.5786294500472382	2.0172064851935483
0.235925	0.5786741177921682	2.0175754089699884
0.235975	0.5787188043650692	2.017944287660819
0.236025	0.5787635097750965	2.018313121246221
0.236075	0.5788082340314094	2.018681909706364
0.236125	0.5788529771431766	2.01905065302141
0.236175	0.5788977391195734	2.0194193511715066
0.236225	0.5789425199697849	2.0197880041367893
0.236275	0.5789873197029985	2.0201566118973884
0.236325	0.5790321383284095	2.0205251744334207
0.236375	0.5790769758552217	2.0208936917249916
0.236425	0.579121832292646	2.021262163752199
0.236475	0.5791667076498973	2.0216305904951297
0.236525	0.5792116019362007	2.021998971933861
0.236575	0.5792565151607865	2.0223673080484565
0.236625	0.5793014473328918	2.022735598818972
0.236675	0.5793463984617635	2.02310384422545
0.236725	0.5793913685566516	2.023472044247924
0.236775	0.5794363576268132	2.0238401988664245
0.236825	0.5794813656815151	2.0242083080609596
0.236875	0.5795263927300298	2.0245763718115337
0.236925	0.5795714387816376	2.0249443900981374
0.236975	0.5796165038456236	2.0253123629007543
0.237025	0.5796615879312813	2.0256802901993542
0.237075	0.5797066910479095	2.0260481719739007
0.237125	0.5797518132048166	2.0264160082043428
0.237175	0.579796954411317	2.026783798870619
0.237225	0.5798421146767332	2.0271515439526593
0.237275	0.5798872940103919	2.027519243430382
0.237325	0.5799324924216284	2.0278868972836968
0.237375	0.5799777099197856	2.028254505492501
0.237425	0.5800229465142124	2.028622068036684
0.237475	0.5800682022142648	2.028989584896122
0.237525	0.5801134770293068	2.0293570560506784
0.237575	0.5801587709687097	2.02972448148021
0.237625	0.5802040840418502	2.0300918611645598
0.237675	0.5802494162581132	2.0304591950835644
0.237725	0.5802947676268903	2.0308264832170466
0.237775	0.5803401381575813	2.031193725544818
0.237825	0.5803855278595904	2.031560922046683
0.237875	0.5804309367423314	2.0319280727024323
0.237925	0.5804763648152245	2.0322951774918465
0.237975	0.5805218120876967	2.0326622363946982
0.238025	0.5805672785691821	2.0330292493907463
0.238075	0.5806127642691227	2.0333962164597406
0.238125	0.5806582691969665	2.0337631375814196
0.238175	0.5807037933621694	2.034130012735509
0.238225	0.5807493367741928	2.034496841901729
0.238275	0.5807948994425091	2.034863625059785
0.238325	0.5808404813765942	2.0352303621893704
0.238375	0.5808860825859318	2.0355970532701715
0.238425	0.5809317030800134	2.035963698281864
0.238475	0.5809773428683385	2.0363302972041097
0.238525	0.5810230019604121	2.036696850016563
0.238575	0.5810686803657472	2.037063356698865
0.238625	0.5811143780938641	2.037429817230646
0.238675	0.5811600951542906	2.0377962315915275
0.238725	0.5812058315565617	2.038162599761119
0.238775	0.5812515873102172	2.0385289217190214
0.238825	0.5812973624248071	2.038895197444821
0.238875	0.5813431569098877	2.0392614269180944
0.238925	0.5813889707750219	2.0396276101184094
0.238975	0.5814348040297808	2.0399937470253215
0.239025	0.5814806566837424	2.0403598376183774
0.239075	0.581526528746492	2.0407258818771066
0.239125	0.5815724202276212	2.041091879781035
0.239175	0.58161833113673	2.041457831309675
0.239225	0.5816642614834268	2.041823736442527
0.239275	0.5817102112773251	2.042189595159083
0.239325	0.5817561805280467	2.0425554074388215
0.239375	0.5818021692452188	2.042921173261212
0.239425	0.5818481774384778	2.0432868926057126
0.239475	0.5818942051174676	2.0436525654517723
0.239525	0.5819402522918397	2.0440181917788256
0.239575	0.5819863189712511	2.044383771566296
0.239625	0.5820324051653679	2.044749304793599
0.239675	0.5820785108838638	2.0451147914401373
0.239725	0.5821246361364164	2.0454802314853033
0.239775	0.5821707809327142	2.04584562490848
0.239825	0.5822169452824528	2.0462109716890344
0.239875	0.5822631291953332	2.046576271806329
0.239925	0.5823093326810652	2.046941525239713
0.239975	0.5823555557493654	2.047306731968522
0.240025	0.5824017984099585	2.0476718919720844
0.240075	0.5824480606725754	2.048037005229713
0.240125	0.5824943425469559	2.048402071720715
0.240175	0.5825406440428474	2.0487670914243803
0.240225	0.5825869651700026	2.0491320643199926
0.240275	0.5826333059381836	2.0494969903868214
0.240325	0.5826796663571581	2.04986186960413
0.240375	0.5827260464367024	2.050226701951166
0.240425	0.5827724461866002	2.0505914874071682
0.240475	0.5828188656166419	2.050956225951365
0.240525	0.5828653047366265	2.0513209175629696
0.240575	0.5829117635563604	2.051685562221187
0.240625	0.5829582420856557	2.0520501599052148
0.240675	0.5830047403343346	2.0524147105942325
0.240725	0.5830512583122244	2.052779214267412
0.240775	0.5830977960291616	2.0531436709039133
0.240825	0.5831443534949884	2.053508080482888
0.240875	0.5831909307195581	2.0538724429834683
0.240925	0.5832375277127265	2.0542367583847883
0.240975	0.5832841444843611	2.054601026665957
0.241025	0.5833307810443336	2.054965247806083
0.241075	0.5833774374025252	2.0553294217842595
0.241125	0.5834241135688244	2.0556935485795678
0.241175	0.5834708095531275	2.056057628171078
0.241225	0.5835175253653389	2.056421660537849
0.241275	0.5835642610153694	2.0567856456589304
0.241325	0.5836110165131372	2.05714958351336
0.241375	0.5836577918685685	2.057513474080163
0.241425	0.5837045870915961	2.0578773173383564
0.241475	0.5837514021921636	2.0582411132669405
0.241525	0.5837982371802186	2.0586048618449078
0.241575	0.5838450920657163	2.0589685630512418
0.241625	0.5838919668586225	2.05933221686491
0.241675	0.5839388615689095	2.059695823264868
0.241725	0.5839857762065568	2.0600593822300675
0.241775	0.5840327107815504	2.0604228937394433
0.241825	0.5840796653038843	2.060786357771919
0.241875	0.5841266397835619	2.061149774306407
0.241925	0.5841736342305932	2.0615131433218092
0.241975	0.5842206486549952	2.0618764647970154
0.242025	0.5842676830667946	2.062239738710905
0.242075	0.5843147374760229	2.062602965042345
0.242125	0.5843618118927205	2.0629661437701943
0.242175	0.5844089063269361	2.0633292748732965
0.242225	0.5844560207887268	2.0636923583304845
0.242275	0.5845031552881552	2.0640553941205804
0.242325	0.5845503098352942	2.0644183822223923
0.242375	0.5845974844402216	2.0647813226147216
0.242425	0.584644679113025	2.065144215276354
0.242475	0.5846918938637986	2.0655070601860688
0.242525	0.5847391287026448	2.0658698573226286
0.242575	0.5847863836396735	2.066232606664788
0.242625	0.5848336586850018	2.066595308191287
0.242675	0.5848809538487565	2.0669579618808567
0.242725	0.5849282691410714	2.0673205677122177
0.242775	0.5849756045720871	2.0676831256640753
0.242825	0.5850229601519527	2.0680456357151242
0.242875	0.5850703358908232	2.068408097844053
0.242925	0.5851177317988644	2.0687705120295328
0.242975	0.5851651478862487	2.069132878250224
0.243025	0.5852125841631571	2.069495196484774
0.243075	0.5852600406397773	2.069857466711823
0.243125	0.5853075173263044	2.0702196889099973
0.243175	0.585355014232942	2.070581863057913
0.243225	0.5854025313699002	2.070943989134175
0.243275	0.5854500687474	2.071306067117372
0.243325	0.585497626375668	2.0716680969860857
0.243375	0.5855452042649393	2.0720300787188837
0.243425	0.5855928024254577	2.0723920122943222
0.243475	0.5856404208674745	2.072753897690945
0.243525	0.5856880596012466	2.0731157348872884
0.243575	0.5857357186370412	2.0734775238618752
0.243625	0.5857833979851323	2.0738392645932144
0.243675	0.5858310976558021	2.0742009570598055
0.243725	0.5858788176593414	2.0745626012401344
0.243775	0.5859265580060481	2.074924197112678
0.243825	0.5859743187062287	2.075285744655898
0.243875	0.586022099770198	2.0756472438482456
0.243925	0.5860699012082777	2.0760086946681615
0.243975	0.5861177230307971	2.076370097094076
0.244025	0.586165565248094	2.0767314511044037
0.244075	0.5862134278705152	2.077092756677552
0.244125	0.5862613109084142	2.0774540137919115
0.244175	0.5863092143721518	2.077815222425866
0.244225	0.5863571382720992	2.078176382557782
0.244275	0.5864050826186343	2.078537494166019
0.244325	0.5864530474221422	2.0788985572289236
0.244375	0.5865010326930173	2.0792595717248297
0.244425	0.5865490384416614	2.0796205376320587
0.244475	0.5865970646784843	2.0799814549289213
0.244525	0.5866451114139042	2.0803423235937157
0.244575	0.5866931786583475	2.080703143604731
0.244625	0.5867412664222473	2.081063914940241
0.244675	0.586789374716046	2.0814246375785093
0.244725	0.5868375035501934	2.081785311497787
0.244775	0.5868856529351486	2.0821459366763144
0.244825	0.5869338228813779	2.082506513092316
0.244875	0.5869820133993546	2.0828670407240115
0.244925	0.5870302244995623	2.083227519549603
0.244975	0.5870784561924931	2.08358794954728
0.245025	0.5871267084886441	2.083948330695224
0.245075	0.5871749813985232	2.0843086629716017
0.245125	0.5872232749326444	2.0846689463545696
0.245175	0.5872715891015314	2.0850291808222714
0.245225	0.5873199239157147	2.085389366352843
0.245275	0.5873682793857342	2.0857495029244006
0.245325	0.5874166555221376	2.0861095905150546
0.245375	0.5874650523354806	2.0864696291028975
0.245425	0.587513469836328	2.0868296186660165
0.245475	0.5875619080352515	2.0871895591824807
0.245525	0.5876103669428323	2.0875494506303496
0.245575	0.5876588465696573	2.0879092929876752
0.245625	0.5877073469263243	2.0882690862324895
0.245675	0.5877558680234372	2.088628830342819
0.245725	0.5878044098716109	2.088988525296675
0.245775	0.5878529724814663	2.089348171072055
0.245825	0.5879015558636328	2.0897077676469475
0.245875	0.5879501600287481	2.09006731499933
0.245925	0.5879987849874592	2.0904268131071633
0.245975	0.5880474307504205	2.0907862619483986
0.246025	0.5880960973282937	2.0911456615009776
0.246075	0.588144784731751	2.091505011742823
0.246125	0.5881934929714702	2.091864312651853
0.246175	0.5882422220581403	2.0922235642059697
0.246225	0.5882909720024566	2.092582766383065
0.246275	0.5883397428151232	2.092941919161017
0.246325	0.5883885345068528	2.0933010225176885
0.246375	0.588437347088367	2.0936600764309343
0.246425	0.5884861805703958	2.0940190808785974
0.246475	0.5885350349636751	2.0943780358385053
0.246525	0.5885839102789505	2.0947369412884784
0.246575	0.5886328065269764	2.0950957972063198
0.246625	0.5886817237185152	2.0954546035698223
0.246675	0.5887306618643391	2.0958133603567664
0.246725	0.5887796209752283	2.096172067544918
0.246775	0.58882860106197	2.096530725112035
0.246825	0.5888776021353594	2.096889333035862
0.246875	0.5889266242062015	2.0972478912941286
0.246925	0.5889756672853091	2.097606399864556
0.246975	0.5890247313835042	2.0979648587248487
0.247025	0.5890738165116174	2.0983232678527
0.247075	0.5891229226804853	2.098681627225795
0.247125	0.5891720499009548	2.0990399368218036
0.247175	0.5892211981838807	2.0993981966183832
0.247225	0.5892703675401294	2.0997564065931758
0.247275	0.5893195579805722	2.1001145667238124
0.247325	0.5893687695160879	2.1004726769879176
0.247375	0.5894180021575675	2.100830737363096
0.247425	0.589467255915907	2.101188747826946
0.247475	0.5895165308020134	2.101546708357049
0.247525	0.5895658268268024	2.1019046189309742
0.247575	0.5896151440011959	2.1022624795262796
0.247625	0.5896644823361256	2.1026202901205133
0.247675	0.5897138418425326	2.102978050691206
0.247725	0.5897632225313649	2.1033357612158796
0.247775	0.5898126244135808	2.1036934216720407
0.247825	0.5898620475001466	2.104051032037185
0.247875	0.5899114918020351	2.1044085922887983
0.247925	0.5899609573302305	2.1047661024043487
0.247975	0.5900104440957248	2.105123562361296
0.248025	0.5900599521095181	2.1054809721370824
0.248075	0.5901094813826187	2.105838331709144
0.248125	0.590159031926044	2.1061956410549016
0.248175	0.5902086037508206	2.1065529001517613
0.248225	0.5902581968679834	2.1069101089771185
0.248275	0.5903078112885761	2.1072672675083557
0.248325	0.5903574470236512	2.107624375722843
0.248375	0.590407104084268	2.1079814335979403
0.248425	0.590456782481496	2.1083384411109884
0.248475	0.5905064822264133	2.1086953982393237
0.248525	0.590556203330108	2.1090523049602607
0.248575	0.5906059458036742	2.10940916125111
0.248625	0.5906557096582158	2.1097659670891673
0.248675	0.5907054949048466	2.1101227224517105
0.248725	0.5907553015546884	2.110479427316008
0.248775	0.5908051296188703	2.1108360816593197
0.248825	0.5908549791085328	2.111192685458886
0.248875	0.5909048500348234	2.1115492386919397
0.248925	0.5909547424088972	2.111905741335698
0.248975	0.5910046562419206	2.1122621933673673
0.249025	0.5910545915450689	2.112618594764137
0.249075	0.5911045483295218	2.1129749455031903
0.249125	0.5911545266064718	2.1133312455616933
0.249175	0.5912045263871208	2.1136874949168005
0.249225	0.5912545476826767	2.1140436935456526
0.249275	0.5913045905043578	2.114399841425378
0.249325	0.5913546548633926	2.1147559385330905
0.249375	0.5914047407710161	2.1151119848458952
0.249425	0.5914548482384713	2.1154679803408825
0.249475	0.5915049772770125	2.1158239249951305
0.249525	0.5915551278979018	2.1161798187857035
0.249575	0.5916053001124097	2.1165356616896536
0.249625	0.5916554939318167	2.1168914536840187
0.249675	0.5917057093674111	2.1172471947458242
0.249725	0.5917559464304912	2.1176028848520807
0.249775	0.5918062051323643	2.117958523979791
0.249825	0.5918564854843446	2.118314112105943
0.249875	0.5919067874977564	2.1186696492075114
0.249925	0.5919571111839347	2.119025135261452
0.249975	0.59200745655422	2.1193805702447195
0.250025	0.5920578236199641	2.1197359541342453
0.250075	0.5921082123925276	2.120091286906954
0.250125	0.5921586228832793	2.1204465685397538
0.250175	0.592209055103598	2.1208017990095405
0.250225	0.5922595090648698	2.121156978293199
0.250275	0.5923099847784907	2.1215121063676
0.250325	0.5923604822558655	2.1218671832096008
0.250375	0.5924110015084082	2.1222222087960443
0.250425	0.5924615425475422	2.122577183103763
0.250475	0.5925121053846993	2.1229321061095745
0.250525	0.5925626900313223	2.1232869777902823
0.250575	0.5926132964988611	2.1236417981226787
0.250625	0.5926639247987733	2.123996567083545
0.250675	0.5927145749425282	2.124351284649644
0.250725	0.5927652469416037	2.124705950797729
0.250775	0.5928159408074856	2.12506056550454
0.250825	0.5928666565516681	2.1254151287468073
0.250875	0.5929173941856559	2.1257696405012396
0.250925	0.5929681537209636	2.126124100744538
0.250975	0.5930189351691141	2.1264785094533907
0.251025	0.5930697385416384	2.126832866604472
0.251075	0.5931205638500788	2.1271871721744393
0.251125	0.5931714111059849	2.127541426139943
0.251175	0.5932222803209166	2.127895628477616
0.251225	0.5932731715064403	2.1282497791640806
0.251275	0.5933240846741346	2.128603878175944
0.251325	0.5933750198355874	2.1289579254897997
0.251375	0.5934259770023939	2.1293119210822273
0.251425	0.5934769561861586	2.1296658649297973
0.251475	0.5935279573984967	2.130019757009064
0.251525	0.5935789806510322	2.130373597296566
0.251575	0.5936300259553967	2.1307273857688354
0.251625	0.593681093323233	2.1310811224023833
0.251675	0.5937321827661928	2.1314348071737137
0.251725	0.5937832942959363	2.131788440059314
0.251775	0.5938344279241335	2.132142021035657
0.251825	0.5938855836624632	2.132495550079207
0.251875	0.5939367615226131	2.1328490271664116
0.251925	0.5939879615162809	2.133202452273704
0.251975	0.594039183655173	2.1335558253775053
0.252025	0.5940904279510069	2.1339091464542252
0.252075	0.5941416944155071	2.134262415480257
0.252125	0.5941929830604078	2.134615632431984
0.252175	0.5942442938974533	2.1349687972857714
0.252225	0.5942956269383984	2.135321910017971
0.252275	0.5943469821950066	2.135674970604924
0.252325	0.5943983596790474	2.136027979022961
0.252375	0.5944497594023035	2.1363809352483925
0.252425	0.5945011813765665	2.136733839257521
0.252475	0.5945526256136349	2.1370866910266315
0.252525	0.5946040921253202	2.1374394905319987
0.252575	0.5946555809234407	2.137792237749881
0.252625	0.5947070920198246	2.1381449326565245
0.252675	0.5947586254263119	2.1384975752281594
0.252725	0.5948101811547476	2.138850165441007
0.252775	0.594861759216989	2.139202703271272
0.252825	0.5949133596249012	2.1395551886951494
0.252875	0.5949649823903611	2.139907621688815
0.252925	0.5950166275252542	2.1402600022284317
0.252975	0.5950682950414744	2.140612330290152
0.253025	0.5951199849509268	2.140964605850114
0.253075	0.595171697265524	2.14131682888444
0.253125	0.5952234319971892	2.1416689993692404
0.253175	0.595275189157855	2.1420211172806125
0.253225	0.595326968759465	2.1423731825946377
0.253275	0.5953787708139685	2.1427251952873867
0.253325	0.5954305953333283	2.1430771553349133
0.253375	0.5954824423295147	2.143429062713259
0.253425	0.595534311814508	2.1437809173984532
0.253475	0.5955862038002983	2.144132719366507
0.253525	0.5956381182988855	2.1444844685934217
0.253575	0.595690055322278	2.144836165055183
0.253625	0.5957420148824946	2.145187808727767
0.253675	0.595793996991564	2.145539399587131
0.253725	0.5958460016615252	2.1458909376092166
0.253775	0.5958980289044229	2.1462424227699617
0.253825	0.595950078732315	2.1465938550452823
0.253875	0.5960021511572687	2.146945234411081
0.253925	0.59605424619136	2.147296560843248
0.253975	0.5961063638466764	2.147647834317659
0.254025	0.596158504135314	2.1479990548101737
0.254075	0.5962106670693778	2.1483502222966426
0.254125	0.5962628526609831	2.1487013367528998
0.254175	0.5963150609222542	2.1490523981547667
0.254225	0.5963672918653263	2.1494034064780476
0.254275	0.5964195455023426	2.149754361698539
0.254325	0.5964718218454572	2.1501052637920166
0.254375	0.5965241209068353	2.150456112734247
0.254425	0.5965764426986496	2.1508069085009813
0.254475	0.596628787233085	2.1511576510679538
0.254525	0.5966811545223331	2.1515083404108872
0.254575	0.5967335445785971	2.1518589765054936
0.254625	0.5967859574140905	2.1522095593274653
0.254675	0.5968383930410336	2.1525600888524865
0.254725	0.5968908514716604	2.1529105650562217
0.254775	0.5969433327182124	2.153260987914323
0.254825	0.5969958367929414	2.153611357402432
0.254875	0.5970483637081098	2.1539616734961715
0.254925	0.5971009134759881	2.1543119361711516
0.254975	0.5971534861088604	2.1546621454029653
0.255025	0.5972060816190161	2.1550123011672007
0.255075	0.5972587000187572	2.155362403439425
0.255125	0.5973113413203935	2.1557124521951905
0.255175	0.597364005536248	2.156062447410041
0.255225	0.5974166926786512	2.1564123890594966
0.255275	0.5974694027599442	2.156762277119072
0.255325	0.5975221357924778	2.1571121115642637
0.255375	0.5975748917886116	2.1574618923705557
0.255425	0.5976276707607162	2.1578116195134194
0.255475	0.597680472721174	2.1581612929683054
0.255525	0.597733297682375	2.1585109127106548
0.255575	0.5977861456567197	2.1588604787158965
0.255625	0.5978390166566202	2.15920999095944
0.255675	0.5978919106944964	2.159559449416683
0.255725	0.5979448277827782	2.1599088540630134
0.255775	0.5979977679339056	2.1602582048737986
0.255825	0.5980507311603299	2.160607501824394
0.255875	0.5981037174745127	2.1609567448901377
0.255925	0.5981567268889234	2.1613059340463585
0.255975	0.5982097594160439	2.161655069268369
0.256025	0.5982628150683653	2.1620041505314656
0.256075	0.5983158938583877	2.1623531778109313
0.256125	0.5983689957986235	2.1627021510820366
0.256175	0.5984221209015927	2.163051070320035
0.256225	0.5984752691798272	2.163399935500166
0.256275	0.5985284406458681	2.1637487465976566
0.256325	0.5985816353122675	2.1640975035877172
0.256375	0.5986348531915864	2.164446206445548
0.256425	0.5986880942963972	2.1647948551463285
0.256475	0.598741358639282	2.165143449665228
0.256525	0.5987946462328335	2.165491989977398
0.256575	0.5988479570896541	2.1658404760579777
0.256625	0.5989012912223552	2.1661889078820926
0.256675	0.5989546486435606	2.166537285424852
0.256725	0.5990080293659028	2.1668856086613535
0.256775	0.5990614334020251	2.1672338775666784
0.256825	0.5991148607645818	2.1675820921158913
0.256875	0.5991683114662358	2.1679302522840453
0.256925	0.5992217855196622	2.1682783580461757
0.256975	0.5992752829375437	2.1686264093773064
0.257025	0.5993288037325767	2.168974406252444
0.257075	0.5993823479174641	2.1693223486465865
0.257125	0.5994359155049223	2.1696702365347096
0.257175	0.5994895065076762	2.1700180698917775
0.257225	0.5995431209384616	2.1703658486927417
0.257275	0.599596758810024	2.1707135729125366
0.257325	0.5996504201351205	2.1710612425260813
0.257375	0.599704104926517	2.1714088575082826
0.257425	0.5997578131969917	2.1717564178340316
0.257475	0.5998115449593315	2.172103923478204
0.257525	0.5998653002263348	2.172451374415662
0.257575	0.5999190790108102	2.1727987706212515
0.257625	0.5999728813255752	2.1731461120698037
0.257675	0.6000267071834603	2.1734933987361376
0.257725	0.6000805565973044	2.1738406305950546
0.257775	0.6001344295799572	2.1741878076213434
0.257825	0.6001883261442806	2.174534929789774
0.257875	0.6002422463031439	2.1748819970751065
0.257925	0.6002961900694287	2.1752290094520856
0.257975	0.6003501574560275	2.1755759668954378
0.258025	0.6004041484758411	2.175922869379877
0.258075	0.6004581631417831	2.1762697168801033
0.258125	0.6005122014667778	2.1766165093707985
0.258175	0.6005662634637577	2.1769632468266336
0.258225	0.6006203491456681	2.1773099292222615
0.258275	0.6006744585254633	2.1776565565323214
0.258325	0.6007285916161087	2.1780031287314365
0.258375	0.60078274843058	2.1783496457942166
0.258425	0.6008369289818634	2.1786961076952602
0.258475	0.6008911332829581	2.1790425144091405
0.258525	0.6009453613468705	2.179388865910424
0.258575	0.6009996131866187	2.179735162173663
0.258625	0.6010538888152326	2.1800814031733875
0.258675	0.6011081882457513	2.180427588884119
0.258725	0.601162511491226	2.1807737192803605
0.258775	0.601216858564717	2.181119794336601
0.258825	0.6012712294792953	2.1814658140273178
0.258875	0.6013256242480429	2.1818117783269693
0.258925	0.6013800428840534	2.1821576872099984
0.258975	0.6014344854004302	2.182503540650835
0.259025	0.601488951810288	2.1828493386238916
0.259075	0.6015434421267521	2.183195081103567
0.259125	0.601597956362958	2.1835407680642454
0.259175	0.601652494532051	2.1838863994802957
0.259225	0.6017070566471894	2.184231975326072
0.259275	0.6017616427215403	2.184577495575911
0.259325	0.6018162527682849	2.184922960204132
0.259375	0.6018708868006113	2.1852683691850476
0.259425	0.6019255448317196	2.1856137224929486
0.259475	0.6019802268748213	2.1859590201021124
0.259525	0.6020349329431386	2.1863042619868023
0.259575	0.6020896630499039	2.1866494481212637
0.259625	0.6021444172083604	2.1869945784797284
0.259675	0.6021991954317635	2.1873396530364144
0.259725	0.6022539977333777	2.187684671765521
0.259775	0.602308824126479	2.1880296346412336
0.259825	0.6023636746243559	2.1883745416377236
0.259875	0.6024185492403054	2.1887193927291437
0.259925	0.602473447987636	2.1890641878896364
0.259975	0.6025283708796678	2.189408927093326
0.260025	0.6025833179297323	2.1897536103143174
0.260075	0.6026382891511697	2.1900982375267075
0.260125	0.6026932845573336	2.190442808704574
0.260175	0.6027483041615875	2.190787323821978
0.260225	0.6028033479773062	2.1911317828529686
0.260275	0.6028584160178753	2.1914761857715774
0.260325	0.6029135082966909	2.19182053255182
0.260375	0.6029686248271608	2.1921648231676976
0.260425	0.6030237656227023	2.1925090575931963
0.260475	0.6030789306967447	2.1928532358022874
0.260525	0.6031341200627313	2.1931973577689208
0.260575	0.6031893337341131	2.1935414234670394
0.260625	0.603244571724351	2.193885432870563
0.260675	0.6032998340469198	2.194229385953401
0.260725	0.603355120715305	2.1945732826894457
0.260775	0.6034104317430019	2.194917123052574
0.260825	0.6034657671435174	2.195260907016648
0.260875	0.6035211269303696	2.195604634555513
0.260925	0.6035765111170882	2.1959483056429967
0.260975	0.6036319197172141	2.196291920252913
0.261025	0.6036873527442982	2.196635478359063
0.261075	0.6037428102119038	2.1969789799352277
0.261125	0.6037982921336039	2.197322424955177
0.261175	0.6038537985229844	2.19766581339266
0.261225	0.603909329393641	2.1980091452214143
0.261275	0.6039648847591819	2.1983524204151594
0.261325	0.6040204646332255	2.1986956389475965
0.261375	0.6040760690294	2.1990388007924206
0.261425	0.6041316979613495	2.1993819059232993
0.261475	0.6041873514427265	2.1997249543138913
0.261525	0.6042430294871931	2.2000679459378385
0.261575	0.604298732108425	2.2004108807687683
0.261625	0.6043544593201088	2.200753758780287
0.261675	0.6044102111359416	2.20109657994599
0.261725	0.6044659875696328	2.2014393442394526
0.261775	0.6045217886349007	2.2017820516342423
0.261825	0.6045776143454795	2.2021247021039034
0.261875	0.6046334647151121	2.202467295621963
0.261925	0.6046893397575521	2.2028098321619387
0.261975	0.6047452394865653	2.2031523116973295
0.262025	0.6048011639159286	2.2034947342016156
0.262075	0.6048571130594309	2.2038370996482666
0.262125	0.6049130869308721	2.2041794080107318
0.262175	0.6049690855440635	2.2045216592624475
0.262225	0.6050251089128275	2.2048638533768306
0.262275	0.6050811570509973	2.205205990327288
0.262325	0.6051372299724196	2.205548070087203
0.262375	0.6051933276909525	2.2058900926299465
0.262425	0.6052494502204625	2.206232057928874
0.262475	0.6053055975748309	2.206573965957325
0.262525	0.6053617697679485	2.2069158166886216
0.262575	0.6054179668137205	2.2072576100960686
0.262625	0.6054741887260596	2.2075993461529593
0.262675	0.6055304355188925	2.2079410248325684
0.262725	0.6055867072061574	2.2082826461081533
0.262775	0.6056430038018015	2.2086242099529576
0.262825	0.6056993253197875	2.2089657163402046
0.262875	0.6057556717740877	2.2093071652431036
0.262925	0.6058120431786865	2.209648556634851
0.262975	0.6058684395475783	2.209989890488624
0.263025	0.6059248608947708	2.210331166777584
0.263075	0.6059813072342847	2.2106723854748744
0.263125	0.6060377785801486	2.211013546553627
0.263175	0.6060942749464056	2.2113546499869536
0.263225	0.6061507963471091	2.211695695747948
0.263275	0.6062073427963253	2.212036683809691
0.263325	0.6062639143081312	2.2123776141452476
0.263375	0.6063205108966154	2.2127184867276632
0.263425	0.6063771325758779	2.2130593015299738
0.263475	0.6064337793600316	2.2134000585251914
0.263525	0.6064904512632019	2.213740757686314
0.263575	0.606547148299524	2.2140813989863233
0.263625	0.6066038704831466	2.2144219823981857
0.263675	0.606660617828227	2.214762507894852
0.263725	0.6067173903489381	2.2151029754492533
0.263775	0.6067741880594626	2.2154433850343054
0.263825	0.6068310109739958	2.2157837366229103
0.263875	0.6068878591067448	2.2161240301879492
0.263925	0.6069447324719273	2.216464265702291
0.263975	0.6070016310837731	2.2168044431387868
0.264025	0.6070585549565255	2.2171445624702693
0.264075	0.6071155041044385	2.217484623669559
0.264125	0.6071724785417776	2.2178246267094552
0.264175	0.6072294782828217	2.218164571562743
0.264225	0.6072865033418621	2.218504458202189
0.264275	0.6073435537331986	2.2188442866005453
0.264325	0.6074006294711441	2.219184056730549
0.264375	0.6074577305700257	2.2195237685649145
0.264425	0.6075148570441816	2.219863422076344
0.264475	0.6075720089079609	2.220203017237524
0.264525	0.6076291861757257	2.220542554021124
0.264575	0.6076863888618501	2.2208820323997913
0.264625	0.6077436169807194	2.2212214523461666
0.264675	0.6078008705467309	2.221560813832865
0.264725	0.6078581495742935	2.2219001168324906
0.264775	0.6079154540778302	2.2222393613176283
0.264825	0.6079727840717746	2.222578547260844
0.264875	0.6080301395705731	2.222917674634691
0.264925	0.6080875205886843	2.2232567434117008
0.264975	0.6081449271405783	2.2235957535643953
0.265025	0.6082023592407372	2.2239347050652727
0.265075	0.6082598169036543	2.2242735978868207
0.265125	0.6083173001438371	2.2246124320015044
0.265175	0.6083748089758022	2.224951207381777
0.265225	0.6084323434140824	2.2252899240000716
0.265275	0.608489903473222	2.2256285818288033
0.265325	0.608547489167775	2.225967180840372
0.265375	0.60860510051231	2.226305721007162
0.265425	0.6086627375214062	2.226644202301539
0.265475	0.6087204002096543	2.226982624695855
0.265525	0.6087780885916602	2.2273209881624387
0.265575	0.6088358026820387	2.2276592926736085
0.265625	0.6088935424954205	2.2279975382016604
0.265675	0.6089513080464457	2.2283357247188764
0.265725	0.6090090993497682	2.2286738521975216
0.265775	0.6090669164200532	2.229011920609844
0.265825	0.6091247592719784	2.229349929928074
0.265875	0.6091826279202345	2.229687880124425
0.265925	0.6092405223795238	2.2300257711710914
0.265975	0.6092984426645611	2.2303636030402556
0.266025	0.6093563887900753	2.2307013757040783
0.266075	0.6094143607708047	2.2310390891347045
0.266125	0.6094723586215014	2.2313767433042617
0.266175	0.6095303823569312	2.231714338184862
0.266225	0.6095884319918704	2.232051873748598
0.266275	0.6096465075411088	2.2323893499675465
0.266325	0.6097046090194481	2.232726766813767
0.266375	0.6097627364417031	2.2330641242593012
0.266425	0.6098208898227001	2.2334014222761733
0.266475	0.6098790691772791	2.2337386608363916
0.266525	0.6099372745202917	2.2340758399119487
0.266575	0.6099955058666026	2.2344129594748146
0.266625	0.6100537632310873	2.2347500194969476
0.266675	0.6101120466286369	2.2350870199502837
0.266725	0.610170356074154	2.2354239608067457
0.266775	0.6102286915825527	2.235760842038237
0.266825	0.6102870531687599	2.236097663616643
0.266875	0.6103454408477152	2.236434425513835
0.266925	0.610403854634372	2.2367711277016635
0.266975	0.6104622945436942	2.237107770151964
0.267025	0.6105207605906612	2.2374443528365515
0.267075	0.6105792527902626	2.2377808757272293
0.267125	0.6106377711575013	2.238117338795775
0.267175	0.6106963157073924	2.238453742013957
0.267225	0.6107548864549647	2.2387900853535223
0.267275	0.6108134834152585	2.239126368786201
0.267325	0.6108721066033295	2.2394625922837026
0.267375	0.610930756034244	2.239798755817724
0.267425	0.6109894317230813	2.240134859359942
0.267475	0.6110481336849326	2.2404709028820164
0.267525	0.6111068619349028	2.2408068863555894
0.267575	0.6111656164881099	2.241142809752285
0.267625	0.6112243973596847	2.2414786730437117
0.267675	0.61128320456477	2.2418144762014576
0.267725	0.6113420381185228	2.242150219197095
0.267775	0.6114008980361118	2.2424859020021777
0.267825	0.6114597843327191	2.242821524588241
0.267875	0.6115186970235392	2.243157086926805
0.267925	0.6115776361237796	2.24349258898937
0.267975	0.6116366016486597	2.243828030747421
0.268025	0.6116955936134139	2.2441634121724214
0.268075	0.6117546120332883	2.2444987332358224
0.268125	0.6118136569235427	2.2448339939090527
0.268175	0.6118727282994495	2.2451691941635237
0.268225	0.6119318261762936	2.2455043339706298
0.268275	0.6119909505693741	2.245839413301747
0.268325	0.6120501014940006	2.246174432128237
0.268375	0.6121092789654975	2.2465093904214406
0.268425	0.6121684829992026	2.2468442881526807
0.268475	0.612227713610466	2.247179125293264
0.268525	0.6122869708146518	2.2475139018144747
0.268575	0.6123462546271358	2.247848617687584
0.268625	0.6124055650633069	2.2481832728838445
0.268675	0.6124649021385676	2.24851786737449
0.268725	0.612524265868334	2.2488524011307365
0.268775	0.6125836562680345	2.249186874123781
0.268825	0.6126430733531117	2.249521286324803
0.268875	0.6127025171390214	2.2498556377049646
0.268925	0.6127619876412291	2.2501899282354123
0.268975	0.6128214848752191	2.250524157887269
0.269025	0.6128810088564853	2.250858326631644
0.269075	0.6129405596005352	2.251192434439625
0.269125	0.6130001371228894	2.251526481282287
0.269175	0.6130597414390824	2.2518604671306828
0.269225	0.6131193725646616	2.2521943919558476
0.269275	0.6131790305151876	2.2525282557288
0.269325	0.6132387153062347	2.252862058420536
0.269375	0.6132984269533925	2.2531958000020373
0.269425	0.6133581654722587	2.2535294804442696
0.269475	0.6134179308784486	2.2538630997181746
0.269525	0.6134777231875892	2.2541966577946804
0.269575	0.6135375424153204	2.254530154644697
0.269625	0.6135973885772974	2.254863590239112
0.269675	0.6136572616891866	2.2551969645487984
0.269725	0.6137171617666692	2.2555302775446107
0.269775	0.61377708882544	2.2558635291973816
0.269825	0.6138370428812059	2.2561967194779275
0.269875	0.6138970239496883	2.2565298483570495
0.269925	0.6139570320466214	2.256862915805527
0.269975	0.6140170671877537	2.2571959217941218
0.270025	0.614077129388846	2.2575288662935766
0.270075	0.6141372186656738	2.257861749274619
0.270125	0.6141973350340248	2.2581945707079534
0.270175	0.6142574785097016	2.2585273305642692
0.270225	0.6143176491085199	2.258860028814236
0.270275	0.6143778468463079	2.259192665428507
0.270325	0.6144380717389094	2.2595252403777124
0.270375	0.6144983238021804	2.2598577536324664
0.270425	0.61455860305199	2.2601902051633664
0.270475	0.6146189095042219	2.2605225949409893
0.270525	0.6146792431747734	2.260854922935894
0.270575	0.6147396040795553	2.261187189118621
0.270625	0.6147999922344906	2.2615193934596927
0.270675	0.6148604076555182	2.261851535929611
0.270725	0.61492085035859	2.2621836164988602
0.270775	0.6149813203596718	2.2625156351379068
0.270825	0.6150418176747423	2.2628475918171955
0.270875	0.6151023423197941	2.26317948650716
0.270925	0.6151628943108338	2.2635113191782064
0.270975	0.6152234736638821	2.2638430898007265
0.271025	0.6152840803949728	2.264174798345093
0.271075	0.6153447145201546	2.264506444781658
0.271125	0.6154053760554881	2.264838029080759
0.271175	0.6154660650170488	2.2651695512127117
0.271225	0.6155267814209259	2.2655010111478147
0.271275	0.6155875252832226	2.2658324088563475
0.271325	0.6156482966200567	2.266163744308568
0.271375	0.6157090954475587	2.266495017474715
0.271425	0.6157699217818733	2.2668262283250136
0.271475	0.6158307756391596	2.2671573768296653
0.271525	0.6158916570355901	2.2674884629588536
0.271575	0.6159525659873504	2.267819486682747
0.271625	0.6160135025106422	2.2681504479714896
0.271675	0.6160744666216804	2.2684813467952094
0.271725	0.6161354583366925	2.268812183124018
0.271775	0.6161964776719212	2.269142956928002
0.271825	0.6162575246436236	2.2694736681772323
0.271875	0.6163185992680694	2.2698043168417614
0.271925	0.6163797015615433	2.2701349028916207
0.271975	0.616440831540345	2.2704654262968247
0.272025	0.6165019892207849	2.2707958870273695
0.272075	0.6165631746191921	2.2711262850532274
0.272125	0.6166243877519063	2.271456620344358
0.272175	0.6166856286352826	2.271786892870697
0.272225	0.61674689728569	2.272117102602161
0.272275	0.616808193719513	2.272447249508652
0.272325	0.616869517953148	2.2727773335600463
0.272375	0.6169308700030073	2.2731073547262075
0.272425	0.6169922498855164	2.2734373129769754
0.272475	0.617053657617114	2.2737672082821745
0.272525	0.6171150932142564	2.274097040611606
0.272575	0.6171765566934111	2.274426809935053
0.272625	0.6172380480710605	2.2747565162222814
0.272675	0.6172995673637026	2.2750861594430347
0.272725	0.6173611145878488	2.275415739567038
0.272775	0.6174226897600241	2.2757452565640004
0.272825	0.6174842928967693	2.2760747104036083
0.272875	0.6175459240146378	2.2764041010555283
0.272925	0.6176075831301991	2.2767334284894094
0.272975	0.6176692702600362	2.2770626926748796
0.273025	0.6177309854207456	2.2773918935815525
0.273075	0.6177927286289389	2.277721031179016
0.273125	0.6178544999012434	2.2780501054368405
0.273175	0.6179162992542999	2.278379116324576
0.273225	0.6179781267047628	2.278708063811755
0.273275	0.6180399822693013	2.2790369478678922
0.273325	0.6181018659646008	2.279365768462477
0.273375	0.6181637778073584	2.2796945255649836
0.273425	0.6182257178142878	2.280023219144867
0.273475	0.6182876860021164	2.2803518491715606
0.273525	0.618349682387586	2.280680415614478
0.273575	0.6184117069874547	2.2810089184430145
0.273625	0.6184737598184926	2.281337357626544
0.273675	0.6185358408974857	2.2816657331344237
0.273725	0.6185979502412347	2.2819940449359897
0.273775	0.6186600878665552	2.282322293000555
0.273825	0.6187222537902763	2.28265047729742
0.273875	0.6187844480292417	2.2829785977958617
0.273925	0.6188466706003106	2.2833066544651337
0.273975	0.618908921520358	2.283634647274474
0.274025	0.6189712008062711	2.283962576193102
0.274075	0.6190335084749528	2.2842904411902136
0.274125	0.6190958445433216	2.284618242234987
0.274175	0.6191582090283099	2.284945979296583
0.274225	0.6192206019468659	2.2852736523441357
0.274275	0.6192830233159509	2.2856012613467644
0.274325	0.6193454731525418	2.285928806273569
0.274375	0.6194079514736309	2.2862562870936283
0.274425	0.619470458296225	2.286583703775999
0.274475	0.6195329936373458	2.286911056289719
0.274525	0.6195955575140278	2.2872383446038094
0.274575	0.6196581499433239	2.287565568687269
0.274625	0.6197207709422999	2.2878927285090733
0.274675	0.6197834205280371	2.288219824038182
0.274725	0.6198460987176319	2.2885468552435357
0.274775	0.6199088055281933	2.2888738220940525
0.274825	0.6199715409768477	2.289200724558629
0.274875	0.6200343050807363	2.2895275626061458
0.274925	0.6200970978570154	2.2898543362054595
0.274975	0.6201599193228545	2.2901810453254083
0.275025	0.6202227694954411	2.29050768993481
0.275075	0.6202856483919756	2.2908342700024646
0.275125	0.6203485560296733	2.2911607854971474
0.275175	0.6204114924257651	2.291487236387618
0.275225	0.6204744575974972	2.2918136226426116
0.275275	0.620537451562132	2.292139944230846
0.275325	0.6206004743369454	2.2924662011210177
0.275375	0.6206635259392295	2.2927923932818017
0.275425	0.62072660638629	2.2931185206818565
0.275475	0.6207897156954487	2.293444583289817
0.275525	0.6208528538840445	2.2937705810742957
0.275575	0.6209160209694277	2.2940965140038934
0.275625	0.6209792169689674	2.2944223820471787
0.275675	0.6210424419000452	2.2947481851727094
0.275725	0.6211056957800597	2.295073923349018
0.275775	0.621168978626424	2.295399596544619
0.275825	0.6212322904565664	2.2957252047280035
0.275875	0.6212956312879319	2.296050747867647
0.275925	0.6213590011379774	2.296376225931999
0.275975	0.6214224000241787	2.2967016388894934
0.276025	0.6214858279640266	2.297026986708538
0.276075	0.6215492849750248	2.297352269357528
0.276125	0.6216127710746951	2.2976774868048286
0.276175	0.6216762862805746	2.2980026390187898
0.276225	0.621739830610214	2.2983277259677406
0.276275	0.6218034040811797	2.2986527476199896
0.276325	0.6218670067110544	2.2989777039438244
0.276375	0.6219306385174379	2.299302594907509
0.276425	0.6219942995179412	2.299627420479291
0.276475	0.6220579897301948	2.2999521806273973
0.276525	0.6221217091718425	2.3002768753200327
0.276575	0.6221854578605454	2.300601504525381
0.276625	0.6222492358139783	2.300926068211601
0.276675	0.622313043049832	2.3012505663468374
0.276725	0.6223768795858142	2.3015749988992122
0.276775	0.6224407454396473	2.301899365836825
0.276825	0.6225046406290694	2.3022236671277576
0.276875	0.6225685651718339	2.302547902740067
0.276925	0.6226325190857102	2.3028720726417924
0.276975	0.6226965023884824	2.3031961768009506
0.277025	0.622760515097953	2.3035202151855385
0.277075	0.6228245572319386	2.303844187763531
0.277125	0.6228886288082714	2.30416809450288
0.277175	0.6229527298447997	2.304491935371523
0.277225	0.6230168603593869	2.304815710337369
0.277275	0.6230810203699125	2.305139419368308
0.277325	0.6231452098942724	2.305463062432213
0.277375	0.6232094289503783	2.305786639496932
0.277425	0.6232736775561569	2.3061101505302943
0.277475	0.6233379557295519	2.3064335955001054
0.277525	0.6234022634885215	2.306756974374154
0.277575	0.6234666008510403	2.3070802871202014
0.277625	0.6235309678350989	2.307403533705992
0.277675	0.6235953644587039	2.307726714099251
0.277725	0.6236597907398779	2.308049828267677
0.277775	0.6237242466966599	2.30837287617895
0.277825	0.6237887323471055	2.3086958578007275
0.277875	0.6238532477092834	2.3090187731006497
0.277925	0.6239177928012817	2.309341622046332
0.277975	0.623982367641203	2.309664404605369
0.278025	0.6240469722471665	2.309987120745334
0.278075	0.6241116066373054	2.3103097704337805
0.278125	0.6241762708297711	2.310632353638238
0.278175	0.6242409648427306	2.3109548703262175
0.278225	0.6243056886943675	2.311277320465204
0.278275	0.6243704424028812	2.311599704022667
0.278325	0.6244352259864879	2.3119220209660507
0.278375	0.6245000394634186	2.3122442712627773
0.278425	0.6245648828519206	2.3125664548802507
0.278475	0.6246297561702591	2.31288857178585
0.278525	0.6246946594367129	2.313210621946938
0.278575	0.6247595926695789	2.313532605330851
0.278625	0.6248245558871711	2.313854521904906
0.278675	0.6248895491078182	2.3141763716363952
0.278725	0.6249545723498667	2.314498154492593
0.278775	0.6250196256316773	2.3148198704407488
0.278825	0.6250847089716289	2.3151415194480927
0.278875	0.6251498223881168	2.315463101481834
0.278925	0.6252149658995506	2.3157846165091573
0.278975	0.6252801395243585	2.316106064497229
0.279025	0.625345343280984	2.316427445413192
0.279075	0.625410577187888	2.3167487592241653
0.279125	0.6254758412635466	2.317070005897248
0.279175	0.6255411355264537	2.3173911853995177
0.279225	0.6256064599951184	2.317712297698033
0.279275	0.6256718146880675	2.318033342759826
0.279325	0.6257371996238433	2.318354320551907
0.279375	0.6258026148210053	2.318675231041269
0.279425	0.6258680602981296	2.318996074194878
0.279475	0.6259335360738086	2.3193168499796832
0.279525	0.6259990421666515	2.319637558362607
0.279575	0.6260645785952834	2.319958199310552
0.279625	0.6261301453783474	2.3202787727903984
0.279675	0.6261957425345022	2.320599278769006
0.279725	0.6262613700824231	2.32091971721321
0.279775	0.6263270280408032	2.321240088089826
0.279825	0.6263927164283524	2.321560391365644
0.279875	0.6264584352637954	2.321880627007436
0.279925	0.6265241845658767	2.322200794981948
0.279975	0.6265899643533549	2.3225208952559084
0.280025	0.626655774645007	2.3228409277960194
0.280075	0.6267216154596246	2.3231608925689637
0.280125	0.6267874868160188	2.3234807895414
0.280175	0.6268533887330168	2.3238006186799645
0.280225	0.6269193212294608	2.3241203799512737
0.280275	0.6269852843242125	2.324440073321921
0.280325	0.6270512780361502	2.324759698758475
0.280375	0.6271173023841665	2.3250792562274847
0.280425	0.627183357387174	2.325398745695479
0.280475	0.6272494430641015	2.3257181671289575
0.280525	0.6273155594338932	2.3260375204944004
0.280575	0.6273817065155117	2.326356805758271
0.280625	0.6274478843279379	2.326676022887002
0.280675	0.6275140928901671	2.326995171847008
0.280725	0.627580332221213	2.3273142526046797
0.280775	0.6276466023401066	2.3276332651263867
0.280825	0.6277129032658949	2.327952209378477
0.280875	0.6277792350176434	2.328271085327276
0.280925	0.6278455976144341	2.3285898929390796
0.280975	0.6279119910753663	2.3289086321801706
0.281025	0.6279784154195567	2.329227303016805
0.281075	0.6280448706661378	2.3295459054152157
0.281125	0.6281113568342609	2.329864439341617
0.281175	0.6281778739430935	2.3301829047621934
0.281225	0.6282444220118227	2.3305013016431118
0.281275	0.628311001059651	2.330819629950514
0.281325	0.6283776111057974	2.3311378896505217
0.281375	0.6284442521694985	2.331456080709233
0.281425	0.6285109242700109	2.3317742030927215
0.281475	0.628577627426606	2.3320922567670404
0.281525	0.6286443616585717	2.3324102416982186
0.281575	0.6287111269852157	2.332728157852261
0.281625	0.6287779234258631	2.333046005195153
0.281675	0.6288447509998544	2.333363783692855
0.281725	0.6289116097265487	2.333681493311304
0.281775	0.6289784996253226	2.3339991340164192
0.281825	0.6290454207155708	2.3343167057740892
0.281875	0.6291123730167042	2.3346342085501846
0.281925	0.6291793565481527	2.33495164231055
0.281975	0.6292463713293627	2.3352690070210076
0.282025	0.6293134173797975	2.335586302647362
0.282075	0.6293804947189404	2.335903529155387
0.282125	0.6294476033662901	2.3362206865108384
0.282175	0.629514743341364	2.3365377746794453
0.282225	0.6295819146636987	2.3368547936269133
0.282275	0.629649117352845	2.33717174331893
0.282325	0.6297163514283728	2.337488623721156
0.282375	0.6297836169098703	2.3378054347992308
0.282425	0.6298509138169439	2.3381221765187683
0.282475	0.6299182421692171	2.33843884884536
0.282525	0.6299856019863315	2.338755451744576
0.282575	0.6300529932879444	2.3390719851819615
0.282625	0.630120416093734	2.3393884491230383
0.282675	0.6301878704233946	2.339704843533306
0.282725	0.6302553562966384	2.3400211683782417
0.282775	0.6303228737331966	2.3403374236232937
0.282825	0.6303904227528181	2.340653609233893
0.282875	0.6304580033752682	2.3409697251754444
0.282925	0.6305256156203313	2.34128577141333
0.282975	0.6305932595078094	2.341601747912908
0.283025	0.6306609350575243	2.3419176546395124
0.283075	0.6307286422893134	2.3422334915584577
0.283125	0.6307963812230324	2.342549258635029
0.283175	0.6308641518785564	2.3428649558344903
0.283225	0.6309319542757779	2.3431805831220838
0.283275	0.6309997884346067	2.3434961404630292
0.283325	0.6310676543749723	2.343811627822518
0.283375	0.6311355521168198	2.34412704516572
0.283425	0.6312034816801162	2.344442392457781
0.283475	0.6312714430848422	2.3447576696638253
0.283525	0.631339436351001	2.3450728767489526
0.283575	0.6314074614986114	2.345388013678235
0.283625	0.6314755185477119	2.3457030804167256
0.283675	0.6315436075183575	2.3460180769294534
0.283725	0.6316117284306233	2.346333003181421
0.283775	0.6316798813046013	2.34664785913761
0.283825	0.6317480661604031	2.346962644762975
0.283875	0.631816283018157	2.347277360022452
0.283925	0.6318845318980111	2.3475920048809464
0.283975	0.6319528128201316	2.3479065793033445
0.284025	0.6320211258047033	2.348221083254506
0.284075	0.6320894708719288	2.3485355166992683
0.284125	0.6321578480420297	2.3488498796024415
0.284175	0.6322262573352451	2.349164171928817
0.284225	0.6322946987718339	2.349478393643158
0.284275	0.6323631723720727	2.3497925447102084
0.284325	0.6324316781562576	2.3501066250946816
0.284375	0.6325002161447009	2.3504206347612744
0.284425	0.632568786357736	2.3507345736746514
0.284475	0.632637388815713	2.3510484417994584
0.284525	0.6327060235390041	2.351362239100315
0.284575	0.6327746905479955	2.3516759655418182
0.284625	0.6328433898630935	2.35198962108854
0.284675	0.6329121215047249	2.3523032057050286
0.284725	0.6329808854933345	2.352616719355805
0.284775	0.6330496818493851	2.3529301620053675
0.284825	0.63311851059336	2.3532435336181927
0.284875	0.6331873717457588	2.3535568341587294
0.284925	0.6332562653271003	2.3538700635914056
0.284975	0.6333251913579244	2.3541832218806196
0.285025	0.6333941498587867	2.354496308990753
0.285075	0.6334631408502632	2.354809324886155
0.285125	0.6335321643529482	2.355122269531157
0.285175	0.6336012203874567	2.3554351428900624
0.285225	0.6336703089744209	2.3557479449271486
0.285275	0.6337394301344939	2.3560606756066713
0.285325	0.6338085838883462	2.356373334892859
0.285375	0.6338777702566661	2.3566859227499184
0.285425	0.6339469892601632	2.356998439142032
0.285475	0.6340162409195655	2.3573108840333523
0.285525	0.6340855252556176	2.3576232573880165
0.285575	0.6341548422890861	2.3579355591701305
0.285625	0.6342241920407569	2.3582477893437757
0.285675	0.6342935745314331	2.35855994787301
0.285725	0.6343629897819387	2.358872034721866
0.285775	0.6344324378131154	2.359184049854353
0.285825	0.6345019186458258	2.359495993234452
0.285875	0.634571432300951	2.3598078648261245
0.285925	0.6346409787993896	2.3601196645933
0.285975	0.6347105581620621	2.360431392499892
0.286025	0.6347801704099065	2.3607430485097813
0.286075	0.6348498155638801	2.36105463258683
0.286125	0.6349194936449608	2.361366144694869
0.286175	0.6349892046741455	2.3616775847977105
0.286225	0.6350589486724502	2.361988952859137
0.286275	0.6351287256609095	2.362300248842908
0.286325	0.6351985356605779	2.3626114727127567
0.286375	0.6352683786925294	2.3629226244323953
0.286425	0.6353382547778581	2.363233703965507
0.286475	0.6354081639376784	2.3635447112757486
0.286525	0.6354781061931204	2.3638556463267535
0.286575	0.6355480815653395	2.3641665090821316
0.286625	0.6356180900755054	2.364477299505464
0.286675	0.6356881317448098	2.364788017560311
0.286725	0.6357582065944644	2.3650986632102033
0.286775	0.6358283146456997	2.3654092364186536
0.286825	0.6358984559197647	2.365719737149141
0.286875	0.6359686304379295	2.366030165365124
0.286925	0.6360388382214849	2.3663405210300326
0.286975	0.6361090792917378	2.3666508041072745
0.287025	0.6361793536700203	2.366961014560229
0.287075	0.6362496613776787	2.3672711523522536
0.287125	0.636320002436083	2.367581217446676
0.287175	0.6363903768666201	2.3678912098068063
0.287225	0.6364607846906993	2.368201129395919
0.287275	0.6365312259297494	2.368510976177267
0.287325	0.6366017006052167	2.3688207501140828
0.287375	0.6366722087385688	2.369130451169566
0.287425	0.6367427503512954	2.369440079306892
0.287475	0.6368133254649032	2.369749634489214
0.287525	0.6368839341009207	2.370059116679657
0.287575	0.636954576280894	2.3703685258413225
0.287625	0.637025252026392	2.3706778619372844
0.287675	0.637095961359002	2.370987124930592
0.287725	0.6371667043003314	2.3712963147842667
0.287775	0.6372374808720087	2.371605431461305
0.287825	0.6373082910956819	2.371914474924678
0.287875	0.6373791349930195	2.3722234451373354
0.287925	0.6374500125857107	2.372532342062193
0.287975	0.6375209238954621	2.372841165662147
0.288025	0.6375918689440034	2.373149915900065
0.288075	0.6376628477530834	2.373458592738785
0.288125	0.6377338603444698	2.3737671961411273
0.288175	0.6378049067399537	2.3740757260698815
0.288225	0.6378759869613451	2.3743841824878116
0.288275	0.6379471010304735	2.3746925653576527
0.288325	0.6380182489691902	2.3750008746421187
0.288375	0.6380894307993645	2.375309110303897
0.288425	0.638160646542888	2.375617272305646
0.288475	0.6382318962216738	2.375925360609998
0.288525	0.6383031798576526	2.3762333751795626
0.288575	0.6383744974727759	2.3765413159769198
0.288625	0.638445849089019	2.3768491829646274
0.288675	0.6385172347283751	2.3771569761052107
0.288725	0.6385886544128583	2.377464695361175
0.288775	0.6386601081645031	2.3777723406949955
0.288825	0.638731596005365	2.378079912069121
0.288875	0.6388031179575199	2.378387409445977
0.288925	0.6388746740430638	2.3786948327879602
0.288975	0.6389462642841145	2.3790021820574396
0.289025	0.6390178887028092	2.3793094572167632
0.289075	0.6390895473213081	2.3796166582282448
0.289125	0.6391612401617891	2.379923785054178
0.289175	0.6392329672464533	2.380230837656828
0.289225	0.6393047285975227	2.380537815998433
0.289275	0.6393765242372385	2.380844720041204
0.289325	0.6394483541878617	2.3811515497473286
0.289375	0.6395202184716766	2.3814583050789646
0.289425	0.6395921171109871	2.3817649859982453
0.289475	0.6396640501281177	2.382071592467276
0.289525	0.6397360175454144	2.382378124448136
0.289575	0.6398080193852455	2.382684581902876
0.289625	0.6398800556700004	2.382990964793521
0.289675	0.6399521264220881	2.3832972730820687
0.289725	0.6400242316639385	2.3836035067304904
0.289775	0.6400963714180027	2.3839096657007333
0.289825	0.6401685457067519	2.3842157499547154
0.289875	0.6402407545526794	2.3845217594543255
0.289925	0.6403129979783013	2.3848276941614315
0.289975	0.6403852760061528	2.385133554037869
0.290025	0.6404575886587917	2.3854393390454476
0.290075	0.6405299359587955	2.385745049145952
0.290125	0.6406023179287625	2.386050684301138
0.290175	0.6406747345913145	2.3863562444727355
0.290225	0.6407471859690944	2.3866617296224466
0.290275	0.6408196720847638	2.3869671397119454
0.290325	0.6408921929610087	2.3872724747028826
0.290375	0.6409647486205345	2.387577734556878
0.290425	0.6410373390860682	2.387882919235522
0.290475	0.6411099643803582	2.3881880287003874
0.290525	0.6411826245261748	2.3884930629130103
0.290575	0.6412553195463109	2.3887980218349005
0.290625	0.6413280494635785	2.3891029054275474
0.290675	0.641400814300813	2.3894077136524072
0.290725	0.6414736140808717	2.3897124464709067
0.290775	0.6415464488266303	2.390017103844453
0.290825	0.6416193185609892	2.390321685734419
0.290875	0.6416922233068701	2.390626192102153
0.290925	0.6417651630872152	2.3909306229089737
0.290975	0.6418381379249893	2.391234978116178
0.291025	0.6419111478431785	2.391539257685028
0.291075	0.6419841928647901	2.3918434615767628
0.291125	0.6420572730128528	2.3921475897525957
0.291175	0.6421303883104198	2.3924516421737065
0.291225	0.6422035387805632	2.3927556188012495
0.291275	0.6422767244463787	2.393059519596354
0.291325	0.6423499453309814	2.3933633445201195
0.291375	0.6424232014575103	2.3936670935336206
0.291425	0.6424964928491281	2.3939707665978975
0.291475	0.6425698195290149	2.394274363673968
0.291525	0.6426431815203761	2.3945778847228234
0.291575	0.6427165788464392	2.394881329705422
0.291625	0.6427900115304517	2.3951846985826992
0.291675	0.6428634795956857	2.395487991315558
0.291725	0.6429369830654333	2.3957912078648738
0.291775	0.6430105219630083	2.396094348191503
0.291825	0.6430840963117486	2.3963974122562637
0.291875	0.6431577061350123	2.3967004000199497
0.291925	0.6432313514561803	2.397003311443327
0.291975	0.643305032298656	2.397306146487131
0.292025	0.643378748685865	2.397608905112073
0.292075	0.6434525006412564	2.3979115872788346
0.292125	0.6435262881882996	2.3982141929480694
0.292175	0.6436001113504868	2.398516722080398
0.292225	0.643673970151333	2.3988191746364236
0.292275	0.6437478646143756	2.39912155057671
0.292325	0.6438217947631741	2.3994238498618006
0.292375	0.6438957606213094	2.3997260724522054
0.292425	0.6439697622123867	2.4000282183084107
0.292475	0.6440437995600334	2.4003302873908705
0.292525	0.6441178726878981	2.4006322796600132
0.292575	0.6441919816196532	2.4009341950762333
0.292625	0.6442661263789934	2.401236033599903
0.292675	0.6443403069896346	2.4015377951913686
0.292725	0.6444145234753164	2.4018394798109397
0.292775	0.6444887758598016	2.402141087418902
0.292825	0.644563064166875	2.4024426179755105
0.292875	0.6446373884203438	2.4027440714409956
0.292925	0.6447117486440399	2.403045447775553
0.292975	0.6447861448618148	2.4033467469393566
0.293025	0.6448605770975454	2.4036479688925456
0.293075	0.6449350453751296	2.4039491135952344
0.293125	0.6450095497184879	2.4042501810075114
0.293175	0.6450840901515648	2.4045511710894276
0.293225	0.6451586666983289	2.4048520838010123
0.293275	0.6452332793827714	2.405152919102259
0.293325	0.6453079282289031	2.405453676953143
0.293375	0.6453826132607599	2.4057543573136035
0.293425	0.6454573345024021	2.4060549601435515
0.293475	0.6455320919779112	2.406355485402868
0.293525	0.6456068857113918	2.406655933051408
0.293575	0.6456817157269717	2.406956303048997
0.293625	0.6457565820488034	2.407256595355429
0.293675	0.64583148470106	2.407556809930473
0.293725	0.645906423707939	2.4078569467338675
0.293775	0.6459813990936623	2.4081570057253185
0.293825	0.6460564108824736	2.408456986864506
0.293875	0.64613145909864	2.4087568901110807
0.293925	0.6462065437664524	2.409056715424663
0.293975	0.6462816649102225	2.4093564627648467
0.294025	0.646356822554289	2.409656132091193
0.294075	0.6464320167230118	2.4099557233632343
0.294125	0.6465072474407751	2.410255236540477
0.294175	0.6465825147319842	2.4105546715823953
0.294225	0.6466578186210721	2.4108540284484357
0.294275	0.6467331591324923	2.411153307098013
0.294325	0.646808536290723	2.4114525074905115
0.294375	0.6468839501202643	2.4117516295852925
0.294425	0.6469594006456425	2.412050673341679
0.294475	0.6470348878914037	2.4123496387189727
0.294525	0.6471104118821213	2.4126485256764405
0.294575	0.6471859726423901	2.412947334173323
0.294625	0.6472615701968305	2.413246064168826
0.294675	0.6473372045700833	2.4135447156221335
0.294725	0.6474128757868175	2.4138432884923913
0.294775	0.647488583871723	2.4141417827387226
0.294825	0.6475643288495141	2.414440198320217
0.294875	0.6476401107449274	2.4147385351959363
0.294925	0.6477159295827268	2.4150367933249104
0.294975	0.6477917853876973	2.415334972666142
0.295025	0.6478676781846465	2.4156330731786015
0.295075	0.6479436079984104	2.4159310948212287
0.295125	0.6480195748538463	2.416229037552939
0.295175	0.6480955787758352	2.416526901332609
0.295225	0.6481716197892834	2.416824686119094
0.295275	0.6482476979191194	2.417122391871214
0.295325	0.6483238131902985	2.417420018547761
0.295375	0.6483999656277971	2.417717566107497
0.295425	0.6484761552566176	2.4180150345091542
0.295475	0.648552382101786	2.4183124237114337
0.295525	0.6486286461883534	2.4186097336730032
0.295575	0.648704947541394	2.418906964352505
0.295625	0.6487812861860064	2.4192041157085513
0.295675	0.6488576621473137	2.419501187699721
0.295725	0.6489340754504624	2.419798180284567
0.295775	0.6490105261206257	2.4200950934216072
0.295825	0.6490870141829982	2.4203919270693315
0.295875	0.6491635396628013	2.420688681186198
0.295925	0.649240102585281	2.420985355730637
0.295975	0.6493167029757058	2.4212819506610437
0.296025	0.649393340859371	2.421578465935786
0.296075	0.6494700162615936	2.4218749015132035
0.296125	0.6495467292077167	2.4221712573516005
0.296175	0.649623479723108	2.4224675334092565
0.296225	0.6497002678331599	2.4227637296444144
0.296275	0.6497770935632903	2.4230598460152897
0.296325	0.6498539569389402	2.4233558824800654
0.296375	0.6499308579855758	2.4236518389968946
0.296425	0.6500077967286878	2.4239477155238998
0.296475	0.6500847731937914	2.424243512019175
0.296525	0.6501617874064283	2.42453922844078
0.296575	0.6502388393921644	2.424834864746743
0.296625	0.6503159291765894	2.425130420895066
0.296675	0.6503930567853184	2.4254258968437177
0.296725	0.650470222243991	2.4257212925506337
0.296775	0.6505474255782736	2.4260166079737226
0.296825	0.6506246668138547	2.42631184307086
0.296875	0.6507019459764506	2.4266069977998894
0.296925	0.6507792630918003	2.426902072118622
0.296975	0.6508566181856696	2.4271970659848434
0.297025	0.6509340112838481	2.427491979356307
0.297075	0.6510114424121531	2.427786812190729
0.297125	0.6510889115964243	2.428081564445799
0.297175	0.6511664188625281	2.4283762360791745
0.297225	0.651243964236355	2.428670827048483
0.297275	0.6513215477438217	2.428965337311318
0.297325	0.6513991694108678	2.429259766825246
0.297375	0.651476829263464	2.4295541155477975
0.297425	0.6515545273275993	2.429848383436473
0.297475	0.6516322636292919	2.430142570448746
0.297525	0.6517100381945857	2.430436676542051
0.297575	0.6517878510495502	2.4307307016737933
0.297625	0.6518657022202783	2.4310246458013482
0.297675	0.65194359173289	2.431318508882064
0.297725	0.652021519613531	2.43161229087325
0.297775	0.6520994858883707	2.4319059917321857
0.297825	0.6521774905836062	2.432199611416123
0.297875	0.6522555337254591	2.432493149882275
0.297925	0.6523336153401765	2.4327866070878312
0.297975	0.6524117354540319	2.4330799829899425
0.298025	0.6524898940933257	2.433373277545731
0.298075	0.6525680912843833	2.4336664907122847
0.298125	0.6526463270535537	2.433959622446664
0.298175	0.652724601427215	2.4342526727058944
0.298225	0.6528029144317692	2.4345456414469697
0.298275	0.652881266093644	2.4348385286268526
0.298325	0.6529596564392922	2.435131334202478
0.298375	0.6530380854951949	2.4354240581307405
0.298425	0.653116553287859	2.435716700368505
0.298475	0.653195059843817	2.4360092608726096
0.298525	0.653273605189627	2.436301739599851
0.298575	0.653352189351872	2.436594136507005
0.298625	0.6534308123571633	2.4368864515508064
0.298675	0.6535094742321382	2.4371786846879617
0.298725	0.6535881750034593	2.437470835875141
0.298775	0.6536669146978148	2.4377629050689893
0.298825	0.6537456933419205	2.438054892226113
0.298875	0.6538245109625188	2.438346797303089
0.298925	0.6539033675863778	2.4386386202564605
0.298975	0.6539822632402896	2.438930361042739
0.299025	0.6540611979510784	2.439222019618401
0.299075	0.6541401717455883	2.439513595939899
0.299125	0.6542191846506941	2.4398050899636443
0.299175	0.6542982366932956	2.4400965016460185
0.299225	0.6543773279003184	2.4403878309433695
0.299275	0.6544564582987171	2.440679077812012
0.299325	0.6545356279154709	2.4409702422082304
0.299375	0.6546148367775866	2.441261324088278
0.299425	0.654694084912097	2.441552323408371
0.299475	0.6547733723460616	2.4418432401246926
0.299525	0.654852699106566	2.442134074193398
0.299575	0.6549320652207242	2.442424825570607
0.299625	0.6550114707156761	2.4427154942124045
0.299675	0.6550909156185885	2.443006080074846
0.299725	0.6551703999566554	2.443296583113952
0.299775	0.6552499237570978	2.4435870032857103
0.299825	0.6553294870471623	2.443877340546073
0.299875	0.655409089854124	2.4441675948509647
0.299925	0.6554887322052834	2.4444577661562743
0.299975	0.6555684141279675	2.4447478544178565
0.300025	0.655648135649534	2.4450378595915336
0.300075	0.6557278967973657	2.4453277816330945
0.300125	0.6558076975988716	2.445617620498296
0.300175	0.6558875380814883	2.44590737614286
0.300225	0.6559674182726809	2.4461970485224755
0.300275	0.6560473381999395	2.4464866375927965
0.300325	0.6561272978907838	2.4467761433094495
0.300375	0.6562072973727584	2.447065565628023
0.300425	0.6562873366734372	2.447354904504073
0.300475	0.6563674158204211	2.4476441598931205
0.300525	0.6564475348413372	2.4479333317506553
0.300575	0.6565276937638407	2.4482224200321334
0.300625	0.6566078926156158	2.4485114246929744
0.300675	0.6566881314243714	2.4488003456885687
0.300725	0.656768410217846	2.449089182974271
0.300775	0.6568487290238053	2.4493779365054
0.300825	0.6569290878700419	2.4496666062372414
0.300875	0.6570094867843774	2.4499551921250506
0.300925	0.6570899257946601	2.4502436941240466
0.300975	0.6571704049287648	2.4505321121894146
0.301025	0.6572509242145974	2.4508204462763064
0.301075	0.657331483680088	2.4511086963398387
0.301125	0.6574120833531972	2.4513968623350957
0.301175	0.6574927232619124	2.451684944217129
0.301225	0.6575734034342481	2.4519729419409515
0.301275	0.6576541238982475	2.452260855461548
0.301325	0.6577348846819823	2.452548684733863
0.301375	0.6578156858135518	2.452836429712812
0.301425	0.6578965273210818	2.4531240903532745
0.301475	0.6579774092327291	2.453411666610096
0.301525	0.6580583315766754	2.453699158438086
0.301575	0.6581392943811326	2.453986565792022
0.301625	0.6582202976743414	2.454273888626647
0.301675	0.6583013414845689	2.454561126896664
0.301725	0.6583824258401118	2.454848280556751
0.301775	0.6584635507692941	2.4551353495615453
0.301825	0.6585447163004684	2.4554223338656547
0.301875	0.6586259224620149	2.455709233423646
0.301925	0.6587071692823453	2.4559960481900553
0.301975	0.6587884567898951	2.456282778119387
0.302025	0.6588697850131336	2.4565694231661017
0.302075	0.6589511539805524	2.456855983284634
0.302125	0.6590325637206761	2.4571424584293844
0.302175	0.6591140142620575	2.4574288485547093
0.302225	0.659195505633276	2.457715153614941
0.302275	0.659277037862942	2.4580013735643695
0.302325	0.6593586109796917	2.4582875083572535
0.302375	0.6594402250121932	2.458573557947815
0.302425	0.6595218799891399	2.4588595222902456
0.302475	0.6596035759392588	2.4591454013386946
0.302525	0.6596853128913005	2.459431195047281
0.302575	0.659767090874048	2.459716903370089
0.302625	0.6598489099163128	2.4600025262611642
0.302675	0.6599307700469332	2.460288063674522
0.302725	0.660012671294779	2.460573515564139
0.302775	0.6600946136887469	2.4608588818839596
0.302825	0.6601765972577639	2.461144162587889
0.302875	0.6602586220307851	2.461429357629803
0.302925	0.6603406880367955	2.461714466963538
0.302975	0.6604227953048107	2.461999490542893
0.303025	0.6605049438638716	2.462284428321636
0.303075	0.6605871337430511	2.462569280253498
0.303125	0.660669364971453	2.462854046292174
0.303175	0.660751637578207	2.4631387263913225
0.303225	0.6608339515924735	2.4634233205045692
0.303275	0.6609163070434427	2.4637078285855014
0.303325	0.660998703960333	2.463992250587672
0.303375	0.6610811423723941	2.4642765864646017
0.303425	0.6611636223089042	2.4645608361697686
0.303475	0.6612461437991716	2.4648449996566213
0.303525	0.6613287068725326	2.4651290768785707
0.303575	0.6614113115583541	2.465413067788988
0.303625	0.6614939578860329	2.465696972341218
0.303675	0.6615766458849952	2.465980790488559
0.303725	0.6616593755846969	2.46626452218428
0.303775	0.6617421470146244	2.466548167381608
0.303825	0.6618249602042918	2.4668317260337442
0.303875	0.6619078151832474	2.4671151980938424
0.303925	0.6619907119810641	2.4673985835150276
0.303975	0.662073650627348	2.4676818822503854
0.304025	0.6621566311517331	2.467965094252967
0.304075	0.6622396535838851	2.4682482194757887
0.304125	0.6623227179534983	2.4685312578718297
0.304175	0.6624058242902992	2.4688142093940293
0.304225	0.6624889726240432	2.469097073995294
0.304275	0.6625721629845158	2.4693798516284944
0.304325	0.6626553954015331	2.4696625422464615
0.304375	0.6627386699049398	2.4699451458019923
0.304425	0.6628219865246124	2.470227662247846
0.304475	0.6629053452904557	2.470510091536752
0.304525	0.6629887462324097	2.4707924336213916
0.304575	0.6630721893804401	2.4710746884544155
0.304625	0.6631556747645443	2.4713568559884407
0.304675	0.6632392024147516	2.4716389361760407
0.304725	0.6633227723611193	2.4719209289697583
0.304775	0.6634063846337377	2.472202834322095
0.304825	0.6634900392627257	2.472484652185521
0.304875	0.6635737362782338	2.4727663825124653
0.304925	0.6636574757104438	2.4730480252553195
0.304975	0.6637412575895664	2.4733295803664412
0.305025	0.6638250819458442	2.4736110477981503
0.305075	0.6639089488095508	2.4738924275027263
0.305125	0.6639928582109895	2.47417371943242
0.305175	0.6640768101804957	2.4744549235394366
0.305225	0.6641608047484342	2.4747360397759484
0.305275	0.6642448419452035	2.4750170680940897
0.305325	0.66432892180123	2.475298008445955
0.305375	0.6644130443469716	2.4755788607836076
0.305425	0.6644972096129192	2.475859625059068
0.305475	0.6645814176295938	2.4761403012243197
0.305525	0.6646656684275478	2.4764208892313118
0.305575	0.6647499620373646	2.476701389031953
0.305625	0.6648342984896578	2.4769818005781206
0.305675	0.6649186778150727	2.4772621238216455
0.305725	0.6650031000442866	2.4775423587143264
0.305775	0.6650875652080097	2.4778225052079246
0.305825	0.6651720733369799	2.478102563254163
0.305875	0.6652566244619678	2.478382532804727
0.305925	0.6653412186137759	2.478662413811264
0.305975	0.6654258558232389	2.4789422062253834
0.306025	0.6655105361212235	2.479221909998657
0.306075	0.6655952595386252	2.4795015250826205
0.306125	0.6656800261063736	2.479781051428766
0.306175	0.6657648358554299	2.4800604889885545
0.306225	0.6658496888167857	2.4803398377134083
0.306275	0.665934585021464	2.480619097554709
0.306325	0.6660195245005214	2.480898268463802
0.306375	0.6661045072850458	2.4811773503919907
0.306425	0.6661895334061562	2.481456343290545
0.306475	0.6662746028950043	2.4817352471106955
0.306525	0.6663597157827719	2.4820140618036324
0.306575	0.6664448721006766	2.482292787320511
0.306625	0.6665300718799646	2.4825714236124474
0.306675	0.6666153151519169	2.482849970630518
0.306725	0.6667006019478439	2.483128428325761
0.306775	0.6667859322990896	2.483406796649176
0.306825	0.6668713062370296	2.483685075551727
0.306875	0.6669567237930726	2.483963264984334
0.306925	0.6670421849986594	2.4842413648978865
0.306975	0.6671276898852617	2.48451937524323
0.307025	0.6672132384843863	2.4847972959711697
0.307075	0.6672988308275704	2.4850751270324776
0.307125	0.6673844669463831	2.4853528683778827
0.307175	0.6674701468724284	2.4856305199580766
0.307225	0.6675558706373396	2.4859080817237156
0.307275	0.667641638272786	2.4861855536254094
0.307325	0.6677274498104682	2.4864629356137335
0.307375	0.6678133052821187	2.486740227639227
0.307425	0.6678992047195036	2.487017429652385
0.307475	0.6679851481544221	2.487294541603666
0.307525	0.6680711356187047	2.4875715634434905
0.307575	0.6681571671442158	2.4878484951222384
0.307625	0.6682432427628523	2.4881253365902496
0.307675	0.6683293625065426	2.488402087797829
0.307725	0.6684155264072533	2.488678748695235
0.307775	0.6685017344969787	2.488955319232693
0.307825	0.668587986807748	2.48923179936039
0.307875	0.6686742833716239	2.4895081890284665
0.307925	0.6687606242207014	2.4897844881870297
0.307975	0.6688470093871093	2.490060696786146
0.308025	0.6689334389030089	2.4903368147758416
0.308075	0.6690199128005946	2.4906128421061053
0.308125	0.6691064311120969	2.490888778726884
0.308175	0.6691929938697757	2.491164624588082
0.308225	0.6692796011059269	2.4914403796395703
0.308275	0.6693662528528802	2.491716043831176
0.308325	0.6694529491429967	2.4919916171126886
0.308375	0.6695396900086714	2.492267099433858
0.308425	0.6696264754823352	2.4925424907443907
0.308475	0.669713305596449	2.49281779099396
0.308525	0.6698001803835119	2.493093000132192
0.308575	0.6698870998760534	2.493368118108676
0.308625	0.6699740641066386	2.493643144872962
0.308675	0.6700610731078642	2.493918080374559
0.308725	0.6701481269123616	2.494192924562936
0.308775	0.6702352255527972	2.494467677387524
0.308825	0.6703223690618705	2.4947423387977103
0.308875	0.6704095574723148	2.495016908742844
0.308925	0.6704967908168981	2.4952913871722346
0.308975	0.6705840691284232	2.4955657740351462
0.309025	0.670671392439726	2.4958400692808085
0.309075	0.670758760783676	2.496114272858408
0.309125	0.670846174193177	2.4963883847170916
0.309175	0.6709336327011668	2.4966624048059667
0.309225	0.6710211363406186	2.4969363330741
0.309275	0.671108685144541	2.4972101694705136
0.309325	0.6711962791459749	2.497483913944194
0.309375	0.671283918377997	2.4977575664440823
0.309425	0.671371602873718	2.498031126919084
0.309475	0.6714593326662817	2.498304595318059
0.309525	0.671547107788869	2.4985779715898317
0.309575	0.671634928274694	2.498851255683181
0.309625	0.6717227941570043	2.499124447546847
0.309675	0.671810705469085	2.499397547129528
0.309725	0.6718986622442535	2.499670554379881
0.309775	0.6719866645158644	2.4999434692465257
0.309825	0.6720747123173058	2.5002162916780324
0.309875	0.6721628056819997	2.500489021622938
0.309925	0.6722509446434052	2.500761659029737
0.309975	0.6723391292350142	2.5010342038468796
0.310025	0.6724273594903554	2.5013066560227766
0.310075	0.6725156354429923	2.501579015505799
0.310125	0.6726039571265228	2.5018512822442727
0.310175	0.6726923245745803	2.5021234561864834
0.310225	0.6727807378208336	2.5023955372806754
0.310275	0.6728691968989875	2.5026675254750557
0.310325	0.6729577018427813	2.502939420717782
0.310375	0.6730462526859894	2.5032112229569776
0.310425	0.6731348494624233	2.5034829321407175
0.310475	0.6732234922059254	2.5037545482170414
0.310525	0.6733121809503785	2.504026071133944
0.310575	0.6734009157296994	2.5042975008393777
0.310625	0.6734896965778407	2.504568837281255
0.310675	0.673578523528789	2.5048400804074453
0.310725	0.6736673966165699	2.505111230165775
0.310775	0.6737563158752411	2.5053822865040316
0.310825	0.6738452813388983	2.5056532493699573
0.310875	0.673934293041673	2.5059241187112535
0.310925	0.6740233510177329	2.5061948944755787
0.310975	0.6741124553012791	2.5064655766105526
0.311025	0.674201605926552	2.5067361650637463
0.311075	0.6742908029278247	2.5070066597826983
0.311125	0.6743800463394107	2.507277060714892
0.311175	0.6744693361956551	2.5075473678077795
0.311225	0.6745586725309424	2.5078175810087617
0.311275	0.674648055379693	2.5080877002652056
0.311325	0.6747374847763628	2.5083577255244283
0.311375	0.674826960755443	2.508627656733711
0.311425	0.6749164833514624	2.508897493840287
0.311475	0.6750060525989852	2.5091672367913516
0.311525	0.675095668532614	2.5094368855340523
0.311575	0.6751853311869858	2.5097064400154987
0.311625	0.6752750405967762	2.509975900182751
0.311675	0.675364796796697	2.510245265982834
0.311725	0.6754545998214949	2.510514537362726
0.311775	0.6755444497059558	2.5107837142693596
0.311825	0.6756343464849007	2.5110527966496274
0.311875	0.6757242901931872	2.511321784450383
0.311925	0.6758142808657117	2.511590677618428
0.311975	0.6759043185374056	2.511859476100526
0.312025	0.6759944032432381	2.512128179843399
0.312075	0.6760845350182155	2.512396788793724
0.312125	0.67617471389738	2.5126653028981325
0.312175	0.6762649399158125	2.5129337221032144
0.312225	0.6763552131086304	2.513202046355518
0.312275	0.6764455335109888	2.513470275601544
0.312325	0.6765359011580785	2.5137384097877558
0.312375	0.6766263160851312	2.514006448860566
0.312425	0.6767167783274122	2.5142743927663487
0.312475	0.6768072879202239	2.514542241451431
0.312525	0.6768978448989096	2.514809994862102
0.312575	0.6769884492988469	2.5150776529445995
0.312625	0.6770791011554544	2.5153452156451253
0.312675	0.6771698005041858	2.5156126829098278
0.312725	0.6772605473805328	2.5158800546848163
0.312775	0.6773513418200249	2.5161473309161577
0.312825	0.6774421838582313	2.516414511549877
0.312875	0.6775330735307561	2.5166815965319476
0.312925	0.6776240108732421	2.516948585808308
0.312975	0.6777149959213691	2.5172154793248462
0.313025	0.6778060287108598	2.517482277027404
0.313075	0.6778971092774696	2.5177489788617837
0.313125	0.6779882376569933	2.5180155847737424
0.313175	0.678079413885265	2.5182820947089946
0.313225	0.6781706379981568	2.518548508613204
0.313275	0.6782619100315777	2.518814826431996
0.313325	0.6783532300214765	2.5190810481109507
0.313375	0.6784445980038385	2.5193471735956035
0.313425	0.6785360140146893	2.5196132028314397
0.313475	0.678627478090092	2.519879135763908
0.313525	0.6787189902661496	2.5201449723384077
0.313575	0.6788105505790007	2.520410712500295
0.313625	0.6789021590648247	2.5206763561948784
0.313675	0.6789938157598392	2.5209419033674254
0.313725	0.6790855207003021	2.5212073539631583
0.313775	0.679177273922508	2.5214727079272503
0.313825	0.6792690754627915	2.521737965204833
0.313875	0.6793609253575236	2.522003125740994
0.313925	0.6794528236431183	2.52226818948077
0.313975	0.6795447703560252	2.522533156369159
0.314025	0.6796367655327334	2.5227980263511123
0.314075	0.6797288092097731	2.523062799371533
0.314125	0.6798209014237127	2.52332747537528
0.314175	0.6799130422111582	2.523592054307169
0.314225	0.6800052316087563	2.5238565361119685
0.314275	0.6800974696531927	2.5241209207344015
0.314325	0.6801897563811936	2.524385208119144
0.314375	0.6802820918295223	2.5246493982108316
0.314425	0.6803744760349835	2.524913490954049
0.314475	0.680466909034421	2.525177486293337
0.314525	0.6805593908647187	2.5254413841731873
0.314575	0.6806519215627984	2.5257051845380527
0.314625	0.6807445011656226	2.5259688873323345
0.314675	0.6808371297101938	2.5262324925003896
0.314725	0.6809298072335536	2.5264959999865293
0.314775	0.6810225337727833	2.526759409735021
0.314825	0.6811153093650046	2.527022721690082
0.314875	0.6812081340473805	2.5272859357958857
0.314925	0.6813010078571117	2.5275490519965595
0.314975	0.68139393083144	2.527812070236182
0.315025	0.6814869030076467	2.528074990458788
0.315075	0.6815799244230535	2.5283378126083673
0.315125	0.6816729951150236	2.528600536628862
0.315175	0.6817661151209585	2.528863162464165
0.315225	0.6818592844783017	2.529125690058126
0.315275	0.6819525032245368	2.5293881193545453
0.315325	0.6820457713971871	2.5296504502971775
0.315375	0.6821390890338169	2.5299126828297336
0.315425	0.6822324561720313	2.5301748168958724
0.315475	0.6823258728494761	2.5304368524392102
0.315525	0.6824193391038379	2.5306987894033153
0.315575	0.6825128549728412	2.5309606277317087
0.315625	0.6826064204942561	2.531222367367865
0.315675	0.6827000357058899	2.5314840082552124
0.315725	0.6827937006455918	2.531745550337131
0.315775	0.6828874153512506	2.5320069935569522
0.315825	0.6829811798607999	2.5322683378579645
0.315875	0.6830749942122102	2.5325295831834023
0.315925	0.6831688584434946	2.532790729476462
0.315975	0.6832627725927084	2.533051776680285
0.316025	0.6833567366979488	2.5333127247379683
0.316075	0.6834507507973518	2.5335735735925593
0.316125	0.6835448149290964	2.533834323187063
0.316175	0.6836389291314025	2.53409497346443
0.316225	0.6837330934425314	2.5343555243675677
0.316275	0.6838273079007863	2.5346159758393374
0.316325	0.6839215725445112	2.534876327822549
0.316375	0.6840158874120922	2.535136580259965
0.316425	0.6841102525419575	2.535396733094301
0.316475	0.6842046679725754	2.535656786268225
0.316525	0.6842991337424578	2.5359167397243567
0.316575	0.6843936498901586	2.536176593405267
0.316625	0.6844882164542729	2.536436347253478
0.316675	0.684582833473437	2.5366960012114683
0.316725	0.6846775009863316	2.536955555221662
0.316775	0.6847722190316775	2.5372150092264367
0.316825	0.6848669876482377	2.537474363168128
0.316875	0.6849618068748189	2.5377336169890135
0.316925	0.6850566767502684	2.53799277063133
0.316975	0.6851515973134772	2.5382518240372622
0.317025	0.6852465686033763	2.538510777148945
0.317075	0.6853415906589414	2.5387696299084688
0.317125	0.6854366635191895	2.539028382257874
0.317175	0.685531787223182	2.5392870341391505
0.317225	0.6856269618100218	2.5395455854942397
0.317275	0.6857221873188527	2.539804036265037
0.317325	0.6858174637888648	2.540062386393386
0.317375	0.6859127912592895	2.540320635821081
0.317425	0.6860081697693998	2.540578784489867
0.317475	0.6861035993585123	2.5408368323414425
0.317525	0.6861990800659872	2.5410947793174574
0.317575	0.6862946119312279	2.541352625359509
0.317625	0.686390194993681	2.541610370409149
0.317675	0.6864858292928349	2.541868014407876
0.317725	0.6865815148682226	2.542125557297144
0.317775	0.6866772517594179	2.542382999018356
0.317825	0.6867730400060419	2.5426403395128627
0.317875	0.6868688796477564	2.5428975787219654
0.317925	0.6869647707242672	2.5431547165869186
0.317975	0.6870607132753235	2.543411753048928
0.318025	0.687156707340719	2.5436686880491437
0.318075	0.6872527529602904	2.5439255215286725
0.318125	0.6873488501739172	2.54418225342857
0.318175	0.6874449990215246	2.54443888368984
0.318225	0.6875411995430802	2.544695412253438
0.318275	0.6876374517785961	2.544951839060269
0.318325	0.6877337557681288	2.5452081640511843
0.318375	0.6878301115517769	2.5454643871669926
0.318425	0.6879265191696845	2.5457205083484475
0.318475	0.6880229786620421	2.5459765275362507
0.318525	0.6881194900690784	2.5462324446710562
0.318575	0.6882160534310718	2.5464882596934717
0.318625	0.6883126687883444	2.546743972544045
0.318675	0.6884093361812601	2.5469995831632835
0.318725	0.688506055650229	2.547255091491639
0.318775	0.6886028272357061	2.547510497469511
0.318825	0.6886996509781897	2.547765801037252
0.318875	0.6887965269182224	2.5480210021351617
0.318925	0.6888934550963939	2.548276100703488
0.318975	0.6889904355533378	2.5485310966824315
0.319025	0.6890874683297307	2.54878599001214
0.319075	0.6891845534662955	2.549040780632708
0.319125	0.6892816910037997	2.5492954684841838
0.319175	0.6893788809830568	2.549550053506562
0.319225	0.6894761234449241	2.549804535639786
0.319275	0.6895734184303042	2.5500589148237487
0.319325	0.6896707659801455	2.5503131909982906
0.319375	0.6897681661354422	2.550567364103201
0.319425	0.6898656189372314	2.550821434078217
0.319475	0.6899631244265982	2.551075400863029
0.319525	0.6900606826446721	2.5513292643972716
0.319575	0.6901582936326278	2.5515830246205273
0.319625	0.6902559574316866	2.55183668147233
0.319675	0.6903536740831153	2.552090234892157
0.319725	0.6904514436282256	2.552343684819442
0.319775	0.6905492661083763	2.55259703119356
0.319825	0.6906471415649696	2.552850273953839
0.319875	0.6907450700394548	2.553103413039548
0.319925	0.690843051573329	2.5533564483899136
0.319975	0.6909410862081343	2.5536093799440986
0.320025	0.6910391739854579	2.553862207641224
0.320075	0.6911373149469341	2.5541149314203544
0.320125	0.6912355091342434	2.5543675512205017
0.320175	0.6913337565891104	2.554620066980625
0.320225	0.6914320573533118	2.554872478639637
0.320275	0.6915304114686646	2.555124786136389
0.320325	0.6916288189770349	2.5553769894096847
0.320375	0.6917272799203347	2.5556290883982755
0.320425	0.6918257943405248	2.5558810830408603
0.320475	0.6919243622796095	2.5561329732760796
0.320525	0.6920229837796404	2.5563847590425324
0.320575	0.6921216588827181	2.5566364402787554
0.320625	0.6922203876309889	2.5568880169232364
0.320675	0.6923191700666468	2.557139488914408
0.320725	0.692418006231931	2.5573908561906515
0.320775	0.6925168961691298	2.557642118690293
0.320825	0.6926158399205771	2.5578932763516087
0.320875	0.692714837528655	2.55814432911282
0.320925	0.6928138890357924	2.5583952769120963
0.320975	0.6929129944844669	2.55864611968755
0.321025	0.6930121539172015	2.558896857377242
0.321075	0.6931113673765674	2.559147489919185
0.321125	0.6932106349051843	2.559398017251329
0.321175	0.6933099565457195	2.5596484393115757
0.321225	0.693409332340887	2.5598987560377746
0.321275	0.6935087623334482	2.5601489673677165
0.321325	0.6936082465662132	2.560399073239142
0.321375	0.6937077850820399	2.56064907358974
0.321425	0.6938073779238362	2.5608989683571375
0.321475	0.6939070251345538	2.5611487574789122
0.321525	0.6940067267571967	2.5613984408925914
0.321575	0.6941064828348138	2.5616480185356414
0.321625	0.6942062934105028	2.5618974903454816
0.321675	0.6943061585274121	2.5621468562594742
0.321725	0.6944060782287379	2.562396116214923
0.321775	0.6945060525577225	2.5626452701490807
0.321825	0.694606081557658	2.5628943179991475
0.321875	0.6947061652718858	2.563143259702263
0.321925	0.694806303743796	2.563392095195523
0.321975	0.6949064970168269	2.563640824415957
0.322025	0.6950067451344647	2.563889447300547
0.322075	0.6951070481402454	2.5641379637862185
0.322125	0.6952074060777548	2.5643863738098416
0.322175	0.6953078189906279	2.564634677308228
0.322225	0.6954082869225461	2.5648828742181418
0.322275	0.6955088099172407	2.5651309644762885
0.322325	0.6956093880184946	2.5653789480193177
0.322375	0.6957100212701388	2.565626824783824
0.322425	0.6958107097160527	2.5658745947063477
0.322475	0.6959114534001665	2.5661222577233715
0.322525	0.6960122523664584	2.5663698137713276
0.322575	0.6961131066589593	2.5666172627865875
0.322625	0.6962140163217465	2.5668646047054695
0.322675	0.6963149813989481	2.567111839464234
0.322725	0.6964160019347426	2.567358966999092
0.322775	0.6965170779733567	2.5676059872461927
0.322825	0.6966182095590685	2.567852900141633
0.322875	0.6967193967362054	2.5680997056214507
0.322925	0.6968206395491463	2.5683464036216326
0.322975	0.6969219380423194	2.5685929940781014
0.323025	0.6970232922602023	2.568839476926731
0.323075	0.6971247022473243	2.5690858521033375
0.323125	0.6972261680482622	2.5693321195436805
0.323175	0.6973276897076471	2.5695782791834634
0.323225	0.6974292672701595	2.5698243309583315
0.323275	0.6975309007805297	2.570070274803875
0.323325	0.6976325902835392	2.5703161106556287
0.323375	0.6977343358240202	2.57056183844907
0.323425	0.697836137446855	2.5708074581196163
0.323475	0.6979379951969779	2.571052969602633
0.323525	0.698039909119373	2.5712983728334287
0.323575	0.6981418792590757	2.571543667747254
0.323625	0.6982439056611731	2.571788854279304
0.323675	0.6983459883708036	2.5720339323647115
0.323725	0.6984481274331559	2.572278901938559
0.323775	0.6985503228934717	2.572523762935866
0.323825	0.698652574797042	2.572768515291601
0.323875	0.6987548831892112	2.5730131589406686
0.323925	0.6988572481153738	2.5732576938179226
0.323975	0.6989596696209768	2.5735021198581554
0.324025	0.6990621477515183	2.5737464369961023
0.324075	0.6991646825525505	2.57399064516644
0.324125	0.6992672740696723	2.5742347443037916
0.324175	0.6993699223485393	2.5744787343427205
0.324225	0.6994726274348587	2.5747226152177287
0.324275	0.6995753893743879	2.5749663868632675
0.324325	0.6996782082129375	2.575210049213725
0.324375	0.6997810839963698	2.5754536022034324
0.324425	0.6998840167706001	2.575697045766664
0.324475	0.699987006581595	2.5759403798376357
0.324525	0.7000900534753736	2.576183604350504
0.324575	0.7001931574980099	2.5764267192393677
0.324625	0.7002963186956278	2.576669724438272
0.324675	0.7003995371144054	2.576912619881194
0.324725	0.700502812800573	2.5771554055020607
0.324775	0.7006061458004145	2.5773980812347337
0.324825	0.7007095361602658	2.5776406470130224
0.324875	0.7008129839265143	2.577883102770675
0.324925	0.7009164891456034	2.5781254484413823
0.324975	0.7010200518640293	2.5783676839587737
0.325025	0.7011236721283418	2.5786098092564216
0.325075	0.7012273499851407	2.5788518242678373
0.325125	0.7013310854810806	2.5790937289264755
0.325175	0.7014348786628732	2.5793355231657316
0.325225	0.7015387295772786	2.5795772069189407
0.325275	0.7016426382711147	2.5798187801193766
0.325325	0.7017466047912502	2.5800602427002586
0.325375	0.7018506291846088	2.580301594594742
0.325425	0.7019547114981692	2.5805428357359257
0.325475	0.7020588517789613	2.5807839660568486
0.325525	0.7021630500740709	2.5810249854904894
0.325575	0.7022673064306386	2.581265893969766
0.325625	0.7023716208958566	2.5815066914275384
0.325675	0.702475993516973	2.581747377796606
0.325725	0.7025804243412915	2.581987953009709
0.325775	0.7026849134161669	2.582228416999526
0.325825	0.7027894607890117	2.5824687696986772
0.325875	0.7028940665072921	2.5827090110397215
0.325925	0.7029987306185279	2.5829491409551557
0.325975	0.7031034531702948	2.5831891593774206
0.326025	0.7032082342102209	2.5834290662388915
0.326075	0.7033130737859942	2.5836688614718915
0.326125	0.7034179719453537	2.583908545008676
0.326175	0.7035229287360936	2.5841481167814404
0.326225	0.7036279442060646	2.5843875767223223
0.326275	0.703733018403171	2.584626924763396
0.326325	0.7038381513753749	2.584866160836675
0.326375	0.7039433431706911	2.585105284874116
0.326425	0.7040485938371919	2.5853442968076075
0.326475	0.7041539034230042	2.585583196568983
0.326525	0.7042592719763117	2.5858219840900145
0.326575	0.7043646995453529	2.586060659302408
0.326625	0.7044701861784213	2.5862992221378125
0.326675	0.7045757319238671	2.586537672527815
0.326725	0.7046813368300963	2.586776010403941
0.326775	0.7047870009455716	2.587014235697653
0.326825	0.7048927243188103	2.587252348340351
0.326875	0.7049985069983882	2.587490348263376
0.326925	0.705104349032936	2.5877282353980067
0.326975	0.7052102504711406	2.5879660096754615
0.327025	0.7053162113617454	2.588203671026894
0.327075	0.7054222317535512	2.5884412193833954
0.327125	0.7055283116954171	2.588678654675998
0.327175	0.7056344512362538	2.588915976835668
0.327225	0.7057406504250311	2.589153185793313
0.327275	0.7058469093107774	2.589390281479779
0.327325	0.7059532279425766	2.5896272638258435
0.327375	0.7060596063695702	2.589864132762229
0.327425	0.7061660446409573	2.5901008882195917
0.327475	0.706272542805992	2.590337530128524
0.327525	0.7063791009139881	2.590574058419559
0.327575	0.706485719014316	2.5908104730231645
0.327625	0.7065923971564041	2.591046773869743
0.327675	0.7066991353897376	2.5912829608896413
0.327725	0.7068059337638587	2.591519034013137
0.327775	0.7069127923283699	2.5917549931704453
0.327825	0.7070197111329283	2.5919908382917227
0.327875	0.7071266902272506	2.5922265693070576
0.327925	0.7072337296611123	2.592462186146476
0.327975	0.7073408294843455	2.592697688739943
0.328025	0.7074479897468408	2.5929330770173578
0.328075	0.7075552104985466	2.5931683509085546
0.328125	0.7076624917894709	2.593403510343308
0.328175	0.7077698336696787	2.593638555251325
0.328225	0.7078772361892965	2.593873485562251
0.328275	0.7079846993985066	2.5941083012056696
0.328325	0.7080922233475491	2.594343002111095
0.328375	0.7081998080867259	2.594577588207982
0.328425	0.7083074536663952	2.5948120594257196
0.328475	0.7084151601369764	2.5950464156936293
0.328525	0.7085229275489456	2.595280656940975
0.328575	0.7086307559528385	2.595514783096951
0.328625	0.7087386453992515	2.59574879409069
0.328675	0.70884659593884	2.5959826898512586
0.328725	0.7089546076223175	2.5962164703076587
0.328775	0.7090626805004588	2.596450135388829
0.328825	0.7091708146240966	2.596683685023641
0.328875	0.7092790100441236	2.5969171191409033
0.328925	0.7093872668114932	2.5971504376693573
0.328975	0.7094955849772182	2.5973836405376813
0.329025	0.7096039645923709	2.597616727674489
0.329075	0.7097124057080846	2.5978496990083255
0.329125	0.7098209083755513	2.598082554467675
0.329175	0.7099294726460217	2.5983152939809564
0.329225	0.7100380985708121	2.59854791747652
0.329275	0.7101467862012952	2.598780424882648
0.329325	0.7102555355889043	2.599012816127565
0.329375	0.7103643467851349	2.5992450911394234
0.329425	0.710473219841542	2.5994772498463097
0.329475	0.7105821548097413	2.599709292176252
0.329525	0.7106911517414105	2.599941218057201
0.329575	0.7108002106882867	2.60017302741705
0.329625	0.7109093317021695	2.6004047201836245
0.329675	0.7110185148349187	2.600636296284682
0.329725	0.7111277601384535	2.600867755647915
0.329775	0.7112370676647578	2.601099098200949
0.329825	0.7113464374658758	2.6013303238713448
0.329875	0.7114558695939118	2.601561432586591
0.329925	0.7115653641010334	2.601792424274114
0.329975	0.711674921039469	2.602023298861276
0.330025	0.7117845404615091	2.602254056275368
0.330075	0.7118942224195048	2.602484696443617
0.330125	0.7120039669658708	2.60271521929318
0.330175	0.7121137741530834	2.6029456247511478
0.330225	0.7122236440336823	2.6031759127445464
0.330275	0.7123335766602652	2.603406083200329
0.330325	0.712443572085498	2.6036361360453877
0.330375	0.7125536303621046	2.603866071206544
0.330425	0.7126637515428723	2.604095888610551
0.330475	0.7127739356806512	2.6043255881841016
0.330525	0.7128841828283549	2.6045551698538087
0.330575	0.71299449303896	2.604784633546227
0.330625	0.713104866365505	2.60501397918784
0.330675	0.7132153028610904	2.605243206705065
0.330725	0.7133258025788821	2.605472316024247
0.330775	0.7134363655721093	2.6057013070716666
0.330825	0.7135469918940626	2.605930179773533
0.330875	0.713657681598096	2.6061589340559923
0.330925	0.7137684347376284	2.6063875698451184
0.330975	0.7138792513661423	2.6066160870669175
0.331025	0.7139901315371804	2.606844485647326
0.331075	0.7141010753043534	2.6070727655122146
0.331125	0.714212082721335	2.6073009265873828
0.331175	0.7143231538418603	2.6075289687985603
0.331225	0.7144342887197325	2.60775689207141
0.331275	0.714545487408816	2.6079846963315254
0.331325	0.7146567499630401	2.6082123815044325
0.331375	0.7147680764363978	2.608439947515585
0.331425	0.714879466882948	2.6086673942903698
0.331475	0.7149909213568137	2.608894721754103
0.331525	0.7151024399121807	2.6091219298320314
0.331575	0.7152140226033036	2.609349018449334
0.331625	0.7153256694844982	2.6095759875311155
0.331675	0.7154373806101452	2.6098028370024173
0.331725	0.7155491560346936	2.6100295667882056
0.331775	0.7156609958126541	2.610256176813379
0.331825	0.7157728999986054	2.6104826670027643
0.331875	0.7158848686471887	2.610709037281122
0.331925	0.715996901813113	2.6109352875731386
0.331975	0.7161089995511511	2.611161417803433
0.332025	0.716221161916143	2.6113874278965516
0.332075	0.7163333889629936	2.6116133177769703
0.332125	0.7164456807466738	2.6118390873690975
0.332175	0.7165580373222186	2.6120647365972687
0.332225	0.7166704587447331	2.6122902653857483
0.332275	0.7167829450693857	2.6125156736587263
0.332325	0.7168954963514098	2.61274096134033
0.332375	0.7170081126461088	2.6129661283546133
0.332425	0.71712079400885	2.6131911746255545
0.332475	0.7172335404950672	2.613416100077064
0.332525	0.7173463521602624	2.6136409046329803
0.332575	0.7174592290600031	2.61386558821707
0.332625	0.7175721712499241	2.6140901507530288
0.332675	0.7176851787857275	2.614314592164482
0.332725	0.7177982517231819	2.6145389123749814
0.332775	0.7179113901181223	2.614763111308006
0.332825	0.7180245940264526	2.6149871888869654
0.332875	0.718137863504144	2.6152111450351967
0.332925	0.7182511986072334	2.615434979675964
0.332975	0.7183645993918283	2.6156586927324614
0.333025	0.7184780659140998	2.615882284127808
0.333075	0.7185915982302888	2.616105753785054
0.333125	0.7187051963967053	2.616329101627171
0.333175	0.7188188604697261	2.616552327577066
0.333225	0.7189325905057959	2.616775431557567
0.333275	0.719046386561428	2.616998413491434
0.333325	0.719160248693205	2.6172212733013493
0.333375	0.7192741769577742	2.6174440109099244
0.333425	0.719388171411856	2.6176666262397013
0.333475	0.719502232112238	2.6178891192131424
0.333525	0.7196163591157756	2.6181114897526414
0.333575	0.7197305524793947	2.618333737780518
0.333625	0.7198448122600875	2.618555863219019
0.333675	0.7199591385149146	2.618777865990319
0.333725	0.720073531301011	2.618999746016512
0.333775	0.7201879906755765	2.6192215032196264
0.333825	0.7203025166958817	2.619443137521613
0.333875	0.7204171094192674	2.6196646488443482
0.333925	0.720531768903143	2.619886037109637
0.333975	0.7206464952049866	2.620107302239208
0.334025	0.7207612883823478	2.6203284441547168
0.334075	0.7208761484928461	2.6205494627777446
0.334125	0.7209910755941704	2.6207703580298
0.334175	0.7211060697440798	2.62099112983231
0.334225	0.7212211310004033	2.621211778106637
0.334275	0.7213362594210398	2.6214323027740636
0.334325	0.7214514550639602	2.621652703755799
0.334375	0.7215667179872048	2.621872980972975
0.334425	0.7216820482488856	2.6220931343466485
0.334475	0.7217974459071839	2.6223131637978048
0.334525	0.7219129110203537	2.6225330692473516
0.334575	0.7220284436467194	2.622752850616123
0.334625	0.7221440438446761	2.6229725078248753
0.334675	0.722259711672689	2.623192040794294
0.334725	0.7223754471892967	2.623411449444981
0.334775	0.7224912504531084	2.623630733697469
0.334825	0.7226071215228048	2.623849893472215
0.334875	0.7227230604571395	2.624068928689596
0.334925	0.7228390673149355	2.624287839269916
0.334975	0.7229551421550913	2.624506625133403
0.335025	0.7230712850365735	2.6247252862002046
0.335075	0.7231874960184219	2.624943822390399
0.335125	0.7233037751597472	2.6251622336239873
0.335175	0.7234201225197368	2.625380519820885
0.335225	0.7235365381576483	2.6255986809009424
0.335275	0.7236530221328096	2.6258167167839264
0.335325	0.7237695745046259	2.62603462738953
0.335375	0.7238861953325711	2.6262524126373687
0.335425	0.7240028846761948	2.62647007244698
0.335475	0.7241196425951183	2.626687606737823
0.335525	0.7242364691490337	2.6269050154292857
0.335575	0.7243533643977101	2.6271222984406735
0.335625	0.7244703284009896	2.6273394556912133
0.335675	0.7245873612187858	2.6275564871000596
0.335725	0.7247044629110866	2.6277733925862856
0.335775	0.7248216335379547	2.6279901720688885
0.335825	0.7249388731595254	2.6282068254667843
0.335875	0.7250561818360097	2.628423352698816
0.335925	0.725173559627692	2.6286397536837445
0.335975	0.7252910065949285	2.628856028340254
0.336025	0.7254085227981529	2.6290721765869534
0.336075	0.7255261082978717	2.6292881983423673
0.336125	0.7256437631546659	2.6295040935249485
0.336175	0.7257614874291911	2.629719862053066
0.336225	0.7258792811821784	2.629935503845014
0.336275	0.7259971444744342	2.630151018819005
0.336325	0.7261150773668374	2.630366406893174
0.336375	0.7262330799203451	2.630581667985579
0.336425	0.7263511521959867	2.6307968020141956
0.336475	0.72646929425487	2.6310118088969197
0.336525	0.7265875061581777	2.631226688551568
0.336575	0.7267057879671658	2.631441440895881
0.336625	0.7268241397431687	2.6316560658475177
0.336675	0.7269425615475938	2.631870563324061
0.336725	0.7270610534419278	2.632084933243008
0.336775	0.7271796154877314	2.6322991755217786
0.336825	0.7272982477466429	2.6325132900777137
0.336875	0.7274169502803726	2.6327272768280743
0.336925	0.7275357231507131	2.632941135690041
0.336975	0.7276545664195296	2.633154866580714
0.337025	0.7277734801487662	2.6333684694171127
0.337075	0.7278924644004444	2.6335819441161736
0.337125	0.7280115192366591	2.6337952905947573
0.337175	0.7281306447195853	2.6340085087696408
0.337225	0.7282498409114739	2.634221598557521
0.337275	0.7283691078746549	2.6344345598750145
0.337325	0.7284884456715326	2.634647392638657
0.337375	0.7286078543645909	2.6348600967648994
0.337425	0.7287273340163914	2.63507267217012
0.337475	0.7288468846895729	2.635285118770605
0.337525	0.728966506446852	2.6354974364825665
0.337575	0.7290861993510248	2.6357096252221326
0.337625	0.7292059634649634	2.6359216849053486
0.337675	0.7293257988516199	2.6361336154481823
0.337725	0.7294457055740237	2.6363454167665132
0.337775	0.7295656836952842	2.636557088776146
0.337825	0.7296857332785868	2.6367686313927945
0.337875	0.7298058543871978	2.636980044532099
0.337925	0.729926047084462	2.6371913281096147
0.337975	0.7300463114338036	2.637402482040812
0.338025	0.7301666474987243	2.6376135062410784
0.338075	0.7302870553428075	2.6378244006257234
0.338125	0.7304075350297141	2.638035165109969
0.338175	0.7305280866231861	2.6382457996089563
0.338225	0.7306487101870436	2.6384563040377422
0.338275	0.7307694057851876	2.638666678311304
0.338325	0.7308901734815975	2.638876922344532
0.338375	0.7310110133403355	2.639087036052234
0.338425	0.7311319254255403	2.6392970193491347
0.338475	0.7312529098014358	2.639506872149875
0.338525	0.7313739665323219	2.639716594369011
0.338575	0.7314950956825812	2.6399261859210177
0.338625	0.7316162973166765	2.640135646720284
0.338675	0.7317375714991515	2.6403449766811162
0.338725	0.7318589182946311	2.6405541757177344
0.338775	0.7319803377678203	2.640763243744276
0.338825	0.7321018299835057	2.6409721806747966
0.338875	0.7322233950065565	2.641180986423261
0.338925	0.7323450329019223	2.641389660903553
0.338975	0.7324667437346334	2.6415982040294725
0.339025	0.7325885275698034	2.641806615714734
0.339075	0.7327103844726267	2.6420148958729652
0.339125	0.7328323145083817	2.6422230444177113
0.339175	0.7329543177424268	2.642431061262428
0.339225	0.7330763942402031	2.6426389463204925
0.339275	0.733198544067234	2.6428466995051925
0.339325	0.7333207672891259	2.6430543207297292
0.339375	0.7334430639715681	2.643261809907216
0.339425	0.7335654341803333	2.6434691669506876
0.339475	0.7336878779812749	2.6436763917730888
0.339525	0.7338103954403307	2.6438834842872763
0.339575	0.7339329866235234	2.644090444406026
0.339625	0.734055651596954	2.644297272042023
0.339675	0.7341783904268125	2.644503967107868
0.339725	0.7343012031793699	2.644710529516073
0.339775	0.7344240899209802	2.644916959179066
0.339825	0.7345470507180838	2.6451232560091906
0.339875	0.7346700856372025	2.645329419918694
0.339925	0.7347931947449449	2.645535450819747
0.339975	0.7349163781080006	2.6457413486244286
0.340025	0.7350396357931457	2.645947113244729
0.340075	0.7351629678672411	2.646152744592556
0.340125	0.7352863743972327	2.6463582425797245
0.340175	0.7354098554501489	2.6465636071179635
0.340225	0.7355334110931047	2.646768838118918
0.340275	0.7356570413933008	2.64697393549414
0.340325	0.7357807464180226	2.647178899155096
0.340375	0.7359045262346409	2.6473837290131654
0.340425	0.7360283809106106	2.6475884249796358
0.340475	0.7361523105134754	2.6477929869657095
0.340525	0.73627631511086	2.6479974148825005
0.340575	0.73640039477048	2.6482017086410328
0.340625	0.7365245495601328	2.6484058681522438
0.340675	0.7366487795477049	2.6486098933269786
0.340725	0.7367730848011693	2.648813784075997
0.340775	0.7368974653885838	2.649017540309971
0.340825	0.7370219213780943	2.649221161939475
0.340875	0.7371464528379327	2.6494246488750033
0.340925	0.7372710598364183	2.649628001026957
0.340975	0.7373957424419569	2.6498312183056454
0.341025	0.7375205007230411	2.6500343006212916
0.341075	0.737645334748253	2.6502372478840295
0.341125	0.737770244586259	2.6504400600039
0.341175	0.7378952303058147	2.6506427368908554
0.341225	0.7380202919757644	2.650845278454757
0.341275	0.73814542966504	2.6510476846053765
0.341325	0.7382706434426608	2.6512499552523985
0.341375	0.7383959333777341	2.651452090305408
0.341425	0.7385212995394536	2.6516540896739107
0.341475	0.7386467419971061	2.6518559532673147
0.341525	0.7387722608200643	2.652057680994936
0.341575	0.7388978560777913	2.6522592727660053
0.341625	0.7390235278398372	2.652460728489656
0.341675	0.7391492761758409	2.652662048074934
0.341725	0.739275101155532	2.6528632314307927
0.341775	0.7394010028487289	2.653064278466093
0.341825	0.7395269813253409	2.6532651890896064
0.341875	0.7396530366553645	2.6534659632100093
0.341925	0.7397791689088882	2.653666600735889
0.341975	0.739905378156089	2.653867101575738
0.342025	0.7400316644672333	2.6540674656379606
0.342075	0.7401580279126799	2.654267692830867
0.342125	0.7402844685628763	2.654467783062673
0.342175	0.7404109864883616	2.654667736241503
0.342225	0.7405375817597648	2.6548675522753906
0.342275	0.740664254447808	2.6550672310722723
0.342325	0.7407910046233015	2.655266772539994
0.342375	0.7409178323571474	2.6554661765863123
0.342425	0.7410447377203394	2.6556654431188824
0.342475	0.7411717207839632	2.6558645720452754
0.342525	0.7412987816191945	2.6560635632729586
0.342575	0.7414259202973028	2.6562624167093145
0.342625	0.7415531368896486	2.6564611322616263
0.342675	0.7416804314676824	2.656659709837086
0.342725	0.74180780410295	2.6568581493427925
0.342775	0.7419352548670892	2.6570564506857477
0.342825	0.7420627838318293	2.657254613772861
0.342875	0.7421903910689923	2.6574526385109434
0.342925	0.7423180766504943	2.6576505248067175
0.342975	0.7424458406483417	2.657848272566808
0.343025	0.7425736831346353	2.6580458816977446
0.343075	0.7427016041815698	2.658243352105965
0.343125	0.7428296038614323	2.6584406836978083
0.343175	0.7429576822466059	2.658637876379518
0.343225	0.7430858394095654	2.6588349300572434
0.343275	0.7432140754228804	2.65903184463704
0.343325	0.7433423903592132	2.659228620024864
0.343375	0.7434707842913206	2.659425256126577
0.343425	0.743599257292054	2.6596217528479484
0.343475	0.7437278094343596	2.6598181100946485
0.343525	0.7438564407912788	2.660014327772252
0.343575	0.7439851514359481	2.6602104057862324
0.343625	0.7441139414415967	2.660406344041975
0.343675	0.7442428108815509	2.6606021424447652
0.343725	0.7443717598292312	2.6607978008997906
0.343775	0.7445007883581561	2.6609933193121402
0.343825	0.7446298965419357	2.661188697586811
0.343875	0.7447590844542786	2.661383935628699
0.343925	0.7448883521689893	2.661579033342605
0.343975	0.7450176997599683	2.661773990633229
0.344025	0.7451471273012102	2.6619688074051764
0.344075	0.7452766348668093	2.6621634835629537
0.344125	0.7454062225309539	2.662358019010971
0.344175	0.7455358903679297	2.6625524136535392
0.344225	0.7456656384521212	2.6627466673948708
0.344275	0.7457954668580067	2.6629407801390825
0.344325	0.7459253756601637	2.663134751790189
0.344375	0.7460553649332685	2.663328582252109
0.344425	0.7461854347520916	2.663522271428661
0.344475	0.7463155851915033	2.663715819223565
0.344525	0.7464458163264717	2.6639092255404426
0.344575	0.746576128232063	2.664102490282816
0.344625	0.7467065209834407	2.6642956133541067
0.344675	0.7468369946558684	2.6644885946576404
0.344725	0.7469675493247041	2.66468143409664
0.344775	0.7470981850654094	2.6648741315742326
0.344825	0.7472289019535434	2.6650666869934385
0.344875	0.7473597000647617	2.665259100257182
0.344925	0.7474905794748243	2.6654513712682886
0.344975	0.7476215402595844	2.665643499929482
0.345025	0.7477525824950001	2.6658354861433873
0.345075	0.7478837062571247	2.6660273298125263
0.345125	0.7480149116221142	2.666219030839322
0.345175	0.7481461986662247	2.6664105891260954
0.345225	0.7482775674658112	2.6666020045750667
0.345275	0.7484090180973295	2.666793277088355
0.345325	0.7485405506373376	2.6669844065679786
0.345375	0.7486721651624906	2.6671753929158544
0.345425	0.7488038617495478	2.6673662360337986
0.345475	0.7489356404753682	2.667556935823522
0.345525	0.7490675014169107	2.6677474921866384
0.345575	0.7491994446512384	2.6679379050246586
0.345625	0.7493314702555143	2.6681281742389897
0.345675	0.7494635783070024	2.668318299730936
0.345725	0.7495957688830694	2.6685082814017003
0.345775	0.7497280420611845	2.668698119152382
0.345825	0.7498603979189206	2.668887812883981
0.345875	0.7499928365339512	2.6690773624973874
0.345925	0.7501253579840518	2.669266767893395
0.345975	0.7502579623471005	2.669456028972691
0.346025	0.7503906497010798	2.669645145635861
0.346075	0.7505234201240761	2.6698341177833864
0.346125	0.7506562736942763	2.670022945315644
0.346175	0.7507892104899748	2.67021162813291
0.346225	0.7509222305895654	2.670400166135354
0.346275	0.751055334071548	2.670588559223039
0.346325	0.7511885210145245	2.6707768072959284
0.346375	0.7513217914972038	2.670964910253879
0.346425	0.7514551455983973	2.671152867996646
0.346475	0.7515885833970217	2.6713406804238753
0.346525	0.7517221049720976	2.6715283474351104
0.346575	0.7518557104027517	2.6717158689297897
0.346625	0.7519893997682134	2.671903244807246
0.346675	0.7521231731478203	2.6720904749667067
0.346725	0.7522570306210153	2.6722775593072945
0.346775	0.7523909722673449	2.6724644977280243
0.346825	0.7525249981664601	2.672651290127808
0.346875	0.7526591083981234	2.6728379364054513
0.346925	0.7527933030421987	2.67302443645965
0.346975	0.7529275821786561	2.673210790189001
0.347025	0.7530619458875734	2.673396997491991
0.347075	0.7531963942491365	2.673583058267
0.347125	0.7533309273436377	2.673768972412297
0.347175	0.7534655452514741	2.673954739826047
0.347225	0.7536002480531513	2.6741403604063128
0.347275	0.7537350358292841	2.674325834051046
0.347325	0.7538699086605937	2.6745111606580916
0.347375	0.7540048666279088	2.674696340125184
0.347425	0.754139909812165	2.6748813723499545
0.347475	0.7542750382944057	2.675066257229925
0.347525	0.7544102521557848	2.675250994662512
0.347575	0.7545455514775651	2.675435584545019
0.347625	0.754680936341116	2.6756200267746415
0.347675	0.754816406827917	2.6758043212484717
0.347725	0.7549519630195561	2.675988467863485
0.347775	0.75508760499773	2.676172466516559
0.347825	0.7552233328442459	2.6763563171044544
0.347875	0.7553591466410201	2.676540019523822
0.347925	0.755495046470081	2.67672357367121
0.347975	0.7556310324135629	2.6769069794430522
0.348025	0.7557671045537148	2.6770902367356753
0.348075	0.7559032629728935	2.677273345445292
0.348125	0.7560395077535637	2.6774563054680107
0.348175	0.7561758389783051	2.6776391166998286
0.348225	0.7563122567298066	2.677821779036631
0.348275	0.7564487610908711	2.678004292374193
0.348325	0.7565853521444097	2.678186656608178
0.348375	0.7567220299734447	2.6783688716341416
0.348425	0.7568587946611124	2.678550937347526
0.348475	0.7569956462906589	2.678732853643661
0.348525	0.7571325849454454	2.6789146204177716
0.348575	0.7572696107089405	2.6790962375649667
0.348625	0.7574067236647286	2.679277704980245
0.348675	0.7575439238965089	2.679459022558494
0.348725	0.7576812114880889	2.6796401901944873
0.348775	0.7578185865233926	2.6798212077828896
0.348825	0.7579560490864545	2.6800020752182494
0.348875	0.7580935992614242	2.6801827923950063
0.348925	0.758231237132564	2.6803633592074863
0.348975	0.758368962784252	2.680543775549902
0.349025	0.7585067763009798	2.6807240413163544
0.349075	0.7586446777673542	2.680904156400831
0.349125	0.7587826672680925	2.6810841206972054
0.349175	0.7589207448880294	2.6812639340992397
0.349225	0.7590589107121152	2.68144359650058
0.349275	0.7591971648254143	2.681623107794761
0.349325	0.7593355073131045	2.681802467875202
0.349375	0.7594739382604825	2.6819816766352114
0.349425	0.7596124577529568	2.682160733967976
0.349475	0.7597510658760563	2.682339639766577
0.349525	0.7598897627154252	2.6825183939239756
0.349575	0.7600285483568209	2.68269699633302
0.349625	0.7601674228861194	2.6828754468864457
0.349675	0.76030638638931	2.68305374547687
0.349725	0.7604454389525062	2.683231891996796
0.349775	0.760584580661929	2.6834098863386124
0.349825	0.7607238116039237	2.68358772839459
0.349875	0.7608631318649518	2.6837654180568853
0.349925	0.7610025415315925	2.683942955217541
0.349975	0.7611420406905417	2.684120339768481
0.350025	0.7612816294286124	2.6842975716015105
0.350075	0.7614213078327371	2.684474650608329
0.350125	0.7615610759899686	2.6846515766805052
0.350175	0.761700933987476	2.6848283497095005
0.350225	0.7618408819125488	2.6850049695866574
0.350275	0.7619809198525946	2.685181436203199
0.350325	0.7621210478951405	2.6853577494502345
0.350375	0.7622612661278353	2.6855339092187505
0.350425	0.7624015746384454	2.6857099153996202
0.350475	0.7625419735148582	2.6858857678836
0.350525	0.7626824628450779	2.6860614665613247
0.350575	0.7628230427172338	2.6862370113233114
0.350625	0.7629637132195722	2.6864124020599625
0.350675	0.7631044744404636	2.6865876386615577
0.350725	0.763245326468395	2.686762721018261
0.350775	0.7633862693919792	2.68693764902012
0.350825	0.7635273032999488	2.6871124225570555
0.350875	0.7636684282811586	2.687287041518875
0.350925	0.7638096444245817	2.6874615057952624
0.350975	0.7639509518193185	2.687635815275786
0.351025	0.7640923505545876	2.6878099698498925
0.351075	0.7642338407197325	2.687983969406909
0.351125	0.7643754224042194	2.688157813836044
0.351175	0.7645170956976374	2.688331503026381
0.351225	0.7646588606896955	2.6885050368668857
0.351275	0.7648007174702304	2.688678415246407
0.351325	0.7649426661292023	2.6888516380536682
0.351375	0.7650847067566912	2.689024705177271
0.351425	0.7652268394429059	2.689197616505702
0.351475	0.7653690642781774	2.689370371927317
0.351525	0.76551138135296	2.6895429713303556
0.351575	0.7656537907578338	2.68971541460294
0.351625	0.7657962925835026	2.6898877016330625
0.351675	0.7659388869207964	2.6900598323085947
0.351725	0.7660815738606727	2.69023180651729
0.351775	0.7662243534942126	2.690403624146778
0.351825	0.7663672259126191	2.690575285084564
0.351875	0.7665101912072265	2.69074678921803
0.351925	0.766653249469495	2.6909181364344357
0.351975	0.7667964007910081	2.69108932662092
0.352025	0.7669396452634828	2.6912603596644944
0.352075	0.7670829829787535	2.691431235452048
0.352125	0.7672264140287879	2.6916019538703497
0.352175	0.7673699385056811	2.6917725148060367
0.352225	0.7675135565016544	2.69194291814563
0.352275	0.7676572681090543	2.6921131637755216
0.352325	0.7678010734203599	2.6922832515819803
0.352375	0.7679449725281753	2.692453181451151
0.352425	0.7680889655252351	2.692622953269053
0.352475	0.7682330525044019	2.6927925669215806
0.352525	0.7683772335586658	2.6929620222944974
0.352575	0.7685215087811507	2.6931313192734523
0.352625	0.7686658782651056	2.69330045774396
0.352675	0.7688103421039093	2.693469437591413
0.352725	0.7689549003910708	2.6936382587010748
0.352775	0.7690995532202324	2.6938069209580857
0.352825	0.7692443006851643	2.6939754242474567
0.352875	0.7693891428797632	2.694143768454075
0.352925	0.7695340798980634	2.6943119534627025
0.352975	0.7696791118342292	2.694479979157967
0.353025	0.7698242387825541	2.6946478454243765
0.353075	0.7699694608374636	2.6948155521463004
0.353125	0.7701147780935121	2.6949830992079926
0.353175	0.7702601906453921	2.695150486493578
0.353225	0.7704056985879238	2.6953177138870466
0.353275	0.7705513020160598	2.6954847812722638
0.353325	0.7706970010248883	2.69565168853297
0.353375	0.7708427957096289	2.6958184355527717
0.353425	0.7709886861656339	2.695985022215147
0.353475	0.7711346724883891	2.696151448403447
0.353525	0.7712807547735125	2.6963177140008914
0.353575	0.7714269331167596	2.6964838188905795
0.353625	0.7715732076140174	2.6966497629554684
0.353675	0.7717195783613083	2.696815546078388
0.353725	0.7718660454547911	2.696981168142043
0.353775	0.7720126089907537	2.6971466290290045
0.353825	0.7721592690656258	2.697311928621716
0.353875	0.7723060257759665	2.6974770668024863
0.353925	0.7724528792184754	2.697642043453499
0.353975	0.7725998294899871	2.6978068584568007
0.354025	0.7727468766874691	2.6979715116943086
0.354075	0.7728940209080273	2.698136003047813
0.354125	0.7730412622489042	2.698300332398968
0.354175	0.7731886008074802	2.6984644996292952
0.354225	0.7733360366812699	2.6986285046201854
0.354275	0.7734835699679261	2.6987923472528976
0.354325	0.7736312007652417	2.6989560274085616
0.354375	0.7737789291711449	2.699119544968165
0.354425	0.7739267552837026	2.699282899812573
0.354475	0.7740746792011187	2.699446091822513
0.354525	0.7742227010217383	2.6996091208785775
0.354575	0.7743708208440434	2.6997719868612307
0.354625	0.7745190387666578	2.6999346896507994
0.354675	0.7746673548883399	2.7000972291274747
0.354725	0.7748157693079905	2.700259605171319
0.354775	0.7749642821246482	2.7004218176622508
0.354825	0.7751128934374957	2.7005838664800677
0.354875	0.775261603345853	2.700745751504422
0.354925	0.7754104119491818	2.700907472614836
0.354975	0.775559319347083	2.7010690296906947
0.355025	0.7757083256392998	2.701230422611252
0.355075	0.7758574309257177	2.7013916512556166
0.355125	0.7760066353063606	2.7015527155027708
0.355175	0.7761559388813976	2.7017136152315584
0.355225	0.7763053417511373	2.701874350320684
0.355275	0.7764548440160343	2.70203492064872
0.355325	0.7766044457766833	2.7021953260940985
0.355375	0.7767541471338192	2.7023555665351178
0.355425	0.7769039481883248	2.7025156418499354
0.355475	0.7770538490412255	2.7026755519165766
0.355525	0.7772038497936888	2.702835296612927
0.355575	0.7773539505470238	2.7029948758167315
0.355625	0.777504151402689	2.7031542894055995
0.355675	0.7776544524622836	2.703313537257004
0.355725	0.777804853827553	2.7034726192482785
0.355775	0.7779553556003885	2.703631535256615
0.355825	0.7781059578828237	2.7037902851590725
0.355875	0.7782566607770407	2.703948868832568
0.355925	0.7784074643853656	2.7041072861538757
0.355975	0.7785583688102712	2.7042655369996367
0.356025	0.7787093741543779	2.7044236212463484
0.356075	0.7788604805204498	2.7045815387703693
0.356125	0.7790116880114005	2.704739289447916
0.356175	0.7791629967302895	2.704896873155067
0.356225	0.779314406780325	2.705054289767762
0.356275	0.7794659182648597	2.7052115391617946
0.356325	0.7796175312873952	2.7053686212128234
0.356375	0.7797692459515823	2.7055255357963612
0.356425	0.7799210623612208	2.705682282787782
0.356475	0.7800729806202586	2.705838862062318
0.356525	0.7802250008327917	2.7059952734950583
0.356575	0.780377123103069	2.7061515169609507
0.356625	0.7805293475354843	2.7063075923348014
0.356675	0.7806816742345836	2.706463499491271
0.356725	0.7808341033050625	2.706619238304881
0.356775	0.7809866348517651	2.7067748086500076
0.356825	0.7811392689796904	2.706930210400888
0.356875	0.7812920057939836	2.7070854434316107
0.356925	0.7814448453999487	2.707240507616121
0.356975	0.7815977879030315	2.7073954028282174
0.357025	0.7817508334088356	2.7075501289415658
0.357075	0.7819039820231142	2.7077046858296785
0.357125	0.7820572338517755	2.7078590733659302
0.357175	0.7822105890008766	2.7080132914235393
0.357225	0.7823640475766319	2.7081673398755868
0.357275	0.7825176096854053	2.7083212185950063
0.357325	0.7826712754337147	2.7084749274545885
0.357375	0.782825044928234	2.708628466326974
0.357425	0.7829789182757875	2.7087818350846633
0.357475	0.78313289558336	2.70893503360001
0.357525	0.7832869769580826	2.709088061745216
0.357575	0.7834411625072478	2.70924091939234
0.357625	0.7835954523383	2.709393606413291
0.357675	0.783749846558842	2.7095461226798374
0.357725	0.7839043452766273	2.709698468063592
0.357775	0.7840589485995713	2.7098506424360256
0.357825	0.7842136566357413	2.7100026456684607
0.357875	0.7843684694933637	2.710154477632071
0.357925	0.7845233872808192	2.7103061381978772
0.357975	0.784678410106651	2.7104576272367584
0.358025	0.7848335380795552	2.7106089446194424
0.358075	0.7849887713083868	2.710760090216509
0.358125	0.785144109902158	2.710911063898384
0.358175	0.7852995539700416	2.7110618655353504
0.358225	0.7854551036213661	2.711212494997536
0.358275	0.7856107589656217	2.711362952154924
0.358325	0.7857665201124565	2.7115132368773445
0.358375	0.7859223871716772	2.7116633490344757
0.358425	0.7860783602532528	2.711813288495849
0.358475	0.7862344394673108	2.7119630551308376
0.358525	0.7863906249241398	2.7121126488086715
0.358575	0.7865469167341892	2.7122620693984256
0.358625	0.7867033150080703	2.712411316769022
0.358675	0.7868598198565528	2.7125603907892324
0.358725	0.787016431390574	2.7127092913276787
0.358775	0.7871731497212239	2.7128580182528252
0.358825	0.7873299749597634	2.7130065714329907
0.358875	0.7874869072176132	2.713154950736334
0.358925	0.7876439466063512	2.7133031560308654
0.358975	0.7878010932377264	2.713451187184439
0.359025	0.7879583472236494	2.713599044064756
0.359075	0.7881157086761933	2.713746726539363
0.359125	0.7882731777075941	2.713894234475656
0.359175	0.7884307544302552	2.7140415677408742
0.359225	0.7885884389567415	2.7141887262021003
0.359275	0.7887462313997861	2.7143357097262646
0.359325	0.7889041318722858	2.714482518180142
0.359375	0.7890621404873023	2.714629151430353
0.359425	0.7892202573580622	2.714775609343358
0.359475	0.7893784825979636	2.714921891785468
0.359525	0.7895368163205686	2.715067998622833
0.359575	0.7896952586396024	2.7152139297214486
0.359625	0.7898538096689628	2.7153596849471544
0.359675	0.7900124695227113	2.71550526416563
0.359725	0.7901712383150812	2.715650667242405
0.359775	0.7903301161604694	2.7157958940428415
0.359825	0.7904891031734447	2.7159409444321514
0.359875	0.7906481994687402	2.7160858182753858
0.359925	0.7908074051612652	2.716230515437439
0.359975	0.7909667203660938	2.716375035783045
0.360025	0.7911261451984694	2.71651937917678
0.360075	0.7912856797738063	2.716663545483062
0.360125	0.7914453242076898	2.7168075345661498
0.360175	0.7916050786158746	2.7169513462901405
0.360225	0.791764943114288	2.7170949805189757
0.360275	0.7919249178190292	2.717238437116437
0.360325	0.7920850028463684	2.7173817159461393
0.360375	0.7922451983127463	2.717524816871542
0.360425	0.7924055043347797	2.7176677397559437
0.360475	0.7925659210292543	2.717810484462481
0.360525	0.7927264485131289	2.7179530508541263
0.360575	0.792887086903537	2.7180954387936977
0.360625	0.7930478363177845	2.718237648143845
0.360675	0.7932086968733533	2.7183796787670618
0.360725	0.7933696686878997	2.718521530525672
0.360775	0.793530751879251	2.71866320328184
0.360825	0.7936919465654138	2.7188046968975703
0.360875	0.793853252864567	2.7189460112347006
0.360925	0.7940146708950674	2.7190871461549078
0.360975	0.7941762007754456	2.7192281015197044
0.361025	0.7943378426244101	2.7193688771904365
0.361075	0.7944995965608461	2.7195094730282916
0.361125	0.7946614627038147	2.719649888894287
0.361175	0.7948234411725559	2.7197901246492795
0.361225	0.7949855320864845	2.7199301801539573
0.361275	0.7951477355651955	2.720070055268844
0.361325	0.7953100517284626	2.720209749854301
0.361375	0.7954724806962379	2.72034926377052
0.361425	0.7956350225886498	2.720488596877527
0.361475	0.7957976775260117	2.7206277490351853
0.361525	0.7959604456288115	2.7207667201031844
0.361575	0.7961233270177195	2.7209055099410553
0.361625	0.7962863218135868	2.721044118408156
0.361675	0.7964494301374417	2.7211825453636793
0.361725	0.7966126521104987	2.7213207906666512
0.361775	0.7967759878541506	2.7214588541759266
0.361825	0.7969394374899755	2.7215967357501945
0.361875	0.7971030011397258	2.7217344352479733
0.361925	0.7972666789253448	2.7218719525276147
0.361975	0.7974304709689561	2.7220092874473023
0.362025	0.797594377392865	2.7221464398650457
0.362075	0.7977583983195601	2.72228340963869
0.362125	0.7979225338717162	2.7224201966259063
0.362175	0.7980867841721908	2.7225568006841954
0.362225	0.7982511493440244	2.7226932216708937
0.362275	0.7984156295104443	2.722829459443159
0.362325	0.7985802247948626	2.7229655138579827
0.362375	0.7987449353208782	2.7231013847721823
0.362425	0.7989097612122795	2.723237072042405
0.362475	0.7990747025930324	2.723372575525124
0.362525	0.7992397595872935	2.723507895076643
0.362575	0.7994049323194109	2.7236430305530948
0.362625	0.7995702209139164	2.723777981810435
0.362675	0.7997356254955292	2.7239127487044468
0.362725	0.7999011461891575	2.724047331090741
0.362775	0.8000667831198972	2.724181728824756
0.362825	0.8002325364130355	2.7243159417617533
0.362875	0.8003984061940446	2.7244499697568236
0.362925	0.8005643925885912	2.724583812664879
0.362975	0.800730495722531	2.724717470340662
0.363025	0.8008967157219081	2.724850942638736
0.363075	0.801063052712957	2.724984229413491
0.363125	0.8012295068221053	2.7251173305191365
0.363175	0.8013960781759707	2.72525024580971
0.363225	0.8015627669013629	2.7253829751390755
0.363275	0.8017295731252868	2.7255155183609174
0.363325	0.8018964969749365	2.725647875328741
0.363375	0.8020635385777013	2.7257800458958794
0.363425	0.8022306980611629	2.7259120299154813
0.363475	0.8023979755530943	2.7260438272405225
0.363525	0.8025653711814664	2.7261754377238026
0.363575	0.8027328850744425	2.7263068612179353
0.363625	0.8029005173603826	2.7264380975753655
0.363675	0.8030682681678384	2.7265691466483504
0.363725	0.8032361376255625	2.726700008288973
0.363775	0.8034041258625011	2.7268306823491346
0.363825	0.8035722330077946	2.726961168680559
0.363875	0.8037404591907831	2.727091467134788
0.363925	0.8039088045410042	2.727221577563179
0.363975	0.8040772691881899	2.7273514998169133
0.364025	0.8042458532622707	2.7274812337469925
0.364075	0.8044145568933793	2.7276107792042383
0.364125	0.8045833802118422	2.7277401360392783
0.364175	0.8047523233481901	2.727869304102574
0.364225	0.8049213864331495	2.7279982832443914
0.364275	0.8050905695976465	2.7281270733148295
0.364325	0.8052598729728111	2.728255674163785
0.364375	0.8054292966899704	2.728384085640983
0.364425	0.8055988408806533	2.7285123075959667
0.364475	0.8057685056765906	2.7286403398780856
0.364525	0.8059382912097175	2.7287681823365153
0.364575	0.806108197612168	2.7288958348202437
0.364625	0.8062782250162779	2.7290232971780695
0.364675	0.8064483735545889	2.7291505692586133
0.364725	0.8066186433598457	2.729277650910305
0.364775	0.8067890345649964	2.7294045419813906
0.364825	0.8069595473031945	2.7295312423199323
0.364875	0.8071301817077963	2.729657751773799
0.364925	0.8073009379123663	2.7297840701906804
0.364975	0.8074718160506724	2.7299101974180773
0.365025	0.8076428162566848	2.7300361333033005
0.365075	0.8078139386645834	2.730161877693473
0.365125	0.8079851834087568	2.730287430435535
0.365175	0.8081565506237982	2.7304127913762333
0.365225	0.8083280404445092	2.7305379603621294
0.365275	0.8084996530058969	2.730662937239592
0.365325	0.808671388443181	2.730787721854804
0.365375	0.8088432468917867	2.730912314053756
0.365425	0.8090152284873506	2.731036713682253
0.365475	0.8091873333657165	2.7311609205859027
0.365525	0.809359561662939	2.7312849346101307
0.365575	0.8095319135152859	2.731408755600165
0.365625	0.8097043890592309	2.7315323834010488
0.365675	0.8098769884314634	2.7316558178576265
0.365725	0.8100497117688804	2.731779058814554
0.365775	0.8102225592085956	2.7319021061162965
0.365825	0.8103955308879329	2.7320249596071258
0.365875	0.8105686269444249	2.7321476191311183
0.365925	0.810741847515826	2.732270084532163
0.365975	0.8109151927400966	2.732392355653949
0.366025	0.8110886627554149	2.7325144323399746
0.366075	0.8112622577001766	2.7326363144335453
0.366125	0.811435977712988	2.7327580017777677
0.366175	0.8116098229326719	2.7328794942155583
0.366225	0.8117837934982672	2.733000791589635
0.366275	0.8119578895490314	2.7331218937425215
0.366325	0.8121321112244339	2.7332428005165452
0.366375	0.8123064586641655	2.7333635117538373
0.366425	0.8124809320081359	2.733484027296335
0.366475	0.8126555313964684	2.733604346985778
0.366525	0.8128302569695057	2.733724470663705
0.366575	0.8130051088678121	2.7338443981714646
0.366625	0.813180087232167	2.733964129350195
0.366675	0.8133551922035746	2.73408366404085
0.366725	0.813530423923256	2.734203002084176
0.366775	0.8137057825326548	2.734322143320725
0.366825	0.8138812681734332	2.734441087590845
0.366875	0.8140568809874786	2.7345598347346924
0.366925	0.8142326211168996	2.7346783845922116
0.366975	0.8144084887040253	2.734796737003159
0.367025	0.8145844838914095	2.7349148918070836
0.367075	0.8147606068218293	2.735032848843336
0.367125	0.8149368576382837	2.7351506079510615
0.367175	0.8151132364839982	2.7352681689692075
0.367225	0.8152897435024197	2.7353855317365188
0.367275	0.8154663788372261	2.7355026960915385
0.367325	0.8156431426323179	2.735619661872606
0.367375	0.8158200350318199	2.7357364289178547
0.367425	0.8159970561800859	2.73585299706522
0.367475	0.816174206221694	2.7359693661524345
0.367525	0.8163514853014541	2.736085536017021
0.367575	0.8165288935644001	2.7362015064963
0.367625	0.8167064311557953	2.736317277427382
0.367675	0.8168840982211333	2.7364328486471843
0.367725	0.8170618949061338	2.7365482199924096
0.367775	0.8172398213567497	2.736663391299555
0.367825	0.8174178777191634	2.736778362404919
0.367875	0.8175960641397878	2.7368931331445823
0.367925	0.8177743807652672	2.7370077033544287
0.367975	0.8179528277424777	2.7371220728701227
0.368025	0.8181314052185249	2.7372362415271327
0.368075	0.8183101133407491	2.737350209160711
0.368125	0.8184889522567225	2.7374639756059107
0.368175	0.8186679221142529	2.737577540697567
0.368225	0.8188470230613821	2.737690904270312
0.368275	0.8190262552463838	2.7378040661585628
0.368325	0.8192056188177694	2.7379170261965293
0.368375	0.8193851139242848	2.7380297842182157
0.368425	0.8195647407149098	2.738142340057405
0.368475	0.8197444993388623	2.7382546935476797
0.368525	0.8199243899455985	2.738366844522407
0.368575	0.8201044126848108	2.7384787928147407
0.368625	0.8202845677064275	2.738590538257621
0.368675	0.8204648551606191	2.7387020806837814
0.368725	0.8206452751977905	2.7388134199257372
0.368775	0.8208258279685896	2.7389245558157946
0.368825	0.8210065136239014	2.739035488186044
0.368875	0.8211873323148543	2.7391462168683596
0.368925	0.8213682841928133	2.7392567416944034
0.368975	0.8215493694093873	2.739367062495626
0.369025	0.8217305881164263	2.7394771791032566
0.369075	0.821911940466023	2.7395870913483154
0.369125	0.8220934266105139	2.7396967990616035
0.369175	0.8222750467024762	2.7398063020737022
0.369225	0.8224568008947332	2.739915600214984
0.369275	0.8226386893403511	2.7400246933155907
0.369325	0.82282071219264	2.74013358120546
0.369375	0.8230028696051591	2.7402422637143102
0.369425	0.823185161731709	2.740350740671638
0.369475	0.8233675887263383	2.7404590119067223
0.369525	0.8235501507433416	2.7405670772486213
0.369575	0.8237328479372596	2.7406749365261773
0.369625	0.8239156804628852	2.740782589568009
0.369675	0.824098648475255	2.740890036202517
0.369725	0.8242817521296582	2.740997276257882
0.369775	0.8244649915816317	2.7411043095620635
0.369825	0.82464836698696	2.7412111359427995
0.369875	0.8248318785016804	2.7413177552276062
0.369925	0.8250155262820806	2.7414241672437756
0.369975	0.8251993104846994	2.7415303718183806
0.370025	0.8253832312663275	2.741636368778269
0.370075	0.82556728878401	2.7417421579500716
0.370125	0.825751483195042	2.7418477391601868
0.370175	0.8259358146569716	2.7419531122347887
0.370225	0.8261202833276033	2.7420582769998316
0.370275	0.8263048893649955	2.7421632332810435
0.370325	0.8264896329274645	2.7422679809039305
0.370375	0.8266745141735774	2.7423725196937667
0.370425	0.8268595332621567	2.742476849475604
0.370475	0.8270446903522861	2.742580970074266
0.370525	0.827229985603303	2.742684881314349
0.370575	0.8274154191748028	2.742788583020227
0.370625	0.8276009912266398	2.7428920750160417
0.370675	0.8277867019189289	2.742995357125706
0.370725	0.8279725514120411	2.743098429172906
0.370775	0.8281585398666103	2.7432012909810983
0.370825	0.828344667443527	2.743303942373513
0.370875	0.8285309343039465	2.7434063831731477
0.370925	0.828717340609283	2.7435086132027675
0.370975	0.8289038865212133	2.7436106322849114
0.371025	0.8290905722016773	2.743712440241885
0.371075	0.829277397812878	2.743814036895762
0.371125	0.82946436351728	2.7439154220683846
0.371175	0.8296514694776174	2.7440165955813667
0.371225	0.8298387158568827	2.744117557256082
0.371275	0.8300261028183367	2.7442183069136763
0.371325	0.8302136305255053	2.744318844375062
0.371375	0.8304012991421851	2.7444191694609175
0.371425	0.8305891088324309	2.744519281991682
0.371475	0.8307770597605731	2.7446191817875674
0.371525	0.8309651520912067	2.7447188686685426
0.371575	0.8311533859891939	2.744818342454347
0.371625	0.8313417616196698	2.7449176029644797
0.371675	0.8315302791480365	2.7450166500182056
0.371725	0.8317189387399688	2.7451154834345552
0.371775	0.8319077405614087	2.7452141030323176
0.371825	0.8320966847785748	2.7453125086300463
0.371875	0.8322857715579519	2.745410700046055
0.371925	0.8324750010663012	2.7455086770984205
0.371975	0.8326643734706547	2.74560643960498
0.372025	0.8328538889383205	2.745703987383326
0.372075	0.8330435476368809	2.7458013202508216
0.372125	0.8332333497341928	2.7458984380245797
0.372175	0.8334232953983868	2.745995340521476
0.372225	0.8336133847978714	2.7460920275581473
0.372275	0.8338036181013312	2.7461884989509855
0.372325	0.8339939954777276	2.7462847545161426
0.372375	0.8341845170963015	2.746380794069527
0.372425	0.8343751831265686	2.7464766174268016
0.372475	0.8345659937383285	2.7465722244033883
0.372525	0.8347569491016581	2.7466676148144664
0.372575	0.8349480493869146	2.74676278847497
0.372625	0.8351392947647346	2.746857745199587
0.372675	0.8353306854060363	2.7469524848027613
0.372725	0.8355222214820229	2.7470470070986925
0.372775	0.8357139031641767	2.74714131190133
0.372825	0.8359057306242661	2.7472353990243814
0.372875	0.8360977040343379	2.7473292682813026
0.372925	0.8362898235667284	2.7474229194853055
0.372975	0.8364820893940567	2.7475163524493547
0.373025	0.836674501689228	2.7476095669861587
0.373075	0.8368670606254358	2.747702562908188
0.373125	0.8370597663761573	2.7477953400276545
0.373175	0.837252619115157	2.7478878981565256
0.373225	0.8374456190164907	2.747980237106519
0.373275	0.8376387662544992	2.748072356689098
0.373325	0.8378320610038125	2.7481642567154783
0.373375	0.8380255034393549	2.7482559369966215
0.373425	0.8382190937363366	2.7483473973432404
0.373475	0.8384128320702612	2.74843863756579
0.373525	0.8386067186169216	2.748529657474476
0.373575	0.8388007535524048	2.748620456879252
0.373625	0.8389949370530918	2.748711035589811
0.373675	0.8391892692956574	2.748801393415598
0.373725	0.8393837504570671	2.748891530165804
0.373775	0.839578380714583	2.748981445649361
0.373825	0.8397731602457632	2.749071139674945
0.373875	0.839968089228463	2.749160612050977
0.373925	0.8401631678408301	2.7492498625856205
0.373975	0.8403583962613127	2.7493388910867798
0.374025	0.8405537746686594	2.7494276973621057
0.374075	0.8407493032419144	2.7495162812189893
0.374125	0.8409449821604192	2.7496046424645626
0.374175	0.8411408116038191	2.7496927809056966
0.374225	0.8413367917520592	2.7497806963490072
0.374275	0.8415329227853846	2.7498683886008464
0.374325	0.8417292048843447	2.7499558574673064
0.374375	0.8419256382297837	2.750043102754219
0.374425	0.8421222230028594	2.7501301242671534
0.374475	0.8423189593850262	2.750216921811417
0.374525	0.8425158475580475	2.750303495192058
0.374575	0.8427128877039894	2.7503898442138586
0.374625	0.8429100800052238	2.7504759686813336
0.374675	0.8431074246444287	2.7505618683987403
0.374725	0.8433049218045886	2.7506475431700657
0.374775	0.8435025716689983	2.7507329927990396
0.374825	0.8437003744212594	2.750818217089117
0.374875	0.8438983302452833	2.7509032158434934
0.374925	0.8440964393252908	2.7509879888650954
0.374975	0.8442947018458126	2.7510725359565837
0.375025	0.8444931179916927	2.7511568569203533
0.375075	0.8446916879480832	2.751240951558523
0.375125	0.8448904119004513	2.7513248196729556
0.375175	0.8450892900345738	2.7514084610652314
0.375225	0.8452883225365476	2.7514918755366713
0.375275	0.8454875095927803	2.7515750628883238
0.375325	0.8456868513899938	2.751658022920968
0.375375	0.8458863481152284	2.7517407554351077
0.375425	0.8460859999558363	2.751823260230974
0.375475	0.8462858070994933	2.751905537108533
0.375525	0.8464857697341891	2.7519875858674734
0.375575	0.8466858880482303	2.752069406307211
0.375625	0.846886162230249	2.75215099822689
0.375675	0.8470865924691938	2.7522323614253796
0.375725	0.8472871789543304	2.752313495701275
0.375775	0.8474879218752508	2.752394400852894
0.375825	0.8476888214218656	2.7524750766782824
0.375875	0.8478898777844132	2.7525555229752077
0.375925	0.8480910911534522	2.752635739541159
0.375975	0.8482924617198657	2.752715726173351
0.376025	0.8484939896748599	2.752795482668721
0.376075	0.8486956752099686	2.7528750088239207
0.376125	0.8488975185170528	2.752954304435333
0.376175	0.8490995197883006	2.7530333692990574
0.376225	0.8493016792162237	2.753112203210913
0.376275	0.8495039969936646	2.7531908059664416
0.376325	0.8497064733137988	2.7532691773609
0.376375	0.8499091083701276	2.753347317189264
0.376425	0.8501119023564833	2.7534252252462297
0.376475	0.8503148554670289	2.7535029013262085
0.376525	0.8505179678962633	2.753580345223331
0.376575	0.8507212398390128	2.7536575567314414
0.376625	0.8509246714904436	2.753734535644105
0.376675	0.851128263046051	2.753811281754598
0.376725	0.8513320147016662	2.75388779485591
0.376775	0.8515359266534577	2.753964074740745
0.376825	0.8517399990979302	2.7540401212015277
0.376875	0.8519442322319256	2.754115934030388
0.376925	0.852148626252622	2.754191513019174
0.376975	0.8523531813575396	2.75426685795944
0.377025	0.8525578977445337	2.7543419686424566
0.377075	0.8527627756118046	2.754416844859206
0.377125	0.8529678151578891	2.7544914864003736
0.377175	0.85317301658167	2.754565893056367
0.377225	0.8533783800823688	2.754640064617289
0.377275	0.853583905859552	2.754714000872962
0.377325	0.8537895941131294	2.7547877016129134
0.377375	0.8539954450433564	2.7548611666263763
0.377425	0.8542014588508343	2.7549343957022923
0.377475	0.854407635736509	2.7550073886293043
0.377525	0.8546139759016765	2.7550801451957705
0.377575	0.8548204795479777	2.7551526651897493
0.377625	0.855027146877402	2.7552249483990026
0.377675	0.8552339780922912	2.7552969946110015
0.377725	0.8554409733953345	2.7553688036129165
0.377775	0.8556481329895738	2.7554403751916245
0.377825	0.8558554570784	2.7555117091337014
0.377875	0.8560629458655571	2.7555828052254245
0.377925	0.856270599555145	2.755653663252779
0.377975	0.8564784183516165	2.755724283001445
0.378025	0.8566864024597795	2.7557946642568023
0.378075	0.8568945520847964	2.7558648068039338
0.378125	0.8571028674321847	2.75593471042762
0.378175	0.8573113487078228	2.756004374912342
0.378225	0.857519996117945	2.756073800042273
0.378275	0.8577288098691438	2.7561429856012905
0.378325	0.8579377901683728	2.756211931372966
0.378375	0.8581469372229441	2.7562806371405624
0.378425	0.8583562512405347	2.756349102687048
0.378475	0.8585657324291818	2.7564173277950776
0.378525	0.8587753809972839	2.7564853122470017
0.378575	0.8589851971536051	2.7565530558248694
0.378625	0.859195181107272	2.756620558310419
0.378675	0.8594053330677774	2.75668781948508
0.378725	0.8596156532449789	2.7567548391299788
0.378775	0.8598261418491066	2.7568216170259294
0.378825	0.8600367990907527	2.75688815295344
0.378875	0.8602476251808798	2.756954446692704
0.378925	0.8604586203308204	2.7570204980236106
0.378975	0.8606697847522765	2.7570863067257285
0.379025	0.8608811186573219	2.7571518725783264
0.379075	0.8610926222584006	2.757217195360353
0.379125	0.8613042957683293	2.7572822748504464
0.379175	0.8615161394003014	2.7573471108269323
0.379225	0.8617281533678824	2.757411703067821
0.379275	0.8619403378850158	2.7574760513508068
0.379325	0.8621526931660158	2.757540155453274
0.379375	0.8623652194255793	2.757604015152285
0.379425	0.8625779168787767	2.757667630224583
0.379475	0.8627907857410595	2.7577310004466047
0.379525	0.8630038262282581	2.757794125594463
0.379575	0.8632170385565857	2.7578570054439533
0.379625	0.8634304229426314	2.7579196397705505
0.379675	0.86364397960337	2.7579820283494128
0.379725	0.8638577087561583	2.758044170955376
0.379775	0.8640716106187368	2.7581060673629514
0.379825	0.8642856854092339	2.7581677173463373
0.379875	0.8644999333461612	2.758229120679404
0.379925	0.8647143546484147	2.758290277135698
0.379975	0.8649289495352808	2.7583511864884462
0.380025	0.8651437182264335	2.75841184851055
0.380075	0.8653586609419353	2.7584722629745855
0.380125	0.8655737779022354	2.7585324296528055
0.380175	0.8657890693281833	2.7585923483171353
0.380225	0.8660045354410113	2.758652018739172
0.380275	0.8662201764623462	2.7587114406901847
0.380325	0.8664359926142113	2.7587706139411217
0.380375	0.866651984119022	2.7588295382625945
0.380425	0.8668681511995888	2.7588882134248904
0.380475	0.8670844940791195	2.758946639197964
0.380525	0.867301012981221	2.7590048153514424
0.380575	0.8675177081298949	2.7590627416546214
0.380625	0.8677345797495432	2.759120417876458
0.380675	0.8679516280649704	2.759177843785587
0.380725	0.868168853301376	2.759235019150302
0.380775	0.8683862556843667	2.759291943738566
0.380825	0.8686038354399489	2.7593486173180093
0.380875	0.8688215927945327	2.759405039655923
0.380925	0.8690395279749344	2.759461210519265
0.380975	0.8692576412083736	2.759517129674658
0.381025	0.8694759327224774	2.759572796888385
0.381075	0.8696944027452819	2.7596282119263913
0.381125	0.8699130515052274	2.759683374554283
0.381175	0.8701318792311655	2.7597382845373306
0.381225	0.8703508861523593	2.7597929416404603
0.381275	0.8705700724984804	2.759847345628264
0.381325	0.8707894384996157	2.7599014962649875
0.381375	0.8710089843862632	2.7599553933145353
0.381425	0.8712287103893326	2.7600090365404655
0.381475	0.8714486167401556	2.760062425706004
0.381525	0.8716687036704689	2.760115560574021
0.381575	0.8718889714124356	2.7601684409070497
0.381625	0.8721094201986319	2.760221066467277
0.381675	0.8723300502620522	2.7602734370165387
0.381725	0.8725508618361126	2.7603255523163317
0.381775	0.8727718551546502	2.760377412127798
0.381825	0.872993030451922	2.760429016211735
0.381875	0.8732143879626091	2.760480364328592
0.381925	0.8734359279218136	2.7605314562384646
0.381975	0.8736576505650667	2.760582291701105
0.382025	0.8738795561283225	2.7606328704759093
0.382075	0.8741016448479607	2.760683192321926
0.382125	0.8743239169607883	2.760733256997845
0.382175	0.8745463727040437	2.7607830642620104
0.382225	0.8747690123153905	2.760832613872406
0.382275	0.8749918360329275	2.7608819055866682
0.382325	0.875214844095182	2.760930939162072
0.382375	0.8754380367411153	2.760979714355538
0.382425	0.8756614142101229	2.761028230923634
0.382475	0.8758849767420311	2.761076488622563
0.382525	0.8761087245771066	2.7611244872081806
0.382575	0.8763326579560503	2.7611722264359755
0.382625	0.8765567771200001	2.7612197060610786
0.382675	0.8767810823105328	2.761266925838258
0.382725	0.8770055737696657	2.761313885521927
0.382775	0.8772302517398568	2.7613605848661327
0.382825	0.8774551164640046	2.7614070236245634
0.382875	0.8776801681854498	2.7614532015505397
0.382925	0.8779054071479804	2.7614991183970217
0.382975	0.8781308335958269	2.7615447739166017
0.383025	0.8783564477736648	2.7615901678615113
0.383075	0.8785822499266153	2.7616352999836096
0.383125	0.8788082403002523	2.7616801700343943
0.383175	0.8790344191405953	2.761724777764994
0.383225	0.8792607866941151	2.761769122926168
0.383275	0.8794873432077333	2.7618132052683073
0.383325	0.8797140889288213	2.7618570245414347
0.383375	0.8799410241052076	2.7619005804951997
0.383425	0.8801681489851725	2.76194387287888
0.383475	0.8803954638174519	2.7619869014413854
0.383525	0.8806229688512389	2.7620296659312467
0.383575	0.8808506643361836	2.7620721660966234
0.383625	0.8810785505223959	2.762114401685301
0.383675	0.8813066276604438	2.7621563724446943
0.383725	0.8815348960013576	2.7621980781218345
0.383775	0.8817633557966291	2.76223951846338
0.383825	0.8819920072982111	2.7622806932156094
0.383875	0.882220850758523	2.7623216021244303
0.383925	0.8824498864304455	2.762362244935356
0.383975	0.8826791145673323	2.7624026213935395
0.384025	0.8829085354229982	2.762442731243738
0.384075	0.8831381492517295	2.762482574230334
0.384125	0.8833679563082802	2.762522150097327
0.384175	0.8835979568478775	2.762561458588331
0.384225	0.8838281511262177	2.7626004994465787
0.384275	0.8840585393994697	2.7626392724149205
0.384325	0.8842891219242782	2.7626777772358144
0.384375	0.8845198989577653	2.76271601365134
0.384425	0.8847508707575235	2.762753981403184
0.384475	0.8849820375816264	2.7627916802326493
0.384525	0.8852133996886286	2.762829109880649
0.384575	0.8854449573375605	2.7628662700877062
0.384625	0.8856767107879351	2.7629031605939534
0.384675	0.8859086602997456	2.76293978113913
0.384725	0.8861408061334718	2.762976131462591
0.384775	0.8863731485500734	2.763012211303292
0.384825	0.8866056878109984	2.763048020399795
0.384875	0.886838424178182	2.7630835584902753
0.384925	0.8870713579140453	2.7631188253125063
0.384975	0.8873044892814972	2.763153820603863
0.385025	0.8875378185439393	2.763188544101334
0.385075	0.8877713459652645	2.763222995541504
0.385125	0.8880050718098564	2.7632571746605605
0.385175	0.8882389963425937	2.7632910811942892
0.385225	0.8884731198288475	2.7633247148780744
0.385275	0.8887074425344896	2.7633580754469054
0.385325	0.8889419647258864	2.763391162635369
0.385375	0.8891766866699026	2.7634239761776467
0.385425	0.8894116086339005	2.763456515807518
0.385475	0.8896467308857448	2.763488781258357
0.385525	0.8898820536938062	2.7635207722631336
0.385575	0.8901175773269534	2.7635524885544105
0.385625	0.8903533020545606	2.763583929864348
0.385675	0.8905892281465091	2.7636150959246932
0.385725	0.8908253558731849	2.76364598646679
0.385775	0.8910616855054848	2.76367660122157
0.385825	0.8912982173148127	2.7637069399195506
0.385875	0.8915349515730838	2.7637370022908496
0.385925	0.8917718885527246	2.76376678806516
0.385975	0.892009028526676	2.7637962969717718
0.386025	0.8922463717683939	2.7638255287395572
0.386075	0.8924839185518451	2.763854483096973
0.386125	0.8927216691515173	2.7638831597720603
0.386175	0.892959623842415	2.763911558492447
0.386225	0.8931977829000627	2.763939678985342
0.386275	0.893436146600504	2.7639675209775385
0.386325	0.8936747152203067	2.763995084195407
0.386375	0.8939134890365582	2.764022368364902
0.386425	0.894152468326875	2.7640493732115523
0.386475	0.8943916533693941	2.7640760984604724
0.386525	0.894631044442784	2.764102543836345
0.386575	0.8948706418262368	2.7641287090634403
0.386625	0.895110445799475	2.764154593865595
0.386675	0.8953504566427548	2.7641801979662244
0.386725	0.8955906746368634	2.764205521088322
0.386775	0.8958311000631191	2.7642305629544452
0.386825	0.8960717332033787	2.76425532328673
0.386875	0.8963125743400294	2.764279801806883
0.386925	0.8965536237560009	2.7643039982361777
0.386975	0.8967948817347584	2.7643279122954625
0.387025	0.8970363485603104	2.7643515437051507
0.387075	0.8972780245172016	2.764374892185223
0.387125	0.8975199098905221	2.7643979574552304
0.387175	0.8977620049659061	2.764420739234284
0.387225	0.8980043100295332	2.764443237241064
0.387275	0.898246825368129	2.764465451193815
0.387325	0.8984895512689655	2.7644873808103405
0.387375	0.8987324880198667	2.7645090258080094
0.387425	0.8989756359092056	2.7645303859037496
0.387475	0.8992189952259064	2.764551460814051
0.387525	0.8994625662594472	2.764572250254963
0.387575	0.8997063492998606	2.764592753942089
0.387625	0.899950344637738	2.764612971590597
0.387675	0.900194552564223	2.764632902915204
0.387725	0.9004389733710216	2.7646525476301855
0.387775	0.9006836073504008	2.764671905449376
0.387825	0.9009284547951852	2.7646909760861544
0.387875	0.9011735159987657	2.76470975925346
0.387925	0.9014187912550952	2.7647282546637766
0.387975	0.9016642808586924	2.764746462029145
0.388025	0.9019099851046453	2.7647643810611515
0.388075	0.902155904288609	2.7647820114709365
0.388125	0.9024020387068079	2.764799352969183
0.388175	0.9026483886560394	2.764816405266122
0.388225	0.9028949544336711	2.7648331680715317
0.388275	0.9031417363376485	2.764849641094734
0.388325	0.9033887346664897	2.7648658240445934
0.388375	0.9036359497192885	2.7648817166295165
0.388425	0.903883381795722	2.7648973185574564
0.388475	0.904131031196043	2.764912629535904
0.388525	0.9043788982210866	2.7649276492718906
0.388575	0.9046269831722721	2.7649423774719866
0.388625	0.9048752863515985	2.764956813842298
0.388675	0.9051238080616562	2.7649709580884734
0.388725	0.9053725486056193	2.7649848099156897
0.388775	0.9056215082872506	2.7649983690286644
0.388825	0.9058706874109032	2.7650116351316445
0.388875	0.9061200862815233	2.7650246079284115
0.388925	0.9063697052046511	2.765037287122282
0.388975	0.9066195444864183	2.7650496724161
0.389025	0.9068696044335525	2.765061763512237
0.389075	0.9071198853533816	2.7650735601125995
0.389125	0.9073703875538291	2.7650850619186143
0.389175	0.9076211113434222	2.7650962686312415
0.389225	0.907872057031287	2.7651071799509617
0.389275	0.9081232249271567	2.765117795577784
0.389325	0.9083746153413651	2.7651281152112404
0.389375	0.9086262285848556	2.7651381385503817
0.389425	0.9088780649691764	2.7651478652937875
0.389475	0.9091301248064912	2.765157295139555
0.389525	0.9093824084095691	2.7651664277852963
0.389575	0.9096349160917936	2.7651752629281425
0.389625	0.9098876481671632	2.765183800264746
0.389675	0.9101406049502905	2.7651920394912772
0.389725	0.9103937867564086	2.7651999803034166
0.389775	0.9106471939013648	2.765207622396358
0.389825	0.9109008267016309	2.765214965464812
0.389875	0.9111546854742966	2.765222009202998
0.389925	0.9114087705370811	2.7652287533046485
0.389975	0.9116630822083218	2.765235197463008
0.390025	0.9119176208069891	2.765241341370825
0.390075	0.9121723866526776	2.765247184720359
0.390125	0.9124273800656137	2.7652527272033742
0.390175	0.9126826013666515	2.7652579685111394
0.390225	0.9129380508772843	2.765262908334433
0.390275	0.9131937289196352	2.76526754636353
0.390325	0.9134496358164644	2.7652718822882103
0.390375	0.9137057718911703	2.7652759157977544
0.390425	0.9139621374677948	2.7652796465809475
0.390475	0.9142187328710146	2.765283074326068
0.390525	0.9144755584261521	2.7652861987208937
0.390575	0.9147326144591724	2.7652890194526987
0.390625	0.9149899012966896	2.7652915362082533
0.390675	0.9152474192659638	2.765293748673822
0.390725	0.9155051686949047	2.7652956565351636
0.390775	0.915763149912074	2.765297259477525
0.390825	0.9160213632466833	2.7652985571856497
0.390875	0.9162798090285994	2.765299549343767
0.390925	0.9165384875883488	2.765300235635597
0.390975	0.9167973992571128	2.765300615744348
0.391025	0.9170565443667318	2.7653006893527117
0.391075	0.9173159232497059	2.7653004561428673
0.391125	0.9175755362392001	2.7652999157964797
0.391175	0.9178353836690417	2.7652990679946945
0.391225	0.9180954658737284	2.7652979124181396
0.391275	0.9183557831884219	2.7652964487469243
0.391325	0.9186163359489546	2.765294676660638
0.391375	0.9188771244918306	2.7652925958383454
0.391425	0.9191381491542236	2.765290205958591
0.391475	0.9193994102739874	2.7652875066993943
0.391525	0.9196609081896496	2.7652844977382554
0.391575	0.919922643240415	2.7652811787521387
0.391625	0.9201846157661712	2.7652775494174873
0.391675	0.9204468261074835	2.7652736094102126
0.391725	0.9207092746056064	2.7652693584056998
0.391775	0.9209719616024733	2.765264796078795
0.391825	0.9212348874407084	2.765259922103822
0.391875	0.9214980524636257	2.7652547361545685
0.391925	0.921761457015225	2.765249237904282
0.391975	0.9220251014402017	2.7652434270256814
0.392025	0.9222889860839442	2.7652373031909447
0.392075	0.9225531112925388	2.7652308660717133
0.392125	0.9228174774127672	2.765224115339088
0.392175	0.9230820847921125	2.765217050663626
0.392225	0.9233469337787588	2.7652096717153483
0.392275	0.9236120247215908	2.765201978163729
0.392325	0.9238773579702021	2.765193969677699
0.392375	0.9241429338748913	2.7651856459256416
0.392425	0.9244087527866653	2.765177006575398
0.392475	0.9246748150572418	2.765168051294258
0.392525	0.9249411210390512	2.7651587797489614
0.392575	0.9252076710852379	2.765149191605699
0.392625	0.9254744655496602	2.7651392865301094
0.392675	0.9257415047868968	2.765129064187277
0.392725	0.9260087891522478	2.7651185242417355
0.392775	0.9262763190017307	2.7651076663574603
0.392825	0.9265440946920885	2.765096490197866
0.392875	0.9268121165807925	2.765084995425818
0.392925	0.9270803850260384	2.7650731817036154
0.392975	0.9273489003867507	2.7650610486929996
0.393025	0.9276176630225859	2.7650485960551485
0.393075	0.9278866732939336	2.7650358234506767
0.393125	0.9281559315619193	2.7650227305396378
0.393175	0.9284254381884032	2.7650093169815158
0.393225	0.9286951935359873	2.764995582435226
0.393275	0.9289651979680105	2.764981526559121
0.393325	0.9292354518485572	2.764967149010977
0.393375	0.9295059555424549	2.7649524494480064
0.393425	0.9297767094152829	2.7649374275268426
0.393475	0.9300477138333616	2.7649220829035492
0.393525	0.9303189691637674	2.764906415233613
0.393575	0.9305904757743275	2.764890424171947
0.393625	0.9308622340336239	2.7648741093728835
0.393675	0.9311342443109957	2.764857470490179
0.393725	0.9314065069765367	2.7648405071770066
0.393775	0.9316790224011077	2.7648232190859616
0.393825	0.9319517909563259	2.764805605869052
0.393875	0.9322248130145759	2.7647876671777074
0.393925	0.932498088949008	2.764769402662762
0.393975	0.9327716191335425	2.764750811974474
0.394025	0.9330454039428686	2.764731894762507
0.394075	0.9333194437524513	2.7647126506759347
0.394125	0.9335937389385265	2.7646930793632394
0.394175	0.9338682898781115	2.764673180472316
0.394225	0.9341430969489969	2.7646529536504603
0.394275	0.934418160529756	2.764632398544375
0.394325	0.9346934809997482	2.764611514800166
0.394375	0.9349690587391165	2.7645903020633398
0.394425	0.93524489412879	2.764568759978806
0.394475	0.9355209875504886	2.764546888190875
0.394525	0.935797339386723	2.764524686343253
0.394575	0.9360739500207941	2.7645021540790387
0.394625	0.936350819836803	2.764479291040731
0.394675	0.9366279492196474	2.764456096870224
0.394725	0.9369053385550233	2.764432571208793
0.394775	0.9371829882294289	2.764408713697116
0.394825	0.9374608986301665	2.764384523975258
0.394875	0.9377390701453463	2.764360001682669
0.394925	0.9380175031638877	2.764335146458188
0.394975	0.938296198075516	2.7643099579400356
0.395025	0.9385751552707755	2.76428443576582
0.395075	0.9388543751410194	2.7642585795725276
0.395125	0.9391338580784239	2.764232388996531
0.395175	0.9394136044759823	2.764205863673578
0.395225	0.9396936147275068	2.7641790032387945
0.395275	0.9399738892276358	2.7641518073266846
0.395325	0.9402544283718324	2.7641242755711244
0.395375	0.9405352325563906	2.7640964076053676
0.395425	0.9408163021784308	2.7640682030620374
0.395475	0.9410976376359104	2.764039661573126
0.395525	0.941379239327617	2.7640107827699985
0.395575	0.9416611076531802	2.7639815662833827
0.395625	0.941943243013066	2.763952011743376
0.395675	0.9422256458085825	2.7639221187794414
0.395725	0.9425083164418822	2.7638918870204034
0.395775	0.9427912553159637	2.763861316094445
0.395825	0.9430744628346734	2.763830405629114
0.395875	0.9433579394027105	2.7637991552513155
0.395925	0.9436416854256257	2.763767564587312
0.395975	0.9439257013098229	2.7637356332627205
0.396025	0.944209987462569	2.7637033609025066
0.396075	0.9444945442919898	2.7636707471309987
0.396125	0.9447793722070684	2.7636377915718695
0.396175	0.9450644716176596	2.7636044938481406
0.396225	0.9453498429344818	2.7635708535821863
0.396275	0.9456354865691211	2.763536870395725
0.396325	0.9459214029340385	2.7635025439098144
0.396375	0.946207592442569	2.763467873744862
0.396425	0.9464940555089228	2.763432859520615
0.396475	0.9467807925481915	2.7633975008561604
0.396525	0.9470678039763453	2.7633617973699245
0.396575	0.9473550902102399	2.7633257486796685
0.396625	0.9476426516676165	2.763289354402491
0.396675	0.9479304887671038	2.76325261415482
0.396725	0.9482186019282248	2.7632155275524233
0.396775	0.9485069915713935	2.76317809421039
0.396825	0.9487956581179198	2.763140313743147
0.396875	0.9490846019900142	2.763102185764445
0.396925	0.9493738236107828	2.7630637098873576
0.396975	0.949663323404241	2.7630248857242843
0.397025	0.9499531017953057	2.7629857128869486
0.397075	0.9502431592098064	2.762946190986393
0.397125	0.9505334960744828	2.7629063196329824
0.397175	0.9508241128169836	2.762866098436391
0.397225	0.9511150098658764	2.762825527005617
0.397275	0.9514061876506469	2.7627846049489704
0.397325	0.9516976466017042	2.762743331874074
0.397375	0.951989387150377	2.7627017073878615
0.397425	0.9522814097289203	2.762659731096576
0.397475	0.9525737147705196	2.7626174026057653
0.397525	0.9528663027092905	2.7625747215202887
0.397575	0.9531591739802794	2.7625316874443047
0.397625	0.9534523290194747	2.762488299981276
0.397675	0.9537457682638	2.7624445587339657
0.397725	0.9540394921511207	2.7624004633044366
0.397775	0.9543335011202482	2.7623560132940503
0.397825	0.9546277956109374	2.762311208303466
0.397875	0.9549223760638945	2.7622660479326315
0.397925	0.9552172429207771	2.76222053178079
0.397975	0.9555123966241967	2.7621746594464773
0.398025	0.9558078376177227	2.762128430527515
0.398075	0.9561035663458862	2.7620818446210116
0.398125	0.9563995832541786	2.762034901323364
0.398175	0.9566958887890576	2.7619876002302495
0.398225	0.9569924833979475	2.761939940936627
0.398275	0.9572893675292454	2.7618919230367407
0.398325	0.9575865416323204	2.7618435461241115
0.398375	0.9578840061575178	2.76179480979153
0.398425	0.9581817615561616	2.761745713631071
0.398475	0.9584798082805549	2.7616962572340786
0.398525	0.9587781467839901	2.761646440191168
0.398575	0.9590767775207448	2.7615962620922234
0.398625	0.9593757009460825	2.7615457225263986
0.398675	0.9596749175162631	2.7614948210821155
0.398725	0.9599744276885417	2.7614435573470573
0.398775	0.96027423192117	2.7613919309081667
0.398825	0.9605743306734009	2.7613399413516544
0.398875	0.9608747244054935	2.7612875882629844
0.398925	0.961175413578712	2.761234871226877
0.398975	0.9614763986553272	2.761181789827309
0.399025	0.961777680098627	2.7611283436475125
0.399075	0.962079258372913	2.7610745322699715
0.399125	0.962381133943503	2.761020355276412
0.399175	0.9626833072767342	2.7609658122478167
0.399225	0.9629857788399722	2.7609109027644094
0.399275	0.9632885491016046	2.76085562640566
0.399325	0.9635916185310531	2.7607999827502843
0.399375	0.9638949875987662	2.7607439713762325
0.399425	0.9641986567762324	2.760687591860694
0.399475	0.9645026265359758	2.760630843780096
0.399525	0.9648068973515634	2.760573726710099
0.399575	0.9651114696976069	2.760516240225596
0.399625	0.9654163440497606	2.7604583839007133
0.399675	0.9657215208847366	2.760400157308806
0.399725	0.9660270006802938	2.7603415600224555
0.399775	0.9663327839152479	2.7602825916134632
0.399825	0.9666388710694738	2.7602232516528633
0.399875	0.966945262623911	2.760163539710905
0.399925	0.9672519590605627	2.7601034553570587
0.399975	0.9675589608624989	2.760042998160013
0.400025	0.9678662685138624	2.7599821676876672
0.400075	0.9681738824998692	2.7599209635071387
0.400125	0.9684818033068135	2.7598593851847557
0.400175	0.9687900314220701	2.7597974322860517
0.400225	0.9690985673340957	2.759735104375772
0.400275	0.9694074115324374	2.7596724010178675
0.400325	0.9697165645077261	2.7596093217754882
0.400375	0.9700260267516897	2.7595458662109937
0.400425	0.9703357987571501	2.759482033885936
0.400475	0.970645881018027	2.7594178243610696
0.400525	0.9709562740293465	2.759353237196343
0.400575	0.9712669782872371	2.7592882719508927
0.400625	0.9715779942889357	2.7592229281830556
0.400675	0.9718893225327939	2.759157205450352
0.400725	0.9722009635182726	2.7590911033094914
0.400775	0.9725129177459554	2.759024621316366
0.400825	0.9728251857175473	2.7589577590260537
0.400875	0.9731377679358758	2.7588905159928157
0.400925	0.9734506649048963	2.7588228917700888
0.400975	0.9737638771296985	2.7587548859104913
0.401025	0.9740774051165012	2.7586864979658086
0.401075	0.9743912493726652	2.7586177274870054
0.401125	0.974705410406689	2.758548574024221
0.401175	0.9750198887282184	2.758479037126753
0.401225	0.9753346848480443	2.758409116343071
0.401275	0.9756497992781122	2.758338811220813
0.401325	0.9759652325315177	2.758268121306771
0.401375	0.976280985122513	2.7581970461469023
0.401425	0.9765970575665149	2.758125585286322
0.401475	0.9769134503801019	2.7580537382693024
0.401525	0.977230164081021	2.757981504639265
0.401575	0.9775471991881918	2.7579088839387875
0.401625	0.9778645562217044	2.7578358757095955
0.401675	0.9781822357028331	2.7577624794925626
0.401725	0.9785002381540273	2.7576886948277033
0.401775	0.9788185640989233	2.757614521254182
0.401825	0.979137214062349	2.757539958310301
0.401875	0.9794561885703189	2.757465005533494
0.401925	0.9797754881500441	2.757389662460342
0.401975	0.9800951133299345	2.75731392862656
0.402025	0.9804150646396036	2.7572378035669862
0.402075	0.980735342609868	2.7571612868155917
0.402125	0.9810559477727556	2.75708437790548
0.402175	0.981376880661506	2.757007076368873
0.402225	0.9816981418105751	2.756929381737123
0.402275	0.9820197317556377	2.756851293540696
0.402325	0.9823416510335954	2.7567728113091796
0.402375	0.9826639001825752	2.7566939345712793
0.402425	0.9829864797419311	2.7566146628548145
0.402475	0.9833093902522584	2.7565349956867102
0.402525	0.9836326322553827	2.756454932593007
0.402575	0.9839562062943756	2.756374473098848
0.402625	0.9842801129135536	2.7562936167284873
0.402675	0.9846043526584787	2.7562123630052753
0.402725	0.9849289260759733	2.756130711451665
0.402775	0.9852538337141079	2.7560486615892077
0.402825	0.9855790761222171	2.7559662129385503
0.402875	0.9859046538508983	2.755883365019433
0.402925	0.9862305674520165	2.755800117350683
0.402975	0.9865568174787067	2.75571646945022
0.403025	0.9868834044853813	2.755632420835048
0.403075	0.9872103290277268	2.755547971021253
0.403125	0.9875375916627198	2.755463119524008
0.403175	0.9878651929486163	2.755377865857558
0.403225	0.9881931334449641	2.7552922095352272
0.403275	0.9885214137126073	2.7552061500694163
0.403325	0.988850034313684	2.755119686971595
0.403375	0.9891789958116377	2.7550328197523024
0.403425	0.9895082987712167	2.754945547921146
0.403475	0.9898379437584762	2.754857870986795
0.403525	0.9901679313407908	2.7547697884569824
0.403575	0.9904982620868449	2.7546812998384973
0.403625	0.9908289365666497	2.7545924046371923
0.403675	0.9911599553515378	2.754503102357969
0.403725	0.9914913190141755	2.754413392504781
0.403775	0.9918230281285556	2.7543232745806328
0.403825	0.9921550832700122	2.754232748087579
0.403875	0.9924874850152204	2.7541418125267167
0.403925	0.9928202339422	2.7540504673981814
0.403975	0.9931533306303216	2.753958712201154
0.404025	0.9934867756603073	2.7538665464338474
0.404075	0.9938205696142375	2.7537739695935106
0.404125	0.9941547130755517	2.753680981176426
0.404175	0.9944892066290562	2.753587580677903
0.404225	0.9948240508609288	2.7534937675922784
0.404275	0.9951592463587166	2.7533995414129113
0.404325	0.9954947937113491	2.753304901632189
0.404375	0.9958306935091376	2.7532098477415103
0.404425	0.9961669463437743	2.7531143792312975
0.404475	0.9965035528083481	2.7530184955909807
0.404525	0.9968405134973374	2.7529221963090036
0.404575	0.9971778290066232	2.752825480872819
0.404625	0.9975154999334871	2.7527283487688834
0.404675	0.9978535268766202	2.752630799482658
0.404725	0.9981919104361237	2.7525328324986056
0.404775	0.9985306512135129	2.752434447300184
0.404825	0.9988697498117308	2.7523356433698485
0.404875	0.9992092068351366	2.7522364201890452
0.404925	0.9995490228895183	2.752136777238211
0.404975	0.9998891985820991	2.752036713996776
0.405025	1.000229734521543	2.7519362299431442
0.405075	1.0005706313179514	2.7518353245547096
0.405125	1.0009118895828741	2.751733997307842
0.405175	1.0012535099293123	2.7516322476778896
0.405225	1.0015954929717192	2.7515300751391703
0.405275	1.0019378393260099	2.751427479164979
0.405325	1.0022805496095617	2.7513244592275674
0.405375	1.002623624441221	2.7512210147981673
0.405425	1.00296706444131	2.7511171453469627
0.405475	1.003310870231625	2.7510128503431
0.405525	1.0036550424354462	2.750908129254681
0.405575	1.0039995816775389	2.7508029815487656
0.405625	1.004344488584161	2.750697406691361
0.405675	1.0046897637830658	2.7505914041474275
0.405725	1.0050354079035055	2.7504849733808694
0.405775	1.0053814215762364	2.75037811385453
0.405825	1.0057278054335264	2.7502708250301966
0.405875	1.0060745601091567	2.7501631063685945
0.405925	1.006421686238429	2.7500549573293793
0.405975	1.0067691844581672	2.749946377371141
0.406025	1.0071170554067248	2.749837365951394
0.406075	1.0074652997239835	2.7497279225265836
0.406125	1.0078139180513679	2.7496180465520714
0.406175	1.0081629110318422	2.7495077374821486
0.406225	1.008512279309918	2.749396994770014
0.406275	1.0088620235316588	2.7492858178677815
0.406325	1.00921214434469	2.749174206226482
0.406375	1.0095626423981927	2.749062159296048
0.406425	1.0099135183429135	2.7489496765253167
0.406475	1.0102647728311747	2.748836757362034
0.406525	1.0106164065168712	2.7487234012528368
0.406575	1.0109684200554854	2.7486096076432625
0.406625	1.0113208141040788	2.7484953759777375
0.406675	1.0116735893213031	2.7483807056995806
0.406725	1.0120267463674106	2.748265596250999
0.406775	1.0123802859042539	2.748150047073085
0.406825	1.012734208595291	2.748034057605805
0.406875	1.0130885151055902	2.7479176272880084
0.406925	1.0134432061018341	2.7478007555574178
0.406975	1.0137982822523284	2.7476834418506253
0.407025	1.0141537442270057	2.7475656856030977
0.407075	1.0145095926974281	2.747447486249155
0.407125	1.014865828336795	2.747328843221994
0.407175	1.0152224518199453	2.747209755953659
0.407225	1.0155794638233677	2.7470902238750585
0.407275	1.0159368650251996	2.746970246415947
0.407325	1.0162946561052348	2.7468498230049314
0.407375	1.0166528377449309	2.7467289530694687
0.407425	1.0170114106274124	2.746607636035852
0.407475	1.017370375437481	2.7464858713292175
0.407525	1.017729732861607	2.7463636583735376
0.407575	1.0180894835879515	2.7462409965916232
0.407625	1.0184496283063589	2.746117885405108
0.407675	1.0188101677083696	2.7459943242344558
0.407725	1.0191711024872248	2.7458703124989547
0.407775	1.0195324333378684	2.7457458496167124
0.407825	1.0198941609569558	2.7456209350046574
0.407875	1.0202562860428541	2.745495568078525
0.407925	1.0206188092956556	2.7453697482528687
0.407975	1.0209817314171752	2.7452434749410424
0.408025	1.0213450531109625	2.745116747555211
0.408075	1.0217087750823022	2.744989565506332
0.408125	1.0220728980382214	2.74486192820417
0.408175	1.0224374226874975	2.744733835057275
0.408225	1.0228023497406573	2.7446052854729928
0.408275	1.0231676799099922	2.7444762788574564
0.408325	1.0235334139095544	2.7443468146155765
0.408375	1.0238995524551715	2.744216892151053
0.408425	1.02426609626444	2.7440865108663552
0.408475	1.0246330460567492	2.74395567016273
0.408525	1.0250004025532677	2.7438243694401927
0.408575	1.0253681664769578	2.743692608097524
0.408625	1.025736338552585	2.7435603855322723
0.408675	1.026104919506717	2.7434277011407415
0.408725	1.0264739100677325	2.743294554317993
0.408775	1.026843310965827	2.7431609444578413
0.408825	1.0272131229330141	2.7430268709528502
0.408875	1.0275833467031423	2.7428923331943285
0.408925	1.0279539830118882	2.742757330572327
0.408975	1.0283250325967757	2.742621862475636
0.409025	1.028696496197164	2.742485928291779
0.409075	1.0290683745542737	2.742349527407013
0.409125	1.0294406684111748	2.7422126592063227
0.409175	1.0298133785128099	2.742075323073413
0.409225	1.0301865056059858	2.7419375183907144
0.409275	1.030560050439387	2.741799244539371
0.409325	1.0309340137635776	2.741660500899238
0.409375	1.0313083963310106	2.7415212868488865
0.409425	1.031683198896036	2.741381601765591
0.409475	1.0320584222148999	2.7412414450253237
0.409525	1.0324340670457561	2.7411008160027603
0.409575	1.0328101341486722	2.7409597140712703
0.409625	1.0331866242856327	2.740818138602915
0.409675	1.033563538220544	2.74067608896844
0.409725	1.0339408767192506	2.7405335645372775
0.409775	1.034318640549531	2.7403905646775417
0.409825	1.034696830481105	2.7402470887560146
0.409875	1.0350754472856476	2.7401031361381625
0.409925	1.035454491736788	2.739958706188108
0.409975	1.035833964610117	2.739813798268644
0.410025	1.0362138666831955	2.7396684117412233
0.410075	1.036594198735561	2.7395225459659542
0.410125	1.0369749615487316	2.739376200301605
0.410175	1.0373561559062139	2.7392293741055833
0.410225	1.0377377825935146	2.7390820667339453
0.410275	1.0381198423981353	2.7389342775413903
0.410325	1.0385023361095855	2.7387860058812583
0.410375	1.038885264519399	2.738637251105517
0.410425	1.0392686284211234	2.7384880125647646
0.410475	1.0396524286103352	2.738338289608225
0.410525	1.040036665884645	2.7381880815837456
0.410575	1.0404213410437047	2.738037387837789
0.410625	1.0408064548892175	2.7378862077154342
0.410675	1.0411920082249397	2.7377345405603655
0.410725	1.0415780018566891	2.737582385714879
0.410775	1.0419644365923542	2.7374297425198684
0.410825	1.0423513132418938	2.7372766103148196
0.410875	1.0427386326173558	2.7371229884378265
0.410925	1.0431263955328731	2.736968876225554
0.410975	1.043514602804674	2.736814273013266
0.411025	1.0439032552510892	2.736659178134804
0.411075	1.0442923536925606	2.736503590922586
0.411125	1.0446818989516498	2.7363475107075983
0.411175	1.0450718918530375	2.7361909368193933
0.411225	1.045462333223541	2.7360338685861008
0.411275	1.0458532238921145	2.7358763053344006
0.411325	1.0462445646898515	2.7357182463895313
0.411375	1.0466363564499999	2.7355596910752853
0.411425	1.0470286000079714	2.7354006387140006
0.411475	1.0474212962013407	2.735241088626553
0.411525	1.04781444586986	2.7350810401323615
0.411575	1.048208049855462	2.7349204925493855
0.411625	1.048602109002266	2.734759445194106
0.411675	1.0489966241565867	2.7345978973815357
0.411725	1.0493915961669418	2.734435848425206
0.411775	1.0497870258840636	2.7342732976371615
0.411825	1.0501829141608972	2.7341102443279666
0.411875	1.0505792618526202	2.7339466878066885
0.411925	1.050976069816633	2.7337826273809043
0.411975	1.0513733389125843	2.7336180623566895
0.412025	1.0517710700023686	2.7334529920386115
0.412075	1.052169263950134	2.733287415729729
0.412125	1.0525679216222932	2.733121332731589
0.412175	1.0529670438875296	2.732954742344217
0.412225	1.0533666316168058	2.7327876438661156
0.412275	1.053766685683373	2.732620036594265
0.412325	1.054167206962769	2.7324519198241073
0.412375	1.0545681963328357	2.732283292849555
0.412425	1.0549696546737286	2.732114154962978
0.412475	1.0553715828679178	2.7319445054551927
0.412525	1.0557739818001988	2.7317743436154776
0.412575	1.0561768523576995	2.731603668731545
0.412625	1.0565801954298863	2.731432480089552
0.412675	1.0569840119085803	2.7312607769740898
0.412725	1.0573883026879496	2.7310885586681852
0.412775	1.057793068664535	2.73091582445329
0.412825	1.0581983107372483	2.7307425736092763
0.412875	1.0586040298073787	2.7305688054144306
0.412925	1.059010226778613	2.7303945191454586
0.412975	1.0594169025570266	2.730219714077465
0.413025	1.0598240580511038	2.730044389483966
0.413075	1.0602316941717433	2.729868544636866
0.413125	1.060639811832263	2.7296921788064705
0.413175	1.0610484119484134	2.7295152912614693
0.413225	1.0614574954383822	2.7293378812689357
0.413275	1.0618670632228016	2.729159948094326
0.413325	1.0622771162247637	2.7289814910014605
0.413375	1.0626876553698221	2.7288025092525334
0.413425	1.0630986815859995	2.7286230021081046
0.413475	1.0635101958038033	2.7284429688270886
0.413525	1.0639221989562253	2.7282624086667555
0.413575	1.0643346919787608	2.728081320882728
0.413625	1.064747675809405	2.727899704728963
0.413675	1.0651611513886745	2.7277175594577665
0.413725	1.065575119659604	2.727534884319768
0.413775	1.065989581567764	2.727351678563932
0.413825	1.0664045380612666	2.727167941437545
0.413875	1.0668199900907704	2.7269836721862095
0.413925	1.0672359386094927	2.7267988700538504
0.413975	1.0676523845732209	2.7266135342826883
0.414025	1.0680693289403183	2.726427664113253
0.414075	1.0684867726717302	2.726241258784368
0.414125	1.0689047167310015	2.726054317533157
0.414175	1.069323162084276	2.725866839595024
0.414225	1.0697421097003104	2.7256788242036554
0.414275	1.0701615605504837	2.7254902705910165
0.414325	1.070581515608807	2.725301177987341
0.414375	1.0710019758519285	2.7251115456211368
0.414425	1.07142294225915	2.724921372719163
0.414475	1.0718444158124247	2.724730658506433
0.414525	1.0722663974963775	2.72453940220622
0.414575	1.07268888829831	2.7243476030400364
0.414625	1.073111889208212	2.72415526022763
0.414675	1.073535401218764	2.723962372986989
0.414725	1.0739594253253533	2.7237689405343266
0.414775	1.0743839625260814	2.723574962084074
0.414825	1.0748090138217772	2.7233804368488896
0.414875	1.0752345802159997	2.723185364039636
0.414925	1.0756606627150518	2.7229897428653866
0.414975	1.0760872623279876	2.722793572533414
0.415025	1.0765143800666275	2.722596852249181
0.415075	1.076942016945562	2.722399581216349
0.415125	1.0773701739821624	2.7222017586367544
0.415175	1.0777988521965958	2.7220033837104185
0.415225	1.0782280526118284	2.7218044556355308
0.415275	1.0786577762536387	2.721604973608453
0.415325	1.0790880241506262	2.7214049368236948
0.415375	1.0795187973342197	2.7212043444739367
0.415425	1.0799500968386955	2.7210031957499994
0.415475	1.080381923701175	2.720801489840849
0.415525	1.0808142789616455	2.7205992259335936
0.415575	1.0812471636629681	2.7203964032134675
0.415625	1.0816805788508805	2.7201930208638383
0.415675	1.0821145255740143	2.719989078066181
0.415725	1.0825490048839046	2.719784574000101
0.415775	1.0829840178350045	2.7195795078432994
0.415825	1.083419565484685	2.7193738787715893
0.415875	1.0838556488932494	2.719167685958872
0.415925	1.084292269123949	2.718960928577146
0.415975	1.084729427242988	2.7187536057964894
0.416025	1.0851671243195395	2.718545716785063
0.416075	1.0856053614257506	2.718337260709095
0.416125	1.086044139636754	2.7181282367328867
0.416175	1.0864834600306779	2.7179186440187952
0.416225	1.0869233236886617	2.7177084817272323
0.416275	1.0873637316948659	2.7174977490166548
0.416325	1.087804685136479	2.717286445043564
0.416375	1.0882461851037257	2.717074568962499
0.416425	1.0886882326898897	2.7168621199260214
0.416475	1.0891308289913106	2.716649097084724
0.416525	1.089573975107407	2.7164354995872095
0.416575	1.0900176721406778	2.716221326580094
0.416625	1.0904619211967217	2.716006577207998
0.416675	1.0909067233842424	2.7157912506135387
0.416725	1.0913520798150618	2.7155753459373235
0.416775	1.0917979916041323	2.7153588623179483
0.416825	1.0922444598695462	2.7151417988919824
0.416875	1.0926914857325511	2.714924154793965
0.416925	1.093139070317555	2.7147059291564104
0.416975	1.0935872147521426	2.7144871211097845
0.417025	1.094035920167088	2.714267729782504
0.417075	1.0944851876963586	2.7140477543009363
0.417125	1.0949350184771358	2.713827193789385
0.417175	1.09538541364982	2.7136060473700874
0.417225	1.0958363743580453	2.7133843141632044
0.417275	1.0962879017486955	2.71316199328682
0.417325	1.0967399969719047	2.7129390838569227
0.417375	1.0971926611810805	2.712715584987415
0.417425	1.0976458955329118	2.712491495790098
0.417475	1.0980997011873774	2.71226681537466
0.417525	1.0985540793077633	2.712041542848676
0.417575	1.0990090310606708	2.711815677317602
0.417625	1.099464557616035	2.7115892178847614
0.417675	1.0999206601471307	2.711362163651343
0.417725	1.1003773398305836	2.711134513716398
0.417775	1.1008345978463863	2.710906267176822
0.417825	1.101292435377914	2.7106774231273576
0.417875	1.1017508536119323	2.7104479806605815
0.417925	1.102209853738604	2.710217938866904
0.417975	1.1026694369515164	2.7099872968345573
0.418025	1.103129604447677	2.7097560536495853
0.418075	1.103590357427542	2.7095242083958437
0.418125	1.1040516970950174	2.709291760154988
0.418175	1.1045136246574783	2.709058708006468
0.418225	1.104976141325781	2.7088250510275174
0.418275	1.1054392483142705	2.708590788293156
0.418325	1.1059029468408026	2.708355918876165
0.418375	1.1063672381267464	2.708120441847104
0.418425	1.1068321233970062	2.7078843562742803
0.418475	1.107297603880028	2.7076476612237506
0.418525	1.10776368080782	2.707410355759321
0.418575	1.1082303554159583	2.7071724389425285
0.418625	1.1086976289436075	2.706933909832637
0.418675	1.1091655026335263	2.706694767486636
0.418725	1.1096339777320852	2.706455010959224
0.418775	1.1101030554892832	2.7062146393028037
0.418825	1.110572737158753	2.705973651567478
0.418875	1.111043023997787	2.705732046801038
0.418925	1.1115139172673367	2.7054898240489553
0.418975	1.1119854182320357	2.7052469823543794
0.419025	1.1124575281602107	2.705003520758124
0.419075	1.112930248323897	2.704759438298665
0.419125	1.1134035799988518	2.7045147340121254
0.419175	1.113877524464564	2.7042694069322772
0.419225	1.1143520830042726	2.7040234560905256
0.419275	1.1148272569049804	2.703776880515901
0.419325	1.1153030474574686	2.7035296792350567
0.419375	1.1157794559563148	2.7032818512722585
0.419425	1.1162564836998956	2.7030333956493746
0.419475	1.1167341319904143	2.7027843113858654
0.419525	1.117212402133907	2.702534597498785
0.419575	1.1176912954402574	2.702284253002763
0.419625	1.1181708132232178	2.7020332769100035
0.419675	1.1186509568004137	2.701781668230274
0.419725	1.1191317274933723	2.701529425970896
0.419775	1.1196131266275227	2.7012765491367388
0.419825	1.1200951555322183	2.7010230367302084
0.419875	1.120577815540755	2.700768887751247
0.419925	1.1210611079903807	2.7005141011973084
0.419975	1.1215450342223108	2.7002586760633718
0.420025	1.12202959558174	2.700002611341915
0.420075	1.1225147934178694	2.699745906022916
0.420125	1.1230006290839065	2.6994885590938376
0.420175	1.1234871039371008	2.6992305695396266
0.420225	1.1239742193387323	2.6989719363426974
0.420275	1.1244619766541493	2.6987126584829295
0.420325	1.1249503772527771	2.6984527349376584
0.420375	1.1254394225081295	2.698192164681659
0.420425	1.1259291137978265	2.6979309466871504
0.420475	1.126419452503614	2.6976690799237772
0.420525	1.1269104400113794	2.6974065633585993
0.420575	1.1274020777111615	2.6971433959560924
0.420625	1.1278943669971713	2.6968795766781297
0.420675	1.1283873092678047	2.6966151044839837
0.420725	1.1288809059256666	2.6963499783303067
0.420775	1.1293751583775755	2.696084197171124
0.420825	1.129870068034589	2.6958177599578264
0.420875	1.1303656363120202	2.695550665639168
0.420925	1.1308618646294435	2.6952829131612464
0.420975	1.1313587544107266	2.6950145014674978
0.421025	1.131856307084037	2.6947454294986857
0.421075	1.1323545240818569	2.694475696192901
0.421125	1.1328534068410079	2.694205300485538
0.421175	1.1333529568026617	2.6939342413092997
0.421225	1.1338531754123653	2.693662517594175
0.421275	1.1343540641200474	2.6933901282674424
0.421325	1.1348556243800394	2.69311707225365
0.421375	1.1353578576510996	2.692843348474612
0.421425	1.1358607653964181	2.692568955849396
0.421475	1.1363643490836415	2.6922938932943183
0.421525	1.136868610184893	2.692018159722926
0.421575	1.1373735501767834	2.6917417540459954
0.421625	1.1378791705404347	2.691464675171522
0.421675	1.1383854727614875	2.6911869220047078
0.421725	1.1388924583301354	2.690908493447944
0.421775	1.1394001287411264	2.6906293884008194
0.421825	1.1399084854937938	2.690349605760093
0.421875	1.1404175300920654	2.6900691444197005
0.421925	1.140927264044483	2.6897880032707233
0.421975	1.1414376888642273	2.6895061812013985
0.422025	1.1419488060691287	2.6892236770970985
0.422075	1.1424606171816893	2.6889404898403257
0.422125	1.1429731237290985	2.688656618310697
0.422175	1.143486327243253	2.688372061384941
0.422225	1.1440002292607805	2.6880868179368824
0.422275	1.1445148313230502	2.68780088683743
0.422325	1.145030134976193	2.6875142669545755
0.422375	1.1455461417711288	2.6872269571533747
0.422425	1.1460628532635757	2.686938956295938
0.422475	1.1465802710140736	2.686650263241425
0.422525	1.1470983965880042	2.6863608768460288
0.422575	1.1476172315556048	2.68607079596297
0.422625	1.1481367774919977	2.685780019442481
0.422675	1.1486570359771993	2.6854885461317974
0.422725	1.149178008596143	2.685196374875154
0.422775	1.1496996969387099	2.684903504513762
0.422825	1.1502221025997306	2.6846099338858065
0.422875	1.1507452271790126	2.6843156618264334
0.422925	1.1512690722813597	2.68402068716774
0.422975	1.1517936395166055	2.683725008738762
0.423025	1.1523189304996038	2.683428625365469
0.423075	1.1528449468502813	2.683131535870743
0.423125	1.1533716901936375	2.682833739074373
0.423175	1.1538991621597707	2.682535233793047
0.423225	1.1544273643838983	2.682236018840331
0.423275	1.1549562985063806	2.6819360930266707
0.423325	1.1554859661727368	2.6816354551593724
0.423375	1.1560163690336671	2.681334104042591
0.423425	1.1565475087450787	2.6810320384773245
0.423475	1.1570793869681006	2.6807292572613934
0.423525	1.1576120053691068	2.680425759189445
0.423575	1.1581453656197365	2.680121543052917
0.423625	1.1586794693969218	2.679816607640056
0.423675	1.1592143183828985	2.679510951735881
0.423725	1.159749914265237	2.679204574122189
0.423775	1.1602862587368599	2.6788974735775293
0.423825	1.1608233534960661	2.6785896488772023
0.423875	1.1613612002465472	2.6782810987932413
0.423925	1.1618998006974193	2.6779718220944084
0.423975	1.1624391565632337	2.6776618175461704
0.424025	1.1629792695640113	2.6773510839106986
0.424075	1.163520141425251	2.6770396199468505
0.424125	1.164061773877966	2.6767274244101578
0.424175	1.1646041686586959	2.6764144960528227
0.424225	1.165147327509537	2.6761008336236904
0.424275	1.1656912521781593	2.6757864358682513
0.424325	1.1662359444178383	2.6754713015286185
0.424375	1.1667814059874626	2.675155429343523
0.424425	1.1673276386515745	2.6748388180482965
0.424475	1.1678746441803793	2.6745214663748618
0.424525	1.1684224243497778	2.6742033730517143
0.424575	1.1689709809413855	2.6738845368039215
0.424625	1.1695203157425598	2.673564956353099
0.424675	1.1700704305464191	2.6732446304174036
0.424725	1.17062132715187	2.672923557711514
0.424775	1.17117300736363	2.6726017369466306
0.424825	1.1717254729922493	2.6722791668304464
0.424875	1.1722787258541443	2.671955846067149
0.424925	1.1728327677716088	2.6716317733574018
0.424975	1.1733876005728534	2.6713069473983277
0.425025	1.173943226092012	2.6709813668834967
0.425075	1.174499646169181	2.6706550305029197
0.425125	1.1750568626504416	2.670327936943023
0.425175	1.1756148773878805	2.6700000848866496
0.425225	1.1761736922396202	2.6696714730130395
0.425275	1.1767333090698402	2.6693420999978055
0.425325	1.1772937297487989	2.6690119645129418
0.425375	1.1778549561528726	2.6686810652267954
0.425425	1.1784169901645674	2.6683494008040496
0.425475	1.17897983367255	2.6680169699057226
0.425525	1.1795434885716758	2.6676837711891412
0.425575	1.1801079567630126	2.6673498033079373
0.425625	1.1806732401538684	2.66701506491203
0.425675	1.181239340657816	2.666679554647608
0.425725	1.181806260194718	2.666343271157124
0.425775	1.1823740006907604	2.6660062130792754
0.425825	1.182942564078466	2.6656683790489883
0.425875	1.1835119522967374	2.66532976769741
0.425925	1.1840821672908706	2.664990377651882
0.425975	1.184653211012594	2.6646502075359453
0.426025	1.185225085420084	2.6643092559693056
0.426075	1.1857977924779994	2.663967521567839
0.426125	1.18637133415751	2.6636250029435566
0.426175	1.1869457124363199	2.663281698704603
0.426225	1.1875209292986981	2.66293760745524
0.426275	1.1880969867355036	2.662592727795832
0.426325	1.1886738867442233	2.6622470583228264
0.426375	1.1892516313289851	2.6619005976287426
0.426425	1.189830222500596	2.6615533443021566
0.426475	1.1904096622765719	2.66120529692769
0.426525	1.190989952681163	2.6608564540859834
0.426575	1.1915710957453756	2.6605068143536936
0.426625	1.1921530935070177	2.660156376303479
0.426675	1.192735948010715	2.6598051385039696
0.426725	1.1933196613079422	2.659453099519766
0.426775	1.193904235457059	2.6591002579114176
0.426825	1.1944896725233323	2.6587466122354044
0.426875	1.1950759745789716	2.6583921610441363
0.426925	1.1956631437031566	2.658036902885913
0.426975	1.1962511819820651	2.6576808363049333
0.427025	1.1968400915089088	2.657323959841259
0.427075	1.1974298743839555	2.656966272030816
0.427125	1.1980205327145705	2.6566077714053637
0.427175	1.1986120686152397	2.6562484564924875
0.427225	1.1992044842076028	2.6558883258155817
0.427275	1.1997977816204832	2.6555273778938298
0.427325	1.2003919629899245	2.6551656112421904
0.427375	1.2009870304592056	2.6548030243713843
0.427425	1.2015829861788996	2.6544396157878762
0.427475	1.2021798323068809	2.654075383993852
0.427525	1.2027775710083703	2.6537103274872074
0.427575	1.203376204455964	2.6533444447615366
0.427625	1.2039757348296638	2.6529777343060985
0.427675	1.2045761643169088	2.6526101946058263
0.427725	1.2051774951126133	2.652241824141284
0.427775	1.2057797294191996	2.651872621388667
0.427825	1.2063828694466265	2.651502584819774
0.427875	1.206986917412421	2.651131712901996
0.427925	1.2075918755417143	2.6507600040983
0.427975	1.2081977460672868	2.6503874568672106
0.428025	1.2088045312295763	2.650014069662786
0.428075	1.209412233276734	2.6496398409346096
0.428125	1.2100208544646545	2.649264769127768
0.428175	1.2106303970569994	2.6488888526828314
0.428225	1.2112408633252414	2.6485120900358448
0.428275	1.2118522555486964	2.6481344796183026
0.428325	1.2124645760145578	2.647756019857125
0.428375	1.213077827017936	2.647376709174655
0.428425	1.213692010861887	2.646996545988625
0.428475	1.2143071298574524	2.646615528712148
0.428525	1.2149231863236916	2.6462336557537007
0.428575	1.2155401825877203	2.6458509255170943
0.428625	1.216158120984744	2.6454673364014702
0.428675	1.2167770038580972	2.6450828868012706
0.428725	1.2173968335592769	2.6446975751062256
0.428775	1.2180176124479782	2.6443113997013303
0.428825	1.2186393428921387	2.6439243589668306
0.428875	1.2192620272679653	2.6435364512781985
0.428925	1.2198856679599765	2.6431476750061185
0.428975	1.220510267361041	2.642758028516467
0.429025	1.221135827872414	2.642367510170289
0.429075	1.2217623519037757	2.6419761183237864
0.429125	1.2223898418732617	2.6415838513282903
0.429175	1.223018300207517	2.641190707530247
0.429225	1.2236477293417172	2.6407966852711944
0.429275	1.224278131719618	2.6404017828877544
0.429325	1.2249095097935951	2.6400059987115907
0.429375	1.225541866024675	2.6396093310694053
0.429425	1.2261752028825812	2.6392117782829185
0.429475	1.2268095228457678	2.638813338668841
0.429525	1.2274448284014632	2.6384140105388605
0.429575	1.228081122045712	2.6380137921996183
0.429625	1.2287184062834071	2.6376126819526866
0.429675	1.22935668362834	2.637210678094552
0.429725	1.2299959566032366	2.6368077789165922
0.429775	1.2306362277397969	2.636403982705059
0.429825	1.2312774995787383	2.635999287741053
0.429875	1.2319197746698354	2.635593692300504
0.429925	1.2325630555719647	2.635187194654151
0.429975	1.2332073448531415	2.6347797930675245
0.430025	1.2338526450905625	2.6343714858009117
0.430075	1.2344989588706505	2.6339622711093513
0.430125	1.2351462887890958	2.633552147242603
0.430175	1.2357946374509021	2.6331411124451307
0.430225	1.236444007470422	2.632729164956078
0.430275	1.2370944014714091	2.632316303009248
0.430325	1.2377458220870539	2.631902524833074
0.430375	1.2383982719600308	2.63148782865061
0.430425	1.2390517537425427	2.631072212679496
0.430475	1.239706270096363	2.6306556751319476
0.430525	1.2403618236928815	2.630238214214721
0.430575	1.2410184172131489	2.629819828129103
0.430625	1.2416760533479239	2.6294005150708832
0.430675	1.242334734797711	2.628980273230323
0.430725	1.2429944642728155	2.628559100792147
0.430775	1.2436552444933804	2.628136995935515
0.430825	1.2443170781894377	2.627713956833994
0.430875	1.2449799681009528	2.6272899816555366
0.430925	1.2456439169778741	2.626865068562462
0.430975	1.2463089275801746	2.626439215711432
0.431025	1.2469750026779076	2.6260124212534204
0.431075	1.2476421450512363	2.625584683333697
0.431125	1.248310357490505	2.625156000091798
0.431175	1.248979642796268	2.6247263696615084
0.431225	1.2496500037793465	2.6242957901708355
0.431275	1.2503214432608738	2.623864259741979
0.431325	1.2509939640723475	2.623431776491314
0.431375	1.251667569055673	2.6229983385293645
0.431425	1.2523422610632138	2.622563943960781
0.431475	1.2530180429578477	2.62212859088431
0.431525	1.2536949176130066	2.621692277392774
0.431575	1.2543728879127354	2.6212550015730396
0.431625	1.2550519567517375	2.6208167615060014
0.431675	1.2557321270354278	2.6203775552665527
0.431725	1.2564134016799813	2.6199373809235627
0.431775	1.2570957836123835	2.6194962365398418
0.431825	1.257779275770484	2.6190541201721294
0.431875	1.258463881103054	2.61861102987106
0.431925	1.2591496025698246	2.6181669636811318
0.431975	1.2598364431415527	2.617721919640702
0.432025	1.260524405800067	2.61727589578193
0.432075	1.261213493538322	2.616828890130782
0.432125	1.2619037093604462	2.616380900706981
0.432175	1.26259505628181	2.615931925523989
0.432225	1.2632875373290633	2.615481962588984
0.432275	1.2639811555402023	2.6150310099028307
0.432325	1.264675913964613	2.614579065460045
0.432375	1.2653718156631377	2.6141261272487815
0.432425	1.2660688637081217	2.613672193250795
0.432475	1.2667670611834738	2.613217261441417
0.432525	1.2674664111847214	2.6127613297895262
0.432575	1.2681669168190632	2.612304396257527
0.432625	1.2688685812054301	2.6118464588013097
0.432675	1.2695714074745388	2.611387515370235
0.432725	1.2702753987689503	2.610927563907098
0.432775	1.2709805582431266	2.6104666023481062
0.432825	1.2716868890634916	2.610004628622842
0.432875	1.2723943944084872	2.60954164065424
0.432925	1.2731030774686305	2.609077636358559
0.432975	1.2738129414465766	2.6086126136453474
0.433025	1.2745239895571732	2.6081465704174227
0.433075	1.275236225027525	2.607679504570835
0.433125	1.2759496510970467	2.60721141399484
0.433175	1.276664271017534	2.6067422965718685
0.433225	1.2773800880532131	2.606272150177498
0.433275	1.2780971054808092	2.6058009726804228
0.433325	1.2788153265896083	2.6053287619424186
0.433375	1.2795347546815126	2.604855515818322
0.433425	1.2802553930711107	2.6043812321559936
0.433475	1.2809772450857337	2.603905908796286
0.433525	1.2817003140655228	2.60342954357302
0.433575	1.2824246033634816	2.602952134312946
0.433625	1.2831501163455596	2.602473678835717
0.433675	1.2838768563906988	2.6019941749538567
0.433725	1.284604826890909	2.6015136204727294
0.433775	1.2853340312513217	2.6010320131905007
0.433825	1.2860644728902686	2.6005493508981194
0.433875	1.2867961552393374	2.6000656313792736
0.433925	1.2875290817434415	2.5995808524103623
0.433975	1.288263255860887	2.5990950117604648
0.434025	1.2889986810634375	2.5986081071913074
0.434075	1.2897353608363809	2.5981201364572306
0.434125	1.290473298678605	2.5976310973051535
0.434175	1.2912124981026551	2.5971409874745452
0.434225	1.2919529626348027	2.596649804697387
0.434275	1.2926946958151233	2.5961575466981475
0.434325	1.2934377011975597	2.5956642111937365
0.434375	1.29418198234999	2.595169795893478
0.434425	1.2949275428543048	2.5946742984990796
0.434475	1.2956743863064708	2.594177716704595
0.434525	1.2964225163166077	2.5936800481963833
0.434575	1.2971719365090537	2.5931812906530873
0.434625	1.2979226505224404	2.5926814417455843
0.434675	1.2986746620097687	2.5921804991369615
0.434725	1.2994279746384763	2.5916784604824814
0.434775	1.300182592090512	2.5911753234295403
0.434825	1.300938518062409	2.590671085617636
0.434875	1.3016957562653622	2.590165744678331
0.434925	1.3024543104253026	2.5896592982352185
0.434975	1.3032141842829699	2.589151743903883
0.435025	1.3039753815939883	2.5886430792918635
0.435075	1.304737906128938	2.5881333019986243
0.435125	1.305501761673447	2.587622409615513
0.435175	1.306266952028249	2.5871103997257165
0.435225	1.3070334810092734	2.5865972699042383
0.435275	1.307801352447721	2.5860830177178498
0.435325	1.3085705701901413	2.5855676407250576
0.435375	1.309341138098509	2.5850511364760673
0.435425	1.3101130600503064	2.5845335025127416
0.435475	1.310886339938604	2.5840147363685597
0.435525	1.31166098167214	2.5834948355685863
0.435575	1.3124369891753966	2.5829737976294256
0.435625	1.3132143663886913	2.5824516200591927
0.435675	1.3139931172682517	2.581928300357462
0.435725	1.3147732457862957	2.5814038360152285
0.435775	1.315554755931124	2.5808782245148825
0.435825	1.3163376517071925	2.5803514633301594
0.435875	1.3171219371352034	2.5798235499260973
0.435925	1.3179076162521897	2.579294481758999
0.435975	1.318694693111596	2.5787642562763944
0.436025	1.319483171783369	2.578232870917001
0.436075	1.3202730563540415	2.5777003231106748
0.436125	1.32106435092682	2.5771666102783795
0.436175	1.3218570596216699	2.576631729832133
0.436225	1.3226511865754067	2.576095679174976
0.436275	1.3234467359417759	2.5755584557009255
0.436325	1.3242437118915573	2.575020056794937
0.436375	1.3250421186126404	2.5744804798328524
0.436425	1.325841960310118	2.573939722181372
0.436475	1.3266432412063847	2.5733977811979973
0.436525	1.327445965541214	2.5728546542309956
0.436575	1.328250137571864	2.5723103386193507
0.436625	1.329055761573167	2.5717648316927275
0.436675	1.3298628418376146	2.5712181307714244
0.436725	1.3306713826754593	2.5706702331663234
0.436775	1.331481388414803	2.5701211361788543
0.436825	1.3322928634016973	2.5695708371009447
0.436875	1.3331058120002366	2.569019333214981
0.436925	1.3339202385926505	2.568466621793753
0.436975	1.3347361475794097	2.5679127001004196
0.437025	1.3355535433793098	2.567357565388453
0.437075	1.3363724304295839	2.566801214901601
0.437125	1.3371928131859923	2.5662436458738354
0.437175	1.3380146961229267	2.5656848555293066
0.437225	1.3388380837335045	2.5651248410822967
0.437275	1.339662980529671	2.5645635997371783
0.437325	1.340489391042304	2.5640011286883557
0.437375	1.341317319821312	2.5634374251202243
0.437425	1.3421467714357402	2.56287248620712
0.437475	1.3429777504738696	2.562306309113276
0.437525	1.343810261543322	2.5617388909927703
0.437575	1.3446443092711704	2.5611702289894724
0.437625	1.3454798983040344	2.560600320237004
0.437675	1.3463170333081929	2.5600291618586826
0.437725	1.3471557189696872	2.559456750967472
0.437775	1.3479959599944373	2.5588830846659376
0.437825	1.3488377611083329	2.5583081600461886
0.437875	1.3496811270573579	2.557731974189833
0.437925	1.3505260626076943	2.5571545241679283
0.437975	1.3513725725458308	2.5565758070409217
0.438025	1.3522206616786763	2.555995819858603
0.438075	1.353070334833669	2.5554145596600586
0.438125	1.35392159685889	2.554832023473605
0.438175	1.3547744526231769	2.554248208316756
0.438225	1.3556289070162364	2.553663111196153
0.438275	1.3564849649487598	2.5530767291075236
0.438325	1.3573426313525427	2.552489059035614
0.438375	1.3582019111805959	2.5519000979541486
0.438425	1.3590628094072599	2.5513098428257734
0.438475	1.3599253310283308	2.5507182906019947
0.438525	1.3607894810611718	2.550125438223134
0.438575	1.361655264544837	2.5495312826182657
0.438625	1.3625226865401945	2.5489358207051636
0.438675	1.363391752130034	2.548339049390241
0.438725	1.3642624664192022	2.547740965568508
0.438775	1.3651348345347223	2.547141566123499
0.438825	1.366008861625917	2.5465408479272242
0.438875	1.3668845528645217	2.545938807840115
0.438925	1.3677619134448284	2.54533544271096
0.438975	1.3686409485838016	2.5447307493768476
0.439025	1.3695216635212046	2.5441247246631153
0.439075	1.3704040635197292	2.5435173653832774
0.439125	1.3712881538651265	2.5429086683389857
0.439175	1.3721739398663313	2.5422986303199493
0.439225	1.3730614268555956	2.5416872481038904
0.439275	1.3739506201886211	2.5410745184564747
0.439325	1.3748415252446855	2.5404604381312557
0.439375	1.3757341474267848	2.5398450038696136
0.439425	1.3766284921617533	2.5392282124006966
0.439475	1.377524564900416	2.5386100604413504
0.439525	1.378422371117709	2.5379905446960636
0.439575	1.379321916312826	2.5373696618569106
0.439625	1.380223206009354	2.536747408603473
0.439675	1.3811262457554032	2.5361237816027926
0.439725	1.38203104112376	2.535498777509297
0.439775	1.382937597712019	2.5348723929647434
0.439825	1.3838459211427303	2.534244624598144
0.439875	1.3847560170635311	2.5336154690257158
0.439925	1.385667891147302	2.5329849228508055
0.439975	1.3865815490923035	2.5323529826638245
0.440025	1.3874969966223214	2.5317196450421866
0.440075	1.3884142394868217	2.531084906550234
0.440125	1.3893332834610874	2.5304487637391877
0.440175	1.3902541343463741	2.5298112131470565
0.440225	1.391176797970055	2.5291722512985904
0.440275	1.392101280185775	2.528531874705201
0.440325	1.3930275868735984	2.5278900798648967
0.440375	1.3939557239401659	2.527246863262212
0.440425	1.3948856973188473	2.526602221368141
0.440475	1.3958175129698909	2.5259561506400696
0.440525	1.3967511768805874	2.525308647521692
0.440575	1.397686695065426	2.5246597084429565
0.440625	1.3986240735662432	2.524009329819991
0.440675	1.3995633184523957	2.5233575080550184
0.440725	1.4005044358209104	2.522704239536304
0.440775	1.4014474317966528	2.522049520638067
0.440825	1.402392312532481	2.5213933477204145
0.440875	1.4033390842094229	2.5207357171292686
0.440925	1.404287753036825	2.5200766251962903
0.440975	1.4052383252525305	2.51941606823881
0.441025	1.4061908071230402	2.5187540425597454
0.441075	1.4071452049436857	2.518090544447531
0.441125	1.4081015250387974	2.517425570176041
0.441175	1.409059773761872	2.5167591160045117
0.441225	1.410019957495752	2.5160911781774686
0.441275	1.4109820826527923	2.5154217529246408
0.441325	1.4119461556750368	2.514750836460894
0.441375	1.4129121830343938	2.51407842498615
0.441425	1.4138801712328204	2.5134045146852975
0.441475	1.4148501268024851	2.5127291017281244
0.441525	1.4158220563059651	2.512052182269232
0.441575	1.4167959663364134	2.5113737524479585
0.441625	1.4177718635177488	2.510693808388294
0.441675	1.4187497545048413	2.5100123461988026
0.441725	1.4197296459836855	2.5093293619725388
0.441775	1.4207115446716	2.508644851786966
0.441825	1.4216954573174077	2.507958811703874
0.441875	1.4226813907016278	2.5072712377692863
0.441925	1.4236693516366634	2.506582126013397
0.441975	1.4246593469669953	2.5058914724504646
0.442025	1.4256513835693754	2.505199273078737
0.442075	1.426645468353021	2.504505523880364
0.442125	1.4276416082598093	2.503810220821313
0.442175	1.4286398102644742	2.5031133598512754
0.442225	1.4296400813748107	2.5024149369035853
0.442275	1.4306424286318664	2.501714947895134
0.442325	1.4316468591101563	2.5010133887262724
0.442375	1.4326533799178498	2.5003102552807306
0.442425	1.4336619981969858	2.4996055434255244
0.442475	1.4346727211236754	2.4988992490108597
0.442525	1.4356855559083137	2.498191367870051
0.442575	1.4367005097957835	2.497481895819423
0.442625	1.4377175900656722	2.496770828658219
0.442675	1.4387368040324755	2.4960581621685147
0.442725	1.4397581590458248	2.4953438921151143
0.442775	1.4407816624906873	2.494628014245464
0.442825	1.4418073217875935	2.493910524289556
0.442875	1.4428351443928529	2.4931914179598276
0.442925	1.4438651377987741	2.492470690951077
0.442975	1.4448973095338884	2.491748338940353
0.443025	1.4459316671631743	2.4910243575868667
0.443075	1.446968218288276	2.490298742531889
0.443125	1.4480069705477374	2.4895714893986574
0.443175	1.4490479316172342	2.488842593792269
0.443225	1.450091109209793	2.4881120512995856
0.443275	1.4511365110760315	2.487379857489132
0.443325	1.4521841450043895	2.486646007910997
0.443375	1.4532340188213666	2.485910498096728
0.443425	1.4542861403917609	2.4851733235592284
0.443475	1.455340517618903	2.4844344797926574
0.443525	1.4563971584449	2.4836939622723215
0.443575	1.4574560708508824	2.4829517664545775
0.443625	1.4585172628572396	2.4822078877767115
0.443675	1.4595807425238772	2.481462321656851
0.443725	1.4606465179504589	2.480715063493846
0.443775	1.4617145972766592	2.4799661086671647
0.443825	1.462784988682411	2.479215452536787
0.443875	1.4638577003881676	2.478463090443094
0.443925	1.4649327406551507	2.4777090177067556
0.443975	1.466010117785613	2.4769532296286236
0.444025	1.4670898401231016	2.4761957214896166
0.444075	1.468171916052715	2.4754364885506073
0.444125	1.4692563540013654	2.474675526052318
0.444175	1.4703431624380545	2.473912829215195
0.444225	1.471432349874126	2.4731483932393026
0.444275	1.4725239248635478	2.4723822133042055
0.444325	1.4736178960031874	2.471614284568848
0.444375	1.4747142719330708	2.4708446021714474
0.444425	1.4758130613366722	2.4700731612293656
0.444475	1.476914272941191	2.4692999568389924
0.444525	1.4780179155178241	2.4685249840756356
0.444575	1.4791239978820612	2.467748237993389
0.444625	1.4802325288939595	2.4669697136250144
0.444675	1.481343517458437	2.466189405981824
0.444725	1.4824569725255583	2.4654073100535583
0.444775	1.4835729030908322	2.4646234208082527
0.444825	1.4846913181954988	2.463837733192122
0.444875	1.4858122269268301	2.4630502421294316
0.444925	1.4869356384184333	2.4622609425223714
0.444975	1.4880615618505355	2.4614698292509316
0.445025	1.4891900064503083	2.46067689717277
0.445075	1.490320981492157	2.4598821411230865
0.445125	1.491454496298038	2.459085555914491
0.445175	1.492590560237768	2.458287136336875
0.445225	1.4937291827293306	2.4574868771572778
0.445275	1.494870373239203	2.456684773119757
0.445325	1.4960141412826642	2.4558808189452503
0.445375	1.4971604964241212	2.455075009331444
0.445425	1.4983094482774315	2.454267338952636
0.445475	1.4994610065062217	2.453457802459604
0.445525	1.5006151808242258	2.452646394479461
0.445575	1.501771980995617	2.4518331096155195
0.445625	1.5029314168353267	2.451017942447155
0.445675	1.5040934982093959	2.450200887529665
0.445725	1.5052582350353079	2.4493819393941214
0.445775	1.5064256372823257	2.448561092547237
0.445825	1.5075957149718446	2.4477383414712186
0.445875	1.508768478177736	2.446913680623624
0.445925	1.5099439370266963	2.446087104437205
0.445975	1.5111221016985938	2.445258607319785
0.446025	1.512302982426837	2.4444281836540838
0.446075	1.5134865894987213	2.443595827797588
0.446125	1.5146729332557975	2.442761534082396
0.446175	1.5158620240942302	2.4419252968150666
0.446225	1.5170538724651697	2.441087110276465
0.446275	1.5182484888751218	2.4402469687216186
0.446325	1.519445883886319	2.4394048663795496
0.446375	1.5206460681170932	2.4385607974531287
0.446425	1.5218490522422576	2.4377147561189205
0.446475	1.5230548469934921	2.436866736527017
0.446525	1.5242634631597254	2.43601673280089
0.446575	1.5254749115875192	2.435164739037223
0.446625	1.5266892031814676	2.4343107493057556
0.446675	1.5279063489045923	2.433454757649114
0.446725	1.5291263597787328	2.43259675808266
0.446775	1.530349246884948	2.431736744594314
0.446825	1.5315750213639343	2.4308747111443965
0.446875	1.5328036944164136	2.4300106516654623
0.446925	1.5340352773035584	2.429144560062125
0.446975	1.5352697813473994	2.4282764302108997
0.447025	1.5365072179312484	2.4274062559600185
0.447075	1.5377475985001223	2.4265340311292647
0.447125	1.5389909345611545	2.425659749509807
0.447175	1.5402372376840392	2.424783404864013
0.447225	1.5414865195014564	2.4239049909252803
0.447275	1.5427387917095006	2.4230245013978635
0.447325	1.5439940660681322	2.422141929956683
0.447375	1.5452523544016121	2.4212572702471604
0.447425	1.5465136685989525	2.4203705158850273
0.447475	1.547778020614364	2.419481660456149
0.447525	1.549045422467712	2.4185906975163367
0.447575	1.550315886244975	2.4176976205911647
0.447625	1.5515894240987038	2.416802423175781
0.447675	1.5528660482484853	2.4159050987347275
0.447725	1.55414577098142	2.4150056407017426
0.447775	1.5554286046525847	2.414104042479576
0.447825	1.556714561685517	2.4132002974397926
0.447875	1.5580036545726907	2.4122943989225827
0.447925	1.5592958958760106	2.411386340236566
0.447975	1.5605912982272874	2.4104761146585965
0.448025	1.561889874328744	2.409563715433564
0.448075	1.5631916369535135	2.408649135774191
0.448125	1.5644965989461297	2.407732368860837
0.448175	1.5658047732230442	2.4068134078412937
0.448225	1.567116172773134	2.4058922458305823
0.448275	1.5684308106582139	2.4049688759107504
0.448325	1.5697487000135533	2.40404329113066
0.448375	1.571069854048408	2.4031154845057845
0.448425	1.5723942860465416	2.4021854490179995
0.448475	1.57372200936676	2.4012531776153625
0.448525	1.5750530374434493	2.40031866321191
0.448575	1.5763873837871178	2.399381898687433
0.448625	1.5777250619849426	2.3984428768872696
0.448675	1.5790660857013188	2.3975015906220833
0.448725	1.580410468678414	2.3965580326676434
0.448775	1.5817582247367308	2.395612195764602
0.448825	1.5831093677756771	2.3946640726182764
0.448875	1.5844639117741235	2.393713655898417
0.448925	1.5858218707909957	2.392760938238986
0.448975	1.587183258965836	2.39180591223793
0.449025	1.588548090519406	2.390848570456943
0.449075	1.5899163797542681	2.3898889054212433
0.449125	1.591288141055378	2.3889269096193346
0.449175	1.5926633888906925	2.387962575502772
0.449225	1.5940421378117715	2.386995895485927
0.449275	1.5954244024543915	2.3860268619457456
0.449325	1.5968101975391518	2.385055467221514
0.449375	1.5981995378721099	2.3840817036146076
0.449425	1.5995924383454005	2.3831055633882525
0.449475	1.6009889139378746	2.382127038767276
0.449525	1.6023889797157314	2.3811461219378574
0.449575	1.6037926508331655	2.3801628050472843
0.449625	1.6051999425330143	2.379177080203692
0.449675	1.6066108701474147	2.378188939475819
0.449725	1.608025449098466	2.3771983748927417
0.449775	1.6094436948988886	2.376205378443623
0.449825	1.6108656231527092	2.3752099420774524
0.449875	1.612291249555927	2.374212057702775
0.449925	1.6137205898972036	2.3732117171874436
0.449975	1.6151536600585588	2.372208912358338
0.450025	1.6165904760160603	2.371203635001104
0.450075	1.6180310538405285	2.37019587685988
0.450125	1.6194754096982447	2.369185629637032
0.450175	1.6209235598516714	2.3681728849928696
0.450225	1.6223755206601687	2.3671576345453733
0.450275	1.6238313085807272	2.366139869869919
0.450325	1.6252909401686977	2.365119582498993
0.450375	1.6267544320785365	2.3640967639219106
0.450425	1.6282218010645557	2.3630714055845288
0.450475	1.6296930639816656	2.362043498888966
0.450525	1.6311682377861563	2.3610130351933
0.450575	1.6326473395364458	2.359980005811292
0.450625	1.634130386393868	2.358944402012074
0.450675	1.635617395623453	2.3579062150198706
0.450725	1.6371083845947092	2.356865436013686
0.450775	1.6386033707824306	2.355822056127008
0.450825	1.6401023717674974	2.354776066447505
0.450875	1.6416054052376816	2.3537274580167145
0.450925	1.6431124889884703	2.3526762218297472
0.450975	1.6446236409238872	2.3516223488349604
0.451025	1.6461388790573295	2.3505658299336587
0.451075	1.6476582215124054	2.3495066559797695
0.451125	1.6491816865237872	2.348444817779526
0.451175	1.650709292438062	2.34738030609115
0.451225	1.6522410577145967	2.3463131116245255
0.451275	1.6537770009264152	2.3452432250408686
0.451325	1.6553171407610745	2.3441706369524122
0.451375	1.6568614960215515	2.3430953379220596
0.451425	1.6584100856271418	2.342017318463058
0.451475	1.6599629286143591	2.3409365690386634
0.451525	1.6615200441378468	2.339853080061803
0.451575	1.6630814514713124	2.3387668418947234
0.451625	1.66464717000844	2.3376778448486606
0.451675	1.666217219263836	2.336586079183483
0.451725	1.6677916188739779	2.335491535107341
0.451775	1.6693703885981628	2.33439420277632
0.451825	1.6709535483194793	2.3332940722940796
0.451875	1.6725411180457788	2.3321911337114973
0.451925	1.6741331179106513	2.331085377026309
0.451975	1.6757295681744233	2.3299767921827415
0.452025	1.6773304892251557	2.3288653690711483
0.452075	1.678935901579654	2.327751097527637
0.452125	1.680545825884486	2.3266339673337018
0.452175	1.6821602829170115	2.3255139682158394
0.452225	1.6837792935864244	2.3243910898451774
0.452275	1.6854028789347901	2.323265321837087
0.452325	1.687031060138115	2.322136653750802
0.452375	1.6886638585074099	2.3210050750890283
0.452425	1.6903012954897647	2.3198705752975526
0.452475	1.6919433926694358	2.3187331437648533
0.452525	1.6935901717689503	2.3175927698216943
0.452575	1.6952416546502083	2.31644944274073
0.452625	1.6968978633156035	2.3153031517361
0.452675	1.6985588199091526	2.3141538859630204
0.452725	1.7002245467176373	2.313001634517377
0.452775	1.7018950661717491	2.311846386435309
0.452825	1.7035704008472572	2.310688130692791
0.452875	1.7052505734661783	2.3095268562052174
0.452925	1.7069356068979524	2.308362551826977
0.452975	1.7086255241606545	2.307195206351017
0.453025	1.710320348422187	2.3060248085084245
0.453075	1.712020103001503	2.304851346967988
0.453125	1.71372481136983	2.303674810335758
0.453175	1.7154344971519184	2.30249518715461
0.453225	1.7171491841272895	2.301312465903794
0.453275	1.7188688962314973	2.300126634998491
0.453325	1.7205936575574137	2.2989376827893606
0.453375	1.7223234923565096	2.2977455975620833
0.453425	1.7240584250401583	2.2965503675369057
0.453475	1.72579848018095	2.2953519808681704
0.453525	1.7275436825140185	2.2941504256438603
0.453575	1.7292940569383783	2.292945689885114
0.453625	1.7310496285182733	2.2917377615457686
0.453675	1.7328104224845526	2.290526628511864
0.453725	1.734576464236033	2.289312278601178
0.453775	1.736347779340906	2.2880946995627274
0.453825	1.738124393538123	2.2868738790762886
0.453875	1.7399063327388313	2.285649804751897
0.453925	1.7416936230277966	2.284422464129354
0.453975	1.7434862906648583	2.2831918446777184
0.454025	1.7452843620863732	2.281957933794811
0.454075	1.7470878639067047	2.2807207188067
0.454125	1.748896822919694	2.2794801869671883
0.454175	1.750711266100179	2.278236325457291
0.454225	1.7525312206055	2.276989121384723
0.454275	1.754356713777037	2.275738561783366
0.454325	1.75618777314175	2.274484633612742
0.454375	1.7580244264137466	2.2732273237574745
0.454425	1.7598667014958604	2.271966619026752
0.454475	1.7617146264812351	2.2707025061537855
0.454525	1.763568229654946	2.2694349717952544
0.454575	1.7654275394956007	2.2681640025307677
0.454625	1.7672925846769976	2.2668895848622963
0.454675	1.7691633940697673	2.2656117052136233
0.454725	1.7710399967430597	2.2643303499297622
0.454775	1.7729224219662185	2.2630455052764002
0.454825	1.7748106992104855	2.261757157439326
0.454875	1.776704858150733	2.2604652925238367
0.454925	1.778604928667184	2.2591698965541696
0.454975	1.7805109408471806	2.2578709554729057
0.455025	1.7824229249869519	2.256568455140376
0.455075	1.7843409115934057	2.2552623813340706
0.455125	1.7862649313859318	2.253952719748027
0.455175	1.7881950152982156	2.2526394559922354
0.455225	1.7901311944801097	2.2513225755920176
0.455275	1.7920735002994646	2.2500020639874063
0.455325	1.794021964344027	2.2486779065325395
0.455375	1.7959766184233328	2.247350088495012
0.455425	1.7979374945706128	2.246018595055268
0.455475	1.7999046250447415	2.2446834113059513
0.455525	1.8018780423321807	2.2433445222512614
0.455575	1.8038577791489643	2.2420019128063107
0.455625	1.8058438684426823	2.2406555677964763
0.455675	1.807836343394497	2.2393054719567393
0.455725	1.8098352374211761	2.237951609931025
0.455775	1.8118405841771452	2.2365939662715286
0.455825	1.8138524175565602	2.235232525438056
0.455875	1.8158707716953992	2.2338672717973367
0.455925	1.8178956809735762	2.2324981896223455
0.455975	1.8199271800170838	2.231125263091614
0.456025	1.821965303700141	2.229748476288534
0.456075	1.8240100871473721	2.2283678132006637
0.456125	1.8260615657360122	2.2269832577190214
0.456175	1.8281197750981295	2.225594793637371
0.456225	1.8301847511228577	2.2242024046515145
0.456275	1.8322565299586726	2.2228060743585685
0.456325	1.834335148015667	2.22140578625624
0.456375	1.8364206419678726	2.2200015237420962
0.456425	1.8385130487555952	2.218593270112817
0.456475	1.840612405587765	2.217181008563465
0.456525	1.8427187499443185	2.2157647221867327
0.456575	1.8448321195786037	2.214344393972185
0.456625	1.8469525525198092	2.212920006805504
0.456675	1.849080087075412	2.211491543467724
0.456725	1.8512147618336643	2.2100589866344547
0.456775	1.8533566156660755	2.2086223188751104
0.456825	1.8555056877299578	2.207181522652124
0.456875	1.8576620174709624	2.2057365803201665
0.456925	1.8598256446256676	2.2042874741253384
0.456975	1.8619966092241724	2.202834186204378
0.457025	1.8641749515927337	2.2013766985838594
0.457075	1.8663607123564043	2.199914993179373
0.457125	1.8685539324417302	2.198449051794713
0.457175	1.8707546530794437	2.1969788561210497
0.457225	1.8729629158072085	2.1955043877360985
0.457275	1.8751787624723764	2.19402562810329
0.457325	1.8774022352347695	2.1925425585709264
0.457375	1.8796333765695066	2.191055160371333
0.457425	1.8818722292698413	2.1895634146200003
0.457475	1.8841188364500363	2.1880673023147335
0.457525	1.8863732415482566	2.1865668043347766
0.457575	1.8886354883295102	2.185061901439951
0.457625	1.8909056208886035	2.183552574269768
0.457675	1.8931836836531288	2.1820388033425453
0.457725	1.8954697213864746	2.1805205690545275
0.457775	1.8977637791908768	2.178997851678978
0.457825	1.900065902510495	2.1774706313652903
0.457875	1.902376137134525	2.175938888138062
0.457925	1.9046945292003261	2.174402601896196
0.457975	1.9070211251966025	2.1728617524119676
0.458025	1.9093559719666058	2.171316319330103
0.458075	1.9116991167113495	2.1697662821668513
0.458125	1.9140506069928824	2.168211620309037
0.458175	1.916410490737582	2.166652313013123
0.458225	1.9187788162394932	2.165088339404255
0.458275	1.9211556321636685	2.1635196784753052
0.458325	1.9235409875495824	2.161946309085909
0.458375	1.925934931814539	2.1603682099614923
0.458425	1.9283375147571429	2.1587853596923097
0.458475	1.9307487865607948	2.1571977367324444
0.458525	1.9331687977972094	2.155605319398837
0.458575	1.9355975994299859	2.1540080858702786
0.458625	1.9380352428182	2.152406014186427
0.458675	1.9404817797200378	2.150799082246785
0.458725	1.9429372622964594	2.1491872678097077
0.458775	1.945401743114902	2.147570548491373
0.458825	1.9478752751530204	2.1459489017647586
0.458875	1.9503579118024583	2.144322304958622
0.458925	1.9528497068726542	2.142690735256466
0.458975	1.9553507145947	2.141054169695487
0.459025	1.957860989625206	2.1394125851655446
0.459075	1.9603805870502373	2.1377659584081066
0.459125	1.9629095623892647	2.136114266015185
0.459175	1.9654479715991484	2.134457484428293
0.459225	1.9679958710781946	2.1327955899373565
0.459275	1.9705533176702121	2.1311285586796584
0.459325	1.973120368668627	2.1294563666387516
0.459375	1.9756970818206248	2.1277789896433807
0.459425	1.9782835153313383	2.126096403366396
0.459475	1.9808797278680843	2.124408583323656
0.459525	1.9834857785646183	2.1227155048729327
0.459575	1.9861017270254366	2.1210171432128195
0.459625	1.988727633330135	2.1193134733816095
0.459675	1.9913635580377844	2.117604470256191
0.459725	1.9940095621913592	2.1158901085509325
0.459775	1.996665707322208	2.114170362816564
0.459825	1.9993320554545515	2.112445207439051
0.459875	2.002008669110041	2.1107146166384654
0.459925	2.004695611312341	2.108978564467854
0.459975	2.007392945591762	2.1072370248121075
0.460025	2.010100735989925	2.1054899713868225
0.460075	2.0128190470644807	2.1037373777371533
0.460125	2.0155479438938695	2.101979217236675
0.460175	2.0182874920821243	2.100215463086218
0.460225	2.0210377577637044	2.0984460883127287
0.460275	2.023798807608373	2.0966710657681173
0.460325	2.0265707088261307	2.094890368128095
0.460375	2.0293535291721865	2.0931039678910146
0.460425	2.032147336951953	2.0913118373767174
0.460475	2.034952201026112	2.089513948725368
0.460525	2.037768190815717	2.0877102738962843
0.460575	2.040595376307324	2.0859007846667694
0.460625	2.0434338280581876	2.0840854526309536
0.460675	2.0462836172014747	2.082264249198622
0.460725	2.049144815451537	2.0804371455940474
0.460775	2.0520174951092307	2.0786041128548223
0.460825	2.0549017290672595	2.0767651218306975
0.460875	2.057797590815596	2.0749201431824
0.460925	2.0607051544469117	2.073069147380468
0.460975	2.06362449466207	2.071212104704099
0.461025	2.066555686775652	2.069348985239964
0.461075	2.0694988067215325	2.067479758881065
0.461125	2.0724539310584906	2.065604395325567
0.461175	2.0754211369758866	2.0637228640756256
0.461225	2.0784005022993437	2.061835134436249
0.461275	2.0813921054965134	2.059941175514138
0.461325	2.0843960256828487	2.058040956216541
0.461375	2.0874123426274345	2.056134445250106
0.461425	2.0904411367588707	2.054221611119744
0.461475	2.0934824891711847	2.0523024221274904
0.461525	2.096536481629784	2.0503768463713805
0.461575	2.0996031965774464	2.048444851744328
0.461625	2.102682717140371	2.0465064059330036
0.461675	2.10577512713425	2.0445614764167312
0.461725	2.108880511070393	2.042610030466382
0.461775	2.111998954161875	2.04065203514329
0.461825	2.1151305423297444	2.038687457298164
0.461875	2.118275362209257	2.036716263570014
0.461925	2.1214335011561536	2.0347384203850853
0.461975	2.1246050472529685	2.032753893955814
0.462025	2.1277900893153774	2.030762650279783
0.462075	2.1309887168985906	2.028764655138693
0.462125	2.1342010203037725	2.0267598740973463
0.462175	2.137427090584492	2.02474827250265
0.462225	2.140667019553209	2.0227298154826356
0.462275	2.1439208997878105	2.020704467945482
0.462325	2.147188824638161	2.018672194578556
0.462375	2.1504708882326984	2.016632959847485
0.462425	2.153767185485031	2.01458672799524
0.462475	2.1570778121006007	2.012533463041233
0.462525	2.160402864583345	2.0104731287804443
0.462575	2.1637424402424137	2.0084056887825597
0.462625	2.1670966371988793	2.0063311063911384
0.462675	2.1704655543925075	2.0042493447227985
0.462725	2.1738492915885046	2.002160366666441
0.462775	2.1772479493843417	2.000064134882476
0.462825	2.180661629216554	1.997960611802097
0.462875	2.1840904333675724	1.9958497596265714
0.462925	2.187534464972584	1.9937315403265627
0.462975	2.1909938280263868	1.9916059156414943
0.463025	2.194468627390273	1.9894728470789198
0.463075	2.197958968798908	1.987332295913966
0.463125	2.201464958867264	1.9851842231887478
0.463175	2.2049867050974785	1.9830285897118944
0.463225	2.208524315885792	1.9808653560580671
0.463275	2.212077900529444	1.9786944825675212
0.463325	2.2156475692335844	1.9765159293457277
0.463375	2.2192334331181947	1.9743296562630108
0.463425	2.2228356042249846	1.9721356229542524
0.463475	2.226454195524292	1.9699337888186221
0.463525	2.230089320921943	1.9677241130193879
0.463575	2.233741095266159	1.9655065544837327
0.463625	2.237409634354381	1.9632810719026605
0.463675	2.2410950549401134	1.961047623730935
0.463725	2.244797474739734	1.9588061681870834
0.463775	2.248517012439268	1.9565566632534523
0.463825	2.252253787701137	1.9542990666763311
0.463875	2.2560079211708812	1.9520333359661317
0.463925	2.25977953448383	1.949759428397628
0.463975	2.2635687502717388	1.947477301010279
0.464025	2.267375692169379	1.9451869106085964
0.464075	2.2712004848210556	1.94288821376262
0.464125	2.2750432538870915	1.9405811668084292
0.464175	2.2789041260502536	1.938265725848755
0.464225	2.2827832290220895	1.9359418467536627
0.464275	2.2866806915492153	1.9336094851613226
0.464325	2.290596643419525	1.9312685964788574
0.464375	2.2945312154682793	1.9289191358832984
0.464425	2.298484539584153	1.9265610583226174
0.464475	2.302456748715185	1.9241943185168349
0.464525	2.3064479768745794	1.921818870959281
0.464575	2.3104583591464736	1.9194346699178908
0.464625	2.3144880316915177	1.9170416694366592
0.464675	2.318537131752398	1.9146398233371702
0.464725	2.3226057976591643	1.912229085220259
0.464775	2.326694168834499	1.9098094084677781
0.464825	2.3308023857987785	1.9073807462444778
0.464875	2.334930590175016	1.9049430515000259
0.464925	2.3390789246936357	1.9024962769711415
0.464975	2.3432475331970855	1.9000403751838668
0.465025	2.3474365606442613	1.8975752984559693
0.465075	2.3516461531147512	1.8951009988994891
0.465125	2.3558764578128732	1.8926174284234372
0.465175	2.3601276230715356	1.8901245387366192
0.465225	2.3643997983558624	1.887622281350633
0.465275	2.368693134266581	1.8851106075830115
0.465325	2.373007782543203	1.8825894685605498
0.465375	2.3773438960669258	1.8800588152227717
0.465425	2.3817016288632873	1.8775185983256004
0.465475	2.386081136104559	1.8749687684451768
0.465525	2.3904825741118416	1.872409275981885
0.465575	2.39490610035686	1.8698400711645649
0.465625	2.3993518734634796	1.8672611040548974
0.465675	2.4038200532088574	1.8646723245520158
0.465725	2.4083108005242764	1.862073682397324
0.465775	2.4128242774956155	1.8594651271795193
0.465825	2.4173606473634894	1.8568466083398212
0.465875	2.421920074522959	1.8542180751774502
0.465925	2.4265027245228845	1.8515794768553249
0.465975	2.431108764064817	1.8489307624060103
0.466025	2.4357383610015084	1.846271880737895
0.466075	2.440391684334952	1.8436027806416253
0.466125	2.445068904213956	1.840923410796807
0.466175	2.4497701919312274	1.8382337197789798
0.466225	2.45449571991997	1.8355336560668334
0.466275	2.4592456617499527	1.8328231680497507
0.466325	2.464020192123012	1.8301022040356099
0.466375	2.468819486868041	1.8273707122588871
0.466425	2.473643722935378	1.8246286408890604
0.466475	2.478493078390553	1.821875938039356
0.466525	2.483367732407419	1.819112551775794
0.466575	2.488267865260678	1.8163384301265613
0.466625	2.4931936583177206	1.8135535210917164
0.466675	2.4981452940297264	1.8107577726532658
0.466725	2.5031229559220605	1.8079511327855904
0.466775	2.5081268285839338	1.8051335494662302
0.466825	2.513157097657304	1.8023049706870395
0.466875	2.5182139498249567	1.7994653444657265
0.466925	2.5232975727977527	1.7966146188578063
0.466975	2.5284081553010265	1.7937527419689387
0.467025	2.5335458870601384	1.7908796619676677
0.467075	2.5387109587850585	1.7879953270986104
0.467125	2.5439035621540103	1.7850996856960808
0.467175	2.549123889796187	1.7821926861981263
0.467225	2.554372135273468	1.7792742771610197
0.467275	2.5596484930610477	1.7763444072742427
0.467325	2.5649531585269982	1.7734030253759372
0.467375	2.570286327910778	1.7704500804688148
0.467425	2.5756481983005988	1.7674855217365777
0.467475	2.581038967609574	1.7645092985608493
0.467525	2.586458834550707	1.7615213605386155
0.467575	2.5919079986106186	1.758521657500194
0.467625	2.5973866600220066	1.7555101395277382
0.467675	2.602895019734798	1.7524867569742857
0.467725	2.6084332793859284	1.7494514604833753
0.467775	2.6140016412677474	1.7464042010092315
0.467825	2.619600308294993	1.7433449298375168
0.467875	2.6252294839702666	1.7402735986067095
0.467925	2.630889372348027	1.737190159330059
0.467975	2.6365801779970934	1.7340945644181154
0.468025	2.642302105961409	1.7309867667019851
0.468075	2.648055361719309	1.72786671945712
0.468125	2.653840151141043	1.7247343764278051
0.468175	2.6596566804446287	1.7215896918522815
0.468225	2.665505156149865	1.7184326204885572
0.468275	2.6713857850306306	1.7152631176408613
0.468325	2.677298774065311	1.712081139186788
0.468375	2.6832443303852838	1.7088866416051716
0.468425	2.689222661221519	1.7056795820046258
0.468475	2.695233973849181	1.7024599181528128
0.468525	2.701278475530238	1.6992276085064195
0.468575	2.707356373453964	1.6959826122418746
0.468625	2.7134678746753034	1.6927248892868263
0.468675	2.719613186051209	1.6894544003522887
0.468725	2.7257925141745973	1.6861711069656393
0.468775	2.732006065306226	1.682874971504279
0.468825	2.738254045304183	1.679565957230124
0.468875	2.74453665955106	1.6762440283248445
0.468925	2.7508541128787587	1.672909149925878
0.468975	2.757206609490914	1.6695612881632023
0.469025	2.7635943528828375	1.6662004101969083
0.469075	2.7700175457590346	1.6628264842555085
0.469125	2.776476389947971	1.6594394796751466
0.469175	2.7829710863144808	1.6560393669394808
0.469225	2.7895018346695997	1.6526261177203359
0.469275	2.7960688336775807	1.6491997049192193
0.469325	2.802672280760235	1.6457601027096243
0.469375	2.8093123719986903	1.6423072865800366
0.469425	2.8159893020324187	1.6388412333777147
0.469475	2.822703263955341	1.6353619213533044
0.469525	2.8294544492092686	1.6318693302061555
0.469575	2.836243047474445	1.6283634411304182
0.469625	2.8430692465572887	1.6248442368618685
0.469675	2.8499332322752826	1.6213117017254486
0.469725	2.8568351883390366	1.6177658216835036
0.469775	2.8637752962312266	1.6142065843848352
0.469825	2.8707537350829693	1.610633979214269
0.469875	2.877770681547119	1.607047997342973
0.469925	2.8848263096685205	1.6034486317795016
0.469975	2.891920790751773	1.5998358774212353
0.470025	2.899054293225581	1.5962097311066914
0.470075	2.906226982504661	1.5925701916681814
0.470125	2.9134390208484464	1.5889172599851764
0.470175	2.920690567217181	1.5852509390380576
0.470225	2.9279817771250127	1.5815712339624488
0.470275	2.9353128024904716	1.5778781521038912
0.470325	2.942683791483914	1.5741717030730653
0.470375	2.9500948883725635	1.5704518988012264
0.470425	2.9575462333627196	1.5667187535960403
0.470475	2.9650379624392307	1.5629722841977627
0.470525	2.9725702072027134	1.5592125098354999
0.470575	2.980143094703975	1.5554394522838062
0.470625	2.9877567472763156	1.5516531359192616
0.470675	2.995411282365235	1.5478535877772601
0.470725	3.0031068123560276	1.544040837608745
0.470775	3.010843444399277	1.540214917936877
0.470825	3.0186212802342514	1.536375864113624
0.470875	3.026440416010381	1.5325237143761663
0.470925	3.0343009421069604	1.5286585099030496
0.470975	3.0422029429511372	1.5247802948700304
0.471025	3.050146496834478	1.5208891165054768
0.471075	3.058131675727978	1.5169850251453796
0.471125	3.0661585450960835	1.513068074287691
0.471175	3.0742271637094767	1.5091383206461164
0.471225	3.0823375834570035	1.5051958242031624
0.471275	3.090489849157074	1.5012406482622918
0.471325	3.0986839983682937	1.4972728594992983
0.471375	3.106920061200105	1.493292528012531
0.471425	3.1151980601230416	1.489299727372172
0.471475	3.1235180097794695	1.4852945346681472
0.471525	3.1318799167945186	1.4812770305568255
0.471575	3.140283779587516	1.4772472993063646
0.471625	3.148729588184539	1.473205428840444
0.471675	3.157217324032076	1.4691515107803736
0.471725	3.165746959811894	1.4650856404855863
0.471775	3.1743184592578175	1.4610079170921684
0.471825	3.182931776974388	1.4569184435495013
0.471875	3.191586858257713	1.4528173266548572
0.471925	3.2002836389190947	1.4487046770857386
0.471975	3.209022045111291	1.4445806094300313
0.472025	3.217801993158279	1.440445242213618
0.472075	3.226623389388134	1.4362986979256553
0.472125	3.23548612997013	1.432141103041055
0.472175	3.244390100755886	1.4279725880402787
0.472225	3.253335177124922	1.4237932874263308
0.472275	3.2623212238354395	1.419603339738617
0.472325	3.2713480948796834	1.4154028875640157
0.472375	3.280415633345619	1.4111920775444253
0.472425	3.289523671283953	1.4069710603812757
0.472475	3.298672029581665	1.4027399908365374
0.472525	3.3078605178421	1.3984990277302682
0.472575	3.317088934272017	1.3942483339345775
0.472625	3.326357065576007	1.389988076363882
0.472675	3.3356646868584403	1.3857184259614665
0.472725	3.34501156153348	1.3814395576821514
0.472775	3.354397441243552	1.3771516504709942
0.472825	3.363822065786196	1.372854887238114
0.472875	3.3732851630501393	1.368549454829349
0.472925	3.3827864489605246	1.3642355439928526
0.472975	3.3923256274338875	1.359913349341454
0.473025	3.4019023903427805	1.355583069310896
0.473075	3.4115164174907866	1.3512449061137295
0.473125	3.4211673765978854	1.3468990656889492
0.473175	3.4308549232964927	1.3425457576473165
0.473225	3.440578701138439	1.33818519521236
0.473275	3.4503383416131235	1.3338175951570288
0.473325	3.4601334641770047	1.329443177736014
0.473375	3.4699636762945065	1.3250621666138103
0.473425	3.479828573490898	1.320674788788352
0.473475	3.489727739416734	1.3162812745105137
0.473525	3.4996607459244067	1.3118818571993136
0.473575	3.5096271531566563	1.3074767733529848
0.473625	3.5196265096473947	1.3030662624558584
0.473675	3.529658352434532	1.298650566881278
0.473725	3.5397222071851173	1.294229931790506
0.473775	3.549817588332648	1.2898046050277743
0.473825	3.5599439992266264	1.2853748370115337
0.473875	3.570100932294207	1.2809408806220575
0.473925	3.580287869213872	1.2765029910855072
0.473975	3.590504281101171	1.2720614258545404
0.474025	3.6007496287061365	1.267616444485691
0.474075	3.6110233626224533	1.2631683085135779
0.474125	3.6213249235081473	1.25871728132212
0.474175	3.6316537423173525	1.2542636280130066
0.474225	3.642009240543242	1.2498076152714637
0.474275	3.652390830471637	1.245349511229591
0.474325	3.6627979154451324	1.240889585327389
0.474375	3.6732298901372555	1.2364281081717554
0.474425	3.683686140836507	1.23196535139355
0.474475	3.694166045739706	1.2275015875030368
0.474525	3.7046689752544593	1.2230370897438132
0.474575	3.7151942923102204	1.2185721319455016
0.474625	3.72574135267748	1.2141069883754265
0.474675	3.73630950529471	1.2096419335894668
0.474725	3.7468980926025544	1.2051772422823213
0.474775	3.7575064508847724	1.2007131891374216
0.474825	3.7681339106154104	1.1962500486767185
0.474875	3.7787797968117705	1.191788095110543
0.474925	3.789443429392481	1.1873276021878254
0.474975	3.8001241235402925	1.1828688430468466
0.475025	3.8108211900689355	1.1784120900667687
0.475075	3.8215339357935485	1.1739576147201702
0.475125	3.8322616639040064	1.1695056874268221
0.475175	3.8430036743407454	1.1650565774088675
0.475225	3.853759264172305	1.1606105525476975
0.475275	3.864527727974192	1.156167879242658
0.475325	3.875308358208345	1.1517288222718518
0.475375	3.8861004456027737	1.1472936446551751
0.475425	3.8969032795306244	1.1428626075198456
0.475475	3.907716148388307	1.1384359699685302
0.475525	3.9185383399719567	1.1340139889503271
0.475575	3.9293691418517755	1.1295969191347133
0.475625	3.9402078417436743	1.1251850127886562
0.475675	3.951053727877752	1.1207785196570068
0.475725	3.9619060893630214	1.1163776868463482
0.475775	3.972764216547932	1.111982758712419
0.475825	3.9836274013761845	1.1075939767512448
0.475875	3.9944949377373606	1.1032115794940953
0.475925	4.005366121812002	1.0988358024063403
0.475975	4.0162402524106025	1.0944668777903448
0.476025	4.02711663130614	1.0901050346924719
0.476075	4.037994563559802	1.0857504988142541
0.476125	4.048873357839495	1.0814034924278142
0.476175	4.05975232673081	1.0770642342955825
0.476225	4.070630787040073	1.0727329395943783
0.476275	4.08150806008926	1.0684098198438494
0.476325	4.092383472002465	1.0640950828393296
0.476375	4.103256353983662	1.059788932589101
0.476425	4.114126042585463	1.055491569256123
0.476475	4.12499187996884	1.0512031891041387
0.476525	4.135853214153441	1.0469239844482245
0.476575	4.146709399258429	1.042654143609732
0.476625	4.157559795733741	1.0383938508755675
0.476675	4.168403770581551	1.0341432864618274
0.476725	4.179240697567934	1.0299026264816984
0.476775	4.190069957424608	1.0256720429175956
0.476825	4.200890938040738	1.0214517035974622
0.476875	4.211703034644798	1.017241772175164
0.476925	4.222505649976348	1.0130424081149536
0.476975	4.233298194447939	1.0088537666798445
0.477025	4.244080086297019	1.0046759989238825
0.477075	4.254850751727984	1.0005092516881866
0.477125	4.265609625044375	0.9963536676006877
0.477175	4.276356148771372	0.9922093850794449
0.477225	4.287089773768576	0.9880765383394816
0.477275	4.29780995933337	0.9839552574029676
0.477325	4.308516173294797	0.9798456681127142
0.477375	4.319207892098236	0.9757478921488207
0.477425	4.329884600880952	0.971662047048382
0.477475	4.340545793538771	0.9675882462281284
0.477525	4.3511909727839155	0.9635265990099136
0.477575	4.361819650194359	0.9594772106488882
0.477625	4.372431346254769	0.9554401823642749
0.477675	4.383025590389298	0.9514156113726202
0.477725	4.3936019209864385	0.9474035909233919
0.477775	4.404159885416109	0.9434042103368229
0.477825	4.414699040039276	0.9394175550438639
0.477875	4.425218950210259	0.9354437066281472
0.477925	4.435719190272032	0.9314827428698234
0.477975	4.446199343544675	0.927534737791174
0.478025	4.456659002307295	0.9235997617038791
0.478075	4.467097767773566	0.919677881257836
0.478125	4.477515250061237	0.9157691594913985
0.478175	4.4879110681557615	0.9118736558829518
0.478225	4.498284849868352	0.9079914264036925
0.478275	4.508636231788657	0.9041225235715374
0.478325	4.518964859232348	0.9002669965060346
0.478375	4.529270386183802	0.8964248909841936
0.478425	4.539552475234166	0.8925962494971318
0.478475	4.549810797515017	0.8887811113074406
0.478525	4.5600450326278725	0.8849795125071818
0.478575	4.570254868569739	0.8811914860764352
0.478625	4.580440001654952	0.8774170619423011
0.478675	4.590600136433559	0.8736562670382723
0.478725	4.600734985606397	0.8699091253639153
0.478775	4.610844269937138	0.8661756580447559
0.478825	4.620927718161482	0.8624558833923277
0.478875	4.630985066893715	0.8587498169642828
0.478925	4.641016060530805	0.8550574716245244
0.478975	4.651020451154271	0.8513788576032751
0.479025	4.660997998430002	0.8477139825570305
0.479075	4.670948469506176	0.8440628516283402
0.479125	4.680871638909515	0.8404254675053529
0.479175	4.690767288439996	0.8368018304810789
0.479225	4.700635207064193	0.833191938512331
0.479275	4.7104751908074505	0.8295957872782709
0.479325	4.720287042645007	0.8260133702385362
0.479375	4.730070572392226	0.8224446786909034
0.479425	4.739825596594087	0.8188897018284417
0.479475	4.74955193841406	0.8153484267961292
0.479525	4.759249427522513	0.811820838746891
0.479575	4.768917899984769	0.8083069208970313
0.479625	4.778557198148934	0.8048066545810273
0.479675	4.7881671705336295	0.8013200193056599
0.479725	4.797747671715693	0.7978469928034606
0.479775	4.807298562218031	0.7943875510854381
0.479825	4.816819708397635	0.7909416684930843
0.479875	4.826310982333928	0.7875093177496244
0.479925	4.8357722617175005	0.7840904700104929
0.479975	4.845203429739309	0.7806850949130433
0.480025	4.854604374980445	0.7772931606254495
0.480075	4.863974991302539	0.7739146338948066
0.480125	4.8733151777388795	0.770549480094411
0.480175	4.882624838386273	0.7671976632702208
0.480225	4.891903882297777	0.7638591461864813
0.480275	4.90115222337631	0.7605338903705102
0.480325	4.910369780269217	0.7572218561566438
0.480375	4.919556476263828	0.7539230027293432
0.480425	4.928712239184079	0.750637288165442
0.480475	4.937837001288206	0.747364669475559
0.480525	4.946930699167595	0.744105102644656
0.480575	4.955993273646779	0.7408585426717537
0.480625	4.965024669684647	0.7376249436088052
0.480675	4.974024836276897	0.7344042585987242
0.480725	4.982993726359726	0.7311964399125845
0.480775	4.99193129671481	0.7280014389859886
0.480825	5.00083750787563	0.7248192064545989
0.480875	5.009712324035069	0.7216496921888654
0.480925	5.018555712954392	0.7184928453279323
0.480975	5.027367645873564	0.7153486143127401
0.481025	5.036148097422957	0.7122169469183348
0.481075	5.04489704553642	0.7090977902853828
0.481125	5.053614471365756	0.7059910909509116
0.481175	5.062300359196582	0.702896794878277
0.481225	5.070954696365594	0.6998148474863725
0.481275	5.0795774731792385	0.6967451936780849
0.481325	5.0881686828337855	0.6936877778680114
0.481375	5.096728321336803	0.6906425440094512
0.481425	5.105256387430031	0.6876094356206717
0.481475	5.113752882513668	0.6845883958104725
0.481525	5.122217810572043	0.6815793673030481
0.481575	5.130651178100676	0.6785822924621709
0.481625	5.139052994034714	0.6755971133146995
0.481675	5.147423269678742	0.6726237715734258
0.481725	5.155762018637989	0.6696622086592694
0.481775	5.164069256750831	0.6667123657228395
0.481825	5.1723450020226895	0.6637741836653663
0.481875	5.180589274561234	0.6608476031590185
0.481925	5.18880209651292	0.6579325646666241
0.481975	5.196983492000832	0.6550290084607914
0.482025	5.205133487063807	0.6521368746424637
0.482075	5.213252109596854	0.6492561031588954
0.482125	5.221339389292831	0.646386633821084
0.482175	5.229395357585377	0.6435284063206526
0.482225	5.237420047593073	0.6406813602462008
0.482275	5.245413494064822	0.6378454350991443
0.482325	5.25337573332644	0.635020570309037
0.482375	5.261306803228415	0.6322067052484012
0.482425	5.269206743094871	0.6294037792470697
0.482475	5.277075593673636	0.6266117316060571
0.482525	5.284913397087483	0.6238305016109681
0.482575	5.29272019678647	0.6210600285449508
0.482625	5.300496037501388	0.6183002517012113
0.482675	5.308240965198292	0.6155511103950924
0.482725	5.315955027034093	0.6128125439757411
0.482775	5.323638271313201	0.6100844918373585
0.482825	5.331290747445197	0.6073668934300522
0.482875	5.338912505903507	0.6046596882703064
0.482925	5.346503598185097	0.601962815951054
0.482975	5.354064076771104	0.5992762161514029
0.483025	5.361593995088464	0.5965998286459826
0.483075	5.369093407472455	0.593933593313949
0.483125	5.376562369130182	0.5912774501476453
0.483175	5.384000936104959	0.5886313392609286
0.483225	5.391409165241583	0.5859952008971753
0.483275	5.398787114152472	0.5833689754369692
0.483325	5.40613484118467	0.5807526034054863
0.483375	5.413452405387682	0.5781460254795784
0.483425	5.420739866482126	0.5755491824945691
0.483475	5.4279972848292095	0.572962015450763
0.483525	5.435224721400969	0.5703844655196874
0.483575	5.442422237751298	0.5678164740500643
0.483625	5.449589895987723	0.5652579825735249
0.483675	5.456727758743928	0.5627089328100681
0.483725	5.463835889152998	0.5601692666732829
0.483775	5.470914350821364	0.5576389262753274
0.483825	5.477963207803457	0.5551178539316817
0.483875	5.484982524577039	0.5526059921656721
0.483925	5.491972366019178	0.550103283712786
0.483975	5.498932797382901	0.5476096715247706
0.484025	5.50586388427446	0.5451250987735274
0.484075	5.512765692631233	0.5426495088548126
0.484125	5.519638288700228	0.5401828453917427
0.484175	5.526481739017173	0.5377250522381148
0.484225	5.533296110386196	0.5352760734815476
0.484275	5.540081469860074	0.5328358534464446
0.484325	5.546837884721017	0.5304043366967914
0.484375	5.553565422462021	0.5279814680387847
0.484425	5.560264150768724	0.525567192523307
0.484475	5.566934137501792	0.5231614554482448
0.484525	5.573575450679804	0.5207642023606567
0.484575	5.580188158462634	0.5183753790587999
0.484625	5.586772329135304	0.5159949315940165
0.484675	5.593328031092319	0.5136228062724819
0.484725	5.599855332822453	0.5112589496568247
0.484775	5.606354302893977	0.5089033085676212
0.484825	5.612825009940332	0.506555830084766
0.484875	5.61926752264623	0.5042164615487226
0.484925	5.625681909734142	0.501885150561666
0.484975	5.632068239951245	0.49956184498850664
0.485025	5.638426582056706	0.4972464929578145
0.485075	5.644757004809385	0.494939042862639
0.485125	5.651059576955905	0.49263944336122567
0.485175	5.657334367219096	0.490347643377639
0.485225	5.663581444286783	0.48806359210229144
0.485275	5.669800876800942	0.4857872389923875
0.485325	5.675992733347161	0.48351853377227677
0.485375	5.682157082444465	0.48125742643372627
0.485425	5.688293992535468	0.4790038672361073
0.485475	5.6944035319768	0.4767578067065139
0.485525	5.700485769029875	0.4745191956398003
0.485575	5.70654077185195	0.47228798509854764
0.485625	5.712568608487467	0.4700641264129642
0.485675	5.718569346859692	0.4678475711807149
0.485725	5.724543054762613	0.46563827126669033
0.485775	5.730489799853125	0.4634361788027101
0.485825	5.73640964964346	0.4612412461871732
0.485875	5.742302671493886	0.45905342608464644
0.485925	5.748168932605649	0.4568726714253953
0.485975	5.754008500014153	0.4546989354048721
0.486025	5.759821440582387	0.4525321714831445
0.486075	5.765607820994567	0.4503723333842793
0.486125	5.771367707750013	0.4482193750956762
0.486175	5.777101167157238	0.4460732508673658
0.486225	5.782808265328245	0.4439339152112523
0.486275	5.788489068173039	0.441801322900326
0.486325	5.794143641394336	0.4396754289678275
0.486375	5.799772050482467	0.4375561887063842
0.486425	5.805374360710465	0.4354435576671021
0.486475	5.810950637129345	0.433337491658627
0.486525	5.816500944563559	0.4312379467461722
0.486575	5.822025347606637	0.4291448792505165
0.486625	5.827523910616977	0.4270582457469673
0.486675	5.832996697713814	0.4249780030643025
0.486725	5.838443772773361	0.42290410828367786
0.486775	5.843865199425072	0.4208365187375132
0.486825	5.849261041048094	0.41877519200835206
0.486875	5.854631360767847	0.4167200859276974
0.486925	5.85997622145274	0.41467115857482817
0.486975	5.865295685711057	0.41262836827559185
0.487025	5.870589815887944	0.41059167360117527
0.487075	5.8758586740625525	0.4085610333668606
0.487125	5.881102322045295	0.4065364066307624
0.487175	5.886320821375242	0.4045177526925439
0.487225	5.891514233317623	0.40250503109212427
0.487275	5.89668261886146	0.4004982016083622
0.487325	5.901826038717298	0.39849722425773365
0.487375	5.906944553315054	0.39650205929299087
0.487425	5.912038222801991	0.39451266720181305
0.487475	5.917107107040766	0.3925290087054389
0.487525	5.9221512656076	0.39055104475729696
0.487575	5.927170757790543	0.3885787365416198
0.487625	5.932165642587831	0.38661204547205025
0.487675	5.937135978706344	0.38465093319023913
0.487725	5.942081824560137	0.3826953615644374
0.487775	5.947003238269075	0.3807452926880768
0.487825	5.951900277657552	0.3788006888783466
0.487875	5.956773000253283	0.3768615126747629
0.487925	5.961621463286181	0.37492772683773473
0.487975	5.966445723687311	0.3729992943471225
0.488025	5.9712458380879205	0.3710761784007944
0.488075	5.976021862818543	0.3691583424131771
0.488125	5.980773853908168	0.3672457500138045
0.488175	5.985501867083482	0.36533836504586326
0.488225	5.990205957768177	0.3634361515647369
0.488275	5.99488618108233	0.36153907383654216
0.488325	5.99954259184182	0.3596470963366777
0.488375	6.004175244557834	0.35776018374835683
0.488425	6.008784193436418	0.3558783009611462
0.488475	6.013369492378093	0.35400141306950605
0.488525	6.017931194977508	0.35212948537132543
0.488575	6.0224693545231665	0.35026248336646465
0.488625	6.026984023997188	0.3484003727552924
0.488675	6.031475256075131	0.3465431194372267
0.488725	6.035943103125857	0.3446906895092791
0.488775	6.040387617211446	0.3428430492645962
0.488825	6.0448088500871595	0.3410001651910073
0.488875	6.049206853201424	0.3391620039695735
0.488925	6.053581677695892	0.3373285324731388
0.488975	6.057933374405519	0.335499717764883
0.489025	6.0622619938586855	0.3336755270968809
0.489075	6.066567586277364	0.3318559279086611
0.489125	6.070850201577307	0.3300408878257741
0.489175	6.075109889368291	0.32823037465835675
0.489225	6.079346698954376	0.3264243563997064
0.489275	6.0835606793342105	0.3246228012248575
0.489325	6.087751879201354	0.3228256774891629
0.489375	6.091920346944651	0.3210329537268794
0.489425	6.096066130648613	0.3192445986497594
0.489475	6.100189278093843	0.3174605811456439
0.489525	6.104289836757484	0.3156808702770637
0.489575	6.10836785381369	0.3139054352798463
0.489625	6.112423376134122	0.31213424556172825
0.489675	6.116456450288479	0.3103672707009678
0.489725	6.120467122545041	0.3086044804449701
0.489775	6.124455438871242	0.30684584470891596
0.489825	6.128421444934249	0.30509133357439505
0.489875	6.132365186101583	0.3033409172880471
0.489925	6.1362867074417515	0.3015945662602071
0.489975	6.140186053724894	0.29985225106355656
0.490025	6.144063269423458	0.29811394243178374
0.490075	6.147918398712877	0.29637961125824885
0.490125	6.151751485472281	0.2946492285946546
0.490175	6.155562573285214	0.2929227656497233
0.490225	6.159351705440363	0.29120019378788425
0.490275	6.163118924932319	0.2894814845279619
0.490325	6.166864274462325	0.2877666095418759
0.490375	6.170587796439066	0.2860555406533441
0.490425	6.1742895329794525	0.284348249836596
0.490475	6.177969525909425	0.28264470921508866
0.490525	6.1816278167647605	0.2809448910602321
0.490575	6.1852644467919005	0.27924876779012564
0.490625	6.188879456948793	0.27755631196829045
0.490675	6.192472887905722	0.2758674963024212
0.490725	6.196044780046173	0.27418229364313523
0.490775	6.199595173467686	0.2725006769827358
0.490825	6.203124107982735	0.270822619453977
0.490875	6.206631623119596	0.2691480943288396
0.490925	6.210117758123238	0.26747707501731066
0.490975	6.21358255195622	0.2658095350661726
0.491025	6.21702604329958	0.26414544815779967
0.491075	6.220448270553743	0.26248478810896153
0.491125	6.223849271839436	0.26082752886963045
0.491175	6.227229084998594	0.2591736445217985
0.491225	6.230587747595288	0.2575231092783053
0.491275	6.2339252969166425	0.25587589748166484
0.491325	6.23724176997377	0.25423198360290683
0.491375	6.240537203502699	0.25259134224042157
0.491425	6.24381163396531	0.2509539481188119
0.491475	6.247065097550268	0.24931977608775205
0.491525	6.250297630173977	0.24768880112085512
0.491575	6.2535092674815065	0.2460609983145472
0.491625	6.256700044847544	0.24443634288694946
0.491675	6.259869997377339	0.24281481017676323
0.491725	6.263019159907655	0.24119637564216548
0.491775	6.266147567007713	0.23958101485971078
0.491825	6.26925525298014	0.23796870352324306
0.491875	6.272342251861922	0.23635941744280542
0.491925	6.275408597425353	0.23475313254356966
0.491975	6.278454323178986	0.23314982486476019
0.492025	6.281479462368579	0.2315494705585929
0.492075	6.284484047978046	0.22995204588921783
0.492125	6.287468112730408	0.2283575272316692
0.492175	6.290431689088735	0.2267658910708222
0.492225	6.293374809257101	0.22517711400035573
0.492275	6.296297505181521	0.22359117272172233
0.492325	6.299199808550891	0.22200804404312588
0.492375	6.302081750797941	0.22042770487850608
0.492425	6.30494336310017	0.21885013224652541
0.492475	6.307784676380778	0.21727530326956795
0.492525	6.310605721309605	0.21570319517274067
0.492575	6.313406528304061	0.21413378528288413
0.492625	6.316187127530063	0.21256705102758733
0.492675	6.318947548902956	0.21100296993421266
0.492725	6.32168782208843	0.20944151962892227
0.492775	6.324407976503459	0.20788267783571074
0.492825	6.327108041317206	0.20632642237545185
0.492875	6.329788045451933	0.20477273116494069
0.492925	6.33244801758392	0.20322158221595163
0.492975	6.335087986144374	0.20167295363429405
0.493025	6.337707979320323	0.20012682361888043
0.493075	6.340308025055524	0.19858317046079704
0.493125	6.342888151051346	0.19704197254238306
0.493175	6.3454483847676695	0.19550320833631413
0.493225	6.347988753423775	0.19396685640469094
0.493275	6.3505092839992185	0.1924328953981341
0.493325	6.353010003234707	0.19090130405488934
0.493375	6.355490937632986	0.1893720611999297
0.493425	6.357952113459688	0.18784514574407196
0.493475	6.3603935567442065	0.18632053668309348
0.493525	6.362815293280556	0.18479821309685715
0.493575	6.36521734862822	0.1832781541484407
0.493625	6.367599748113002	0.1817603390832717
0.493675	6.3699625168278695	0.18024474722826786
0.493725	6.372305679633792	0.17873135799098552
0.493775	6.374629261160564	0.177220150858768
0.493825	6.376933285807647	0.17571110539790422
0.493875	6.3792177777449846	0.1742042012527927
0.493925	6.3814827609138165	0.1726994181451048
0.493975	6.383728259027494	0.17119673587295992
0.494025	6.385954295572284	0.16969613431010255
0.494075	6.388160893808163	0.16819759340508553
0.494125	6.390348076769616	0.16670109318045825
0.494175	6.392515867266424	0.16520661373195977
0.494225	6.394664287884446	0.16371413522771489
0.494275	6.396793360986389	0.1622236379074381
0.494325	6.398903108712587	0.1607351020816434
0.494375	6.400993552981763	0.159248508130851
0.494425	6.403064715491782	0.15776383650481154
0.494475	6.405116617720408	0.15628106772172096
0.494525	6.407149280926043	0.15480018236745313
0.494575	6.409162726148477	0.1533211610947869
0.494625	6.411156974209615	0.15184398462264392
0.494675	6.413132045714202	0.1503686337353277
0.494725	6.415087961050549	0.14889508928176964
0.494775	6.417024740391244	0.14742333217477704
0.494825	6.418942403693862	0.14595334339028704
0.494875	6.42084097070167	0.1444851039666241
0.494925	6.422720460944316	0.14301859500376315
0.494975	6.42458089373852	0.14155379766259304
0.495025	6.42642228818876	0.1400906931641907
0.495075	6.428244663187939	0.13862926278909432
0.495125	6.430048037418068	0.13716948787658098
0.495175	6.431832429350919	0.1357113498239514
0.495225	6.433597857248686	0.13425483008581537
0.495275	6.4353443391646294	0.13279991017338205
0.495325	6.437071892943727	0.13134657165375607
0.495375	6.43878053622331	0.12989479614923394
0.495425	6.440470286433687	0.12844456533660786
0.495475	6.442141160798773	0.12699586094647156
0.495525	6.443793176336704	0.12554866476252943
0.495575	6.445426349860447	0.12410295862091032
0.495625	6.447040697978403	0.1226587244094836
0.495675	6.448636237095007	0.12121594406718221
0.495725	6.450212983411313	0.11977459958332318
0.495775	6.451770952925585	0.11833467299693758
0.495825	6.453310161433867	0.11689614639610156
0.495875	6.454830624530556	0.11545900191726999
0.495925	6.456332357608962	0.11402322174461463
0.495975	6.4578153758618715	0.1125887881093632
0.496025	6.45927969428209	0.11115568328914716
0.496075	6.46072532766299	0.10972388960734564
0.496125	6.4621522905990485	0.10829338943243992
0.496175	6.463560597486371	0.10686416517736383
0.496225	6.4649502625232165	0.1054361992988621
0.496275	6.466321299710512	0.10400947429685095
0.496325	6.467673722852371	0.10258397271377921
0.496375	6.4690075455565825	0.10115967713399465
0.496425	6.470322781235113	0.09973657018311524
0.496475	6.471619443104604	0.09831463452739575
0.496525	6.472897544186835	0.0968938528731066
0.496575	6.474157097309215	0.09547420796590943
0.496625	6.475398115105249	0.094055682590236
0.496675	6.476620610014993	0.09263825956867278
0.496725	6.4778245942855115	0.09122192176134532
0.496775	6.479010079971325	0.08980665206530518
0.496825	6.48017707893486	0.08839243341392229
0.496875	6.481325602846874	0.0869792487762756
0.496925	6.482455663186883	0.0855670811565498
0.496975	6.48356727124359	0.08415591359343336
0.497025	6.484660438115297	0.08274572915951692
0.497075	6.485735174710306	0.08133651096069947
0.497125	6.486791491747329	0.07992824213558924
0.497175	6.487829399755879	0.0785209058549139
0.497225	6.4888489090766495	0.0771144853209268
0.497275	6.489850029861906	0.07570896376682126
0.497325	6.490832772075859	0.07430432445614382
0.497375	6.491797145495025	0.0729005506822091
0.497425	6.492743159708583	0.07149762576751797
0.497475	6.493670824118739	0.07009553306317691
0.497525	6.4945801479410665	0.06869425594832239
0.497575	6.49547114020485	0.06729377782954116
0.497625	6.496343809753413	0.06589408214029881
0.497675	6.4971981652444475	0.06449515234036492
0.497725	6.498034215150333	0.06309697191524465
0.497775	6.498851967758454	0.061699524375608314
0.497825	6.499651431171499	0.06030279325672543
0.497875	6.500432613307761	0.05890676211789778
0.497925	6.501195521901434	0.05751141454189853
0.497975	6.5019401645029005	0.056116734134406876
0.498025	6.502666548479002	0.05472270452345013
0.498075	6.503374681013324	0.053329309358843585
0.498125	6.5040645691064505	0.05193653231163248
0.498175	6.504736219576231	0.050544357073536245
0.498225	6.505389639058031	0.049152767356396995
0.498275	6.506024834004971	0.0477617468916218
0.498325	6.506641810688179	0.046371279429633296
0.498375	6.507240575197012	0.04498134873931859
0.498425	6.507821133439285	0.0435919386074812
0.498475	6.508383491141492	0.04220303283829304
0.498525	6.508927653849014	0.04081461525274492
0.498575	6.509453626926329	0.03942666968810362
0.498625	6.5099614155572105	0.038039179997366904
0.498675	6.510451024744918	0.03665213004871944
0.498725	6.510922459312384	0.03526550372499258
0.498775	6.5113757239023915	0.03387928492312026
0.498825	6.511810822977749	0.032493457553599586
0.498875	6.512227760821452	0.031108005539952306
0.498925	6.512626541536845	0.029722912818185995
0.498975	6.513007169047776	0.02833816333625647
0.499025	6.513369647098738	0.026953741053529743
0.499075	6.51371397925501	0.025569629940248473
0.499125	6.514040168902787	0.024185813976994704
0.499175	6.5143482192493165	0.022802277154154362
0.499225	6.514638133323003	0.021419003471386616
0.499275	6.514909913973527	0.02003597693708869
0.499325	6.515163563871952	0.018653181567863625
0.499375	6.515399085510827	0.01727060138798669
0.499425	6.515616481204266	0.01588822042887744
0.499475	6.5158157530880505	0.014506022728565056
0.499525	6.5159969031197	0.013123992331158943
0.499575	6.516159933078541	0.01174211328631961
0.499625	6.516304844565785	0.010360369648728322
0.499675	6.51643163900458	0.00897874547755738
0.499725	6.516540317640064	0.00759722483594092
0.499775	6.516630881539413	0.0062157917904460385
0.499825	6.516703331591881	0.00483443041054535
0.499875	6.516757668508826	0.003453124768086743
0.499925	6.516793892823745	0.002071858936766996
0.499975	6.516812004892296	0.0006906169916020743
0.500025	6.516812004892299	-0.0006906169915989774
0.500075	6.5167938928237525	-0.0020718589367638178
0.500125	6.516757668508835	-0.003453124768083839
0.500175	6.516703331591893	-0.00483443041054268
0.500225	6.51663088153943	-0.006215791790444152
0.500275	6.516540317640081	-0.007597224835939066
0.500325	6.516431639004595	-0.008978745477555644
0.500375	6.5163048445657985	-0.010360369648726912
0.500425	6.5161599330785505	-0.01174211328631816
0.500475	6.5159969031197065	-0.013123992331158034
0.500525	6.515815753088053	-0.014506022728564707
0.500575	6.515616481204265	-0.015888220428877674
0.500625	6.515399085510822	-0.017270601387987725
0.500675	6.515163563871948	-0.018653181567864198
0.500725	6.514909913973523	-0.020035976937090003
0.500775	6.5146381333229995	-0.021419003471387338
0.500825	6.514348219249316	-0.02280227715415375
0.500875	6.514040168902789	-0.02418581397699336
0.500925	6.513713979255014	-0.025569629940246544
0.500975	6.513369647098744	-0.026953741053526926
0.501025	6.513007169047784	-0.028338163336252695
0.501075	6.512626541536852	-0.029722912818182207
0.501125	6.512227760821458	-0.03110800553994849
0.501175	6.511810822977753	-0.03249345755359625
0.501225	6.511375723902395	-0.03387928492311758
0.501275	6.5109224593123844	-0.035265503724991
0.501325	6.510451024744916	-0.03665213004871806
0.501375	6.509961415557207	-0.038039179997365315
0.501425	6.509453626926324	-0.03942666968810246
0.501475	6.508927653849009	-0.040814615252744414
0.501525	6.508383491141487	-0.04220303283829329
0.501575	6.507821133439283	-0.04359193860748167
0.501625	6.5072405751970095	-0.044981348739318486
0.501675	6.50664181068818	-0.046371279429633275
0.501725	6.506024834004973	-0.04776174689162246
0.501775	6.505389639058031	-0.049152767356397904
0.501825	6.50473621957623	-0.050544357073537244
0.501875	6.504064569106449	-0.05193653231163284
0.501925	6.503374681013319	-0.05332930935884378
0.501975	6.502666548478994	-0.0547227045234492
0.502025	6.501940164502889	-0.05611673413440505
0.502075	6.501195521901422	-0.05751141454189512
0.502125	6.500432613307748	-0.0589067621178938
0.502175	6.499651431171488	-0.0603027932567213
0.502225	6.498851967758446	-0.06169952437560534
0.502275	6.4980342151503265	-0.06309697191524238
0.502325	6.497198165244444	-0.0644951523403638
0.502375	6.496343809753414	-0.06589408214029902
0.502425	6.495471140204854	-0.0672937778295423
0.502475	6.494580147941074	-0.06869425594832414
0.502525	6.493670824118749	-0.07009553306317805
0.502575	6.4927431597085965	-0.07149762576751763
0.502625	6.491797145495039	-0.07290055068220753
0.502675	6.490832772075877	-0.07430432445614071
0.502725	6.489850029861925	-0.0757089637668164
0.502775	6.488848909076662	-0.07711448532092098
0.502825	6.487829399755885	-0.07852090585490767
0.502875	6.48679149174733	-0.07992824213558346
0.502925	6.4857351747103005	-0.0813365109606941
0.502975	6.484660438115284	-0.08274572915951235
0.503025	6.483567271243574	-0.08415591359342933
0.503075	6.482455663186866	-0.08556708115654628
0.503125	6.4813256028468595	-0.08697924877627258
0.503175	6.480177078934852	-0.0883924334139196
0.503225	6.479010079971321	-0.08980665206530332
0.503275	6.47782459428551	-0.09122192176134346
0.503325	6.476620610014996	-0.09263825956867101
0.503375	6.475398115105255	-0.09405568259023453
0.503425	6.474157097309223	-0.09547420796590844
0.503475	6.472897544186841	-0.0968938528731066
0.503525	6.471619443104609	-0.09831463452739647
0.503575	6.470322781235118	-0.09973657018311682
0.503625	6.469007545556583	-0.10115967713399694
0.503675	6.46767372285237	-0.10258397271378067
0.503725	6.46632129971051	-0.10400947429685166
0.503775	6.464950262523213	-0.10543619929886124
0.503825	6.463560597486367	-0.10686416517736139
0.503875	6.462152290599044	-0.10829338943243631
0.503925	6.460725327662986	-0.1097238896073413
0.503975	6.459279694282083	-0.11115568328914203
0.504025	6.457815375861865	-0.1125887881093588
0.504075	6.456332357608959	-0.11402322174461116
0.504125	6.454830624530556	-0.11545900191726832
0.504175	6.45331016143387	-0.11689614639610038
0.504225	6.45177095292559	-0.11833467299693723
0.504275	6.450212983411318	-0.1197745995833235
0.504325	6.448636237095011	-0.12121594406718339
0.504375	6.447040697978407	-0.12265872440948461
0.504425	6.445426349860451	-0.12410295862091025
0.504475	6.443793176336706	-0.1255486647625296
0.504525	6.442141160798772	-0.12699586094647175
0.504575	6.440470286433684	-0.12844456533660772
0.504625	6.438780536223303	-0.1298947961492332
0.504675	6.437071892943717	-0.13134657165375482
0.504725	6.435344339164618	-0.1327999101733802
0.504775	6.433597857248675	-0.13425483008581288
0.504825	6.431832429350911	-0.13571134982394814
0.504875	6.430048037418063	-0.13716948787657726
0.504925	6.428244663187936	-0.13862926278908994
0.504975	6.426422288188759	-0.1400906931641862
0.505025	6.424580893738524	-0.14155379766258877
0.505075	6.422720460944322	-0.1430185950037595
0.505125	6.4208409707016765	-0.14448510396662098
0.505175	6.418942403693868	-0.1459533433902843
0.505225	6.4170247403912475	-0.14742333217477396
0.505275	6.415087961050549	-0.14889508928176654
0.505325	6.413132045714199	-0.1503686337353253
0.505375	6.411156974209609	-0.15184398462264198
0.505425	6.409162726148469	-0.15332116109478552
0.505475	6.407149280926034	-0.15480018236745252
0.505525	6.405116617720398	-0.15628106772172126
0.505575	6.403064715491773	-0.15776383650481232
0.505625	6.400993552981756	-0.15924850813085245
0.505675	6.398903108712583	-0.16073510208164457
0.505725	6.396793360986387	-0.16222363790743913
0.505775	6.3946642878844475	-0.16371413522771477
0.505825	6.392515867266429	-0.16520661373195925
0.505875	6.390348076769621	-0.16670109318045734
0.505925	6.388160893808168	-0.16819759340508364
0.505975	6.38595429557229	-0.16969613431010067
0.506025	6.383728259027502	-0.17119673587295886
0.506075	6.381482760913821	-0.17269941814510495
0.506125	6.379217777744988	-0.1742042012527934
0.506175	6.37693328580765	-0.17571110539790544
0.506225	6.374629261160566	-0.17722015085876824
0.506275	6.372305679633795	-0.17873135799098508
0.506325	6.369962516827876	-0.18024474722826686
0.506375	6.367599748113007	-0.18176033908326944
0.506425	6.365217348628224	-0.1832781541484377
0.506475	6.3628152932805575	-0.18479821309685363
0.506525	6.360393556744205	-0.1863205366830893
0.506575	6.3579521134596835	-0.1878451457440677
0.506625	6.35549093763298	-0.18937206119992592
0.506675	6.353010003234701	-0.19090130405488615
0.506725	6.35050928399921	-0.19243289539813166
0.506775	6.34798875342377	-0.1939668564046885
0.506825	6.345448384767668	-0.19550320833631252
0.506875	6.342888151051346	-0.197041972542382
0.506925	6.340308025055526	-0.1985831704607961
0.506975	6.337707979320326	-0.20012682361887973
0.507025	6.335087986144375	-0.20167295363429413
0.507075	6.332448017583918	-0.20322158221595196
0.507125	6.329788045451927	-0.20477273116494102
0.507175	6.327108041317199	-0.20632642237545185
0.507225	6.324407976503453	-0.20788267783571085
0.507275	6.321687822088423	-0.20944151962892268
0.507325	6.318947548902948	-0.21100296993421339
0.507375	6.31618712753006	-0.21256705102758786
0.507425	6.3134065283040615	-0.21413378528288388
0.507475	6.310605721309609	-0.2157031951727409
0.507525	6.307784676380788	-0.21727530326956912
0.507575	6.304943363100183	-0.21885013224652713
0.507625	6.302081750797956	-0.22042770487850796
0.507675	6.2991998085509024	-0.22200804404312707
0.507725	6.296297505181529	-0.2235911727217218
0.507775	6.293374809257106	-0.22517711400035423
0.507825	6.290431689088736	-0.22676589107081932
0.507875	6.287468112730404	-0.2283575272316646
0.507925	6.284484047978041	-0.22995204588921117
0.507975	6.281479462368573	-0.23154947055858513
0.508025	6.278454323178981	-0.2331498248647521
0.508075	6.2754085974253515	-0.23475313254356117
0.508125	6.2723422518619225	-0.23635941744279684
0.508175	6.269255252980141	-0.23796870352323532
0.508225	6.266147567007715	-0.23958101485970484
0.508275	6.263019159907658	-0.24119637564216104
0.508325	6.259869997377343	-0.24281481017676074
0.508375	6.256700044847548	-0.24443634288694832
0.508425	6.253509267481513	-0.24606099831454692
0.508475	6.250297630173986	-0.24768880112085526
0.508525	6.247065097550279	-0.24931977608775185
0.508575	6.243811633965321	-0.25095394811881144
0.508625	6.240537203502715	-0.2525913422404207
0.508675	6.237241769973788	-0.25423198360290467
0.508725	6.233925296916662	-0.2558758974816614
0.508775	6.230587747595307	-0.25752310927830074
0.508825	6.227229084998613	-0.25917364452179287
0.508875	6.223849271839452	-0.2608275288696247
0.508925	6.220448270553756	-0.2624847881089557
0.508975	6.217026043299587	-0.26414544815779434
0.509025	6.213582551956222	-0.265809535066167
0.509075	6.210117758123236	-0.26747707501730567
0.509125	6.206631623119588	-0.26914809432883613
0.509175	6.203124107982725	-0.27082261945397507
0.509225	6.199595173467675	-0.2725006769827343
0.509275	6.196044780046162	-0.27418229364313385
0.509325	6.192472887905712	-0.2758674963024193
0.509375	6.188879456948783	-0.2775563119682889
0.509425	6.185264446791892	-0.27924876779012425
0.509475	6.181627816764751	-0.2809448910602313
0.509525	6.1779695259094165	-0.2826447092150881
0.509575	6.174289532979446	-0.28434824983659684
0.509625	6.17058779643906	-0.286055540653346
0.509675	6.166864274462322	-0.2877666095418778
0.509725	6.163118924932318	-0.2894814845279635
0.509775	6.159351705440368	-0.29120019378788464
0.509825	6.15556257328522	-0.29292276564972247
0.509875	6.151751485472287	-0.2946492285946525
0.509925	6.147918398712882	-0.29637961125824624
0.509975	6.144063269423462	-0.29811394243178035
0.510025	6.140186053724899	-0.29985225106355207
0.510075	6.136286707441755	-0.30159456626020287
0.510125	6.132365186101587	-0.30334091728804347
0.510175	6.1284214449342524	-0.3050913335743922
0.510225	6.124455438871245	-0.3068458447089149
0.510275	6.120467122545043	-0.3086044804449708
0.510325	6.116456450288478	-0.3103672707009699
0.510375	6.112423376134119	-0.3121342455617318
0.510425	6.10836785381369	-0.3139054352798501
0.510475	6.104289836757491	-0.3156808702770655
0.510525	6.100189278093854	-0.31746058114564435
0.510575	6.096066130648626	-0.3192445986497583
0.510625	6.091920346944666	-0.3210329537268759
0.510675	6.087751879201369	-0.3228256774891573
0.510725	6.083560679334222	-0.32462280122485027
0.510775	6.079346698954386	-0.3264243563996989
0.510825	6.075109889368296	-0.3282303746583494
0.510875	6.070850201577309	-0.33004088782576735
0.510925	6.066567586277365	-0.331855927908655
0.510975	6.062261993858689	-0.33367552709687465
0.511025	6.057933374405525	-0.33549971776487714
0.511075	6.0535816776959015	-0.33732853247313344
0.511125	6.049206853201436	-0.3391620039695689
0.511175	6.044808850087172	-0.3410001651910032
0.511225	6.04038761721146	-0.3428430492645921
0.511275	6.035943103125867	-0.34469068950927567
0.511325	6.0314752560751375	-0.3465431194372235
0.511375	6.026984023997192	-0.34840037275528885
0.511425	6.022469354523172	-0.35026248336646065
0.511475	6.017931194977512	-0.35212948537132116
0.511525	6.0133694923780965	-0.354001413069501
0.511575	6.008784193436423	-0.355878300961141
0.511625	6.004175244557837	-0.3577601837483521
0.511675	5.999542591841828	-0.359647096336673
0.511725	5.994886181082343	-0.36153907383653777
0.511775	5.9902059577681905	-0.36343615156473325
0.511825	5.98550186708349	-0.36533836504586265
0.511875	5.980773853908171	-0.36724575001380566
0.511925	5.97602186281854	-0.36915834241317985
0.511975	5.971245838087913	-0.3710761784007977
0.512025	5.9664457236873005	-0.37299929434712586
0.512075	5.9616214632861695	-0.3749277268377384
0.512125	5.956773000253273	-0.3768615126747657
0.512175	5.951900277657542	-0.37880068887834917
0.512225	5.947003238269065	-0.380745292688079
0.512275	5.9420818245601295	-0.3826953615644391
0.512325	5.9371359787063405	-0.3846509331902403
0.512375	5.932165642587833	-0.386612045472051
0.512425	5.927170757790547	-0.3885787365416212
0.512475	5.9221512656076065	-0.390551044757299
0.512525	5.917107107040774	-0.3925290087054421
0.512575	5.912038222802	-0.39451266720181755
0.512625	5.9069445533150615	-0.39650205929299714
0.512675	5.901826038717303	-0.3984972242577396
0.512725	5.896682618861464	-0.40049820160836747
0.512775	5.891514233317623	-0.40250503109212843
0.512825	5.886320821375235	-0.40451775269254714
0.512875	5.881102322045285	-0.40653640663076335
0.512925	5.875858674062542	-0.4085610333668594
0.512975	5.870589815887936	-0.41059167360117244
0.513025	5.86529568571105	-0.41262836827558796
0.513075	5.859976221452736	-0.4146711585748237
0.513125	5.854631360767842	-0.4167200859276927
0.513175	5.849261041048092	-0.418775192008347
0.513225	5.843865199425069	-0.4208365187375088
0.513275	5.838443772773357	-0.42290410828367403
0.513325	5.83299669771381	-0.42497800306429895
0.513375	5.8275239106169705	-0.42705824574696394
0.513425	5.8220253476066315	-0.42914487925051326
0.513475	5.816500944563554	-0.4312379467461697
0.513525	5.81095063712934	-0.4333374916586251
0.513575	5.805374360710463	-0.4354435576671003
0.513625	5.799772050482466	-0.43755618870638263
0.513675	5.794143641394337	-0.4396754289678261
0.513725	5.78848906817304	-0.44180132290032487
0.513775	5.782808265328246	-0.44393391521125264
0.513825	5.77710116715724	-0.44607325086736715
0.513875	5.771367707750017	-0.4482193750956776
0.513925	5.765607820994572	-0.4503723333842798
0.513975	5.759821440582392	-0.4525321714831446
0.514025	5.7540085000141605	-0.4546989354048714
0.514075	5.748168932605657	-0.4568726714253931
0.514125	5.742302671493896	-0.4590534260846438
0.514175	5.736409649643471	-0.46124124618717144
0.514225	5.730489799853137	-0.4634361788027082
0.514275	5.724543054762625	-0.4656382712666875
0.514325	5.718569346859703	-0.4678475711807121
0.514375	5.712568608487479	-0.47006412641296075
0.514425	5.7065407718519605	-0.472287985098544
0.514475	5.700485769029886	-0.4745191956397962
0.514525	5.694403531976808	-0.4767578067065105
0.514575	5.688293992535474	-0.4790038672361043
0.514625	5.682157082444469	-0.48125742643372377
0.514675	5.67599273334716	-0.4835185337722754
0.514725	5.669800876800942	-0.4857872389923861
0.514775	5.6635814442867884	-0.4880635921022888
0.514825	5.657334367219101	-0.49034764337763553
0.514875	5.6510595769559115	-0.4926394433612221
0.514925	5.644757004809393	-0.4949390428626355
0.514975	5.638426582056717	-0.49724649295780987
0.515025	5.632068239951259	-0.4995618449885003
0.515075	5.625681909734157	-0.5018851505616588
0.515125	5.619267522646243	-0.504216461548715
0.515175	5.612825009940351	-0.5065558300847575
0.515225	5.606354302893997	-0.5089033085676127
0.515275	5.599855332822473	-0.5112589496568165
0.515325	5.593328031092338	-0.5136228062724743
0.515375	5.586772329135322	-0.5159949315940101
0.515425	5.580188158462653	-0.5183753790587947
0.515475	5.573575450679828	-0.5207642023606511
0.515525	5.5669341375018195	-0.5231614554482388
0.515575	5.560264150768751	-0.5255671925233019
0.515625	5.553565422462046	-0.5279814680387804
0.515675	5.546837884721038	-0.5304043366967883
0.515725	5.540081469860088	-0.5328358534464426
0.515775	5.533296110386207	-0.5352760734815456
0.515825	5.52648173901718	-0.5377250522381121
0.515875	5.519638288700235	-0.540182845391739
0.515925	5.51276569263124	-0.5426495088548089
0.515975	5.505863884274464	-0.5451250987735239
0.516025	5.498932797382903	-0.547609671524767
0.516075	5.491972366019179	-0.5501032837127828
0.516125	5.484982524577037	-0.5526059921656695
0.516175	5.477963207803454	-0.5551178539316795
0.516225	5.47091435082136	-0.5576389262753261
0.516275	5.463835889152999	-0.5601692666732807
0.516325	5.456727758743937	-0.5627089328100653
0.516375	5.449589895987737	-0.5652579825735218
0.516425	5.442422237751316	-0.5678164740500613
0.516475	5.4352247214009894	-0.570384465519684
0.516525	5.427997284829229	-0.5729620154507598
0.516575	5.420739866482144	-0.5755491824945659
0.516625	5.413452405387695	-0.5781460254795748
0.516675	5.406134841184684	-0.5807526034054814
0.516725	5.398787114152482	-0.5833689754369639
0.516775	5.391409165241588	-0.5859952008971704
0.516825	5.384000936104959	-0.5886313392609245
0.516875	5.376562369130181	-0.5912774501476412
0.516925	5.369093407472455	-0.5939335933139448
0.516975	5.361593995088465	-0.5965998286459779
0.517025	5.354064076771106	-0.5992762161513981
0.517075	5.346503598185099	-0.6019628159510491
0.517125	5.338912505903508	-0.6046596882703013
0.517175	5.331290747445193	-0.6073668934300493
0.517225	5.323638271313197	-0.610084491837355
0.517275	5.315955027034087	-0.6128125439757384
0.517325	5.308240965198287	-0.6155511103950897
0.517375	5.3004960375013885	-0.6183002517012076
0.517425	5.292720196786473	-0.6210600285449486
0.517475	5.284913397087492	-0.6238305016109651
0.517525	5.277075593673651	-0.6266117316060544
0.517575	5.269206743094888	-0.6294037792470678
0.517625	5.261306803228434	-0.6322067052484006
0.517675	5.253375733326456	-0.6350205703090384
0.517725	5.245413494064839	-0.637845435099146
0.517775	5.237420047593087	-0.6406813602462027
0.517825	5.229395357585392	-0.6435284063206531
0.517875	5.221339389292842	-0.6463866338210849
0.517925	5.213252109596865	-0.6492561031588947
0.517975	5.205133487063817	-0.652136874642462
0.518025	5.196983492000839	-0.6550290084607898
0.518075	5.188802096512924	-0.6579325646666226
0.518125	5.1805892745612345	-0.6608476031590177
0.518175	5.172345002022692	-0.6637741836653638
0.518225	5.164069256750838	-0.666712365722836
0.518275	5.155762018637999	-0.6696622086592643
0.518325	5.147423269678753	-0.6726237715734198
0.518375	5.1390529940347225	-0.6755971133146933
0.518425	5.1306511781006865	-0.678582292462165
0.518475	5.122217810572052	-0.6815793673030434
0.518525	5.113752882513673	-0.6845883958104703
0.518575	5.105256387430033	-0.6876094356206723
0.518625	5.096728321336803	-0.6906425440094526
0.518675	5.088168682833787	-0.6936877778680138
0.518725	5.079577473179242	-0.6967451936780872
0.518775	5.0709546963656	-0.6998148474863748
0.518825	5.062300359196591	-0.7028967948782789
0.518875	5.053614471365769	-0.705991090950912
0.518925	5.044897045536435	-0.7090977902853822
0.518975	5.036148097422972	-0.7122169469183334
0.519025	5.027367645873578	-0.7153486143127384
0.519075	5.018555712954407	-0.7184928453279292
0.519125	5.009712324035086	-0.7216496921888614
0.519175	5.000837507875651	-0.7248192064545935
0.519225	4.9919312967148315	-0.7280014389859831
0.519275	4.982993726359745	-0.7311964399125805
0.519325	4.974024836276919	-0.7344042585987198
0.519375	4.965024669684666	-0.7376249436088017
0.519425	4.955993273646791	-0.7408585426717518
0.519475	4.946930699167607	-0.7441051026446531
0.519525	4.937837001288218	-0.747364669475555
0.519575	4.928712239184087	-0.7506372881654372
0.519625	4.919556476263832	-0.7539230027293385
0.519675	4.910369780269216	-0.7572218561566395
0.519725	4.901152223376309	-0.7605338903705048
0.519775	4.891903882297776	-0.7638591461864758
0.519825	4.882624838386276	-0.7671976632702149
0.519875	4.873315177738886	-0.7705494800944048
0.519925	4.863974991302549	-0.7739146338948003
0.519975	4.854604374980453	-0.7772931606254442
0.520025	4.845203429739319	-0.7806850949130378
0.520075	4.835772261717512	-0.7840904700104881
0.520125	4.826310982333935	-0.7875093177496211
0.520175	4.816819708397634	-0.790941668493084
0.520225	4.807298562218029	-0.7943875510854373
0.520275	4.797747671715689	-0.7978469928034605
0.520325	4.788167170533621	-0.8013200193056612
0.520375	4.778557198148928	-0.8048066545810281
0.520425	4.768917899984765	-0.808306920897031
0.520475	4.759249427522516	-0.8118208387468887
0.520525	4.749551938414067	-0.815348426796126
0.520575	4.739825596594095	-0.818889701828439
0.520625	4.7300705723922345	-0.8224446786909005
0.520675	4.720287042645016	-0.8260133702385332
0.520725	4.710475190807462	-0.829595787278267
0.520775	4.700635207064202	-0.8331919385123279
0.520825	4.690767288440003	-0.836801830481076
0.520875	4.680871638909516	-0.8404254675053507
0.520925	4.670948469506172	-0.844062851628339
0.520975	4.660997998429998	-0.8477139825570277
0.521025	4.651020451154276	-0.8513788576032698
0.521075	4.641016060530814	-0.8550574716245183
0.521125	4.630985066893728	-0.8587498169642769
0.521175	4.620927718161496	-0.8624558833923226
0.521225	4.610844269937143	-0.8661756580447543
0.521275	4.6007349856064	-0.8699091253639146
0.521325	4.590600136433562	-0.8736562670382726
0.521375	4.580440001654951	-0.8774170619423014
0.521425	4.570254868569737	-0.8811914860764358
0.521475	4.560045032627875	-0.8849795125071811
0.521525	4.549810797515018	-0.8887811113074401
0.521575	4.53955247523417	-0.8925962494971303
0.521625	4.529270386183814	-0.896424890984189
0.521675	4.518964859232362	-0.900266996506028
0.521725	4.508636231788667	-0.9041225235715306
0.521775	4.498284849868356	-0.9079914264036868
0.521825	4.487911068155766	-0.9118736558829461
0.521875	4.477515250061245	-0.9157691594913927
0.521925	4.467097767773578	-0.9196778812578282
0.521975	4.456659002307304	-0.9235997617038729
0.522025	4.44619934354468	-0.9275347377911697
0.522075	4.43571919027203	-0.9314827428698229
0.522125	4.425218950210258	-0.9354437066281472
0.522175	4.414699040039278	-0.9394175550438619
0.522225	4.404159885416118	-0.9434042103368177
0.522275	4.39360192098645	-0.9474035909233853
0.522325	4.383025590389316	-0.9514156113726114
0.522375	4.372431346254787	-0.9554401823642659
0.522425	4.361819650194387	-0.9594772106488767
0.522475	4.351190972783947	-0.9635265990099016
0.522525	4.340545793538796	-0.9675882462281182
0.522575	4.32988460088097	-0.9716620470483739
0.522625	4.319207892098244	-0.9757478921488165
0.522675	4.308516173294806	-0.9798456681127098
0.522725	4.297809959333382	-0.9839552574029617
0.522775	4.287089773768586	-0.988076538339476
0.522825	4.276356148771375	-0.9922093850794416
0.522875	4.265609625044374	-0.9963536676006856
0.522925	4.254850751727972	-1.0005092516881893
0.522975	4.24408008629701	-1.0046759989238851
0.523025	4.233298194447939	-1.008853766679845
0.523075	4.22250564997636	-1.013042408114952
0.523125	4.211703034644813	-1.0172417721751632
0.523175	4.200890938040753	-1.021451703597462
0.523225	4.190069957424615	-1.0256720429175987
0.523275	4.179240697567943	-1.0299026264816995
0.523325	4.168403770581566	-1.0341432864618236
0.523375	4.1575597957337465	-1.0383938508755648
0.523425	4.1467093992584285	-1.0426541436097285
0.523475	4.135853214153438	-1.0469239844482194
0.523525	4.124991879968841	-1.0512031891041287
0.523575	4.11412604258547	-1.0554915692561102
0.523625	4.103256353983667	-1.0597889325890886
0.523675	4.092383472002467	-1.0640950828393203
0.523725	4.081508060089251	-1.0684098198438472
0.523775	4.070630787040073	-1.0727329395943743
0.523825	4.059752326730822	-1.0770642342955752
0.523875	4.0488733578395095	-1.0814034924278064
0.523925	4.037994563559808	-1.0857504988142495
0.523975	4.027116631306146	-1.0901050346924666
0.524025	4.016240252410611	-1.0944668777903392
0.524075	4.0053661218120125	-1.0988358024063347
0.524125	3.9944949377373673	-1.1032115794940922
0.524175	3.983627401376191	-1.1075939767512422
0.524225	3.972764216547951	-1.1119827587124127
0.524275	3.961906089363046	-1.116377686846341
0.524325	3.951053727877777	-1.120778519657001
0.524375	3.9402078417436956	-1.1251850127886514
0.524425	3.9293691418517955	-1.1295969191347062
0.524475	3.9185383399719753	-1.134013988950318
0.524525	3.9077161483883147	-1.138435969968523
0.524575	3.8969032795306173	-1.142862607519841
0.524625	3.8861004456027577	-1.147293644655173
0.524675	3.875308358208336	-1.151728822271846
0.524725	3.8645277279741794	-1.156167879242654
0.524775	3.8537592641723	-1.160610552547693
0.524825	3.8430036743407427	-1.1650565774088648
0.524875	3.8322616639040077	-1.1695056874268204
0.524925	3.8215339357935476	-1.17395761472017
0.524975	3.810821190068936	-1.1784120900667676
0.525025	3.800124123540297	-1.182868843046845
0.525075	3.7894434293924917	-1.1873276021878214
0.525125	3.77877979681178	-1.1917880951105373
0.525175	3.7681339106154117	-1.1962500486767147
0.525225	3.757506450884765	-1.2007131891374196
0.525275	3.7468980926025437	-1.2051772422823188
0.525325	3.736309505294698	-1.2096419335894624
0.525375	3.725741352677471	-1.2141069883754194
0.525425	3.715194292310222	-1.2185721319454876
0.525475	3.7046689752544686	-1.2230370897437952
0.525525	3.694166045739707	-1.2275015875030224
0.525575	3.683686140836507	-1.2319653513935378
0.525625	3.673229890137256	-1.2364281081717443
0.525675	3.6627979154451187	-1.2408895853273858
0.525725	3.6523908304716324	-1.2453495112295856
0.525775	3.6420092405432376	-1.2498076152714606
0.525825	3.6316537423173494	-1.2542636280130035
0.525875	3.621324923508149	-1.2587172813221144
0.525925	3.6110233626224666	-1.263168308513566
0.525975	3.600749628706134	-1.2676164444856837
0.526025	3.5905042811011585	-1.2720614258545366
0.526075	3.5802878692138664	-1.2765029910855008
0.526125	3.5701009322942108	-1.280940880622048
0.526175	3.5599439992266313	-1.2853748370115259
0.526225	3.5498175883326395	-1.2898046050277738
0.526275	3.5397222071850996	-1.2942299317905122
0.526325	3.5296583524345397	-1.2986505668812767
0.526375	3.519626509647405	-1.303066262455858
0.526425	3.5096271531566656	-1.307476773352986
0.526475	3.4996607459244187	-1.3118818571993145
0.526525	3.4897277394167636	-1.3162812745105066
0.526575	3.479828573490916	-1.320674788788349
0.526625	3.469963676294518	-1.3250621666138092
0.526675	3.460133464177014	-1.3294431777360125
0.526725	3.4503383416131457	-1.3338175951570197
0.526775	3.440578701138454	-1.3381851952123525
0.526825	3.4308549232964998	-1.3425457576473103
0.526875	3.4211673765978845	-1.3468990656889455
0.526925	3.4115164174907866	-1.3512449061137235
0.526975	3.4019023903427748	-1.3555830693108888
0.527025	3.3923256274338756	-1.3599133493414477
0.527075	3.382786448960526	-1.3642355439928397
0.527125	3.3732851630501455	-1.3685494548293338
0.527175	3.3638220657861853	-1.372854887238107
0.527225	3.354397441243561	-1.3771516504709782
0.527275	3.3450115615335037	-1.38143955768213
0.527325	3.335664686858428	-1.3857184259614632
0.527375	3.3263570655760097	-1.3899880763638726
0.527425	3.317088934272011	-1.3942483339345708
0.527475	3.307860517842097	-1.3984990277302614
0.527525	3.2986720295816565	-1.4027399908365337
0.527575	3.289523671283947	-1.406971060381273
0.527625	3.2804156333456014	-1.411192077544431
0.527675	3.271348094879653	-1.415402887564029
0.527725	3.26232122383542	-1.4196033397386263
0.527775	3.253335177124969	-1.423793287426311
0.527825	3.244390100755899	-1.4279725880402756
0.527875	3.2354861299701536	-1.4321411030410462
0.527925	3.2266233893881493	-1.4362986979256496
0.527975	3.217801993158298	-1.4404452422136103
0.528025	3.2090220451113	-1.444580609430028
0.528075	3.200283638919071	-1.4487046770857497
0.528125	3.1915868582576974	-1.4528173266548656
0.528175	3.182931776974391	-1.456918443549501
0.528225	3.174318459257834	-1.461007917092163
0.528275	3.1657469598119077	-1.4650856404855828
0.528325	3.1572173240320787	-1.4691515107803772
0.528375	3.148729588184554	-1.4732054288404424
0.528425	3.140283779587514	-1.4772472993063717
0.528475	3.1318799167945377	-1.4812770305568215
0.528525	3.1235180097794935	-1.4852945346681405
0.528575	3.115198060123018	-1.4892997273721844
0.528625	3.106920061200067	-1.4932925280125475
0.528675	3.0986839983683243	-1.497272859499281
0.528725	3.090489849157089	-1.5012406482622822
0.528775	3.0823375834570084	-1.5051958242031565
0.528825	3.0742271637094962	-1.5091383206461018
0.528875	3.06615854509609	-1.5130680742876832
0.528925	3.0581316757279673	-1.5169850251453816
0.528975	3.0501464968344716	-1.520889116505478
0.529025	3.0422029429511372	-1.5247802948700295
0.529075	3.0343009421069467	-1.5286585099030547
0.529125	3.026440416010401	-1.532523714376155
0.529175	3.018621280234288	-1.5363758641136052
0.529225	3.010843444399275	-1.5402149179368778
0.529275	3.0031068123560334	-1.5440408376087422
0.529325	2.995411282365259	-1.54785358777725
0.529375	2.9877567472763347	-1.5516531359192556
0.529425	2.98014309470399	-1.555439452283803
0.529475	2.9725702072027085	-1.559212509835509
0.529525	2.965037962439245	-1.5629722841977638
0.529575	2.957546233362736	-1.5667187535960418
0.529625	2.9500948883726092	-1.5704518988012144
0.529675	2.942683791483933	-1.574171703073066
0.529725	2.935312802490472	-1.5778781521038998
0.529775	2.927981777125041	-1.581571233962441
0.529825	2.9206905672172105	-1.5852509390380463
0.529875	2.913439020848463	-1.5889172599851689
0.529925	2.906226982504648	-1.5925701916681885
0.529975	2.8990542932255865	-1.596209731106688
0.530025	2.8919207907518016	-1.5998358774212196
0.530075	2.8848263096685316	-1.6034486317794967
0.530125	2.8777706815470987	-1.6070479973429863
0.530175	2.87075373508298	-1.610633979214268
0.530225	2.8637752962312395	-1.614206584384836
0.530275	2.856835188339058	-1.6177658216835011
0.530325	2.849933232275334	-1.6213117017254313
0.530375	2.8430692465572975	-1.6248442368618723
0.530425	2.836243047474423	-1.6283634411304364
0.530475	2.8294544492092704	-1.6318693302061587
0.530525	2.8227032639553404	-1.6353619213533068
0.530575	2.8159893020324054	-1.6388412333777225
0.530625	2.8093123719986965	-1.642307286580033
0.530675	2.8026722807602327	-1.6457601027096227
0.530725	2.7960688336776	-1.649199704919206
0.530775	2.7895018346696263	-1.6526261177203176
0.530825	2.78297108631447	-1.6560393669394808
0.530875	2.776476389947944	-1.6594394796751548
0.530925	2.770017545759042	-1.6628264842554994
0.530975	2.763594352882842	-1.6662004101969008
0.531025	2.7572066094909014	-1.6695612881632043
0.531075	2.7508541128787574	-1.6729091499258744
0.531125	2.7445366595510694	-1.6762440283248365
0.531175	2.7382540453042052	-1.6795659572301103
0.531225	2.7320060653062432	-1.6828749715042677
0.531275	2.7257925141746147	-1.6861711069656273
0.531325	2.719613186051218	-1.6894544003522824
0.531375	2.713467874675307	-1.6927248892868212
0.531425	2.70735637345394	-1.695982612241883
0.531475	2.7012784755302253	-1.6992276085064222
0.531525	2.6952339738491835	-1.7024599181528088
0.531575	2.6892226612215375	-1.705679582004614
0.531625	2.683244330385301	-1.708886641605162
0.531675	2.677298774065319	-1.7120811391867863
0.531725	2.6713857850306226	-1.7152631176408677
0.531775	2.665505156149847	-1.7184326204885705
0.531825	2.659656680444611	-1.7215896918522944
0.531875	2.653840151141029	-1.724734376427816
0.531925	2.648055361719291	-1.7278667194571296
0.531975	2.642302105961403	-1.730986766701989
0.532025	2.6365801779970854	-1.7340945644181218
0.532075	2.6308893723480278	-1.737190159330059
0.532125	2.6252294839702595	-1.740273598606716
0.532175	2.6196003082949946	-1.7433449298375174
0.532225	2.614001641267743	-1.746404201009233
0.532275	2.6084332793859084	-1.7494514604833846
0.532325	2.6028950197347824	-1.7524867569742917
0.532375	2.597386660022005	-1.7555101395277364
0.532425	2.5919079986106186	-1.7585216575001912
0.532475	2.586458834550723	-1.7615213605386046
0.532525	2.5810389676096053	-1.7645092985608304
0.532575	2.575648198300619	-1.7674855217365655
0.532625	2.5702863279107744	-1.770450080468817
0.532675	2.564953158526997	-1.773403025375936
0.532725	2.55964849306106	-1.776344407274234
0.532775	2.5543721352734847	-1.7792742771610086
0.532825	2.549123889796183	-1.7821926861981239
0.532875	2.5439035621539943	-1.7850996856960837
0.532925	2.538710958785049	-1.787995327098609
0.532975	2.533545887060142	-1.7908796619676588
0.533025	2.5284081553010256	-1.793752741968932
0.533075	2.523297572797744	-1.7966146188578054
0.533125	2.5182139498249514	-1.7994653444657247
0.533175	2.5131570976573054	-1.8023049706870358
0.533225	2.508126828583938	-1.8051335494662266
0.533275	2.503122955922073	-1.8079511327855817
0.533325	2.498145294029746	-1.8107577726532536
0.533375	2.493193658317738	-1.8135535210917038
0.533425	2.488267865260686	-1.8163384301265517
0.533475	2.4833677324074155	-1.8191125517757887
0.533525	2.478493078390552	-1.8218759380393486
0.533575	2.4736437229353907	-1.824628640889047
0.533625	2.4688194868680498	-1.827370712258875
0.533675	2.46402019212301	-1.830102204035603
0.533725	2.459245661749941	-1.8328231680497495
0.533775	2.454495719919949	-1.8355336560668385
0.533825	2.4497701919312043	-1.8382337197789846
0.533875	2.445068904213947	-1.8409234107968062
0.533925	2.440391684334953	-1.8436027806416206
0.533975	2.4357383610015124	-1.8462718807378922
0.534025	2.431108764064826	-1.8489307624060076
0.534075	2.426502724522906	-1.8515794768553173
0.534125	2.421920074522991	-1.8542180751774373
0.534175	2.4173606473635174	-1.8568466083398103
0.534225	2.4128242774956385	-1.859465127179512
0.534275	2.4083108005242924	-1.8620736823973203
0.534325	2.4038200532088747	-1.8646723245520098
0.534375	2.399351873463493	-1.86726110405489
0.534425	2.3949061003568666	-1.8698400711645589
0.534475	2.390482574111844	-1.8724092759818798
0.534525	2.38608113610456	-1.874968768445168
0.534575	2.3817016288632833	-1.8775185983255935
0.534625	2.37734389606692	-1.8800588152227666
0.534675	2.373007782543197	-1.8825894685605475
0.534725	2.3686931342665742	-1.8851106075830137
0.534775	2.3643997983558553	-1.8876222813506363
0.534825	2.3601276230715347	-1.8901245387366223
0.534875	2.35587645781288	-1.8926174284234354
0.534925	2.351646153114763	-1.8951009988994847
0.534975	2.3474365606442755	-1.897575298455963
0.535025	2.3432475331970952	-1.900040375183864
0.535075	2.3390789246936414	-1.9024962769711395
0.535125	2.334930590175019	-1.9049430515000236
0.535175	2.330802385798783	-1.9073807462444747
0.535225	2.3266941688345044	-1.9098094084677741
0.535275	2.322605797659167	-1.912229085220258
0.535325	2.3185371317523966	-1.9146398233371693
0.535375	2.3144880316915155	-1.9170416694366599
0.535425	2.3104583591464767	-1.9194346699178881
0.535475	2.306447976874589	-1.9218188709592767
0.535525	2.3024567487152	-1.9241943185168284
0.535575	2.2984845395841704	-1.9265610583226094
0.535625	2.294531215468291	-1.9289191358832942
0.535675	2.290596643419531	-1.9312685964788547
0.535725	2.286680691549217	-1.9336094851613224
0.535775	2.282783229022086	-1.9359418467536667
0.535825	2.27890412605025	-1.9382657258487588
0.535875	2.275043253887092	-1.9405811668084316
0.535925	2.271200484821057	-1.9428882137626204
0.535975	2.267375692169387	-1.945186910608595
0.536025	2.2635687502717485	-1.9474773010102742
0.536075	2.2597795344838363	-1.9497594283976252
0.536125	2.256007921170879	-1.952033335966132
0.536175	2.252253787701131	-1.954299066676335
0.536225	2.2485170124392613	-1.9565566632534541
0.536275	2.244797474739734	-1.9588061681870794
0.536325	2.2410950549401165	-1.9610476237309291
0.536375	2.2374096343543814	-1.9632810719026546
0.536425	2.2337410952661614	-1.9655065544837254
0.536475	2.230089320921948	-1.9677241130193803
0.536525	2.226454195524298	-1.9699337888186146
0.536575	2.2228356042249917	-1.9721356229542444
0.536625	2.2192334331181938	-1.9743296562630093
0.536675	2.2156475692335813	-1.9765159293457253
0.536725	2.212077900529444	-1.9786944825675168
0.536775	2.208524315885803	-1.9808653560580576
0.536825	2.2049867050974945	-1.983028589711885
0.536875	2.201464958867274	-1.9851842231887415
0.536925	2.1979589687989143	-1.9873322959139648
0.536975	2.1944686273902745	-1.9894728470789238
0.537025	2.190993828026397	-1.9916059156414923
0.537075	2.1875344649725985	-1.9937315403265599
0.537125	2.184090433367589	-1.995849759626566
0.537175	2.180661629216568	-1.9979606118020963
0.537225	2.177247949384353	-2.000064134882479
0.537275	2.1738492915885086	-2.002160366666448
0.537325	2.1704655543925098	-2.0042493447228042
0.537375	2.1670966371988807	-2.006331106391144
0.537425	2.1637424402424115	-2.0084056887825668
0.537475	2.1604028645833417	-2.01047312878045
0.537525	2.1570778121005967	-2.0125334630412346
0.537575	2.153767185485034	-2.0145867279952343
0.537625	2.150470888232704	-2.016632959847476
0.537675	2.147188824638165	-2.018672194578547
0.537725	2.1439208997878123	-2.020704467945473
0.537775	2.140667019553212	-2.0227298154826276
0.537825	2.137427090584497	-2.0247482725026393
0.537875	2.134201020303779	-2.026759874097333
0.537925	2.130988716898594	-2.0287646551386818
0.537975	2.127790089315374	-2.030762650279777
0.538025	2.124605047252958	-2.032753893955814
0.538075	2.1214335011561394	-2.034738420385089
0.538125	2.118275362209243	-2.036716263570018
0.538175	2.115130542329736	-2.0386874572981664
0.538225	2.111998954161878	-2.040652035143286
0.538275	2.10888051107041	-2.0426100304663706
0.538325	2.105775127134274	-2.0445614764167166
0.538375	2.102682717140396	-2.046506405932989
0.538425	2.099603196577469	-2.048444851744316
0.538475	2.096536481629797	-2.0503768463713743
0.538525	2.093482489171193	-2.0523024221274855
0.538575	2.0904411367588756	-2.0542216111197398
0.538625	2.0874123426274336	-2.056134445250105
0.538675	2.0843960256828473	-2.058040956216539
0.538725	2.0813921054965148	-2.059941175514136
0.538775	2.0784005022993464	-2.061835134436246
0.538825	2.0754211369758835	-2.0637228640756238
0.538875	2.072453931058492	-2.0656043953255625
0.538925	2.069498806721539	-2.067479758881061
0.538975	2.0665556867756627	-2.069348985239958
0.539025	2.0636244946620836	-2.0712121047040903
0.539075	2.0607051544469215	-2.073069147380466
0.539125	2.0577975908155985	-2.0749201431824
0.539175	2.0549017290672613	-2.0767651218306993
0.539225	2.052017495109234	-2.078604112854821
0.539275	2.0491448154515424	-2.080437145594043
0.539325	2.046283617201479	-2.0822642491986194
0.539375	2.0434338280581903	-2.0840854526309545
0.539425	2.040595376307321	-2.0859007846667748
0.539475	2.0377681908157044	-2.0877102738962923
0.539525	2.0349522010261025	-2.089513948725377
0.539575	2.0321473369519474	-2.0913118373767214
0.539625	2.0293535291721874	-2.0931039678910133
0.539675	2.026570708826139	-2.0948903681280906
0.539725	2.0237988076083853	-2.096671065768112
0.539775	2.0210377577637173	-2.0984460883127247
0.539825	2.01828749208214	-2.1002154630862115
0.539875	2.0155479438938824	-2.1019792172366714
0.539925	2.01281904706449	-2.103737377737152
0.539975	2.010100735989932	-2.1054899713868207
0.540025	2.0073929455917714	-2.1072370248121044
0.540075	2.004695611312349	-2.108978564467853
0.540125	2.0020086691100425	-2.110714616638469
0.540175	1.999332055454548	-2.112445207439058
0.540225	1.9966657073222007	-2.114170362816573
0.540275	1.9940095621913518	-2.1158901085509405
0.540325	1.9913635580377722	-2.1176044702561976
0.540375	1.9887276333301256	-2.119313473381614
0.540425	1.986101727025432	-2.1210171432128204
0.540475	1.98348577856462	-2.1227155048729283
0.540525	1.9808797278680934	-2.1244085833236466
0.540575	1.9782835153313478	-2.126096403366389
0.540625	1.9756970818206305	-2.127778989643378
0.540675	1.9731203686686343	-2.12945636663875
0.540725	1.9705533176702197	-2.1311285586796567
0.540775	1.9679958710781988	-2.132795589937356
0.540825	1.9654479715991482	-2.134457484428293
0.540875	1.9629095623892636	-2.136114266015187
0.540925	1.9603805870502402	-2.1377659584081052
0.540975	1.9578609896252117	-2.139412585165543
0.541025	1.955350714594707	-2.1410541696954835
0.541075	1.952849706872663	-2.1426907352564637
0.541125	1.9503579118024652	-2.1443223049586217
0.541175	1.9478752751530242	-2.145948901764759
0.541225	1.9454017431149022	-2.1475705484913754
0.541275	1.9429372622964551	-2.1491872678097135
0.541325	1.9404817797200329	-2.150799082246792
0.541375	1.9380352428181944	-2.1524060141864325
0.541425	1.9355975994299814	-2.1540080858702857
0.541475	1.9331687977972076	-2.155605319398842
0.541525	1.9307487865607917	-2.1571977367324524
0.541575	1.928337514757142	-2.158785359692314
0.541625	1.9259349318145378	-2.160368209961497
0.541675	1.9235409875495793	-2.161946309085911
0.541725	1.9211556321636662	-2.1635196784753075
0.541775	1.9187788162394868	-2.1650883394042575
0.541825	1.9164104907375736	-2.166652313013125
0.541875	1.9140506069928742	-2.1682116203090374
0.541925	1.9116991167113448	-2.1697662821668495
0.541975	1.9093559719666071	-2.1713163193300993
0.542025	1.9070211251966067	-2.1728617524119627
0.542075	1.9046945292003286	-2.174402601896192
0.542125	1.9023761371345287	-2.1759388881380595
0.542175	1.9000659025105007	-2.1774706313652885
0.542225	1.8977637791908843	-2.178997851678976
0.542275	1.895469721386487	-2.1805205690545226
0.542325	1.8931836836531417	-2.182038803342541
0.542375	1.8909056208886157	-2.18355257426976
0.542425	1.8886354883295187	-2.185061901439945
0.542475	1.8863732415482637	-2.1865668043347712
0.542525	1.8841188364500459	-2.188067302314727
0.542575	1.8818722292698535	-2.1895634146199936
0.542625	1.879633376569518	-2.1910551603713255
0.542675	1.8774022352347794	-2.19254255857092
0.542725	1.8751787624723866	-2.1940256281032835
0.542775	1.8729629158072212	-2.1955043877360905
0.542825	1.8707546530794543	-2.1969788561210435
0.542875	1.8685539324417446	-2.198449051794707
0.542925	1.8663607123564177	-2.199914993179368
0.542975	1.8641749515927448	-2.2013766985838514
0.543025	1.8619966092241835	-2.2028341862043677
0.543075	1.859825644625675	-2.2042874741253256
0.543125	1.8576620174709695	-2.205736580320154
0.543175	1.8555056877299654	-2.207181522652111
0.543225	1.8533566156660821	-2.2086223188750984
0.543275	1.8512147618336656	-2.210058986634449
0.543325	1.84908008707541	-2.211491543467721
0.543375	1.846952552519802	-2.212920006805504
0.543425	1.844832119578593	-2.2143443939721887
0.543475	1.8427187499443067	-2.215764722186738
0.543525	1.8406124055877533	-2.2171810085634727
0.543575	1.838513048755588	-2.218593270112823
0.543625	1.8364206419678692	-2.2200015237420994
0.543675	1.834335148015671	-2.2214057862562386
0.543725	1.8322565299586828	-2.2228060743585627
0.543775	1.8301847511228744	-2.224202404651503
0.543825	1.828119775098145	-2.225594793637358
0.543875	1.8260615657360244	-2.226983257719011
0.543925	1.8240100871473772	-2.2283678132006592
0.543975	1.8219653037001418	-2.229748476288529
0.544025	1.8199271800170858	-2.2311252630916085
0.544075	1.8178956809735818	-2.2324981896223384
0.544125	1.8158707716954097	-2.2338672717973265
0.544175	1.8138524175565731	-2.235232525438044
0.544225	1.8118405841771568	-2.236593966271517
0.544275	1.8098352374211861	-2.237951609931014
0.544325	1.807836343394505	-2.2393054719567336
0.544375	1.8058438684426876	-2.2406555677964737
0.544425	1.8038577791489674	-2.2420019128063085
0.544475	1.8018780423321805	-2.2433445222512605
0.544525	1.799904625044738	-2.244683411305952
0.544575	1.7979374945706088	-2.2460185950552694
0.544625	1.7959766184233295	-2.24735008849501
0.544675	1.794021964344028	-2.248677906532533
0.544725	1.7920735002994637	-2.2500020639874005
0.544775	1.7901311944801053	-2.2513225755920123
0.544825	1.7881950152982096	-2.2526394559922345
0.544875	1.7862649313859207	-2.2539527197480282
0.544925	1.7843409115933977	-2.2552623813340693
0.544975	1.7824229249869452	-2.2565684551403757
0.545025	1.780510940847177	-2.2578709554729026
0.545075	1.7786049286671817	-2.259169896554165
0.545125	1.7767048581507352	-2.2604652925238296
0.545175	1.7748106992104928	-2.261757157439318
0.545225	1.7729224219662256	-2.263045505276393
0.545275	1.7710399967430694	-2.2643303499297542
0.545325	1.769163394069778	-2.265611705213616
0.545375	1.767292584677004	-2.2668895848622936
0.545425	1.7654275394956043	-2.2681640025307677
0.545475	1.7635682296549464	-2.269434971795255
0.545525	1.7617146264812342	-2.2707025061537878
0.545575	1.7598667014958567	-2.2719666190267556
0.545625	1.7580244264137426	-2.273227323757478
0.545675	1.756187773141748	-2.2744846336127442
0.545725	1.7543567137770417	-2.275738561783364
0.545775	1.7525312206055101	-2.2769891213847187
0.545825	1.750711266100191	-2.2782363254572853
0.545875	1.748896822919706	-2.2794801869671835
0.545925	1.7470878639067158	-2.2807207188066982
0.545975	1.7452843620863845	-2.281957933794809
0.546025	1.743486290664865	-2.283191844677717
0.546075	1.741693623027802	-2.284422464129352
0.546125	1.7399063327388313	-2.285649804751897
0.546175	1.738124393538123	-2.2868738790762877
0.546225	1.7363477793409074	-2.2880946995627243
0.546275	1.7345764642360375	-2.2893122786011726
0.546325	1.7328104224845555	-2.290526628511859
0.546375	1.731049628518276	-2.291737761545761
0.546425	1.7292940569383788	-2.292945689885108
0.546475	1.7275436825140185	-2.294150425643856
0.546525	1.7257984801809498	-2.295351980868167
0.546575	1.724058425040155	-2.2965503675369034
0.546625	1.7223234923565058	-2.2977455975620833
0.546675	1.7205936575574083	-2.298937682789362
0.546725	1.7188688962314935	-2.300126634998493
0.546775	1.7171491841272857	-2.3013124659037945
0.546825	1.7154344971519186	-2.302495187154608
0.546875	1.7137248113698333	-2.3036748103357545
0.546925	1.7120201030015094	-2.304851346967982
0.546975	1.7103203484221956	-2.306024808508418
0.547025	1.7086255241606627	-2.3071952063510097
0.547075	1.706935606897962	-2.308362551826969
0.547125	1.7052505734661865	-2.3095268562052107
0.547175	1.7035704008472685	-2.310688130692782
0.547225	1.7018950661717613	-2.3118463864352985
0.547275	1.7002245467176489	-2.313001634517366
0.547325	1.6985588199091641	-2.31415388596301
0.547375	1.696897863315613	-2.3153031517360927
0.547425	1.6952416546502178	-2.316449442740726
0.547475	1.6935901717689574	-2.3175927698216934
0.547525	1.6919433926694416	-2.318733143764854
0.547575	1.6903012954897696	-2.3198705752975557
0.547625	1.6886638585074178	-2.3210050750890296
0.547675	1.6870310601381258	-2.3221366537508024
0.547725	1.6854028789348026	-2.323265321837085
0.547775	1.6837792935864364	-2.3243910898451765
0.547825	1.682160282917024	-2.3255139682158394
0.547875	1.680545825884498	-2.3266339673337018
0.547925	1.6789359015796663	-2.3277510975276385
0.547975	1.6773304892251666	-2.328865369071148
0.548025	1.675729568174432	-2.329976792182741
0.548075	1.6741331179106562	-2.3310853770263096
0.548125	1.6725411180457794	-2.3321911337115004
0.548175	1.6709535483194766	-2.333294072294084
0.548225	1.669370388598154	-2.334394202776326
0.548275	1.667791618873968	-2.3354915351073466
0.548325	1.6662172192638287	-2.3365860791834874
0.548375	1.6646471700084327	-2.3376778448486633
0.548425	1.6630814514713084	-2.3387668418947243
0.548475	1.6615200441378477	-2.3398530800617996
0.548525	1.6599629286143642	-2.3409365690386568
0.548575	1.6584100856271538	-2.3420173184630486
0.548625	1.6568614960215657	-2.34309533792205
0.548675	1.6553171407610874	-2.3441706369524034
0.548725	1.6537770009264265	-2.3452432250408624
0.548775	1.6522410577146054	-2.34631311162452
0.548825	1.6507092924380689	-2.347380306091147
0.548875	1.6491816865237934	-2.348444817779525
0.548925	1.6476582215124085	-2.3495066559797713
0.548975	1.6461388790573304	-2.350565829933661
0.549025	1.6446236409238884	-2.3516223488349626
0.549075	1.6431124889884747	-2.3526762218297446
0.549125	1.6416054052376883	-2.3537274580167105
0.549175	1.6401023717675056	-2.354776066447498
0.549225	1.6386033707824375	-2.3558220561270025
0.549275	1.6371083845947152	-2.356865436013681
0.549325	1.6356173956234585	-2.357906215019867
0.549375	1.6341303863938768	-2.358944402012069
0.549425	1.6326473395364554	-2.359980005811285
0.549475	1.6311682377861678	-2.3610130351932934
0.549525	1.6296930639816778	-2.362043498888961
0.549575	1.6282218010645657	-2.3630714055845257
0.549625	1.6267544320785459	-2.364096763921909
0.549675	1.6252909401687046	-2.3651195824989943
0.549725	1.6238313085807308	-2.366139869869923
0.549775	1.6223755206601709	-2.3671576345453764
0.549825	1.6209235598516694	-2.368172884992874
0.549875	1.6194754096982396	-2.3691856296370366
0.549925	1.6180310538405207	-2.370195876859885
0.549975	1.6165904760160525	-2.371203635001105
0.550025	1.6151536600585537	-2.372208912358337
0.550075	1.613720589897201	-2.3732117171874387
0.550125	1.612291249555927	-2.3742120577027683
0.550175	1.6108656231527116	-2.375209942077444
0.550225	1.6094436948988935	-2.376205378443615
0.550275	1.6080254490984704	-2.377198374892733
0.550325	1.606610870147419	-2.37818893947581
0.550375	1.605199942533017	-2.3791770802036827
0.550425	1.6037926508331677	-2.380162805047277
0.550475	1.6023889797157334	-2.3811461219378525
0.550525	1.6009889139378746	-2.382127038767272
0.550575	1.599592438345398	-2.3831055633882516
0.550625	1.5981995378721074	-2.384081703614607
0.550675	1.5968101975391502	-2.385055467221512
0.550725	1.5954244024543904	-2.386026861945745
0.550775	1.5940421378117722	-2.3869958954859265
0.550825	1.5926633888906907	-2.3879625755027725
0.550875	1.5912881410553747	-2.3889269096193355
0.550925	1.5899163797542661	-2.389888905421244
0.550975	1.5885480905194074	-2.3908485704569444
0.551025	1.5871832589658381	-2.3918059122379307
0.551075	1.585821870790999	-2.3927609382389865
0.551125	1.5844639117741304	-2.3937136558984156
0.551175	1.583109367775684	-2.3946640726182746
0.551225	1.581758224736738	-2.3956121957646013
0.551275	1.5804104686784206	-2.3965580326676434
0.551325	1.579066085701324	-2.397501590622086
0.551375	1.5777250619849466	-2.3984428768872736
0.551425	1.5763873837871214	-2.3993818986874356
0.551475	1.575053037443449	-2.4003186632119147
0.551525	1.5737220093667592	-2.4012531776153674
0.551575	1.5723942860465416	-2.4021854490180026
0.551625	1.5710698540484087	-2.4031154845057876
0.551675	1.5697487000135528	-2.4040432911306606
0.551725	1.568430810658211	-2.404968875910752
0.551775	1.5671161727731306	-2.4058922458305863
0.551825	1.5658047732230382	-2.406813407841299
0.551875	1.564496598946121	-2.4077323688608447
0.551925	1.563191636953505	-2.4086491357742004
0.551975	1.5618898743287384	-2.4095637154335745
0.552025	1.5605912982272812	-2.410476114658608
0.552075	1.5592958958760073	-2.4113863402365734
0.552125	1.5580036545726925	-2.4122943989225845
0.552175	1.5567145616855198	-2.413200297439792
0.552225	1.555428604652589	-2.414104042479573
0.552275	1.5541457709814248	-2.415005640701738
0.552325	1.5528660482484922	-2.4159050987347217
0.552375	1.5515894240987098	-2.4168024231757763
0.552425	1.5503158862449815	-2.4176976205911593
0.552475	1.5490454224677177	-2.418590697516333
0.552525	1.5477780206143692	-2.4194816604561464
0.552575	1.546513668598958	-2.4203705158850246
0.552625	1.5452523544016195	-2.4212572702471573
0.552675	1.543994066068139	-2.422141929956681
0.552725	1.5427387917095072	-2.4230245013978617
0.552775	1.5414865195014604	-2.423904990925284
0.552825	1.54023723768404	-2.4247834048640198
0.552875	1.53899093456115	-2.425659749509819
0.552925	1.5377475985001126	-2.426534031129281
0.552975	1.5365072179312358	-2.4274062559600385
0.553025	1.5352697813473835	-2.428276430210923
0.553075	1.534035277303544	-2.4291445600621486
0.553125	1.5328036944164034	-2.4300106516654827
0.553175	1.5315750213639272	-2.430874711144413
0.553225	1.5303492468849456	-2.4317367445943248
0.553275	1.5291263597787308	-2.432596758082667
0.553325	1.5279063489045923	-2.4334547576491166
0.553375	1.5266892031814676	-2.434310749305755
0.553425	1.525474911587518	-2.4351647390372224
0.553475	1.524263463159726	-2.436016732800888
0.553525	1.5230548469934968	-2.4368667365270142
0.553575	1.5218490522422645	-2.4377147561189174
0.553625	1.5206460681171012	-2.4385607974531265
0.553675	1.5194458838863294	-2.4394048663795473
0.553725	1.5182484888751329	-2.440246968721617
0.553775	1.5170538724651772	-2.441087110276465
0.553825	1.5158620240942342	-2.4419252968150644
0.553875	1.5146729332557975	-2.442761534082395
0.553925	1.5134865894987206	-2.443595827797586
0.553975	1.5123029824268388	-2.4444281836540798
0.554025	1.5111221016985963	-2.445258607319781
0.554075	1.509943937026699	-2.4460871044372037
0.554125	1.5087684781777408	-2.44691368062362
0.554175	1.50759571497185	-2.4477383414712164
0.554225	1.5064256372823266	-2.4485610925472345
0.554275	1.5052582350353063	-2.449381939394119
0.554325	1.5040934982093936	-2.450200887529663
0.554375	1.5029314168353236	-2.4510179424471548
0.554425	1.5017719809956143	-2.45183310961552
0.554475	1.5006151808242265	-2.452646394479461
0.554525	1.4994610065062244	-2.4534578024596017
0.554575	1.4983094482774368	-2.454267338952632
0.554625	1.497160496424131	-2.455075009331435
0.554675	1.4960141412826777	-2.455880818945237
0.554725	1.4948703732392168	-2.456684773119743
0.554775	1.4937291827293437	-2.457486877157264
0.554825	1.4925905602377774	-2.4582871363368612
0.554875	1.4914544962980472	-2.459085555914477
0.554925	1.4903209814921639	-2.4598821411230745
0.554975	1.489190006450313	-2.4606768971727617
0.555025	1.4880615618505395	-2.461469829250924
0.555075	1.4869356384184378	-2.4622609425223656
0.555125	1.4858122269268343	-2.463050242129429
0.555175	1.484691318195498	-2.4638377331921224
0.555225	1.4835729030908293	-2.4646234208082536
0.555275	1.482456972525555	-2.4654073100535574
0.555325	1.481343517458434	-2.466189405981822
0.555375	1.4802325288939577	-2.466969713625007
0.555425	1.47912399788206	-2.4677482379933795
0.555475	1.478017915517823	-2.468524984075627
0.555525	1.4769142729411886	-2.4692999568389853
0.555575	1.4758130613366696	-2.4700731612293576
0.555625	1.4747142719330673	-2.4708446021714403
0.555675	1.473617896003183	-2.471614284568842
0.555725	1.4725239248635449	-2.4723822133042
0.555775	1.4714323498741195	-2.4731483932393004
0.555825	1.470343162438049	-2.473912829215195
0.555875	1.4692563540013628	-2.4746755260523203
0.555925	1.4681719160527122	-2.4754364885506117
0.555975	1.4670898401231012	-2.476195721489619
0.556025	1.466010117785613	-2.4769532296286254
0.556075	1.46493274065515	-2.4777090177067578
0.556125	1.4638577003881708	-2.478463090443095
0.556175	1.4627849886824165	-2.479215452536787
0.556225	1.461714597276666	-2.479966108667162
0.556275	1.4606465179504655	-2.480715063493843
0.556325	1.4595807425238823	-2.4814623216568483
0.556375	1.4585172628572447	-2.4822078877767075
0.556425	1.4574560708508872	-2.482951766454573
0.556475	1.4563971584449067	-2.483693962272318
0.556525	1.4553405176189111	-2.4844344797926508
0.556575	1.4542861403917735	-2.4851733235592204
0.556625	1.4532340188213815	-2.485910498096719
0.556675	1.4521841450044046	-2.486646007910988
0.556725	1.451136511076049	-2.4873798574891217
0.556775	1.4500911092098117	-2.4881120512995745
0.556825	1.4490479316172538	-2.4888425937922602
0.556875	1.4480069705477545	-2.4895714893986507
0.556925	1.4469682182882884	-2.490298742531885
0.556975	1.4459316671631848	-2.4910243575868622
0.557025	1.4448973095338973	-2.4917483389403516
0.557075	1.4438651377987795	-2.4924706909510745
0.557125	1.4428351443928542	-2.4931914179598267
0.557175	1.4418073217875933	-2.493910524289554
0.557225	1.440781662490687	-2.494628014245464
0.557275	1.4397581590458248	-2.495343892115114
0.557325	1.4387368040324777	-2.496058162168513
0.557375	1.437717590065675	-2.496770828658217
0.557425	1.4367005097957892	-2.497481895819419
0.557475	1.4356855559083215	-2.4981913678700467
0.557525	1.4346727211236845	-2.4988992490108557
0.557575	1.4336619981969931	-2.4996055434255213
0.557625	1.4326533799178554	-2.500310255280728
0.557675	1.4316468591101608	-2.501013388726269
0.557725	1.430642428631867	-2.5017149478951293
0.557775	1.4296400813748054	-2.502414936903579
0.557825	1.4286398102644662	-2.5031133598512705
0.557875	1.4276416082597974	-2.50381022082131
0.557925	1.4266454683530083	-2.504505523880365
0.557975	1.4256513835693632	-2.5051992730787394
0.558025	1.4246593469669848	-2.5058914724504686
0.558075	1.423669351636654	-2.5065821260134
0.558125	1.4226813907016218	-2.5072712377692885
0.558175	1.4216954573174048	-2.507958811703874
0.558225	1.4207115446715979	-2.5086448517869675
0.558275	1.419729645983683	-2.509329361972539
0.558325	1.4187497545048386	-2.5100123461988035
0.558375	1.4177718635177474	-2.5106938083882966
0.558425	1.4167959663364125	-2.511373752447962
0.558475	1.4158220563059645	-2.512052182269239
0.558525	1.4148501268024858	-2.512729101728131
0.558575	1.413880171232819	-2.5134045146853055
0.558625	1.412912183034394	-2.5140784249861587
0.558675	1.4119461556750363	-2.5147508364609017
0.558725	1.4109820826527926	-2.515421752924644
0.558775	1.4100199574957524	-2.516091178177467
0.558825	1.4090597737618733	-2.51675911600451
0.558875	1.4081015250387985	-2.517425570176036
0.558925	1.4071452049436888	-2.518090544447524
0.558975	1.406190807123045	-2.518754042559737
0.559025	1.4052383252525367	-2.519416068238801
0.559075	1.4042877530368307	-2.520076625196281
0.559125	1.403339084209428	-2.5207357171292584
0.559175	1.4023923125324842	-2.5213933477204056
0.559225	1.4014474317966497	-2.5220495206380615
0.559275	1.4005044358209064	-2.5227042395363015
0.559325	1.399563318452392	-2.523357508055016
0.559375	1.398624073566241	-2.524009329819987
0.559425	1.397686695065425	-2.5246597084429543
0.559475	1.3967511768805898	-2.5253086475216886
0.559525	1.3958175129698942	-2.525956150640067
0.559575	1.3948856973188535	-2.5266022213681394
0.559625	1.3939557239401748	-2.5272468632622096
0.559675	1.3930275868736082	-2.5278900798648936
0.559725	1.3921012801857846	-2.5285318747051972
0.559775	1.3911767979700649	-2.529172251298586
0.559825	1.3902541343463832	-2.5298112131470507
0.559875	1.3893332834610925	-2.5304487637391815
0.559925	1.388414239486825	-2.5310849065502303
0.559975	1.3874969966223212	-2.531719645042185
0.560025	1.3865815490923012	-2.5323529826638267
0.560075	1.3856678911473006	-2.5329849228508072
0.560125	1.384756017063533	-2.533615469025717
0.560175	1.3838459211427319	-2.534244624598143
0.560225	1.3829375977120215	-2.5348723929647416
0.560275	1.3820310411237617	-2.5354987775092965
0.560325	1.3811262457554052	-2.536123781602791
0.560375	1.3802232060093542	-2.5367474086034716
0.560425	1.3793219163128316	-2.537369661856906
0.560475	1.3784223711177155	-2.5379905446960582
0.560525	1.3775245649004237	-2.5386100604413433
0.560575	1.3766284921617618	-2.539228212400688
0.560625	1.3757341474267928	-2.5398450038696057
0.560675	1.3748415252446962	-2.540460438131247
0.560725	1.3739506201886325	-2.5410745184564663
0.560775	1.373061426855606	-2.541687248103886
0.560825	1.3721739398663406	-2.5422986303199466
0.560875	1.3712881538651358	-2.542908668338984
0.560925	1.3704040635197356	-2.5435173653832748
0.560975	1.3695216635212075	-2.544124724663112
0.561025	1.3686409485838005	-2.5447307493768476
0.561075	1.367761913444824	-2.5453354427109627
0.561125	1.3668845528645157	-2.545938807840119
0.561175	1.36600886162591	-2.54654084792723
0.561225	1.3651348345347172	-2.5471415661235044
0.561275	1.364262466419197	-2.5477409655685164
0.561325	1.3633917521300252	-2.5483390493902522
0.561375	1.3625226865401834	-2.5489358207051755
0.561425	1.361655264544825	-2.54953128261828
0.561475	1.3607894810611583	-2.5501254382231475
0.561525	1.3599253310283181	-2.550718290602007
0.561575	1.3590628094072497	-2.551309842825783
0.561625	1.3582019111805888	-2.5519000979541557
0.561675	1.35734263135254	-2.5524890590356186
0.561725	1.3564849649487596	-2.553076729107527
0.561775	1.355628907016236	-2.553663111196159
0.561825	1.3547744526231784	-2.5542482083167606
0.561875	1.3539215968588934	-2.554832023473609
0.561925	1.3530703348336743	-2.5554145596600613
0.561975	1.3522206616786827	-2.555995819858608
0.562025	1.3513725725458372	-2.556575807040926
0.562075	1.3505260626076987	-2.5571545241679328
0.562125	1.349681127057361	-2.5577319741898363
0.562175	1.3488377611083349	-2.5583081600461886
0.562225	1.3479959599944382	-2.5588830846659367
0.562275	1.3471557189696888	-2.55945675096747
0.562325	1.3463170333081929	-2.560029161858678
0.562375	1.3454798983040348	-2.5606003202370013
0.562425	1.3446443092711726	-2.56117022898947
0.562475	1.3438102615433252	-2.5617388909927703
0.562525	1.3429777504738718	-2.562306309113279
0.562575	1.3421467714357422	-2.5628724862071244
0.562625	1.3413173198213144	-2.5634374251202283
0.562675	1.3404893910423066	-2.5640011286883606
0.562725	1.3396629805296731	-2.564563599737184
0.562775	1.338838083733508	-2.5651248410823007
0.562825	1.3380146961229316	-2.5656848555293057
0.562875	1.3371928131859974	-2.566243645873832
0.562925	1.3363724304295892	-2.566801214901596
0.562975	1.3355535433793182	-2.5673575653884453
0.563025	1.334736147579419	-2.5679127001004103
0.563075	1.3339202385926623	-2.568466621793743
0.563125	1.3331058120002481	-2.5690193332149702
0.563175	1.3322928634017082	-2.569570837100937
0.563225	1.3314813884148127	-2.570121136178848
0.563275	1.3306713826754655	-2.570670233166323
0.563325	1.3298628418376195	-2.5712181307714257
0.563375	1.3290557615731713	-2.571764831692733
0.563425	1.3282501375718674	-2.5723103386193555
0.563475	1.3274459655412163	-2.572854654230999
0.563525	1.326643241206385	-2.573397781198002
0.563575	1.325841960310121	-2.573939722181375
0.563625	1.3250421186126442	-2.5744804798328547
0.563675	1.3242437118915609	-2.575020056794935
0.563725	1.3234467359417792	-2.5755584557009215
0.563775	1.3226511865754103	-2.5760956791749683
0.563825	1.3218570596216754	-2.576631729832125
0.563875	1.3210643509268252	-2.577166610278374
0.563925	1.3202730563540463	-2.577700323110671
0.563975	1.319483171783373	-2.5782328709169966
0.564025	1.318694693111598	-2.578764256276391
0.564075	1.3179076162521914	-2.5792944817589945
0.564125	1.3171219371352056	-2.579823549926093
0.564175	1.316337651707194	-2.5803514633301563
0.564225	1.3155547559311278	-2.580878224514877
0.564275	1.314773245786301	-2.5814038360152205
0.564325	1.3139931172682553	-2.5819283003574527
0.564375	1.3132143663886942	-2.5824516200591883
0.564425	1.3124369891753955	-2.5829737976294265
0.564475	1.3116609816721365	-2.583494835568588
0.564525	1.3108863399386	-2.5840147363685637
0.564575	1.3101130600503017	-2.584533502512748
0.564625	1.309341138098505	-2.585051136476076
0.564675	1.3085705701901371	-2.5855676407250656
0.564725	1.3078013524477194	-2.5860830177178538
0.564775	1.3070334810092743	-2.586597269904243
0.564825	1.3062669520282506	-2.587110399725722
0.564875	1.3055017616734486	-2.5876224096155203
0.564925	1.3047379061289415	-2.5881333019986332
0.564975	1.303975381593991	-2.5886430792918715
0.565025	1.303214184282974	-2.5891517439038907
0.565075	1.3024543104253061	-2.5896592982352264
0.565125	1.3016957562653655	-2.590165744678337
0.565175	1.300938518062411	-2.5906710856176383
0.565225	1.3001825920905126	-2.591175323429539
0.565275	1.2994279746384798	-2.591678460482478
0.565325	1.2986746620097736	-2.5921804991369557
0.565375	1.2979226505224446	-2.5926814417455764
0.565425	1.2971719365090575	-2.59318129065308
0.565475	1.296422516316611	-2.593680048196376
0.565525	1.295674386306474	-2.5941777167045887
0.565575	1.2949275428543072	-2.5946742984990734
0.565625	1.294181982349993	-2.595169795893471
0.565675	1.2934377011975615	-2.595664211193727
0.565725	1.2926946958151266	-2.5961575466981404
0.565775	1.2919529626348063	-2.596649804697379
0.565825	1.2912124981026587	-2.5971409874745373
0.565875	1.29047329867861	-2.5976310973051473
0.565925	1.2897353608363846	-2.5981201364572266
0.565975	1.2889986810634373	-2.5986081071913056
0.566025	1.288263255860888	-2.599095011760463
0.566075	1.2875290817434406	-2.5995808524103627
0.566125	1.2867961552393359	-2.6000656313792767
0.566175	1.2860644728902655	-2.6005493508981243
0.566225	1.2853340312513213	-2.601032013190508
0.566275	1.2846048268909083	-2.601513620472737
0.566325	1.2838768563907001	-2.601994174953864
0.566375	1.283150116345561	-2.602473678835724
0.566425	1.2824246033634819	-2.6029521343129516
0.566475	1.2817003140655217	-2.6034295435730224
0.566525	1.2809772450857349	-2.603905908796289
0.566575	1.280255393071111	-2.604381232155995
0.566625	1.2795347546815097	-2.6048555158183246
0.566675	1.2788153265896045	-2.6053287619424212
0.566725	1.278097105480805	-2.605800972680427
0.566775	1.277380088053208	-2.6062721501775066
0.566825	1.2766642710175298	-2.6067422965718787
0.566875	1.2759496510970445	-2.6072114139948495
0.566925	1.2752362250275242	-2.6076795045708434
0.566975	1.2745239895571765	-2.60814657041743
0.567025	1.2738129414465824	-2.6086126136453522
0.567075	1.2731030774686367	-2.609077636358561
0.567125	1.2723943944084943	-2.6095416406542387
0.567175	1.2716868890634994	-2.610004628622841
0.567225	1.2709805582431313	-2.6104666023481036
0.567275	1.2702753987689526	-2.610927563907094
0.567325	1.2695714074745403	-2.611387515370231
0.567375	1.2688685812054306	-2.611846458801306
0.567425	1.2681669168190604	-2.6123043962575276
0.567475	1.2674664111847145	-2.6127613297895302
0.567525	1.266767061183464	-2.61321726144142
0.567575	1.2660688637081083	-2.6136721932507996
0.567625	1.2653718156631248	-2.6141261272487872
0.567675	1.2646759139646016	-2.614579065460051
0.567725	1.2639811555401939	-2.6150310099028324
0.567775	1.2632875373290615	-2.6154819625889836
0.567825	1.2625950562818122	-2.6159319255239857
0.567875	1.2619037093604528	-2.6163809007069734
0.567925	1.2612134935383315	-2.616828890130775
0.567975	1.2605244058000769	-2.617275895781924
0.568025	1.2598364431415605	-2.617721919640696
0.568075	1.2591496025698297	-2.6181669636811296
0.568125	1.258463881103058	-2.618611029871057
0.568175	1.2577792757704853	-2.619054120172132
0.568225	1.2570957836123817	-2.6194962365398453
0.568275	1.2564134016799788	-2.6199373809235675
0.568325	1.2557321270354254	-2.6203775552665616
0.568375	1.2550519567517342	-2.6208167615060107
0.568425	1.2543728879127343	-2.621255001573051
0.568475	1.2536949176130057	-2.621692277392787
0.568525	1.2530180429578495	-2.6221285908843233
0.568575	1.2523422610632182	-2.622563943960791
0.568625	1.2516675690556807	-2.62299833852937
0.568675	1.2509939640723589	-2.6234317764913113
0.568725	1.2503214432608862	-2.6238642597419735
0.568775	1.2496500037793563	-2.624295790170829
0.568825	1.2489796427962754	-2.6247263696615026
0.568875	1.248310357490512	-2.625156000091792
0.568925	1.2476421450512387	-2.6255846833336935
0.568975	1.2469750026779056	-2.626012421253419
0.569025	1.2463089275801715	-2.626439215711435
0.569075	1.2456439169778668	-2.626865068562468
0.569125	1.2449799681009446	-2.6272899816555406
0.569175	1.2443170781894302	-2.627713956833996
0.569225	1.2436552444933757	-2.628136995935517
0.569275	1.2429944642728141	-2.6285591007921467
0.569325	1.2423347347977134	-2.6289802732303205
0.569375	1.2416760533479259	-2.6294005150708797
0.569425	1.241018417213152	-2.629819828129102
0.569475	1.2403618236928837	-2.630238214214718
0.569525	1.2397062700963635	-2.6306556751319454
0.569575	1.2390517537425414	-2.6310722126794954
0.569625	1.23839827196003	-2.631487828650608
0.569675	1.237745822087053	-2.6319025248330723
0.569725	1.237094401471409	-2.6323163030092442
0.569775	1.2364440074704222	-2.6327291649560745
0.569825	1.2357946374509021	-2.6331411124451236
0.569875	1.2351462887890965	-2.6335521472425945
0.569925	1.2344989588706512	-2.633962271109343
0.569975	1.2338526450905656	-2.634371485800906
0.570025	1.2332073448531446	-2.6347797930675245
0.570075	1.232563055571969	-2.6351871946541556
0.570125	1.2319197746698383	-2.635593692300508
0.570175	1.2312774995787399	-2.635999287741058
0.570225	1.2306362277397966	-2.6364039827050636
0.570275	1.2299959566032335	-2.6368077789166002
0.570325	1.229356683628335	-2.6372106780945623
0.570375	1.2287184062833993	-2.637612681952698
0.570425	1.228081122045705	-2.638013792199631
0.570475	1.2274448284014587	-2.638414010538875
0.570525	1.2268095228457643	-2.638813338668857
0.570575	1.2261752028825783	-2.639211778282933
0.570625	1.2255418660246726	-2.6396093310694164
0.570675	1.2249095097935907	-2.6400059987116
0.570725	1.2242781317196112	-2.6404017828877637
0.570775	1.2236477293417096	-2.640796685271205
0.570825	1.2230183002075097	-2.641190707530252
0.570875	1.222389841873255	-2.6415838513282943
0.570925	1.2217623519037681	-2.641976118323789
0.570975	1.2211358278724096	-2.642367510170292
0.571025	1.2205102673610373	-2.64275802851647
0.571075	1.2198856679599723	-2.64314767500612
0.571125	1.219262027267963	-2.6435364512782
0.571175	1.2186393428921394	-2.643924358966832
0.571225	1.2180176124479802	-2.6443113997013317
0.571275	1.2173968335592804	-2.6446975751062265
0.571325	1.2167770038581012	-2.6450828868012692
0.571375	1.216158120984748	-2.645467336401469
0.571425	1.2155401825877221	-2.64585092551709
0.571475	1.2149231863236913	-2.646233655753695
0.571525	1.2143071298574486	-2.646615528712144
0.571575	1.2136920108618814	-2.6469965459886198
0.571625	1.2130778270179308	-2.6473767091746523
0.571675	1.2124645760145512	-2.6477560198571255
0.571725	1.211852255548689	-2.648134479618303
0.571775	1.2112408633252336	-2.6485120900358456
0.571825	1.2106303970569932	-2.648888852682832
0.571875	1.2100208544646476	-2.649264769127766
0.571925	1.2094122332767279	-2.6496398409346105
0.571975	1.2088045312295692	-2.650014069662786
0.572025	1.2081977460672793	-2.650387456867214
0.572075	1.207591875541708	-2.650760004098304
0.572125	1.2069869174124137	-2.6511317129019996
0.572175	1.20638286944662	-2.651502584819777
0.572225	1.2057797294191965	-2.651872621388672
0.572275	1.205177495112611	-2.6522418241412886
0.572325	1.2045761643169075	-2.6526101946058303
0.572375	1.2039757348296636	-2.6529777343060976
0.572425	1.2033762044559655	-2.653344444761531
0.572475	1.202777571008373	-2.653710327487201
0.572525	1.2021798323068833	-2.654075383993845
0.572575	1.2015829861788991	-2.6544396157878705
0.572625	1.2009870304592036	-2.654803024371378
0.572675	1.2003919629899196	-2.655165611242182
0.572725	1.1997977816204783	-2.6555273778938235
0.572775	1.1992044842075966	-2.6558883258155768
0.572825	1.198612068615233	-2.656248456492488
0.572875	1.198020532714563	-2.6566077714053677
0.572925	1.197429874383945	-2.656966272030821
0.572975	1.1968400915088966	-2.657323959841267
0.573025	1.196251181982055	-2.6576808363049436
0.573075	1.1956631437031453	-2.6580369028859248
0.573125	1.1950759745789614	-2.6583921610441466
0.573175	1.1944896725233223	-2.6587466122354133
0.573225	1.1939042354570504	-2.659100257911424
0.573275	1.1933196613079344	-2.6594530995197716
0.573325	1.1927359480107085	-2.6598051385039767
0.573375	1.1921530935070153	-2.660156376303483
0.573425	1.191571095745376	-2.660506814353697
0.573475	1.1909899526811656	-2.660856454085984
0.573525	1.1904096622765776	-2.66120529692769
0.573575	1.1898302225006017	-2.6615533443021575
0.573625	1.1892516313289896	-2.661900597628743
0.573675	1.1886738867442264	-2.6622470583228273
0.573725	1.1880969867355065	-2.6625927277958357
0.573775	1.1875209292986981	-2.662937607455244
0.573825	1.18694571243632	-2.663281698704606
0.573875	1.186371334157508	-2.663625002943557
0.573925	1.1857977924779977	-2.6639675215678387
0.573975	1.1852250854200825	-2.664309255969304
0.574025	1.1846532110125936	-2.6646502075359417
0.574075	1.1840821672908728	-2.6649903776518795
0.574125	1.1835119522967403	-2.665329767697406
0.574175	1.1829425640784734	-2.6656683790489883
0.574225	1.1823740006907684	-2.666006213079274
0.574275	1.1818062601947277	-2.666343271157125
0.574325	1.1812393406578257	-2.6666795546476094
0.574375	1.180673240153876	-2.667015064912033
0.574425	1.1801079567630175	-2.667349803307943
0.574475	1.1795434885716787	-2.667683771189148
0.574525	1.1789798336725505	-2.66801696990573
0.574575	1.1784169901645662	-2.668349400804058
0.574625	1.1778549561528715	-2.668681065226803
0.574675	1.1772937297487969	-2.6690119645129475
0.574725	1.1767333090698353	-2.6693420999978064
0.574775	1.1761736922396164	-2.6696714730130364
0.574825	1.1756148773878767	-2.670000084886647
0.574875	1.1750568626504376	-2.6703279369430186
0.574925	1.1744996461691768	-2.6706550305029144
0.574975	1.1739432260920084	-2.670981366883495
0.575025	1.1733876005728512	-2.6713069473983273
0.575075	1.1728327677716077	-2.6716317733574044
0.575125	1.172278725854142	-2.671955846067149
0.575175	1.171725472992247	-2.6722791668304438
0.575225	1.171173007363627	-2.672601736946627
0.575275	1.170621327151868	-2.672923557711514
0.575325	1.170070430546417	-2.6732446304174027
0.575375	1.1695203157425569	-2.673564956353099
0.575425	1.1689709809413815	-2.6738845368039206
0.575475	1.1684224243497723	-2.6742033730517147
0.575525	1.1678746441803756	-2.6745214663748618
0.575575	1.1673276386515716	-2.674838818048299
0.575625	1.1667814059874633	-2.675155429343527
0.575675	1.1662359444178378	-2.6754713015286216
0.575725	1.16569125217816	-2.6757864358682513
0.575775	1.1651473275095354	-2.676100833623689
0.575825	1.1646041686586974	-2.6764144960528187
0.575875	1.1640617738779695	-2.676727424410153
0.575925	1.163520141425256	-2.6770396199468416
0.575975	1.1629792695640178	-2.677351083910689
0.576025	1.1624391565632421	-2.677661817546161
0.576075	1.1618998006974288	-2.6779718220943973
0.576125	1.1613612002465572	-2.6782810987932306
0.576175	1.1608233534960777	-2.678589648877192
0.576225	1.1602862587368727	-2.6788974735775173
0.576275	1.1597499142652499	-2.679204574122177
0.576325	1.1592143183829116	-2.679510951735868
0.576375	1.1586794693969344	-2.6798166076400434
0.576425	1.158145365619749	-2.680121543052907
0.576475	1.1576120053691186	-2.680425759189436
0.576525	1.15707938696811	-2.680729257261388
0.576575	1.156547508745086	-2.681032038477321
0.576625	1.1560163690336722	-2.6813341040425915
0.576675	1.1554859661727386	-2.681635455159374
0.576725	1.1549562985063808	-2.681936093026674
0.576775	1.1544273643838971	-2.6822360188403325
0.576825	1.153899162159769	-2.682535233793047
0.576875	1.1533716901936355	-2.6828337390743746
0.576925	1.1528449468502797	-2.683131535870743
0.576975	1.1523189304996033	-2.683428625365466
0.577025	1.1517936395166035	-2.6837250087387563
0.577075	1.1512690722813619	-2.6840206871677306
0.577125	1.1507452271790142	-2.6843156618264246
0.577175	1.1502221025997346	-2.6846099338857954
0.577225	1.1496996969387168	-2.6849035045137555
0.577275	1.1491780085961503	-2.685196374875147
0.577325	1.1486570359772035	-2.6854885461317926
0.577375	1.1481367774920035	-2.6857800194424755
0.577425	1.1476172315556112	-2.6860707959629657
0.577475	1.147098396588009	-2.686360876846025
0.577525	1.1465802710140796	-2.6866502632414204
0.577575	1.1460628532635817	-2.686938956295932
0.577625	1.1455461417711361	-2.687226957153367
0.577675	1.1450301349761995	-2.687514266954569
0.577725	1.1445148313230535	-2.6878008868374224
0.577775	1.14400022926078	-2.6880868179368766
0.577825	1.1434863272432494	-2.688372061384939
0.577875	1.1429731237290925	-2.688656618310695
0.577925	1.1424606171816805	-2.688940489840325
0.577975	1.1419488060691179	-2.6892236770971
0.578025	1.1414376888642142	-2.6895061812013994
0.578075	1.140927264044466	-2.6897880032707264
0.578125	1.1404175300920487	-2.6900691444197067
0.578175	1.1399084854937795	-2.690349605760102
0.578225	1.1394001287411144	-2.6906293884008243
0.578275	1.1388924583301234	-2.690908493447949
0.578325	1.1383854727614782	-2.6911869220047113
0.578375	1.1378791705404274	-2.6914646751715274
0.578425	1.1373735501767799	-2.691741754046001
0.578475	1.1368686101848893	-2.692018159722931
0.578525	1.1363643490836393	-2.692293893294322
0.578575	1.1358607653964152	-2.692568955849399
0.578625	1.1353578576510999	-2.6928433484746157
0.578675	1.1348556243800416	-2.6931170722536515
0.578725	1.1343540641200485	-2.6933901282674433
0.578775	1.1338531754123655	-2.6936625175941766
0.578825	1.1333529568026592	-2.693934241309301
0.578875	1.1328534068410019	-2.6942053004855384
0.578925	1.1323545240818516	-2.694475696192899
0.578975	1.1318563070840337	-2.6947454294986852
0.579025	1.131358754410725	-2.695014501467496
0.579075	1.130861864629445	-2.6952829131612477
0.579125	1.1303656363120205	-2.6955506656391703
0.579175	1.1298700680345897	-2.69581775995783
0.579225	1.1293751583775735	-2.696084197171128
0.579275	1.128880905925664	-2.6963499783303124
0.579325	1.128387309267805	-2.69661510448399
0.579375	1.1278943669971704	-2.696879576678135
0.579425	1.1274020777111604	-2.6971433959560946
0.579475	1.1269104400113779	-2.6974065633585997
0.579525	1.126419452503613	-2.697669079923775
0.579575	1.125929113797825	-2.697930946687148
0.579625	1.125439422508128	-2.6981921646816573
0.579675	1.1249503772527765	-2.6984527349376553
0.579725	1.1244619766541495	-2.6987126584829286
0.579775	1.1239742193387312	-2.6989719363426965
0.579825	1.1234871039370995	-2.699230569539628
0.579875	1.1230006290839065	-2.6994885590938393
0.579925	1.1225147934178663	-2.6997459060229168
0.579975	1.1220295955817379	-2.700002611341917
0.580025	1.121545034222308	-2.700258676063373
0.580075	1.1210611079903787	-2.70051410119731
0.580125	1.1205778155407522	-2.7007688877512472
0.580175	1.1200951555322143	-2.701023036730209
0.580225	1.1196131266275193	-2.7012765491367374
0.580275	1.1191317274933712	-2.7015294259708926
0.580325	1.1186509568004126	-2.701781668230271
0.580375	1.118170813223216	-2.70203327691
0.580425	1.1176912954402576	-2.7022842530027598
0.580475	1.1172124021339058	-2.7025345974987802
0.580525	1.1167341319904118	-2.7027843113858627
0.580575	1.11625648369989	-2.7030333956493733
0.580625	1.115779455956307	-2.703281851272259
0.580675	1.1153030474574595	-2.7035296792350603
0.580725	1.1148272569049698	-2.7037768805159033
0.580775	1.1143520830042644	-2.7040234560905274
0.580825	1.1138775244645585	-2.704269406932279
0.580875	1.113403579998852	-2.704514734012124
0.580925	1.1129302483238992	-2.704759438298662
0.580975	1.1124575281602134	-2.7050035207581202
0.581025	1.1119854182320374	-2.705246982354376
0.581075	1.1115139172673378	-2.7054898240489504
0.581125	1.1110430239977866	-2.7057320468010344
0.581175	1.1105727371587526	-2.7059736515674757
0.581225	1.1101030554892803	-2.7062146393028
0.581275	1.1096339777320818	-2.7064550109592194
0.581325	1.1091655026335236	-2.7066947674866317
0.581375	1.108697628943606	-2.706933909832631
0.581425	1.1082303554159587	-2.707172438942518
0.581475	1.1077636808078202	-2.707410355759307
0.581525	1.10729760388003	-2.7076476612237377
0.581575	1.1068321233970102	-2.707884356274267
0.581625	1.1063672381267549	-2.7081204418470923
0.581675	1.1059029468408137	-2.708355918876154
0.581725	1.1054392483142834	-2.708590788293142
0.581775	1.1049761413257924	-2.7088250510275063
0.581825	1.10451362465749	-2.709058708006456
0.581875	1.1040516970950283	-2.7092917601549757
0.581925	1.1035903574275534	-2.7095242083958304
0.581975	1.1031296044476901	-2.7097560536495737
0.582025	1.102669436951529	-2.709987296834544
0.582075	1.1022098537386182	-2.7102179388668937
0.582125	1.1017508536119456	-2.7104479806605726
0.582175	1.1012924353779303	-2.7106774231273487
0.582225	1.1008345978464011	-2.710906267176813
0.582275	1.1003773398305956	-2.7111345137163894
0.582325	1.0999206601471425	-2.711362163651337
0.582375	1.0994645576160456	-2.7115892178847534
0.582425	1.0990090310606782	-2.7118156773175945
0.582475	1.0985540793077666	-2.7120415428486666
0.582525	1.0980997011873783	-2.7122668153746514
0.582575	1.0976458955329123	-2.7124914957900925
0.582625	1.0971926611810805	-2.7127155849874103
0.582675	1.0967399969719005	-2.7129390838569183
0.582725	1.0962879017486917	-2.7131619932868145
0.582775	1.0958363743580404	-2.7133843141632017
0.582825	1.095385413649817	-2.713606047370086
0.582875	1.0949350184771334	-2.7138271937893865
0.582925	1.0944851876963566	-2.7140477543009385
0.582975	1.0940359201670873	-2.7142677297825073
0.583025	1.0935872147521426	-2.7144871211097894
0.583075	1.0931390703175548	-2.714705929156417
0.583125	1.092691485732549	-2.7149241547939726
0.583175	1.0922444598695444	-2.7151417988919864
0.583225	1.091797991604129	-2.715358862317955
0.583275	1.091352079815057	-2.7155753459373324
0.583325	1.090906723384238	-2.7157912506135475
0.583375	1.090461921196717	-2.7160065772080064
0.583425	1.0900176721406758	-2.7162213265800994
0.583475	1.089573975107405	-2.7164354995872104
0.583525	1.0891308289913109	-2.7166490970847215
0.583575	1.0886882326898912	-2.7168621199260157
0.583625	1.0882461851037306	-2.7170745689624907
0.583675	1.0878046851364842	-2.7172864450435554
0.583725	1.0873637316948708	-2.7174977490166454
0.583775	1.0869233236886637	-2.7177084817272235
0.583825	1.0864834600306756	-2.71791864401879
0.583875	1.0860441396367493	-2.7181282367328845
0.583925	1.0856053614257468	-2.718337260709093
0.583975	1.0851671243195353	-2.7185457167850604
0.584025	1.0847294272429835	-2.7187536057964876
0.584075	1.084292269123944	-2.718960928577145
0.584125	1.0838556488932447	-2.719167685958871
0.584175	1.0834195654846812	-2.719373878771587
0.584225	1.0829840178350039	-2.7195795078433
0.584275	1.0825490048839037	-2.7197845740000988
0.584325	1.0821145255740108	-2.7199890780661833
0.584375	1.081680578850878	-2.7201930208638405
0.584425	1.0812471636629681	-2.720396403213471
0.584475	1.0808142789616477	-2.720599225933597
0.584525	1.0803819237011776	-2.7208014898408526
0.584575	1.079950096838698	-2.7210031957500003
0.584625	1.0795187973342228	-2.7212043444739398
0.584675	1.0790880241506267	-2.721404936823695
0.584725	1.0786577762536416	-2.72160497360845
0.584775	1.0782280526118342	-2.7218044556355294
0.584825	1.077798852196604	-2.7220033837104163
0.584875	1.0773701739821713	-2.72220175863675
0.584925	1.0769420169455701	-2.7223995812163437
0.584975	1.0765143800666346	-2.7225968522491755
0.585025	1.0760872623279962	-2.7227935725334076
0.585075	1.0756606627150587	-2.722989742865382
0.585125	1.075234580216006	-2.723185364039631
0.585175	1.0748090138217827	-2.723380436848884
0.585225	1.0743839625260863	-2.7235749620840695
0.585275	1.0739594253253564	-2.7237689405343204
0.585325	1.0735354012187666	-2.7239623729869864
0.585375	1.0731118892082154	-2.72415526022763
0.585425	1.0726888882983139	-2.7243476030400386
0.585475	1.0722663974963793	-2.7245394022062244
0.585525	1.071844415812425	-2.724730658506438
0.585575	1.0714229422591484	-2.7249213727191677
0.585625	1.0710019758519271	-2.725111545621144
0.585675	1.0705815156088048	-2.7253011779873475
0.585725	1.0701615605504813	-2.725490270591018
0.585775	1.0697421097003073	-2.725678824203656
0.585825	1.069323162084274	-2.7258668395950263
0.585875	1.0689047167310028	-2.7260543175331593
0.585925	1.0684867726717342	-2.7262412587843703
0.585975	1.0680693289403245	-2.726427664113252
0.586025	1.06765238457323	-2.7266135342826856
0.586075	1.0672359386095043	-2.7267988700538446
0.586125	1.0668199900907824	-2.7269836721862024
0.586175	1.0664045380612808	-2.7271679414375334
0.586225	1.0659895815677778	-2.727351678563918
0.586275	1.065575119659616	-2.727534884319755
0.586325	1.065161151388683	-2.7277175594577545
0.586375	1.0647476758094094	-2.7278997047289546
0.586425	1.0643346919787633	-2.728081320882719
0.586475	1.0639221989562275	-2.7282624086667506
0.586525	1.0635101958038038	-2.728442968827084
0.586575	1.0630986815859989	-2.728623002108103
0.586625	1.062687655369821	-2.7288025092525325
0.586675	1.0622771162247637	-2.7289814910014623
0.586725	1.0618670632228	-2.7291599480943303
0.586775	1.0614574954383795	-2.7293378812689437
0.586825	1.061048411948414	-2.729515291261477
0.586875	1.0606398118322646	-2.729692178806477
0.586925	1.060231694171744	-2.729868544636872
0.586975	1.0598240580511045	-2.7300443894839685
0.587025	1.059416902557026	-2.7302197140774673
0.587075	1.059010226778609	-2.7303945191454586
0.587125	1.0586040298073738	-2.7305688054144297
0.587175	1.0581983107372421	-2.730742573609276
0.587225	1.05779306866453	-2.730915824453291
0.587275	1.0573883026879456	-2.7310885586681883
0.587325	1.0569840119085763	-2.7312607769740933
0.587375	1.0565801954298875	-2.7314324800895546
0.587425	1.0561768523577038	-2.7316036687315504
0.587475	1.0557739818002037	-2.7317743436154855
0.587525	1.0553715828679209	-2.7319445054552056
0.587575	1.0549696546737297	-2.732114154962989
0.587625	1.0545681963328364	-2.732283292849567
0.587675	1.0541672069627674	-2.732451919824119
0.587725	1.0537666856833745	-2.7326200365942745
0.587775	1.0533666316168084	-2.7327876438661267
0.587825	1.0529670438875323	-2.732954742344224
0.587875	1.052567921622296	-2.733121332731597
0.587925	1.052169263950136	-2.7332874157297384
0.587975	1.051771070002372	-2.7334529920386186
0.588025	1.0513733389125888	-2.7336180623566966
0.588075	1.0509760698166364	-2.73378262738091
0.588125	1.0505792618526248	-2.733946687806693
0.588175	1.0501829141609043	-2.73411024432797
0.588225	1.0497870258840694	-2.734273297637162
0.588275	1.0493915961669482	-2.734435848425205
0.588325	1.0489966241565913	-2.7345978973815352
0.588375	1.0486021090022681	-2.7347594451941077
0.588425	1.0482080498554642	-2.734920492549385
0.588475	1.0478144458698593	-2.7350810401323606
0.588525	1.0474212962013378	-2.735241088626551
0.588575	1.047028600007966	-2.7354006387139984
0.588625	1.0466363564499936	-2.7355596910752866
0.588675	1.0462445646898462	-2.735718246389534
0.588725	1.0458532238921123	-2.7358763053344015
0.588775	1.045462333223542	-2.7360338685861016
0.588825	1.0450718918530393	-2.7361909368193933
0.588875	1.0446818989516489	-2.736347510707596
0.588925	1.0442923536925597	-2.736503590922587
0.588975	1.043903255251088	-2.7366591781348086
0.589025	1.043514602804675	-2.7368142730132687
0.589075	1.043126395532879	-2.7369688762255553
0.589125	1.0427386326173618	-2.7371229884378243
0.589175	1.0423513132419007	-2.737276610314818
0.589225	1.0419644365923608	-2.7374297425198644
0.589275	1.0415780018566978	-2.7375823857148722
0.589325	1.0411920082249477	-2.737734540560356
0.589375	1.0408064548892264	-2.7378862077154236
0.589425	1.0404213410437124	-2.7380373878377795
0.589475	1.0400366658846532	-2.7381880815837367
0.589525	1.0396524286103423	-2.738338289608219
0.589575	1.039268628421131	-2.73848801256476
0.589625	1.038885264519406	-2.738637251105514
0.589675	1.038502336109592	-2.73878600588126
0.589725	1.0381198423981373	-2.7389342775413947
0.589775	1.037737782593515	-2.7390820667339484
0.589825	1.0373561559062132	-2.739229374105587
0.589875	1.0369749615487274	-2.7393762003016104
0.589925	1.0365941987355545	-2.739522545965963
0.589975	1.0362138666831886	-2.7396684117412327
0.590025	1.0358339646101098	-2.7398137982686523
0.590075	1.0354544917367838	-2.7399587061881148
0.590125	1.0350754472856447	-2.7401031361381674
0.590175	1.0346968304811017	-2.7402470887560195
0.590225	1.034318640549527	-2.7403905646775395
0.590275	1.0339408767192464	-2.7405335645372757
0.590325	1.0335635382205408	-2.7406760889684345
0.590375	1.0331866242856294	-2.7408181386029047
0.590425	1.032810134148672	-2.740959714071258
0.590475	1.032434067045759	-2.741100816002747
0.590525	1.0320584222149023	-2.7412414450253095
0.590575	1.0316831988960402	-2.7413816017655774
0.590625	1.0313083963310155	-2.7415212868488776
0.590675	1.0309340137635823	-2.7416605008992336
0.590725	1.0305600504393901	-2.741799244539368
0.590775	1.0301865056059878	-2.7419375183907144
0.590825	1.0298133785128103	-2.7420753230734163
0.590875	1.029440668411174	-2.7422126592063276
0.590925	1.0290683745542712	-2.742349527407019
0.590975	1.028696496197164	-2.742485928291783
0.591025	1.0283250325967759	-2.7426218624756378
0.591075	1.02795398301189	-2.7427573305723265
0.591125	1.0275833467031443	-2.742892333194323
0.591175	1.0272131229330186	-2.7430268709528454
0.591225	1.0268433109658317	-2.743160944457834
0.591275	1.026473910067738	-2.7432945543179854
0.591325	1.0261049195067224	-2.7434277011407353
0.591375	1.0257363385525895	-2.7435603855322688
0.591425	1.0253681664769614	-2.7436926080975224
0.591475	1.0250004025532686	-2.743824369440192
0.591525	1.0246330460567492	-2.74395567016273
0.591575	1.024266096264441	-2.744086510866357
0.591625	1.0238995524551697	-2.744216892151055
0.591675	1.0235334139095542	-2.7443468146155796
0.591725	1.0231676799099905	-2.744476278857461
0.591775	1.022802349740657	-2.7446052854729963
0.591825	1.0224374226874975	-2.7447338350572776
0.591875	1.0220728980382228	-2.744861928204169
0.591925	1.0217087750823037	-2.74498956550633
0.591975	1.021345053110965	-2.745116747555209
0.592025	1.0209817314171794	-2.745243474941042
0.592075	1.020618809295658	-2.7453697482528687
0.592125	1.0202562860428561	-2.7454955680785265
0.592175	1.019894160956957	-2.7456209350046605
0.592225	1.0195324333378692	-2.745745849616716
0.592275	1.0191711024872245	-2.745870312498959
0.592325	1.0188101677083674	-2.7459943242344598
0.592375	1.018449628306355	-2.7461178854051114
0.592425	1.018089483587948	-2.7462409965916286
0.592475	1.0177297328616042	-2.7463636583735465
0.592525	1.0173703754374797	-2.7464858713292255
0.592575	1.0170114106274144	-2.746607636035862
0.592625	1.0166528377449306	-2.7467289530694763
0.592675	1.0162946561052346	-2.7468498230049394
0.592725	1.0159368650252	-2.746970246415952
0.592775	1.0155794638233702	-2.7470902238750616
0.592825	1.0152224518199493	-2.7472097559536595
0.592875	1.0148658283367986	-2.74732884322199
0.592925	1.0145095926974326	-2.74744748624915
0.592975	1.0141537442270094	-2.747565685603089
0.593025	1.0137982822523317	-2.7476834418506186
0.593075	1.0134432061018372	-2.74780075555741
0.593125	1.013088515105594	-2.7479176272879995
0.593175	1.0127342085952977	-2.7480340576057953
0.593225	1.012380285904262	-2.748150047073073
0.593275	1.0120267463674186	-2.7482655962509863
0.593325	1.0116735893213122	-2.7483807056995655
0.593375	1.0113208141040892	-2.7484953759777198
0.593425	1.0109684200554985	-2.748609607643246
0.593475	1.010616406516884	-2.748723401252824
0.593525	1.010264772831185	-2.7488367573620254
0.593575	1.009913518342922	-2.7489496765253114
0.593625	1.0095626423982005	-2.7490621592960403
0.593675	1.0092121443446986	-2.7491742062264763
0.593725	1.008862023531666	-2.749285817867778
0.593775	1.0085122793099213	-2.7493969947700103
0.593825	1.0081629110318444	-2.749507737482146
0.593875	1.0078139180513719	-2.7496180465520674
0.593925	1.007465299723986	-2.7497279225265765
0.593975	1.0071170554067268	-2.7498373659513855
0.594025	1.0067691844581714	-2.7499463773711326
0.594075	1.0064216862384339	-2.750054957329372
0.594125	1.0060745601091616	-2.750163106368589
0.594175	1.005727805433529	-2.750270825030193
0.594225	1.0053814215762367	-2.7503781138545262
0.594275	1.0050354079035035	-2.750484973380867
0.594325	1.0046897637830636	-2.750591404147428
0.594375	1.0043444885841577	-2.7506974066913594
0.594425	1.0039995816775358	-2.750802981548761
0.594475	1.003655042435443	-2.7509081292546744
0.594525	1.0033108702316216	-2.751012850343094
0.594575	1.0029670644413045	-2.751117145346959
0.594625	1.0026236244412132	-2.751221014798167
0.594675	1.0022805496095508	-2.75132445922757
0.594725	1.0019378393259997	-2.7514274791649815
0.594775	1.0015954929717106	-2.751530075139177
0.594825	1.0012535099293056	-2.751632247677897
0.594875	1.0009118895828675	-2.751733997307849
0.594925	1.000570631317945	-2.7518353245547114
0.594975	1.0002297345215363	-2.7519362299431442
0.595025	0.9998891985820935	-2.7520367139967763
0.595075	0.9995490228895113	-2.7521367772382135
0.595125	0.9992092068351311	-2.7522364201890435
0.595175	0.9988697498117279	-2.7523356433698467
0.595225	0.9985306512135126	-2.752434447300184
0.595275	0.9981919104361218	-2.752532832498609
0.595325	0.9978535268766174	-2.7526307994826644
0.595375	0.997515499933485	-2.7527283487688914
0.595425	0.9971778290066212	-2.7528254808728287
0.595475	0.9968405134973348	-2.752922196309013
0.595525	0.9965035528083462	-2.7530184955909878
0.595575	0.9961669463437747	-2.7531143792313024
0.595625	0.9958306935091389	-2.7532098477415126
0.595675	0.9954947937113517	-2.753304901632187
0.595725	0.9951592463587189	-2.7533995414129073
0.595775	0.9948240508609286	-2.753493767592271
0.595825	0.9944892066290562	-2.753587580677895
0.595875	0.9941547130755494	-2.7536809811764176
0.595925	0.9938205696142355	-2.753773969593502
0.595975	0.9934867756603067	-2.75386654643384
0.596025	0.9931533306303215	-2.753958712201148
0.596075	0.9928202339422012	-2.7540504673981743
0.596125	0.9924874850152233	-2.7541418125267074
0.596175	0.992155083270015	-2.7542327480875692
0.596225	0.9918230281285603	-2.754323274580622
0.596275	0.9914913190141823	-2.7544133925047696
0.596325	0.9911599553515483	-2.754503102357958
0.596375	0.9908289365666597	-2.754592404637182
0.596425	0.9904982620868559	-2.7546812998384893
0.596475	0.9901679313408004	-2.7547697884569753
0.596525	0.9898379437584862	-2.754857870986792
0.596575	0.9895082987712243	-2.754945547921148
0.596625	0.9891789958116439	-2.755032819752308
0.596675	0.988850034313689	-2.755119686971603
0.596725	0.9885214137126102	-2.755206150069423
0.596775	0.9881931334449666	-2.755292209535231
0.596825	0.9878651929486163	-2.755377865857561
0.596875	0.9875375916627199	-2.7554631195240105
0.596925	0.9872103290277278	-2.755547971021258
0.596975	0.9868834044853788	-2.7556324208350502
0.597025	0.9865568174787049	-2.755716469450224
0.597075	0.9862305674520141	-2.7558001173506885
0.597125	0.9859046538508957	-2.7558833650194394
0.597175	0.9855790761222138	-2.7559662129385574
0.597225	0.9852538337141032	-2.7560486615892144
0.597275	0.9849289260759674	-2.7561307114516693
0.597325	0.9846043526584712	-2.7562123630052806
0.597375	0.9842801129135436	-2.7562936167284935
0.597425	0.9839562062943663	-2.7563744730988535
0.597475	0.9836326322553742	-2.7564549325930123
0.597525	0.9833093902522493	-2.7565349956867173
0.597575	0.9829864797419241	-2.7566146628548207
0.597625	0.9826639001825689	-2.756693934571285
0.597675	0.9823416510335916	-2.756772811309183
0.597725	0.9820197317556362	-2.756851293540697
0.597775	0.9816981418105738	-2.75692938173712
0.597825	0.9813768806615051	-2.7570070763688657
0.597875	0.9810559477727573	-2.75708437790547
0.597925	0.9807353426098704	-2.7571612868155793
0.597975	0.9804150646396057	-2.757237803566974
0.598025	0.9800951133299372	-2.7573139286265507
0.598075	0.9797754881500467	-2.7573896624603367
0.598125	0.9794561885703207	-2.7574650055334895
0.598175	0.9791372140623503	-2.7575399583102973
0.598225	0.978818564098923	-2.757614521254182
0.598275	0.9785002381540235	-2.757688694827707
0.598325	0.9781822357028269	-2.7577624794925657
0.598375	0.9778645562216977	-2.7578358757096013
0.598425	0.9775471991881818	-2.7579088839387946
0.598475	0.9772301640810112	-2.757981504639272
0.598525	0.9769134503800928	-2.758053738269308
0.598575	0.9765970575665085	-2.7581255852863285
0.598625	0.9762809851225092	-2.7581970461469063
0.598675	0.9759652325315152	-2.7582681213067715
0.598725	0.9756497992781125	-2.758338811220812
0.598775	0.9753346848480459	-2.758409116343071
0.598825	0.9750198887282187	-2.7584790371267527
0.598875	0.9747054104066875	-2.75854857402422
0.598925	0.9743912493726636	-2.758617727487006
0.598975	0.974077405116499	-2.7586864979658072
0.599025	0.9737638771296963	-2.7587548859104896
0.599075	0.9734506649048948	-2.7588228917700874
0.599125	0.973137767935875	-2.758890515992815
0.599175	0.9728251857175464	-2.7589577590260532
0.599225	0.9725129177459569	-2.7590246213163656
0.599275	0.9722009635182741	-2.7590911033094896
0.599325	0.9718893225327958	-2.7591572054503533
0.599375	0.9715779942889398	-2.7592229281830583
0.599425	0.9712669782872407	-2.759288271950898
0.599475	0.9709562740293499	-2.7593532371963456
0.599525	0.9706458810180312	-2.759417824361073
0.599575	0.9703357987571558	-2.7594820338859387
0.599625	0.9700260267516971	-2.759545866210993
0.599675	0.9697165645077341	-2.7596093217754856
0.599725	0.9694074115324466	-2.7596724010178613
0.599775	0.9690985673341068	-2.7597351043757676
0.599825	0.9687900314220799	-2.7597974322860463
0.599875	0.9684818033068213	-2.7598593851847517
0.599925	0.9681738824998749	-2.7599209635071373
0.599975	0.9678662685138659	-2.7599821676876664
0.600025	0.9675589608624993	-2.7600429981600154
0.600075	0.9672519590605603	-2.7601034553570627
0.600125	0.9669452626239063	-2.7601635397109097
0.600175	0.966638871069467	-2.7602232516528695
0.600225	0.9663327839152398	-2.7602825916134694
0.600275	0.9660270006802872	-2.760341560022461
0.600325	0.9657215208847318	-2.760400157308811
0.600375	0.9654163440497572	-2.760458383900719
0.600425	0.9651114696976025	-2.7605162402256
0.600475	0.9648068973515604	-2.7605737267100996
0.600525	0.9645026265359736	-2.7606308437800973
0.600575	0.964198656776233	-2.7606875918606963
0.600625	0.9638949875987672	-2.760743971376235
0.600675	0.9635916185310551	-2.760799982750287
0.600725	0.9632885491016088	-2.760855626405661
0.600775	0.9629857788399763	-2.760910902764405
0.600825	0.9626833072767388	-2.7609658122478087
0.600875	0.9623811339435056	-2.761020355276404
0.600925	0.9620792583729153	-2.7610745322699626
0.600975	0.961777680098629	-2.761128343647508
0.601025	0.9614763986553265	-2.761181789827305
0.601075	0.9611754135787095	-2.7612348712268733
0.601125	0.9608747244054895	-2.7612875882629844
0.601175	0.9605743306733965	-2.7613399413516566
0.601225	0.9602742319211639	-2.7613919309081694
0.601275	0.9599744276885358	-2.7614435573470577
0.601325	0.9596749175162604	-2.7614948210821173
0.601375	0.9593757009460817	-2.7615457225263977
0.601425	0.9590767775207468	-2.7615962620922185
0.601475	0.9587781467839951	-2.761646440191161
0.601525	0.9584798082805627	-2.761696257234071
0.601575	0.958181761556168	-2.7617457136310657
0.601625	0.9578840061575261	-2.761794809791524
0.601675	0.9575865416323299	-2.761843546124108
0.601725	0.9572893675292531	-2.7618919230367402
0.601775	0.956992483397954	-2.761939940936628
0.601825	0.9566958887890608	-2.7619876002302495
0.601875	0.9563995832541793	-2.762034901323367
0.601925	0.956103566345884	-2.7620818446210165
0.601975	0.9558078376177181	-2.7621284305275204
0.602025	0.9555123966241893	-2.762174659446483
0.602075	0.9552172429207704	-2.7622205317807955
0.602125	0.9549223760638894	-2.762266047932635
0.602175	0.9546277956109337	-2.7623112083034664
0.602225	0.954333501120247	-2.7623560132940495
0.602275	0.9540394921511216	-2.762400463304432
0.602325	0.9537457682638006	-2.762444558733958
0.602375	0.9534523290194764	-2.76248829998127
0.602425	0.9531591739802825	-2.7625316874442998
0.602475	0.9528663027092954	-2.762574721520287
0.602525	0.9525737147705255	-2.7626174026057644
0.602575	0.9522814097289274	-2.762659731096574
0.602625	0.9519893871503847	-2.76270170738786
0.602675	0.9516976466017115	-2.7627433318740726
0.602725	0.9514061876506533	-2.762784604948968
0.602775	0.9511150098658807	-2.762825527005615
0.602825	0.9508241128169856	-2.7628660984363878
0.602875	0.9505334960744848	-2.7629063196329793
0.602925	0.9502431592098082	-2.7629461909863915
0.602975	0.9499531017953058	-2.762985712886947
0.603025	0.9496633234042401	-2.763024885724284
0.603075	0.9493738236107828	-2.7630637098873563
0.603125	0.9490846019900154	-2.7631021857644438
0.603175	0.9487956581179248	-2.763140313743145
0.603225	0.9485069915713993	-2.7631780942103883
0.603275	0.9482186019282319	-2.7632155275524197
0.603325	0.9479304887671124	-2.763252614154815
0.603375	0.9476426516676255	-2.7632893544024837
0.603425	0.9473550902102487	-2.7633257486796614
0.603475	0.9470678039763536	-2.7633617973699205
0.603525	0.9467807925481979	-2.763397500856159
0.603575	0.9464940555089281	-2.7634328595206146
0.603625	0.9462075924425731	-2.7634678737448612
0.603675	0.9459214029340397	-2.7635025439098144
0.603725	0.945635486569119	-2.763536870395724
0.603775	0.9453498429344779	-2.7635708535821863
0.603825	0.9450644716176562	-2.76360449384814
0.603875	0.9447793722070651	-2.7636377915718673
0.603925	0.9444945442919863	-2.763670747130996
0.603975	0.9442099874625698	-2.763703360902504
0.604025	0.9439257013098246	-2.763735633262717
0.604075	0.9436416854256278	-2.7637675645873103
0.604125	0.9433579394027133	-2.7637991552513155
0.604175	0.9430744628346756	-2.763830405629112
0.604225	0.9427912553159659	-2.763861316094444
0.604275	0.942508316441885	-2.763891887020401
0.604325	0.9422256458085864	-2.7639221187794383
0.604375	0.9419432430130691	-2.763952011743372
0.604425	0.9416611076531827	-2.7639815662833787
0.604475	0.9413792393276201	-2.7640107827699962
0.604525	0.9410976376359136	-2.7640396615731233
0.604575	0.9408163021784357	-2.7640682030620343
0.604625	0.9405352325563953	-2.764096407605364
0.604675	0.9402544283718398	-2.76412427557112
0.604725	0.9399738892276417	-2.764151807326677
0.604775	0.9396936147275126	-2.764179003238788
0.604825	0.9394136044759882	-2.764205863673572
0.604875	0.9391338580784291	-2.764232388996525
0.604925	0.9388543751410229	-2.7642585795725245
0.604975	0.9385751552707764	-2.7642844357658154
0.605025	0.9382961980755187	-2.7643099579400343
0.605075	0.9380175031638873	-2.7643351464581873
0.605125	0.937739070145346	-2.7643600016826713
0.605175	0.9374608986301651	-2.7643845239752602
0.605225	0.9371829882294261	-2.7644087136971183
0.605275	0.9369053385550203	-2.7644325712087947
0.605325	0.9366279492196457	-2.7644560968702248
0.605375	0.9363508198368033	-2.7644792910407334
0.605425	0.936073950020795	-2.7645021540790413
0.605475	0.9357973393867228	-2.7645246863432558
0.605525	0.9355209875504902	-2.764546888190879
0.605575	0.9352448941287915	-2.764568759978809
0.605625	0.9349690587391163	-2.764590302063338
0.605675	0.934693480999747	-2.764611514800162
0.605725	0.934418160529753	-2.7646323985443697
0.605775	0.9341430969489926	-2.7646529536504563
0.605825	0.9338682898781087	-2.7646731804723133
0.605875	0.9335937389385243	-2.764693079363238
0.605925	0.9333194437524487	-2.764712650675932
0.605975	0.9330454039428663	-2.764731894762506
0.606025	0.9327716191335393	-2.7647508119744746
0.606075	0.9324980889490057	-2.7647694026627647
0.606125	0.9322248130145736	-2.7647876671777074
0.606175	0.931951790956325	-2.764805605869054
0.606225	0.9316790224011083	-2.7648232190859625
0.606275	0.9314065069765398	-2.7648405071770075
0.606325	0.9311342443109994	-2.764857470490179
0.606375	0.9308622340336288	-2.7648741093728826
0.606425	0.9305904757743314	-2.7648904241719423
0.606475	0.930318969163771	-2.764906415233608
0.606525	0.9300477138333625	-2.7649220829035417
0.606575	0.9297767094152818	-2.7649374275268346
0.606625	0.9295059555424525	-2.7649524494479993
0.606675	0.9292354518485522	-2.764967149010972
0.606725	0.9289651979680056	-2.7649815265591178
0.606775	0.9286951935359817	-2.7649955824352244
0.606825	0.9284254381884	-2.7650093169815144
0.606875	0.9281559315619172	-2.7650227305396387
0.606925	0.9278866732939305	-2.765035823450679
0.606975	0.9276176630225823	-2.765048596055151
0.607025	0.9273489003867477	-2.7650610486930014
0.607075	0.9270803850260348	-2.765073181703619
0.607125	0.9268121165807888	-2.765084995425822
0.607175	0.9265440946920847	-2.76509649019787
0.607225	0.9262763190017262	-2.7651076663574634
0.607275	0.9260087891522423	-2.7651185242417404
0.607325	0.925741504786892	-2.765129064187283
0.607375	0.9254744655496547	-2.765139286530113
0.607425	0.9252076710852336	-2.765149191605704
0.607475	0.9249411210390489	-2.7651587797489654
0.607525	0.9246748150572419	-2.7651680512942636
0.607575	0.9244087527866661	-2.7651770065754038
0.607625	0.9241429338748917	-2.765185645925646
0.607675	0.9238773579702019	-2.7651939696777017
0.607725	0.9236120247215901	-2.7652019781637316
0.607775	0.9233469337787581	-2.765209671715353
0.607825	0.9230820847921123	-2.765217050663629
0.607875	0.9228174774127659	-2.7652241153390897
0.607925	0.9225531112925368	-2.7652308660717164
0.607975	0.9222889860839427	-2.7652373031909483
0.608025	0.9220251014401989	-2.7652434270256845
0.608075	0.9217614570152225	-2.7652492379042846
0.608125	0.9214980524636244	-2.7652547361545694
0.608175	0.92123488744071	-2.7652599221038234
0.608225	0.9209719616024753	-2.765264796078795
0.608275	0.920709274605607	-2.765269358405696
0.608325	0.9204468261074863	-2.76527360941021
0.608375	0.9201846157661734	-2.765277549417485
0.608425	0.9199226432404181	-2.7652811787521383
0.608475	0.9196609081896523	-2.7652844977382562
0.608525	0.9193994102739904	-2.7652875066993965
0.608575	0.9191381491542265	-2.76529020595859
0.608625	0.9188771244918326	-2.7652925958383396
0.608675	0.9186163359489585	-2.765294676660632
0.608725	0.9183557831884258	-2.765296448746918
0.608775	0.9180954658737321	-2.7652979124181347
0.608825	0.9178353836690446	-2.7652990679946905
0.608875	0.9175755362392015	-2.7652999157964744
0.608925	0.9173159232497085	-2.7653004561428642
0.608975	0.917056544366734	-2.7653006893527103
0.609025	0.9167973992571156	-2.7653006157443487
0.609075	0.9165384875883493	-2.7653002356356
0.609125	0.9162798090285983	-2.7652995493437698
0.609175	0.9160213632466804	-2.765298557185654
0.609225	0.9157631499120713	-2.7652972594775322
0.609275	0.9155051686949031	-2.7652956565351707
0.609325	0.9152474192659613	-2.76529374867383
0.609375	0.9149899012966882	-2.7652915362082613
0.609425	0.9147326144591699	-2.7652890194527058
0.609475	0.9144755584261504	-2.765286198720901
0.609525	0.9142187328710153	-2.7652830743260766
0.609575	0.9139621374677979	-2.765279646580956
0.609625	0.9137057718911747	-2.7652759157977616
0.609675	0.9134496358164682	-2.765271882288213
0.609725	0.9131937289196388	-2.7652675463635306
0.609775	0.9129380508772891	-2.7652629083344333
0.609825	0.9126826013666561	-2.7652579685111385
0.609875	0.9124273800656166	-2.7652527272033725
0.609925	0.9121723866526812	-2.7652471847203586
0.609975	0.9119176208069923	-2.7652413413708254
0.610025	0.9116630822083238	-2.7652351974630065
0.610075	0.9114087705370831	-2.7652287533046467
0.610125	0.911154685474298	-2.765222009202993
0.610175	0.9109008267016316	-2.765214965464804
0.610225	0.9106471939013666	-2.7652076223963493
0.610275	0.9103937867564105	-2.7651999803034073
0.610325	0.9101406049502938	-2.76519203949127
0.610375	0.9098876481671673	-2.7651838002647398
0.610425	0.9096349160917986	-2.7651752629281354
0.610475	0.9093824084095747	-2.7651664277852874
0.610525	0.9091301248064992	-2.765157295139549
0.610575	0.9088780649691859	-2.7651478652937858
0.610625	0.9086262285848644	-2.76513813855038
0.610675	0.9083746153413736	-2.7651281152112355
0.610725	0.9081232249271647	-2.7651177955777775
0.610775	0.907872057031295	-2.7651071799509546
0.610825	0.9076211113434278	-2.7650962686312326
0.610875	0.9073703875538341	-2.765085061918605
0.610925	0.9071198853533854	-2.76507356011259
0.610975	0.9068696044335552	-2.765061763512231
0.611025	0.906619544486419	-2.765049672416095
0.611075	0.9063697052046528	-2.76503728712228
0.611125	0.9061200862815242	-2.765024607928408
0.611175	0.9058706874109025	-2.765011635131639
0.611225	0.9056215082872483	-2.7649983690286604
0.611275	0.9053725486056188	-2.764984809915687
0.611325	0.9051238080616569	-2.7649709580884716
0.611375	0.9048752863516001	-2.764956813842297
0.611425	0.904626983172274	-2.764942377471985
0.611475	0.9043788982210897	-2.7649276492718897
0.611525	0.904131031196046	-2.7649126295359014
0.611575	0.9038833817957258	-2.764897318557454
0.611625	0.9036359497192917	-2.764881716629512
0.611675	0.9033887346664929	-2.7648658240445876
0.611725	0.903141736337651	-2.764849641094726
0.611775	0.9028949544336727	-2.7648331680715237
0.611825	0.9026483886560394	-2.764816405266113
0.611875	0.9024020387068071	-2.764799352969173
0.611925	0.9021559042886088	-2.764782011470926
0.611975	0.9019099851046468	-2.7647643810611404
0.612025	0.9016642808586953	-2.76474646202913
0.612075	0.9014187912550997	-2.764728254663762
0.612125	0.901173515998773	-2.7647097592534466
0.612175	0.9009284547951936	-2.764690976086144
0.612225	0.9006836073504108	-2.764671905449369
0.612275	0.9004389733710316	-2.764652547630181
0.612325	0.9001945525642315	-2.7646329029151993
0.612375	0.8999503446377453	-2.7646129715905925
0.612425	0.8997063492998681	-2.764592753942087
0.612475	0.8994625662594542	-2.764572250254961
0.612525	0.8992189952259119	-2.7645514608140487
0.612575	0.8989756359092114	-2.7645303859037464
0.612625	0.8987324880198715	-2.764509025808005
0.612675	0.8984895512689695	-2.7644873808103356
0.612725	0.8982468253681317	-2.76446545119381
0.612775	0.8980043100295361	-2.764443237241059
0.612825	0.8977620049659079	-2.764420739234278
0.612875	0.8975199098905212	-2.7643979574552224
0.612925	0.8972780245171986	-2.7643748921852165
0.612975	0.8970363485603066	-2.7643515437051445
0.613025	0.8967948817347551	-2.764327912295457
0.613075	0.8965536237559962	-2.764303998236175
0.613125	0.8963125743400246	-2.7642798018068815
0.613175	0.8960717332033724	-2.7642553232867297
0.613225	0.8958311000631138	-2.7642305629544444
0.613275	0.8955906746368582	-2.7642055210883214
0.613325	0.8953504566427489	-2.7641801979662253
0.613375	0.8951104457994699	-2.7641545938655954
0.613425	0.8948706418262333	-2.764128709063441
0.613475	0.8946310444427834	-2.7641025438363482
0.613525	0.8943916533693971	-2.7640760984604777
0.613575	0.8941524683268791	-2.7640493732115607
0.613625	0.8939134890365623	-2.7640223683649086
0.613675	0.8936747152203103	-2.7639950841954137
0.613725	0.8934361466005062	-2.763967520977542
0.613775	0.8931977829000639	-2.7639396789853468
0.613825	0.8929596238424152	-2.7639115584924476
0.613875	0.8927216691515186	-2.763883159772058
0.613925	0.8924839185518468	-2.763854483096969
0.613975	0.8922463717683967	-2.7638255287395532
0.614025	0.8920090285266806	-2.7637962969717664
0.614075	0.8917718885527298	-2.7637667880651535
0.614125	0.891534951573089	-2.76373700229084
0.614175	0.8912982173148172	-2.763706939919541
0.614225	0.8910616855054893	-2.7636766012215572
0.614275	0.8908253558731896	-2.76364598646678
0.614325	0.8905892281465128	-2.7636150959246844
0.614375	0.8903533020545642	-2.7635839298643377
0.614425	0.890117577326957	-2.7635524885544025
0.614475	0.8898820536938093	-2.763520772263127
0.614525	0.889646730885746	-2.763488781258353
0.614575	0.8894116086339008	-2.763456515807514
0.614625	0.8891766866699027	-2.7634239761776422
0.614675	0.8889419647258867	-2.763391162635364
0.614725	0.8887074425344905	-2.7633580754468996
0.614775	0.8884731198288481	-2.7633247148780677
0.614825	0.8882389963425922	-2.7632910811942817
0.614875	0.8880050718098544	-2.763257174660558
0.614925	0.8877713459652624	-2.7632229955415033
0.614975	0.8875378185439387	-2.763188544101334
0.615025	0.8873044892814971	-2.763153820603864
0.615075	0.8870713579140451	-2.7631188253125045
0.615125	0.8868384241781825	-2.7630835584902727
0.615175	0.8866056878109994	-2.7630480203997925
0.615225	0.886373148550075	-2.7630122113032884
0.615275	0.8861408061334738	-2.7629761314625902
0.615325	0.8859086602997471	-2.7629397811391296
0.615375	0.8856767107879364	-2.7629031605939542
0.615425	0.8854449573375612	-2.762866270087709
0.615475	0.8852133996886282	-2.762829109880653
0.615525	0.8849820375816259	-2.7627916802326546
0.615575	0.884750870757522	-2.7627539814031903
0.615625	0.8845198989577628	-2.7627160136513464
0.615675	0.8842891219242774	-2.7626777772358233
0.615725	0.884058539399469	-2.762639272414929
0.615775	0.8838281511262175	-2.762600499446586
0.615825	0.8835979568478801	-2.762561458588336
0.615875	0.8833679563082854	-2.762522150097331
0.615925	0.8831381492517353	-2.762482574230339
0.615975	0.8829085354230052	-2.762442731243741
0.616025	0.8826791145673408	-2.762402621393541
0.616075	0.8824498864304556	-2.7623622449353564
0.616125	0.8822208507585325	-2.7623216021244263
0.616175	0.8819920072982218	-2.762280693215606
0.616225	0.8817633557966406	-2.7622395184633732
0.616275	0.8815348960013686	-2.762198078121828
0.616325	0.8813066276604535	-2.762156372444688
0.616375	0.8810785505224036	-2.7621144016852974
0.616425	0.8808506643361902	-2.7620721660966208
0.616475	0.8806229688512435	-2.762029665931244
0.616525	0.8803954638174541	-2.7619869014413836
0.616575	0.8801681489851745	-2.7619438728788808
0.616625	0.8799410241052107	-2.761900580495199
0.616675	0.8797140889288257	-2.7618570245414342
0.616725	0.8794873432077384	-2.7618132052683055
0.616775	0.8792607866941216	-2.7617691229261627
0.616825	0.8790344191406023	-2.761724777764986
0.616875	0.8788082403002584	-2.761680170034385
0.616925	0.8785822499266214	-2.7616352999835985
0.616975	0.8783564477736698	-2.7615901678615002
0.617025	0.8781308335958333	-2.761544773916593
0.617075	0.8779054071479885	-2.761499118397013
0.617125	0.8776801681854577	-2.761453201550531
0.617175	0.8774551164640108	-2.761407023624555
0.617225	0.8772302517398617	-2.761360584866129
0.617275	0.8770055737696695	-2.7613138855219237
0.617325	0.8767810823105353	-2.7612669258382536
0.617375	0.8765567771200016	-2.7612197060610733
0.617425	0.8763326579560513	-2.761172226435973
0.617475	0.8761087245771073	-2.761124487208178
0.617525	0.875884976742031	-2.7610764886225603
0.617575	0.8756614142101229	-2.76102823092363
0.617625	0.8754380367411162	-2.760979714355535
0.617675	0.875214844095183	-2.7609309391620713
0.617725	0.874991836032928	-2.76088190558667
0.617775	0.8747690123153915	-2.7608326138724104
0.617825	0.8745463727040449	-2.7607830642620157
0.617875	0.8743239169607894	-2.760733256997852
0.617925	0.8741016448479607	-2.7606831923219333
0.617975	0.873879556128323	-2.7606328704759187
0.618025	0.873657650565067	-2.7605822917011147
0.618075	0.8734359279218133	-2.760531456238475
0.618125	0.8732143879626076	-2.760480364328602
0.618175	0.8729930304519218	-2.7604290162117477
0.618225	0.8727718551546501	-2.7603774121278106
0.618275	0.872550861836111	-2.7603255523163432
0.618325	0.8723300502620484	-2.7602734370165494
0.618375	0.8721094201986267	-2.760221066467284
0.618425	0.8718889714124308	-2.7601684409070546
0.618475	0.8716687036704645	-2.7601155605740244
0.618525	0.8714486167401511	-2.7600624257060034
0.618575	0.8712287103893307	-2.7600090365404637
0.618625	0.8710089843862615	-2.759955393314531
0.618675	0.8707894384996145	-2.7599014962649835
0.618725	0.8705700724984796	-2.7598473456282595
0.618775	0.8703508861523573	-2.7597929416404554
0.618825	0.8701318792311641	-2.7597382845373235
0.618875	0.8699130515052252	-2.7596833745542755
0.618925	0.8696944027452821	-2.7596282119263833
0.618975	0.869475932722481	-2.759572796888376
0.619025	0.8692576412083787	-2.759517129674651
0.619075	0.8690395279749392	-2.7594612105192597
0.619125	0.8688215927945385	-2.7594050396559178
0.619175	0.8686038354399556	-2.7593486173180066
0.619225	0.8683862556843739	-2.759291943738566
0.619275	0.8681688533013836	-2.7592350191503034
0.619325	0.8679516280649766	-2.7591778437855874
0.619375	0.8677345797495499	-2.7591204178764612
0.619425	0.8675177081298974	-2.7590627416546227
0.619475	0.8673010129812202	-2.759004815351444
0.619525	0.8670844940791181	-2.758946639197967
0.619575	0.8668681511995856	-2.7588882134248918
0.619625	0.8666519841190189	-2.7588295382625962
0.619675	0.8664359926142088	-2.75877061394112
0.619725	0.8662201764623447	-2.7587114406901825
0.619775	0.8660045354410105	-2.7586520187391677
0.619825	0.8657890693281847	-2.7585923483171295
0.619875	0.8655737779022374	-2.7585324296527998
0.619925	0.8653586609419363	-2.7584722629745797
0.619975	0.8651437182264353	-2.7584118485105447
0.620025	0.8649289495352841	-2.758351186488441
0.620075	0.8647143546484187	-2.7582902771356914
0.620125	0.8644999333461647	-2.758229120679398
0.620175	0.864285685409237	-2.758167717346334
0.620225	0.8640716106187385	-2.7581060673629505
0.620275	0.8638577087561576	-2.7580441709553734
0.620325	0.8636439796033702	-2.7579820283494136
0.620375	0.8634304229426311	-2.7579196397705528
0.620425	0.8632170385565857	-2.7578570054439533
0.620475	0.8630038262282594	-2.757794125594462
0.620525	0.8627907857410597	-2.7577310004466025
0.620575	0.8625779168787768	-2.7576676302245784
0.620625	0.8623652194255793	-2.7576040151522787
0.620675	0.8621526931660166	-2.757540155453273
0.620725	0.8619403378850161	-2.757476051350808
0.620775	0.8617281533678833	-2.7574117030678225
0.620825	0.8615161394003022	-2.757347110826935
0.620875	0.8613042957683297	-2.757282274850449
0.620925	0.8610926222584018	-2.7572171953603557
0.620975	0.8608811186573229	-2.7571518725783273
0.621025	0.860669784752279	-2.757086306725728
0.621075	0.8604586203308238	-2.757020498023609
0.621125	0.8602476251808827	-2.7569544466927036
0.621175	0.8600367990907537	-2.7568881529534393
0.621225	0.8598261418491064	-2.7568216170259285
0.621275	0.859615653244978	-2.7567548391299748
0.621325	0.8594053330677743	-2.756687819485077
0.621375	0.8591951811072698	-2.756620558310413
0.621425	0.8589851971536053	-2.7565530558248637
0.621475	0.8587753809972851	-2.7564853122469963
0.621525	0.8585657324291835	-2.756417327795073
0.621575	0.8583562512405366	-2.7563491026870435
0.621625	0.8581469372229444	-2.756280637140559
0.621675	0.8579377901683707	-2.7562119313729605
0.621725	0.8577288098691408	-2.756142985601288
0.621775	0.8575199961179413	-2.7560738000422713
0.621825	0.8573113487078186	-2.7560043749123384
0.621875	0.8571028674321816	-2.7559347104276184
0.621925	0.8568945520847941	-2.7558648068039338
0.621975	0.8566864024597798	-2.7557946642568028
0.622025	0.8564784183516173	-2.7557242830014452
0.622075	0.8562705995551458	-2.7556536632527804
0.622125	0.8560629458655569	-2.7555828052254276
0.622175	0.8558554570783994	-2.755511709133703
0.622225	0.8556481329895735	-2.755440375191626
0.622275	0.8554409733953365	-2.7553688036129182
0.622325	0.8552339780922935	-2.7552969946110037
0.622375	0.8550271468774047	-2.755224948399004
0.622425	0.8548204795479788	-2.7551526651897476
0.622475	0.8546139759016769	-2.75508014519577
0.622525	0.854407635736508	-2.7550073886293025
0.622575	0.8542014588508318	-2.7549343957022887
0.622625	0.8539954450433519	-2.7548611666263763
0.622675	0.8537895941131226	-2.754787701612915
0.622725	0.8535839058595455	-2.7547140008729656
0.622775	0.8533783800823641	-2.754640064617293
0.622825	0.8531730165816668	-2.7545658930563697
0.622875	0.8529678151578882	-2.75449148640038
0.622925	0.852762775611803	-2.7544168448592106
0.622975	0.8525578977445321	-2.754341968642462
0.623025	0.8523531813575372	-2.754266857959444
0.623075	0.8521486262526216	-2.754191513019177
0.623125	0.8519442322319247	-2.7541159340303913
0.623175	0.8517399990979309	-2.7540401212015295
0.623225	0.8515359266534579	-2.7539640747407472
0.623275	0.8513320147016661	-2.75388779485591
0.623325	0.8511282630460508	-2.7538112817545977
0.623375	0.8509246714904443	-2.7537345356441074
0.623425	0.8507212398390135	-2.7536575567314423
0.623475	0.8505179678962619	-2.7535803452233294
0.623525	0.8503148554670277	-2.753502901326206
0.623575	0.8501119023564819	-2.7534252252462257
0.623625	0.8499091083701275	-2.7533473171892586
0.623675	0.8497064733138001	-2.7532691773608966
0.623725	0.8495039969936652	-2.7531908059664376
0.623775	0.8493016792162237	-2.7531122032109105
0.623825	0.8490995197883017	-2.7530333692990547
0.623875	0.848897518517056	-2.7529543044353284
0.623925	0.8486956752099715	-2.7528750088239162
0.623975	0.848493989674862	-2.7527954826687155
0.624025	0.8482924617198669	-2.7527157261733484
0.624075	0.8480910911534545	-2.7526357395411574
0.624125	0.8478898777844156	-2.752555522975206
0.624175	0.8476888214218686	-2.7524750766782815
0.624225	0.847487921875254	-2.7523944008528956
0.624275	0.8472871789543336	-2.7523134957012765
0.624325	0.8470865924691965	-2.7522323614253805
0.624375	0.8468861622302516	-2.7521509982268904
0.624425	0.846685888048232	-2.7520694063072124
0.624475	0.8464857697341873	-2.7519875858674756
0.624525	0.8462858070994911	-2.7519055371085357
0.624575	0.8460859999558331	-2.7518232602309793
0.624625	0.8458863481152228	-2.7517407554351125
0.624675	0.8456868513899896	-2.751658022920976
0.624725	0.8454875095927762	-2.751575062888334
0.624775	0.8452883225365436	-2.7514918755366806
0.624825	0.8450892900345709	-2.751408461065238
0.624875	0.8448904119004476	-2.75132481967296
0.624925	0.8446916879480814	-2.7512409515585285
0.624975	0.8444931179916918	-2.7511568569203573
0.625025	0.8442947018458136	-2.7510725359565886
0.625075	0.8440964393252923	-2.7509879888650954
0.625125	0.8438983302452857	-2.7509032158434903
0.625175	0.8437003744212614	-2.750818217089113
0.625225	0.8435025716690003	-2.7507329927990343
0.625275	0.8433049218045912	-2.750647543170061
0.625325	0.8431074246444309	-2.7505618683987345
0.625375	0.8429100800052285	-2.7504759686813274
0.625425	0.8427128877039954	-2.7503898442138506
0.625475	0.8425158475580552	-2.7503034951920484
0.625525	0.8423189593850343	-2.750216921811407
0.625575	0.8421222230028662	-2.7501301242671405
0.625625	0.8419256382297907	-2.7500431027542036
0.625675	0.8417292048843508	-2.7499558574672904
0.625725	0.8415329227853933	-2.7498683886008304
0.625775	0.8413367917520663	-2.749780696348992
0.625825	0.8411408116038243	-2.7496927809056837
0.625875	0.8409449821604227	-2.74960464246455
0.625925	0.8407493032419163	-2.7495162812189777
0.625975	0.8405537746686611	-2.7494276973620946
0.626025	0.8403583962613144	-2.749338891086769
0.626075	0.8401631678408304	-2.7492498625856117
0.626125	0.8399680892284622	-2.749160612050974
0.626175	0.8397731602457635	-2.749071139674945
0.626225	0.8395783807145839	-2.748981445649364
0.626275	0.8393837504570677	-2.74889153016581
0.626325	0.8391892692956582	-2.7488013934156035
0.626375	0.8389949370530942	-2.7487110355898166
0.626425	0.8388007535524056	-2.7486204568792574
0.626475	0.8386067186169219	-2.7485296574744837
0.626525	0.8384128320702602	-2.748438637565798
0.626575	0.8382190937363357	-2.7483473973432484
0.626625	0.8380255034393544	-2.7482559369966295
0.626675	0.8378320610038128	-2.748164256715484
0.626725	0.8376387662544977	-2.7480723566891028
0.626775	0.8374456190164897	-2.7479802371065194
0.626825	0.8372526191151568	-2.7478878981565273
0.626875	0.8370597663761574	-2.7477953400276562
0.626925	0.8368670606254369	-2.747702562908188
0.626975	0.8366745016892284	-2.7476095669861604
0.627025	0.8364820893940551	-2.747516352449357
0.627075	0.8362898235667269	-2.7474229194853104
0.627125	0.8360977040343373	-2.747329268281308
0.627175	0.8359057306242674	-2.747235399024386
0.627225	0.8357139031641817	-2.7471413119013337
0.627275	0.8355222214820293	-2.7470470070986948
0.627325	0.8353306854060418	-2.7469524848027627
0.627375	0.8351392947647396	-2.746857745199585
0.627425	0.8349480493869194	-2.746762788474967
0.627475	0.8347569491016631	-2.746667614814463
0.627525	0.8345659937383321	-2.7465722244033826
0.627575	0.8343751831265709	-2.7464766174267927
0.627625	0.8341845170963011	-2.7463807940695215
0.627675	0.8339939954777268	-2.74628475451614
0.627725	0.8338036181013311	-2.7461884989509846
0.627775	0.8336133847978705	-2.746092027558145
0.627825	0.8334232953983852	-2.7459953405214743
0.627875	0.8332333497341902	-2.7458984380245806
0.627925	0.833043547636878	-2.7458013202508247
0.627975	0.8328538889383178	-2.7457039873833327
0.628025	0.8326643734706505	-2.7456064396049835
0.628075	0.8324750010662975	-2.7455086770984263
0.628125	0.8322857715579488	-2.745410700046062
0.628175	0.8320966847785735	-2.7453125086300507
0.628225	0.83190774056141	-2.7452141030323194
0.628275	0.8317189387399713	-2.7451154834345557
0.628325	0.8315302791480408	-2.7450166500182034
0.628375	0.8313417616196745	-2.7449176029644744
0.628425	0.8311533859891996	-2.7448183424543395
0.628475	0.8309651520912107	-2.744718868668534
0.628525	0.8307770597605773	-2.744619181787558
0.628575	0.8305891088324346	-2.7445192819916757
0.628625	0.8304012991421873	-2.7444191694609117
0.628675	0.8302136305255056	-2.7443188443750577
0.628725	0.830026102818334	-2.7442183069136723
0.628775	0.8298387158568792	-2.7441175572560788
0.628825	0.8296514694776129	-2.744016595581364
0.628875	0.8294643635172748	-2.743915422068384
0.628925	0.8292773978128715	-2.743814036895762
0.628975	0.8290905722016713	-2.7437124402418847
0.629025	0.828903886521206	-2.743610632284909
0.629075	0.8287173406092753	-2.7435086132027653
0.629125	0.8285309343039401	-2.7434063831731446
0.629175	0.8283446674435219	-2.7433039423735095
0.629225	0.8281585398666077	-2.7432012909810934
0.629275	0.8279725514120415	-2.7430984291728975
0.629325	0.8277867019189312	-2.742995357125696
0.629375	0.8276009912266439	-2.7428920750160315
0.629425	0.827415419174806	-2.7427885830202183
0.629475	0.8272299856033056	-2.742684881314341
0.629525	0.8270446903522903	-2.742580970074257
0.629575	0.8268595332621631	-2.742476849475595
0.629625	0.8266745141735856	-2.74237251969376
0.629675	0.826489632927474	-2.742267980903923
0.629725	0.8263048893650038	-2.7421632332810377
0.629775	0.8261202833276076	-2.742058276999825
0.629825	0.8259358146569737	-2.741953112234781
0.629875	0.8257514831950444	-2.7418477391601814
0.629925	0.8255672887840134	-2.7417421579500703
0.629975	0.8253832312663304	-2.7416363687782703
0.630025	0.8251993104847009	-2.7415303718183823
0.630075	0.8250155262820801	-2.7414241672437742
0.630125	0.8248318785016789	-2.7413177552276013
0.630175	0.8246483669869592	-2.7412111359427938
0.630225	0.8244649915816313	-2.7411043095620573
0.630275	0.8242817521296597	-2.7409972762578767
0.630325	0.8240986484752574	-2.740890036202511
0.630375	0.8239156804628861	-2.7407825895680045
0.630425	0.82373284793726	-2.7406749365261738
0.630475	0.8235501507433401	-2.7405670772486217
0.630525	0.8233675887263383	-2.740459011906724
0.630575	0.8231851617317107	-2.740350740671642
0.630625	0.8230028696051617	-2.740242263714316
0.630675	0.8228207121926437	-2.7401335812054657
0.630725	0.8226386893403539	-2.740024693315595
0.630775	0.8224568008947344	-2.739915600214985
0.630825	0.8222750467024762	-2.7398063020737062
0.630875	0.8220934266105122	-2.739696799061606
0.630925	0.8219119404660196	-2.7395870913483207
0.630975	0.821730588116421	-2.7394771791032606
0.631025	0.8215493694093822	-2.7393670624956283
0.631075	0.8213682841928083	-2.7392567416944047
0.631125	0.8211873323148507	-2.7391462168683596
0.631175	0.8210065136238994	-2.7390354881860444
0.631225	0.8208258279685885	-2.7389245558157964
0.631275	0.8206452751977918	-2.7388134199257403
0.631325	0.8204648551606211	-2.738702080683783
0.631375	0.8202845677064295	-2.7385905382576206
0.631425	0.8201044126848122	-2.7384787928147363
0.631475	0.8199243899456004	-2.7383668445224023
0.631525	0.8197444993388645	-2.738254693547676
0.631575	0.8195647407149101	-2.7381423400574003
0.631625	0.8193851139242861	-2.738029784218209
0.631675	0.8192056188177717	-2.737917026196525
0.631725	0.8190262552463855	-2.737804066158557
0.631775	0.8188470230613825	-2.737690904270308
0.631825	0.8186679221142527	-2.7375775406975644
0.631875	0.8184889522567211	-2.737463975605909
0.631925	0.8183101133407474	-2.7373502091607125
0.631975	0.8181314052185235	-2.7372362415271336
0.632025	0.8179528277424766	-2.737122072870126
0.632075	0.8177743807652671	-2.737007703354433
0.632125	0.8175960641397866	-2.736893133144591
0.632175	0.8174178777191612	-2.736778362404928
0.632225	0.8172398213567463	-2.7366633912995675
0.632275	0.8170618949061278	-2.73654821999242
0.632325	0.8168840982211256	-2.7364328486471923
0.632375	0.8167064311557886	-2.73631727742739
0.632425	0.8165288935643951	-2.7362015064963052
0.632475	0.8163514853014522	-2.7360855360170264
0.632525	0.8161742062216946	-2.7359693661524416
0.632575	0.8159970561800888	-2.7358529970652263
0.632625	0.8158200350318252	-2.7357364289178574
0.632675	0.8156431426323237	-2.735619661872604
0.632725	0.8154663788372329	-2.735502696091537
0.632775	0.8152897435024263	-2.735385531736517
0.632825	0.8151132364840031	-2.735268168969204
0.632875	0.8149368576382885	-2.735150607951056
0.632925	0.814760606821833	-2.735032848843331
0.632975	0.8145844838914136	-2.7349148918070814
0.633025	0.8144084887040298	-2.734796737003156
0.633075	0.8142326211169049	-2.734678384592207
0.633125	0.8140568809874835	-2.7345598347346862
0.633175	0.8138812681734371	-2.7344410875908416
0.633225	0.8137057825326586	-2.7343221433207217
0.633275	0.8135304239232612	-2.7342030020841737
0.633325	0.81335519220358	-2.734083664040848
0.633375	0.8131800872321726	-2.7339641293501926
0.633425	0.813005108867817	-2.733844398171461
0.633475	0.8128302569695113	-2.733724470663703
0.633525	0.8126555313964736	-2.733604346985776
0.633575	0.8124809320081426	-2.733484027296334
0.633625	0.8123064586641726	-2.7333635117538346
0.633675	0.8121321112244404	-2.733242800516542
0.633725	0.8119578895490357	-2.733121893742514
0.633775	0.8117837934982717	-2.733000791589631
0.633825	0.8116098229326731	-2.7328794942155543
0.633875	0.8114359777129873	-2.732758001777764
0.633925	0.8112622577001761	-2.7326363144335426
0.633975	0.8110886627554142	-2.73251443233997
0.634025	0.8109151927400956	-2.732392355653946
0.634075	0.8107418475158246	-2.7322700845321615
0.634125	0.8105686269444248	-2.7321476191311183
0.634175	0.810395530887934	-2.7320249596071275
0.634225	0.8102225592085993	-2.7319021061163
0.634275	0.8100497117688851	-2.7317790588145594
0.634325	0.8098769884314667	-2.731655817857632
0.634375	0.8097043890592359	-2.7315323834010554
0.634425	0.8095319135152904	-2.731408755600173
0.634475	0.8093595616629431	-2.7312849346101378
0.634525	0.8091873333657189	-2.7311609205859106
0.634575	0.8090152284873516	-2.7310367136822604
0.634625	0.8088432468917872	-2.7309123140537648
0.634675	0.8086713884431805	-2.730787721854811
0.634725	0.8084996530058951	-2.730662937239598
0.634775	0.8083280404445062	-2.7305379603621356
0.634825	0.8081565506237961	-2.730412791376239
0.634875	0.8079851834087549	-2.7302874304355402
0.634925	0.8078139386645813	-2.730161877693477
0.634975	0.8076428162566824	-2.730036133303301
0.635025	0.8074718160506718	-2.7299101974180764
0.635075	0.8073009379123688	-2.72978407019068
0.635125	0.8071301817077999	-2.729657751773798
0.635175	0.8069595473031974	-2.729531242319931
0.635225	0.8067890345649993	-2.7294045419813906
0.635275	0.8066186433598469	-2.7292776509103036
0.635325	0.8064483735545879	-2.729150569258611
0.635375	0.8062782250162752	-2.729023297178068
0.635425	0.8061081976121646	-2.728895834820243
0.635475	0.8059382912097152	-2.7287681823365153
0.635525	0.8057685056765879	-2.728640339878083
0.635575	0.8055988408806486	-2.728512307595965
0.635625	0.8054292966899654	-2.7283840856409856
0.635675	0.8052598729728053	-2.7282556741637856
0.635725	0.805090569597641	-2.7281270733148304
0.635775	0.8049213864331439	-2.7279982832443963
0.635825	0.8047523233481853	-2.727869304102577
0.635875	0.8045833802118384	-2.7277401360392823
0.635925	0.8044145568933759	-2.727610779204242
0.635975	0.8042458532622696	-2.7274812337469996
0.636025	0.8040772691881906	-2.7273514998169186
0.636075	0.8039088045410063	-2.727221577563183
0.636125	0.8037404591907867	-2.7270914671347914
0.636175	0.8035722330077979	-2.7269611686805644
0.636225	0.803404125862504	-2.7268306823491417
0.636275	0.8032361376255656	-2.726700008288978
0.636325	0.8030682681678406	-2.7265691466483544
0.636375	0.8029005173603825	-2.726438097575367
0.636425	0.8027328850744412	-2.72630686121794
0.636475	0.8025653711814639	-2.726175437723807
0.636525	0.8023979755530918	-2.726043827240529
0.636575	0.8022306980611608	-2.725912029915489
0.636625	0.8020635385777005	-2.7257800458958865
0.636675	0.8018964969749374	-2.7256478753287516
0.636725	0.8017295731252875	-2.7255155183609268
0.636775	0.8015627669013634	-2.7253829751390843
0.636825	0.8013960781759691	-2.725250245809717
0.636875	0.8012295068221037	-2.7251173305191423
0.636925	0.8010630527129557	-2.7249842294134967
0.636975	0.8008967157219056	-2.724850942638745
0.637025	0.8007304957225274	-2.72471747034067
0.637075	0.8005643925885872	-2.7245838126648847
0.637125	0.8003984061940386	-2.7244499697568245
0.637175	0.800232536413028	-2.7243159417617533
0.637225	0.8000667831198908	-2.724181728824754
0.637275	0.7999011461891505	-2.724047331090739
0.637325	0.7997356254955234	-2.7239127487044446
0.637375	0.7995702209139114	-2.723777981810433
0.637425	0.799404932319407	-2.7236430305530934
0.637475	0.7992397595872885	-2.7235078950766427
0.637525	0.7990747025930258	-2.7233725755251212
0.637575	0.7989097612122728	-2.723237072042402
0.637625	0.7987449353208727	-2.7231013847721823
0.637675	0.7985802247948568	-2.7229655138579854
0.637725	0.798415629510438	-2.7228294594431635
0.637775	0.79825114934402	-2.722693221670898
0.637825	0.7980867841721889	-2.7225568006842007
0.637875	0.7979225338717162	-2.722420196625908
0.637925	0.7977583983195636	-2.7222834096386923
0.637975	0.79759437739287	-2.7221464398650483
0.638025	0.7974304709689627	-2.7220092874473023
0.638075	0.7972666789253514	-2.721871952527614
0.638125	0.79710300113973	-2.721734435247971
0.638175	0.7969394374899781	-2.7215967357501913
0.638225	0.7967759878541544	-2.721458854175926
0.638275	0.7966126521104999	-2.721320790666652
0.638325	0.7964494301374407	-2.7211825453636824
0.638375	0.7962863218135839	-2.721044118408159
0.638425	0.7961233270177167	-2.7209055099410566
0.638475	0.795960445628809	-2.7207667201031844
0.638525	0.7957976775260093	-2.720627749035182
0.638575	0.7956350225886476	-2.720488596877525
0.638625	0.795472480696235	-2.7203492637705167
0.638675	0.7953100517284614	-2.7202097498542983
0.638725	0.7951477355651947	-2.7200700552688426
0.638775	0.7949855320864837	-2.7199301801539555
0.638825	0.7948234411725549	-2.7197901246492773
0.638875	0.794661462703814	-2.719649888894286
0.638925	0.7944995965608453	-2.7195094730282876
0.638975	0.7943378426244099	-2.7193688771904303
0.639025	0.7941762007754448	-2.719228101519695
0.639075	0.7940146708950657	-2.7190871461548975
0.639125	0.793853252864565	-2.71894601123469
0.639175	0.7936919465654122	-2.7188046968975588
0.639225	0.7935307518792512	-2.7186632032818276
0.639275	0.7933696686878998	-2.7185215305256603
0.639325	0.7932086968733553	-2.7183796787670533
0.639375	0.7930478363177854	-2.718237648143837
0.639425	0.7928870869035375	-2.718095438793695
0.639475	0.7927264485131291	-2.717953050854125
0.639525	0.7925659210292552	-2.7178104844624795
0.639575	0.7924055043347821	-2.7176677397559454
0.639625	0.7922451983127496	-2.717524816871545
0.639675	0.7920850028463695	-2.717381715946141
0.639725	0.7919249178190305	-2.717238437116439
0.639775	0.7917649431142882	-2.7170949805189766
0.639825	0.7916050786158743	-2.7169513462901405
0.639875	0.7914453242076877	-2.7168075345661467
0.639925	0.7912856797738049	-2.71666354548306
0.639975	0.791126145198468	-2.7165193791767765
0.640025	0.7909667203660937	-2.71637503578304
0.640075	0.7908074051612678	-2.7162305154374335
0.640125	0.7906481994687419	-2.7160858182753786
0.640175	0.7904891031734453	-2.715940944432145
0.640225	0.7903301161604723	-2.7157958940428353
0.640275	0.7901712383150843	-2.715650667242398
0.640325	0.7900124695227153	-2.7155052641656248
0.640375	0.789853809668965	-2.7153596849471473
0.640425	0.7896952586396043	-2.7152139297214415
0.640475	0.7895368163205699	-2.715067998622826
0.640525	0.7893784825979663	-2.7149218917854596
0.640575	0.7892202573580631	-2.7147756093433517
0.640625	0.7890621404873005	-2.7146291514303456
0.640675	0.7889041318722845	-2.7144825181801346
0.640725	0.7887462313997852	-2.7143357097262597
0.640775	0.7885884389567402	-2.7141887262020976
0.640825	0.7884307544302528	-2.714041567740872
0.640875	0.7882731777075921	-2.7138942344756565
0.640925	0.7881157086761924	-2.7137467265393633
0.640975	0.7879583472236503	-2.713599044064755
0.641025	0.7878010932377278	-2.7134511871844356
0.641075	0.7876439466063535	-2.7133031560308614
0.641125	0.7874869072176156	-2.713154950736329
0.641175	0.7873299749597684	-2.713006571432986
0.641225	0.7871731497212292	-2.7128580182528212
0.641275	0.787016431390578	-2.7127092913276725
0.641325	0.7868598198565573	-2.712560390789225
0.641375	0.7867033150080734	-2.7124113167690145
0.641425	0.7865469167341904	-2.7122620693984203
0.641475	0.7863906249241381	-2.712112648808668
0.641525	0.7862344394673063	-2.7119630551308362
0.641575	0.7860783602532457	-2.711813288495848
0.641625	0.7859223871716702	-2.711663349034479
0.641675	0.78576652011245	-2.7115132368773462
0.641725	0.7856107589656176	-2.7113629521549267
0.641775	0.7854551036213622	-2.711212494997539
0.641825	0.7852995539700375	-2.7110618655353487
0.641875	0.7851441099021538	-2.71091106389838
0.641925	0.7849887713083836	-2.710760090216504
0.641975	0.7848335380795516	-2.710608944619437
0.642025	0.7846784101066487	-2.710457627236753
0.642075	0.7845233872808169	-2.710306138197873
0.642125	0.7843684694933584	-2.7101544776320634
0.642175	0.784213656635736	-2.710002645668454
0.642225	0.7840589485995673	-2.709850642436019
0.642275	0.7839043452766247	-2.7096984680635856
0.642325	0.7837498465588398	-2.7095461226798303
0.642375	0.7835954523383	-2.7093936064132857
0.642425	0.783441162507247	-2.7092409193923337
0.642475	0.7832869769580829	-2.7090880617452107
0.642525	0.7831328955833607	-2.7089350336000075
0.642575	0.7829789182757894	-2.708781835084662
0.642625	0.7828250449282346	-2.7086284663269717
0.642675	0.782671275433716	-2.7084749274545863
0.642725	0.7825176096854053	-2.708321218595006
0.642775	0.7823640475766317	-2.708167339875585
0.642825	0.7822105890008766	-2.708013291423538
0.642875	0.7820572338517742	-2.70785907336593
0.642925	0.7819039820231125	-2.707704685829682
0.642975	0.781750833408833	-2.707550128941568
0.643025	0.7815977879030289	-2.7073954028282157
0.643075	0.7814448453999472	-2.7072405076161137
0.643125	0.7812920057939847	-2.707085443431603
0.643175	0.7811392689796917	-2.706930210400882
0.643225	0.7809866348517676	-2.7067748086500014
0.643275	0.7808341033050654	-2.706619238304872
0.643325	0.7806816742345871	-2.706463499491261
0.643375	0.7805293475354865	-2.706307592334791
0.643425	0.7803771231030708	-2.706151516960942
0.643475	0.7802250008327947	-2.7059952734950525
0.643525	0.78007298062026	-2.705838862062314
0.643575	0.7799210623612209	-2.705682282787778
0.643625	0.779769245951581	-2.705525535796358
0.643675	0.779617531287393	-2.705368621212821
0.643725	0.7794659182648574	-2.7052115391617924
0.643775	0.7793144067803235	-2.7050542897677596
0.643825	0.7791629967302904	-2.7048968731550658
0.643875	0.7790116880114035	-2.7047392894479145
0.643925	0.7788604805204526	-2.704581538770369
0.643975	0.7787093741543802	-2.7044236212463475
0.644025	0.7785583688102735	-2.7042655369996393
0.644075	0.7784074643853667	-2.7041072861538806
0.644125	0.7782566607770399	-2.7039488688325717
0.644175	0.7781059578828223	-2.7037902851590787
0.644225	0.7779553556003854	-2.7036315352566205
0.644275	0.7778048538275495	-2.7034726192482794
0.644325	0.7776544524622793	-2.7033135372570047
0.644375	0.7775041514026843	-2.7031542894055995
0.644425	0.777353950547019	-2.70299487581673
0.644475	0.7772038497936837	-2.7028352966129243
0.644525	0.7770538490412213	-2.7026755519165744
0.644575	0.7769039481883231	-2.702515641849932
0.644625	0.7767541471338171	-2.7023555665351107
0.644675	0.7766044457766806	-2.7021953260940883
0.644725	0.7764548440160333	-2.702034920648708
0.644775	0.7763053417511367	-2.701874350320675
0.644825	0.7761559388813964	-2.701713615231549
0.644875	0.7760066353063608	-2.701552715502766
0.644925	0.7758574309257182	-2.701391651255612
0.644975	0.7757083256393029	-2.701230422611248
0.645025	0.7755593193470869	-2.7010690296906943
0.645075	0.7754104119491851	-2.7009074726148357
0.645125	0.7752616033458571	-2.700745751504422
0.645175	0.7751128934374991	-2.700583866480066
0.645225	0.7749642821246501	-2.7004218176622485
0.645275	0.7748157693079903	-2.7002596051713135
0.645325	0.7746673548883396	-2.7000972291274747
0.645375	0.7745190387666576	-2.6999346896507985
0.645425	0.7743708208440448	-2.6997719868612315
0.645475	0.7742227010217392	-2.69960912087858
0.645525	0.774074679201119	-2.699446091822516
0.645575	0.7739267552837021	-2.6992828998125757
0.645625	0.7737789291711449	-2.699119544968167
0.645675	0.7736312007652424	-2.6989560274085638
0.645725	0.7734835699679277	-2.6987923472529025
0.645775	0.7733360366812713	-2.6986285046201903
0.645825	0.7731886008074815	-2.6984644996293
0.645875	0.7730412622489061	-2.698300332398972
0.645925	0.7728940209080281	-2.6981360030478156
0.645975	0.7727468766874693	-2.697971511694309
0.646025	0.772599829489988	-2.697806858456799
0.646075	0.7724528792184765	-2.697642043453495
0.646125	0.7723060257759675	-2.6974770668024846
0.646175	0.772159269065625	-2.6973119286217133
0.646225	0.7720126089907525	-2.6971466290289996
0.646275	0.771866045454789	-2.6969811681420333
0.646325	0.7717195783613083	-2.6968155460783763
0.646375	0.7715732076140168	-2.6966497629554564
0.646425	0.7714269331167593	-2.696483818890569
0.646475	0.7712807547735127	-2.696317714000884
0.646525	0.7711346724883896	-2.696151448403438
0.646575	0.7709886861656365	-2.6959850222151416
0.646625	0.7708427957096321	-2.6958184355527663
0.646675	0.7706970010248927	-2.695651688532964
0.646725	0.7705513020160658	-2.695484781272263
0.646775	0.7704056985879282	-2.695317713887044
0.646825	0.7702601906453971	-2.6951504864935747
0.646875	0.7701147780935174	-2.694983099207991
0.646925	0.7699694608374673	-2.694815552146295
0.646975	0.7698242387825575	-2.69464784542437
0.647025	0.7696791118342322	-2.694479979157965
0.647075	0.7695340798980652	-2.694311953462703
0.647125	0.7693891428797627	-2.6941437684540777
0.647175	0.7692443006851625	-2.6939754242474594
0.647225	0.7690995532202317	-2.693806920958088
0.647275	0.7689549003910697	-2.693638258701076
0.647325	0.7688103421039066	-2.693469437591415
0.647375	0.7686658782651017	-2.6933004577439634
0.647425	0.7685215087811481	-2.6931313192734567
0.647475	0.768377233558663	-2.692962022294502
0.647525	0.7682330525043979	-2.692792566921582
0.647575	0.7680889655252323	-2.692622953269054
0.647625	0.7679449725281715	-2.6924531814511514
0.647675	0.7678010734203558	-2.6922832515819803
0.647725	0.7676572681090501	-2.692113163775522
0.647775	0.7675135565016522	-2.6919429181456325
0.647825	0.7673699385056802	-2.69177251480604
0.647875	0.7672264140287873	-2.691601953870352
0.647925	0.7670829829787523	-2.691431235452053
0.647975	0.7669396452634811	-2.6912603596644975
0.648025	0.7667964007910086	-2.6910893266209226
0.648075	0.766653249469494	-2.690918136434439
0.648125	0.7665101912072259	-2.6907467892180335
0.648175	0.7663672259126189	-2.6905752850845652
0.648225	0.7662243534942128	-2.690403624146778
0.648275	0.7660815738606759	-2.690231806517291
0.648325	0.7659388869208015	-2.690059832308595
0.648375	0.765796292583506	-2.689887701633062
0.648425	0.7656537907578375	-2.6897154146029405
0.648475	0.7655113813529648	-2.689542971330358
0.648525	0.7653690642781827	-2.689370371927319
0.648575	0.7652268394429123	-2.6891976165057065
0.648625	0.7650847067566948	-2.689024705177278
0.648675	0.7649426661292033	-2.6888516380536736
0.648725	0.764800717470231	-2.688678415246413
0.648775	0.7646588606896936	-2.6885050368668924
0.648825	0.7645170956976334	-2.6883315030263857
0.648875	0.7643754224042152	-2.6881578138360496
0.648925	0.7642338407197278	-2.6879839694069148
0.648975	0.7640923505545818	-2.6878099698498965
0.649025	0.7639509518193119	-2.6876358152757875
0.649075	0.7638096444245764	-2.687461505795263
0.649125	0.7636684282811543	-2.6872870415188777
0.649175	0.7635273032999462	-2.687112422557059
0.649225	0.7633862693919772	-2.6869376490201247
0.649275	0.7632453264683926	-2.686762721018265
0.649325	0.7631044744404613	-2.6865876386615573
0.649375	0.7629637132195721	-2.6864124020599625
0.649425	0.7628230427172347	-2.6862370113233083
0.649475	0.76268246284508	-2.6860614665613203
0.649525	0.7625419735148612	-2.685885767883596
0.649575	0.76240157463845	-2.685709915399617
0.649625	0.7622612661278391	-2.6855339092187474
0.649675	0.7621210478951448	-2.685357749450231
0.649725	0.761980919852598	-2.6851814362031963
0.649775	0.7618408819125506	-2.6850049695866547
0.649825	0.7617009339874784	-2.6848283497094974
0.649875	0.7615610759899724	-2.684651576680504
0.649925	0.7614213078327406	-2.684474650608326
0.649975	0.7612816294286145	-2.6842975716015074
0.650025	0.7611420406905445	-2.6841203397684765
0.650075	0.761002541531597	-2.683942955217538
0.650125	0.7608631318649562	-2.6837654180568817
0.650175	0.7607238116039255	-2.6835877283945875
0.650225	0.7605845806619284	-2.6834098863386115
0.650275	0.7604454389525046	-2.683231891996797
0.650325	0.7603063863893103	-2.68305374547687
0.650375	0.7601674228861192	-2.682875446886445
0.650425	0.760028548356823	-2.6826969963330196
0.650475	0.7598897627154283	-2.6825183939239747
0.650525	0.7597510658760609	-2.6823396397665737
0.650575	0.759612457752961	-2.6821607339679736
0.650625	0.7594739382604853	-2.681981676635208
0.650675	0.7593355073131072	-2.6818024678752
0.650725	0.7591971648254165	-2.6816231077947603
0.650775	0.7590589107121176	-2.681443596500581
0.650825	0.7589207448880322	-2.681263934099243
0.650875	0.7587826672680958	-2.681084120697207
0.650925	0.758644677767359	-2.6809041564008345
0.650975	0.758506776300985	-2.680724041316355
0.651025	0.7583689627842559	-2.680543775549902
0.651075	0.7582312371325663	-2.6803633592074885
0.651125	0.7580935992614252	-2.68018279239501
0.651175	0.7579560490864556	-2.680002075218255
0.651225	0.7578185865233943	-2.6798212077828936
0.651275	0.7576812114880918	-2.679640190194492
0.651325	0.7575439238965112	-2.6794590225584973
0.651375	0.757406723664732	-2.679277704980248
0.651425	0.7572696107089444	-2.6790962375649667
0.651475	0.7571325849454497	-2.6789146204177707
0.651525	0.7569956462906643	-2.6787328536436585
0.651575	0.7568587946611169	-2.678550937347522
0.651625	0.7567220299734477	-2.67836887163414
0.651675	0.7565853521444118	-2.6781866566081782
0.651725	0.756448761090873	-2.6780042923741934
0.651775	0.756312256729806	-2.677821779036633
0.651825	0.756175838978303	-2.6776391166998312
0.651875	0.7560395077535607	-2.6774563054680147
0.651925	0.7559032629728899	-2.6772733454452964
0.651975	0.7557671045537128	-2.677090236735678
0.652025	0.7556310324135621	-2.6769069794430567
0.652075	0.7554950464700795	-2.676723573671213
0.652125	0.7553591466410178	-2.676540019523822
0.652175	0.7552233328442423	-2.676356317104452
0.652225	0.7550876049977261	-2.6761724665165576
0.652275	0.7549519630195533	-2.675988467863484
0.652325	0.7548164068279155	-2.6758043212484663
0.652375	0.7546809363411157	-2.6756200267746384
0.652425	0.754545551477565	-2.6754355845450175
0.652475	0.7544102521557852	-2.6752509946625107
0.652525	0.7542750382944055	-2.6750662572299255
0.652575	0.7541399098121658	-2.674881372349952
0.652625	0.7540048666279113	-2.674696340125181
0.652675	0.7538699086605977	-2.674511160658088
0.652725	0.7537350358292897	-2.6743258340510443
0.652775	0.7536002480531563	-2.6741403604063105
0.652825	0.7534655452514762	-2.673954739826043
0.652875	0.7533309273436388	-2.6737689724122933
0.652925	0.7531963942491385	-2.673583058266998
0.652975	0.7530619458875751	-2.673396997491989
0.653025	0.7529275821786572	-2.673210790188997
0.653075	0.7527933030422013	-2.673024436459644
0.653125	0.7526591083981277	-2.672837936405443
0.653175	0.752524998166464	-2.6726512901278014
0.653225	0.7523909722673472	-2.672464497728017
0.653275	0.7522570306210179	-2.6722775593072874
0.653325	0.7521231731478235	-2.672090474966703
0.653375	0.7519893997682146	-2.671903244807243
0.653425	0.7518557104027527	-2.6717158689297893
0.653475	0.7517221049720981	-2.671528347435111
0.653525	0.751588583397022	-2.671340680423878
0.653575	0.7514551455983967	-2.6711528679966494
0.653625	0.7513217914972025	-2.67096491025388
0.653675	0.7511885210145228	-2.6707768072959253
0.653725	0.7510553340715459	-2.6705885592230336
0.653775	0.7509222305895633	-2.6704001661353467
0.653825	0.7507892104899733	-2.6702116281329045
0.653875	0.7506562736942751	-2.6700229453156417
0.653925	0.7505234201240726	-2.6698341177833846
0.653975	0.7503906497010753	-2.669645145635863
0.654025	0.7502579623470934	-2.6694560289726943
0.654075	0.750125357984043	-2.6692667678933995
0.654125	0.7499928365339429	-2.669077362497393
0.654175	0.7498603979189135	-2.6688878128839844
0.654225	0.7497280420611787	-2.668698119152388
0.654275	0.7495957688830637	-2.6685082814017065
0.654325	0.7494635783069976	-2.6683182997309425
0.654375	0.7493314702555101	-2.6681281742389973
0.654425	0.7491994446512347	-2.6679379050246643
0.654475	0.7490675014169099	-2.6677474921866398
0.654525	0.7489356404753692	-2.6675569358235194
0.654575	0.7488038617495497	-2.6673662360337924
0.654625	0.7486721651624935	-2.667175392915846
0.654675	0.7485405506373398	-2.666984406567968
0.654725	0.7484090180973322	-2.6667932770883427
0.654775	0.7482775674658135	-2.6666020045750543
0.654825	0.7481461986662261	-2.6664105891260816
0.654875	0.7480149116221153	-2.666219030839308
0.654925	0.747883706257125	-2.6660273298125143
0.654975	0.747752582495001	-2.665835486143374
0.655025	0.7476215402595858	-2.665643499929469
0.655075	0.7474905794748253	-2.6654513712682757
0.655125	0.7473597000647633	-2.6652591002571717
0.655175	0.7472289019535437	-2.66506668699343
0.655225	0.7470981850654087	-2.6648741315742277
0.655275	0.7469675493247036	-2.6646814340966394
0.655325	0.746836994655867	-2.664488594657644
0.655375	0.7467065209834403	-2.6642956133541107
0.655425	0.7465761282320635	-2.664102490282821
0.655475	0.7464458163264718	-2.663909225540449
0.655525	0.7463155851915034	-2.6637158192235724
0.655575	0.7461854347520914	-2.663522271428668
0.655625	0.7460553649332687	-2.663328582252115
0.655675	0.7459253756601653	-2.6631347517901958
0.655725	0.7457954668580078	-2.6629407801390865
0.655775	0.7456656384521216	-2.662746667394873
0.655825	0.74553589036793	-2.662552413653542
0.655875	0.7454062225309537	-2.662358019010972
0.655925	0.7452766348668094	-2.6621634835629537
0.655975	0.7451471273012111	-2.661968807405173
0.656025	0.7450176997599702	-2.661773990633225
0.656075	0.7448883521689925	-2.6615790333426026
0.656125	0.7447590844542812	-2.661383935628698
0.656175	0.7446298965419383	-2.6611886975868093
0.656225	0.7445007883581588	-2.6609933193121384
0.656275	0.7443717598292342	-2.6607978008997883
0.656325	0.744242810881553	-2.6606021424447652
0.656375	0.7441139414415984	-2.6604063440419763
0.656425	0.74398515143595	-2.660210405786233
0.656475	0.7438564407912811	-2.6600143277722528
0.656525	0.7437278094343618	-2.6598181100946507
0.656575	0.743599257292056	-2.6596217528479515
0.656625	0.7434707842913229	-2.659425256126579
0.656675	0.7433423903592159	-2.6592286200248645
0.656725	0.7432140754228838	-2.659031844637041
0.656775	0.743085839409569	-2.6588349300572443
0.656825	0.7429576822466097	-2.6586378763795153
0.656875	0.7428296038614361	-2.6584406836978065
0.656925	0.7427016041815715	-2.658243352105963
0.656975	0.7425736831346363	-2.658045881697743
0.657025	0.7424458406483425	-2.6578482725668056
0.657075	0.7423180766504954	-2.6576505248067157
0.657125	0.742190391068994	-2.657452638510941
0.657175	0.7420627838318307	-2.6572546137728574
0.657225	0.7419352548670903	-2.657056450685746
0.657275	0.7418078041029492	-2.6568581493427934
0.657325	0.7416804314676801	-2.656659709837089
0.657375	0.7415531368896453	-2.6564611322616307
0.657425	0.7414259202973003	-2.656262416709317
0.657475	0.7412987816191928	-2.6560635632729603
0.657525	0.7411717207839622	-2.6558645720452745
0.657575	0.7410447377203393	-2.655665443118882
0.657625	0.7409178323571483	-2.6554661765863097
0.657675	0.7407910046233034	-2.6552667725399894
0.657725	0.74066425444781	-2.6550672310722634
0.657775	0.7405375817597674	-2.6548675522753813
0.657825	0.7404109864883639	-2.6546677362414943
0.657875	0.7402844685628777	-2.654467783062665
0.657925	0.7401580279126803	-2.6542676928308597
0.657975	0.7400316644672336	-2.6540674656379544
0.658025	0.7399053781560905	-2.6538671015757314
0.658075	0.7397791689088911	-2.653666600735882
0.658125	0.7396530366553692	-2.6534659632100004
0.658175	0.7395269813253464	-2.653265189089597
0.658225	0.7394010028487344	-2.653064278466086
0.658275	0.7392751011555363	-2.6528632314307865
0.658325	0.7391492761758437	-2.6526620480749297
0.658375	0.7390235278398396	-2.6524607284896526
0.658425	0.7388978560777936	-2.652259272766005
0.658475	0.7387722608200663	-2.652057680994937
0.658525	0.7386467419971067	-2.651855953267315
0.658575	0.7385212995394519	-2.6516540896739125
0.658625	0.7383959333777309	-2.65145209030541
0.658675	0.7382706434426582	-2.6512499552524007
0.658725	0.7381454296650384	-2.6510476846053814
0.658775	0.7380202919757629	-2.650845278454761
0.658825	0.7378952303058124	-2.65064273689086
0.658875	0.7377702445862563	-2.650440060003905
0.658925	0.7376453347482503	-2.650237247884036
0.658975	0.73752050072304	-2.650034300621297
0.659025	0.7373957424419567	-2.649831218305649
0.659075	0.7372710598364188	-2.6496280010269597
0.659125	0.7371464528379326	-2.6494246488750077
0.659175	0.737021921378094	-2.64922116193948
0.659225	0.7368974653885817	-2.6490175403099747
0.659275	0.7367730848011678	-2.6488137840760024
0.659325	0.736648779547703	-2.648609893326983
0.659375	0.73652454956013	-2.6484058681522478
0.659425	0.7364003947704775	-2.6482017086410363
0.659475	0.7362763151108598	-2.6479974148825027
0.659525	0.7361523105134756	-2.6477929869657095
0.659575	0.7360283809106127	-2.6475884249796358
0.659625	0.735904526234643	-2.6473837290131663
0.659675	0.7357807464180243	-2.647178899155099
0.659725	0.7356570413933028	-2.646973935494144
0.659775	0.7355334110931061	-2.646768838118923
0.659825	0.735409855450149	-2.6465636071179697
0.659875	0.7352863743972317	-2.646358242579731
0.659925	0.7351629678672399	-2.646152744592564
0.659975	0.7350396357931447	-2.645947113244736
0.660025	0.7349163781079996	-2.6457413486244334
0.660075	0.7347931947449438	-2.6455354508197515
0.660125	0.7346700856372022	-2.6453294199186987
0.660175	0.7345470507180833	-2.6451232560091946
0.660225	0.7344240899209803	-2.6449169591790715
0.660275	0.7343012031793708	-2.6447105295160758
0.660325	0.7341783904268144	-2.6445039671078687
0.660375	0.7340556515969564	-2.644297272042023
0.660425	0.7339329866235246	-2.644090444406026
0.660475	0.7338103954403341	-2.643883484287275
0.660525	0.7336878779812779	-2.6436763917730848
0.660575	0.733565434180335	-2.643469166950683
0.660625	0.7334430639715703	-2.6432618099072114
0.660675	0.7333207672891274	-2.6430543207297252
0.660725	0.7331985440672356	-2.6428466995051894
0.660775	0.7330763942402044	-2.6426389463204925
0.660825	0.7329543177424271	-2.6424310612624304
0.660875	0.7328323145083808	-2.6422230444177117
0.660925	0.7327103844726263	-2.642014895872966
0.660975	0.7325885275698027	-2.6418066157147346
0.661025	0.7324667437346332	-2.6415982040294717
0.661075	0.7323450329019221	-2.6413896609035503
0.661125	0.7322233950065574	-2.6411809864232563
0.661175	0.7321018299835073	-2.640972180674791
0.661225	0.7319803377678222	-2.6407632437442703
0.661275	0.7318589182946335	-2.6405541757177278
0.661325	0.7317375714991541	-2.6403449766811113
0.661375	0.7316162973166793	-2.6401356467202803
0.661425	0.7314950956825835	-2.6399261859210146
0.661475	0.7313739665323234	-2.639716594369009
0.661525	0.7312529098014372	-2.639506872149872
0.661575	0.7311319254255418	-2.639297019349134
0.661625	0.7310110133403357	-2.639087036052235
0.661675	0.7308901734815981	-2.638876922344533
0.661725	0.7307694057851878	-2.6386666783113064
0.661775	0.730648710187044	-2.638456304037744
0.661825	0.7305280866231869	-2.6382457996089568
0.661875	0.7304075350297154	-2.6380351651099705
0.661925	0.7302870553428082	-2.6378244006257257
0.661975	0.7301666474987242	-2.637613506241082
0.662025	0.730046311433802	-2.6374024820408164
0.662075	0.7299260470844605	-2.63719132810962
0.662125	0.7298058543871974	-2.6369800445321028
0.662175	0.7296857332785865	-2.6367686313927954
0.662225	0.7295656836952839	-2.6365570887761467
0.662275	0.7294457055740242	-2.6363454167665137
0.662325	0.7293257988516204	-2.6361336154481827
0.662375	0.7292059634649634	-2.6359216849053495
0.662425	0.7290861993510246	-2.6357096252221317
0.662475	0.7289665064468516	-2.635497436482566
0.662525	0.7288468846895716	-2.635285118770606
0.662575	0.7287273340163892	-2.6350726721701205
0.662625	0.7286078543645886	-2.6348600967649007
0.662675	0.72848844567153	-2.634647392638656
0.662725	0.7283691078746534	-2.6344345598750123
0.662775	0.7282498409114748	-2.6342215985575193
0.662825	0.7281306447195868	-2.6340085087696377
0.662875	0.7280115192366621	-2.633795290594755
0.662925	0.7278924644004471	-2.6335819441161714
0.662975	0.7277734801487692	-2.6333684694171087
0.663025	0.7276545664195307	-2.6331548665807123
0.663075	0.7275357231507121	-2.6329411356900407
0.663125	0.7274169502803707	-2.6327272768280747
0.663175	0.7272982477466406	-2.632513290077714
0.663225	0.727179615487731	-2.6322991755217777
0.663275	0.7270610534419284	-2.632084933243006
0.663325	0.7269425615475947	-2.6318705633240596
0.663375	0.7268241397431692	-2.631656065847516
0.663425	0.7267057879671659	-2.6314414408958804
0.663475	0.726587506158177	-2.631226688551567
0.663525	0.7264692942548697	-2.631011808896919
0.663575	0.7263511521959861	-2.6307968020141974
0.663625	0.7262330799203437	-2.630581667985583
0.663675	0.7261150773668367	-2.6303664068931782
0.663725	0.7259971444744341	-2.630151018819008
0.663775	0.7258792811821791	-2.629935503845016
0.663825	0.7257614874291923	-2.6297198620530664
0.663875	0.7256437631546693	-2.629504093524947
0.663925	0.7255261082978763	-2.6292881983423646
0.663975	0.7254085227981573	-2.6290721765869485
0.664025	0.7252910065949331	-2.628856028340249
0.664075	0.7251735596276958	-2.6286397536837387
0.664125	0.7250561818360134	-2.6284233526988117
0.664175	0.7249388731595279	-2.6282068254667807
0.664225	0.7248216335379553	-2.627990172068886
0.664275	0.7247044629110856	-2.627773392586285
0.664325	0.7245873612187841	-2.6275564871000605
0.664375	0.7244703284009869	-2.627339455691216
0.664425	0.7243533643977073	-2.627122298440676
0.664475	0.724236469149031	-2.6269050154292897
0.664525	0.7241196425951147	-2.6266876067378275
0.664575	0.7240028846761919	-2.6264700724469825
0.664625	0.7238861953325694	-2.6262524126373714
0.664675	0.7237695745046235	-2.6260346273895303
0.664725	0.7236530221328069	-2.6258167167839246
0.664775	0.723536538157644	-2.6255986809009397
0.664825	0.7234201225197333	-2.6253805198208826
0.664875	0.7233037751597439	-2.6251622336239833
0.664925	0.7231874960184171	-2.624943822390396
0.664975	0.7230712850365695	-2.624725286200201
0.665025	0.7229551421550889	-2.624506625133398
0.665075	0.7228390673149352	-2.624287839269913
0.665125	0.7227230604571383	-2.624068928689595
0.665175	0.7226071215228042	-2.623849893472215
0.665225	0.7224912504531069	-2.6236307336974716
0.665275	0.7223754471892943	-2.6234114494449825
0.665325	0.7222597116726868	-2.623192040794295
0.665375	0.7221440438446743	-2.6229725078248785
0.665425	0.722028443646718	-2.6227528506161257
0.665475	0.7219129110203532	-2.622533069247354
0.665525	0.721797445907183	-2.6223131637978048
0.665575	0.7216820482488833	-2.6220931343466467
0.665625	0.7215667179872016	-2.621872980972974
0.665675	0.7214514550639557	-2.6216527037557995
0.665725	0.7213362594210352	-2.6214323027740645
0.665775	0.7212211310003983	-2.6212117781066384
0.665825	0.7211060697440752	-2.6209911298323108
0.665875	0.7209910755941679	-2.620770358029797
0.665925	0.7208761484928454	-2.6205494627777433
0.665975	0.7207612883823481	-2.620328444154714
0.666025	0.7206464952049872	-2.620107302239205
0.666075	0.7205317689031443	-2.6198860371096337
0.666125	0.7204171094192707	-2.6196646488443442
0.666175	0.720302516695886	-2.6194431375216083
0.666225	0.7201879906755807	-2.619221503219624
0.666275	0.7200735313010159	-2.6189997460165086
0.666325	0.7199591385149202	-2.6187778659903143
0.666375	0.719844812260092	-2.6185558632190165
0.666425	0.7197305524793998	-2.6183337377805143
0.666475	0.7196163591157813	-2.618111489752637
0.666525	0.7195022321122414	-2.617889119213138
0.666575	0.7193881714118575	-2.617666626239699
0.666625	0.7192741769577738	-2.6174440109099244
0.666675	0.719160248693203	-2.6172212733013493
0.666725	0.7190463865614258	-2.616998413491437
0.666775	0.7189325905057928	-2.6167754315575738
0.666825	0.7188188604697212	-2.6165523275770743
0.666875	0.7187051963967006	-2.61632910162718
0.666925	0.7185915982302838	-2.616105753785063
0.666975	0.7184780659140947	-2.615882284127819
0.667025	0.7183645993918221	-2.615658692732472
0.667075	0.7182511986072283	-2.615434979675976
0.667125	0.7181378635041387	-2.615211145035207
0.667175	0.7180245940264488	-2.614987188886975
0.667225	0.717911390118119	-2.614763111308013
0.667275	0.7177982517231786	-2.614538912374988
0.667325	0.7176851787857244	-2.614314592164489
0.667375	0.7175721712499228	-2.6140901507530345
0.667425	0.7174592290600018	-2.6138655882170747
0.667475	0.7173463521602613	-2.613640904632983
0.667525	0.7172335404950665	-2.613416100077066
0.667575	0.7171207940088495	-2.6131911746255554
0.667625	0.7170081126461092	-2.612966128354612
0.667675	0.7168954963514107	-2.6127409613403296
0.667725	0.7167829450693874	-2.612515673658725
0.667775	0.7166704587447357	-2.612290265385745
0.667825	0.7165580373222218	-2.6120647365972673
0.667875	0.716445680746676	-2.6118390873691
0.667925	0.7163333889629968	-2.611613317776974
0.667975	0.7162211619161458	-2.6113874278965543
0.668025	0.716108999551154	-2.611161417803435
0.668075	0.7159969018131155	-2.610935287573141
0.668125	0.7158848686471908	-2.6107090372811257
0.668175	0.7157728999986062	-2.6104826670027674
0.668225	0.7156609958126543	-2.6102561768133827
0.668275	0.7155491560346922	-2.6100295667882105
0.668325	0.7154373806101425	-2.609802837002423
0.668375	0.7153256694844939	-2.6095759875311226
0.668425	0.715214022603299	-2.6093490184493398
0.668475	0.7151024399121759	-2.6091219298320394
0.668525	0.7149909213568082	-2.6088947217541096
0.668575	0.714879466882944	-2.608667394290376
0.668625	0.7147680764363954	-2.608439947515591
0.668675	0.714656749963038	-2.608212381504437
0.668725	0.7145454874088147	-2.607984696331528
0.668775	0.7144342887197325	-2.6077568920714107
0.668825	0.7143231538418608	-2.6075289687985577
0.668875	0.7142120827213347	-2.6073009265873814
0.668925	0.7141010753043536	-2.6070727655122132
0.668975	0.7139901315371806	-2.6068444856473265
0.669025	0.7138792513661418	-2.606616087066919
0.669075	0.7137684347376297	-2.6063875698451207
0.669125	0.7136576815980986	-2.606158934055996
0.669175	0.7135469918940645	-2.6059301797735372
0.669225	0.7134363655721107	-2.6057013070716706
0.669275	0.7133258025788833	-2.6054723160242523
0.669325	0.7132153028610897	-2.605243206705071
0.669375	0.7131048663655029	-2.6050139791878486
0.669425	0.7129944930389587	-2.604784633546236
0.669475	0.712884182828354	-2.6045551698538163
0.669525	0.7127739356806496	-2.6043255881841088
0.669575	0.71266375154287	-2.6040958886105603
0.669625	0.7125536303621022	-2.6038660712065513
0.669675	0.7124435720854957	-2.6036361360453966
0.669725	0.7123335766602631	-2.6034060832003387
0.669775	0.7122236440336802	-2.6031759127445557
0.669825	0.7121137741530815	-2.6029456247511598
0.669875	0.7120039669658685	-2.6027152192931906
0.669925	0.7118942224195035	-2.6024846964436255
0.669975	0.711784540461508	-2.6022540562753753
0.670025	0.7116749210394687	-2.60202329886128
0.670075	0.7115653641010339	-2.601792424274118
0.670125	0.711455869593913	-2.6015614325865917
0.670175	0.7113464374658777	-2.6013303238713443
0.670225	0.7112370676647607	-2.6010990982009483
0.670275	0.7111277601384555	-2.6008677556479145
0.670325	0.7110185148349205	-2.600636296284681
0.670375	0.7109093317021729	-2.600404720183623
0.670425	0.7108002106882905	-2.600173027417047
0.670475	0.7106911517414141	-2.599941218057197
0.670525	0.7105821548097437	-2.5997092921762484
0.670575	0.7104732198415444	-2.599477249846307
0.670625	0.7103643467851378	-2.59924509113942
0.670675	0.7102555355889066	-2.5990128161275643
0.670725	0.7101467862012976	-2.5987804248826487
0.670775	0.7100380985708135	-2.598547917476521
0.670825	0.709929472646024	-2.5983152939809604
0.670875	0.7098209083755522	-2.598082554467681
0.670925	0.7097124057080862	-2.59784969900833
0.670975	0.7096039645923727	-2.5976167276744917
0.671025	0.7094955849772205	-2.597383640537685
0.671075	0.7093872668114954	-2.5971504376693613
0.671125	0.7092790100441246	-2.596917119140907
0.671175	0.7091708146240968	-2.596683685023646
0.671225	0.7090626805004582	-2.5964501353888365
0.671275	0.7089546076223164	-2.596216470307667
0.671325	0.7088465959388378	-2.595982689851266
0.671375	0.7087386453992496	-2.595748794090696
0.671425	0.7086307559528361	-2.5955147830969563
0.671475	0.7085229275489422	-2.595280656940979
0.671525	0.7084151601369731	-2.595046415693633
0.671575	0.7083074536663915	-2.594812059425722
0.671625	0.7081998080867227	-2.594577588207984
0.671675	0.7080922233475472	-2.594343002111096
0.671725	0.7079846993985045	-2.5941083012056714
0.671775	0.7078772361892954	-2.5938734855622534
0.671825	0.7077698336696773	-2.593638555251326
0.671875	0.7076624917894686	-2.5934035103433084
0.671925	0.7075552104985448	-2.593168350908554
0.671975	0.707447989746839	-2.592933077017357
0.672025	0.7073408294843444	-2.592697688739943
0.672075	0.707233729661112	-2.592462186146478
0.672125	0.7071266902272506	-2.5922265693070576
0.672175	0.7070197111329282	-2.5919908382917245
0.672225	0.7069127923283692	-2.591754993170448
0.672275	0.7068059337638576	-2.5915190340131384
0.672325	0.7066991353897352	-2.5912829608896435
0.672375	0.7065923971564028	-2.591046773869747
0.672425	0.706485719014314	-2.5908104730231662
0.672475	0.706379100913985	-2.5905740584195627
0.672525	0.706272542805989	-2.5903375301285263
0.672575	0.7061660446409542	-2.590100888219592
0.672625	0.7060596063695682	-2.5898641327622287
0.672675	0.7059532279425745	-2.589627263825841
0.672725	0.7058469093107756	-2.589390281479775
0.672775	0.7057406504250302	-2.5891531857933066
0.672825	0.7056344512362536	-2.5889159768356604
0.672875	0.7055283116954187	-2.5886786546759875
0.672925	0.705422231753555	-2.5884412193833857
0.672975	0.7053162113617475	-2.588203671026885
0.673025	0.7052102504711422	-2.5879660096754544
0.673075	0.7051043490329366	-2.5877282353980022
0.673125	0.7049985069983883	-2.5874903482633704
0.673175	0.7048927243188094	-2.587252348340347
0.673225	0.7047870009455699	-2.587014235697652
0.673275	0.7046813368300955	-2.5867760104039417
0.673325	0.7045757319238664	-2.586537672527818
0.673375	0.7044701861784203	-2.5862992221378183
0.673425	0.7043646995453517	-2.5860606593024134
0.673475	0.7042592719763108	-2.5858219840900203
0.673525	0.7041539034230025	-2.5855831965689915
0.673575	0.7040485938371885	-2.585344296807616
0.673625	0.7039433431706867	-2.585105284874123
0.673675	0.7038381513753711	-2.5848661608366825
0.673725	0.703733018403168	-2.584626924763401
0.673775	0.7036279442060618	-2.5843875767223254
0.673825	0.7035229287360915	-2.584148116781444
0.673875	0.7034179719453524	-2.583908545008677
0.673925	0.7033130737859945	-2.583668861471893
0.673975	0.7032082342102227	-2.5834290662388906
0.674025	0.7031034531702968	-2.5831891593774157
0.674075	0.7029987306185315	-2.582949140955149
0.674125	0.702894066507297	-2.5827090110397135
0.674175	0.7027894607890168	-2.5824687696986715
0.674225	0.7026849134161715	-2.582228416999522
0.674275	0.7025804243412952	-2.5819879530097047
0.674325	0.7024759935169762	-2.5817473777966025
0.674375	0.7023716208958589	-2.581506691427534
0.674425	0.7022673064306402	-2.5812658939697615
0.674475	0.702163050074072	-2.5810249854904854
0.674525	0.702058851778962	-2.580783966056845
0.674575	0.7019547114981688	-2.580542835735924
0.674625	0.7018506291846075	-2.5803015945947405
0.674675	0.701746604791247	-2.5800602427002577
0.674725	0.7016426382711116	-2.579818780119377
0.674775	0.7015387295772763	-2.5795772069189398
0.674825	0.7014348786628706	-2.5793355231657333
0.674875	0.7013310854810781	-2.57909372892648
0.674925	0.7012273499851368	-2.578851824267843
0.674975	0.7011236721283384	-2.5786098092564274
0.675025	0.7010200518640282	-2.5783676839587804
0.675075	0.7009164891456028	-2.5781254484413894
0.675125	0.7008129839265138	-2.5778831027706794
0.675175	0.7007095361602654	-2.577640647013026
0.675225	0.7006061458004155	-2.5773980812347346
0.675275	0.7005028128005757	-2.5771554055020602
0.675325	0.7003995371144084	-2.5769126198811954
0.675375	0.7002963186956318	-2.5766697244382737
0.675425	0.7001931574980146	-2.5764267192393695
0.675475	0.7000900534753793	-2.576183604350503
0.675525	0.6999870065816006	-2.5759403798376335
0.675575	0.6998840167706062	-2.5756970457666624
0.675625	0.6997810839963768	-2.5754536022034293
0.675675	0.6996782082129429	-2.575210049213722
0.675725	0.6995753893743923	-2.574966386863265
0.675775	0.6994726274348619	-2.574722615217727
0.675825	0.6993699223485405	-2.574478734342719
0.675875	0.6992672740696709	-2.574234744303792
0.675925	0.6991646825525473	-2.5739906451664414
0.675975	0.6990621477515154	-2.5737464369961027
0.676025	0.6989596696209733	-2.573502119858157
0.676075	0.6988572481153699	-2.573257693817925
0.676125	0.6987548831892082	-2.5730131589406695
0.676175	0.6986525747970402	-2.5727685152916
0.676225	0.6985503228934696	-2.572523762935866
0.676275	0.6984481274331543	-2.5722789019385592
0.676325	0.6983459883708006	-2.572033932364715
0.676375	0.6982439056611708	-2.5717888542793057
0.676425	0.6981418792590741	-2.5715436677472576
0.676475	0.6980399091193722	-2.5712983728334295
0.676525	0.6979379951969783	-2.5710529696026323
0.676575	0.6978361374468559	-2.5708074581196145
0.676625	0.6977343358240212	-2.5705618384490676
0.676675	0.6976325902835401	-2.570316110655629
0.676725	0.6975309007805306	-2.5700702748038773
0.676775	0.6974292672701597	-2.5698243309583337
0.676825	0.6973276897076462	-2.5695782791834656
0.676875	0.6972261680482608	-2.5693321195436836
0.676925	0.6971247022473221	-2.5690858521033424
0.676975	0.6970232922602007	-2.568839476926735
0.677025	0.6969219380423176	-2.5685929940781045
0.677075	0.696820639549146	-2.5683464036216352
0.677125	0.6967193967362055	-2.5680997056214547
0.677175	0.6966182095590674	-2.5678529001416366
0.677225	0.6965170779733547	-2.5676059872461985
0.677275	0.6964160019347408	-2.567358966999097
0.677325	0.6963149813989474	-2.5671118394642374
0.677375	0.6962140163217466	-2.5668646047054695
0.677425	0.6961131066589599	-2.5666172627865875
0.677475	0.6960122523664589	-2.566369813771328
0.677525	0.6959114534001661	-2.566122257723373
0.677575	0.6958107097160515	-2.565874594706351
0.677625	0.6957100212701369	-2.565626824783826
0.677675	0.6956093880184928	-2.565378948019321
0.677725	0.6955088099172384	-2.5651309644762934
0.677775	0.6954082869225436	-2.564882874218145
0.677825	0.6953078189906278	-2.564634677308231
0.677875	0.695207406077756	-2.5643863738098434
0.677925	0.6951070481402464	-2.56413796378622
0.677975	0.695006745134466	-2.5638894473005482
0.678025	0.6949064970168285	-2.5636408244159568
0.678075	0.6948063037437986	-2.563392095195522
0.678125	0.6947061652718883	-2.563143259702264
0.678175	0.6946060815576597	-2.562894317999146
0.678225	0.6945060525577242	-2.562645270149078
0.678275	0.6944060782287396	-2.562396116214921
0.678325	0.6943061585274141	-2.5621468562594742
0.678375	0.6942062934105045	-2.5618974903454825
0.678425	0.6941064828348148	-2.561648018535645
0.678475	0.6940067267571975	-2.5613984408925927
0.678525	0.6939070251345556	-2.5611487574789145
0.678575	0.6938073779238371	-2.56089896835714
0.678625	0.6937077850820407	-2.560649073589744
0.678675	0.6936082465662124	-2.5603990732391484
0.678725	0.6935087623334462	-2.5601489673677214
0.678775	0.6934093323408853	-2.5598987560377773
0.678825	0.6933099565457188	-2.5596484393115793
0.678875	0.6932106349051835	-2.5593980172513326
0.678925	0.6931113673765665	-2.5591474899191877
0.678975	0.6930121539172004	-2.5588968573772455
0.679025	0.6929129944844656	-2.5586461196875505
0.679075	0.6928138890357918	-2.5583952769120955
0.679125	0.6927148375286537	-2.558144329112821
0.679175	0.6926158399205761	-2.55789327635161
0.679225	0.6925168961691287	-2.5576421186902936
0.679275	0.692418006231931	-2.557390856190651
0.679325	0.6923191700666466	-2.5571394889144083
0.679375	0.6922203876309887	-2.556888016923238
0.679425	0.6921216588827175	-2.556636440278759
0.679475	0.6920229837796386	-2.5563847590425355
0.679525	0.6919243622796083	-2.556132973276082
0.679575	0.6918257943405259	-2.555881083040857
0.679625	0.6917272799203388	-2.5556290883982715
0.679675	0.6916288189770392	-2.5553769894096816
0.679725	0.6915304114686698	-2.5551247861363846
0.679775	0.6914320573533178	-2.554872478639633
0.679825	0.6913337565891176	-2.554620066980622
0.679875	0.6912355091342499	-2.5543675512204986
0.679925	0.6911373149469393	-2.554114931420353
0.679975	0.6910391739854629	-2.553862207641224
0.680025	0.6909410862081375	-2.5536093799441004
0.680075	0.6908430515733308	-2.5533564483899154
0.680125	0.6907450700394546	-2.5531034130395533
0.680175	0.6906471415649683	-2.552850273953842
0.680225	0.6905492661083762	-2.552597031193561
0.680275	0.6904514436282275	-2.5523436848194403
0.680325	0.6903536740831178	-2.552090234892154
0.680375	0.6902559574316889	-2.5518366814723232
0.680425	0.6901582936326291	-2.55158302462052
0.680475	0.6900606826446726	-2.5513292643972636
0.680525	0.6899631244265979	-2.5510754008630228
0.680575	0.689865618937231	-2.550821434078212
0.680625	0.689768166135441	-2.5505673641031965
0.680675	0.6896707659801451	-2.5503131909982875
0.680725	0.6895734184303044	-2.5500589148237456
0.680775	0.6894761234449247	-2.5498045356397845
0.680825	0.6893788809830576	-2.5495500535065605
0.680875	0.6892816910038017	-2.5492954684841833
0.680925	0.6891845534662978	-2.5490407806327062
0.680975	0.6890874683297344	-2.548785990012137
0.681025	0.688990435553342	-2.5485310966824275
0.681075	0.6888934550963993	-2.5482761007034833
0.681125	0.6887965269182278	-2.548021002135156
0.681175	0.6886996509781945	-2.5477658010372477
0.681225	0.6886028272357114	-2.547510497469506
0.681275	0.6885060556502333	-2.5472550914916345
0.681325	0.6884093361812622	-2.546999583163282
0.681375	0.6883126687883456	-2.546743972544043
0.681425	0.688216053431073	-2.546488259693468
0.681475	0.6881194900690785	-2.5462324446710536
0.681525	0.688022978662041	-2.545976527536249
0.681575	0.6879265191696835	-2.5457205083484458
0.681625	0.6878301115517754	-2.5454643871669917
0.681675	0.6877337557681279	-2.545208164051184
0.681725	0.6876374517785958	-2.5449518390602677
0.681775	0.6875411995430789	-2.5446954122534393
0.681825	0.687444999021523	-2.5444388836898417
0.681875	0.6873488501739157	-2.544182253428573
0.681925	0.6872527529602883	-2.5439255215286742
0.681975	0.6871567073407161	-2.543668688049146
0.682025	0.6870607132753199	-2.543411753048929
0.682075	0.6869647707242632	-2.5431547165869213
0.682125	0.6868688796477536	-2.542897578721968
0.682175	0.686773040006039	-2.542640339512866
0.682225	0.6866772517594156	-2.542382999018359
0.682275	0.6865815148682207	-2.542125557297148
0.682325	0.6864858292928342	-2.541868014407877
0.682375	0.6863901949936818	-2.5416103704091455
0.682425	0.6862946119312291	-2.5413526253595045
0.682475	0.6861990800659873	-2.5410947793174503
0.682525	0.6861035993585122	-2.540836832341435
0.682575	0.6860081697693996	-2.540578784489861
0.682625	0.6859127912592894	-2.540320635821074
0.682675	0.6858174637888655	-2.5400623863933802
0.682725	0.6857221873188527	-2.539804036265034
0.682775	0.6856269618100211	-2.5395455854942375
0.682825	0.6855317872231818	-2.5392870341391474
0.682875	0.6854366635191883	-2.539028382257873
0.682925	0.6853415906589393	-2.53876962990847
0.682975	0.685246568603375	-2.5385107771489475
0.683025	0.6851515973134771	-2.5382518240372636
0.683075	0.68505667675027	-2.5379927706313334
0.683125	0.6849618068748207	-2.5377336169890174
0.683175	0.6848669876482403	-2.5374743631681302
0.683225	0.6847722190316796	-2.5372150092264403
0.683275	0.6846775009863335	-2.5369555552216627
0.683325	0.6845828334734384	-2.5366960012114683
0.683375	0.6844882164542722	-2.5364363472534803
0.683425	0.6843936498901569	-2.53617659340527
0.683475	0.6842991337424558	-2.535916739724359
0.683525	0.6842046679725735	-2.535656786268228
0.683575	0.6841102525419551	-2.5353967330943052
0.683625	0.68401588741209	-2.535136580259969
0.683675	0.6839215725445097	-2.534876327822552
0.683725	0.6838273079007862	-2.5346159758393423
0.683775	0.6837330934425331	-2.534355524367572
0.683825	0.6836389291314043	-2.534094973464431
0.683875	0.6835448149290987	-2.5338343231870613
0.683925	0.6834507507973535	-2.533573573592559
0.683975	0.6833567366979508	-2.5333127247379665
0.684025	0.6832627725927098	-2.5330517766802845
0.684075	0.6831688584434953	-2.532790729476462
0.684125	0.6830749942122096	-2.532529583183403
0.684175	0.6829811798607998	-2.5322683378579636
0.684225	0.6828874153512513	-2.5320069935569505
0.684275	0.682793700645592	-2.531745550337129
0.684325	0.682700035705891	-2.5314840082552106
0.684375	0.6826064204942585	-2.5312223673678624
0.684425	0.6825128549728442	-2.5309606277317047
0.684475	0.6824193391038402	-2.530698789403311
0.684525	0.6823258728494797	-2.5304368524392014
0.684575	0.6822324561720352	-2.5301748168958627
0.684625	0.6821390890338204	-2.529912682829722
0.684675	0.6820457713971892	-2.5296504502971673
0.684725	0.6819525032245379	-2.5293881193545347
0.684775	0.681859284478302	-2.5291256900581174
0.684825	0.6817661151209575	-2.5288631624641598
0.684875	0.6816729951150211	-2.528600536628859
0.684925	0.6815799244230503	-2.528337812608368
0.684975	0.681486903007643	-2.52807499045879
0.685025	0.6813939308314361	-2.527812070236182
0.685075	0.6813010078571077	-2.527549051996559
0.685125	0.6812081340473778	-2.5272859357958857
0.685175	0.6811153093650032	-2.5270227216900816
0.685225	0.6810225337727819	-2.52675940973502
0.685275	0.680929807233553	-2.5264959999865284
0.685325	0.6808371297101945	-2.526232492500388
0.685375	0.6807445011656245	-2.5259688873323305
0.685425	0.6806519215628007	-2.5257051845380496
0.685475	0.6805593908647211	-2.525441384173186
0.685525	0.6804669090344242	-2.5251774862933347
0.685575	0.6803744760349864	-2.524913490954048
0.685625	0.6802820918295241	-2.524649398210832
0.685675	0.6801897563811939	-2.524385208119146
0.685725	0.6800974696531921	-2.5241209207344015
0.685775	0.6800052316087555	-2.523856536111968
0.685825	0.6799130422111569	-2.52359205430717
0.685875	0.6798209014237117	-2.523327475375279
0.685925	0.6797288092097739	-2.5230627993715298
0.685975	0.6796367655327341	-2.52279802635111
0.686025	0.6795447703560255	-2.5225331563691573
0.686075	0.6794528236431174	-2.5222681894807697
0.686125	0.6793609253575238	-2.522003125740992
0.686175	0.6792690754627911	-2.5217379652048337
0.686225	0.6791772739225072	-2.521472707927253
0.686275	0.6790855207003011	-2.5212073539631628
0.686325	0.678993815759838	-2.520941903367433
0.686375	0.6789021590648222	-2.5206763561948855
0.686425	0.6788105505789973	-2.5204107125003024
0.686475	0.6787189902661463	-2.520144972338416
0.686525	0.6786274780900905	-2.5198791357639143
0.686575	0.6785360140146892	-2.519613202831444
0.686625	0.6784445980038387	-2.519347173595606
0.686675	0.6783532300214778	-2.519081048110952
0.686725	0.678261910031581	-2.5188148264319947
0.686775	0.6781706379981605	-2.5185485086132027
0.686825	0.6780794138852693	-2.5182820947089932
0.686875	0.6779882376569971	-2.518015584773742
0.686925	0.6778971092774725	-2.5177489788617824
0.686975	0.6778060287108625	-2.5174822770274035
0.687025	0.6777149959213717	-2.517215479324846
0.687075	0.677624010873242	-2.5169485858083105
0.687125	0.6775330735307569	-2.5166815965319507
0.687175	0.6774421838582319	-2.516414511549879
0.687225	0.6773513418200267	-2.5161473309161586
0.687275	0.6772605473805337	-2.515880054684816
0.687325	0.6771698005041873	-2.515612682909826
0.687375	0.6770791011554559	-2.5153452156451266
0.687425	0.6769884492988483	-2.515077652944603
0.687475	0.6768978448989097	-2.5148099948621048
0.687525	0.6768072879202245	-2.514542241451434
0.687575	0.6767167783274133	-2.514274392766349
0.687625	0.6766263160851335	-2.514006448860566
0.687675	0.6765359011580824	-2.513738409787755
0.687725	0.6764455335109925	-2.513470275601543
0.687775	0.6763552131086346	-2.513202046355515
0.687825	0.6762649399158164	-2.5129337221032118
0.687875	0.6761747138973841	-2.5126653028981294
0.687925	0.6760845350182194	-2.5123967887937217
0.687975	0.6759944032432431	-2.5121281798433985
0.688025	0.6759043185374108	-2.511859476100526
0.688075	0.6758142808657169	-2.511590677618428
0.688125	0.6757242901931927	-2.5113217844503835
0.688175	0.6756343464849062	-2.5110527966496288
0.688225	0.6755444497059614	-2.5107837142693596
0.688275	0.6754545998214997	-2.5105145373627265
0.688325	0.6753647967967005	-2.5102452659828365
0.688375	0.6752750405967791	-2.509975900182753
0.688425	0.6751853311869879	-2.5097064400154996
0.688475	0.6750956685326156	-2.5094368855340523
0.688525	0.6750060525989873	-2.509167236791352
0.688575	0.6749164833514646	-2.508897493840288
0.688625	0.6748269607554453	-2.5086276567337102
0.688675	0.6747374847763657	-2.508357725524427
0.688725	0.6746480553796962	-2.5080877002652024
0.688775	0.6745586725309457	-2.5078175810087577
0.688825	0.6744693361956574	-2.5075473678077724
0.688875	0.6743800463394128	-2.5072770607148853
0.688925	0.6742908029278272	-2.50700665978269
0.688975	0.6742016059265534	-2.506736165063739
0.689025	0.6741124553012802	-2.506465576610545
0.689075	0.6740233510177334	-2.5061948944755734
0.689125	0.6739342930416737	-2.505924118711247
0.689175	0.6738452813388991	-2.505653249369951
0.689225	0.673756315875242	-2.505382286504025
0.689275	0.6736673966165707	-2.5051112301657694
0.689325	0.67357852352879	-2.5048400804074387
0.689375	0.6734896965778414	-2.5045688372812465
0.689425	0.6734009157297007	-2.5042975008393706
0.689475	0.6733121809503798	-2.504026071133938
0.689525	0.6732234922059259	-2.503754548217036
0.689575	0.6731348494624245	-2.5034829321407117
0.689625	0.6730462526859922	-2.503211222956971
0.689675	0.6729577018427839	-2.502939420717777
0.689725	0.6728691968989905	-2.502667525475051
0.689775	0.6727807378208362	-2.5023955372806728
0.689825	0.6726923245745817	-2.5021234561864834
0.689875	0.6726039571265227	-2.5018512822442736
0.689925	0.6725156354429915	-2.5015790155058024
0.689975	0.6724273594903535	-2.501306656022784
0.690025	0.6723391292350109	-2.5010342038468893
0.690075	0.6722509446434005	-2.500761659029748
0.690125	0.6721628056819949	-2.5004890216229505
0.690175	0.6720747123173006	-2.5002162916780453
0.690225	0.6719866645158599	-2.4999434692465368
0.690275	0.6718986622442484	-2.4996705543798945
0.690325	0.6718107054690788	-2.4993975471295387
0.690375	0.6717227941569982	-2.4991244475468566
0.690425	0.6716349282746884	-2.4988512556831886
0.690475	0.6715471077888653	-2.4985779715898366
0.690525	0.6714593326662806	-2.498304595318061
0.690575	0.6713716028737193	-2.498031126919082
0.690625	0.6712839183780012	-2.497757566444076
0.690675	0.6711962791459799	-2.497483913944187
0.690725	0.6711086851445462	-2.4972101694705064
0.690775	0.671021136340624	-2.4969363330740935
0.690825	0.6709336327011715	-2.4966624048059605
0.690875	0.6708461741931819	-2.496388384717085
0.690925	0.6707587607836809	-2.496114272858402
0.690975	0.6706713924397313	-2.4958400692808014
0.691025	0.6705840691284293	-2.49556577403514
0.691075	0.670496790816903	-2.4952913871722298
0.691125	0.6704095574723179	-2.495016908742842
0.691175	0.6703223690618723	-2.4947423387977117
0.691225	0.6702352255527976	-2.4944676773875267
0.691275	0.6701481269123618	-2.4941929245629395
0.691325	0.6700610731078649	-2.493918080374562
0.691375	0.6699740641066408	-2.4936431448729652
0.691425	0.669887099876057	-2.4933681181086795
0.691475	0.6698001803835149	-2.493093000132194
0.691525	0.6697133055964514	-2.492817790993962
0.691575	0.6696264754823363	-2.492542490744393
0.691625	0.6695396900086718	-2.4922670994338585
0.691675	0.6694529491429954	-2.491991617112689
0.691725	0.6693662528528792	-2.4917160438311763
0.691775	0.6692796011059252	-2.49144037963957
0.691825	0.6691929938697734	-2.491164624588082
0.691875	0.6691064311120943	-2.490888778726883
0.691925	0.669019912800593	-2.490612842106106
0.691975	0.6689334389030058	-2.490336814775844
0.692025	0.6688470093871061	-2.4900606967861476
0.692075	0.6687606242206987	-2.4897844881870315
0.692125	0.668674283371622	-2.4895081890284674
0.692175	0.6685879868077467	-2.489231799360389
0.692225	0.6685017344969771	-2.4889553192326948
0.692275	0.6684155264072515	-2.488678748695235
0.692325	0.6683293625065412	-2.488402087797829
0.692375	0.6682432427628491	-2.48812533659025
0.692425	0.6681571671442128	-2.487848495122239
0.692475	0.6680711356187023	-2.4875715634434914
0.692525	0.6679851481544204	-2.487294541603667
0.692575	0.667899204719503	-2.4870174296523855
0.692625	0.667813305282118	-2.486740227639228
0.692675	0.667727449810468	-2.486462935613735
0.692725	0.6676416382727861	-2.486185553625411
0.692775	0.6675558706373402	-2.4859080817237187
0.692825	0.6674701468724278	-2.485630519958082
0.692875	0.6673844669463829	-2.4853528683778876
0.692925	0.6672988308275704	-2.4850751270324816
0.692975	0.667213238484387	-2.484797295971173
0.693025	0.6671276898852622	-2.4845193752432326
0.693075	0.6670421849986593	-2.484241364897888
0.693125	0.666956723793074	-2.4839632649843346
0.693175	0.6668713062370321	-2.483685075551724
0.693225	0.6667859322990912	-2.4834067966491737
0.693275	0.666700601947845	-2.483128428325758
0.693325	0.6666153151519175	-2.482849970630516
0.693375	0.6665300718799642	-2.4825714236124456
0.693425	0.6664448721006747	-2.482292787320511
0.693475	0.6663597157827692	-2.4820140618036333
0.693525	0.6662746028950007	-2.481735247110697
0.693575	0.6661895334061535	-2.481456343290547
0.693625	0.6661045072850434	-2.4811773503919934
0.693675	0.6660195245005194	-2.480898268463805
0.693725	0.6659345850214616	-2.480619097554713
0.693775	0.6658496888167832	-2.480339837713409
0.693825	0.6657648358554291	-2.480060488988556
0.693875	0.6656800261063734	-2.4797810514287644
0.693925	0.6655952595386245	-2.4795015250826187
0.693975	0.6655105361212222	-2.479221909998656
0.694025	0.6654258558232388	-2.478942206225382
0.694075	0.6653412186137755	-2.478662413811264
0.694125	0.6652566244619673	-2.4783825328047255
0.694175	0.6651720733369795	-2.4781025632541613
0.694225	0.6650875652080098	-2.4778225052079246
0.694275	0.6650031000442872	-2.4775423587143264
0.694325	0.6649186778150732	-2.477262123821644
0.694375	0.664834298489659	-2.476981800578119
0.694425	0.664749962037366	-2.4767013890319522
0.694475	0.6646656684275497	-2.4764208892313104
0.694525	0.6645814176295948	-2.4761403012243197
0.694575	0.6644972096129189	-2.4758596250590688
0.694625	0.6644130443469712	-2.47557886078361
0.694675	0.6643289218012284	-2.4752980084459586
0.694725	0.6642448419452021	-2.475017068094094
0.694775	0.6641608047484326	-2.4747360397759546
0.694825	0.6640768101804939	-2.4744549235394433
0.694875	0.6639928582109894	-2.4741737194324274
0.694925	0.6639089488095519	-2.4738924275027325
0.694975	0.6638250819458462	-2.4736110477981543
0.695025	0.663741257589569	-2.4733295803664443
0.695075	0.6636574757104469	-2.4730480252553213
0.695125	0.6635737362782378	-2.4727663825124657
0.695175	0.6634900392627301	-2.472484652185521
0.695225	0.6634063846337417	-2.472202834322094
0.695275	0.6633227723611236	-2.471920928969756
0.695325	0.6632392024147539	-2.4716389361760407
0.695375	0.6631556747645452	-2.471356855988441
0.695425	0.6630721893804404	-2.471074688454418
0.695475	0.6629887462324091	-2.4707924336213942
0.695525	0.6629053452904542	-2.470510091536755
0.695575	0.6628219865246092	-2.470227662247852
0.695625	0.6627386699049362	-2.4699451458019976
0.695675	0.6626553954015298	-2.469662542246467
0.695725	0.6625721629845146	-2.4693798516284993
0.695775	0.6624889726240432	-2.4690970739952967
0.695825	0.6624058242902994	-2.468814209394031
0.695875	0.6623227179534981	-2.4685312578718306
0.695925	0.6622396535838834	-2.4682482194757904
0.695975	0.6621566311517315	-2.4679650942529663
0.696025	0.6620736506273476	-2.4676818822503805
0.696075	0.6619907119810642	-2.467398583515021
0.696125	0.6619078151832486	-2.4671151980938353
0.696175	0.6618249602042946	-2.4668317260337376
0.696225	0.6617421470146263	-2.4665481673816037
0.696275	0.661659375584698	-2.466264522184275
0.696325	0.6615766458849962	-2.4659807904885565
0.696375	0.661493957886033	-2.4656969723412168
0.696425	0.6614113115583534	-2.46541306778899
0.696475	0.6613287068725312	-2.4651290768785725
0.696525	0.6612461437991706	-2.464844999656625
0.696575	0.6611636223089027	-2.4645608361697735
0.696625	0.6610811423723921	-2.4642765864646052
0.696675	0.6609987039603304	-2.463992250587678
0.696725	0.6609163070434394	-2.4637078285855054
0.696775	0.6608339515924707	-2.4634233205045715
0.696825	0.6607516375782049	-2.463138726391325
0.696875	0.6606693649714519	-2.4628540462921777
0.696925	0.6605871337430501	-2.4625692802535024
0.696975	0.6605049438638696	-2.46228442832164
0.697025	0.6604227953048089	-2.4619994905428944
0.697075	0.6603406880367949	-2.4617144669635396
0.697125	0.6602586220307841	-2.4614293576298043
0.697175	0.6601765972577635	-2.4611441625878903
0.697225	0.6600946136887478	-2.4608588818839574
0.697275	0.6600126712947805	-2.4605735155641364
0.697325	0.6599307700469361	-2.4602880636745166
0.697375	0.6598489099163157	-2.460002526261158
0.697425	0.6597670908740509	-2.4597169033700834
0.697475	0.6596853128913032	-2.4594311950472765
0.697525	0.6596035759392612	-2.4591454013386884
0.697575	0.6595218799891424	-2.458859522290241
0.697625	0.6594402250121936	-2.458573557947813
0.697675	0.6593586109796923	-2.4582875083572517
0.697725	0.659277037862942	-2.4580013735643678
0.697775	0.6591955056332768	-2.45771515361494
0.697825	0.6591140142620572	-2.4574288485547098
0.697875	0.6590325637206759	-2.457142458429385
0.697925	0.6589511539805514	-2.456855983284637
0.697975	0.6588697850131321	-2.4565694231661035
0.698025	0.6587884567898946	-2.456282778119387
0.698075	0.6587071692823437	-2.4559960481900576
0.698125	0.658625922462014	-2.4557092334236477
0.698175	0.6585447163004672	-2.4554223338656556
0.698225	0.6584635507692947	-2.4551353495615458
0.698275	0.6583824258401136	-2.45484828055675
0.698325	0.6583013414845719	-2.4545611268966616
0.698375	0.6582202976743445	-2.454273888626644
0.698425	0.6581392943811354	-2.4539865657920212
0.698475	0.658058331576678	-2.4536991584380856
0.698525	0.6579774092327326	-2.4534116666100942
0.698575	0.6578965273210863	-2.4531240903532736
0.698625	0.6578156858135558	-2.452836429712811
0.698675	0.6577348846819863	-2.4525486847338622
0.698725	0.6576541238982498	-2.4522608554615486
0.698775	0.6575734034342492	-2.4519729419409537
0.698825	0.6574927232619127	-2.4516849442171322
0.698875	0.6574120833531981	-2.451396862335099
0.698925	0.6573314836800895	-2.4511086963398396
0.698975	0.6572509242145986	-2.450820446276305
0.699025	0.6571704049287662	-2.4505321121894132
0.699075	0.6570899257946597	-2.4502436941240457
0.699125	0.6570094867843771	-2.449955192125053
0.699175	0.656929087870041	-2.4496666062372445
0.699225	0.6568487290238029	-2.4493779365054036
0.699275	0.6567684102178436	-2.449089182974275
0.699325	0.6566881314243685	-2.4488003456885736
0.699375	0.6566078926156126	-2.4485114246929798
0.699425	0.6565276937638388	-2.448222420032137
0.699475	0.6564475348413361	-2.447933331750658
0.699525	0.6563674158204211	-2.4476441598931213
0.699575	0.6562873366734381	-2.4473549045040723
0.699625	0.6562072973727603	-2.447065565628021
0.699675	0.656127297890786	-2.4467761433094473
0.699725	0.656047338199943	-2.446486637592794
0.699775	0.655967418272684	-2.44619704852247
0.699825	0.6558875380814924	-2.4459073761428543
0.699875	0.6558076975988744	-2.445617620498293
0.699925	0.6557278967973676	-2.4453277816330923
0.699975	0.6556481356495357	-2.4450378595915327
0.700025	0.6555684141279684	-2.444747854417856
0.700075	0.6554887322052836	-2.444457766156273
0.700125	0.6554090898541257	-2.4441675948509625
0.700175	0.655329487047165	-2.4438773405460705
0.700225	0.6552499237571004	-2.4435870032857068
0.700275	0.6551703999566582	-2.44329658311395
0.700325	0.6550909156185898	-2.443006080074844
0.700375	0.6550114707156757	-2.442715494212403
0.700425	0.6549320652207231	-2.442424825570606
0.700475	0.6548526991065645	-2.442134074193396
0.700525	0.65477337234606	-2.44184324012469
0.700575	0.6546940849120956	-2.4415523234083687
0.700625	0.6546148367775854	-2.4412613240882783
0.700675	0.6545356279154694	-2.440970242208232
0.700725	0.6544564582987158	-2.440679077812012
0.700775	0.6543773279003167	-2.44038783094337
0.700825	0.6542982366932929	-2.4400965016460203
0.700875	0.6542191846506918	-2.439805089963645
0.700925	0.654140171745587	-2.4395135959399
0.700975	0.6540611979510779	-2.4392220196184016
0.701025	0.65398226324029	-2.4389303610427366
0.701075	0.6539033675863777	-2.438638620256459
0.701125	0.6538245109625194	-2.438346797303088
0.701175	0.6537456933419208	-2.438054892226111
0.701225	0.6536669146978149	-2.437762905068988
0.701275	0.6535881750034591	-2.437470835875142
0.701325	0.6535094742321395	-2.4371786846879613
0.701375	0.6534308123571648	-2.436886451550806
0.701425	0.6533521893518727	-2.4365941365070047
0.701475	0.6532736051896276	-2.4363017395998514
0.701525	0.6531950598438181	-2.436009260872608
0.701575	0.6531165532878596	-2.4357167003685074
0.701625	0.6530380854951943	-2.4354240581307427
0.701675	0.6529596564392905	-2.4351313342024823
0.701725	0.6528812660936424	-2.4348385286268575
0.701775	0.6528029144317696	-2.4345456414469697
0.701825	0.6527246014272168	-2.4342526727058926
0.701875	0.6526463270535555	-2.4339596224466593
0.701925	0.6525680912843845	-2.4336664907122803
0.701975	0.652489894093327	-2.4333732775457277
0.702025	0.6524117354540324	-2.433079982989941
0.702075	0.6523336153401753	-2.4327866070878326
0.702125	0.6522555337254567	-2.432493149882279
0.702175	0.6521774905836043	-2.432199611416127
0.702225	0.6520994858883701	-2.431905991732188
0.702275	0.6520215196135314	-2.431612290873251
0.702325	0.6519435917328912	-2.431318508882065
0.702375	0.6518657022202793	-2.431024645801349
0.702425	0.651787851049551	-2.430730701673791
0.702475	0.6517100381945875	-2.430436676542046
0.702525	0.6516322636292944	-2.430142570448743
0.702575	0.651554527327601	-2.429848383436473
0.702625	0.6514768292634648	-2.4295541155477984
0.702675	0.6513991694108687	-2.4292597668252482
0.702725	0.6513215477438216	-2.428965337311321
0.702775	0.6512439642363554	-2.4286708270484842
0.702825	0.6511664188625294	-2.4283762360791754
0.702875	0.6510889115964267	-2.4280815644457983
0.702925	0.6510114424121555	-2.427786812190727
0.702975	0.6509340112838505	-2.4274919793563052
0.703025	0.6508566181856703	-2.427197065984844
0.703075	0.6507792630918003	-2.4269020721186214
0.703125	0.6507019459764497	-2.4266069977998876
0.703175	0.6506246668138532	-2.4263118430708603
0.703225	0.6505474255782712	-2.426016607973725
0.703275	0.6504702222439886	-2.4257212925506373
0.703325	0.6503930567853161	-2.4254258968437203
0.703375	0.6503159291765889	-2.425130420895068
0.703425	0.6502388393921651	-2.4248348647467446
0.703475	0.6501617874064303	-2.4245392284407776
0.703525	0.650084773193794	-2.4242435120191734
0.703575	0.6500077967286889	-2.4239477155238984
0.703625	0.6499308579855774	-2.4236518389968924
0.703675	0.6498539569389412	-2.4233558824800645
0.703725	0.6497770935632913	-2.423059846015289
0.703775	0.6497002678331608	-2.4227637296444158
0.703825	0.6496234797231084	-2.4224675334092582
0.703875	0.6495467292077165	-2.422171257351603
0.703925	0.6494700162615927	-2.421874901513206
0.703975	0.6493933408593714	-2.4215784659357875
0.704025	0.6493167029757069	-2.421281950661043
0.704075	0.6492401025852814	-2.4209853557306356
0.704125	0.6491635396628025	-2.4206886811861965
0.704175	0.6490870141829984	-2.4203919270693306
0.704225	0.6490105261206253	-2.4200950934216077
0.704275	0.6489340754504617	-2.419798180284568
0.704325	0.6488576621473128	-2.4195011876997223
0.704375	0.6487812861860055	-2.4192041157085504
0.704425	0.6487049475413932	-2.418906964352503
0.704475	0.6486286461883527	-2.4186097336730006
0.704525	0.6485523821017859	-2.41831242371143
0.704575	0.6484761552566173	-2.4180150345091542
0.704625	0.648399965627796	-2.4177175661074983
0.704675	0.6483238131902979	-2.417420018547763
0.704725	0.648247697919119	-2.4171223918712155
0.704775	0.6481716197892828	-2.416824686119093
0.704825	0.6480955787758347	-2.416526901332608
0.704875	0.6480195748538455	-2.4162290375529367
0.704925	0.6479436079984087	-2.415931094821229
0.704975	0.6478676781846441	-2.4156330731786015
0.705025	0.6477917853876942	-2.4153349726661433
0.705075	0.647715929582726	-2.4150367933249117
0.705125	0.6476401107449271	-2.4147385351959367
0.705175	0.6475643288495141	-2.414440198320216
0.705225	0.6474885838717237	-2.4141417827387204
0.705275	0.6474128757868186	-2.4138432884923877
0.705325	0.6473372045700849	-2.413544715622128
0.705375	0.6472615701968307	-2.4132460641688227
0.705425	0.6471859726423916	-2.412947334173318
0.705475	0.6471104118821225	-2.4126485256764374
0.705525	0.6470348878914043	-2.4123496387189696
0.705575	0.6469594006456424	-2.4120506733416778
0.705625	0.6468839501202653	-2.4117516295852908
0.705675	0.6468085362907227	-2.4114525074905133
0.705725	0.646733159132493	-2.411153307098014
0.705775	0.646657818621072	-2.4108540284484388
0.705825	0.6465825147319831	-2.4105546715824016
0.705875	0.6465072474407726	-2.4102552365404843
0.705925	0.6464320167230098	-2.409955723363239
0.705975	0.6463568225542867	-2.4096561320911976
0.706025	0.6462816649102211	-2.4093564627648507
0.706075	0.646206543766451	-2.409056715424667
0.706125	0.6461314590986392	-2.408756890111082
0.706175	0.6460564108824737	-2.408456986864505
0.706225	0.6459813990936626	-2.408157005725316
0.706275	0.645906423707939	-2.4078569467338644
0.706325	0.645831484701059	-2.40755680993047
0.706375	0.6457565820488032	-2.407256595355425
0.706425	0.6456817157269726	-2.4069563030489913
0.706475	0.6456068857113924	-2.406655933051404
0.706525	0.6455320919779125	-2.406355485402864
0.706575	0.6454573345024042	-2.4060549601435484
0.706625	0.6453826132607621	-2.405754357313603
0.706675	0.6453079282289046	-2.4054536769531447
0.706725	0.6452332793827729	-2.4051529191022616
0.706775	0.6451586666983304	-2.4048520838010146
0.706825	0.6450840901515649	-2.4045511710894325
0.706875	0.6450095497184867	-2.404250181007514
0.706925	0.6449350453751285	-2.40394911359524
0.706975	0.6448605770975449	-2.4036479688925505
0.707025	0.6447861448618144	-2.4033467469393606
0.707075	0.6447117486440391	-2.4030454477755567
0.707125	0.6446373884203437	-2.402744071440998
0.707175	0.6445630641668745	-2.4024426179755154
0.707225	0.6444887758598006	-2.402141087418904
0.707275	0.6444145234753151	-2.401839479810942
0.707325	0.6443403069896333	-2.401537795191371
0.707375	0.6442661263789927	-2.401236033599906
0.707425	0.6441919816196535	-2.4009341950762333
0.707475	0.6441178726878986	-2.400632279660013
0.707525	0.6440437995600341	-2.4003302873908736
0.707575	0.643969762212388	-2.400028218308413
0.707625	0.6438957606213105	-2.399726072452208
0.707675	0.6438217947631744	-2.3994238498618023
0.707725	0.6437478646143766	-2.3991215505767127
0.707775	0.6436739701513344	-2.3988191746364245
0.707825	0.6436001113504873	-2.3985167220803993
0.707875	0.6435262881883007	-2.398214192948068
0.707925	0.6434525006412577	-2.397911587278835
0.707975	0.6433787486858663	-2.3976089051120733
0.708025	0.643305032298656	-2.3973061464871304
0.708075	0.6432313514561798	-2.3970033114433265
0.708125	0.6431577061350124	-2.39670040001995
0.708175	0.6430840963117483	-2.396397412256265
0.708225	0.6430105219630083	-2.396094348191505
0.708275	0.6429369830654338	-2.395791207864875
0.708325	0.6428634795956862	-2.395487991315557
0.708375	0.6427900115304532	-2.3951846985826957
0.708425	0.64271657884644	-2.394881329705417
0.708475	0.6426431815203769	-2.3945778847228167
0.708525	0.6425698195290142	-2.3942743636739645
0.708575	0.6424964928491259	-2.393970766597893
0.708625	0.6424232014575081	-2.393667093533616
0.708675	0.6423499453309781	-2.3933633445201172
0.708725	0.6422767244463761	-2.3930595195963495
0.708775	0.6422035387805628	-2.3927556188012438
0.708825	0.6421303883104198	-2.3924516421736985
0.708875	0.6420572730128544	-2.392147589752588
0.708925	0.6419841928647919	-2.3918434615767574
0.708975	0.6419111478431806	-2.3915392576850225
0.709025	0.641838137924992	-2.3912349781161732
0.709075	0.6417651630872173	-2.3909306229089693
0.709125	0.6416922233068725	-2.390626192102145
0.709175	0.6416193185609917	-2.3903216857344125
0.709225	0.6415464488266325	-2.3900171038444475
0.709275	0.6414736140808734	-2.3897124464709023
0.709325	0.6414008143008149	-2.389407713652403
0.709375	0.64132804946358	-2.3891029054275448
0.709425	0.6412553195463118	-2.388798021834899
0.709475	0.6411826245261755	-2.388493062913008
0.709525	0.6411099643803579	-2.3881880287003856
0.709575	0.6410373390860679	-2.3878829192355213
0.709625	0.6409647486205343	-2.3875777345568756
0.709675	0.6408921929610092	-2.3872724747028813
0.709725	0.6408196720847649	-2.386967139711943
0.709775	0.6407471859690959	-2.3866617296224426
0.709825	0.6406747345913166	-2.3863562444727306
0.709875	0.6406023179287642	-2.3860506843011327
0.709925	0.6405299359587973	-2.3857450491459455
0.709975	0.6404575886587939	-2.3854393390454405
0.710025	0.6403852760061551	-2.38513355403786
0.710075	0.6403129979783042	-2.3848276941614226
0.710125	0.6402407545526819	-2.3845217594543167
0.710175	0.6401685457067533	-2.384215749954706
0.710225	0.6400963714180041	-2.383909665700725
0.710275	0.640024231663941	-2.3836035067304824
0.710325	0.6399521264220907	-2.3832972730820616
0.710375	0.6398800556700021	-2.3829909647935152
0.710425	0.6398080193852463	-2.382684581902874
0.710475	0.6397360175454128	-2.3823781244481363
0.710525	0.6396640501281141	-2.3820715924672786
0.710575	0.6395921171109835	-2.381764985998248
0.710625	0.6395202184716748	-2.381458305078967
0.710675	0.6394483541878622	-2.381151549747329
0.710725	0.6393765242372395	-2.380844720041203
0.710775	0.6393047285975257	-2.3805378159984296
0.710825	0.6392329672464581	-2.380230837656822
0.710875	0.6391612401617945	-2.3799237850541695
0.710925	0.6390895473213135	-2.3796166582282345
0.710975	0.6390178887028155	-2.379309457216752
0.711025	0.63894626428412	-2.3790021820574303
0.711075	0.6388746740430682	-2.378694832787951
0.711125	0.6388031179575229	-2.378387409445971
0.711175	0.6387315960053673	-2.378079912069118
0.711225	0.6386601081645048	-2.377772340694993
0.711275	0.638588654412859	-2.3774646953611738
0.711325	0.6385172347283747	-2.3771569761052116
0.711375	0.6384458490890176	-2.3768491829646283
0.711425	0.638374497472773	-2.3765413159769233
0.711475	0.638303179857649	-2.3762333751795657
0.711525	0.6382318962216714	-2.3759253606099993
0.711575	0.6381606465428868	-2.375617272305646
0.711625	0.638089430799363	-2.375309110303898
0.711675	0.638018248969189	-2.3750008746421196
0.711725	0.6379471010304735	-2.3746925653576523
0.711775	0.6378759869613444	-2.374384182487811
0.711825	0.6378049067399525	-2.3740757260698824
0.711875	0.6377338603444686	-2.373767196141129
0.711925	0.6376628477530819	-2.3734585927387872
0.711975	0.6375918689440027	-2.373149915900066
0.712025	0.6375209238954611	-2.37284116566215
0.712075	0.63745001258571	-2.372532342062196
0.712125	0.6373791349930193	-2.372223445137339
0.712175	0.6373082910956824	-2.3719144749246808
0.712225	0.6372374808720089	-2.371605431461306
0.712275	0.6371667043003313	-2.3712963147842654
0.712325	0.6370959613590013	-2.3709871249305894
0.712375	0.6370252520263914	-2.3706778619372826
0.712425	0.6369545762808944	-2.3703685258413194
0.712475	0.6368839341009217	-2.3700591166796525
0.712525	0.636813325464905	-2.3697496344892084
0.712575	0.6367427503512975	-2.3694400793068873
0.712625	0.6366722087385707	-2.3691304511695614
0.712675	0.6366017006052181	-2.368820750114079
0.712725	0.6365312259297514	-2.3685109761772662
0.712775	0.6364607846907018	-2.3682011293959175
0.712825	0.6363903768666225	-2.3678912098068055
0.712875	0.6363200024360853	-2.367581217446676
0.712925	0.6362496613776807	-2.3672711523522523
0.712975	0.6361793536700217	-2.3669610145602276
0.713025	0.6361090792917402	-2.366650804107272
0.713075	0.6360388382214863	-2.366340521030031
0.713125	0.6359686304379313	-2.3660301653651223
0.713175	0.6358984559197666	-2.36571973714914
0.713225	0.635828314645702	-2.365409236418652
0.713275	0.6357582065944672	-2.3650986632102
0.713325	0.635688131744813	-2.364788017560305
0.713375	0.6356180900755081	-2.364477299505457
0.713425	0.6355480815653421	-2.3641665090821244
0.713475	0.6354781061931228	-2.3638556463267477
0.713525	0.635408163937679	-2.3635447112757437
0.713575	0.6353382547778587	-2.3632337039655025
0.713625	0.6352683786925292	-2.3629226244323935
0.713675	0.6351985356605759	-2.3626114727127585
0.713725	0.6351287256609077	-2.3623002488429075
0.713775	0.6350589486724492	-2.3619889528591367
0.713825	0.6349892046741454	-2.36167758479771
0.713875	0.6349194936449613	-2.3613661446948684
0.713925	0.6348498155638803	-2.3610546325868276
0.713975	0.6347801704099071	-2.3607430485097782
0.714025	0.6347105581620636	-2.3604313924998874
0.714075	0.6346409787993915	-2.360119664593296
0.714125	0.6345714323009528	-2.35980786482612
0.714175	0.6345019186458283	-2.3594959932344493
0.714225	0.6344324378131166	-2.359184049854352
0.714275	0.634362989781939	-2.3588720347218666
0.714325	0.6342935745314331	-2.3585599478730104
0.714375	0.6342241920407556	-2.358247789343777
0.714425	0.6341548422890838	-2.357935559170134
0.714475	0.6340855252556142	-2.3576232573880227
0.714525	0.6340162409195627	-2.357310884033358
0.714575	0.633946989260162	-2.3569984391420356
0.714625	0.6338777702566651	-2.3566859227499224
0.714675	0.6338085838883459	-2.3563733348928633
0.714725	0.6337394301344951	-2.356060675606675
0.714775	0.633670308974422	-2.355747944927154
0.714825	0.6336012203874559	-2.3554351428900677
0.714875	0.6335321643529463	-2.355122269531165
0.714925	0.6334631408502615	-2.3548093248861615
0.714975	0.6333941498587853	-2.3544963089907576
0.715025	0.6333251913579234	-2.3541832218806227
0.715075	0.6332562653270997	-2.353870063591409
0.715125	0.6331873717457571	-2.3535568341587334
0.715175	0.633118510593359	-2.3532435336181963
0.715225	0.6330496818493843	-2.352930162005372
0.715275	0.6329808854933328	-2.3526167193558085
0.715325	0.6329121215047224	-2.352303205705034
0.715375	0.6328433898630903	-2.3519896210885465
0.715425	0.6327746905479916	-2.351675965541825
0.715475	0.6327060235390013	-2.351362239100321
0.715525	0.6326373888157117	-2.351048441799464
0.715575	0.6325687863577343	-2.350734573674657
0.715625	0.6325002161446991	-2.350420634761279
0.715675	0.6324316781562564	-2.3501066250946847
0.715725	0.6323631723720732	-2.349792544710209
0.715775	0.632294698771835	-2.3494783936431576
0.715825	0.6322262573352458	-2.3491641719288148
0.715875	0.6321578480420298	-2.348849879602438
0.715925	0.6320894708719283	-2.3485355166992643
0.715975	0.6320211258047024	-2.3482210832545025
0.716025	0.631952812820131	-2.347906579303341
0.716075	0.6318845318980104	-2.3475920048809433
0.716125	0.6318162830181564	-2.3472773600224492
0.716175	0.6317480661604024	-2.3469626447629723
0.716225	0.6316798813046008	-2.346647859137606
0.716275	0.631611728430624	-2.346333003181417
0.716325	0.6315436075183588	-2.3460180769294494
0.716375	0.6314755185477127	-2.3457030804167225
0.716425	0.631407461498612	-2.3453880136782326
0.716475	0.631339436351001	-2.34507287674895
0.716525	0.631271443084842	-2.3447576696638253
0.716575	0.6312034816801154	-2.344442392457781
0.716625	0.6311355521168205	-2.344127045165718
0.716675	0.6310676543749737	-2.343811627822514
0.716725	0.6309997884346088	-2.3434961404630257
0.716775	0.6309319542757799	-2.3431805831220807
0.716825	0.6308641518785595	-2.3428649558344854
0.716875	0.6307963812230354	-2.3425492586350236
0.716925	0.6307286422893157	-2.3422334915584537
0.716975	0.630660935057527	-2.341917654639511
0.717025	0.6305932595078121	-2.3416017479129074
0.717075	0.6305256156203328	-2.341285771413332
0.717125	0.6304580033752686	-2.340969725175448
0.717175	0.6303904227528181	-2.3406536092338968
0.717225	0.6303228737331967	-2.3403374236232977
0.717275	0.6302553562966386	-2.340021168378245
0.717325	0.630187870423394	-2.3397048435333105
0.717375	0.6301204160937321	-2.3393884491230446
0.717425	0.6300529932879426	-2.339071985181967
0.717475	0.6299856019863299	-2.3387554517445794
0.717525	0.6299182421692162	-2.338438848845364
0.717575	0.6298509138169436	-2.3381221765187705
0.717625	0.6297836169098695	-2.3378054347992343
0.717675	0.6297163514283708	-2.33748862372116
0.717725	0.6296491173528427	-2.337171743318933
0.717775	0.6295819146636965	-2.336854793626918
0.717825	0.6295147433413615	-2.3365377746794493
0.717875	0.629447603366286	-2.336220686510846
0.717925	0.6293804947189355	-2.3359035291553956
0.717975	0.6293134173797931	-2.3355863026473695
0.718025	0.6292463713293585	-2.335269007021015
0.718075	0.6291793565481489	-2.334951642310555
0.718125	0.6291123730167002	-2.33463420855019
0.718175	0.6290454207155665	-2.3343167057740963
0.718225	0.6289784996253183	-2.3339991340164254
0.718275	0.6289116097265451	-2.3336814933113104
0.718325	0.6288447509998512	-2.3333637836928585
0.718375	0.6287779234258608	-2.333046005195154
0.718425	0.6287111269852139	-2.332728157852262
0.718475	0.6286443616585696	-2.3324102416982164
0.718525	0.6285776274266033	-2.3320922567670395
0.718575	0.628510924270009	-2.3317742030927207
0.718625	0.6284442521694958	-2.3314560807092337
0.718675	0.6283776111057942	-2.3311378896505226
0.718725	0.6283110010596485	-2.3308196299505144
0.718775	0.6282444220118206	-2.330501301643113
0.718825	0.6281778739430921	-2.3301829047621965
0.718875	0.6281113568342578	-2.3298644393416224
0.718925	0.6280448706661343	-2.3295459054152223
0.718975	0.6279784154195536	-2.329227303016811
0.719025	0.627911991075364	-2.328908632180177
0.719075	0.6278455976144323	-2.328589892939084
0.719125	0.6277792350176413	-2.32827108532728
0.719175	0.6277129032658931	-2.327952209378483
0.719225	0.6276466023401059	-2.3276332651263907
0.719275	0.6275803322212131	-2.3273142526046833
0.719325	0.6275140928901686	-2.3269951718470083
0.719375	0.6274478843279403	-2.326676022887001
0.719425	0.6273817065155143	-2.3263568057582704
0.719475	0.6273155594338949	-2.326037520494402
0.719525	0.6272494430641028	-2.325718167128958
0.719575	0.627183357387176	-2.3253987456954794
0.719625	0.627117302384168	-2.325079256227488
0.719675	0.6270512780361505	-2.3247596987584793
0.719725	0.6269852843242132	-2.3244400733219264
0.719775	0.6269193212294607	-2.3241203799512795
0.719825	0.6268533887330167	-2.323800618679968
0.719875	0.6267874868160201	-2.3234807895414002
0.719925	0.626721615459626	-2.3231608925689615
0.719975	0.6266557746450079	-2.3228409277960167
0.720025	0.6265899643533558	-2.3225208952559067
0.720075	0.6265241845658772	-2.3222007949819465
0.720125	0.6264584352637953	-2.321880627007434
0.720175	0.62639271642835	-2.3215603913656446
0.720225	0.6263270280408	-2.3212400880898283
0.720275	0.6262613700824197	-2.3209197172132137
0.720325	0.6261957425344994	-2.3205992787690106
0.720375	0.6261301453783455	-2.3202787727904033
0.720425	0.6260645785952826	-2.319958199310555
0.720475	0.6259990421666518	-2.3196375583626088
0.720525	0.6259335360738102	-2.3193168499796832
0.720575	0.6258680602981317	-2.3189960741948785
0.720625	0.6258026148210075	-2.318675231041268
0.720675	0.6257371996238467	-2.3183543205519035
0.720725	0.625671814688071	-2.3180333427598225
0.720775	0.6256064599951227	-2.3177122976980296
0.720825	0.625541135526458	-2.3173911853995137
0.720875	0.6254758412635508	-2.317070005897242
0.720925	0.6254105771878917	-2.3167487592241587
0.720975	0.6253453432809878	-2.316427445413187
0.721025	0.6252801395243623	-2.3161060644972262
0.721075	0.6252149658995539	-2.3157846165091573
0.721125	0.6251498223881191	-2.3154631014818343
0.721175	0.6250847089716315	-2.315141519448094
0.721225	0.625019625631679	-2.3148198704407497
0.721275	0.6249545723498683	-2.314498154492594
0.721325	0.6248895491078199	-2.3141763716363988
0.721375	0.6248245558871717	-2.31385452190491
0.721425	0.6247595926695784	-2.3135326053308574
0.721475	0.6246946594367109	-2.313210621946945
0.721525	0.6246297561702566	-2.312888571785856
0.721575	0.6245648828519181	-2.3125664548802547
0.721625	0.6245000394634154	-2.3122442712627826
0.721675	0.6244352259864852	-2.311922020966055
0.721725	0.6243704424028785	-2.3115997040226723
0.721775	0.6243056886943649	-2.3112773204652104
0.721825	0.6242409648427276	-2.3109548703262233
0.721875	0.6241762708297675	-2.310632353638246
0.721925	0.6241116066373024	-2.3103097704337885
0.721975	0.6240469722471637	-2.309987120745344
0.722025	0.6239823676412014	-2.3096644046053783
0.722075	0.6239177928012808	-2.3093416220463396
0.722125	0.6238532477092817	-2.3090187731006555
0.722175	0.6237887323471046	-2.3086958578007297
0.722225	0.6237242466966599	-2.3083728761789497
0.722275	0.6236597907398773	-2.3080498282676767
0.722325	0.6235953644587028	-2.30772671409925
0.722375	0.6235309678350988	-2.3074035337059904
0.722425	0.6234666008510411	-2.3070802871201996
0.722475	0.6234022634885225	-2.3067569743741507
0.722525	0.6233379557295536	-2.3064335955001036
0.722575	0.6232736775561604	-2.30611015053029
0.722625	0.6232094289503823	-2.3057866394969277
0.722675	0.6231452098942766	-2.3054630624322083
0.722725	0.6230810203699167	-2.3051394193683024
0.722775	0.6230168603593906	-2.304815710337363
0.722825	0.6229527298448022	-2.3044919353715194
0.722875	0.6228886288082722	-2.3041680945028795
0.722925	0.6228245572319381	-2.3038441877635307
0.722975	0.622760515097951	-2.303520215185541
0.723025	0.6226965023884788	-2.303196176800955
0.723075	0.6226325190857048	-2.302872072641796
0.723125	0.6225685651718281	-2.3025479027400713
0.723175	0.6225046406290635	-2.3022236671277616
0.723225	0.6224407454396417	-2.30189936583683
0.723275	0.6223768795858092	-2.3015749988992162
0.723325	0.6223130430498282	-2.301250566346841
0.723375	0.622249235813974	-2.3009260682116035
0.723425	0.6221854578605417	-2.3006015045253836
0.723475	0.6221217091718394	-2.300276875320036
0.723525	0.6220579897301917	-2.2999521806274026
0.723575	0.621994299517939	-2.2996274204792964
0.723625	0.6219306385174359	-2.2993025949075125
0.723675	0.6218670067110535	-2.2989777039438266
0.723725	0.6218034040811778	-2.2986527476199945
0.723775	0.6217398306102122	-2.2983277259677455
0.723825	0.6216762862805743	-2.298002639018794
0.723875	0.621612771074695	-2.2976774868048313
0.723925	0.6215492849750244	-2.2973522693575292
0.723975	0.6214858279640252	-2.297026986708541
0.724025	0.6214224000241776	-2.296701638889495
0.724075	0.6213590011379764	-2.296376225932
0.724125	0.6212956312879304	-2.296050747867648
0.724175	0.6212322904565666	-2.295725204728003
0.724225	0.6211689786264248	-2.2953995965446152
0.724275	0.6211056957800621	-2.2950739233490123
0.724325	0.6210424419000494	-2.2947481851727014
0.724375	0.6209792169689715	-2.294422382047171
0.724425	0.6209160209694322	-2.2940965140038845
0.724475	0.6208528538840477	-2.293770581074289
0.724525	0.620789715695452	-2.2934445832898103
0.724575	0.6207266063862915	-2.2931185206818525
0.724625	0.6206635259392302	-2.2927923932818004
0.724675	0.6206004743369455	-2.292466201121017
0.724725	0.620537451562131	-2.292139944230846
0.724775	0.620474457597495	-2.291813622642614
0.724825	0.6204114924257618	-2.29148723638762
0.724875	0.6203485560296694	-2.29116078549715
0.724925	0.620285648391971	-2.2908342700024655
0.724975	0.6202227694954373	-2.2905076899348105
0.725025	0.6201599193228512	-2.2901810453254066
0.725075	0.6200970978570127	-2.2898543362054564
0.725125	0.6200343050807344	-2.289527562606142
0.725175	0.6199715409768458	-2.289200724558626
0.725225	0.6199088055281917	-2.2888738220940485
0.725275	0.6198460987176307	-2.288546855243533
0.725325	0.6197834205280375	-2.2882198240381797
0.725375	0.6197207709423009	-2.2878927285090707
0.725425	0.6196581499433257	-2.2875655686872656
0.725475	0.6195955575140304	-2.2872383446038067
0.725525	0.6195329936373476	-2.286911056289716
0.725575	0.6194704582962272	-2.2865837037759964
0.725625	0.6194079514736328	-2.2862562870936283
0.725675	0.6193454731525431	-2.2859288062735708
0.725725	0.6192830233159523	-2.285601261346765
0.725775	0.6192206019468675	-2.2852736523441344
0.725825	0.6191582090283108	-2.2849459792965825
0.725875	0.6190958445433211	-2.2846182422349885
0.725925	0.6190335084749523	-2.284290441190215
0.725975	0.61897120080627	-2.2839625761931033
0.726025	0.6189089215203571	-2.2836346472744755
0.726075	0.6188466706003096	-2.2833066544651337
0.726125	0.6187844480292404	-2.282978597795861
0.726175	0.6187222537902747	-2.282650477297422
0.726225	0.6186600878665538	-2.282322293000557
0.726275	0.6185979502412349	-2.2819940449359915
0.726325	0.618535840897486	-2.281665733134425
0.726375	0.6184737598184927	-2.281337357626546
0.726425	0.618411706987455	-2.2810089184430167
0.726475	0.6183496823875867	-2.28068041561448
0.726525	0.6182876860021155	-2.280351849171565
0.726575	0.6182257178142854	-2.2800232191448737
0.726625	0.6181637778073558	-2.2796945255649907
0.726675	0.6181018659645974	-2.279365768462484
0.726725	0.6180399822692979	-2.2790369478678985
0.726775	0.6179781267047593	-2.2787080638117634
0.726825	0.617916299254297	-2.278379116324582
0.726875	0.6178544999012419	-2.278050105436843
0.726925	0.6177927286289374	-2.2777210311790195
0.726975	0.6177309854207428	-2.2773918935815556
0.727025	0.6176692702600339	-2.277062692674883
0.727075	0.6176075831301975	-2.2767334284894116
0.727125	0.617545924014637	-2.276404101055529
0.727175	0.6174842928967681	-2.2760747104036088
0.727225	0.6174226897600232	-2.275745256564
0.727275	0.6173611145878484	-2.2754157395670367
0.727325	0.6172995673637022	-2.275086159443032
0.727375	0.6172380480710603	-2.2747565162222783
0.727425	0.6171765566934111	-2.2744268099350515
0.727475	0.6171150932142574	-2.2740970406116037
0.727525	0.6170536576171156	-2.2737672082821736
0.727575	0.6169922498855173	-2.2734373129769763
0.727625	0.6169308700030085	-2.2731073547262075
0.727675	0.6168695179531497	-2.2727773335600454
0.727725	0.6168081937195149	-2.2724472495086503
0.727775	0.6167468972856923	-2.2721171026021594
0.727825	0.6166856286352841	-2.271786892870696
0.727875	0.616624387751907	-2.2714566203443582
0.727925	0.6165631746191922	-2.271126285053229
0.727975	0.6165019892207845	-2.2707958870273717
0.728025	0.6164408315403436	-2.2704654262968273
0.728075	0.6163797015615428	-2.2701349028916225
0.728125	0.6163185992680693	-2.2698043168417623
0.728175	0.6162575246436236	-2.269473668177233
0.728225	0.6161964776719224	-2.269142956928002
0.728275	0.6161354583366939	-2.2688121831240173
0.728325	0.6160744666216825	-2.2684813467952094
0.728375	0.6160135025106441	-2.2681504479714882
0.728425	0.615952565987352	-2.2678194866827432
0.728475	0.6158916570355912	-2.26748846295885
0.728525	0.6158307756391602	-2.2671573768296613
0.728575	0.6157699217818741	-2.2668262283250105
0.728625	0.6157090954475596	-2.266495017474713
0.728675	0.6156482966200568	-2.266163744308568
0.728725	0.6155875252832219	-2.26583240885635
0.728775	0.615526781420925	-2.265501011147818
0.728825	0.6154660650170466	-2.265169551212716
0.728875	0.6154053760554865	-2.2648380290807637
0.728925	0.6153447145201542	-2.2645064447816603
0.728975	0.6152840803949742	-2.2641747983450906
0.729025	0.615223473663885	-2.2638430898007225
0.729075	0.6151628943108365	-2.263511319178203
0.729125	0.6151023423197968	-2.2631794865071555
0.729175	0.615041817674745	-2.2628475918171915
0.729225	0.6149813203596738	-2.2625156351379023
0.729275	0.6149208503585913	-2.2621836164988576
0.729325	0.6148604076555185	-2.261851535929609
0.729375	0.6147999922344903	-2.261519393459691
0.729425	0.6147396040795543	-2.2611871891186204
0.729475	0.6146792431747727	-2.260854922935894
0.729525	0.614618909504222	-2.2605225949409884
0.729575	0.6145586030519902	-2.260190205163366
0.729625	0.6144983238021808	-2.2598577536324655
0.729675	0.6144380717389097	-2.2595252403777133
0.729725	0.6143778468463089	-2.2591926654285075
0.729775	0.6143176491085217	-2.258860028814237
0.729825	0.6142574785097039	-2.2585273305642692
0.729875	0.6141973350340273	-2.258194570707953
0.729925	0.6141372186656749	-2.2578617492746194
0.729975	0.6140771293888462	-2.257528866293579
0.730025	0.6140170671877531	-2.257195921794123
0.730075	0.6139570320466201	-2.2568629158055287
0.730125	0.6138970239496856	-2.2565298483570517
0.730175	0.6138370428812032	-2.256196719477928
0.730225	0.613777088825438	-2.25586352919738
0.730275	0.6137171617666678	-2.25553027754461
0.730325	0.6136572616891849	-2.255196964548799
0.730375	0.6135973885772953	-2.254863590239113
0.730425	0.6135375424153182	-2.2545301546446965
0.730475	0.6134777231875873	-2.254196657794679
0.730525	0.6134179308784471	-2.253863099718173
0.730575	0.6133581654722569	-2.2535294804442674
0.730625	0.6132984269533897	-2.253195800002036
0.730675	0.6132387153062323	-2.2528620584205346
0.730725	0.6131790305151844	-2.252528255728797
0.730775	0.6131193725646585	-2.2521943919558445
0.730825	0.6130597414390798	-2.2518604671306797
0.730875	0.6130001371228875	-2.2515264812822835
0.730925	0.6129405596005332	-2.251192434439622
0.730975	0.6128810088564838	-2.2508583266316413
0.731025	0.6128214848752179	-2.2505241578872672
0.731075	0.6127619876412278	-2.2501899282354123
0.731125	0.6127025171390191	-2.249855637704965
0.731175	0.6126430733531105	-2.249521286324803
0.731225	0.6125836562680336	-2.2491868741237813
0.731275	0.612524265868332	-2.2488524011307374
0.731325	0.6124649021385652	-2.2485178673744923
0.731375	0.6124055650633049	-2.2481832728838462
0.731425	0.6123462546271343	-2.2478486176875863
0.731475	0.6122869708146511	-2.247513901814476
0.731525	0.6122277136104659	-2.247179125293266
0.731575	0.6121684829992025	-2.246844288152683
0.731625	0.612109278965498	-2.246509390421441
0.731675	0.6120501014940014	-2.2461744321282358
0.731725	0.6119909505693752	-2.2458394133017445
0.731775	0.6119318261762958	-2.245504333970625
0.731825	0.6118727282994507	-2.24516919416352
0.731875	0.6118136569235431	-2.24483399390905
0.731925	0.611754612033288	-2.2444987332358206
0.731975	0.6116955936134125	-2.244163412172421
0.732025	0.611636601648658	-2.243828030747419
0.732075	0.6115776361237781	-2.243492588989368
0.732125	0.6115186970235389	-2.243157086926802
0.732175	0.6114597843327196	-2.2428215245882366
0.732225	0.6114008980361125	-2.2424859020021723
0.732275	0.6113420381185224	-2.2421502191970912
0.732325	0.611283204564769	-2.2418144762014554
0.732375	0.6112243973596833	-2.241478673043709
0.732425	0.6111656164881077	-2.241142809752284
0.732475	0.6111068619349003	-2.2408068863555877
0.732525	0.6110481336849298	-2.240470902882014
0.732575	0.610989431723079	-2.24013485935994
0.732625	0.6109307560342424	-2.239798755817723
0.732675	0.6108721066033279	-2.2394625922837035
0.732725	0.6108134834152568	-2.2391263687862026
0.732775	0.6107548864549628	-2.238790085353523
0.732825	0.6106963157073909	-2.238453742013957
0.732875	0.6106377711575005	-2.238117338795774
0.732925	0.6105792527902636	-2.237780875727227
0.732975	0.6105207605906634	-2.237444352836549
0.733025	0.6104622945436963	-2.2371077701519604
0.733075	0.6104038546343739	-2.2367711277016586
0.733125	0.6103454408477171	-2.236434425513831
0.733175	0.6102870531687614	-2.2360976636166394
0.733225	0.6102286915825543	-2.235760842038232
0.733275	0.6101703560741556	-2.235423960806742
0.733325	0.6101120466286383	-2.235087019950281
0.733375	0.6100537632310878	-2.2347500194969463
0.733425	0.609995505866602	-2.234412959474815
0.733475	0.609937274520292	-2.2340758399119482
0.733525	0.6098790691772789	-2.233738660836394
0.733575	0.6098208898226989	-2.2334014222761778
0.733625	0.6097627364417011	-2.233064124259306
0.733675	0.6097046090194467	-2.232726766813772
0.733725	0.6096465075411075	-2.2323893499675513
0.733775	0.6095884319918697	-2.232051873748601
0.733825	0.609530382356931	-2.2317143381848648
0.733875	0.6094723586215016	-2.231376743304263
0.733925	0.609414360770805	-2.2310390891347036
0.733975	0.6093563887900748	-2.2307013757040797
0.734025	0.6092984426645602	-2.230363603040258
0.734075	0.6092405223795222	-2.230025771171096
0.734125	0.609182627920232	-2.229687880124429
0.734175	0.6091247592719758	-2.229349929928079
0.734225	0.6090669164200514	-2.2290119206098478
0.734275	0.6090090993497673	-2.2286738521975242
0.734325	0.6089513080464463	-2.228335724718877
0.734375	0.6088935424954204	-2.227997538201659
0.734425	0.6088358026820389	-2.2276592926736063
0.734475	0.6087780885916596	-2.227320988162438
0.734525	0.6087204002096542	-2.2269826246958546
0.734575	0.6086627375214059	-2.226644202301539
0.734625	0.6086051005123099	-2.2263057210071615
0.734675	0.6085474891677752	-2.2259671808403723
0.734725	0.6084899034732217	-2.2256285818288037
0.734775	0.6084323434140818	-2.225289924000073
0.734825	0.6083748089757999	-2.224951207381781
0.734875	0.6083173001438338	-2.224612432001508
0.734925	0.6082598169036514	-2.224273597886824
0.734975	0.6082023592407344	-2.2239347050652776
0.735025	0.6081449271405766	-2.2235957535643984
0.735075	0.6080875205886833	-2.2232567434117048
0.735125	0.6080301395705723	-2.222917674634692
0.735175	0.6079727840717737	-2.222578547260847
0.735225	0.6079154540778288	-2.2222393613176306
0.735275	0.6078581495742921	-2.2219001168324937
0.735325	0.607800870546729	-2.2215608138328675
0.735375	0.6077436169807184	-2.2212214523461675
0.735425	0.6076863888618514	-2.2208820323997895
0.735475	0.6076291861757278	-2.2205425540211188
0.735525	0.6075720089079629	-2.2202030172375187
0.735575	0.6075148570441828	-2.219863422076338
0.735625	0.6074577305700262	-2.2195237685649074
0.735675	0.6074006294711435	-2.219184056730543
0.735725	0.607343553733197	-2.2188442866005436
0.735775	0.6072865033418609	-2.218504458202188
0.735825	0.6072294782828216	-2.2181645715627436
0.735875	0.6071724785417769	-2.2178246267094566
0.735925	0.6071155041044377	-2.217484623669561
0.735975	0.6070585549565257	-2.2171445624702706
0.736025	0.6070016310837735	-2.2168044431387863
0.736075	0.6069447324719272	-2.2164642657022893
0.736125	0.6068878591067445	-2.216124030187949
0.736175	0.6068310109739963	-2.215783736622909
0.736225	0.6067741880594634	-2.2154433850343045
0.736275	0.606717390348938	-2.2151029754492537
0.736325	0.6066606178282258	-2.214762507894854
0.736375	0.6066038704831445	-2.2144219823981897
0.736425	0.6065471482995234	-2.214081398986328
0.736475	0.6064904512632017	-2.2137407576863186
0.736525	0.6064337793600311	-2.2134000585251954
0.736575	0.606377132575877	-2.2130593015299755
0.736625	0.6063205108966142	-2.2127184867276646
0.736675	0.6062639143081303	-2.2123776141452467
0.736725	0.6062073427963247	-2.212036683809691
0.736775	0.6061507963471088	-2.2116956957479466
0.736825	0.6060942749464057	-2.2113546499869514
0.736875	0.6060377785801492	-2.2110135465536263
0.736925	0.6059813072342843	-2.210672385474875
0.736975	0.6059248608947705	-2.2103311667775856
0.737025	0.605868439547577	-2.209989890488626
0.737075	0.6058120431786849	-2.209648556634853
0.737125	0.6057556717740861	-2.2093071652431053
0.737175	0.6056993253197859	-2.208965716340204
0.737225	0.6056430038018003	-2.2086242099529563
0.737275	0.6055867072061555	-2.208282646108154
0.737325	0.6055304355188915	-2.20794102483257
0.737375	0.6054741887260587	-2.207599346152961
0.737425	0.6054179668137195	-2.2072576100960695
0.737475	0.6053617697679489	-2.2069158166886207
0.737525	0.6053055975748297	-2.2065739659573262
0.737575	0.6052494502204605	-2.206232057928877
0.737625	0.6051933276909506	-2.20589009262995
0.737675	0.6051372299724196	-2.205548070087205
0.737725	0.6050811570509973	-2.2052059903272907
0.737775	0.6050251089128271	-2.204863853376835
0.737825	0.6049690855440633	-2.2045216592624524
0.737875	0.604913086930872	-2.2041794080107375
0.737925	0.6048571130594312	-2.20383709964827
0.737975	0.6048011639159298	-2.2034947342016187
0.738025	0.604745239486566	-2.2031523116973317
0.738075	0.6046893397575527	-2.2028098321619423
0.738125	0.6046334647151126	-2.2024672956219673
0.738175	0.6045776143454793	-2.202124702103908
0.738225	0.6045217886348995	-2.2017820516342477
0.738275	0.6044659875696301	-2.201439344239457
0.738325	0.6044102111359383	-2.2010965799459936
0.738375	0.6043544593201055	-2.2007537587802912
0.738425	0.604298732108422	-2.2004108807687732
0.738475	0.6042430294871909	-2.200067945937844
0.738525	0.6041873514427253	-2.1997249543138953
0.738575	0.6041316979613491	-2.1993819059233033
0.738625	0.6040760690293988	-2.199038800792426
0.738675	0.6040204646332225	-2.1986956389476044
0.738725	0.6039648847591799	-2.1983524204151643
0.738775	0.6039093293936398	-2.1980091452214205
0.738825	0.6038537985229834	-2.1976658133926668
0.738875	0.6037982921336025	-2.1973224249551837
0.738925	0.6037428102119021	-2.196978979935235
0.738975	0.6036873527442965	-2.1966354783590694
0.739025	0.6036319197172132	-2.1962919202529188
0.739075	0.6035765111170885	-2.195948305643
0.739125	0.6035211269303695	-2.1956046345555174
0.739175	0.6034657671435169	-2.1952609070166527
0.739225	0.6034104317430008	-2.19491712305258
0.739275	0.6033551207153041	-2.1945732826894497
0.739325	0.6032998340469188	-2.1942293859534034
0.739375	0.6032445717243499	-2.193885432870565
0.739425	0.6031893337341119	-2.19354142346704
0.739475	0.6031341200627305	-2.193197357768922
0.739525	0.6030789306967438	-2.192853235802288
0.739575	0.6030237656227008	-2.192509057593197
0.739625	0.6029686248271595	-2.192164823167698
0.739675	0.6029135082966907	-2.191820532551819
0.739725	0.6028584160178759	-2.191476185771575
0.739775	0.6028033479773076	-2.191131782852966
0.739825	0.6027483041615893	-2.190787323821975
0.739875	0.6026932845573355	-2.1904428087045695
0.739925	0.602638289151172	-2.1900982375267017
0.739975	0.602583317929734	-2.1897536103143107
0.740025	0.6025283708796697	-2.1894089270933184
0.740075	0.6024734479876379	-2.1890641878896298
0.740125	0.6024185492403074	-2.188719392729137
0.740175	0.6023636746243588	-2.188374541637716
0.740225	0.6023088241264825	-2.188029634641228
0.740275	0.6022539977333808	-2.1876846717655165
0.740325	0.6021991954317668	-2.187339653036411
0.740375	0.6021444172083632	-2.186994578479727
0.740425	0.6020896630499066	-2.186649448121261
0.740475	0.6020349329431417	-2.186304261986799
0.740525	0.6019802268748247	-2.1859590201021075
0.740575	0.6019255448317228	-2.185613722492942
0.740625	0.6018708868006142	-2.1852683691850396
0.740675	0.6018162527682875	-2.1849229602041245
0.740725	0.6017616427215422	-2.184577495575903
0.740775	0.6017070566471888	-2.1842319753260693
0.740825	0.6016524945320505	-2.1838863994802944
0.740875	0.6015979563629572	-2.1835407680642467
0.740925	0.6015434421267515	-2.183195081103568
0.740975	0.6014889518102876	-2.182849338623892
0.741025	0.6014344854004297	-2.182503540650836
0.741075	0.6013800428840518	-2.182157687210002
0.741125	0.601325624248041	-2.1818117783269724
0.741175	0.6012712294792933	-2.18146581402732
0.741225	0.6012168585647154	-2.1811197943366007
0.741275	0.6011625114912252	-2.1807737192803587
0.741325	0.6011081882457513	-2.180427588884116
0.741375	0.6010538888152324	-2.180081403173384
0.741425	0.6009996131866181	-2.17973516217366
0.741475	0.6009453613468686	-2.1793888659104232
0.741525	0.6008911332829561	-2.179042514409139
0.741575	0.6008369289818609	-2.1786961076952602
0.741625	0.6007827484305766	-2.1783496457942197
0.741675	0.6007285916161044	-2.1780031287314388
0.741725	0.6006744585254592	-2.177656556532323
0.741775	0.6006203491456646	-2.177309929222264
0.741825	0.6005662634637549	-2.1769632468266367
0.741875	0.6005122014667751	-2.176616509370801
0.741925	0.600458163141781	-2.176269716880106
0.741975	0.6004041484758397	-2.175922869379879
0.742025	0.6003501574560267	-2.175575966895439
0.742075	0.6002961900694296	-2.175229009452086
0.742125	0.600242246303146	-2.1748819970751057
0.742175	0.6001883261442837	-2.174534929789772
0.742225	0.6001344295799611	-2.1741878076213395
0.742275	0.6000805565973077	-2.173840630595052
0.742325	0.6000267071834632	-2.173493398736136
0.742375	0.5999728813255779	-2.173146112069803
0.742425	0.5999190790108119	-2.172798770621251
0.742475	0.5998653002263368	-2.1724513744156617
0.742525	0.5998115449593326	-2.172103923478204
0.742575	0.599757813196992	-2.171756417834031
0.742625	0.5997041049265166	-2.1714088575082826
0.742675	0.5996504201351193	-2.1710612425260822
0.742725	0.5995967588100224	-2.170713572912538
0.742775	0.5995431209384597	-2.170365848692745
0.742825	0.5994895065076745	-2.170018069891781
0.742875	0.5994359155049208	-2.1696702365347136
0.742925	0.5993823479174626	-2.1693223486465905
0.742975	0.5993288037325739	-2.1689744062524503
0.743025	0.5992752829375411	-2.1686264093773104
0.743075	0.5992217855196592	-2.1682783580461784
0.743125	0.5991683114662334	-2.1679302522840476
0.743175	0.5991148607645792	-2.1675820921158953
0.743225	0.5990614334020231	-2.167233877566682
0.743275	0.5990080293659015	-2.1668856086613557
0.743325	0.598954648643559	-2.1665372854248544
0.743375	0.5989012912223535	-2.166188907882093
0.743425	0.5988479570896516	-2.1658404760579772
0.743475	0.5987946462328312	-2.1654919899773977
0.743525	0.5987413586392799	-2.1651434496652286
0.743575	0.5986880942963945	-2.1647948551463303
0.743625	0.5986348531915834	-2.1644462064455503
0.743675	0.5985816353122648	-2.1640975035877195
0.743725	0.5985284406458656	-2.1637487465976584
0.743775	0.5984752691798253	-2.1633999355001685
0.743825	0.5984221209015914	-2.1630510703200376
0.743875	0.5983689957986222	-2.1627021510820406
0.743925	0.5983158938583872	-2.162353177810936
0.743975	0.5982628150683644	-2.1620041505314704
0.744025	0.5982097594160443	-2.161655069268374
0.744075	0.5981567268889241	-2.1613059340463625
0.744125	0.5981037174745142	-2.160956744890141
0.744175	0.5980507311603327	-2.1606075018243938
0.744225	0.5979977679339082	-2.1602582048738
0.744275	0.5979448277827809	-2.159908854063014
0.744325	0.5978919106945007	-2.1595594494166814
0.744375	0.597839016656626	-2.159209990959435
0.744425	0.5977861456567255	-2.158860478715891
0.744475	0.5977332976823795	-2.158510912710651
0.744525	0.5976804727211769	-2.158161292968303
0.744575	0.5976276707607179	-2.157811619513419
0.744625	0.5975748917886119	-2.157461892370557
0.744675	0.5975221357924777	-2.1571121115642655
0.744725	0.5974694027599453	-2.156762277119072
0.744775	0.5974166926786526	-2.1564123890594975
0.744825	0.5973640055362495	-2.156062447410042
0.744875	0.5973113413203947	-2.155712452195194
0.744925	0.5972587000187565	-2.15536240343943
0.744975	0.5972060816190147	-2.1550123011672087
0.745025	0.5971534861088583	-2.1546621454029737
0.745075	0.5971009134759862	-2.154311936171158
0.745125	0.5970483637081064	-2.153961673496178
0.745175	0.5969958367929374	-2.1536113574024394
0.745225	0.5969433327182081	-2.1532609879143303
0.745275	0.596890851471657	-2.152910565056227
0.745325	0.5968383930410304	-2.1525600888524923
0.745375	0.5967859574140876	-2.1522095593274697
0.745425	0.5967335445785955	-2.1518589765054954
0.745475	0.5966811545223316	-2.151508340410889
0.745525	0.596628787233084	-2.151157651067954
0.745575	0.5965764426986495	-2.1508069085009818
0.745625	0.5965241209068344	-2.1504561127342487
0.745675	0.5964718218454563	-2.150105263792018
0.745725	0.5964195455023418	-2.1497543616985393
0.745775	0.596367291865326	-2.1494034064780467
0.745825	0.5963150609222553	-2.1490523981547645
0.745875	0.5962628526609858	-2.148701336752896
0.745925	0.596210667069382	-2.1483502222966377
0.745975	0.5961585041353187	-2.14799905481017
0.746025	0.596106363846681	-2.147647834317655
0.746075	0.5960542461913634	-2.147296560843247
0.746125	0.5960021511572705	-2.1469452344110826
0.746175	0.5959500787323163	-2.146593855045285
0.746225	0.5958980289044238	-2.1462424227699644
0.746275	0.5958460016615259	-2.145890937609221
0.746325	0.5957939969915652	-2.145539399587134
0.746375	0.5957420148824955	-2.1451878087277705
0.746425	0.5956900553222786	-2.1448361650551866
0.746475	0.5956381182988867	-2.144484468593424
0.746525	0.5955862038002995	-2.1441327193665094
0.746575	0.5955343118145094	-2.143780917398456
0.746625	0.595482442329516	-2.1434290627132637
0.746675	0.5954305953333295	-2.1430771553349177
0.746725	0.59537877081397	-2.142725195287391
0.746775	0.5953269687594661	-2.142373182594643
0.746825	0.5952751891578566	-2.142021117280618
0.746875	0.5952234319971899	-2.141668999369246
0.746925	0.5951716972655251	-2.141316828884443
0.746975	0.5951199849509284	-2.1409646058501166
0.747025	0.5950682950414771	-2.1406123302901543
0.747075	0.595016627525257	-2.1402600022284313
0.747125	0.5949649823903642	-2.139907621688813
0.747175	0.5949133596249033	-2.1395551886951476
0.747225	0.5948617592169906	-2.1392027032712706
0.747275	0.5948101811547486	-2.1388501654410037
0.747325	0.5947586254263133	-2.138497575228154
0.747375	0.5947070920198276	-2.1381449326565174
0.747425	0.5946555809234423	-2.137792237749876
0.747475	0.5946040921253214	-2.137439490531996
0.747525	0.5945526256136351	-2.13708669102663
0.747575	0.5945011813765658	-2.1367338392575195
0.747625	0.5944497594023022	-2.136380935248394
0.747675	0.5943983596790452	-2.136027979022962
0.747725	0.5943469821950048	-2.135674970604925
0.747775	0.5942956269383982	-2.135321910017971
0.747825	0.5942442938974529	-2.134968797285772
0.747875	0.5941929830604059	-2.1346156324319883
0.747925	0.5941416944155056	-2.134262415480262
0.747975	0.5940904279510067	-2.1339091464542284
0.748025	0.594039183655174	-2.1335558253775075
0.748075	0.5939879615162824	-2.133202452273704
0.748125	0.5939367615226151	-2.1328490271664124
0.748175	0.593885583662466	-2.1324955500792075
0.748225	0.5938344279241368	-2.132142021035657
0.748275	0.5937832942959393	-2.131788440059311
0.748325	0.593732182766195	-2.131434807173711
0.748375	0.5936810933232342	-2.131081122402384
0.748425	0.5936300259553965	-2.1307273857688362
0.748475	0.5935789806510321	-2.1303735972965656
0.748525	0.5935279573984965	-2.130019757009063
0.748575	0.5934769561861578	-2.1296658649297977
0.748625	0.5934259770023921	-2.1293119210822287
0.748675	0.593375019835586	-2.1289579254898
0.748725	0.5933240846741334	-2.1286038781759458
0.748775	0.5932731715064384	-2.128249779164084
0.748825	0.5932222803209138	-2.1278956284776216
0.748875	0.5931714111059824	-2.1275414261399495
0.748925	0.5931205638500762	-2.127187172174445
0.748975	0.5930697385416357	-2.1268328666044765
0.749025	0.5930189351691111	-2.1264785094533964
0.749075	0.5929681537209609	-2.126124100744542
0.749125	0.592917394185653	-2.1257696405012414
0.749175	0.5928666565516654	-2.1254151287468077
0.749225	0.5928159408074841	-2.125060565504541
0.749275	0.5927652469416036	-2.124705950797729
0.749325	0.592714574942529	-2.1243512846496424
0.749375	0.5926639247987746	-2.1239965670835415
0.749425	0.5926132964988623	-2.1236417981226756
0.749475	0.5925626900313236	-2.1232869777902788
0.749525	0.5925121053846997	-2.122932106109573
0.749575	0.5924615425475414	-2.122577183103762
0.749625	0.5924110015084064	-2.1222222087960447
0.749675	0.5923604822558628	-2.121867183209603
0.749725	0.5923099847784878	-2.121512106367603
0.749775	0.5922595090648664	-2.1211569782932034
0.749825	0.5922090551035953	-2.120801799009543
0.749875	0.5921586228832773	-2.1204465685397547
0.749925	0.5921082123925268	-2.120091286906955
0.749975	0.5920578236199644	-2.1197359541342453
0.750025	0.5920074565542198	-2.1193805702447186
0.750075	0.5919571111839347	-2.119025135261452
0.750125	0.5919067874977558	-2.118669649207512
0.750175	0.5918564854843441	-2.118314112105945
0.750225	0.5918062051323648	-2.1179585239797927
0.750275	0.5917559464304927	-2.1176028848520803
0.750325	0.5917057093674128	-2.117247194745822
0.750375	0.591655493931818	-2.1168914536840173
0.750425	0.5916053001124105	-2.1165356616896545
0.750475	0.5915551278979018	-2.1161798187857057
0.750525	0.5915049772770119	-2.115823924995135
0.750575	0.5914548482384705	-2.115467980340888
0.750625	0.5914047407710147	-2.1151119848459006
0.750675	0.5913546548633919	-2.1147559385330945
0.750725	0.5913045905043575	-2.11439984142538
0.750775	0.5912545476826752	-2.1140436935456552
0.750825	0.5912045263871182	-2.1136874949168054
0.750875	0.5911545266064694	-2.113331245561699
0.750925	0.5911045483295184	-2.1129749455031965
0.750975	0.5910545915450652	-2.112618594764143
0.751025	0.5910046562419187	-2.1122621933673704
0.751075	0.590954742408896	-2.111905741335701
0.751125	0.5909048500348225	-2.1115492386919406
0.751175	0.5908549791085329	-2.111192685458886
0.751225	0.5908051296188706	-2.1108360816593192
0.751275	0.5907553015546883	-2.110479427316008
0.751325	0.590705494904846	-2.110122722451709
0.751375	0.5906557096582146	-2.109765967089167
0.751425	0.5906059458036718	-2.1094091612511123
0.751475	0.5905562033301064	-2.109052304960261
0.751525	0.5905064822264128	-2.108695398239323
0.751575	0.5904567824814959	-2.108338441110989
0.751625	0.5904071040842686	-2.1079814335979403
0.751675	0.590357447023652	-2.107624375722845
0.751725	0.5903078112885776	-2.1072672675083566
0.751775	0.5902581968679848	-2.106910108977118
0.751825	0.5902086037508201	-2.106552900151763
0.751875	0.5901590319260415	-2.106195641054905
0.751925	0.590109481382615	-2.1058383317091485
0.751975	0.5900599521095139	-2.1054809721370877
0.752025	0.5900104440957212	-2.105123562361299
0.752075	0.5899609573302269	-2.1047661024043536
0.752125	0.5899114918020317	-2.104408592288801
0.752175	0.5898620475001429	-2.1040510320371886
0.752225	0.5898126244135791	-2.1036934216720424
0.752275	0.5897632225313629	-2.103335761215881
0.752325	0.5897138418425305	-2.1029780506912084
0.752375	0.5896644823361233	-2.102620290120516
0.752425	0.5896151440011931	-2.1022624795262828
0.752475	0.5895658268267996	-2.101904618930976
0.752525	0.5895165308020115	-2.1015467083570485
0.752575	0.5894672559159052	-2.101188747826944
0.752625	0.5894180021575655	-2.1008307373630934
0.752675	0.5893687695160872	-2.1004726769879136
0.752725	0.5893195579805717	-2.1001145667238084
0.752775	0.5892703675401292	-2.099756406593172
0.752825	0.5892211981838804	-2.0993981966183815
0.752875	0.5891720499009534	-2.099039936821805
0.752925	0.5891229226804836	-2.098681627225798
0.752975	0.5890738165116157	-2.098323267852702
0.753025	0.5890247313835032	-2.0979648587248496
0.753075	0.588975667285308	-2.097606399864558
0.753125	0.5889266242062001	-2.097247891294132
0.753175	0.5888776021353581	-2.096889333035865
0.753225	0.5888286010619692	-2.0965307251120375
0.753275	0.5887796209752291	-2.0961720675449182
0.753325	0.5887306618643401	-2.095813360356766
0.753375	0.5886817237185153	-2.0954546035698227
0.753425	0.5886328065269766	-2.0950957972063198
0.753475	0.5885839102789496	-2.0947369412884806
0.753525	0.5885350349636743	-2.0943780358385076
0.753575	0.5884861805703954	-2.0940190808786
0.753625	0.5884373470883676	-2.093660076430938
0.753675	0.5883885345068528	-2.0933010225176933
0.753725	0.5883397428151226	-2.092941919161022
0.753775	0.5882909720024562	-2.092582766383071
0.753825	0.5882422220581404	-2.0922235642059746
0.753875	0.5881934929714704	-2.0918643126518544
0.753925	0.5881447847317508	-2.0915050117428224
0.753975	0.5880960973282936	-2.0911456615009745
0.754025	0.5880474307504198	-2.0907862619483977
0.754075	0.5879987849874582	-2.090426813107162
0.754125	0.5879501600287473	-2.090067314999328
0.754175	0.5879015558636315	-2.0897077676469467
0.754225	0.5878529724814647	-2.089348171072054
0.754275	0.5878044098716105	-2.0889885252966724
0.754325	0.5877558680234382	-2.0886288303428167
0.754375	0.5877073469263242	-2.088269086232487
0.754425	0.5876588465696567	-2.087909292987672
0.754475	0.5876103669428321	-2.087549450630347
0.754525	0.5875619080352525	-2.087189559182475
0.754575	0.5875134698363296	-2.0868296186660107
0.754625	0.5874650523354811	-2.0864696291028957
0.754675	0.5874166555221372	-2.086109590515055
0.754725	0.5873682793857326	-2.085749502924404
0.754775	0.5873199239157132	-2.0853893663528473
0.754825	0.5872715891015298	-2.085029180822277
0.754875	0.587223274932643	-2.0846689463545736
0.754925	0.5871749813985224	-2.084308662971605
0.754975	0.5871267084886441	-2.0839483306952276
0.755025	0.5870784561924927	-2.0835879495472858
0.755075	0.5870302244995619	-2.08322751954961
0.755125	0.5869820133993537	-2.0828670407240195
0.755175	0.586933822881376	-2.0825065130923255
0.755225	0.5868856529351462	-2.0821459366763246
0.755275	0.586837503550191	-2.0817853114977973
0.755325	0.5867893747160434	-2.0814246375785186
0.755375	0.5867412664222449	-2.081063914940249
0.755425	0.5866931786583464	-2.080703143604737
0.755475	0.5866451114139049	-2.0803423235937193
0.755525	0.5865970646784869	-2.07998145492892
0.755575	0.5865490384416644	-2.079620537632057
0.755625	0.5865010326930207	-2.079259571724827
0.755675	0.5864530474221449	-2.078898557228922
0.755725	0.5864050826186374	-2.078537494166017
0.755775	0.5863571382721027	-2.0781763825577797
0.755825	0.5863092143721543	-2.0778152224258646
0.755875	0.5862613109084156	-2.077454013791913
0.755925	0.5862134278705164	-2.077092756677554
0.755975	0.5861655652480957	-2.076731451104405
0.756025	0.586117723030799	-2.076370097094075
0.756075	0.5860699012082798	-2.0760086946681597
0.756125	0.5860220997702005	-2.0756472438482425
0.756175	0.585974318706231	-2.0752857446558943
0.756225	0.58592655800605	-2.074924197112674
0.756275	0.5858788176593436	-2.0745626012401317
0.756325	0.5858310976558038	-2.0742009570598046
0.756375	0.5857833979851336	-2.0738392645932144
0.756425	0.5857357186370421	-2.073477523861876
0.756475	0.5856880596012478	-2.07311573488729
0.756525	0.5856404208674755	-2.0727538976909465
0.756575	0.5855928024254592	-2.0723920122943222
0.756625	0.5855452042649398	-2.0720300787188846
0.756675	0.5854976263756674	-2.071668096986088
0.756725	0.5854500687473987	-2.071306067117375
0.756775	0.5854025313698988	-2.070943989134178
0.756825	0.5853550142329408	-2.070581863057916
0.756875	0.5853075173263047	-2.0702196889099995
0.756925	0.5852600406397791	-2.0698574667118224
0.756975	0.5852125841631601	-2.0694951964847714
0.757025	0.5851651478862515	-2.0691328782502207
0.757075	0.5851177317988655	-2.0687705120295328
0.757125	0.5850703358908228	-2.0684080978440558
0.757175	0.5850229601519513	-2.0680456357151282
0.757225	0.5849756045720867	-2.0676831256640775
0.757275	0.5849282691410717	-2.067320567712219
0.757325	0.5848809538487579	-2.0669579618808562
0.757375	0.5848336586850029	-2.066595308191285
0.757425	0.5847863836396742	-2.066232606664785
0.757475	0.5847391287026455	-2.0658698573226273
0.757525	0.5846918938637996	-2.0655070601860683
0.757575	0.5846446791130269	-2.0651442152763515
0.757625	0.5845974844402244	-2.064781322614718
0.757675	0.5845503098352971	-2.0644183822223887
0.757725	0.5845031552881574	-2.064055394120578
0.757775	0.5844560207887277	-2.063692358330485
0.757825	0.5844089063269364	-2.063329274873299
0.757875	0.584361811892719	-2.062966143770199
0.757925	0.5843147374760204	-2.0626029650423496
0.757975	0.584267683066793	-2.0622397387109057
0.758025	0.5842206486549952	-2.061876464797014
0.758075	0.5841736342305937	-2.0615131433218075
0.758125	0.5841266397835626	-2.061149774306406
0.758175	0.5840796653038849	-2.060786357771918
0.758225	0.5840327107815513	-2.060422893739442
0.758275	0.583985776206559	-2.060059382230066
0.758325	0.5839388615689133	-2.059695823264867
0.758375	0.583891966858626	-2.0593322168649073
0.758425	0.5838450920657191	-2.0589685630512404
0.758475	0.5837982371802207	-2.058604861844907
0.758525	0.5837514021921668	-2.0582411132669383
0.758575	0.5837045870915993	-2.0578773173383547
0.758625	0.5836577918685701	-2.0575134740801637
0.758675	0.5836110165131381	-2.0571495835133615
0.758725	0.5835642610153702	-2.056785645658932
0.758775	0.5835175253653392	-2.05642166053785
0.758825	0.5834708095531271	-2.056057628171079
0.758875	0.5834241135688223	-2.055693548579571
0.758925	0.5833774374025215	-2.055329421784264
0.758975	0.5833307810443303	-2.054965247806087
0.759025	0.5832841444843593	-2.0546010266659596
0.759075	0.583237527712726	-2.054236758384789
0.759125	0.5831909307195584	-2.053872442983468
0.759175	0.5831443534949905	-2.053508080482885
0.759225	0.5830977960291633	-2.0531436709039124
0.759275	0.5830512583122263	-2.052779214267411
0.759325	0.5830047403343356	-2.052414710594233
0.759375	0.5829582420856565	-2.0520501599052148
0.759425	0.5829117635563609	-2.051685562221187
0.759475	0.5828653047366276	-2.0513209175629665
0.759525	0.5828188656166435	-2.050956225951359
0.759575	0.5827724461866023	-2.0505914874071625
0.759625	0.5827260464367049	-2.0502267019511615
0.759675	0.5826796663571603	-2.0498618696041246
0.759725	0.5826333059381859	-2.049496990386816
0.759775	0.5825869651700057	-2.049132064319984
0.759825	0.5825406440428506	-2.048767091424373
0.759875	0.5824943425469582	-2.04840207172071
0.759925	0.5824480606725764	-2.0480370052297117
0.759975	0.5824017984099573	-2.0476718919720844
0.760025	0.5823555557493628	-2.0473067319685248
0.760075	0.582309332681062	-2.0469415252397156
0.760125	0.5822631291953289	-2.046576271806333
0.760175	0.5822169452824492	-2.046210971689038
0.760225	0.5821707809327114	-2.045845624908482
0.760275	0.5821246361364132	-2.0454802314853047
0.760325	0.5820785108838612	-2.0451147914401373
0.760375	0.5820324051653676	-2.0447493047935983
0.760425	0.581986318971252	-2.044383771566295
0.760475	0.5819402522918411	-2.044018191778823
0.760525	0.5818942051174689	-2.0436525654517714
0.760575	0.581848177438478	-2.0432868926057126
0.760625	0.5818021692452185	-2.0429211732612105
0.760675	0.5817561805280466	-2.0425554074388192
0.760725	0.5817102112773263	-2.0421895951590785
0.760775	0.5816642614834285	-2.041823736442522
0.760825	0.5816183311367317	-2.04145783130967
0.760875	0.5815724202276217	-2.041091879781031
0.760925	0.5815265287464922	-2.0407258818771026
0.760975	0.581480656683742	-2.040359837618376
0.761025	0.5814348040297803	-2.039993747025323
0.761075	0.5813889707750203	-2.039627610118413
0.761125	0.5813431569098865	-2.039261426918097
0.761175	0.5812973624248061	-2.0388951974448233
0.761225	0.581251587310216	-2.038528921719024
0.761275	0.5812058315565609	-2.038162599761121
0.761325	0.5811600951542916	-2.0377962315915283
0.761375	0.5811143780938651	-2.0374298172306458
0.761425	0.5810686803657477	-2.037063356698864
0.761475	0.5810230019604125	-2.036696850016562
0.761525	0.5809773428683394	-2.036330297204109
0.761575	0.5809317030800141	-2.0359636982818636
0.761625	0.5808860825859311	-2.0355970532701737
0.761675	0.5808404813765937	-2.0352303621893704
0.761725	0.5807948994425091	-2.0348636250597845
0.761775	0.5807493367741935	-2.034496841901731
0.761825	0.5807037933621697	-2.0341300127355106
0.761875	0.5806582691969677	-2.0337631375814187
0.761925	0.5806127642691244	-2.0333962164597397
0.761975	0.5805672785691841	-2.0330292493907463
0.762025	0.580521812087698	-2.032662236394697
0.762075	0.5804763648152257	-2.0322951774918447
0.762125	0.5804309367423327	-2.03192807270243
0.762175	0.580385527859591	-2.031560922046682
0.762225	0.5803401381575821	-2.0311937255448163
0.762275	0.5802947676268914	-2.030826483217045
0.762325	0.5802494162581134	-2.0304591950835653
0.762375	0.5802040840418495	-2.0300918611645615
0.762425	0.5801587709687089	-2.029724481480212
0.762475	0.5801134770293066	-2.0293570560506824
0.762525	0.5800682022142638	-2.0289895848961277
0.762575	0.5800229465142109	-2.0286220680366904
0.762625	0.5799777099197843	-2.0282545054925065
0.762675	0.5799324924216273	-2.0278868972836994
0.762725	0.5798872940103902	-2.027519243430384
0.762775	0.5798421146767323	-2.0271515439526584
0.762825	0.5797969544113156	-2.0267837988706185
0.762875	0.5797518132048136	-2.026416008204343
0.762925	0.5797066910479056	-2.026048171973903
0.762975	0.5796615879312769	-2.0256802901993574
0.763025	0.5796165038456216	-2.0253123629007543
0.763075	0.579571438781638	-2.0249443900981365
0.763125	0.5795263927300317	-2.0245763718115315
0.763175	0.5794813656815173	-2.0242083080609574
0.763225	0.5794363576268147	-2.0238401988664223
0.763275	0.5793913685566517	-2.023472044247923
0.763325	0.5793463984617637	-2.023103844225447
0.763375	0.5793014473328928	-2.022735598818968
0.763425	0.5792565151607865	-2.0223673080484543
0.763475	0.5792116019361998	-2.0219989719338614
0.763525	0.5791667076498969	-2.0216305904951315
0.763575	0.5791218322926457	-2.021262163752199
0.763625	0.5790769758552214	-2.0208936917249907
0.763675	0.5790321383284085	-2.0205251744334203
0.763725	0.5789873197029973	-2.0201566118973897
0.763775	0.5789425199697845	-2.0197880041367924
0.763825	0.5788977391195744	-2.019419351171508
0.763875	0.5788529771431772	-2.0190506530214107
0.763925	0.5788082340314089	-2.018681909706366
0.763975	0.5787635097750968	-2.018313121246222
0.764025	0.578718804365072	-2.0179442876608182
0.764075	0.5786741177921715	-2.017575408969987
0.764125	0.5786294500472408	-2.017206485193548
0.764175	0.5785848011211312	-2.0168375163513135
0.764225	0.5785401710047018	-2.0164685024630806
0.764275	0.5784955596888195	-2.0160994435486383
0.764325	0.5784509671643556	-2.015730339627768
0.764375	0.5784063934221895	-2.0153611907202396
0.764425	0.5783618384532074	-2.0149919968458074
0.764475	0.578317302248303	-2.014622758024222
0.764525	0.5782727847983751	-2.0142534742752214
0.764575	0.5782282860943306	-2.0138841456185324
0.764625	0.5781838061270842	-2.0135147720738735
0.764675	0.5781393448875539	-2.013145353660952
0.764725	0.5780949023666673	-2.0127758903994657
0.764775	0.5780504785553592	-2.0124063823090994
0.764825	0.5780060734445688	-2.0120368294095314
0.764875	0.5779616870252433	-2.0116672317204287
0.764925	0.5779173192883372	-2.011297589261445
0.764975	0.5778729702248115	-2.0109279020522264
0.765025	0.577828639825634	-2.0105581701124082
0.765075	0.5777843280817786	-2.0101883934616174
0.765125	0.5777400349842259	-2.009818572119471
0.765175	0.5776957605239637	-2.0094487061055717
0.765225	0.5776515046919869	-2.0090787954395153
0.765275	0.5776072674792955	-2.0087088401408866
0.765325	0.5775630488768981	-2.008338840229261
0.765375	0.577518848875809	-2.007968795724204
0.765425	0.5774746674670491	-2.007598706645269
0.765475	0.5774305046416482	-2.0072285730119988
0.765525	0.57738636039064	-2.00685839484393
0.765575	0.577342234705066	-2.0064881721605863
0.765625	0.5772981275759744	-2.0061179049814806
0.765675	0.5772540389944186	-2.0057475933261197
0.765725	0.5772099689514603	-2.005377237213996
0.765775	0.5771659174381678	-2.005006836664592
0.765825	0.5771218844456152	-2.004636391697385
0.765875	0.5770778699648844	-2.0042659023318357
0.765925	0.5770338739870632	-2.0038953685873997
0.765975	0.576989896503246	-2.003524790483519
0.766025	0.5769459375045347	-2.003154168039628
0.766075	0.5769019969820367	-2.0027835012751507
0.766125	0.5768580749268666	-2.0024127902095006
0.766175	0.5768141713301459	-2.0020420348620793
0.766225	0.5767702861829999	-2.001671235252285
0.766275	0.5767264194765641	-2.001300391399499
0.766325	0.5766825712019789	-2.000929503323096
0.766375	0.5766387413503925	-2.000558571042438
0.766425	0.5765949299129582	-2.0001875945768797
0.766475	0.576551136880838	-1.9998165739457605
0.766525	0.576507362245198	-1.9994455091684202
0.766575	0.576463605997211	-1.999074400264179
0.766625	0.5764198681280571	-1.9987032472523558
0.766675	0.5763761486289245	-1.99833205015225
0.766725	0.5763324474910068	-1.9979608089831573
0.766775	0.5762887647055017	-1.9975895237643613
0.766825	0.5762451002636164	-1.9972181945151373
0.766875	0.5762014541565648	-1.9968468212547483
0.766925	0.5761578263755642	-1.9964754040024515
0.766975	0.5761142169118414	-1.9961039427774898
0.767025	0.5760706257566296	-1.9957324375990977
0.767075	0.5760270529011681	-1.9953608884864988
0.767125	0.5759834983367017	-1.994989295458909
0.767175	0.5759399620544817	-1.9946176585355353
0.767225	0.5758964440457669	-1.9942459777355712
0.767275	0.5758529443018221	-1.9938742530782017
0.767325	0.5758094628139183	-1.9935024845826055
0.767375	0.5757659995733346	-1.9931306722679458
0.767425	0.5757225545713536	-1.9927588161533798
0.767475	0.5756791277992662	-1.992386916258055
0.767525	0.5756357192483703	-1.9920149726011065
0.767575	0.5755923289099681	-1.99164298520166
0.767625	0.5755489567753695	-1.9912709540788351
0.767675	0.5755056028358926	-1.9908988792517355
0.767725	0.575462267082859	-1.9905267607394634
0.767775	0.5754189495075991	-1.9901545985611002
0.767825	0.575375650101449	-1.989782392735725
0.767875	0.5753323688557493	-1.9894101432824078
0.767925	0.5752891057618493	-1.9890378502202084
0.767975	0.5752458608111032	-1.9886655135681734
0.768025	0.575202633994872	-1.988293133345343
0.768075	0.5751594253045259	-1.987920709570744
0.768125	0.5751162347314361	-1.9875482422633972
0.768175	0.5750730622669833	-1.9871757314423155
0.768225	0.5750299079025548	-1.9868031771264962
0.768275	0.5749867716295437	-1.9864305793349288
0.768325	0.5749436534393494	-1.9860579380865961
0.768375	0.574900553323379	-1.9856852534004659
0.768425	0.5748574712730437	-1.9853125252955008
0.768475	0.5748144072797614	-1.984939753790655
0.768525	0.5747713613349574	-1.9845669389048688
0.768575	0.5747283334300626	-1.9841940806570773
0.768625	0.574685323556515	-1.9838211790662021
0.768675	0.5746423317057575	-1.9834482341511552
0.768725	0.5745993578692407	-1.9830752459308412
0.768775	0.5745564020384216	-1.982702214424152
0.768825	0.5745134642047623	-1.9823291396499736
0.768875	0.5744705443597318	-1.9819560216271825
0.768925	0.5744276424948059	-1.9815828603746422
0.768975	0.5743847586014657	-1.981209655911208
0.769025	0.5743418926711987	-1.9808364082557255
0.769075	0.5742990446954991	-1.9804631174270342
0.769125	0.5742562146658673	-1.9800897834439608
0.769175	0.5742134025738095	-1.9797164063253225
0.769225	0.5741706084108389	-1.979342986089927
0.769275	0.5741278321684742	-1.9789695227565713
0.769325	0.5740850738382409	-1.9785960163440466
0.769375	0.5740423334116718	-1.9782224668711301
0.769425	0.573999610880304	-1.977848874356591
0.769475	0.5739569062356816	-1.9774752388191896
0.769525	0.5739142194693555	-1.977101560277679
0.769575	0.5738715505728813	-1.9767278387507983
0.769625	0.5738288995378221	-1.9763540742572792
0.769675	0.573786266355745	-1.9759802668158493
0.769725	0.5737436510182258	-1.9756064164452178
0.769775	0.5737010535168476	-1.9752325231640857
0.769825	0.5736584738431971	-1.9748585869911501
0.769875	0.5736159119888677	-1.9744846079450948
0.769925	0.5735733679454588	-1.9741105860445958
0.769975	0.5735308417045759	-1.9737365213083193
0.770025	0.5734883332578324	-1.9733624137549188
0.770075	0.5734458425968458	-1.9729882634030422
0.770125	0.5734033697132402	-1.9726140702713286
0.770175	0.5733609145986465	-1.9722398343784044
0.770225	0.5733184772447009	-1.9718655557428897
0.770275	0.5732760576430475	-1.9714912343833928
0.770325	0.5732336557853339	-1.9711168703185145
0.770375	0.573191271663216	-1.9707424635668456
0.770425	0.573148905268355	-1.9703680141469653
0.770475	0.5731065565924172	-1.9699935220774483
0.770525	0.5730642256270768	-1.9696189873768564
0.770575	0.5730219123640143	-1.9692444100637387
0.770625	0.572979616794915	-1.9688697901566425
0.770675	0.5729373389114687	-1.9684951276741023
0.770725	0.5728950787053748	-1.968120422634643
0.770775	0.5728528361683379	-1.9677456750567788
0.770825	0.5728106112920668	-1.9673708849590172
0.770875	0.5727684040682773	-1.9669960523598573
0.770925	0.5727262144886913	-1.9666211772777882
0.770975	0.5726840425450375	-1.9662462597312846
0.771025	0.5726418882290503	-1.9658712997388177
0.771075	0.5725997515324699	-1.9654962973188466
0.771125	0.5725576324470429	-1.9651212524898234
0.771175	0.5725155309645201	-1.9647461652701912
0.771225	0.572473447076662	-1.9643710356783786
0.771275	0.5724313807752326	-1.9639958637328092
0.771325	0.5723893320520009	-1.9636206494519002
0.771375	0.5723473008987434	-1.963245392854054
0.771425	0.5723052873072431	-1.9628700939576658
0.771475	0.5722632912692879	-1.9624947527811234
0.771525	0.5722213127766731	-1.9621193693428025
0.771575	0.5721793518211985	-1.961743943661071
0.771625	0.5721374083946709	-1.9613684757542875
0.771675	0.5720954824889033	-1.9609929656408018
0.771725	0.5720535740957133	-1.9606174133389533
0.771775	0.5720116832069252	-1.9602418188670732
0.771825	0.5719698098143691	-1.9598661822434849
0.771875	0.5719279539098807	-1.9594905034865011
0.771925	0.5718861154853045	-1.9591147826144206
0.771975	0.5718442945324863	-1.958739019645544
0.772025	0.5718024910432818	-1.9583632145981549
0.772075	0.5717607050095497	-1.95798736749053
0.772125	0.5717189364231562	-1.9576114783409346
0.772175	0.5716771852759734	-1.957235547167629
0.772225	0.5716354515598806	-1.956859573988858
0.772275	0.5715937352667596	-1.9564835588228655
0.772325	0.5715520363885003	-1.95610750168788
0.772375	0.5715103549169985	-1.955731402602125
0.772425	0.5714686908441559	-1.9553552615838135
0.772475	0.5714270441618805	-1.9549790786511438
0.772525	0.5713854148620846	-1.9546028538223164
0.772575	0.5713438029366885	-1.954226587115513
0.772625	0.5713022083776164	-1.9538502785489107
0.772675	0.571260631176799	-1.9534739281406779
0.772725	0.5712190713261728	-1.9530975359089722
0.772775	0.5711775288176807	-1.9527211018719441
0.772825	0.5711360036432711	-1.9523446260477313
0.772875	0.5710944957949001	-1.9519681084544631
0.772925	0.5710530052645274	-1.9515915491102631
0.772975	0.5710115320441185	-1.9512149480332464
0.773025	0.5709700761256449	-1.9508383052415146
0.773075	0.5709286375010847	-1.950461620753165
0.773125	0.5708872161624213	-1.9500848945862832
0.773175	0.5708458121016442	-1.9497081267589464
0.773225	0.5708044253107477	-1.9493313172892244
0.773275	0.5707630557817339	-1.9489544661951745
0.773325	0.5707217035066089	-1.9485775734948478
0.773375	0.5706803684773865	-1.9482006392062843
0.773425	0.5706390506860851	-1.947823663347516
0.773475	0.5705977501247286	-1.947446645936568
0.773525	0.570556466785346	-1.9470695869914554
0.773575	0.5705152006599753	-1.9466924865301802
0.773625	0.5704739517406558	-1.946315344570743
0.773675	0.5704327200194358	-1.9459381611311295
0.773725	0.5703915054883679	-1.94556093622932
0.773775	0.5703503081395116	-1.9451836698832843
0.773825	0.5703091279649316	-1.9448063621109826
0.773875	0.5702679649566984	-1.944429012930368
0.773925	0.5702268191068872	-1.9440516223593838
0.773975	0.5701856904075808	-1.9436741904159636
0.774025	0.5701445788508671	-1.943296717118034
0.774075	0.5701034844288401	-1.9429192024835087
0.774125	0.5700624071335973	-1.9425416465302976
0.774175	0.5700213469572438	-1.9421640492763008
0.774225	0.5699803038918905	-1.9417864107394096
0.774275	0.5699392779296529	-1.9414087309375043
0.774325	0.5698982690626534	-1.9410310098884578
0.774375	0.5698572772830208	-1.9406532476101324
0.774425	0.5698163025828878	-1.9402754441203827
0.774475	0.5697753449543939	-1.9398975994370553
0.774525	0.5697344043896831	-1.939519713577987
0.774575	0.5696934808809059	-1.9391417865610088
0.774625	0.5696525744202183	-1.9387638184039389
0.774675	0.5696116849997827	-1.9383858091245907
0.774725	0.569570812611765	-1.9380077587407647
0.774775	0.5695299572483403	-1.9376296672702544
0.774825	0.5694891189016866	-1.9372515347308448
0.774875	0.5694482975639867	-1.9368733611403122
0.774925	0.5694074932274333	-1.936495146516422
0.774975	0.5693667058842208	-1.936116890876934
0.775025	0.5693259355265502	-1.935738594239599
0.775075	0.56928518214663	-1.935360256622157
0.775125	0.5692444457366701	-1.934981878042344
0.775175	0.569203726288891	-1.9346034585178782
0.775225	0.5691630237955149	-1.9342249980664785
0.775275	0.5691223382487747	-1.9338464967058477
0.775325	0.5690816696409018	-1.9334679544536872
0.775375	0.5690410179641389	-1.9330893713276822
0.775425	0.5690003832107314	-1.9327107473455167
0.775475	0.5689597653729308	-1.9323320825248607
0.775525	0.5689191644429946	-1.9319533768833765
0.775575	0.5688785804131864	-1.9315746304387194
0.775625	0.5688380132757748	-1.9311958432085339
0.775675	0.5687974630230335	-1.9308170152104591
0.775725	0.5687569296472429	-1.9304381464621219
0.775775	0.5687164131406877	-1.9300592369811422
0.775825	0.5686759134956595	-1.9296802867851313
0.775875	0.5686354307044543	-1.9293012958916913
0.775925	0.5685949647593741	-1.928922264318416
0.775975	0.5685545156527264	-1.9285431920828922
0.776025	0.568514083376825	-1.9281640792026946
0.776075	0.5684736679239871	-1.9277849256953925
0.776125	0.5684332692865385	-1.9274057315785436
0.776175	0.5683928874568077	-1.9270264968697015
0.776225	0.5683525224271299	-1.9266472215864072
0.776275	0.5683121741898457	-1.9262679057461973
0.776325	0.5682718427373011	-1.9258885493665936
0.776375	0.5682315280618493	-1.9255091524651136
0.776425	0.5681912301558468	-1.9251297150592657
0.776475	0.5681509490116552	-1.9247502371665492
0.776525	0.5681106846216442	-1.924370718804458
0.776575	0.5680704369781867	-1.9239911599904709
0.776625	0.5680302060736617	-1.9236115607420647
0.776675	0.5679899919004536	-1.9232319210767055
0.776725	0.5679497944509531	-1.922852241011848
0.776775	0.5679096137175554	-1.9224725205649429
0.776825	0.5678694496926626	-1.9220927597534267
0.776875	0.5678293023686817	-1.9217129585947337
0.776925	0.5677891717380217	-1.9213331171062875
0.776975	0.5677490577931025	-1.9209532353055008
0.777025	0.5677089605263467	-1.9205733132097818
0.777075	0.5676688799301816	-1.9201933508365265
0.777125	0.5676288159970413	-1.9198133482031268
0.777175	0.5675887687193658	-1.9194333053269623
0.777225	0.567548738089599	-1.9190532222254046
0.777275	0.5675087241001912	-1.918673098915817
0.777325	0.5674687267435974	-1.9182929354155571
0.777375	0.5674287460122777	-1.9179127317419715
0.777425	0.5673887818986997	-1.9175324879123978
0.777475	0.5673488343953345	-1.917152203944167
0.777525	0.56730890349466	-1.9167718798546016
0.777575	0.5672689891891571	-1.9163915156610158
0.777625	0.5672290914713142	-1.9160111113807128
0.777675	0.5671892103336255	-1.9156306670309893
0.777725	0.5671493457685883	-1.915250182629134
0.777775	0.5671094977687057	-1.9148696581924292
0.777825	0.5670696663264883	-1.9144890937381434
0.777875	0.5670298514344513	-1.91410848928354
0.777925	0.5669900530851134	-1.9137278448458759
0.777975	0.5669502712710014	-1.9133471604423975
0.778025	0.5669105059846454	-1.9129664360903416
0.778075	0.5668707572185812	-1.912585671806941
0.778125	0.5668310249653502	-1.9122048676094154
0.778175	0.5667913092174998	-1.9118240235149773
0.778225	0.5667516099675821	-1.9114431395408316
0.778275	0.5667119272081538	-1.911062215704177
0.778325	0.5666722609317788	-1.910681252022198
0.778375	0.5666326111310243	-1.9103002485120784
0.778425	0.5665929777984642	-1.9099192051909868
0.778475	0.5665533609266757	-1.9095381220760896
0.778525	0.5665137605082441	-1.9091569991845423
0.778575	0.5664741765357573	-1.9087758365334924
0.778625	0.5664346090018111	-1.908394634140075
0.778675	0.5663950578990031	-1.908013392021426
0.778725	0.5663555232199421	-1.9076321101946614
0.778775	0.5663160049572381	-1.9072507886768968
0.778825	0.5662765031035061	-1.906869427485239
0.778875	0.5662370176513664	-1.906488026636786
0.778925	0.5661975485934462	-1.906106586148623
0.778975	0.5661580959223756	-1.9057251060378382
0.779025	0.5661186596307929	-1.9053435863214978
0.779075	0.5660792397113387	-1.9049620270166718
0.779125	0.5660398361566609	-1.904580428140412
0.779175	0.5660004489594108	-1.9041987897097712
0.779225	0.5659610781122482	-1.9038171117417848
0.779275	0.5659217236078358	-1.9034353942534872
0.779325	0.5658823854388412	-1.9030536372619007
0.779375	0.5658430635979376	-1.9026718407840433
0.779425	0.5658037580778056	-1.9022900048369182
0.779475	0.5657644688711277	-1.901908129437527
0.779525	0.565725195970593	-1.9015262146028602
0.779575	0.5656859393688954	-1.9011442603499007
0.779625	0.5656466990587347	-1.9007622666956234
0.779675	0.5656074750328148	-1.9003802336569968
0.779725	0.5655682672838466	-1.899998161250978
0.779775	0.5655290758045454	-1.8996160494945153
0.779825	0.5654899005876309	-1.8992338984045523
0.779875	0.5654507416258289	-1.8988517079980238
0.779925	0.5654115989118695	-1.8984694782918572
0.779975	0.565372472438489	-1.8980872093029681
0.780025	0.5653333621984274	-1.8977049010482687
0.780075	0.5652942681844318	-1.8973225535446578
0.780125	0.5652551903892543	-1.8969401668090295
0.780175	0.5652161288056503	-1.8965577408582708
0.780225	0.5651770834263826	-1.8961752757092578
0.780275	0.5651380542442164	-1.8957927713788618
0.780325	0.5650990412519244	-1.8954102278839424
0.780375	0.5650600444422839	-1.895027645241353
0.780425	0.5650210638080759	-1.8946450234679406
0.780475	0.564982099342088	-1.8942623625805428
0.780525	0.5649431510371132	-1.8938796625959873
0.780575	0.5649042188859492	-1.893496923531094
0.780625	0.5648653028813995	-1.8931141454026752
0.780675	0.5648264030162683	-1.892731328227543
0.780725	0.5647875192833709	-1.892348472022489
0.780775	0.5647486516755271	-1.891965576804302
0.780825	0.5647098001855575	-1.8915826425897646
0.780875	0.5646709648062911	-1.89119966939565
0.780925	0.5646321455305607	-1.8908166572387266
0.780975	0.5645933423512058	-1.8904336061357456
0.781025	0.5645545552610691	-1.8900505161034604
0.781075	0.5645157842529981	-1.889667387158611
0.781125	0.5644770293198466	-1.8892842193179307
0.781175	0.5644382904544737	-1.8889010125981462
0.781225	0.5643995676497433	-1.8885177670159747
0.781275	0.5643608608985243	-1.8881344825881243
0.781325	0.5643221701936908	-1.8877511593312966
0.781375	0.564283495528121	-1.8873677972621867
0.781425	0.5642448368946991	-1.8869843963974782
0.781475	0.5642061942863147	-1.8866009567538482
0.781525	0.5641675676958606	-1.8862174783479693
0.781575	0.5641289571162362	-1.8858339611965027
0.781625	0.5640903625403446	-1.885450405316105
0.781675	0.5640517839610952	-1.8850668107234196
0.781725	0.5640132213714025	-1.8846831774350854
0.781775	0.5639746747641874	-1.88429950546773
0.781825	0.5639361441323717	-1.883915794837979
0.781875	0.5638976294688852	-1.883532045562448
0.781925	0.5638591307666625	-1.8831482576577427
0.781975	0.5638206480186418	-1.8827644311404608
0.782025	0.5637821812177682	-1.882380566027195
0.782075	0.5637437303569908	-1.8819966623345261
0.782125	0.5637052954292621	-1.8816127200790316
0.782175	0.5636668764275423	-1.8812287392772784
0.782225	0.5636284733447948	-1.8808447199458287
0.782275	0.5635900861739906	-1.8804606621012288
0.782325	0.563551714908101	-1.8800765657600282
0.782375	0.5635133595401053	-1.8796924309387621
0.782425	0.5634750200629887	-1.8793082576539584
0.782475	0.5634366964697405	-1.8789240459221361
0.782525	0.5633983887533545	-1.8785397957598078
0.782575	0.5633600969068278	-1.878155507183482
0.782625	0.5633218209231656	-1.8777711802096542
0.782675	0.5632835607953756	-1.8773868148548127
0.782725	0.5632453165164721	-1.877002411135441
0.782775	0.5632070880794734	-1.8766179690680125
0.782825	0.5631688754774025	-1.8762334886689946
0.782875	0.5631306787032877	-1.875848969954846
0.782925	0.5630924977501632	-1.8754644129420146
0.782975	0.5630543326110671	-1.8750798176469443
0.783025	0.5630161832790412	-1.874695184086071
0.783075	0.5629780497471348	-1.8743105122758226
0.783125	0.5629399320084003	-1.873925802232619
0.783175	0.5629018300558954	-1.8735410539728714
0.783225	0.5628637438826826	-1.8731562675129851
0.783275	0.5628256734818307	-1.872771442869356
0.783325	0.56278761884641	-1.8723865800583739
0.783375	0.5627495799695003	-1.872001679096421
0.783425	0.562711556844182	-1.871616739999868
0.783475	0.5626735494635431	-1.8712317627850819
0.783525	0.5626355578206753	-1.870846747468421
0.783575	0.5625975819086757	-1.8704616940662369
0.783625	0.5625596217206463	-1.8700766025948692
0.783675	0.5625216772496928	-1.8696914730706564
0.783725	0.5624837484889279	-1.8693063055099233
0.783775	0.5624458354314661	-1.868921099928993
0.783825	0.5624079380704295	-1.8685358563441754
0.783875	0.5623700563989439	-1.8681505747717764
0.783925	0.5623321904101407	-1.8677652552280912
0.783975	0.5622943400971542	-1.8673798977294105
0.784025	0.5622565054531244	-1.8669945022920174
0.784075	0.5622186864711989	-1.8666090689321824
0.784125	0.5621808831445253	-1.866223597666177
0.784175	0.5621430954662597	-1.8658380885102543
0.784225	0.5621053234295622	-1.865452541480669
0.784275	0.5620675670275977	-1.8650669565936628
0.784325	0.5620298262535341	-1.8646813338654735
0.784375	0.5619921011005474	-1.8642956733123264
0.784425	0.5619543915618136	-1.8639099749504486
0.784475	0.5619166976305169	-1.8635242387960513
0.784525	0.5618790192998464	-1.8631384648653402
0.784575	0.561841356562996	-1.862752653174512
0.784625	0.5618037094131633	-1.8623668037397585
0.784675	0.5617660778435511	-1.8619809165772618
0.784725	0.5617284618473675	-1.8615949917031969
0.784775	0.5616908614178253	-1.86120902913373
0.784825	0.5616532765481411	-1.8608230288850243
0.784875	0.561615707231536	-1.8604369909732337
0.784925	0.5615781534612364	-1.8600509154145028
0.784975	0.5615406152304746	-1.8596648022249702
0.785025	0.5615030925324874	-1.8592786514207622
0.785075	0.5614655853605147	-1.858892463018005
0.785125	0.5614280937078029	-1.858506237032811
0.785175	0.5613906175676014	-1.858119973481294
0.785225	0.561353156933165	-1.8577336723795506
0.785275	0.5613157117977541	-1.857347333743674
0.785325	0.5612782821546313	-1.8569609575897519
0.785375	0.5612408679970656	-1.856574543933864
0.785425	0.5612034693183343	-1.856188092792076
0.785475	0.5611660861117156	-1.8558016041804501
0.785525	0.5611287183704915	-1.8554150781150458
0.785575	0.561091366087951	-1.8550285146119088
0.785625	0.5610540292573857	-1.854641913687081
0.785675	0.5610167078720931	-1.854255275356596
0.785725	0.5609794019253764	-1.8538685996364779
0.785775	0.5609421114105423	-1.853481886542743
0.785825	0.5609048363209023	-1.8530951360914054
0.785875	0.5608675766497715	-1.8527083482984694
0.785925	0.5608303323904716	-1.8523215231799308
0.785975	0.5607931035363274	-1.851934660751777
0.786025	0.5607558900806688	-1.8515477610299913
0.786075	0.560718692016831	-1.851160824030548
0.786125	0.5606815093381544	-1.8507738497694106
0.786175	0.5606443420379832	-1.85038683826254
0.786225	0.5606071901096672	-1.8499997895258853
0.786275	0.5605700535465568	-1.8496127035753969
0.786325	0.5605329323420115	-1.8492255804270072
0.786375	0.5604958264893949	-1.8488384200966468
0.786425	0.5604587359820746	-1.848451222600236
0.786475	0.5604216608134215	-1.8480639879536918
0.786525	0.5603846009768125	-1.847676716172922
0.786575	0.5603475564656294	-1.847289407273827
0.786625	0.5603105272732574	-1.846902061272301
0.786675	0.5602735133930872	-1.8465146781842268
0.786725	0.5602365148185136	-1.8461272580254848
0.786775	0.5601995315429376	-1.8457398008119446
0.786825	0.5601625635597632	-1.8453523065594692
0.786875	0.5601256108624	-1.844964775283913
0.786925	0.5600886734442586	-1.84457720700113
0.786975	0.5600517512987591	-1.8441896017269597
0.787025	0.5600148444193234	-1.8438019594772388
0.787075	0.5599779527993809	-1.8434142802677895
0.787125	0.5599410764323609	-1.8430265641144379
0.787175	0.559904215311701	-1.8426388110329917
0.787225	0.5598673694308428	-1.842251021039258
0.787275	0.5598305387832305	-1.8418631941490367
0.787325	0.5597937233623148	-1.8414753303781155
0.787375	0.5597569231615519	-1.8410874297422763
0.787425	0.5597201381743997	-1.8406994922572986
0.787475	0.5596833683943233	-1.8403115179389489
0.787525	0.5596466138147915	-1.8399235068029882
0.787575	0.5596098744292759	-1.839535458865174
0.787625	0.559573150231253	-1.8391473741412536
0.787675	0.5595364412142041	-1.8387592526469694
0.787725	0.5594997473716188	-1.8383710943980491
0.787775	0.5594630686969863	-1.8379828994102223
0.787825	0.5594264051838026	-1.8375946676992059
0.787875	0.5593897568255684	-1.8372063992807106
0.787925	0.5593531236157874	-1.836818094170441
0.787975	0.55931650554797	-1.8364297523840936
0.788025	0.5592799026156294	-1.8360413739373584
0.788075	0.559243314812285	-1.8356529588459156
0.788125	0.5592067421314578	-1.8352645071254436
0.788175	0.5591701845666751	-1.8348760187916093
0.788225	0.5591336421114688	-1.8344874938600746
0.788275	0.559097114759376	-1.8340989323464914
0.788325	0.5590606025039372	-1.8337103342665069
0.788375	0.5590241053386967	-1.8333216996357615
0.788425	0.5589876232572054	-1.8329330284698864
0.788475	0.5589511562530158	-1.832544320784508
0.788525	0.558914704319688	-1.8321555765952429
0.788575	0.5588782674507837	-1.8317667959177044
0.788625	0.5588418456398718	-1.8313779787674944
0.788675	0.558805438880524	-1.8309891251602102
0.788725	0.5587690471663168	-1.8306002351114385
0.788775	0.5587326704908311	-1.8302113086367657
0.788825	0.5586963088476522	-1.8298223457517668
0.788875	0.5586599622303693	-1.8294333464720098
0.788925	0.5586236306325797	-1.829044310813051
0.788975	0.5585873140478794	-1.8286552387904496
0.789025	0.5585510124698718	-1.8282661304197525
0.789075	0.5585147258921643	-1.8278769857164991
0.789125	0.5584784543083693	-1.8274878046962226
0.789175	0.5584421977121037	-1.8270985873744479
0.789225	0.5584059560969874	-1.8267093337666946
0.789275	0.5583697294566471	-1.826320043888471
0.789325	0.5583335177847119	-1.8259307177552841
0.789375	0.5582973210748162	-1.825541355382631
0.789425	0.5582611393205986	-1.8251519567860033
0.789475	0.5582249725157015	-1.8247625219808836
0.789525	0.5581888206537732	-1.8243730509827472
0.789575	0.5581526837284654	-1.8239835438070642
0.789625	0.5581165617334332	-1.8235940004692988
0.789675	0.5580804546623382	-1.8232044209849056
0.789725	0.5580443625088448	-1.8228148053693327
0.789775	0.5580082852666232	-1.8224251536380196
0.789825	0.5579722229293462	-1.822035465806402
0.789875	0.5579361754906919	-1.8216457418899068
0.789925	0.5579001429443422	-1.8212559819039555
0.789975	0.5578641252839845	-1.820866185863963
0.790025	0.5578281225033119	-1.82047635378533
0.790075	0.5577921345960178	-1.8200864856834595
0.790125	0.5577561615558029	-1.8196965815737434
0.790175	0.5577202033763716	-1.8193066414715668
0.790225	0.5576842600514318	-1.818916665392309
0.790275	0.5576483315746962	-1.8185266533513433
0.790325	0.5576124179398837	-1.8181366053640322
0.790375	0.5575765191407149	-1.8177465214457322
0.790425	0.5575406351709161	-1.8173564016117938
0.790475	0.5575047660242164	-1.8169662458775644
0.790525	0.5574689116943513	-1.816576054258379
0.790575	0.5574330721750611	-1.8161858267695659
0.790625	0.557397247460087	-1.815795563426451
0.790675	0.5573614375431789	-1.8154052642443486
0.790725	0.5573256424180879	-1.8150149292385667
0.790775	0.5572898620785702	-1.8146245584244063
0.790825	0.5572540965183862	-1.8142341518171654
0.790875	0.5572183457313008	-1.8138437094321318
0.790925	0.557182609711082	-1.81345323128459
0.790975	0.5571468884515035	-1.8130627173898126
0.791025	0.557111181946345	-1.812672167763066
0.791075	0.5570754901893883	-1.81228158241961
0.791125	0.5570398131744185	-1.8118909613747018
0.791175	0.5570041508952268	-1.8115003046435876
0.791225	0.5569685033456082	-1.811109612241507
0.791275	0.5569328705193627	-1.8107188841836932
0.791325	0.5568972524102926	-1.8103281204853718
0.791375	0.5568616490122066	-1.8099373211617624
0.791425	0.5568260603189159	-1.8095464862280803
0.791475	0.5567904863242356	-1.8091556156995323
0.791525	0.5567549270219868	-1.8087647095913189
0.791575	0.556719382405996	-1.8083737679186271
0.791625	0.5566838524700919	-1.8079827906966452
0.791675	0.5566483372081069	-1.8075917779405517
0.791725	0.5566128366138777	-1.8072007296655217
0.791775	0.556577350681248	-1.806809645886716
0.791825	0.5565418794040635	-1.8064185266192934
0.791875	0.5565064227761753	-1.8060273718784043
0.791925	0.5564709807914352	-1.8056361816791988
0.791975	0.5564355534437023	-1.805244956036812
0.792025	0.5564001407268404	-1.8048536949663752
0.792075	0.5563647426347174	-1.804462398483012
0.792125	0.5563293591612045	-1.8040710666018378
0.792175	0.5562939903001769	-1.8036796993379676
0.792225	0.556258636045515	-1.8032882967065011
0.792275	0.556223296391102	-1.8028968587225382
0.792325	0.556187971330825	-1.8025053854011726
0.792375	0.5561526608585776	-1.8021138767574845
0.792425	0.5561173649682571	-1.8017223328065521
0.792475	0.556082083653763	-1.8013307535634469
0.792525	0.5560468169090017	-1.8009391390432317
0.792575	0.5560115647278819	-1.8005474892609614
0.792625	0.5559763271043157	-1.8001558042316903
0.792675	0.5559411040322222	-1.799764083970456
0.792725	0.5559058955055234	-1.7993723284922978
0.792775	0.5558707015181445	-1.7989805378122459
0.792825	0.5558355220640159	-1.7985887119453232
0.792875	0.5558003571370705	-1.7981968509065476
0.792925	0.5557652067312481	-1.7978049547109272
0.792975	0.5557300708404918	-1.7974130233734658
0.793025	0.5556949494587468	-1.7970210569091616
0.793075	0.5556598425799643	-1.796629055333003
0.793125	0.5556247501980998	-1.7962370186599745
0.793175	0.5555896723071119	-1.7958449469050513
0.793225	0.555554608900965	-1.7954528400832037
0.793275	0.5555195599736251	-1.7950606982093962
0.793325	0.5554845255190639	-1.7946685212985845
0.793375	0.5554495055312574	-1.7942763093657177
0.793425	0.5554145000041864	-1.7938840624257386
0.793475	0.555379508931835	-1.793491780493583
0.793525	0.5553445323081904	-1.793099463584184
0.793575	0.5553095701272445	-1.7927071117124629
0.793625	0.5552746223829952	-1.7923147248933347
0.793675	0.5552396890694414	-1.791922303141713
0.793725	0.5552047701805877	-1.7915298464725
0.793775	0.5551698657104435	-1.7911373549005916
0.793825	0.5551349756530206	-1.7907448284408796
0.793875	0.5551001000023361	-1.7903522671082464
0.793925	0.5550652387524103	-1.7899596709175722
0.793975	0.5550303918972699	-1.7895670398837236
0.794025	0.5549955594309443	-1.7891743740215638
0.794075	0.5549607413474655	-1.7887816733459525
0.794125	0.5549259376408711	-1.7883889378717397
0.794175	0.5548911483052031	-1.7879961676137681
0.794225	0.5548563733345059	-1.787603362586877
0.794275	0.5548216127228294	-1.7872105228058977
0.794325	0.5547868664642273	-1.7868176482856537
0.794375	0.5547521345527567	-1.7864247390409647
0.794425	0.5547174169824802	-1.7860317950866396
0.794475	0.5546827137474644	-1.7856388164374806
0.794525	0.5546480248417772	-1.7852458031082892
0.794575	0.5546133502594928	-1.784852755113858
0.794625	0.5545786899946898	-1.7844596724689705
0.794675	0.5545440440414516	-1.784066555188404
0.794725	0.5545094123938623	-1.7836734032869337
0.794775	0.5544747950460129	-1.7832802167793225
0.794825	0.5544401919919961	-1.7828869956803317
0.794875	0.554405603225911	-1.7824937400047136
0.794925	0.5543710287418601	-1.7821004497672124
0.794975	0.5543364685339507	-1.7817071249825651
0.795025	0.5543019225962909	-1.78131376566551
0.795075	0.5542673909229959	-1.7809203718307713
0.795125	0.554232873508184	-1.7805269434930706
0.795175	0.5541983703459765	-1.7801334806671203
0.795225	0.5541638814305008	-1.7797399833676273
0.795275	0.5541294067558867	-1.7793464516092923
0.795325	0.5540949463162687	-1.7789528854068097
0.795375	0.5540605001057843	-1.7785592847748677
0.795425	0.5540260681185785	-1.7781656497281448
0.795475	0.5539916503487948	-1.7777719802813188
0.795525	0.5539572467905838	-1.7773782764490589
0.795575	0.5539228574381	-1.7769845382460252
0.795625	0.553888482285502	-1.7765907656868725
0.795675	0.5538541213269529	-1.7761969587862498
0.795725	0.5538197745566178	-1.7758031175587996
0.795775	0.5537854419686683	-1.7754092420191565
0.795825	0.5537511235572774	-1.7750153321819533
0.795875	0.5537168193166231	-1.7746213880618116
0.795925	0.5536825292408886	-1.7742274096733481
0.795975	0.5536482533242594	-1.7738333970311728
0.796025	0.553613991560925	-1.7734393501498915
0.796075	0.5535797439450787	-1.7730452690441032
0.796125	0.5535455104709196	-1.7726511537283964
0.796175	0.5535112911326486	-1.7722570042173578
0.796225	0.5534770859244732	-1.7718628205255642
0.796275	0.5534428948406018	-1.7714686026675883
0.796325	0.5534087178752481	-1.7710743506579965
0.796375	0.5533745550226306	-1.7706800645113472
0.796425	0.5533404062769705	-1.7702857442421924
0.796475	0.5533062716324936	-1.7698913898650797
0.796525	0.5532721510834299	-1.7694970013945484
0.796575	0.5532380446240118	-1.7691025788451338
0.796625	0.5532039522484767	-1.7687081222313636
0.796675	0.5531698739510653	-1.76831363156776
0.796725	0.5531358097260229	-1.767919106868836
0.796775	0.5531017595675988	-1.767524548149102
0.796825	0.553067723470047	-1.7671299554230575
0.796875	0.5530337014276233	-1.7667353287051997
0.796925	0.5529996934345889	-1.7663406680100169
0.796975	0.5529656994852082	-1.7659459733519942
0.797025	0.55293171957375	-1.7655512447456072
0.797075	0.5528977536944861	-1.765156482205328
0.797125	0.5528638018416933	-1.7647616857456194
0.797175	0.552829864009652	-1.7643668553809393
0.797225	0.5527959401926458	-1.7639719911257403
0.797275	0.5527620303849624	-1.7635770929944683
0.797325	0.5527281345808934	-1.763182161001562
0.797375	0.5526942527747365	-1.7627871951614533
0.797425	0.5526603849607903	-1.7623921954885682
0.797475	0.5526265311333567	-1.7619971619973305
0.797525	0.5525926912867443	-1.761602094702152
0.797575	0.5525588654152642	-1.76120699361744
0.797625	0.5525250535132318	-1.760811858757597
0.797675	0.5524912555749663	-1.760416690137017
0.797725	0.5524574715947903	-1.760021487770089
0.797775	0.5524237015670299	-1.759626251671197
0.797825	0.5523899454860156	-1.759230981854716
0.797875	0.5523562033460817	-1.7588356783350176
0.797925	0.5523224751415661	-1.7584403411264664
0.797975	0.5522887608668117	-1.7580449702434189
0.798025	0.5522550605161645	-1.7576495657002267
0.798075	0.552221374083974	-1.7572541275112337
0.798125	0.5521877015645927	-1.7568586556907817
0.798175	0.5521540429523779	-1.7564631502532022
0.798225	0.5521203982416913	-1.7560676112128242
0.798275	0.5520867674268966	-1.7556720385839673
0.798325	0.5520531505023639	-1.7552764323809449
0.798375	0.5520195474624672	-1.754880792618063
0.798425	0.5519859583015799	-1.7544851193096267
0.798475	0.551952383014084	-1.7540894124699296
0.798525	0.5519188215943625	-1.753693672113265
0.798575	0.5518852740368041	-1.7532978982539116
0.798625	0.5518517403358004	-1.7529020909061488
0.798675	0.5518182204857468	-1.752506250084246
0.798725	0.5517847144810404	-1.7521103758024732
0.798775	0.5517512223160859	-1.751714468075084
0.798825	0.5517177439852897	-1.7513185269163336
0.798875	0.5516842794830631	-1.7509225523404661
0.798925	0.5516508288038209	-1.7505265443617215
0.798975	0.5516173919419808	-1.750130502994334
0.799025	0.551583968891963	-1.7497344282525344
0.799075	0.5515505596481939	-1.7493383201505452
0.799125	0.551517164205103	-1.7489421787025796
0.799175	0.551483782557124	-1.7485460039228473
0.799225	0.5514504146986929	-1.7481497958255536
0.799275	0.5514170606242511	-1.7477535544248943
0.799325	0.5513837203282441	-1.747357279735059
0.799375	0.5513503938051181	-1.746960971770235
0.799425	0.5513170810493269	-1.7465646305446012
0.799475	0.5512837820553248	-1.746168256072331
0.799525	0.551250496817571	-1.7457718483675921
0.799575	0.551217225330529	-1.7453754074445436
0.799625	0.5511839675886654	-1.7449789333173424
0.799675	0.5511507235864518	-1.7445824260001344
0.799725	0.5511174933183624	-1.7441858855070618
0.799775	0.5510842767788752	-1.7437893118522636
0.799825	0.551051073962472	-1.743392705049867
0.799875	0.5510178848636373	-1.742996065114
0.799925	0.550984709476861	-1.7425993920587795
0.799975	0.5509515477966375	-1.7422026858983153
0.800025	0.5509183998174625	-1.7418059466467162
0.800075	0.5508852655338363	-1.741409174318082
0.800125	0.5508521449402637	-1.7410123689265053
0.800175	0.550819038031252	-1.7406155304860746
0.800225	0.5507859448013122	-1.7402186590108748
0.800275	0.5507528652449597	-1.7398217545149786
0.800325	0.5507197993567144	-1.739424817012456
0.800375	0.5506867471310976	-1.7390278465173734
0.800425	0.5506537085626363	-1.7386308430437878
0.800475	0.5506206836458611	-1.738233806605749
0.800525	0.5505876723753043	-1.7378367372173056
0.800575	0.5505546747455042	-1.7374396348924956
0.800625	0.5505216907510012	-1.7370424996453546
0.800675	0.5504887203863402	-1.7366453314899095
0.800725	0.55045576364607	-1.7362481304401831
0.800775	0.550422820524743	-1.7358508965101893
0.800825	0.550389891016914	-1.7354536297139396
0.800875	0.5503569751171438	-1.7350563300654358
0.800925	0.5503240728199943	-1.7346589975786773
0.800975	0.5502911841200329	-1.734261632267656
0.801025	0.5502583090118288	-1.73386423414636
0.801075	0.5502254474899573	-1.7334668032287677
0.801125	0.5501925995489957	-1.7330693395288523
0.801175	0.5501597651835259	-1.7326718430605816
0.801225	0.5501269443881307	-1.732274313837922
0.801275	0.5500941371574007	-1.731876751874826
0.801325	0.5500613434859276	-1.7314791571852448
0.801375	0.5500285633683067	-1.7310815297831235
0.801425	0.5499957967991389	-1.7306838696823992
0.801475	0.5499630437730264	-1.7302861768970057
0.801525	0.5499303042845758	-1.7298884514408697
0.801575	0.5498975783283984	-1.72949069332791
0.801625	0.5498648658991061	-1.7290929025720432
0.801675	0.5498321669913195	-1.728695079187177
0.801725	0.5497994815996577	-1.7282972231872156
0.801775	0.5497668097187467	-1.7278993345860547
0.801825	0.5497341513432158	-1.7275014133975846
0.801875	0.5497015064676947	-1.7271034596356931
0.801925	0.5496688750868195	-1.72670547331426
0.801975	0.5496362571952315	-1.7263074544471542
0.802025	0.5496036527875721	-1.7259094030482471
0.802075	0.5495710618584875	-1.7255113191314002
0.802125	0.5495384844026291	-1.725113202710467
0.802175	0.5495059204146487	-1.7247150537993023
0.802225	0.549473369889205	-1.7243168724117461
0.802275	0.549440832820959	-1.7239186585616377
0.802325	0.549408309204574	-1.7235204122628107
0.802375	0.5493757990347186	-1.7231221335290905
0.802425	0.5493433023060655	-1.722723822374295
0.802475	0.549310819013289	-1.7223254788122426
0.802525	0.5492783491510681	-1.7219271028567402
0.802575	0.5492458927140832	-1.7215286945215937
0.802625	0.5492134496970217	-1.721130253820599
0.802675	0.5491810200945725	-1.7207317807675482
0.802725	0.549148603901429	-1.720333275376226
0.802775	0.5491162011122879	-1.7199347376604128
0.802825	0.5490838117218496	-1.7195361676338803
0.802875	0.5490514357248163	-1.7191375653104009
0.802925	0.5490190731158967	-1.7187389307037326
0.802975	0.5489867238898009	-1.7183402638276346
0.803025	0.5489543880412423	-1.7179415646958596
0.803075	0.5489220655649398	-1.7175428333221494
0.803125	0.548889756455614	-1.7171440697202451
0.803175	0.5488574607079908	-1.7167452739038789
0.803225	0.5488251783167976	-1.716346445886779
0.803275	0.548792909276768	-1.7159475856826643
0.803325	0.5487606535826364	-1.7155486933052553
0.803375	0.5487284112291423	-1.7151497687682586
0.803425	0.5486961822110272	-1.7147508120853812
0.803475	0.548663966523038	-1.7143518232703212
0.803525	0.5486317641599233	-1.7139528023367738
0.803575	0.5485995751164358	-1.7135537492984247
0.803625	0.5485673993873339	-1.7131546641689546
0.803675	0.5485352369673783	-1.7127555469620364
0.803725	0.5485030878513297	-1.712356397691345
0.803775	0.5484709520339563	-1.7119572163705432
0.803825	0.5484388295100286	-1.7115580030132904
0.803875	0.5484067202743215	-1.711158757633238
0.803925	0.548374624321612	-1.7107594802440336
0.803975	0.5483425416466818	-1.7103601708593172
0.804025	0.5483104722443157	-1.7099608294927238
0.804075	0.5482784161093001	-1.7095614561578865
0.804125	0.5482463732364273	-1.7091620508684284
0.804175	0.5482143436204923	-1.7087626136379672
0.804225	0.5481823272562933	-1.7083631444801168
0.804275	0.5481503241386332	-1.7079636434084835
0.804325	0.5481183342623172	-1.7075641104366681
0.804375	0.548086357622153	-1.7071645455782678
0.804425	0.5480543942129539	-1.7067649488468717
0.804475	0.5480224440295359	-1.706365320256064
0.804525	0.5479905070667187	-1.705965659819422
0.804575	0.5479585833193238	-1.7055659675505215
0.804625	0.5479266727821781	-1.7051662434629273
0.804675	0.5478947754501108	-1.704766487570204
0.804725	0.5478628913179554	-1.7043666998859048
0.804775	0.5478310203805478	-1.7039668804235817
0.804825	0.5477991626327287	-1.7035670291967797
0.804875	0.5477673180693401	-1.703167146219038
0.804925	0.5477354866852318	-1.7027672315038855
0.804975	0.5477036684752526	-1.7023672850648526
0.805025	0.5476718634342564	-1.7019673069154613
0.805075	0.5476400715571001	-1.7015672970692284
0.805125	0.5476082928386441	-1.701167255539665
0.805175	0.5475765272737524	-1.7007671823402766
0.805225	0.5475447748572919	-1.7003670774845638
0.805275	0.5475130355841343	-1.699966940986019
0.805325	0.5474813094491545	-1.6995667728581296
0.805375	0.5474495964472292	-1.6991665731143797
0.805425	0.5474178965732399	-1.698766341768246
0.805475	0.547386209822071	-1.6983660788331987
0.805525	0.5473545361886099	-1.6979657843227072
0.805575	0.5473228756677485	-1.6975654582502284
0.805625	0.5472912282543824	-1.6971651006292168
0.805675	0.5472595939434087	-1.6967647114731224
0.805725	0.5472279727297297	-1.6963642907953873
0.805775	0.5471963646082504	-1.69596383860945
0.805825	0.5471647695738778	-1.6955633549287463
0.805875	0.547133187621524	-1.6951628397667005
0.805925	0.547101618746104	-1.694762293136735
0.805975	0.5470700629425373	-1.6943617150522619
0.806025	0.5470385202057457	-1.6939611055266939
0.806075	0.5470069905306527	-1.693560464573438
0.806125	0.5469754739121886	-1.6931597922058883
0.806175	0.5469439703452857	-1.6927590884374377
0.806225	0.5469124798248785	-1.692358353281478
0.806275	0.5468810023459061	-1.6919575867513887
0.806325	0.5468495379033099	-1.6915567888605485
0.806375	0.5468180864920367	-1.691155959622327
0.806425	0.5467866481070344	-1.690755099050091
0.806475	0.5467552227432546	-1.6903542071572015
0.806525	0.5467238103956537	-1.6899532839570122
0.806575	0.5466924110591898	-1.6895523294628731
0.806625	0.5466610247288253	-1.6891513436881285
0.806675	0.5466296513995267	-1.6887503266461132
0.806725	0.5465982910662618	-1.6883492783501632
0.806775	0.5465669437240036	-1.6879481988136038
0.806825	0.5465356093677288	-1.6875470880497554
0.806875	0.5465042879924147	-1.6871459460719347
0.806925	0.546472979593044	-1.6867447728934537
0.806975	0.5464416841646024	-1.6863435685276167
0.807025	0.546410401702079	-1.6859423329877234
0.807075	0.5463791322004657	-1.6855410662870665
0.807125	0.546347875654759	-1.6851397684389358
0.807175	0.5463166320599571	-1.6847384394566138
0.807225	0.5462854014110626	-1.6843370793533787
0.807275	0.5462541837030805	-1.6839356881425043
0.807325	0.5462229789310207	-1.6835342658372534
0.807375	0.5461917870898942	-1.683132812450891
0.807425	0.5461606081747171	-1.6827313279966722
0.807475	0.5461294421805077	-1.682329812487848
0.807525	0.546098289102288	-1.6819282659376635
0.807575	0.5460671489350832	-1.681526688359358
0.807625	0.546036021673923	-1.6811250797661634
0.807675	0.5460049073138378	-1.6807234401713125
0.807725	0.5459738058498645	-1.6803217695880244
0.807775	0.5459427172770427	-1.679920068029516
0.807825	0.5459116415904122	-1.6795183355090029
0.807875	0.5458805787850188	-1.67911657203969
0.807925	0.5458495288559114	-1.6787147776347802
0.807975	0.5458184917981412	-1.6783129523074698
0.808025	0.5457874676067626	-1.6779110960709502
0.808075	0.5457564562768344	-1.6775092089384052
0.808125	0.5457254578034176	-1.6771072909230165
0.808175	0.5456944721815784	-1.6767053420379552
0.808225	0.5456634994063861	-1.676303362296388
0.808275	0.5456325394729092	-1.6759013517114851
0.808325	0.5456015923762232	-1.6754993102964022
0.808375	0.545570658111406	-1.6750972380642928
0.808425	0.5455397366735388	-1.6746951350283028
0.808475	0.5455088280577068	-1.6742930012015746
0.808525	0.5454779322589965	-1.6738908365972474
0.808575	0.545447049272499	-1.6734886412284513
0.808625	0.5454161790933095	-1.6730864151083102
0.808675	0.545385321716524	-1.6726841582499479
0.808725	0.5453544771372416	-1.6722818706664824
0.808775	0.5453236453505699	-1.671879552371017
0.808825	0.5452928263516131	-1.6714772033766607
0.808875	0.5452620201354836	-1.6710748236965103
0.808925	0.5452312266972952	-1.6706724133436586
0.808975	0.5452004460321644	-1.6702699723311958
0.809025	0.5451696781352106	-1.6698675006722055
0.809075	0.5451389230015573	-1.6694649983797656
0.809125	0.54510818062633	-1.6690624654669501
0.809175	0.54507745100466	-1.6686599019468242
0.809225	0.5450467341316791	-1.66825730783245
0.809275	0.5450160300025241	-1.667854683136885
0.809325	0.5449853386123349	-1.6674520278731781
0.809375	0.5449546599562533	-1.6670493420543777
0.809425	0.5449239940294249	-1.666646625693524
0.809475	0.5448933408269983	-1.6662438788036544
0.809525	0.5448627003441269	-1.6658411013977963
0.809575	0.5448320725759656	-1.665438293488975
0.809625	0.5448014575176731	-1.6650354550902098
0.809675	0.5447708551644099	-1.6646325862145175
0.809725	0.5447402655113425	-1.6642296868749045
0.809775	0.5447096885536394	-1.6638267570843743
0.809825	0.5446791242864706	-1.6634237968559273
0.809875	0.5446485727050122	-1.6630208062025533
0.809925	0.5446180338044414	-1.662617785137242
0.809975	0.5445875075799405	-1.6622147336729722
0.810025	0.5445569940266907	-1.6618116518227275
0.810075	0.5445264931398806	-1.661408539599477
0.810125	0.5444960049147005	-1.6610053970161889
0.810175	0.5444655293463428	-1.6606022240858263
0.810225	0.5444350664300074	-1.6601990208213397
0.810275	0.5444046161608925	-1.659795787235684
0.810325	0.5443741785342013	-1.6593925233418039
0.810375	0.5443437535451415	-1.6589892291526385
0.810425	0.5443133411889213	-1.6585859046811247
0.810475	0.5442829414607534	-1.6581825499401925
0.810525	0.5442525543558526	-1.6577791649427696
0.810575	0.5442221798694395	-1.6573757497017707
0.810625	0.5441918179967346	-1.6569723042301143
0.810675	0.5441614687329651	-1.6565688285407065
0.810725	0.5441311320733585	-1.6561653226464519
0.810775	0.5441008080131468	-1.6557617865602492
0.810825	0.5440704965475632	-1.6553582202949937
0.810875	0.5440401976718457	-1.654954623863574
0.810925	0.5440099113812358	-1.654550997278873
0.810975	0.5439796376709779	-1.6541473405537674
0.811025	0.5439493765363198	-1.6537436537011285
0.811075	0.5439191279725119	-1.6533399367338248
0.811125	0.5438888919748062	-1.6529361896647203
0.811175	0.5438586685384601	-1.6525324125066707
0.811225	0.5438284576587343	-1.652128605272527
0.811275	0.5437982593308899	-1.6517247679751395
0.811325	0.5437680735501935	-1.651320900627349
0.811375	0.5437379003119135	-1.6509170032419929
0.811425	0.5437077396113231	-1.6505130758318995
0.811475	0.543677591443698	-1.6501091184098953
0.811525	0.5436474558043158	-1.649705130988803
0.811575	0.5436173326884579	-1.6493011135814393
0.811625	0.5435872220914096	-1.648897066200613
0.811675	0.5435571240084586	-1.6484929888591298
0.811725	0.5435270384348938	-1.6480888815697934
0.811775	0.5434969653660108	-1.6476847443453968
0.811825	0.5434669047971071	-1.6472805771987287
0.811875	0.5434368567234816	-1.6468763801425756
0.811925	0.5434068211404385	-1.6464721531897177
0.811975	0.543376798043284	-1.646067896352929
0.812025	0.5433467874273267	-1.6456636096449802
0.812075	0.54331678928788	-1.6452592930786338
0.812125	0.5432868036202593	-1.6448549466666516
0.812175	0.5432568304197829	-1.644450570421786
0.812225	0.5432268696817736	-1.6440461643567856
0.812275	0.5431969214015537	-1.643641728484398
0.812325	0.5431669855744518	-1.6432372628173615
0.812375	0.5431370621957994	-1.6428327673684096
0.812425	0.5431071512609305	-1.6424282421502707
0.812475	0.5430772527651824	-1.6420236871756675
0.812525	0.5430473667038943	-1.6416191024573208
0.812575	0.5430174930724105	-1.6412144880079427
0.812625	0.5429876318660765	-1.6408098438402423
0.812675	0.542957783080242	-1.6404051699669226
0.812725	0.5429279467102598	-1.6400004664006815
0.812775	0.5428981227514847	-1.6395957331542126
0.812825	0.5428683111992754	-1.6391909702402034
0.812875	0.5428385120489929	-1.6387861776713393
0.812925	0.542808725296001	-1.6383813554602984
0.812975	0.5427789509356675	-1.637976503619753
0.813025	0.542749188963364	-1.6375716221623706
0.813075	0.5427194393744632	-1.637166711100816
0.813125	0.5426897021643426	-1.6367617704477446
0.813175	0.5426599773283808	-1.636356800215812
0.813225	0.5426302648619611	-1.6359518004176645
0.813275	0.54260056476047	-1.6355467710659437
0.813325	0.5425708770192962	-1.6351417121732872
0.813375	0.5425412016338309	-1.6347366237523306
0.813425	0.5425115385994691	-1.6343315058156995
0.813475	0.5424818879116086	-1.6339263583760164
0.813525	0.5424522495656497	-1.633521181445901
0.813575	0.5424226235569971	-1.6331159750379642
0.813625	0.5423930098810574	-1.6327107391648141
0.813675	0.5423634085332403	-1.6323054738390546
0.813725	0.5423338195089589	-1.6319001790732817
0.813775	0.5423042428036288	-1.6314948548800894
0.813825	0.5422746784126695	-1.6310895012720648
0.813875	0.5422451263315036	-1.630684118261789
0.813925	0.5422155865555549	-1.6302787058618402
0.813975	0.5421860590802507	-1.6298732640847946
0.814025	0.5421565439010235	-1.6294677929432164
0.814075	0.5421270410133067	-1.6290622924496692
0.814125	0.5420975504125364	-1.6286567626167108
0.814175	0.5420680720941526	-1.628251203456895
0.814225	0.5420386060535989	-1.6278456149827683
0.814275	0.5420091522863197	-1.6274399972068756
0.814325	0.5419797107877655	-1.6270343501417524
0.814375	0.541950281553387	-1.6266286737999338
0.814425	0.5419208645786392	-1.626222968193947
0.814475	0.5418914598589809	-1.6258172333363128
0.814525	0.541862067389872	-1.6254114692395514
0.814575	0.5418326871667752	-1.6250056759161766
0.814625	0.5418033191851593	-1.6245998533786943
0.814675	0.541773963440494	-1.624194001639607
0.814725	0.5417446199282495	-1.6237881207114175
0.814775	0.5417152886439028	-1.6233822106066158
0.814825	0.5416859695829324	-1.6229762713376914
0.814875	0.541656662740819	-1.622570302917129
0.814925	0.5416273681130477	-1.6221643053574055
0.814975	0.5415980856951063	-1.6217582786709943
0.815025	0.5415688154824841	-1.621352222870365
0.815075	0.5415395574706751	-1.6209461379679815
0.815125	0.5415103116551737	-1.620540023976306
0.815175	0.5414810780314805	-1.6201338809077888
0.815225	0.5414518565950979	-1.6197277087748794
0.815275	0.541422647341531	-1.6193215075900222
0.815325	0.5413934502662873	-1.6189152773656577
0.815375	0.5413642653648787	-1.6185090181142179
0.815425	0.5413350926328189	-1.6181027298481325
0.815475	0.541305932065623	-1.6176964125798297
0.815525	0.5412767836588119	-1.6172900663217262
0.815575	0.5412476474079082	-1.6168836910862383
0.815625	0.5412185233084374	-1.616477286885775
0.815675	0.5411894113559287	-1.6160708537327408
0.815725	0.5411603115459129	-1.6156643916395372
0.815775	0.5411312238739233	-1.6152579006185614
0.815825	0.5411021483354977	-1.6148513806822022
0.815875	0.5410730849261765	-1.6144448318428464
0.815925	0.5410440336415028	-1.6140382541128744
0.815975	0.5410149944770222	-1.6136316475046621
0.816025	0.540985967428284	-1.613225012030581
0.816075	0.5409569524908393	-1.612818347702998
0.816125	0.5409279496602418	-1.6124116545342757
0.816175	0.5408989589320513	-1.6120049325367674
0.816225	0.5408699803018276	-1.611598181722826
0.816275	0.5408410137651347	-1.6111914021047975
0.816325	0.5408120593175376	-1.6107845936950265
0.816375	0.5407831169546055	-1.6103777565058504
0.816425	0.5407541866719114	-1.6099708905495986
0.816475	0.5407252684650299	-1.6095639958386012
0.816525	0.5406963623295378	-1.609157072385182
0.816575	0.5406674682610171	-1.6087501202016565
0.816625	0.5406385862550512	-1.6083431393003387
0.816675	0.540609716307225	-1.6079361296935402
0.816725	0.5405808584131291	-1.6075290913935614
0.816775	0.5405520125683557	-1.6071220244127014
0.816825	0.5405231787685003	-1.6067149287632543
0.816875	0.5404943570091593	-1.6063078044575114
0.816925	0.5404655472859348	-1.6059006515077558
0.816975	0.5404367495944306	-1.6054934699262662
0.817025	0.5404079639302525	-1.6050862597253182
0.817075	0.5403791902890099	-1.6046790209171835
0.817125	0.5403504286663153	-1.6042717535141258
0.817175	0.5403216790577836	-1.603864457528407
0.817225	0.5402929414590343	-1.6034571329722793
0.817275	0.5402642158656866	-1.603049779857998
0.817325	0.5402355022733638	-1.602642398197809
0.817375	0.5402068006776926	-1.6022349880039533
0.817425	0.5401781110743035	-1.6018275492886669
0.817475	0.5401494334588286	-1.6014200820641804
0.817525	0.5401207678269027	-1.6010125863427223
0.817575	0.5400921141741638	-1.6006050621365149
0.817625	0.5400634724962519	-1.6001975094577774
0.817675	0.5400348427888101	-1.599789928318723
0.817725	0.5400062250474854	-1.5993823187315597
0.817775	0.5399776192679279	-1.59897468070849
0.817825	0.5399490254457882	-1.5985670142617139
0.817875	0.5399204435767226	-1.5981593194034245
0.817925	0.5398918736563886	-1.5977515961458115
0.817975	0.5398633156804458	-1.5973438445010604
0.818025	0.5398347696445588	-1.5969360644813493
0.818075	0.5398062355443933	-1.596528256098855
0.818125	0.5397777133756184	-1.5961204193657466
0.818175	0.539749203133906	-1.5957125542941903
0.818225	0.5397207048149303	-1.5953046608963475
0.818275	0.5396922184143695	-1.5948967391843738
0.818325	0.539663743927902	-1.5944887891704245
0.818375	0.5396352813512119	-1.594080810866644
0.818425	0.5396068306799852	-1.593672804285174
0.818475	0.5395783919099106	-1.593264769438154
0.818525	0.5395499650366793	-1.5928567063377166
0.818575	0.5395215500559861	-1.592448614995989
0.818625	0.5394931469635289	-1.5920404954250933
0.818675	0.5394647557550076	-1.591632347637147
0.818725	0.5394363764261222	-1.5912241716442703
0.818775	0.5394080089725797	-1.5908159674585696
0.818825	0.5393796533900881	-1.5904077350921506
0.818875	0.5393513096743577	-1.5899994745571147
0.818925	0.5393229778211045	-1.5895911858655536
0.818975	0.5392946578260434	-1.5891828690295615
0.819025	0.5392663496848945	-1.5887745240612228
0.819075	0.539238053393379	-1.5883661509726212
0.819125	0.5392097689472236	-1.5879577497758308
0.819175	0.539181496342155	-1.5875493204829254
0.819225	0.5391532355739029	-1.5871408631059731
0.819275	0.539124986638201	-1.5867323776570375
0.819325	0.5390967495307868	-1.586323864148173
0.819375	0.5390685242473968	-1.5859153225914384
0.819425	0.5390403107837735	-1.5855067529988798
0.819475	0.5390121091356622	-1.5850981553825412
0.819525	0.5389839192988085	-1.5846895297544659
0.819575	0.5389557412689626	-1.5842808761266864
0.819625	0.5389275750418768	-1.5838721945112342
0.819675	0.5388994206133066	-1.5834634849201363
0.819725	0.5388712779790101	-1.5830547473654137
0.819775	0.5388431471347498	-1.5826459818590803
0.819825	0.5388150280762869	-1.5822371884131525
0.819875	0.5387869207993885	-1.5818283670396354
0.819925	0.5387588252998226	-1.5814195177505346
0.819975	0.5387307415733632	-1.5810106405578448
0.820025	0.5387026696157841	-1.580601735473561
0.820075	0.5386746094228625	-1.5801928025096734
0.820125	0.5386465609903774	-1.579783841678167
0.820175	0.5386185243141135	-1.579374852991019
0.820225	0.5385904993898556	-1.578965836460207
0.820275	0.5385624862133914	-1.5785567920977015
0.820325	0.5385344847805121	-1.5781477199154694
0.820375	0.5385064950870121	-1.5777386199254708
0.820425	0.538478517128687	-1.5773294921396641
0.820475	0.5384505509013352	-1.5769203365700044
0.820525	0.53842259640076	-1.5765111532284353
0.820575	0.5383946536227647	-1.576101942126904
0.820625	0.5383667225631579	-1.5756927032773465
0.820675	0.5383388032177476	-1.5752834366917001
0.820725	0.5383108955823491	-1.574874142381892
0.820775	0.5382829996527774	-1.574464820359846
0.820825	0.538255115424848	-1.5740554706374894
0.820875	0.5382272428943842	-1.573646093226733
0.820925	0.538199382057208	-1.5732366881394926
0.820975	0.5381715329091473	-1.572827255387671
0.821025	0.5381436954460299	-1.5724177949831728
0.821075	0.5381158696636884	-1.5720083069378947
0.821125	0.5380880555579571	-1.57159879126373
0.821175	0.5380602531246714	-1.5711892479725718
0.821225	0.538032462359673	-1.5707796770763
0.821275	0.5380046832588024	-1.570370078586797
0.821325	0.5379769158179065	-1.5699604525159367
0.821375	0.537949160032832	-1.5695507988755928
0.821425	0.5379214158994298	-1.5691411176776298
0.821475	0.5378936834135536	-1.5687314089339102
0.821525	0.5378659625710587	-1.5683216726562903
0.821575	0.5378382533678026	-1.5679119088566256
0.821625	0.5378105557996475	-1.567502117546763
0.821675	0.5377828698624575	-1.5670922987385465
0.821725	0.5377551955520987	-1.5666824524438154
0.821775	0.5377275328644422	-1.5662725786744016
0.821825	0.5376998817953574	-1.5658626774421405
0.821875	0.5376722423407194	-1.5654527487588565
0.821925	0.5376446144964058	-1.5650427926363715
0.821975	0.5376169982582962	-1.5646328090865032
0.822025	0.5375893936222734	-1.5642227981210628
0.822075	0.5375618005842224	-1.56381275975186
0.822125	0.5375342191400313	-1.5634026939906978
0.822175	0.5375066492855909	-1.5629926008493742
0.822225	0.5374790910167938	-1.5625824803396853
0.822275	0.5374515443295362	-1.5621723324734205
0.822325	0.5374240092197158	-1.5617621572623681
0.822375	0.5373964856832342	-1.5613519547183081
0.822425	0.5373689737159952	-1.5609417248530175
0.822475	0.5373414733139068	-1.560531467678266
0.822525	0.5373139844728759	-1.5601211832058255
0.822575	0.5372865071888153	-1.559710871447459
0.822625	0.5372590414576386	-1.559300532414925
0.822675	0.537231587275263	-1.558890166119978
0.822725	0.5372041446376089	-1.5584797725743684
0.822775	0.5371767135405976	-1.5580693517898434
0.822825	0.5371492939801548	-1.557658903778142
0.822875	0.537121885952208	-1.5572484285510022
0.822925	0.5370944894526863	-1.5568379261201595
0.822975	0.5370671044775243	-1.5564273964973367
0.823025	0.5370397310226561	-1.5560168396942617
0.823075	0.5370123690840188	-1.5556062557226547
0.823125	0.5369850186575531	-1.5551956445942314
0.823175	0.5369576797392047	-1.5547850063206965
0.823225	0.5369303523249177	-1.5543743409137611
0.823275	0.5369030364106416	-1.5539636483851247
0.823325	0.5368757319923266	-1.5535529287464855
0.823375	0.5368484390659259	-1.553142182009539
0.823425	0.5368211576273968	-1.5527314081859716
0.823475	0.5367938876726983	-1.5523206072874673
0.823525	0.5367666291977911	-1.5519097793257077
0.823575	0.5367393821986398	-1.5514989243123667
0.823625	0.5367121466712113	-1.5510880422591156
0.823675	0.5366849226114737	-1.5506771331776232
0.823725	0.5366577100154	-1.5502661970795504
0.823775	0.5366305088789645	-1.5498552339765546
0.823825	0.5366033191981452	-1.549444243880289
0.823875	0.5365761409689209	-1.5490332268024043
0.823925	0.5365489741872729	-1.5486221827545483
0.823975	0.5365218188491873	-1.5482111117483568
0.824025	0.5364946749506521	-1.5478000137954673
0.824075	0.5364675424876565	-1.5473888889075125
0.824125	0.5364404214561938	-1.5469777370961189
0.824175	0.5364133118522592	-1.5465665583729094
0.824225	0.5363862136718501	-1.5461553527495049
0.824275	0.5363591269109663	-1.5457441202375202
0.824325	0.5363320515656113	-1.5453328608485652
0.824375	0.5363049876317909	-1.5449215745942433
0.824425	0.5362779351055127	-1.5445102614861586
0.824475	0.5362508939827877	-1.544098921535907
0.824525	0.5362238642596292	-1.5436875547550808
0.824575	0.5361968459320536	-1.5432761611552686
0.824625	0.5361698389960795	-1.5428647407480545
0.824675	0.5361428434477266	-1.5424532935450195
0.824725	0.5361158592830185	-1.5420418195577401
0.824775	0.5360888864979805	-1.541630318797788
0.824825	0.5360619250886424	-1.541218791276729
0.824875	0.5360349750510348	-1.5408072370061263
0.824925	0.5360080363811917	-1.540395655997539
0.824975	0.5359811090751487	-1.5399840482625207
0.825025	0.5359541931289462	-1.5395724138126199
0.825075	0.5359272885386245	-1.5391607526593827
0.825125	0.5359003953002276	-1.538749064814351
0.825175	0.5358735134098023	-1.5383373502890603
0.825225	0.5358466428633977	-1.5379256090950435
0.825275	0.535819783657065	-1.5375138412438298
0.825325	0.535792935786858	-1.5371020467469438
0.825375	0.5357660992488338	-1.5366902256159038
0.825425	0.5357392740390504	-1.5362783778622278
0.825475	0.5357124601535689	-1.5358665034974288
0.825525	0.5356856575884555	-1.5354546025330105
0.825575	0.5356588663397774	-1.5350426749804738
0.825625	0.5356320864036029	-1.53463072085132
0.825675	0.5356053177760038	-1.534218740157042
0.825725	0.5355785604530533	-1.5338067329091323
0.825775	0.5355518144308309	-1.5333946991190728
0.825825	0.5355250797054142	-1.5329826387983474
0.825875	0.5354983562728848	-1.5325705519584345
0.825925	0.5354716441293265	-1.5321584386108078
0.825975	0.5354449432708274	-1.5317462987669341
0.826025	0.5354182536934771	-1.5313341324382779
0.826075	0.5353915753933679	-1.5309219396362972
0.826125	0.5353649083665933	-1.5305097203724516
0.826175	0.5353382526092514	-1.5300974746581903
0.826225	0.5353116081174407	-1.529685202504963
0.826275	0.535284974887263	-1.5292729039242137
0.826325	0.5352583529148226	-1.5288605789273821
0.826375	0.5352317421962275	-1.5284482275259001
0.826425	0.5352051427275875	-1.5280358497311983
0.826475	0.5351785545050136	-1.5276234455547055
0.826525	0.5351519775246203	-1.5272110150078428
0.826575	0.5351254117825229	-1.526798558102033
0.826625	0.535098857274843	-1.5263860748486846
0.826675	0.5350723139977027	-1.5259735652592081
0.826725	0.5350457819472256	-1.52556102934501
0.826775	0.5350192611195387	-1.5251484671174922
0.826825	0.5349927515107722	-1.524735878588049
0.826875	0.534966253117056	-1.5243232637680781
0.826925	0.534939765934526	-1.5239106226689656
0.826975	0.5349132899593196	-1.5234979553020946
0.827025	0.5348868251875757	-1.523085261678847
0.827075	0.5348603716154361	-1.5226725418105975
0.827125	0.5348339292390446	-1.5222597957087196
0.827175	0.5348074980545472	-1.5218470233845838
0.827225	0.5347810780580946	-1.5214342248495496
0.827275	0.534754669245838	-1.5210214001149789
0.827325	0.5347282716139319	-1.5206085491922263
0.827375	0.5347018851585326	-1.5201956720926424
0.827425	0.5346755098757986	-1.519782768827576
0.827475	0.5346491457618916	-1.5193698394083694
0.827525	0.5346227928129762	-1.5189568838463612
0.827575	0.5345964510252189	-1.518543902152886
0.827625	0.534570120394788	-1.518130894339274
0.827675	0.5345438009178557	-1.517717860416851
0.827725	0.5345174925905946	-1.5173048003969412
0.827775	0.5344911954091826	-1.5168917142908591
0.827825	0.5344649093697991	-1.5164786021099184
0.827875	0.5344386344686227	-1.5160654638654327
0.827925	0.5344123707018376	-1.5156522995687078
0.827975	0.5343861180656307	-1.5152391092310418
0.828025	0.5343598765561911	-1.5148258928637326
0.828075	0.5343336461697089	-1.5144126504780748
0.828125	0.5343074269023768	-1.5139993820853592
0.828175	0.5342812187503919	-1.5135860876968676
0.828225	0.5342550217099522	-1.513172767323882
0.828275	0.5342288357772573	-1.5127594209776811
0.828325	0.5342026609485122	-1.5123460486695346
0.828375	0.534176497219922	-1.5119326504107116
0.828425	0.5341503445876936	-1.511519226212479
0.828475	0.5341242030480386	-1.511105776086093
0.828525	0.5340980725971696	-1.5106923000428127
0.828575	0.534071953231302	-1.5102787980938899
0.828625	0.5340458449466519	-1.5098652702505753
0.828675	0.534019747739441	-1.5094517165241101
0.828725	0.533993661605891	-1.509038136925735
0.828775	0.5339675865422285	-1.508624531466683
0.828825	0.5339415225446785	-1.5082109001581918
0.828875	0.5339154696094731	-1.5077972430114834
0.828925	0.5338894277328452	-1.5073835600377794
0.828975	0.5338633969110272	-1.5069698512483045
0.829025	0.5338373771402556	-1.5065561166542756
0.829075	0.5338113684167713	-1.5061423562669003
0.829125	0.5337853707368158	-1.505728570097388
0.829175	0.5337593840966334	-1.5053147581569404
0.829225	0.5337334084924715	-1.504900920456756
0.829275	0.5337074439205786	-1.5044870570080318
0.829325	0.5336814903772056	-1.5040731678219588
0.829375	0.5336555478586059	-1.5036592529097252
0.829425	0.5336296163610376	-1.5032453122825102
0.829475	0.5336036958807592	-1.5028313459514928
0.829525	0.5335777864140298	-1.5024173539278518
0.829575	0.5335518879571141	-1.5020033362227556
0.829625	0.5335260005062764	-1.5015892928473733
0.829675	0.5335001240577871	-1.5011752238128642
0.829725	0.5334742586079165	-1.5007611291303888
0.829775	0.5334484041529363	-1.5003470088111022
0.829825	0.5334225606891229	-1.4999328628661535
0.829875	0.5333967282127533	-1.4995186913066918
0.829925	0.5333709067201087	-1.4991044941438574
0.829975	0.533345096207471	-1.4986902713887889
0.830025	0.5333192966711255	-1.4982760230526213
0.830075	0.5332935081073591	-1.4978617491464863
0.830125	0.5332677305124611	-1.4974474496815107
0.830175	0.5332419638827225	-1.4970331246688187
0.830225	0.5332162082144395	-1.4966187741195247
0.830275	0.5331904635039083	-1.496204398044744
0.830325	0.5331647297474272	-1.4957899964555899
0.830375	0.5331390069412993	-1.495375569363165
0.830425	0.5331132950818265	-1.4949611167785757
0.830475	0.5330875941653163	-1.494546638712919
0.830525	0.5330619041880778	-1.494132135177287
0.830575	0.5330362251464209	-1.4937176061827717
0.830625	0.5330105570366591	-1.4933030517404613
0.830675	0.5329848998551082	-1.4928884718614366
0.830725	0.5329592535980852	-1.4924738665567787
0.830775	0.5329336182619107	-1.4920592358375622
0.830825	0.5329079938429082	-1.4916445797148543
0.830875	0.5328823803374012	-1.491229898199727
0.830925	0.5328567777417184	-1.4908151913032393
0.830975	0.532831186052189	-1.4904004590364504
0.831025	0.5328056052651453	-1.4899857014104148
0.831075	0.5327800353769216	-1.4895709184361834
0.831125	0.5327544763838544	-1.4891561101248039
0.831175	0.5327289282822829	-1.4887412764873194
0.831225	0.5327033910685489	-1.4883264175347681
0.831275	0.5326778647389958	-1.4879115332781858
0.831325	0.5326523492899693	-1.4874966237286027
0.831375	0.5326268447178194	-1.4870816888970448
0.831425	0.5326013510188946	-1.4866667287945383
0.831475	0.5325758681895499	-1.4862517434320992
0.831525	0.5325503962261412	-1.4858367328207418
0.831575	0.5325249351250233	-1.4854216969714824
0.831625	0.5324994848825575	-1.485006635895327
0.831675	0.532474045495107	-1.4845915496032769
0.831725	0.5324486169590352	-1.4841764381063345
0.831775	0.5324231992707094	-1.4837613014154944
0.831825	0.5323977924264984	-1.48334613954175
0.831875	0.5323723964227755	-1.4829309524960859
0.831925	0.5323470112559153	-1.4825157402894842
0.831975	0.5323216369222924	-1.4821005029329282
0.832025	0.5322962734182848	-1.4816852404373948
0.832075	0.5322709207402737	-1.4812699528138558
0.832125	0.5322455788846432	-1.4808546400732787
0.832175	0.5322202478477779	-1.4804393022266282
0.832225	0.5321949276260667	-1.480023939284863
0.832275	0.5321696182158989	-1.479608551258942
0.832325	0.5321443196136665	-1.4791931381598173
0.832375	0.5321190318157658	-1.4787776999984352
0.832425	0.5320937548185933	-1.4783622367857423
0.832475	0.5320684886185467	-1.4779467485326814
0.832525	0.5320432332120284	-1.4775312352501884
0.832575	0.5320179885954422	-1.4771156969491968
0.832625	0.531992754765195	-1.476700133640634
0.832675	0.5319675317176946	-1.4762845453354265
0.832725	0.531942319449353	-1.4758689320444947
0.832775	0.5319171179565806	-1.4754532937787606
0.832825	0.5318919272357948	-1.475037630549135
0.832875	0.5318667472834128	-1.474621942366528
0.832925	0.5318415780958539	-1.4742062292418456
0.832975	0.5318164196695407	-1.4737904911859903
0.833025	0.5317912720008975	-1.4733747282098617
0.833075	0.5317661350863525	-1.4729589403243502
0.833125	0.5317410089223337	-1.472543127540349
0.833175	0.5317158935052732	-1.4721272898687427
0.833225	0.5316907888316015	-1.4717114273204208
0.833275	0.5316656948977567	-1.471295539906258
0.833325	0.5316406117001782	-1.470879627637126
0.833375	0.5316155392353036	-1.4704636905239028
0.833425	0.5315904774995761	-1.4700477285774545
0.833475	0.5315654264894418	-1.469631741808643
0.833525	0.5315403862013478	-1.4692157302283275
0.833575	0.5315153566317427	-1.4687996938473658
0.833625	0.531490337777078	-1.4683836326766104
0.833675	0.5314653296338074	-1.46796754672691
0.833725	0.5314403321983883	-1.4675514360091069
0.833775	0.5314153454672785	-1.4671353005340428
0.833825	0.5313903694369393	-1.4667191403125548
0.833875	0.5313654041038339	-1.4663029553554752
0.833925	0.5313404494644252	-1.4658867456736373
0.833975	0.5313155055151819	-1.4654705112778637
0.834025	0.5312905722525748	-1.4650542521789744
0.834075	0.5312656496730753	-1.464637968387789
0.834125	0.5312407377731585	-1.4642216599151194
0.834175	0.5312158365492994	-1.4638053267717779
0.834225	0.5311909459979751	-1.4633889689685757
0.834275	0.5311660661156685	-1.4629725865163106
0.834325	0.531141196898863	-1.4625561794257809
0.834375	0.5311163383440446	-1.4621397477077809
0.834425	0.5310914904476992	-1.4617232913731044
0.834475	0.531066653206318	-1.4613068104325382
0.834525	0.5310418266163921	-1.460890304896865
0.834575	0.5310170106744168	-1.4604737747768657
0.834625	0.5309922053768875	-1.4600572200833173
0.834675	0.5309674107203037	-1.4596406408269906
0.834725	0.5309426267011668	-1.4592240370186549
0.834775	0.5309178533159785	-1.4588074086690768
0.834825	0.5308930905612458	-1.4583907557890146
0.834875	0.5308683384334765	-1.4579740783892268
0.834925	0.5308435969291792	-1.4575573764804675
0.834975	0.5308188660448673	-1.457140650073485
0.835025	0.530794145777054	-1.4567238991790268
0.835075	0.5307694361222559	-1.4563071238078358
0.835125	0.5307447370769932	-1.4558903239706473
0.835175	0.5307200486377867	-1.4554734996781964
0.835225	0.5306953708011575	-1.4550566509412186
0.835275	0.5306707035636331	-1.4546397777704372
0.835325	0.5306460469217396	-1.4542228801765782
0.835375	0.530621400872009	-1.4538059581703573
0.835425	0.5305967654109716	-1.4533890117624935
0.835475	0.530572140535162	-1.4529720409636988
0.835525	0.5305475262411163	-1.4525550457846814
0.835575	0.5305229225253747	-1.452138026236145
0.835625	0.5304983293844754	-1.4517209823287944
0.835675	0.5304737468149626	-1.4513039140733253
0.835725	0.5304491748133814	-1.4508868214804314
0.835775	0.5304246133762791	-1.4504697045608028
0.835825	0.5304000625002068	-1.450052563325122
0.835875	0.5303755221817158	-1.4496353977840741
0.835925	0.5303509924173581	-1.4492182079483404
0.835975	0.530326473203692	-1.4488009938285915
0.836025	0.5303019645372749	-1.448383755435502
0.836075	0.5302774664146687	-1.447966492779736
0.836125	0.5302529788324337	-1.4475492058719621
0.836175	0.5302285017871353	-1.4471318947228407
0.836225	0.5302040352753437	-1.446714559343021
0.836275	0.5301795792936247	-1.4462971997431637
0.836325	0.530155133838552	-1.445879815933913
0.836375	0.5301306989066976	-1.4454624079259175
0.836425	0.5301062744946373	-1.4450449757298198
0.836475	0.5300818605989502	-1.4446275193562548
0.836525	0.5300574572162177	-1.4442100388158552
0.836575	0.5300330643430202	-1.4437925341192552
0.836625	0.5300086819759421	-1.4433750052770808
0.836675	0.529984310111569	-1.4429574522999582
0.836725	0.529959948746492	-1.442539875198503
0.836775	0.5299355978773013	-1.4421222739833326
0.836825	0.5299112575005895	-1.4417046486650607
0.836875	0.5298869276129534	-1.4412869992542927
0.836925	0.5298626082109898	-1.4408693257616356
0.836975	0.5298382992912986	-1.44045162819769
0.837025	0.5298140008504808	-1.440033906573054
0.837075	0.5297897128851404	-1.4396161608983218
0.837125	0.5297654353918845	-1.439198391184083
0.837175	0.5297411683673204	-1.4387805974409253
0.837225	0.5297169118080576	-1.4383627796794336
0.837275	0.5296926657107107	-1.4379449379101834
0.837325	0.5296684300718942	-1.43752707214375
0.837375	0.5296442048882231	-1.437109182390711
0.837425	0.529619990156319	-1.436691268661628
0.837475	0.5295957858728008	-1.4362733309670703
0.837525	0.5295715920342935	-1.435855369317596
0.837575	0.5295474086374223	-1.4354373837237637
0.837625	0.5295232356788139	-1.435019374196128
0.837675	0.5294990731550983	-1.4346013407452398
0.837725	0.5294749210629078	-1.434183283381645
0.837775	0.5294507793988754	-1.4337652021158878
0.837825	0.5294266481596385	-1.4333470969585052
0.837875	0.5294025273418339	-1.4329289679200359
0.837925	0.5293784169421029	-1.4325108150110106
0.837975	0.5293543169570892	-1.4320926382419552
0.838025	0.529330227383436	-1.4316744376233974
0.838075	0.529306148217791	-1.4312562131658562
0.838125	0.5292820794568021	-1.4308379648798522
0.838175	0.5292580210971212	-1.4304196927758963
0.838225	0.5292339731354005	-1.4300013968645024
0.838275	0.5292099355682953	-1.4295830771561775
0.838325	0.5291859083924626	-1.4291647336614244
0.838375	0.5291618916045636	-1.4287463663907403
0.838425	0.5291378852012599	-1.4283279753546207
0.838475	0.5291138891792131	-1.4279095605635628
0.838525	0.5290899035350913	-1.4274911220280502
0.838575	0.5290659282655619	-1.4270726597585703
0.838625	0.5290419633672941	-1.426654173765606
0.838675	0.5290180088369607	-1.4262356640596352
0.838725	0.5289940646712367	-1.4258171306511314
0.838775	0.5289701308667977	-1.4253985735505663
0.838825	0.5289462074203227	-1.4249799927684055
0.838875	0.5289222943284904	-1.4245613883151176
0.838925	0.5288983915879858	-1.424142760201158
0.838975	0.5288744991954939	-1.4237241084369845
0.839025	0.5288506171477014	-1.4233054330330486
0.839075	0.5288267454412965	-1.4228867339998033
0.839125	0.5288028840729694	-1.4224680113476937
0.839175	0.528779033039416	-1.4220492650871595
0.839225	0.5287551923373294	-1.421630495228643
0.839275	0.528731361963408	-1.4212117017825778
0.839325	0.5287075419143515	-1.4207928847593954
0.839375	0.5286837321868609	-1.4203740441695254
0.839425	0.5286599327776405	-1.4199551800233907
0.839475	0.5286361436833952	-1.419536292331415
0.839525	0.5286123649008326	-1.4191173811040154
0.839575	0.5285885964266634	-1.4186984463516048
0.839625	0.5285648382575997	-1.4182794880845935
0.839675	0.5285410903903566	-1.4178605063133871
0.839725	0.5285173528216479	-1.417441501048393
0.839775	0.5284936255481948	-1.4170224723000056
0.839825	0.528469908566716	-1.4166034200786244
0.839875	0.5284462018739344	-1.4161843443946405
0.839925	0.5284225054665738	-1.4157652452584453
0.839975	0.5283988193413613	-1.4153461226804234
0.840025	0.5283751434950246	-1.4149269766709605
0.840075	0.5283514779242949	-1.4145078072404327
0.840125	0.528327822625905	-1.4140886143992153
0.840175	0.5283041775965902	-1.4136693981576807
0.840225	0.5282805428330881	-1.4132501585261934
0.840275	0.5282569183321355	-1.412830895515124
0.840325	0.5282333040904758	-1.4124116091348284
0.840375	0.5282097001048516	-1.4119922993956648
0.840425	0.5281861063720067	-1.411572966307991
0.840475	0.5281625228886894	-1.411153609882155
0.840525	0.5281389496516486	-1.4107342301285057
0.840575	0.5281153866576357	-1.4103148270573858
0.840625	0.528091833903405	-1.409895400679134
0.840675	0.5280682913857124	-1.4094759510040862
0.840725	0.528044759101313	-1.4090564780425803
0.840775	0.5280212370469674	-1.408636981804944
0.840825	0.5279977252194367	-1.4082174623015042
0.840875	0.5279742236154866	-1.4077979195425798
0.840925	0.5279507322318813	-1.407378353538495
0.840975	0.5279272510653887	-1.4069587642995625
0.841025	0.5279037801127787	-1.4065391518360961
0.841075	0.5278803193708239	-1.4061195161584037
0.841125	0.5278568688362985	-1.4056998572767894
0.841175	0.5278334285059773	-1.4052801752015571
0.841225	0.527809998376638	-1.4048604699430067
0.841275	0.527786578445062	-1.4044407415114293
0.841325	0.5277631687080304	-1.4040209899171188
0.841375	0.527739769162327	-1.4036012151703634
0.841425	0.5277163798047378	-1.4031814172814474
0.841475	0.5276930006320524	-1.4027615962606508
0.841525	0.5276696316410595	-1.4023417521182522
0.841575	0.5276462728285511	-1.4019218848645278
0.841625	0.5276229241913222	-1.4015019945097469
0.841675	0.5275995857261692	-1.4010820810641753
0.841725	0.5275762574298906	-1.4006621445380774
0.841775	0.5275529392992846	-1.4002421849417173
0.841825	0.5275296313311567	-1.399822202285347
0.841875	0.5275063335223097	-1.3994021965792232
0.841925	0.5274830458695514	-1.3989821678335927
0.841975	0.5274597683696892	-1.398562116058704
0.842025	0.5274365010195329	-1.3981420412648033
0.842075	0.5274132438158945	-1.3977219434621295
0.842125	0.52738999675559	-1.3973018226609164
0.842175	0.5273667598354356	-1.3968816788713978
0.842225	0.5273435330522493	-1.396461512103804
0.842275	0.527320316402852	-1.3960413223683605
0.842325	0.5272971098840658	-1.395621109675292
0.842375	0.527273913492715	-1.3952008740348163
0.842425	0.527250727225628	-1.394780615457147
0.842475	0.5272275510796308	-1.3943603339525015
0.842525	0.5272043850515558	-1.3939400295310855
0.842575	0.5271812291382341	-1.3935197022031072
0.842625	0.527158083336501	-1.3930993519787669
0.842675	0.5271349476431922	-1.3926789788682656
0.842725	0.5271118220551466	-1.3922585828817988
0.842775	0.5270887065692056	-1.3918381640295556
0.842825	0.5270656011822111	-1.3914177223217263
0.842875	0.5270425058910075	-1.3909972577684968
0.842925	0.5270194206924426	-1.3905767703800482
0.842975	0.5269963455833634	-1.39015626016656
0.843025	0.5269732805606216	-1.389735727138206
0.843075	0.5269502256210691	-1.389315171305158
0.843125	0.5269271807615608	-1.3888945926775844
0.843175	0.5269041459789534	-1.3884739912656505
0.843225	0.526881121270104	-1.38805336707952
0.843275	0.5268581066318718	-1.387632720129353
0.843325	0.5268351020611224	-1.3872120504252994
0.843375	0.5268121075547205	-1.3867913579775097
0.843425	0.5267891231095301	-1.3863706427961364
0.843475	0.5267661487224219	-1.38594990489132
0.843525	0.5267431843902635	-1.3855291442732076
0.843575	0.5267202301099285	-1.3851083609519348
0.843625	0.5266972858782917	-1.3846875549376358
0.843675	0.5266743516922299	-1.38426672624044
0.843725	0.5266514275486179	-1.3838458748704827
0.843775	0.5266285134443403	-1.3834250008378801
0.843825	0.5266056093762761	-1.3830041041527597
0.843875	0.5265827153413107	-1.3825831848252372
0.843925	0.5265598313363323	-1.3821622428654228
0.843975	0.5265369573582273	-1.3817412782834315
0.844025	0.5265140934038862	-1.3813202910893694
0.844075	0.5264912394701996	-1.3808992812933454
0.844125	0.526468395554063	-1.380478248905458
0.844175	0.5264455616523709	-1.3800571939358066
0.844225	0.526422737762022	-1.3796361163944857
0.844275	0.5263999238799163	-1.3792150162915848
0.844325	0.5263771200029567	-1.3787938936371913
0.844375	0.5263543261280441	-1.3783727484413935
0.844425	0.5263315422520866	-1.3779515807142702
0.844475	0.5263087683719924	-1.3775303904658975
0.844525	0.5262860044846691	-1.3771091777063542
0.844575	0.5262632505870294	-1.37668794244571
0.844625	0.5262405066759865	-1.3762666846940323
0.844675	0.5262177727484553	-1.375845404461388
0.844725	0.5261950488013553	-1.375424101757834
0.844775	0.5261723348316051	-1.3750027765934303
0.844825	0.5261496308361248	-1.3745814289782339
0.844875	0.5261269368118393	-1.374160058922293
0.844925	0.5261042527556733	-1.3737386664356583
0.844975	0.5260815786645537	-1.3733172515283738
0.845025	0.5260589145354103	-1.3728958142104806
0.845075	0.5260362603651738	-1.3724743544920168
0.845125	0.526013616150776	-1.3720528723830199
0.845175	0.5259909818891538	-1.3716313678935184
0.845225	0.5259683575772426	-1.3712098410335432
0.845275	0.5259457432119824	-1.3707882918131162
0.845325	0.525923138790312	-1.3703667202422647
0.845375	0.5259005443091747	-1.369945126331004
0.845425	0.5258779597655182	-1.3695235100893446
0.845475	0.5258553851562853	-1.369101871527306
0.845525	0.5258328204784231	-1.3686802106548992
0.845575	0.5258102657288865	-1.3682585274821213
0.845625	0.5257877209046252	-1.3678368220189774
0.845675	0.5257651860025968	-1.3674150942754622
0.845725	0.5257426610197525	-1.3669933442615791
0.845775	0.5257201459530527	-1.3665715719873177
0.845825	0.5256976407994578	-1.3661497774626665
0.845875	0.525675145555929	-1.3657279606976123
0.845925	0.5256526602194307	-1.3653061217021347
0.845975	0.5256301847869277	-1.3648842604862166
0.846025	0.5256077192553879	-1.3644623770598336
0.846075	0.5255852636217812	-1.3640404714329568
0.846125	0.5255628178830786	-1.3636185436155583
0.846175	0.5255403820362536	-1.3631965936176034
0.846225	0.5255179560782828	-1.3627746214490524
0.846275	0.5254955400061434	-1.362352627119865
0.846325	0.5254731338168135	-1.3619306106400013
0.846375	0.525450737507273	-1.361508572019415
0.846425	0.5254283510745059	-1.361086511268056
0.846475	0.5254059745154975	-1.360664428395868
0.846525	0.5253836078272346	-1.3602423234127963
0.846575	0.5253612510067057	-1.3598201963287815
0.846625	0.5253389040509001	-1.3593980471537621
0.846675	0.5253165669568106	-1.3589758758976718
0.846725	0.525294239721433	-1.3585536825704385
0.846775	0.5252719223417633	-1.3581314671819902
0.846825	0.5252496148147978	-1.3577092297422553
0.846875	0.5252273171375392	-1.357286970261149
0.846925	0.5252050293069879	-1.3568646887485922
0.846975	0.5251827513201466	-1.3564423852145022
0.847025	0.5251604831740229	-1.3560200596687861
0.847075	0.5251382248656228	-1.3555977121213547
0.847125	0.5251159763919558	-1.3551753425821138
0.847175	0.5250937377500351	-1.3547529510609615
0.847225	0.5250715089368735	-1.3543305375677983
0.847275	0.5250492899494851	-1.3539081021125199
0.847325	0.5250270807848879	-1.353485644705017
0.847375	0.5250048814400994	-1.3530631653551817
0.847425	0.5249826919121412	-1.3526406640728983
0.847475	0.524960512198036	-1.352218140868049
0.847525	0.5249383422948087	-1.3517955957505117
0.847575	0.5249161821994853	-1.3513730287301655
0.847625	0.5248940319090943	-1.3509504398168817
0.847675	0.5248718914206651	-1.3505278290205298
0.847725	0.5248497607312309	-1.3501051963509774
0.847775	0.5248276398378249	-1.3496825418180873
0.847825	0.5248055287374823	-1.3492598654317216
0.847875	0.5247834274272416	-1.348837167201736
0.847925	0.5247613359041413	-1.3484144471379864
0.847975	0.5247392541652245	-1.3479917052503196
0.848025	0.5247171822075326	-1.3475689415485876
0.848075	0.5246951200281118	-1.3471461560426328
0.848125	0.5246730676240094	-1.3467233487422954
0.848175	0.5246510249922725	-1.3463005196574165
0.848225	0.5246289921299541	-1.345877668797827
0.848275	0.5246069690341054	-1.3454547961733623
0.848325	0.5245849557017825	-1.345031901793846
0.848375	0.524562952130039	-1.3446089856691097
0.848425	0.5245409583159355	-1.3441860478089704
0.848475	0.5245189742565297	-1.3437630882232519
0.848525	0.5244969999488849	-1.3433401069217679
0.848575	0.5244750353900646	-1.342917103914331
0.848625	0.5244530805771335	-1.3424940792107525
0.848675	0.52443113550716	-1.3420710328208376
0.848725	0.5244092001772125	-1.3416479647543917
0.848775	0.5243872745843645	-1.3412248750212092
0.848825	0.5243653587256853	-1.340801763631096
0.848875	0.5243434525982517	-1.340378630593841
0.848925	0.5243215561991409	-1.3399554759192343
0.848975	0.5242996695254315	-1.3395322996170627
0.849025	0.524277792574201	-1.3391091016971175
0.849075	0.5242559253425327	-1.3386858821691774
0.849125	0.5242340678275123	-1.3382626410430174
0.849175	0.5242122200262244	-1.3378393783284148
0.849225	0.5241903819357585	-1.3374160940351392
0.849275	0.5241685535532016	-1.3369927881729635
0.849325	0.5241467348756459	-1.336569460751652
0.849375	0.5241249259001839	-1.3361461117809692
0.849425	0.5241031266239118	-1.335722741270672
0.849475	0.5240813370439271	-1.3352993492305154
0.849525	0.5240595571573265	-1.3348759356702582
0.849575	0.5240377869612118	-1.334452500599647
0.849625	0.5240160264526833	-1.334029044028434
0.849675	0.523994275628847	-1.3336055659663584
0.849725	0.5239725344868095	-1.33318206642316
0.849775	0.5239508030236769	-1.3327585454085806
0.849825	0.5239290812365612	-1.3323350029323495
0.849875	0.523907369122572	-1.331911439004204
0.849925	0.5238856666788217	-1.3314878536338732
0.849975	0.5238639739024277	-1.331064246831079
0.850025	0.5238422907905066	-1.3306406186055433
0.850075	0.523820617340176	-1.330216968966988
0.850125	0.5237989535485574	-1.3297932979251288
0.850175	0.5237772994127722	-1.32936960548968
0.850225	0.5237556549299439	-1.3289458916703523
0.850275	0.5237340200972004	-1.3285221564768492
0.850325	0.5237123949116685	-1.3280983999188767
0.850375	0.5236907793704783	-1.3276746220061355
0.850425	0.5236691734707609	-1.327250822748322
0.850475	0.5236475772096478	-1.3268270021551372
0.850525	0.5236259905842763	-1.3264031602362658
0.850575	0.5236044135917821	-1.3259792970014004
0.850625	0.5235828462293062	-1.325555412460221
0.850675	0.5235612884939864	-1.3251315066224159
0.850725	0.523539740382967	-1.32470757949766
0.850775	0.5235182018933892	-1.3242836310956352
0.850825	0.5234966730223999	-1.3238596614260134
0.850875	0.5234751537671503	-1.3234356704984567
0.850925	0.5234536441247878	-1.323011658322638
0.850975	0.5234321440924603	-1.3225876249082267
0.851025	0.5234106536673236	-1.322163570264879
0.851075	0.523389172846532	-1.3217394944022547
0.851125	0.5233677016272419	-1.321315397330008
0.851175	0.523346240006613	-1.3208912790577887
0.851225	0.5233247879818064	-1.3204671395952448
0.851275	0.5233033455499831	-1.3200429789520225
0.851325	0.5232819127083057	-1.3196187971377678
0.851375	0.5232604894539397	-1.31919459416212
0.851425	0.5232390757840524	-1.3187703700347173
0.851475	0.5232176716958131	-1.3183461247651929
0.851525	0.523196277186395	-1.3179218583631727
0.851575	0.523174892252968	-1.3174975708382897
0.851625	0.5231535168927086	-1.3170732622001644
0.851675	0.5231321511027929	-1.3166489324584199
0.851725	0.5231107948803995	-1.3162245816226739
0.851775	0.523089448222706	-1.3158002097025459
0.851825	0.523068111126895	-1.315375816707646
0.851875	0.5230467835901497	-1.3149514026475848
0.851925	0.5230254656096559	-1.3145269675319669
0.851975	0.523004157182602	-1.314102511370394
0.852025	0.522982858306173	-1.3136780341724725
0.852075	0.5229615689775619	-1.3132535359477966
0.852125	0.5229402891939597	-1.3128290167059624
0.852175	0.5229190189525627	-1.3124044764565568
0.852225	0.5228977582505663	-1.3119799152091691
0.852275	0.5228765070851659	-1.3115553329733898
0.852325	0.5228552654535618	-1.311130729758799
0.852375	0.5228340333529555	-1.3107061055749756
0.852425	0.5228128107805495	-1.3102814604314972
0.852475	0.5227915977335476	-1.3098567943379384
0.852525	0.5227703942091562	-1.3094321073038693
0.852575	0.5227492002045863	-1.3090073993388525
0.852625	0.5227280157170459	-1.308582670452456
0.852675	0.5227068407437478	-1.3081579206542395
0.852725	0.5226856752819037	-1.3077331499537643
0.852775	0.5226645193287288	-1.3073083583605871
0.852825	0.522643372881441	-1.3068835458842578
0.852875	0.5226222359372587	-1.306458712534328
0.852925	0.5226011084934035	-1.3060338583203412
0.852975	0.5225799905470966	-1.3056089832518427
0.853025	0.5225588820955611	-1.3051840873383742
0.853075	0.5225377831360233	-1.3047591705894739
0.853125	0.5225166936657112	-1.3043342330146739
0.853175	0.5224956136818524	-1.3039092746235108
0.853225	0.5224745431816812	-1.3034842954255057
0.853275	0.5224534821624279	-1.30305929543019
0.853325	0.5224324306213276	-1.3026342746470847
0.853375	0.5224113885556145	-1.3022092330857138
0.853425	0.5223903559625285	-1.301784170755591
0.853475	0.5223693328393088	-1.3013590876662307
0.853525	0.5223483191831969	-1.3009339838271439
0.853575	0.5223273149914376	-1.300508859247836
0.853625	0.5223063202612728	-1.3000837139378176
0.853675	0.5222853349899499	-1.2996585479065894
0.853725	0.5222643591747201	-1.299233361163645
0.853775	0.5222433928128306	-1.2988081537184872
0.853825	0.5222224359015336	-1.2983829255806085
0.853875	0.5222014884380828	-1.297957676759498
0.853925	0.5221805504197327	-1.2975324072646466
0.853975	0.5221596218437413	-1.2971071171055357
0.854025	0.5221387027073673	-1.2966818062916485
0.854075	0.5221177930078713	-1.2962564748324623
0.854125	0.5220968927425158	-1.295831122737453
0.854175	0.522076001908564	-1.295405750016094
0.854225	0.5220551205032811	-1.2949803566778568
0.854275	0.5220342485239357	-1.2945549427322063
0.854325	0.5220133859677969	-1.2941295081886062
0.854375	0.5219925328321343	-1.2937040530565205
0.854425	0.5219716891142223	-1.2932785773454043
0.854475	0.5219508548113333	-1.2928530810647163
0.854525	0.5219300299207456	-1.2924275642239038
0.854575	0.5219092144397344	-1.2920020268324217
0.854625	0.5218884083655794	-1.2915764688997158
0.854675	0.5218676116955631	-1.2911508904352278
0.854725	0.5218468244269684	-1.2907252914483978
0.854775	0.5218260465570776	-1.2902996719486686
0.854825	0.5218052780831796	-1.2898740319454705
0.854875	0.5217845190025606	-1.2894483714482385
0.854925	0.5217637693125114	-1.2890226904664
0.854975	0.5217430290103223	-1.288596989009383
0.855025	0.521722298093289	-1.2881712670866057
0.855075	0.5217015765587038	-1.2877455247074951
0.855125	0.5216808644038637	-1.2873197618814658
0.855175	0.5216601616260659	-1.286893978617936
0.855225	0.5216394682226101	-1.2864681749263176
0.855275	0.521618784190799	-1.2860423508160175
0.855325	0.521598109527937	-1.2856165062964398
0.855375	0.5215774442313306	-1.2851906413769851
0.855425	0.5215567882982836	-1.2847647560670599
0.855475	0.5215361417261049	-1.284338850376059
0.855525	0.5215155045121045	-1.2839129243133791
0.855575	0.5214948766535951	-1.2834869778884095
0.855625	0.52147425814789	-1.2830610111105394
0.855675	0.5214536489923035	-1.282635023989157
0.855725	0.5214330491841532	-1.2822090165336442
0.855775	0.521412458720757	-1.2817829887533825
0.855825	0.5213918775994355	-1.2813569406577479
0.855875	0.5213713058175128	-1.2809308722561112
0.855925	0.5213507433723096	-1.2805047835578505
0.855975	0.5213301902611522	-1.2800786745723316
0.856025	0.5213096464813657	-1.279652545308925
0.856075	0.5212891120302825	-1.2792263957769863
0.856125	0.5212685869052328	-1.278800225985876
0.856175	0.5212480711035471	-1.2783740359449547
0.856225	0.5212275646225588	-1.2779478256635775
0.856275	0.5212070674596038	-1.2775215951510959
0.856325	0.52118657961202	-1.2770953444168567
0.856375	0.5211661010771459	-1.2766690734702077
0.856425	0.521145631852323	-1.2762427823204878
0.856475	0.5211251719348896	-1.2758164709770468
0.856525	0.5211047213221932	-1.2753901394492144
0.856575	0.521084280011578	-1.2749637877463285
0.856625	0.5210638480003921	-1.274537415877719
0.856675	0.521043425285983	-1.2741110238527174
0.856725	0.5210230118657024	-1.273684611680647
0.856775	0.5210026077369024	-1.273258179370832
0.856825	0.5209822128969371	-1.2728317269325922
0.856875	0.5209618273431617	-1.272405254375245
0.856925	0.520941451072932	-1.271978761708109
0.856975	0.5209210840836076	-1.2715522489404951
0.857025	0.5209007263725506	-1.2711257160817087
0.857075	0.5208803779371234	-1.2706991631410562
0.857125	0.520860038774688	-1.270272590127846
0.857175	0.5208397088826114	-1.2698459970513745
0.857225	0.5208193882582589	-1.2694193839209433
0.857275	0.5207990768990015	-1.2689927507458434
0.857325	0.5207787748022074	-1.2685660975353725
0.857375	0.5207584819652519	-1.2681394242988144
0.857425	0.5207381983855071	-1.2677127310454586
0.857475	0.5207179240603491	-1.2672860177845868
0.857525	0.5206976589871544	-1.266859284525483
0.857575	0.5206774031633001	-1.2664325312774276
0.857625	0.5206571565861677	-1.2660057580496948
0.857675	0.5206369192531412	-1.2655789648515534
0.857725	0.5206166911616054	-1.2651521516922708
0.857775	0.5205964723089415	-1.2647253185811222
0.857825	0.5205762626925402	-1.264298465527366
0.857875	0.5205560623097892	-1.2638715925402648
0.857925	0.5205358711580786	-1.263444699629079
0.857975	0.5205156892347997	-1.2630177868030659
0.858025	0.5204955165373465	-1.2625908540714768
0.858075	0.5204753530631125	-1.2621639014435655
0.858125	0.5204551988094972	-1.2617369289285756
0.858175	0.5204350537738996	-1.2613099365357503
0.858225	0.5204149179537179	-1.260882924274336
0.858275	0.5203947913463574	-1.2604558921535656
0.858325	0.5203746739492178	-1.260028840182682
0.858375	0.5203545657597056	-1.2596017683709178
0.858425	0.5203344667752291	-1.2591746767275005
0.858475	0.5203143769931952	-1.2587475652616615
0.858525	0.5202942964110142	-1.2583204339826248
0.858575	0.520274225026096	-1.2578932828996183
0.858625	0.520254162835855	-1.2574661120218584
0.858675	0.5202341098377086	-1.2570389213585582
0.858725	0.5202140660290702	-1.2566117109189374
0.858775	0.5201940314073612	-1.2561844807122016
0.858825	0.5201740059700002	-1.2557572307475613
0.858875	0.5201539897144063	-1.2553299610342288
0.858925	0.520133982638005	-1.2549026715814031
0.858975	0.5201139847382217	-1.2544753623982827
0.859025	0.5200939960124809	-1.2540480334940696
0.859075	0.5200740164582089	-1.2536206848779616
0.859125	0.5200540460728389	-1.2531933165591442
0.859175	0.5200340848538029	-1.2527659285468058
0.859225	0.520014132798531	-1.2523385208501387
0.859275	0.519994189904459	-1.2519110934783242
0.859325	0.5199742561690213	-1.2514836464405472
0.859375	0.5199543315896568	-1.2510561797459847
0.859425	0.5199344161638051	-1.2506286934038113
0.859475	0.5199145098889086	-1.250201187423197
0.859525	0.5198946127624088	-1.2497736618133155
0.859575	0.5198747247817473	-1.2493461165833377
0.859625	0.5198548459443697	-1.2489185517424304
0.859675	0.5198349762477251	-1.248490967299752
0.859725	0.5198151156892629	-1.2480633632644633
0.859775	0.5197952642664357	-1.2476357396457156
0.859825	0.519775421976693	-1.2472080964526686
0.859875	0.5197555888174912	-1.246780433694469
0.859925	0.5197357647862824	-1.2463527513802715
0.859975	0.5197159498805272	-1.2459250495192153
0.860025	0.5196961440976805	-1.2454973281204513
0.860075	0.5196763474352049	-1.2450695871931152
0.860125	0.5196565598905634	-1.2446418267463442
0.860175	0.5196367814612168	-1.2442140467892768
0.860225	0.5196170121446292	-1.2437862473310486
0.860275	0.5195972519382718	-1.2433584283807801
0.860325	0.5195775008396114	-1.2429305899476013
0.860375	0.5195577588461148	-1.2425027320406412
0.860425	0.5195380259552558	-1.242074854669018
0.860475	0.5195183021645069	-1.241646957841853
0.860525	0.5194985874713448	-1.2412190415682565
0.860575	0.5194788818732419	-1.2407911058573506
0.860625	0.5194591853676774	-1.2403631507182435
0.860675	0.5194394979521324	-1.2399351761600401
0.860725	0.5194198196240892	-1.2395071821918435
0.860775	0.5194001503810276	-1.2390791688227623
0.860825	0.519380490220432	-1.2386511360618957
0.860875	0.5193608391397907	-1.2382230839183364
0.860925	0.5193411971365881	-1.2377950124011863
0.860975	0.5193215642083137	-1.2373669215195349
0.861025	0.519301940352459	-1.2369388112824704
0.861075	0.5192823255665169	-1.236510681699078
0.861125	0.5192627198479774	-1.23608253277845
0.861175	0.5192431231943418	-1.235654364529655
0.861225	0.5192235356031051	-1.235226176961776
0.861275	0.5192039570717626	-1.2347979700838947
0.861325	0.5191843875978157	-1.234369743905082
0.861375	0.5191648271787678	-1.2339414984344053
0.861425	0.5191452758121183	-1.233513233680941
0.861475	0.519125733495375	-1.2330849496537466
0.861525	0.5191062002260467	-1.232656646361883
0.861575	0.5190866760016387	-1.2322283238144136
0.861625	0.5190671608196604	-1.2317999820203966
0.861675	0.5190476546776217	-1.2313716209888899
0.861725	0.5190281575730361	-1.2309432407289433
0.861775	0.5190086695034207	-1.2305148412496003
0.861825	0.5189891904662892	-1.2300864225599113
0.861875	0.5189697204591598	-1.2296579846689202
0.861925	0.5189502594795496	-1.2292295275856708
0.861975	0.5189308075249796	-1.2288010513192036
0.862025	0.5189113645929715	-1.228372555878554
0.862075	0.5188919306810501	-1.227944041272754
0.862125	0.5188725057867413	-1.2275155075108324
0.862175	0.5188530899075726	-1.2270869546018168
0.862225	0.5188336830410728	-1.2266583825547315
0.862275	0.5188142851847675	-1.2262297913786087
0.862325	0.5187948963361891	-1.225801181082466
0.862375	0.5187755164928736	-1.225372551675317
0.862425	0.5187561456523532	-1.22494390316618
0.862475	0.5187367838121626	-1.2245152355640712
0.862525	0.518717430969844	-1.2240865488779915
0.862575	0.5186980871229355	-1.2236578431169514
0.862625	0.5186787522689776	-1.2232291182899542
0.862675	0.5186594264055127	-1.2228003744060039
0.862725	0.5186401095300835	-1.222371611474101
0.862775	0.5186208016402388	-1.2219428295032375
0.862825	0.5186015027335218	-1.2215140285024146
0.862875	0.518582212807482	-1.2210852084806214
0.862925	0.5185629318596696	-1.2206563694468469
0.862975	0.5185436598876382	-1.2202275114100747
0.863025	0.5185243968889403	-1.219798634379289
0.863075	0.5185051428611284	-1.219369738363476
0.863125	0.5184858978017614	-1.2189408233716086
0.863175	0.5184666617083982	-1.2185118894126614
0.863225	0.5184474345785941	-1.2180829364956152
0.863275	0.5184282164099155	-1.2176539646294315
0.863325	0.5184090071999196	-1.2172249738230878
0.863375	0.5183898069461731	-1.2167959640855448
0.863425	0.5183706156462418	-1.2163669354257645
0.863475	0.5183514332976917	-1.2159378878527098
0.863525	0.5183322598980925	-1.2155088213753373
0.863575	0.5183130954450134	-1.215079736002603
0.863625	0.5182939399360279	-1.214650631743457
0.863675	0.5182747933687083	-1.2142215086068506
0.863725	0.5182556557406305	-1.21379236660173
0.863775	0.5182365270493716	-1.2133632057370385
0.863825	0.5182174072925049	-1.2129340260217263
0.863875	0.5181982964676132	-1.212504827464728
0.863925	0.5181791945722782	-1.212075610074978
0.863975	0.5181601016040803	-1.2116463738614152
0.864025	0.5181410175606048	-1.2112171188329695
0.864075	0.5181219424394387	-1.2107878449985674
0.864125	0.5181028762381682	-1.2103585523671376
0.864175	0.51808381895438	-1.2099292409476086
0.864225	0.518064770585666	-1.209499910748897
0.864275	0.5180457311296178	-1.2090705617799238
0.864325	0.5180267005838273	-1.208641194049607
0.864375	0.5180076789458902	-1.2082118075668584
0.864425	0.5179886662134033	-1.2077824023405892
0.864475	0.5179696623839637	-1.2073529783797092
0.864525	0.5179506674551706	-1.2069235356931247
0.864575	0.517931681424625	-1.2064940742897399
0.864625	0.5179127042899309	-1.2060645941784518
0.864675	0.5178937360486894	-1.2056350953681652
0.864725	0.5178747766985075	-1.205205577867772
0.864775	0.5178558262369923	-1.2047760416861657
0.864825	0.517836884661751	-1.2043464868322407
0.864875	0.5178179519703954	-1.2039169133148804
0.864925	0.5177990281605349	-1.2034873211429744
0.864975	0.5177801132297853	-1.2030577103254017
0.865025	0.5177612071757585	-1.2026280808710472
0.865075	0.5177423099960705	-1.2021984327887898
0.865125	0.5177234216883396	-1.2017687660875038
0.865175	0.5177045422501847	-1.2013390807760622
0.865225	0.5176856716792242	-1.2009093768633392
0.865275	0.5176668099730841	-1.2004796543581948
0.865325	0.5176479571293848	-1.2000499132695008
0.865375	0.5176291131457521	-1.19962015360612
0.865425	0.5176102780198144	-1.199190375376908
0.865475	0.5175914517492004	-1.1987605785907223
0.865525	0.5175726343315371	-1.198330763256424
0.865575	0.5175538257644561	-1.197900929382864
0.865625	0.5175350260455882	-1.1974710769788959
0.865675	0.51751623517257	-1.1970412060533637
0.865725	0.5174974531430347	-1.196611316615116
0.865775	0.5174786799546209	-1.196181408672993
0.865825	0.5174599156049678	-1.1957514822358335
0.865875	0.5174411600917171	-1.1953215373124728
0.865925	0.5174224134125052	-1.1948915739117565
0.865975	0.5174036755649798	-1.1944615920425077
0.866025	0.5173849465467849	-1.1940315917135584
0.866075	0.5173662263555633	-1.1936015729337421
0.866125	0.5173475149889647	-1.19317153571188
0.866175	0.51732881244464	-1.1927414800567913
0.866225	0.5173101187202361	-1.1923114059773037
0.866275	0.5172914338134058	-1.191881313482232
0.866325	0.5172727577218027	-1.191451202580393
0.866375	0.5172540904430841	-1.191021073280594
0.866425	0.5172354319749058	-1.1905909255916467
0.866475	0.5172167823149245	-1.190160759522362
0.866525	0.5171981414608	-1.1897305750815435
0.866575	0.5171795094101925	-1.1893003722779956
0.866625	0.517160886160764	-1.1888701511205195
0.866675	0.5171422717101806	-1.1884399116179092
0.866725	0.517123666056107	-1.188009653778961
0.866775	0.5171050691962101	-1.1875793776124672
0.866825	0.5170864811281568	-1.1871490831272211
0.866875	0.5170679018496175	-1.18671877033201
0.866925	0.5170493313582659	-1.1862884392356134
0.866975	0.5170307696517705	-1.1858580898468234
0.867025	0.5170122167278095	-1.1854277221744134
0.867075	0.5169936725840578	-1.1849973362271622
0.867125	0.5169751372181878	-1.1845669320138557
0.867175	0.5169566106278848	-1.1841365095432532
0.867225	0.5169380928108259	-1.1837060688241308
0.867275	0.5169195837646935	-1.1832756098652568
0.867325	0.5169010834871699	-1.1828451326753975
0.867375	0.5168825919759398	-1.182414637263315
0.867425	0.5168641092286905	-1.1819841236377682
0.867475	0.5168456352431082	-1.1815535918075175
0.867525	0.5168271700168805	-1.1811230417813219
0.867575	0.5168087135477023	-1.180692473567926
0.867625	0.5167902658332605	-1.1802618871760902
0.867675	0.5167718268712521	-1.1798312826145558
0.867725	0.5167533966593708	-1.1794006598920712
0.867775	0.516734975195311	-1.178970019017383
0.867825	0.5167165624767744	-1.178539359999225
0.867875	0.5166981585014577	-1.1781086828463416
0.867925	0.5166797632670619	-1.1776779875674683
0.867975	0.5166613767712872	-1.1772472741713411
0.868025	0.5166429990118407	-1.1768165426666855
0.868075	0.5166246299864287	-1.176385793062228
0.868125	0.516606269692753	-1.175955025366704
0.868175	0.5165879181285236	-1.175524239588834
0.868225	0.5165695752914494	-1.1750934357373406
0.868275	0.5165512411792408	-1.1746626138209428
0.868325	0.5165329157896129	-1.1742317738483534
0.868375	0.5165145991202774	-1.1738009158282905
0.868425	0.5164962911689482	-1.173370039769467
0.868475	0.516477991933346	-1.1729391456805858
0.868525	0.5164597014111869	-1.1725082335703583
0.868575	0.5164414196001924	-1.1720773034474843
0.868625	0.5164231464980803	-1.1716463553206728
0.868675	0.5164048821025737	-1.171215389198621
0.868725	0.5163866264113967	-1.1707844050900276
0.868775	0.5163683794222765	-1.1703534030035827
0.868825	0.5163501411329386	-1.1699223829479826
0.868875	0.5163319115411115	-1.1694913449319166
0.868925	0.5163136906445258	-1.1690602889640702
0.868975	0.5162954784409103	-1.1686292150531332
0.869025	0.5162772749279991	-1.1681981232077863
0.869075	0.5162590801035283	-1.1677670134367053
0.869125	0.5162408939652299	-1.1673358857485758
0.869175	0.5162227165108447	-1.1669047401520645
0.869225	0.5162045477381074	-1.1664735766558527
0.869275	0.5161863876447592	-1.166042395268608
0.869325	0.5161682362285431	-1.1656111959989954
0.869375	0.5161500934871974	-1.165179978855689
0.869425	0.5161319594184728	-1.1647487438473403
0.869475	0.5161138340201115	-1.1643174909826164
0.869525	0.5160957172898591	-1.1638862202701798
0.869575	0.5160776092254655	-1.1634549317186835
0.869625	0.5160595098246809	-1.1630236253367805
0.869675	0.5160414190852552	-1.1625923011331247
0.869725	0.5160233370049414	-1.1621609591163657
0.869775	0.5160052635814952	-1.1617295992951466
0.869825	0.5159871988126727	-1.161298221678111
0.869875	0.51596914269623	-1.1608668262739037
0.869925	0.5159510952299226	-1.1604354130911685
0.869975	0.5159330564115155	-1.1600039821385333
0.870025	0.5159150262387685	-1.1595725334246372
0.870075	0.5158970047094403	-1.159141066958119
0.870125	0.5158789918212993	-1.1587095827476015
0.870175	0.5158609875721106	-1.158278080801712
0.870225	0.5158429919596397	-1.15784656112908
0.870275	0.5158250049816576	-1.1574150237383232
0.870325	0.5158070266359314	-1.1569834686380678
0.870375	0.5157890569202339	-1.1565518958369292
0.870425	0.5157710958323415	-1.156120305343515
0.870475	0.5157531433700209	-1.1556886971664553
0.870525	0.5157351995310534	-1.155257071314348
0.870575	0.515717264313212	-1.1548254277958103
0.870625	0.5156993377142784	-1.1543937666194424
0.870675	0.5156814197320291	-1.1539620877938546
0.870725	0.5156635103642477	-1.1535303913276442
0.870775	0.5156456096087141	-1.1530986772294156
0.870825	0.5156277174632162	-1.1526669455077567
0.870875	0.5156098339255384	-1.152235196171266
0.870925	0.5155919589934669	-1.1518034292285373
0.870975	0.515574092664791	-1.1513716446881577
0.871025	0.5155562349372992	-1.1509398425587167
0.871075	0.5155383858087835	-1.1505080228487985
0.871125	0.5155205452770348	-1.1500761855669885
0.871175	0.5155027133398482	-1.1496443307218656
0.871225	0.5154848899950196	-1.1492124583220067
0.871275	0.5154670752403459	-1.1487805683759873
0.871325	0.5154492690736222	-1.1483486608923865
0.871375	0.5154314714926503	-1.1479167358797715
0.871425	0.515413682495232	-1.1474847933467087
0.871475	0.5153959020791714	-1.1470528333017624
0.871525	0.5153781302422669	-1.146620855753506
0.871575	0.5153603669823267	-1.1461888607104953
0.871625	0.5153426122971567	-1.145756848181292
0.871675	0.5153248661845645	-1.1453248181744529
0.871725	0.5153071286423621	-1.144892770698528
0.871775	0.515289399668357	-1.1444607057620766
0.871825	0.5152716792603635	-1.1440286233736443
0.871875	0.5152539674161946	-1.1435965235417809
0.871925	0.5152362641336634	-1.143164406275034
0.871975	0.5152185694105895	-1.1427322715819412
0.872025	0.5152008832447876	-1.14230011947105
0.872075	0.5151832056340808	-1.14186794995089
0.872125	0.5151655365762853	-1.1414357630300063
0.872175	0.5151478760692242	-1.1410035587169303
0.872225	0.5151302241107241	-1.1405713370201866
0.872275	0.5151125806986074	-1.140139097948311
0.872325	0.515094945830699	-1.1397068415098317
0.872375	0.5150773195048282	-1.1392745677132698
0.872425	0.5150597017188204	-1.1388422765671538
0.872475	0.5150420924705074	-1.138409968080002
0.872525	0.5150244917577244	-1.1379776422603245
0.872575	0.5150068995782997	-1.1375452991166464
0.872625	0.5149893159300717	-1.1371129386574719
0.872675	0.5149717408108735	-1.1366805608913175
0.872725	0.5149541742185424	-1.1362481658266927
0.872775	0.5149366161509189	-1.1358157534720992
0.872825	0.5149190666058421	-1.135383323836043
0.872875	0.5149015255811543	-1.134950876927023
0.872925	0.5148839930746942	-1.134518412753547
0.872975	0.5148664690843103	-1.1340859313241034
0.873025	0.5148489536078448	-1.1336534326471939
0.873075	0.5148314466431477	-1.1332209167313039
0.873125	0.5148139481880645	-1.132788383584929
0.873175	0.5147964582404475	-1.1323558332165522
0.873225	0.5147789767981465	-1.131923265634661
0.873275	0.5147615038590128	-1.1314906808477425
0.873325	0.5147440394209003	-1.1310580788642752
0.873375	0.5147265834816634	-1.1306254596927408
0.873425	0.5147091360391606	-1.1301928233416114
0.873475	0.5146916970912493	-1.1297601698193616
0.873525	0.5146742666357874	-1.1293274991344662
0.873575	0.514656844670637	-1.1288948112953923
0.873625	0.5146394311936614	-1.1284621063106048
0.873675	0.5146220262027177	-1.1280293841885811
0.873725	0.5146046296956792	-1.1275966449377668
0.873775	0.5145872416704053	-1.127163888566636
0.873825	0.5145698621247681	-1.1267311150836368
0.873875	0.5145524910566334	-1.1262983244972324
0.873925	0.5145351284638712	-1.1258655168158767
0.873975	0.5145177743443498	-1.1254326920480273
0.874025	0.5145004286959494	-1.1249998502021192
0.874075	0.5144830915165425	-1.124566991286603
0.874125	0.5144657628040044	-1.1241341153099234
0.874175	0.5144484425562073	-1.1237012222805334
0.874225	0.5144311307710324	-1.1232683122068674
0.874275	0.5144138274463624	-1.1228353850973583
0.874325	0.5143965325800745	-1.122402440960448
0.874375	0.5143792461700522	-1.1219694798045687
0.874425	0.5143619682141806	-1.1215365016381487
0.874475	0.5143446987103437	-1.1211035064696186
0.874525	0.514327437656429	-1.1206704943074042
0.874575	0.5143101850503228	-1.120237465159933
0.874625	0.5142929408899146	-1.1198044190356276
0.874675	0.514275705173098	-1.119371355942901
0.874725	0.5142584778977585	-1.1189382758901836
0.874775	0.5142412590617939	-1.1185051788858826
0.874825	0.5142240486630986	-1.1180720649384108
0.874875	0.5142068466995668	-1.1176389340561825
0.874925	0.5141896531690973	-1.1172057862476044
0.874975	0.5141724680695843	-1.1167726215210918
0.875025	0.5141552913989363	-1.1163394398850317
0.875075	0.5141381231550503	-1.115906241347836
0.875125	0.5141209633358246	-1.1154730259179122
0.875175	0.5141038119391727	-1.1150397936036403
0.875225	0.5140866689629902	-1.1146065444134348
0.875275	0.5140695344051904	-1.114173278355677
0.875325	0.5140524082636765	-1.1137399954387672
0.875375	0.5140352905363644	-1.1133066956710809
0.875425	0.5140181812211605	-1.1128733790610132
0.875475	0.5140010803159756	-1.1124400456169514
0.875525	0.513983987818726	-1.1120066953472716
0.875575	0.5139669037273236	-1.1115733282603606
0.875625	0.51394982803969	-1.1111399443645849
0.875675	0.5139327607537348	-1.1107065436683345
0.875725	0.5139157018673819	-1.1102731261799748
0.875775	0.5138986513785502	-1.109839691907878
0.875825	0.5138816092851629	-1.109406240860409
0.875875	0.5138645755851402	-1.10897277304594
0.875925	0.5138475502764062	-1.108539288472836
0.875975	0.5138305333568906	-1.1081057871494508
0.876025	0.5138135248245146	-1.107672269084156
0.876075	0.5137965246772089	-1.1072387342853043
0.876125	0.5137795329129011	-1.1068051827612555
0.876175	0.5137625495295277	-1.1063716145203517
0.876225	0.5137455745250141	-1.1059380295709564
0.876275	0.5137286078972966	-1.105504427921416
0.876325	0.5137116496443114	-1.1050708095800728
0.876375	0.5136946997639904	-1.1046371745552792
0.876425	0.5136777582542765	-1.1042035228553675
0.876475	0.5136608251131037	-1.1037698544886883
0.876525	0.5136439003384127	-1.103336169463577
0.876575	0.5136269839281484	-1.1029024677883632
0.876625	0.51361007588025	-1.1024687494713892
0.876675	0.5135931761926649	-1.102035014520979
0.876725	0.5135762848633332	-1.1016012629454726
0.876775	0.513559401890207	-1.1011674947531862
0.876825	0.5135425272712295	-1.1007337099524561
0.876875	0.5135256610043547	-1.1002999085515945
0.876925	0.5135088030875318	-1.0998660905589255
0.876975	0.5134919535187121	-1.0994322559827698
0.877025	0.5134751122958459	-1.0989984048314498
0.877075	0.513458279416894	-1.0985645371132664
0.877125	0.5134414548798087	-1.0981306528365398
0.877175	0.5134246386825474	-1.0976967520095802
0.877225	0.5134078308230685	-1.0972628346406936
0.877275	0.5133910312993308	-1.0968289007381895
0.877325	0.5133742401093003	-1.0963949503103612
0.877375	0.5133574572509358	-1.095960983365517
0.877425	0.513340682722201	-1.0955269999119572
0.877475	0.5133239165210612	-1.0950929999579782
0.877525	0.5133071586454823	-1.094658983511876
0.877575	0.5132904090934328	-1.0942249505819415
0.877625	0.5132736678628836	-1.0937909011764608
0.877675	0.5132569349518026	-1.0933568353037284
0.877725	0.5132402103581646	-1.0929227529720233
0.877775	0.513223494079936	-1.0924886541896437
0.877825	0.513206786115097	-1.0920545389648586
0.877875	0.5131900864616199	-1.0916204073059552
0.877925	0.5131733951174886	-1.0911862592211967
0.877975	0.513156712080674	-1.0907520947188736
0.878025	0.5131400373491559	-1.090317913807258
0.878075	0.5131233709209186	-1.089883716494615
0.878125	0.5131067127939387	-1.0894495027892241
0.878175	0.5130900629662029	-1.0890152726993465
0.878225	0.5130734214357007	-1.0885810262332363
0.878275	0.5130567882004107	-1.0881467633991717
0.878325	0.5130401632583247	-1.0877124842054031
0.878375	0.5130235466074317	-1.0872781886601894
0.878425	0.513006938245717	-1.0868438767717954
0.878475	0.5129903381711757	-1.0864095485484675
0.878525	0.5129737463817973	-1.0859752039984638
0.878575	0.5129571628755786	-1.0855408431300275
0.878625	0.5129405876505155	-1.0851064659514063
0.878675	0.5129240207045994	-1.0846720724708547
0.878725	0.5129074620358316	-1.08423766269661
0.878775	0.5128909116422119	-1.0838032366369112
0.878825	0.51287436952174	-1.0833687942999979
0.878875	0.5128578356724152	-1.0829343356941123
0.878925	0.5128413100922411	-1.0824998608274887
0.878975	0.5128247927792228	-1.0820653697083569
0.879025	0.5128082837313642	-1.081630862344951
0.879075	0.5127917829466775	-1.08119633874549
0.879125	0.5127752904231655	-1.0807617989182092
0.879175	0.5127588061588365	-1.0803272428713362
0.879225	0.5127423301517057	-1.0798926706130831
0.879275	0.5127258623997808	-1.0794580821516788
0.879325	0.512709402901075	-1.0790234774953413
0.879375	0.5126929516536075	-1.078588856652279
0.879425	0.5126765086553874	-1.0781542196307166
0.879475	0.512660073904435	-1.0777195664388601
0.879525	0.5126436473987744	-1.0772848970849072
0.879575	0.5126272291364122	-1.0768502115770917
0.879625	0.5126108191153818	-1.0764155099235941
0.879675	0.5125944173336995	-1.0759807921326296
0.879725	0.5125780237893888	-1.0755460582123988
0.879775	0.5125616384804752	-1.0751113081711003
0.879825	0.5125452614049815	-1.0746765420169375
0.879875	0.5125288925609395	-1.074241759758096
0.879925	0.5125125319463772	-1.0738069614027697
0.879975	0.5124961795593216	-1.073372146959155
0.880025	0.5124798353978064	-1.0729373164354352
0.880075	0.5124634994598646	-1.0725024698397967
0.880125	0.512447171743528	-1.0720676071804258
0.880175	0.5124308522468313	-1.0716327284655067
0.880225	0.5124145409678099	-1.0711978337032217
0.880275	0.5123982379045036	-1.0707629229017444
0.880325	0.5123819430549473	-1.070327996069258
0.880375	0.512365656417186	-1.0698930532139286
0.880425	0.5123493779892593	-1.0694580943439294
0.880475	0.5123331077692082	-1.0690231194674338
0.880525	0.5123168457550771	-1.0685881285926089
0.880575	0.5123005919449115	-1.0681531217276201
0.880625	0.5122843463367588	-1.0677180988806305
0.880675	0.512268108928665	-1.0672830600598027
0.880725	0.5122518797186824	-1.066848005273291
0.880775	0.5122356587048507	-1.0664129345292725
0.880825	0.5122194458852347	-1.065977847835877
0.880875	0.512203241257878	-1.065542745201276
0.880925	0.5121870448208405	-1.0651076266336084
0.880975	0.5121708565721751	-1.0646724921410289
0.881025	0.5121546765099333	-1.0642373417316942
0.881075	0.5121385046321798	-1.0638021754137357
0.881125	0.5121223409369698	-1.0633669931953034
0.881175	0.5121061854223637	-1.0629317950845398
0.881225	0.5120900380864288	-1.062496581089572
0.881275	0.512073898927218	-1.0620613512185562
0.881325	0.5120577679428022	-1.0616261054796134
0.881375	0.5120416451312438	-1.061190843880883
0.881425	0.5120255304906112	-1.0607555664304917
0.881475	0.5120094240189735	-1.0603202731365653
0.881525	0.511993325714393	-1.059884964007245
0.881575	0.5119772355749488	-1.0594496390506365
0.881625	0.5119611535987042	-1.05901429827488
0.881675	0.5119450797837372	-1.0585789416880853
0.881725	0.5119290141281213	-1.0581435692983723
0.881775	0.5119129566299316	-1.057708181113858
0.881825	0.5118969072872421	-1.0572727771426627
0.881875	0.5118808660981341	-1.056837357392891
0.881925	0.5118648330606841	-1.0564019218726595
0.881975	0.5118488081729773	-1.0559664705900658
0.882025	0.5118327914330869	-1.055531003553234
0.882075	0.5118167828391026	-1.0550955207702535
0.882125	0.5118007823891054	-1.0546600222492337
0.882175	0.5117847900811802	-1.054224507998276
0.882225	0.5117688059134144	-1.0537889780254754
0.882275	0.5117528298838983	-1.053353432338924
0.882325	0.5117368619907179	-1.0529178709467224
0.882375	0.5117209022319641	-1.0524822938569613
0.882425	0.5117049506057235	-1.052046701077741
0.882475	0.5116890071100985	-1.0516110926171303
0.882525	0.5116730717431818	-1.0511754684832177
0.882575	0.5116571445030617	-1.0507398286841014
0.882625	0.5116412253878374	-1.0503041732278586
0.882675	0.5116253143956084	-1.0498685021225649
0.882725	0.5116094115244717	-1.0494328153763026
0.882775	0.5115935167725283	-1.048997112997146
0.882825	0.5115776301378857	-1.0485613949931578
0.882875	0.5115617516186362	-1.0481256613724304
0.882925	0.5115458812128861	-1.0476899121430285
0.882975	0.5115300189187435	-1.0472541473130148
0.883025	0.5115141647343131	-1.0468183668904587
0.883075	0.5114983186577037	-1.0463825708834216
0.883125	0.5114824806870265	-1.0459467592999612
0.883175	0.5114666508203902	-1.0455109321481404
0.883225	0.5114508290559018	-1.0450750894360252
0.883275	0.5114350153916762	-1.0446392311716672
0.883325	0.5114192098258283	-1.0442033573631184
0.883375	0.5114034123564741	-1.043767468018429
0.883425	0.5113876229817246	-1.0433315631456586
0.883475	0.5113718416996998	-1.0428956427528515
0.883525	0.5113560685085279	-1.042459706848034
0.883575	0.5113403034063166	-1.0420237554392746
0.883625	0.5113245463911896	-1.041587788534611
0.883675	0.5113087974612702	-1.0411518061420812
0.883725	0.5112930566146835	-1.0407158082697199
0.883775	0.5112773238495525	-1.0402797949255673
0.883825	0.5112615991640044	-1.0398437661176545
0.883875	0.5112458825561652	-1.039407721854017
0.883925	0.5112301740241642	-1.0389716621426837
0.883975	0.51121447356613	-1.0385355869916832
0.884025	0.5111987811801976	-1.0380994964090346
0.884075	0.5111830968644934	-1.0376633904027743
0.884125	0.5111674206171564	-1.0372272689809123
0.884175	0.5111517524363184	-1.0367911321514758
0.884225	0.5111360923201154	-1.0363549799224825
0.884275	0.5111204402666822	-1.0359188123019527
0.884325	0.5111047962741605	-1.0354826292978938
0.884375	0.5110891603406862	-1.0350464309183254
0.884425	0.5110735324644026	-1.0346102171712526
0.884475	0.511057912643451	-1.0341739880646854
0.884525	0.5110423008759784	-1.0337377436066226
0.884575	0.511026697160123	-1.0333014838050814
0.884625	0.511011101494033	-1.0328652086680588
0.884675	0.5109955138758542	-1.032428918203558
0.884725	0.5109799343037408	-1.0319926124195637
0.884775	0.5109643627758323	-1.031556291324093
0.884825	0.5109487992902813	-1.0311199549251362
0.884875	0.5109332438452453	-1.0306836032306737
0.884925	0.5109176964388695	-1.0302472362487125
0.884975	0.510902157069315	-1.029810853987227
0.885025	0.5108866257347301	-1.029374456454218
0.885075	0.5108711024332793	-1.028938043657654
0.885125	0.5108555871631156	-1.0285016156055284
0.885175	0.5108400799223978	-1.0280651723058214
0.885225	0.5108245807092829	-1.0276287137665183
0.885275	0.5108090895219389	-1.0271922399955837
0.885325	0.5107936063585228	-1.0267557510010032
0.885375	0.5107781312172032	-1.0263192467907394
0.885425	0.5107626640961433	-1.0258827273727686
0.885475	0.5107472049935038	-1.0254461927550707
0.885525	0.5107317539074587	-1.0250096429455995
0.885575	0.5107163108361727	-1.0245730779523272
0.885625	0.5107008757778223	-1.0241364977832057
0.885675	0.5106854487305682	-1.0236999024462161
0.885725	0.5106700296925878	-1.0232632919493077
0.885775	0.5106546186620546	-1.022826666300437
0.885825	0.5106392156371469	-1.0223900255075542
0.885875	0.510623820616028	-1.0219533695786365
0.885925	0.5106084335968881	-1.0215166985216095
0.885975	0.5105930545779003	-1.0210800123444335
0.886025	0.510577683557242	-1.0206433110550608
0.886075	0.5105623205330981	-1.0202065946614276
0.886125	0.5105469655036483	-1.019769863171484
0.886175	0.5105316184670676	-1.0193331165931871
0.886225	0.5105162794215504	-1.0188963549344565
0.886275	0.5105009483652809	-1.0184595782032342
0.886325	0.5104856252964445	-1.0180227864074582
0.886375	0.5104703102132255	-1.0175859795550686
0.886425	0.5104550031138146	-1.0171491576539962
0.886475	0.5104397039964005	-1.0167123207121744
0.886525	0.5104244128591803	-1.0162754687375197
0.886575	0.5104091297003419	-1.0158386017379681
0.886625	0.5103938545180786	-1.015401719721446
0.886675	0.5103785873105875	-1.0149648226958718
0.886725	0.5103633280760613	-1.0145279106691734
0.886775	0.5103480768126982	-1.0140909836492682
0.886825	0.5103328335186993	-1.0136540416440685
0.886875	0.5103175981922596	-1.0132170846614976
0.886925	0.5103023708315844	-1.0127801127094618
0.886975	0.510287151434874	-1.012343125795875
0.887025	0.5102719400003279	-1.0119061239286558
0.887075	0.5102567365261571	-1.0114691071156972
0.887125	0.5102415410105626	-1.0110320753649142
0.887175	0.5102263534517505	-1.0105950286842131
0.887225	0.510211173847933	-1.0101579670814873
0.887275	0.5101960021973132	-1.0097208905646484
0.887325	0.5101808384981054	-1.0092837991415868
0.887375	0.5101656827485198	-1.0088466928202013
0.887425	0.5101505349467701	-1.0084095716083845
0.887475	0.510135395091065	-1.0079724355140403
0.887525	0.510120263179627	-1.0075352845450427
0.887575	0.5101051392106732	-1.0070981187092805
0.887625	0.5100900231824075	-1.0066609380146665
0.887675	0.510074915093063	-1.0062237424690574
0.887725	0.5100598149408503	-1.0057865320803547
0.887775	0.5100447227239923	-1.0053493068564354
0.887825	0.5100296384407124	-1.0049120668051752
0.887875	0.5100145620892355	-1.0044748119344493
0.887925	0.5099994936677825	-1.004037542252141
0.887975	0.5099844331745778	-1.0036002577661267
0.888025	0.5099693806078507	-1.003162958484272
0.888075	0.5099543359658325	-1.0027256444144397
0.888125	0.5099392992467449	-1.0022883155645146
0.888175	0.5099242704488247	-1.0018509719423487
0.888225	0.509909249570297	-1.0014136135558203
0.888275	0.5098942366093957	-1.0009762404127884
0.888325	0.5098792315643575	-1.000538852521108
0.888375	0.5098642344334202	-1.0001014498886331
0.888425	0.5098492452148108	-0.999664032523238
0.888475	0.5098342639067712	-0.9992266004327681
0.888525	0.509819290507541	-0.9987891536250759
0.888575	0.5098043250153577	-0.9983516921080171
0.888625	0.5097893674284616	-0.9979142158894401
0.888675	0.509774417745098	-0.9974767249771872
0.888725	0.5097594759635039	-0.9970392193791159
0.888775	0.5097445420819313	-0.9966016991030551
0.888825	0.5097296160986179	-0.9961641641568627
0.888875	0.5097146980118175	-0.9957266145483646
0.888925	0.5096997878197718	-0.9952890502854109
0.888975	0.509684885520726	-0.9948514713758457
0.889025	0.5096699911129435	-0.9944138778274768
0.889075	0.5096551045946642	-0.9939762696481598
0.889125	0.509640225964145	-0.993538646845716
0.889175	0.5096253552196338	-0.9931010094279868
0.889225	0.5096104923593947	-0.9926633574027807
0.889275	0.509595637381677	-0.992225690777936
0.889325	0.5095807902847387	-0.9917880095612753
0.889375	0.5095659510668376	-0.9913503137606202
0.889425	0.5095511197262333	-0.9909126033837893
0.889475	0.5095362962611838	-0.9904748784386075
0.889525	0.5095214806699564	-0.9900371389328787
0.889575	0.5095066729508065	-0.9895993848744316
0.889625	0.5094918731020058	-0.9891616162710646
0.889675	0.5094770811218128	-0.9887238331306012
0.889725	0.5094622970085013	-0.9882860354608349
0.889775	0.509447520760329	-0.9878482232695922
0.889825	0.5094327523755694	-0.9874103965646682
0.889875	0.5094179918524899	-0.9869725553538707
0.889925	0.5094032391893677	-0.9865346996449896
0.889975	0.5093884943844662	-0.9860968294458414
0.890025	0.5093737574360613	-0.9856589447642188
0.890075	0.5093590283424272	-0.9852210456079192
0.890125	0.5093443071018461	-0.9847831319847214
0.890175	0.5093295937125817	-0.9843452039024446
0.890225	0.50931488817292	-0.9839072613688629
0.890275	0.5093001904811415	-0.9834693043917625
0.890325	0.5092855006355188	-0.9830313329789442
0.890375	0.5092708186343387	-0.9825933471381825
0.890425	0.5092561444758805	-0.9821553468772661
0.890475	0.5092414781584281	-0.9817173322039765
0.890525	0.5092268196802676	-0.9812793031260904
0.890575	0.5092121690396854	-0.9808412596513842
0.890625	0.5091975262349604	-0.9804032017876501
0.890675	0.5091828912643955	-0.9799651295426327
0.890725	0.509168264126267	-0.9795270429241308
0.890775	0.5091536448188659	-0.9790889419399137
0.890825	0.5091390333404929	-0.9786508265977312
0.890875	0.5091244296894306	-0.978212696905371
0.890925	0.5091098338639727	-0.9777745528705979
0.890975	0.5090952458624218	-0.9773363945011597
0.891025	0.5090806656830649	-0.9768982218048364
0.891075	0.5090660933242026	-0.9764600347893808
0.891125	0.5090515287841405	-0.9760218334625363
0.891175	0.5090369720611712	-0.9755836178320735
0.891225	0.5090224231535917	-0.9751453879057529
0.891275	0.509007882059707	-0.9747071436913214
0.891325	0.5089933487778184	-0.974268885196533
0.891375	0.5089788233062311	-0.9738306124291342
0.891425	0.5089643056432556	-0.9733923253968607
0.891475	0.5089497957871854	-0.9729540241074842
0.891525	0.508935293736337	-0.9725157085687303
0.891575	0.5089207994890173	-0.9720773787883438
0.891625	0.5089063130435373	-0.9716390347740619
0.891675	0.5088918343982055	-0.9712006765336275
0.891725	0.5088773635513325	-0.9707623040747798
0.891775	0.5088629005012303	-0.9703239174052559
0.891825	0.5088484452462169	-0.9698855165327808
0.891875	0.5088339977846004	-0.9694471014651002
0.891925	0.5088195581147067	-0.9690086722099237
0.891975	0.5088051262348458	-0.9685702287749952
0.892025	0.5087907021433392	-0.9681317711680341
0.892075	0.5087762858385074	-0.9676932993967629
0.892125	0.5087618773186712	-0.9672548134689051
0.892175	0.5087474765821483	-0.9668163133921893
0.892225	0.508733083627263	-0.9663777991743315
0.892275	0.508718698452342	-0.9659392708230441
0.892325	0.5087043210557131	-0.9655007283460375
0.892375	0.5086899514356944	-0.9650621717510424
0.892425	0.5086755895906226	-0.9646236010457516
0.892475	0.508661235518816	-0.9641850162378967
0.892525	0.5086468892186127	-0.9637464173351695
0.892575	0.5086325506883389	-0.9633078043452855
0.892625	0.5086182199263283	-0.9628691772759466
0.892675	0.5086038969309161	-0.9624305361348514
0.892725	0.5085895817004342	-0.961991880929706
0.892775	0.5085752742332199	-0.9615532116682058
0.892825	0.5085609745276054	-0.9611145283580578
0.892875	0.5085466825819337	-0.9606758310069463
0.892925	0.5085323983945378	-0.9602371196225781
0.892975	0.5085181219637588	-0.9597983942126428
0.893025	0.5085038532879406	-0.9593596547848253
0.893075	0.5084895923654201	-0.9589209013468244
0.893125	0.5084753391945458	-0.9584821339063171
0.893175	0.5084610937736641	-0.9580433524709844
0.893225	0.5084468561011123	-0.9576045570485264
0.893275	0.5084326261752412	-0.9571657476466169
0.893325	0.5084184039943995	-0.9567269242729333
0.893375	0.5084041895569308	-0.956288086935165
0.893425	0.5083899828611894	-0.9558492356409802
0.893475	0.5083757839055241	-0.955410370398058
0.893525	0.5083615926882905	-0.9549714912140641
0.893575	0.5083474092078373	-0.9545325980966798
0.893625	0.5083332334625189	-0.9540936910535742
0.893675	0.5083190654506943	-0.9536547700924082
0.893725	0.5083049051707174	-0.9532158352208528
0.893775	0.5082907526209407	-0.9527768864465834
0.893825	0.5082766077997355	-0.9523379237772376
0.893875	0.5082624707054512	-0.951898947220498
0.893925	0.5082483413364504	-0.9514599567840195
0.893975	0.5082342196910989	-0.9510209524754532
0.894025	0.5082201057677574	-0.9505819343024595
0.894075	0.5082059995647867	-0.9501429022726993
0.894125	0.5081919010805549	-0.9497038563938204
0.894175	0.5081778103134297	-0.9492647966734701
0.894225	0.5081637272617784	-0.9488257231192979
0.894275	0.5081496519239663	-0.948386635738958
0.894325	0.5081355842983699	-0.9479475345400824
0.894375	0.5081215243833511	-0.9475084195303334
0.894425	0.5081074721772855	-0.9470692907173455
0.894475	0.5080934276785465	-0.9466301481087585
0.894525	0.5080793908855087	-0.9461909917122099
0.894575	0.5080653617965477	-0.945751821535336
0.894625	0.5080513404100351	-0.9453126375857817
0.894675	0.5080373267243543	-0.9448734398711688
0.894725	0.5080233207378846	-0.9444342283991269
0.894775	0.508009322448996	-0.9439950031773062
0.894825	0.5079953318560805	-0.9435557642133117
0.894875	0.507981348957513	-0.9431165115147845
0.894925	0.5079673737516771	-0.9426772450893484
0.894975	0.5079534062369546	-0.9422379649446306
0.895025	0.5079394464117354	-0.9417986710882437
0.895075	0.5079254942744034	-0.9413593635278114
0.895125	0.5079115498233475	-0.9409200422709489
0.895175	0.5078976130569516	-0.9404807073252819
0.895225	0.5078836839736096	-0.940041358698416
0.895275	0.5078697625717096	-0.9396019963979693
0.895325	0.5078558488496436	-0.9391626204315524
0.895375	0.5078419428058046	-0.9387232308067747
0.895425	0.5078280444385851	-0.9382838275312468
0.895475	0.5078141537463805	-0.9378444106125742
0.895525	0.5078002707275852	-0.9374049800583639
0.895575	0.5077863953805997	-0.9369655358762125
0.895625	0.5077725277038204	-0.9365260780737241
0.895675	0.5077586676956458	-0.9360866066585006
0.895725	0.5077448153544741	-0.9356471216381438
0.895775	0.507730970678713	-0.935207623020237
0.895825	0.5077171336667614	-0.9347681108123819
0.895875	0.5077033043170187	-0.9343285850221803
0.895925	0.507689482627897	-0.9338890456572075
0.895975	0.5076756685977933	-0.9334494927250717
0.896025	0.5076618622251194	-0.9330099262333494
0.896075	0.5076480635082845	-0.9325703461896244
0.896125	0.507634272445693	-0.9321307526014903
0.896175	0.5076204890357604	-0.9316911454765191
0.896225	0.5076067132768912	-0.9312515248223048
0.896275	0.507592945167506	-0.9308118906464096
0.896325	0.5075791847060105	-0.9303722429564273
0.896375	0.5075654318908216	-0.9299325817599288
0.896425	0.5075516867203542	-0.9294929070644895
0.896475	0.507537949193026	-0.9290532188776794
0.896525	0.5075242193072537	-0.9286135172070715
0.896575	0.5075104970614537	-0.9281738020602398
0.896625	0.5074967824540487	-0.9277340734447457
0.896675	0.5074830754834566	-0.9272943313681618
0.896725	0.5074693761481063	-0.9268545758380374
0.896775	0.5074556844464126	-0.926414806861952
0.896825	0.5074420003767981	-0.9259750244474697
0.896875	0.5074283239376968	-0.925535228602132
0.896925	0.5074146551275269	-0.9250954193335128
0.896975	0.5074009939447197	-0.9246555966491596
0.897025	0.5073873403877038	-0.9242157605566264
0.897075	0.5073736944549049	-0.9237759110634742
0.897125	0.5073600561447555	-0.9233360481772486
0.897175	0.5073464254556851	-0.9228961719055041
0.897225	0.5073328023861327	-0.922456282255775
0.897275	0.507319186934526	-0.9220163792356194
0.897325	0.5073055790992993	-0.9215764628525834
0.897375	0.5072919788788892	-0.9211365331142077
0.897425	0.5072783862717387	-0.9206965900280213
0.897475	0.5072648012762786	-0.9202566336015778
0.897525	0.5072512238909446	-0.9198166638424223
0.897575	0.5072376541141846	-0.9193766807580743
0.897625	0.5072240919444349	-0.9189366843560796
0.897675	0.5072105373801384	-0.9184966746439684
0.897725	0.5071969904197403	-0.9180566516292686
0.897775	0.507183451061687	-0.9176166153195056
0.897825	0.5071699193044154	-0.9171765657222251
0.897875	0.5071563951463772	-0.9167365028449418
0.897925	0.507142878586021	-0.9162964266951789
0.897975	0.5071293696217926	-0.9158563372804654
0.898025	0.5071158682521396	-0.9154162346083266
0.898075	0.5071023744755179	-0.9149761186862714
0.898125	0.5070888882903808	-0.9145359895218156
0.898175	0.5070754096951768	-0.914095847122484
0.898225	0.5070619386883571	-0.9136556914957971
0.898275	0.507048475268379	-0.9132155226492638
0.898325	0.5070350194336998	-0.9127753405903928
0.898375	0.507021571182776	-0.9123351453266952
0.898425	0.5070081305140632	-0.9118949368656848
0.898475	0.5069946974260212	-0.9114547152148668
0.898525	0.5069812719171123	-0.9110144803817417
0.898575	0.5069678539857974	-0.9105742323738147
0.898625	0.5069544436305392	-0.9101339711985865
0.898675	0.5069410408497971	-0.9096936968635655
0.898725	0.5069276456420393	-0.9092534093762432
0.898775	0.5069142580057298	-0.9088131087441197
0.898825	0.5069008779393354	-0.9083727949746888
0.898875	0.5068875054413247	-0.9079324680754435
0.898925	0.5068741405101619	-0.9074921280538847
0.898975	0.5068607831443193	-0.9070517749174982
0.899025	0.5068474333422687	-0.9066114086737698
0.899075	0.5068340911024849	-0.9061710293301807
0.899125	0.5068207564234306	-0.9057306368942384
0.899175	0.5068074293035894	-0.9052902313734068
0.899225	0.5067941097414277	-0.9048498127751857
0.899275	0.5067807977354282	-0.9044093811070426
0.899325	0.5067674932840679	-0.9039689363764575
0.899375	0.5067541963858225	-0.9035284785909125
0.899425	0.5067409070391674	-0.9030880077578913
0.899475	0.5067276252425892	-0.9026475238848558
0.899525	0.5067143509945665	-0.9022070269792839
0.899575	0.5067010842935807	-0.9017665170486484
0.899625	0.5066878251381152	-0.9013259941004192
0.899675	0.5066745735266553	-0.9008854581420627
0.899725	0.5066613294576839	-0.9004449091810498
0.899775	0.5066480929296879	-0.9000043472248453
0.899825	0.5066348639411622	-0.8995637722808972
0.899875	0.506621642490583	-0.8991231843566919
0.899925	0.5066084285764461	-0.898682583459677
0.899975	0.5065952221972401	-0.8982419695973157
0.900025	0.5065820233514573	-0.8978013427770634
0.900075	0.5065688320375966	-0.8973607030063631
0.900125	0.5065556482541419	-0.8969200502926884
0.900175	0.5065424719995896	-0.8964793846434881
0.900225	0.5065293032724413	-0.896038706066201
0.900275	0.5065161420711886	-0.8955980145682872
0.900325	0.5065029883943297	-0.8951573101571934
0.900375	0.5064898422403662	-0.8947165928403603
0.900425	0.5064767036077945	-0.8942758626252395
0.900475	0.506463572495119	-0.893835119519266
0.900525	0.5064504489008413	-0.8933943635298816
0.900575	0.5064373328234609	-0.8929535946645341
0.900625	0.5064242242614841	-0.8925128129306568
0.900675	0.5064111232134136	-0.8920720183356912
0.900725	0.5063980296777574	-0.8916312108870681
0.900775	0.506384943653026	-0.8911903905922146
0.900825	0.5063718651377224	-0.890749557458573
0.900875	0.5063587941303559	-0.8903087114935727
0.900925	0.5063457306294386	-0.889867852704639
0.900975	0.5063326746334854	-0.8894269810991912
0.901025	0.5063196261410042	-0.888986096684664
0.901075	0.5063065851505063	-0.8885451994684858
0.901125	0.5062935516605102	-0.8881042894580704
0.901175	0.5062805256695261	-0.8876633666608491
0.901225	0.5062675071760764	-0.8872224310842293
0.901275	0.5062544961786758	-0.8867814827356343
0.901325	0.5062414926758417	-0.8863405216224821
0.901375	0.5062284966660947	-0.8858995477521854
0.901425	0.5062155081479569	-0.885458561132154
0.901475	0.5062025271199456	-0.8850175617698078
0.901525	0.5061895535805856	-0.8845765496725527
0.901575	0.5061765875284013	-0.8841355248477946
0.901625	0.506163628961918	-0.8836944873029394
0.901675	0.506150677879661	-0.883253437045393
0.901725	0.5061377342801527	-0.8828123740825681
0.901775	0.5061247981619266	-0.8823712984218547
0.901825	0.5061118695235086	-0.8819302100706591
0.901875	0.5060989483634272	-0.8814891090363839
0.901925	0.5060860346802136	-0.8810479953264243
0.901975	0.5060731284724024	-0.8806068689481723
0.902025	0.5060602297385248	-0.8801657299090244
0.902075	0.5060473384771127	-0.8797245782163775
0.902125	0.5060344546867029	-0.8792834138776189
0.902175	0.5060215783658305	-0.8788422369001403
0.902225	0.506008709513034	-0.8784010472913265
0.902275	0.5059958481268457	-0.8779598450585754
0.902325	0.505982994205814	-0.8775186302092537
0.902375	0.5059701477484722	-0.8770774027507585
0.902425	0.5059573087533612	-0.8766361626904713
0.902475	0.5059444772190226	-0.8761949100357738
0.902525	0.505931653144001	-0.8757536447940416
0.902575	0.5059188365268434	-0.8753123669726457
0.902625	0.505906027366094	-0.8748710765789639
0.902675	0.5058932256602906	-0.8744297736203883
0.902725	0.5058804314079874	-0.8739884581042767
0.902775	0.5058676446077328	-0.8735471300379999
0.902825	0.5058548652580739	-0.8731057894289318
0.902875	0.5058420933575587	-0.8726644362844447
0.902925	0.5058293289047419	-0.872223070611898
0.902975	0.5058165718981733	-0.8717816924186618
0.903025	0.5058038223364079	-0.8713403017120966
0.903075	0.5057910802179971	-0.8708988984995694
0.903125	0.5057783455415014	-0.8704574827884312
0.903175	0.5057656183054724	-0.8700160545860491
0.903225	0.5057528985084678	-0.8695746138997809
0.903275	0.5057401861490461	-0.8691331607369808
0.903325	0.5057274812257643	-0.8686916951050089
0.903375	0.5057147837371858	-0.8682502170112112
0.903425	0.5057020936818709	-0.8678087264629415
0.903475	0.5056894110583814	-0.8673672234675509
0.903525	0.5056767358652831	-0.866925708032382
0.903575	0.5056640681011352	-0.8664841801647934
0.903625	0.5056514077645051	-0.8660426398721247
0.903675	0.5056387548539616	-0.8656010871617157
0.903725	0.505626109368068	-0.8651595220409172
0.903775	0.5056134713053925	-0.8647179445170694
0.903825	0.5056008406645079	-0.8642763545975048
0.903875	0.5055882174439827	-0.8638347522895651
0.903925	0.5055756016423868	-0.8633931376005899
0.903975	0.5055629932582936	-0.8629515105379112
0.904025	0.5055503922902757	-0.8625098711088646
0.904075	0.5055377987369057	-0.862068219320785
0.904125	0.5055252125967636	-0.8616265551809935
0.904175	0.5055126338684233	-0.861184878696824
0.904225	0.5055000625504625	-0.8607431898756025
0.904275	0.5054874986414563	-0.8603014887246627
0.904325	0.5054749421399861	-0.8598597752513233
0.904375	0.5054623930446328	-0.8594180494629068
0.904425	0.5054498513539762	-0.8589763113667375
0.904475	0.5054373170665999	-0.8585345609701333
0.904525	0.5054247901810879	-0.8580927982804107
0.904575	0.5054122706960226	-0.8576510233048906
0.904625	0.5053997586099904	-0.8572092360508857
0.904675	0.5053872539215768	-0.856767436525713
0.904725	0.5053747566293667	-0.8563256247366887
0.904775	0.5053622667319507	-0.8558838006911196
0.904825	0.5053497842279226	-0.8554419643963056
0.904875	0.5053373091158666	-0.8550001158595676
0.904925	0.5053248413943751	-0.8545582550882094
0.904975	0.5053123810620411	-0.854116382089535
0.905025	0.5052999281174528	-0.8536744968708584
0.905075	0.5052874825592111	-0.8532325994394678
0.905125	0.5052750443859109	-0.8527906898026648
0.905175	0.5052626135961445	-0.8523487679677557
0.905225	0.5052501901885111	-0.851906833942035
0.905275	0.5052377741616076	-0.8514648877328015
0.905325	0.5052253655140347	-0.8510229293473467
0.905375	0.5052129642443932	-0.8505809587929628
0.905425	0.5052005703512827	-0.8501389760769446
0.905475	0.505188183833305	-0.8496969812065834
0.905525	0.5051758046890618	-0.8492549741891707
0.905575	0.5051634329171587	-0.8488129550319913
0.905625	0.5051510685162043	-0.848370923742324
0.905675	0.5051387114847993	-0.8479288803274637
0.905725	0.5051263618215522	-0.8474868247946911
0.905775	0.5051140195250704	-0.8470447571512892
0.905825	0.5051016845939663	-0.8466026774045311
0.905875	0.5050893570268484	-0.8461605855616984
0.905925	0.5050770368223266	-0.8457184816300715
0.905975	0.5050647239790137	-0.8452763656169235
0.906025	0.5050524184955222	-0.8448342375295301
0.906075	0.5050401203704662	-0.844392097375164
0.906125	0.5050278296024608	-0.8439499451610962
0.906175	0.5050155461901205	-0.8435077808945995
0.906225	0.5050032701320621	-0.8430656045829426
0.906275	0.5049910014269052	-0.8426234162333892
0.906325	0.5049787400732684	-0.8421812158532048
0.906375	0.5049664860697715	-0.8417390034496541
0.906425	0.5049542394150365	-0.841296779029997
0.906475	0.5049420001076844	-0.8408545426014966
0.906525	0.5049297681463355	-0.8404122941714176
0.906575	0.5049175435296135	-0.8399700337470191
0.906625	0.5049053262561464	-0.8395277613355508
0.906675	0.5048931163245572	-0.8390854769442737
0.906725	0.5048809137334743	-0.8386431805804384
0.906775	0.5048687184815251	-0.8382008722512982
0.906825	0.5048565305673395	-0.8377585519641012
0.906875	0.5048443499895466	-0.8373162197260983
0.906925	0.504832176746774	-0.8368738755445441
0.906975	0.5048200108376543	-0.8364315194266829
0.907025	0.5048078522608195	-0.8359891513797615
0.907075	0.5047957010149083	-0.8355467714110133
0.907125	0.5047835570985509	-0.8351043795276895
0.907175	0.5047714205103835	-0.8346619757370298
0.907225	0.5047592912490415	-0.8342195600462755
0.907275	0.5047471693131618	-0.8337771324626665
0.907325	0.5047350547013854	-0.8333346929934338
0.907375	0.5047229474123504	-0.8328922416458149
0.907425	0.504710847444697	-0.8324497784270447
0.907475	0.5046987547970685	-0.832007303344351
0.907525	0.5046866694681037	-0.8315648164049727
0.907575	0.5046745914564473	-0.831122317616136
0.907625	0.5046625207607426	-0.8306798069850717
0.907675	0.5046504573796377	-0.8302372845189996
0.907725	0.504638401311778	-0.829794750225147
0.907775	0.5046263525558106	-0.8293522041107378
0.907825	0.5046143111103808	-0.8289096461830001
0.907875	0.5046022769741382	-0.8284670764491535
0.907925	0.5045902501457331	-0.8280244949164179
0.907975	0.5045782306238187	-0.8275819015920072
0.908025	0.5045662184070446	-0.8271392964831414
0.908075	0.5045542134940654	-0.8266966795970341
0.908125	0.5045422158835334	-0.8262540509409012
0.908175	0.5045302255741054	-0.8258114105219523
0.908225	0.5045182425644367	-0.8253687583473999
0.908275	0.5045062668531832	-0.8249260944244546
0.908325	0.5044942984390018	-0.8244834187603273
0.908375	0.5044823373205529	-0.8240407313622209
0.908425	0.5044703834964966	-0.8235980322373402
0.908475	0.504458436965494	-0.823155321392889
0.908525	0.5044464977262034	-0.8227125988360761
0.908575	0.5044345657772893	-0.8222698645740988
0.908625	0.5044226411174152	-0.8218271186141574
0.908675	0.5044107237452466	-0.8213843609634482
0.908725	0.5043988136594479	-0.8209415916291704
0.908775	0.5043869108586853	-0.8204988106185205
0.908825	0.504375015341627	-0.8200560179386901
0.908875	0.504363127106938	-0.8196132135968791
0.908925	0.5043512461532904	-0.8191703976002733
0.908975	0.5043393724793563	-0.8187275699560594
0.909025	0.5043275060838062	-0.8182847306714275
0.909075	0.5043156469653097	-0.8178418797535694
0.909125	0.5043037951225418	-0.8173990172096683
0.909175	0.5042919505541756	-0.8169561430469094
0.909225	0.504280113258886	-0.8165132572724764
0.909275	0.5042682832353501	-0.8160703598935489
0.909325	0.5042564604822436	-0.8156274509173105
0.909375	0.5042446449982466	-0.8151845303509351
0.909425	0.5042328367820359	-0.8147415982016039
0.909475	0.5042210358322904	-0.814298654476495
0.909525	0.5042092421476944	-0.8138556991827769
0.909575	0.5041974557269271	-0.8134127323276276
0.909625	0.5041856765686711	-0.8129697539182187
0.909675	0.5041739046716093	-0.8125267639617224
0.909725	0.5041621400344273	-0.8120837624653067
0.909775	0.504150382655811	-0.8116407494361384
0.909825	0.5041386325344483	-0.8111977248813806
0.909875	0.5041268896690255	-0.8107546888082007
0.909925	0.5041151540582296	-0.8103116412237655
0.909975	0.5041034257007501	-0.8098685821352363
0.910025	0.5040917045952782	-0.8094255115497727
0.910075	0.5040799907405055	-0.8089824294745331
0.910125	0.504068284135124	-0.8085393359166769
0.910175	0.5040565847778257	-0.8080962308833628
0.910225	0.5040448926673053	-0.8076531143817446
0.910275	0.5040332078022577	-0.8072099864189772
0.910325	0.5040215301813797	-0.8067668470022114
0.910375	0.504009859803368	-0.8063236961385986
0.910425	0.5039981966669186	-0.8058805338352927
0.910475	0.5039865407707319	-0.805437360099439
0.910525	0.5039748921135078	-0.8049941749381846
0.910575	0.5039632506939474	-0.8045509783586745
0.910625	0.5039516165107516	-0.8041077703680553
0.910675	0.503939989562622	-0.8036645509734713
0.910725	0.5039283698482625	-0.8032213201820643
0.910775	0.5039167573663781	-0.8027780780009732
0.910825	0.5039051521156745	-0.8023348244373363
0.910875	0.5038935540948603	-0.8018915594982874
0.910925	0.5038819633026403	-0.801448283190967
0.910975	0.5038703797377231	-0.8010049955225103
0.911025	0.503858803398816	-0.8005616965000542
0.911075	0.5038472342846312	-0.8001183861307261
0.911125	0.5038356723938793	-0.7996750644216587
0.911175	0.5038241177252728	-0.7992317313799804
0.911225	0.5038125702775235	-0.7987883870128222
0.911275	0.5038010300493458	-0.7983450313273093
0.911325	0.5037894970394549	-0.7979016643305668
0.911375	0.503777971246566	-0.7974582860297194
0.911425	0.5037664526693969	-0.7970148964318877
0.911475	0.5037549413066654	-0.7965714955441935
0.911525	0.5037434371570876	-0.7961280833737618
0.911575	0.5037319402193846	-0.7956846599277076
0.911625	0.5037204504922771	-0.7952412252131484
0.911675	0.5037089679744874	-0.7947977792371982
0.911725	0.503697492664736	-0.7943543220069755
0.911775	0.5036860245617479	-0.79391085352959
0.911825	0.5036745636642462	-0.793467373812156
0.911875	0.5036631099709568	-0.7930238828617832
0.911925	0.5036516634806034	-0.7925803806855853
0.911975	0.5036402241919142	-0.792136867290668
0.912025	0.5036287921036167	-0.7916933426841393
0.912075	0.5036173672144418	-0.7912498068730994
0.912125	0.5036059495231193	-0.790806259864653
0.912175	0.5035945390283797	-0.7903627016659034
0.912225	0.503583135728953	-0.7899191322839548
0.912275	0.5035717396235734	-0.7894755517259034
0.912325	0.5035603507109725	-0.7890319599988529
0.912375	0.5035489689898853	-0.7885883571098989
0.912425	0.5035375944590472	-0.7881447430661382
0.912475	0.5035262271171967	-0.7877011178746605
0.912525	0.5035148669630697	-0.7872574815425618
0.912575	0.5035035139954027	-0.7868138340769375
0.912625	0.503492168212936	-0.7863701754848765
0.912675	0.5034808296144099	-0.7859265057734671
0.912725	0.5034694981985655	-0.7854828249497974
0.912775	0.5034581739641452	-0.7850391330209526
0.912825	0.503446856909891	-0.7845954299940205
0.912875	0.5034355470345466	-0.7841517158760851
0.912925	0.5034242443368563	-0.7837079906742301
0.912975	0.5034129488155673	-0.7832642543955333
0.913025	0.503401660469426	-0.7828205070470754
0.913075	0.5033903792971784	-0.7823767486359382
0.913125	0.5033791052975722	-0.7819329791692005
0.913175	0.5033678384693586	-0.7814891986539347
0.913225	0.5033565788112858	-0.7810454070972194
0.913275	0.5033453263221059	-0.7806016045061266
0.913325	0.5033340810005724	-0.7801577908877259
0.913375	0.5033228428454376	-0.7797139662490891
0.913425	0.5033116118554547	-0.7792701305972878
0.913475	0.5033003880293794	-0.7788262839393881
0.913525	0.503289171365967	-0.7783824262824581
0.913575	0.5032779618639737	-0.777938557633565
0.913625	0.5032667595221597	-0.7774946779997675
0.913675	0.5032555643392795	-0.7770507873881373
0.913725	0.5032443763140939	-0.7766068858057329
0.913775	0.5032331954453622	-0.7761629732596171
0.913825	0.5032220217318474	-0.7757190497568459
0.913875	0.503210855172313	-0.775275115304474
0.913925	0.5031996957655214	-0.7748311699095599
0.913975	0.5031885435102348	-0.7743872135791626
0.914025	0.5031773984052172	-0.7739432463203381
0.914075	0.5031662604492386	-0.773499268140131
0.914125	0.5031551296410638	-0.7730552790455963
0.914175	0.5031440059794607	-0.7726112790437836
0.914225	0.5031328894631977	-0.772167268141743
0.914275	0.5031217800910431	-0.7717232463465235
0.914325	0.5031106778617671	-0.7712792136651726
0.914375	0.5030995827741425	-0.7708351701047321
0.914425	0.5030884948269443	-0.7703911156722401
0.914475	0.5030774140189422	-0.7699470503747461
0.914525	0.5030663403489114	-0.7695029742192896
0.914575	0.5030552738156254	-0.7690588872129124
0.914625	0.5030442144178625	-0.7686147893626495
0.914675	0.5030331621543973	-0.7681706806755414
0.914725	0.5030221170240079	-0.767726561158624
0.914775	0.5030110790254738	-0.7672824308189309
0.914825	0.5030000481575748	-0.7668382896634941
0.914875	0.5029890244190918	-0.7663941376993454
0.914925	0.5029780078088048	-0.7659499749335181
0.914975	0.5029669983254961	-0.7655058013730421
0.915025	0.5029559959679497	-0.7650616170249444
0.915075	0.5029450007349509	-0.7646174218962491
0.915125	0.5029340126252834	-0.7641732159939854
0.915175	0.5029230316377329	-0.7637289993251772
0.915225	0.502912057771087	-0.7632847718968466
0.915275	0.5029010910241333	-0.762840533716016
0.915325	0.5028901313956586	-0.7623962847897094
0.915375	0.5028791788844553	-0.7619520251249408
0.915425	0.5028682334893126	-0.761507754728731
0.915475	0.5028572952090222	-0.761063473608096
0.915525	0.5028463640423755	-0.7606191817700532
0.915575	0.5028354399881667	-0.7601748792216153
0.915625	0.5028245230451885	-0.7597305659697973
0.915675	0.5028136132122382	-0.7592862420216075
0.915725	0.5028027104881115	-0.7588419073840562
0.915775	0.5027918148716043	-0.758397562064155
0.915825	0.5027809263615141	-0.7579532060689115
0.915875	0.5027700449566389	-0.7575088394053344
0.915925	0.5027591706557787	-0.7570644620804274
0.915975	0.5027483034577357	-0.7566200741011921
0.916025	0.5027374433613102	-0.756175675474633
0.916075	0.502726590365304	-0.7557312662077524
0.916125	0.5027157444685204	-0.755286846307551
0.916175	0.5027049056697631	-0.7548424157810286
0.916225	0.502694073967838	-0.7543979746351808
0.916275	0.5026832493615504	-0.753953522877006
0.916325	0.5026724318497076	-0.7535090605134983
0.916375	0.5026616214311179	-0.75306458755165
0.916425	0.5026508181045864	-0.7526201039984611
0.916475	0.5026400218689248	-0.75217560986092
0.916525	0.5026292327229437	-0.751731105146015
0.916575	0.5026184506654547	-0.751286589860735
0.916625	0.5026076756952701	-0.7508420640120677
0.916675	0.5025969078112028	-0.7503975276069992
0.916725	0.502586147012065	-0.7499529806525198
0.916775	0.5025753932966731	-0.7495084231556095
0.916825	0.5025646466638423	-0.7490638551232528
0.916875	0.5025539071123907	-0.7486192765624288
0.916925	0.5025431746411338	-0.7481746874801217
0.916975	0.5025324492488916	-0.7477300878833074
0.917025	0.5025217309344824	-0.7472854777789664
0.917075	0.5025110196967273	-0.7468408571740722
0.917125	0.5025003155344456	-0.7463962260756056
0.917175	0.5024896184464591	-0.7459515844905403
0.917225	0.5024789284315936	-0.7455069324258433
0.917275	0.5024682454886711	-0.745062269888491
0.917325	0.5024575696165169	-0.7446175968854519
0.917375	0.5024469008139573	-0.7441729134236938
0.917425	0.5024362390798169	-0.7437282195101892
0.917475	0.5024255844129242	-0.7432835151519025
0.917525	0.5024149368121078	-0.7428388003557977
0.917575	0.5024042962761962	-0.7423940751288409
0.917625	0.5023936628040203	-0.7419493394779935
0.917675	0.5023830363944085	-0.7415045934102228
0.917725	0.5023724170461945	-0.7410598369324853
0.917775	0.502361804758211	-0.7406150700517412
0.917825	0.5023511995292909	-0.7401702927749497
0.917875	0.5023406013582709	-0.7397255051090635
0.917925	0.5023300102439837	-0.7392807070610437
0.917975	0.5023194261852661	-0.7388358986378438
0.918025	0.5023088491809563	-0.7383910798464158
0.918075	0.5022982792298921	-0.7379462506937108
0.918125	0.5022877163309112	-0.7375014111866833
0.918175	0.5022771604828538	-0.7370565613322814
0.918225	0.5022666116845612	-0.7366117011374523
0.918275	0.5022560699348757	-0.7361668306091427
0.918325	0.5022455352326394	-0.7357219497542988
0.918375	0.5022350075766946	-0.7352770585798677
0.918425	0.502224486965887	-0.7348321570927905
0.918475	0.5022139733990599	-0.7343872453000121
0.918525	0.5022034668750609	-0.7339423232084722
0.918575	0.5021929673927359	-0.7334973908251119
0.918625	0.5021824749509339	-0.7330524481568673
0.918675	0.5021719895485032	-0.7326074952106776
0.918725	0.5021615111842924	-0.7321625319934804
0.918775	0.5021510398571523	-0.73171755851221
0.918825	0.5021405755659335	-0.7312725747738023
0.918875	0.5021301183094893	-0.7308275807851876
0.918925	0.5021196680866736	-0.7303825765532955
0.918975	0.5021092248963388	-0.7299375620850597
0.919025	0.50209878873734	-0.7294925373874079
0.919075	0.5020883596085334	-0.7290475024672681
0.919125	0.5020779375087753	-0.7286024573315676
0.919175	0.5020675224369227	-0.7281574019872332
0.919225	0.5020571143918346	-0.7277123364411869
0.919275	0.502046713372371	-0.7272672607003513
0.919325	0.502036319377389	-0.7268221747716537
0.919375	0.5020259324057512	-0.7263770786620121
0.919425	0.502015552456322	-0.7259319723783408
0.919475	0.5020051795279619	-0.7254868559275623
0.919525	0.5019948136195355	-0.7250417293165926
0.919575	0.5019844547299076	-0.7245965925523462
0.919625	0.5019741028579411	-0.7241514456417435
0.919675	0.5019637580025044	-0.7237062885916938
0.919725	0.5019534201624621	-0.7232611214091145
0.919775	0.5019430893366843	-0.7228159441009122
0.919825	0.5019327655240396	-0.7223707566739977
0.919875	0.5019224487233986	-0.7219255591352784
0.919925	0.5019121389336312	-0.7214803514916637
0.919975	0.5019018361536086	-0.7210351337500598
0.920025	0.5018915403822038	-0.7205899059173718
0.920075	0.5018812516182888	-0.7201446680005059
0.920125	0.5018709698607388	-0.7196994200063621
0.920175	0.5018606951084276	-0.7192541619418449
0.920225	0.5018504273602324	-0.7188088938138524
0.920275	0.5018401666150296	-0.718363615629285
0.920325	0.5018299128716968	-0.7179183273950406
0.920375	0.501819666129112	-0.7174730291180171
0.920425	0.5018094263861549	-0.7170277208051103
0.920475	0.5017991936417061	-0.7165824024632138
0.920525	0.5017889678946473	-0.7161370740992196
0.920575	0.5017787491438606	-0.7156917357200204
0.920625	0.5017685373882275	-0.7152463873325096
0.920675	0.5017583326266326	-0.7148010289435756
0.920725	0.5017481348579595	-0.7143556605601089
0.920775	0.5017379440810948	-0.7139102821889953
0.920825	0.5017277602949227	-0.7134648938371256
0.920875	0.5017175834983307	-0.7130194955113842
0.920925	0.501707413690208	-0.7125740872186529
0.920975	0.5016972508694445	-0.7121286689658126
0.921025	0.5016870950349293	-0.7116832407597466
0.921075	0.5016769461855526	-0.7112378026073365
0.921125	0.5016668043202049	-0.7107923545154637
0.921175	0.5016566694377812	-0.7103468964910012
0.921225	0.5016465415371727	-0.7099014285408309
0.921275	0.5016364206172731	-0.7094559506718292
0.921325	0.5016263066769795	-0.7090104628908664
0.921375	0.5016161997151858	-0.7085649652048209
0.921425	0.5016060997307886	-0.7081194576205652
0.921475	0.5015960067226877	-0.7076739401449658
0.921525	0.5015859206897809	-0.7072284127848936
0.921575	0.5015758416309667	-0.7067828755472205
0.921625	0.501565769545145	-0.7063373284388144
0.921675	0.5015557044312154	-0.705891771466545
0.921725	0.5015456462880817	-0.7054462046372748
0.921775	0.5015355951146468	-0.7050006279578668
0.921825	0.501525550909815	-0.7045550414351833
0.921875	0.5015155136724896	-0.7041094450760887
0.921925	0.501505483401577	-0.7036638388874425
0.921975	0.5014954600959814	-0.7032182228761076
0.922025	0.5014854437546107	-0.7027725970489419
0.922075	0.5014754343763731	-0.7023269614128019
0.922125	0.5014654319601769	-0.7018813159745452
0.922175	0.5014554365049323	-0.7014356607410258
0.922225	0.5014454480095498	-0.7009899957190978
0.922275	0.5014354664729405	-0.7005443209156151
0.922325	0.5014254918940168	-0.7000986363374289
0.922375	0.5014155242716917	-0.6996529419913897
0.922425	0.5014055636048795	-0.6992072378843465
0.922475	0.5013956098924947	-0.6987615240231488
0.922525	0.5013856631334517	-0.6983158004146457
0.922575	0.5013757233266677	-0.697870067065682
0.922625	0.5013657904710604	-0.6974243239831027
0.922675	0.5013558645655478	-0.6969785711737521
0.922725	0.5013459456090499	-0.6965328086444705
0.922775	0.5013360336004867	-0.6960870364020999
0.922825	0.5013261285387776	-0.6956412544534836
0.922875	0.5013162304228449	-0.6951954628054589
0.922925	0.5013063392516106	-0.6947496614648654
0.922975	0.5012964550239988	-0.694303850438539
0.923025	0.5012865777389331	-0.6938580297333162
0.923075	0.5012767073953384	-0.6934121993560332
0.923125	0.5012668439921406	-0.6929663593135221
0.923175	0.5012569875282668	-0.6925205096126157
0.923225	0.5012471380026442	-0.6920746502601457
0.923275	0.5012372954142016	-0.6916287812629422
0.923325	0.501227459761869	-0.6911829026278329
0.923375	0.5012176310445758	-0.6907370143616479
0.923425	0.5012078092612523	-0.6902911164712158
0.923475	0.5011979944108319	-0.6898452089633587
0.923525	0.5011881864922462	-0.689399291844904
0.923575	0.5011783855044294	-0.6889533651226732
0.923625	0.5011685914463145	-0.6885074288034927
0.923675	0.5011588043168382	-0.6880614828941799
0.923725	0.5011490241149354	-0.6876155274015582
0.923775	0.5011392508395434	-0.687169562332446
0.923825	0.5011294844896005	-0.6867235876936602
0.923875	0.5011197250640457	-0.6862776034920173
0.923925	0.5011099725618184	-0.6858316097343327
0.923975	0.5011002269818583	-0.6853856064274239
0.924025	0.501090488323107	-0.6849395935781022
0.924075	0.5010807565845066	-0.6844935711931811
0.924125	0.5010710317649996	-0.6840475392794718
0.924175	0.5010613138635305	-0.6836014978437832
0.924225	0.5010516028790434	-0.6831554468929253
0.924275	0.5010418988104821	-0.68270938643371
0.924325	0.5010322016567947	-0.6822633164729406
0.924375	0.5010225114169289	-0.681817237017421
0.924425	0.5010128280898316	-0.6813711480739582
0.924475	0.5010031516744505	-0.6809250496493586
0.924525	0.5009934821697364	-0.6804789417504226
0.924575	0.50098381957464	-0.6800328243839505
0.924625	0.5009741638881123	-0.6795866975567433
0.924675	0.5009645151091067	-0.6791405612755979
0.924725	0.500954873236575	-0.6786944155473152
0.924775	0.5009452382694706	-0.6782482603786935
0.924825	0.5009356102067493	-0.6778020957765263
0.924875	0.5009259890473655	-0.6773559217476106
0.924925	0.5009163747902764	-0.676909738298739
0.924975	0.5009067674344396	-0.6764635454367025
0.925025	0.5008971669788115	-0.6760173431682962
0.925075	0.5008875734223528	-0.6755711315003075
0.925125	0.5008779867640218	-0.6751249104395279
0.925175	0.5008684070027807	-0.674678679992744
0.925225	0.5008588341375894	-0.6742324401667449
0.925275	0.5008492681674102	-0.673786190968317
0.925325	0.5008397090912065	-0.6733399324042451
0.925375	0.500830156907943	-0.6728936644813106
0.925425	0.5008206116165845	-0.6724473872062975
0.925475	0.5008110732160963	-0.6720011005859877
0.925525	0.5008015417054447	-0.6715548046271623
0.925575	0.5007920170835956	-0.6711084993366039
0.925625	0.5007824993495175	-0.6706621847210898
0.925675	0.5007729885021805	-0.6702158607873955
0.925725	0.5007634845405541	-0.6697695275422982
0.925775	0.5007539874636096	-0.6693231849925714
0.925825	0.5007444972703179	-0.6688768331449904
0.925875	0.5007350139596513	-0.6684304720063285
0.925925	0.5007255375305828	-0.6679841015833583
0.925975	0.5007160679820871	-0.6675377218828491
0.926025	0.500706605313138	-0.6670913329115735
0.926075	0.5006971495227112	-0.6666449346763003
0.926125	0.5006877006097841	-0.6661985271837946
0.926175	0.5006782585733335	-0.6657521104408245
0.926225	0.5006688234123384	-0.6653056844541537
0.926275	0.5006593951257753	-0.6648592492305523
0.926325	0.5006499737126252	-0.6644128047767811
0.926375	0.5006405591718696	-0.6639663510996011
0.926425	0.5006311515024893	-0.6635198882057743
0.926475	0.5006217507034669	-0.6630734161020606
0.926525	0.5006123567737847	-0.6626269347952215
0.926575	0.5006029697124276	-0.662180444292013
0.926625	0.5005935895183791	-0.6617339445991944
0.926675	0.5005842161906261	-0.6612874357235198
0.926725	0.5005748497281555	-0.6608409176717429
0.926775	0.5005654901299538	-0.660394390450619
0.926825	0.5005561373950099	-0.6599478540668999
0.926875	0.5005467915223117	-0.6595013085273398
0.926925	0.500537452510848	-0.6590547538386908
0.926975	0.5005281203596103	-0.6586081900077012
0.927025	0.500518795067591	-0.6581616170411173
0.927075	0.5005094766337813	-0.6577150349456887
0.927125	0.5005001650571756	-0.6572684437281593
0.927175	0.5004908603367668	-0.6568218433952774
0.927225	0.50048156247155	-0.6563752339537858
0.927275	0.5004722714605209	-0.6559286154104279
0.927325	0.500462987302676	-0.6554819877719452
0.927375	0.5004537099970118	-0.6550353510450814
0.927425	0.5004444395425252	-0.6545887052365786
0.927475	0.5004351759382172	-0.6541420503531716
0.927525	0.5004259191830861	-0.6536953864016012
0.927575	0.5004166692761329	-0.6532487133886041
0.927625	0.5004074262163599	-0.6528020313209142
0.927675	0.5003981900027683	-0.6523553402052681
0.927725	0.5003889606343613	-0.6519086400483991
0.927775	0.5003797381101432	-0.6514619308570393
0.927825	0.5003705224291178	-0.6510152126379226
0.927875	0.500361313590291	-0.6505684853977791
0.927925	0.500352111592669	-0.6501217491433379
0.927975	0.5003429164352586	-0.6496750038813284
0.928025	0.5003337281170674	-0.6492282496184798
0.928075	0.5003245466371047	-0.6487814863615174
0.928125	0.5003153719943801	-0.6483347141171659
0.928175	0.5003062041879047	-0.6478879328921495
0.928225	0.5002970432166897	-0.6474411426931912
0.928275	0.5002878890797456	-0.6469943435270163
0.928325	0.5002787417760863	-0.6465475354003456
0.928375	0.5002696013047251	-0.6461007183198986
0.928425	0.5002604676646767	-0.6456538922923943
0.928475	0.5002513408549568	-0.6452070573245509
0.928525	0.5002422208745817	-0.6447602134230859
0.928575	0.5002331077225665	-0.6443133605947187
0.928625	0.500224001397929	-0.6438664988461646
0.928675	0.5002149018996898	-0.6434196281841343
0.928725	0.5002058092268682	-0.6429727486153405
0.928775	0.5001967233784844	-0.6425258601464953
0.928825	0.5001876443535577	-0.6420789627843135
0.928875	0.5001785721511107	-0.6416320565355045
0.928925	0.5001695067701668	-0.6411851414067758
0.928975	0.500160448209749	-0.6407382174048365
0.929025	0.5001513964688823	-0.6402912845363915
0.929075	0.5001423515465908	-0.6398443428081497
0.929125	0.5001333134419023	-0.6393973922268122
0.929175	0.5001242821538416	-0.6389504327990867
0.929225	0.5001152576814365	-0.6385034645316761
0.929275	0.5001062400237155	-0.6380564874312821
0.929325	0.5000972291797078	-0.6376095015046057
0.929375	0.5000882251484445	-0.6371625067583442
0.929425	0.500079227928956	-0.6367155031991976
0.929475	0.5000702375202731	-0.6362684908338654
0.929525	0.5000612539214279	-0.6358214696690452
0.929575	0.5000522771314535	-0.6353744397114334
0.929625	0.5000433071493856	-0.6349274009677225
0.929675	0.5000343439742585	-0.6344803534446063
0.929725	0.5000253876051071	-0.63403329714878
0.929775	0.5000164380409693	-0.6335862320869315
0.929825	0.5000074952808823	-0.6331391582657527
0.929875	0.4999985593238834	-0.6326920756919361
0.929925	0.4999896301690124	-0.6322449843721676
0.929975	0.4999807078153078	-0.6317978843131384
0.930025	0.4999717922618109	-0.631350775521533
0.930075	0.49996288350756285	-0.6309036580040379
0.930125	0.49995398155160586	-0.6304565317673377
0.930175	0.49994508639298296	-0.6300093968181167
0.930225	0.4999361980307374	-0.6295622531630586
0.930275	0.4999273164639147	-0.6291151008088436
0.930325	0.49991844169155997	-0.6286679397621526
0.930375	0.49990957371272104	-0.6282207700296624
0.930425	0.49990071252644264	-0.6277735916180563
0.930475	0.49989185813177406	-0.6273264045340097
0.930525	0.49988301052776385	-0.6268792087841994
0.930575	0.4998741697134606	-0.6264320043753034
0.930625	0.4998653356879151	-0.6259847913139951
0.930675	0.4998565084501779	-0.6255375696069495
0.930725	0.49984768799930135	-0.6250903392608386
0.930775	0.49983887433433755	-0.624643100282335
0.930825	0.4998300674543411	-0.6241958526781078
0.930875	0.4998212673583655	-0.623748596454828
0.930925	0.49981247404546514	-0.623301331619166
0.930975	0.4998036875146973	-0.6228540581777875
0.931025	0.49979490776511865	-0.6224067761373593
0.931075	0.4997861347957863	-0.6219594855045474
0.931125	0.4997773686057595	-0.6215121862860155
0.931175	0.49976860919409644	-0.6210648784884296
0.931225	0.4997598565598574	-0.6206175621184515
0.931275	0.4997511107021021	-0.6201702371827454
0.931325	0.49974237161989293	-0.6197229036879707
0.931375	0.4997336393122919	-0.6192755616407879
0.931425	0.499724913778362	-0.6188282110478568
0.931475	0.4997161950171667	-0.6183808519158356
0.931525	0.4997074830277724	-0.6179334842513788
0.931575	0.4996987778092442	-0.6174861080611436
0.931625	0.49969007936064863	-0.6170387233517842
0.931675	0.4996813876810522	-0.6165913301299565
0.931725	0.4996727027695232	-0.616143928402313
0.931775	0.4996640246251298	-0.6156965181755067
0.931825	0.4996553532469425	-0.6152490994561868
0.931875	0.49964668863403056	-0.6148016722510052
0.931925	0.49963803078546615	-0.6143542365666101
0.931975	0.4996293797003202	-0.6139067924096514
0.932025	0.499620735377666	-0.6134593397867759
0.932075	0.49961209781657717	-0.613011878704629
0.932125	0.49960346701612796	-0.6125644091698573
0.932175	0.4995948429753936	-0.6121169311891042
0.932225	0.49958622569344974	-0.6116694447690137
0.932275	0.49957761516937255	-0.6112219499162299
0.932325	0.49956901140224097	-0.6107744466373909
0.932375	0.4995604143911337	-0.6103269349391374
0.932425	0.4995518241351291	-0.6098794148281099
0.932475	0.49954324063330685	-0.6094318863109479
0.932525	0.4995346638847475	-0.6089843493942895
0.932575	0.49952609388853314	-0.6085368040847701
0.932625	0.4995175306437466	-0.608089250389024
0.932675	0.4995089741494691	-0.6076416883136903
0.932725	0.49950042440478554	-0.6071941178654009
0.932775	0.4994918814087811	-0.6067465390507875
0.932825	0.4994833451605412	-0.6062989518764822
0.932875	0.4994748156591521	-0.6058513563491162
0.932925	0.49946629290370065	-0.60540375247532
0.932975	0.49945777689327386	-0.6049561402617245
0.933025	0.49944926762696207	-0.6045085197149535
0.933075	0.49944076510385393	-0.6040608908416364
0.933125	0.49943226932303963	-0.6036132536483996
0.933175	0.4994237802836111	-0.6031656081418665
0.933225	0.4994152979846591	-0.6027179543286634
0.933275	0.4994068224252762	-0.6022702922154147
0.933325	0.499398353604557	-0.6018226218087396
0.933375	0.49938989152159524	-0.6013749431152605
0.933425	0.4993814361754849	-0.6009272561415997
0.933475	0.49937298756532256	-0.6004795608943754
0.933525	0.4993645456902043	-0.6000318573802078
0.933575	0.4993561105492276	-0.599584145605714
0.933625	0.49934768214149255	-0.5991364255775071
0.933675	0.49933926046609634	-0.5986886973022062
0.933725	0.49933084552214	-0.5982409607864236
0.933775	0.4993224373087228	-0.5977932160367755
0.933825	0.4993140358249459	-0.5973454630598749
0.933875	0.49930564106991226	-0.5968977018623322
0.933925	0.49929725304272454	-0.5964499324507595
0.933975	0.49928887174248565	-0.5960021548317683
0.934025	0.4992804971683016	-0.5955543690119649
0.934075	0.49927212931927684	-0.5951065749979598
0.934125	0.49926376819451745	-0.5946587727963601
0.934175	0.4992554137931309	-0.5942109624137708
0.934225	0.4992470661142238	-0.5937631438567985
0.934275	0.4992387251569052	-0.5933153171320472
0.934325	0.4992303909202843	-0.5928674822461201
0.934375	0.4992220634034713	-0.5924196392056197
0.934425	0.4992137426055759	-0.5919717880171502
0.934475	0.49920542852571026	-0.5915239286873103
0.934525	0.4991971211629878	-0.5910760612226985
0.934575	0.49918882051652114	-0.5906281856299149
0.934625	0.4991805265854239	-0.5901803019155579
0.934675	0.49917223936880994	-0.5897324100862263
0.934725	0.499163958865796	-0.589284510148514
0.934775	0.49915568507549773	-0.5888366021090167
0.934825	0.4991474179970329	-0.588388685974328
0.934875	0.4991391576295194	-0.587940761751041
0.934925	0.49913090397207444	-0.5874928294457508
0.934975	0.4991226570238183	-0.5870448890650474
0.935025	0.49911441678387114	-0.5865969406155219
0.935075	0.4991061832513541	-0.586148984103763
0.935125	0.49909795642538873	-0.5857010195363604
0.935175	0.49908973630509823	-0.5852530469199003
0.935225	0.499081522889606	-0.5848050662609698
0.935275	0.49907331617803585	-0.584357077566155
0.935325	0.4990651161695131	-0.5839090808420411
0.935375	0.49905692286316233	-0.5834610760952142
0.935425	0.4990487362581097	-0.5830130633322579
0.935475	0.4990405563534833	-0.5825650425597527
0.935525	0.49903238314841064	-0.582117013784281
0.935575	0.49902421664202107	-0.5816689770124226
0.935625	0.49901605683344374	-0.5812209322507573
0.935675	0.49900790372181053	-0.5807728795058618
0.935725	0.4989997573062512	-0.5803248187843162
0.935775	0.49899161758589805	-0.5798767500926969
0.935825	0.4989834845598832	-0.5794286734375808
0.935875	0.4989753582273401	-0.5789805888255424
0.935925	0.49896723858740377	-0.5785324962631553
0.935975	0.4989591256392096	-0.5780843957569916
0.936025	0.4989510193818919	-0.5776362873136269
0.936075	0.4989429198145882	-0.5771881709396304
0.936125	0.4989348269364354	-0.5767400466415741
0.936175	0.4989267407465722	-0.5762919144260262
0.936225	0.49891866124413686	-0.5758437742995566
0.936275	0.49891058842826974	-0.5753956262687326
0.936325	0.49890252229811133	-0.5749474703401203
0.936375	0.4988944628528024	-0.574499306520287
0.936425	0.49888641009148577	-0.574051134815796
0.936475	0.49887836401330354	-0.5736029552332137
0.936525	0.49887032461739905	-0.5731547677791026
0.936575	0.4988622919029169	-0.5727065724600258
0.936625	0.498854265869002	-0.5722583692825447
0.936675	0.4988462465147998	-0.5718101582532213
0.936725	0.4988382338394586	-0.5713619393786125
0.936775	0.4988302278421252	-0.5709137126652779
0.936825	0.4988222285219478	-0.570465478119776
0.936875	0.49881423587807444	-0.5700172357486657
0.936925	0.4988062499096549	-0.5695689855585025
0.936975	0.49879827061584103	-0.56912072755584
0.937025	0.49879029799578367	-0.5686724617472328
0.937075	0.49878233204863504	-0.5682241881392344
0.937125	0.4987743727735483	-0.567775906738397
0.937175	0.4987664201696762	-0.5673276175512745
0.937225	0.4987584742361734	-0.5668793205844169
0.937275	0.49875053497219507	-0.5664310158443746
0.937325	0.498742602376897	-0.5659827033376968
0.937375	0.498734676449436	-0.5655343830709322
0.937425	0.49872675718896897	-0.5650860550506281
0.937475	0.49871884459465604	-0.5646377192833278
0.937525	0.49871093866565536	-0.5641893757755789
0.937575	0.49870303940112626	-0.5637410245339268
0.937625	0.4986951468002294	-0.5632926655649153
0.937675	0.49868726086212656	-0.5628442988750869
0.937725	0.4986793815859794	-0.5623959244709844
0.937775	0.49867150897095064	-0.5619475423591488
0.937825	0.49866364301620353	-0.5614991525461216
0.937875	0.49865578372090275	-0.5610507550384419
0.937925	0.4986479310842144	-0.5606023498426465
0.937975	0.49864008510530416	-0.5601539369652733
0.938025	0.4986322457833388	-0.5597055164128585
0.938075	0.4986244131174852	-0.5592570881919408
0.938125	0.4986165871069113	-0.5588086523090547
0.938175	0.4986087677507864	-0.5583602087707346
0.938225	0.49860095504828056	-0.5579117575835124
0.938275	0.4985931489985647	-0.5574632987539212
0.938325	0.4985853496008098	-0.5570148322884929
0.938375	0.49857755685418803	-0.5565663581937574
0.938425	0.4985697707578724	-0.5561178764762454
0.938475	0.49856199131103646	-0.5556693871424856
0.938525	0.49855421851285425	-0.5552208901990062
0.938575	0.49854645236250106	-0.5547723856523348
0.938625	0.49853869285915314	-0.5543238735089976
0.938675	0.4985309400019855	-0.5538753537755229
0.938725	0.49852319379017757	-0.5534268264584318
0.938775	0.49851545422290705	-0.552978291564249
0.938825	0.49850772129935245	-0.552529749099498
0.938875	0.4984999950186934	-0.5520811990707019
0.938925	0.4984922753801104	-0.5516326414843822
0.938975	0.49848456238278516	-0.551184076347058
0.939025	0.4984768560259002	-0.5507355036652483
0.939075	0.49846915630863786	-0.5502869234454718
0.939125	0.4984614632301814	-0.5498383356942473
0.939175	0.4984537767897153	-0.5493897404180914
0.939225	0.49844609698642495	-0.54894113762352
0.939275	0.49843842381949566	-0.5484925273170494
0.939325	0.49843075728811437	-0.5480439095051939
0.939375	0.49842309739146806	-0.5475952841944679
0.939425	0.49841544412874417	-0.5471466513913847
0.939475	0.49840779749913255	-0.5466980111024544
0.939525	0.4984001575018233	-0.5462493633341878
0.939575	0.49839252413600627	-0.5458007080930954
0.939625	0.4983848974008724	-0.5453520453856879
0.939675	0.4983772772956138	-0.5449033752184729
0.939725	0.4983696638194236	-0.5444546975979575
0.939775	0.49836205697149466	-0.5440060125306504
0.939825	0.49835445675102114	-0.5435573200230568
0.939875	0.4983468631571983	-0.5431086200816815
0.939925	0.4983392761892215	-0.5426599127130288
0.939975	0.4983316958462873	-0.542211197923603
0.940025	0.49832412212759325	-0.5417624757199047
0.940075	0.4983165550323369	-0.5413137461084375
0.940125	0.498308994559717	-0.540865009095702
0.940175	0.4983014407089337	-0.540416264688198
0.940225	0.49829389347918696	-0.5399675128924244
0.940275	0.4982863528696776	-0.5395187537148805
0.940325	0.4982788188796069	-0.5390699871620654
0.940375	0.4982712915081776	-0.538621213240475
0.940425	0.49826377075459277	-0.5381724319566058
0.940475	0.4982562566180576	-0.5377236433169509
0.940525	0.49824874909777644	-0.5372748473280049
0.940575	0.4982412481929545	-0.5368260439962623
0.940625	0.49823375390279884	-0.5363772333282147
0.940675	0.49822626622651606	-0.5359284153303543
0.940725	0.498218785163314	-0.5354795900091721
0.940775	0.49821131071240093	-0.5350307573711591
0.940825	0.498203842872986	-0.5345819174228043
0.940875	0.4981963816442791	-0.5341330701705972
0.940925	0.4981889270254912	-0.5336842156210247
0.940975	0.49818147901583476	-0.5332353537805726
0.941025	0.4981740376145221	-0.5327864846557268
0.941075	0.4981666028207658	-0.5323376082529734
0.941125	0.4981591746337803	-0.5318887245787958
0.941175	0.4981517530527801	-0.5314398336396773
0.941225	0.49814433807697966	-0.5309909354421024
0.941275	0.4981369297055951	-0.5305420299925536
0.941325	0.498129527937843	-0.5300931172975115
0.941375	0.4981221327729415	-0.5296441973634565
0.941425	0.4981147442101093	-0.5291952701968671
0.941475	0.498107362248566	-0.5287463358042214
0.941525	0.49809998688753127	-0.5282973941919972
0.941575	0.4980926181262254	-0.5278484453666726
0.941625	0.49808525596386954	-0.527399489334724
0.941675	0.4980779003996857	-0.5269505261026267
0.941725	0.49807055143289675	-0.5265015556768557
0.941775	0.49806320906272666	-0.5260525780638832
0.941825	0.49805587328839923	-0.5256035932701837
0.941875	0.4980485441091405	-0.5251546013022276
0.941925	0.4980412215241755	-0.5247056021664878
0.941975	0.4980339055327315	-0.5242565958694333
0.942025	0.4980265961340351	-0.5238075824175361
0.942075	0.49801929332731454	-0.5233585618172648
0.942125	0.4980119971117993	-0.522909534075086
0.942175	0.49800470748671904	-0.5224604991974667
0.942225	0.49799742445130374	-0.5220114571908746
0.942275	0.4979901480047838	-0.521562408061776
0.942325	0.4979828781463919	-0.5211133518166351
0.942375	0.49797561487536096	-0.520664288461915
0.942425	0.4979683581909239	-0.5202152180040803
0.942475	0.4979611080923149	-0.5197661404495931
0.942525	0.4979538645787681	-0.5193170558049159
0.942575	0.4979466276495199	-0.5188679640765077
0.942625	0.4979393973038069	-0.5184188652708294
0.942675	0.4979321735408656	-0.5179697593943403
0.942725	0.4979249563599343	-0.5175206464534985
0.942775	0.4979177457602508	-0.5170715264547631
0.942825	0.4979105417410542	-0.5166223994045919
0.942875	0.4979033443015847	-0.5161732653094406
0.942925	0.4978961534410839	-0.5157241241757623
0.942975	0.4978889691587936	-0.5152749760100116
0.943025	0.49788179145395606	-0.514825820818642
0.943075	0.4978746203258132	-0.514376658608109
0.943125	0.49786745577360997	-0.5139274893848625
0.943175	0.4978602977965898	-0.5134783131553557
0.943225	0.497853146393998	-0.5130291299260393
0.943275	0.49784600156508096	-0.5125799397033622
0.943325	0.49783886330908617	-0.5121307424937722
0.943375	0.4978317316252607	-0.5116815383037183
0.943425	0.4978246065128521	-0.5112323271396486
0.943475	0.49781748797110964	-0.5107831090080102
0.943525	0.4978103759992833	-0.5103338839152476
0.943575	0.49780327059662377	-0.5098846518678058
0.943625	0.4977961717623818	-0.5094354128721305
0.943675	0.49778907949580886	-0.5089861669346658
0.943725	0.4977819937961582	-0.5085369140618538
0.943775	0.4977749146626835	-0.5080876542601352
0.943825	0.4977678420946392	-0.5076383875359507
0.943875	0.49776077609128033	-0.5071891138957415
0.943925	0.4977537166518619	-0.5067398333459474
0.943975	0.49774666377564036	-0.5062905458930073
0.944025	0.4977396174618729	-0.5058412515433591
0.944075	0.4977325777098171	-0.5053919503034405
0.944125	0.497725544518732	-0.5049426421796878
0.944175	0.4977185178878767	-0.5044933271785372
0.944225	0.49771149781651136	-0.5040440053064233
0.944275	0.49770448430389685	-0.50359467656978
0.944325	0.4976974773492952	-0.5031453409750404
0.944375	0.49769047695196816	-0.5026959985286382
0.944425	0.49768348311117877	-0.5022466492370051
0.944475	0.49767649582619106	-0.5017972931065717
0.944525	0.49766951509626967	-0.501347930143768
0.944575	0.49766254092068024	-0.5008985603550228
0.944625	0.497655573298688	-0.5004491837467667
0.944675	0.49764861222955964	-0.49999980032542746
0.944725	0.4976416577125629	-0.49955041009743195
0.944775	0.4976347097469656	-0.4991010130692079
0.944825	0.4976277683320373	-0.4986516092471796
0.944875	0.4976208334670472	-0.49820219863777276
0.944925	0.4976139051512657	-0.497752781247412
0.944975	0.49760698338396453	-0.4973033570825203
0.945025	0.4976000681644153	-0.4968539261495196
0.945075	0.49759315949189087	-0.4964044884548325
0.945125	0.49758625736566403	-0.49595504400488066
0.945175	0.4975793617850092	-0.4955055928060836
0.945225	0.49757247274920147	-0.49505613486486083
0.945275	0.49756559025751645	-0.494606670187631
0.945325	0.49755871430922993	-0.4941571987808136
0.945375	0.4975518449036191	-0.49370772065082535
0.945425	0.49754498203996184	-0.49325823580408296
0.945475	0.4975381257175364	-0.4928087442470027
0.945525	0.4975312759356228	-0.49235924598599856
0.945575	0.4975244326934999	-0.4919097410274867
0.945625	0.49751759599044937	-0.49146022937787914
0.945675	0.49751076582575215	-0.4910107110435892
0.945725	0.4975039421986903	-0.4905611860310297
0.945775	0.497497125108547	-0.49011165434661136
0.945825	0.49749031455460546	-0.48966211599674553
0.945875	0.4974835105361506	-0.48921257098784116
0.945925	0.4974767130524671	-0.4887630193263085
0.945975	0.497469922102841	-0.4883134610185551
0.946025	0.4974631376865591	-0.4878638960709883
0.946075	0.49745635980290887	-0.48741432449001476
0.946125	0.49744958845117787	-0.4869647462820413
0.946175	0.49744282363065484	-0.4865151614534735
0.946225	0.49743606534062973	-0.4860655700107151
0.946275	0.4974293135803924	-0.4856159719601709
0.946325	0.4974225683492337	-0.48516636730824414
0.946375	0.49741582964644515	-0.4847167560613377
0.946425	0.49740909747131934	-0.48426713822585277
0.946475	0.4974023718231496	-0.4838175138081899
0.946525	0.49739565270122954	-0.4833678828147494
0.946575	0.49738894010485374	-0.48291824525193167
0.946625	0.4973822340333178	-0.4824686011261348
0.946675	0.4973755344859182	-0.48201895044375603
0.946725	0.49736884146195115	-0.48156929321119357
0.946775	0.4973621549607139	-0.48111962943484465
0.946825	0.4973554749815051	-0.48066995912110416
0.946875	0.4973488015236237	-0.4802202822763669
0.946925	0.4973421345863695	-0.4797705989070276
0.946975	0.49733547416904283	-0.47932090901947993
0.947025	0.4973288202709445	-0.47887121262011756
0.947075	0.49732217289137653	-0.47842150971533187
0.947125	0.4973155320296422	-0.4779718003115135
0.947175	0.497308897685044	-0.47752208441505434
0.947225	0.49730226985688586	-0.47707236203234504
0.947275	0.49729564854447317	-0.4766226331697735
0.947325	0.4972890337471113	-0.4761728978337281
0.947375	0.4972824254641069	-0.4757231560305963
0.947425	0.4972758236947664	-0.4752734077667662
0.947475	0.49726922843839744	-0.47482365304862423
0.947525	0.4972626396943086	-0.47437389188255585
0.947575	0.4972560574618093	-0.4739241242749452
0.947625	0.49724948174020916	-0.4734743502321772
0.947675	0.4972429125288186	-0.47302456976063606
0.947725	0.49723634982694875	-0.472574782866704
0.947775	0.49722979363391206	-0.4721249895567634
0.947825	0.4972232439490215	-0.4716751898371943
0.947875	0.49721670077159047	-0.4712253837143775
0.947925	0.4972101641009333	-0.47077557119469327
0.947975	0.49720363393636474	-0.47032575228452045
0.948025	0.4971971102772	-0.46987592699023906
0.948075	0.49719059312275576	-0.46942609531822554
0.948125	0.497184082472349	-0.4689762572748577
0.948175	0.4971775783252979	-0.4685264128665109
0.948225	0.49717108068092064	-0.46807656209956133
0.948275	0.4971645895385368	-0.46762670498038345
0.948325	0.4971581048974665	-0.4671768415153512
0.948375	0.4971516267570303	-0.4667269717108387
0.948425	0.4971451551165495	-0.46627709557321867
0.948475	0.49713868997534655	-0.46582721310886266
0.948525	0.4971322313327437	-0.46537732432414325
0.948575	0.4971257791880651	-0.46492742922542984
0.948625	0.497119333540635	-0.46447752781909313
0.948675	0.49711289438977824	-0.4640276201115023
0.948725	0.4971064617348207	-0.4635777061090255
0.948775	0.49710003557508914	-0.4631277858180304
0.948825	0.49709361590991075	-0.46267785924488425
0.948875	0.4970872027386137	-0.4622279263959528
0.948925	0.4970807960605258	-0.4617779872776031
0.948975	0.497074395874977	-0.46132804189619897
0.949025	0.49706800218129726	-0.4608780902581048
0.949075	0.4970616149788173	-0.46042813236968544
0.949125	0.4970552342668688	-0.45997816823730303
0.949175	0.49704886004478416	-0.4595281978673198
0.949225	0.4970424923118967	-0.4590782212660962
0.949275	0.4970361310675391	-0.458628238439995
0.949325	0.49702977631104633	-0.4581782493953748
0.949375	0.4970234280417529	-0.4577282541385965
0.949425	0.49701708625899504	-0.45727825267601835
0.949475	0.4970107509621093	-0.45682824501399816
0.949525	0.4970044221504327	-0.4563782311588942
0.949575	0.49699809982330356	-0.4559282111170624
0.949625	0.4969917839800606	-0.4554781848948586
0.949675	0.49698547462004367	-0.45502815249863754
0.949725	0.49697917174259293	-0.45457811393475406
0.949775	0.4969728753470494	-0.45412806920956084
0.949825	0.496966585432754	-0.45367801832941285
0.949875	0.4969603019990489	-0.45322796130066284
0.949925	0.49695402504527736	-0.4527778981296619
0.949975	0.49694775457078294	-0.45232782882276185
0.950025	0.49694149057491055	-0.4518777533863124
0.950075	0.4969352330570047	-0.45142767182666427
0.950125	0.4969289820164115	-0.4509775841501663
0.950175	0.4969227374524779	-0.45052749036316614
0.950225	0.49691649936455096	-0.45007739047201206
0.950275	0.4969102677519785	-0.44962728448305167
0.950325	0.49690404261410914	-0.4491771724026315
0.950375	0.49689782395029297	-0.448727054237096
0.950425	0.4968916117598801	-0.44827692999279023
0.950475	0.49688540604222153	-0.44782679967605854
0.950525	0.4968792067966681	-0.44737666329324605
0.950575	0.4968730140225722	-0.4469265208506951
0.950625	0.49686682771928686	-0.44647637235474785
0.950675	0.49686064788616574	-0.44602621781174673
0.950725	0.49685447452256354	-0.44557605722803173
0.950775	0.49684830762783583	-0.44512589060994245
0.950825	0.49684214720133846	-0.44467571796381883
0.950875	0.49683599324242755	-0.4442255392960002
0.950925	0.4968298457504603	-0.4437753546128258
0.950975	0.49682370472479487	-0.4433251639206323
0.951025	0.49681757016478995	-0.44287496722575664
0.951075	0.49681144206980526	-0.44242476453453483
0.951125	0.49680532043920106	-0.441974555853302
0.951175	0.49679920527233784	-0.4415243411883942
0.951225	0.49679309656857684	-0.4410741205461465
0.951275	0.4967869943272805	-0.4406238939328919
0.951325	0.4967808985478121	-0.440173661354963
0.951375	0.4967748092295356	-0.43972342281869103
0.951425	0.49676872637181513	-0.4392731783304083
0.951475	0.49676264997401604	-0.438822927896446
0.951525	0.4967565800355039	-0.43837267152313464
0.951575	0.49675051655564534	-0.43792240921680353
0.951625	0.496744459533807	-0.43747214098378256
0.951675	0.4967384089693576	-0.43702186683039884
0.951725	0.4967323648616653	-0.43657158676298047
0.951775	0.4967263272100996	-0.4361213007878547
0.951825	0.49672029601403106	-0.43567100891134714
0.951875	0.4967142712728299	-0.4352207111397841
0.951925	0.49670825298586774	-0.4347704074794906
0.951975	0.4967022411525171	-0.4343200979367906
0.952025	0.4966962357721507	-0.4338697825180077
0.952075	0.49669023684414215	-0.4334194612294651
0.952125	0.4966842443678658	-0.43296913407748544
0.952175	0.49667825834269674	-0.43251880106839036
0.952225	0.49667227876801046	-0.43206846220850165
0.952275	0.49666630564318404	-0.4316181175041384
0.952325	0.49666033896759426	-0.4311677669616209
0.952375	0.496654378740619	-0.43071741058726837
0.952425	0.49664842496163714	-0.4302670483873987
0.952475	0.4966424776300271	-0.4298166803683317
0.952525	0.4966365367451697	-0.42936630653638286
0.952575	0.4966306023064454	-0.42891592689786906
0.952625	0.4966246743132357	-0.42846554145910615
0.952675	0.4966187527649225	-0.42801515022640974
0.952725	0.4966128376608885	-0.4275647532060945
0.952775	0.4966069290005175	-0.42711435040447426
0.952825	0.49660102678319384	-0.42666394182786227
0.952875	0.49659513100830205	-0.4262135274825717
0.952925	0.4965892416752279	-0.42576310737491463
0.952975	0.4965833587833579	-0.4253126815112015
0.953025	0.4965774823320795	-0.42486224989774257
0.953075	0.49657161232078006	-0.4244118125408489
0.953125	0.4965657487488483	-0.4239613694468299
0.953175	0.4965598916156732	-0.4235109206219942
0.953225	0.49655404092064453	-0.4230604660726502
0.953275	0.4965481966631529	-0.4226100058051055
0.953325	0.4965423588425894	-0.4221595398256674
0.953375	0.49653652745834603	-0.42170906814064246
0.953425	0.4965307025098154	-0.42125859075633604
0.953475	0.49652488399639094	-0.42080810767905324
0.953525	0.49651907191746686	-0.42035761891509843
0.953575	0.496513266272438	-0.419907124470775
0.953625	0.49650746706070015	-0.41945662435238557
0.953675	0.49650167428164943	-0.4190061185662329
0.953725	0.49649588793468286	-0.4185556071186187
0.953775	0.49649010801919785	-0.418105090015845
0.953825	0.49648433453459195	-0.4176545672642138
0.953875	0.4964785674802651	-0.41720403887002283
0.953925	0.49647280685561646	-0.4167535048395725
0.953975	0.4964670526600466	-0.4163029651791614
0.954025	0.4964613048929566	-0.41585241989508775
0.954075	0.49645556355374837	-0.4154018689936487
0.954125	0.49644982864182474	-0.4149513124811409
0.954175	0.4964441001565889	-0.4145007503638605
0.954225	0.49643837809744434	-0.4140501826481041
0.954275	0.4964326624637954	-0.41359960934016665
0.954325	0.49642695325504793	-0.41314903044634227
0.954375	0.496421250470608	-0.4126984459729243
0.954425	0.49641555410988225	-0.4122478559262059
0.954475	0.49640986417227806	-0.4117972603124801
0.954525	0.49640418065720326	-0.4113466591380386
0.954575	0.49639850356406684	-0.4108960524091727
0.954625	0.49639283289227853	-0.4104454401321725
0.954675	0.49638716864124854	-0.40999482231332823
0.954725	0.49638151081038784	-0.40954419895892935
0.954775	0.49637585939910767	-0.40909357007526564
0.954825	0.4963702144068204	-0.408642935668625
0.954875	0.4963645758329393	-0.40819229574529503
0.954925	0.49635894367687794	-0.4077416503115625
0.954975	0.49635331793805104	-0.40729099937371316
0.955025	0.49634769861587363	-0.40684034293803295
0.955075	0.4963420857097612	-0.4063896810108071
0.955125	0.49633647921913027	-0.40593901359832085
0.955175	0.4963308791433979	-0.4054883407068579
0.955225	0.49632528548198207	-0.4050376623427018
0.955275	0.4963196982343013	-0.40458697851213526
0.955325	0.4963141173997753	-0.40413628922143974
0.955375	0.4963085429778242	-0.4036855944768963
0.955425	0.49630297496786796	-0.4032348942847871
0.955475	0.4962974133693282	-0.40278418865139237
0.955525	0.49629185818162697	-0.40233347758299176
0.955575	0.4962863094041871	-0.40188276108586435
0.955625	0.49628076703643265	-0.40143203916628717
0.955675	0.49627523107778737	-0.4009813118305389
0.955725	0.49626970152767574	-0.40053057908489736
0.955775	0.49626417838552356	-0.40007984093563964
0.955825	0.49625866165075727	-0.3996290973890413
0.955875	0.49625315132280357	-0.39917834845137784
0.955925	0.49624764740109023	-0.39872759412892433
0.955975	0.49624214988504545	-0.39827683442795536
0.956025	0.4962366587740982	-0.39782606935474474
0.956075	0.4962311740676784	-0.39737529891556506
0.956125	0.4962256957652166	-0.3969245231166888
0.956175	0.49622022386614395	-0.3964737419643881
0.956225	0.496214758369892	-0.39602295546493455
0.956275	0.4962092992758934	-0.39557216362459796
0.956325	0.49620384658358124	-0.39512136644964896
0.956375	0.49619840029238954	-0.3946705639463566
0.956425	0.4961929604017525	-0.3942197561209906
0.956475	0.49618752691110535	-0.3937689429798195
0.956525	0.4961820998198842	-0.3933181245291115
0.956575	0.49617667912752556	-0.39286730077513354
0.956625	0.49617126483346735	-0.3924164717241512
0.956675	0.4961658569371475	-0.3919656373824308
0.956725	0.4961604554380049	-0.3915147977562374
0.956775	0.49615506033547885	-0.3910639528518363
0.956825	0.49614967162900947	-0.3906131026754917
0.956875	0.49614428931803706	-0.39016224723346826
0.956925	0.49613891340200333	-0.38971138653202914
0.956975	0.49613354388035075	-0.38926052057743626
0.957025	0.496128180752522	-0.38880964937595147
0.957075	0.4961228240179607	-0.3883587729338365
0.957125	0.49611747367611136	-0.3879078912573513
0.957175	0.4961121297264185	-0.38745700435275676
0.957225	0.4961067921683281	-0.3870061122263122
0.957275	0.4961014610012863	-0.386555214884277
0.957325	0.49609613622474086	-0.3861043123329087
0.957375	0.49609081783813846	-0.38565340457846686
0.957425	0.49608550584092764	-0.38520249162720843
0.957475	0.4960802002325579	-0.38475157348538946
0.957525	0.49607490101247914	-0.3843006501592661
0.957575	0.4960696081801418	-0.38384972165509457
0.957625	0.4960643217349969	-0.3833987879791293
0.957675	0.4960590416764964	-0.38294784913762464
0.957725	0.49605376800409295	-0.38249690513683465
0.957775	0.49604850071723927	-0.38204595598301316
0.957825	0.49604323981538984	-0.3815950016824123
0.957875	0.4960379852979992	-0.3811440422412848
0.957925	0.4960327371645224	-0.3806930776658818
0.957975	0.4960274954144158	-0.38024210796245356
0.958025	0.4960222600471358	-0.3797911331372511
0.958075	0.49601703106213996	-0.37934015319652464
0.958125	0.49601180845888604	-0.37888916814652396
0.958175	0.4960065922368328	-0.3784381779934979
0.958225	0.49600138239543984	-0.37798718274369403
0.958275	0.49599617893416714	-0.3775361824033605
0.958325	0.4959909818524755	-0.3770851769787447
0.958375	0.4959857911498266	-0.37663416647609255
0.958425	0.49598060682568307	-0.37618315090164955
0.958475	0.49597542887950724	-0.3757321302616614
0.958525	0.4959702573107626	-0.3752811045623734
0.958575	0.49596509211891343	-0.37483007381002953
0.958625	0.4959599333034252	-0.37437903801087297
0.958675	0.4959547808637633	-0.3739279971711471
0.958725	0.49594963479939375	-0.37347695129709485
0.958775	0.49594449510978333	-0.37302590039495886
0.958825	0.4959393617944001	-0.37257484447097955
0.958875	0.49593423485271276	-0.3721237835313977
0.958925	0.49592911428418956	-0.37167271758245496
0.958975	0.49592400008830084	-0.37122164663039037
0.959025	0.49591889226451674	-0.37077057068144315
0.959075	0.49591379081230813	-0.3703194897418534
0.959125	0.495908695731147	-0.3698684038178584
0.959175	0.4959036070205061	-0.3694173129156952
0.959225	0.49589852467985873	-0.36896621704160076
0.959275	0.49589344870867863	-0.36851511620181143
0.959325	0.49588837910644024	-0.3680640104025639
0.959375	0.4958833158726185	-0.3676128996500937
0.959425	0.49587825900668925	-0.3671617839506363
0.959475	0.495873208508129	-0.36671066331042623
0.959525	0.4958681643764155	-0.36625953773569586
0.959575	0.4958631266110265	-0.36580840723267855
0.959625	0.4958580952114406	-0.3653572718076073
0.959675	0.49585307017713726	-0.36490613146671375
0.959725	0.49584805150759637	-0.36445498621623046
0.959775	0.4958430392022986	-0.36400383606238845
0.959825	0.4958380332607252	-0.36355268101141813
0.959875	0.4958330336823585	-0.3631015210695494
0.959925	0.4958280404666815	-0.3626503562430108
0.959975	0.49582305361317713	-0.3621991865380323
0.960025	0.49581807312132964	-0.36174801196084216
0.960075	0.4958130989906237	-0.3612968325176686
0.960125	0.49580813122054457	-0.3608456482147388
0.960175	0.4958031698105787	-0.3603944590582792
0.960225	0.49579821476021285	-0.3599432650545155
0.960275	0.4957932660689342	-0.3594920662096744
0.960325	0.49578832373623105	-0.3590408625299812
0.960375	0.4957833877615924	-0.35858965402165976
0.960425	0.49577845814450827	-0.3581384406909337
0.960475	0.49577353488446874	-0.3576872225440267
0.960525	0.4957686179809645	-0.35723599958716235
0.960575	0.4957637074334869	-0.35678477182656365
0.960625	0.4957588032415283	-0.3563335392684526
0.960675	0.4957539054045814	-0.3558823019190511
0.960725	0.49574901392214005	-0.3554310597845794
0.960775	0.4957441287936989	-0.3549798128712573
0.960825	0.4957392500187528	-0.35452856118530474
0.960875	0.49573437759679756	-0.3540773047329411
0.960925	0.4957295115273295	-0.35362604352038507
0.960975	0.49572465180984526	-0.3531747775538556
0.961025	0.4957197984438426	-0.35272350683957027
0.961075	0.49571495142882005	-0.3522722313837463
0.961125	0.49571011076427685	-0.35182095119259965
0.961175	0.4957052764497125	-0.35136966627234756
0.961225	0.49570044848462796	-0.3509183766292045
0.961275	0.4956956268685242	-0.3504670822693857
0.961325	0.49569081160090234	-0.3500157831991072
0.961375	0.495686002681265	-0.349564479424583
0.961425	0.4956812001091154	-0.3491131709520261
0.961475	0.4956764038839574	-0.3486618577876505
0.961525	0.4956716140052955	-0.34821053993766804
0.961575	0.49566683047263504	-0.34775921740829085
0.961625	0.49566205328548185	-0.34730789020573005
0.961675	0.4956572824433424	-0.3468565583361967
0.961725	0.4956525179457239	-0.34640522180590133
0.961775	0.4956477597921344	-0.3459538806210538
0.961825	0.49564300798208216	-0.34550253478786414
0.961875	0.49563826251507676	-0.34505118431254084
0.961925	0.4956335233906282	-0.3445998292012919
0.961975	0.4956287906082469	-0.34414846946032573
0.962025	0.495624064167444	-0.34369710509585005
0.962075	0.49561934406773134	-0.3432457361140719
0.962125	0.4956146303086219	-0.3427943625211974
0.962175	0.49560992288962863	-0.3423429843234327
0.962225	0.49560522181026556	-0.34189160152698245
0.962275	0.4956005270700472	-0.3414402141380526
0.962325	0.49559583866848905	-0.3409888221628473
0.962375	0.49559115660510705	-0.34053742560757033
0.962425	0.49558648087941787	-0.3400860244784253
0.962475	0.4955818114909389	-0.3396346187816149
0.962525	0.4955771484391885	-0.339183208523341
0.962575	0.4955724917236853	-0.3387317937098053
0.962625	0.49556784134394855	-0.3382803743472095
0.962675	0.4955631972994982	-0.33782895044175487
0.962725	0.495558559589855	-0.3373775219996417
0.962775	0.4955539282145406	-0.33692608902706933
0.962825	0.49554930317307677	-0.3364746515302373
0.962875	0.49554468446498634	-0.3360232095153449
0.962925	0.49554007208979267	-0.3355717629885905
0.962975	0.49553546604702	-0.33512031195617215
0.963025	0.49553086633619303	-0.334668856424287
0.963075	0.4955262729568372	-0.33421739639913156
0.963125	0.49552168590847906	-0.33376593188690196
0.963175	0.4955171051906449	-0.3333144628937947
0.963225	0.4955125308028621	-0.33286298942600495
0.963275	0.49550796274465886	-0.3324115114897284
0.963325	0.49550340101556434	-0.33196002909115824
0.963375	0.49549884561510754	-0.3315085422364895
0.963425	0.49549429654281874	-0.33105705093191545
0.963475	0.49548975379822885	-0.3306055551836289
0.963525	0.4954852173808693	-0.33015405499782213
0.963575	0.49548068729027256	-0.32970255038068724
0.963625	0.49547616352597146	-0.32925104133841554
0.963675	0.49547164608749933	-0.32879952787719813
0.963725	0.4954671349743906	-0.32834801000322494
0.963775	0.4954626301861798	-0.32789648772268687
0.963825	0.4954581317224026	-0.3274449610417734
0.963875	0.4954536395825955	-0.3269934299666727
0.963925	0.4954491537662953	-0.3265418945035737
0.963975	0.49544467427303945	-0.3260903546586647
0.964025	0.4954402011023658	-0.32563881043813403
0.964075	0.4954357342538135	-0.32518726184816826
0.964125	0.49543127372692214	-0.3247357088949541
0.964175	0.49542681952123196	-0.32428415158467727
0.964225	0.49542237163628394	-0.32383258992352393
0.964275	0.4954179300716196	-0.3233810239176794
0.964325	0.495413494826781	-0.322929453573329
0.964375	0.4954090659013112	-0.3224778788966564
0.964425	0.4954046432947542	-0.3220262998938447
0.964475	0.4954002270066538	-0.3215747165710777
0.964525	0.4953958170365552	-0.32112312893453826
0.964575	0.49539141338400355	-0.32067153699040934
0.964625	0.4953870160485454	-0.32021994074487237
0.964675	0.49538262502972785	-0.3197683402041084
0.964725	0.49537824032709865	-0.319316735374298
0.964775	0.49537386194020555	-0.3188651262616222
0.964825	0.4953694898685978	-0.3184135128722612
0.964875	0.49536512411182515	-0.31796189521239415
0.964925	0.49536076466943746	-0.3175102732882007
0.964975	0.4953564115409861	-0.31705864710585874
0.965025	0.49535206472602245	-0.31660701667154695
0.965075	0.4953477242240987	-0.3161553819914429
0.965125	0.49534339003476774	-0.315703743071724
0.965175	0.4953390621575834	-0.3152520999185669
0.965225	0.49533474059209964	-0.3148004525381482
0.965275	0.49533042533787175	-0.31434880093664314
0.965325	0.49532611639445523	-0.3138971451202276
0.965375	0.49532181376140655	-0.313445485095076
0.965425	0.49531751743828245	-0.3129938208673631
0.965475	0.49531322742464085	-0.3125421524432625
0.965525	0.49530894372004036	-0.3120904798289469
0.965575	0.49530466632403963	-0.3116388030305898
0.965625	0.4953003952361981	-0.31118712205436433
0.965675	0.49529613045607657	-0.31073543690644195
0.965725	0.4952918719832357	-0.31028374759299454
0.965775	0.49528761981723735	-0.3098320541201928
0.965825	0.4952833739576433	-0.3093803564942086
0.965875	0.4952791344040162	-0.3089286547212127
0.965925	0.4952749011559202	-0.30847694880737453
0.965975	0.49527067421291937	-0.3080252387588635
0.966025	0.4952664535745792	-0.3075735245818476
0.966075	0.495262239240465	-0.3071218062824962
0.966125	0.4952580312101433	-0.3066700838669764
0.966175	0.49525382948318114	-0.3062183573414558
0.966225	0.49524963405914607	-0.3057666267121016
0.966275	0.4952454449376062	-0.3053148919850808
0.966325	0.49524126211813047	-0.30486315316655976
0.966375	0.4952370856002887	-0.3044114102627038
0.966425	0.49523291538365094	-0.30395966327967866
0.966475	0.49522875146778833	-0.3035079122236487
0.966525	0.49522459385227247	-0.30305615710077854
0.966575	0.49522044253667524	-0.3026043979172333
0.966625	0.49521629752057	-0.3021526346791759
0.966675	0.49521215880353003	-0.3017008673927697
0.966725	0.49520802638513006	-0.3012490960641767
0.966775	0.49520390026494504	-0.30079732069955933
0.966825	0.4951997804425507	-0.30034554130507884
0.966875	0.49519566691752326	-0.2998937578868959
0.966925	0.4951915596894393	-0.29944197045117243
0.966975	0.4951874587578767	-0.2989901790040685
0.967025	0.49518336412241354	-0.2985383835517447
0.967075	0.495179275782629	-0.2980865841003605
0.967125	0.4951751937381025	-0.29763478065607496
0.967175	0.49517111798841407	-0.29718297322504694
0.967225	0.4951670485331448	-0.2967311618134346
0.967275	0.4951629853718763	-0.2962793464273957
0.967325	0.4951589285041909	-0.29582752707308707
0.967375	0.4951548779296715	-0.29537570375666566
0.967425	0.4951508336479017	-0.2949238764842883
0.967475	0.49514679565846575	-0.29447204526211107
0.967525	0.49514276396094825	-0.29402021009629015
0.967575	0.4951387385549349	-0.29356837099298017
0.967625	0.49513471944001186	-0.29311652795833604
0.967675	0.4951307066157662	-0.29266468099851184
0.967725	0.4951267000817856	-0.2922128301196615
0.967775	0.49512269983765805	-0.2917609753279386
0.967825	0.49511870588297274	-0.291309116629496
0.967875	0.49511471821731895	-0.2908572540304866
0.967925	0.4951107368402868	-0.290405387537063
0.967975	0.4951067617514671	-0.2899535171553765
0.968025	0.49510279295045156	-0.28950164289157854
0.968075	0.4950988304368323	-0.28904976475182015
0.968125	0.49509487421020193	-0.288597882742252
0.968175	0.49509092427015433	-0.2881459968690238
0.968225	0.4950869806162835	-0.2876941071382855
0.968275	0.4950830432481843	-0.28724221355618584
0.968325	0.4950791121654522	-0.286790316128874
0.968375	0.49507518736768336	-0.286338414862498
0.968425	0.4950712688544747	-0.2858865097632062
0.968475	0.49506735662542367	-0.2854346008371458
0.968525	0.49506345068012836	-0.28498268809046384
0.968575	0.4950595510181873	-0.284530771529307
0.968625	0.4950556576392001	-0.2840788511598218
0.968675	0.4950517705427666	-0.28362692698815467
0.968725	0.49504788972848796	-0.2831749990204503
0.968775	0.49504401519596536	-0.2827230672628538
0.968825	0.49504014694480103	-0.28227113172151
0.968875	0.4950362849745977	-0.2818191924025632
0.968925	0.4950324292849589	-0.2813672493121572
0.968975	0.49502857987548865	-0.2809153024564352
0.969025	0.49502473674579134	-0.2804633518415408
0.969075	0.4950208998954728	-0.28001139747361586
0.969125	0.4950170693241388	-0.27955943935880284
0.969175	0.4950132450313964	-0.27910747750324266
0.969225	0.4950094270168526	-0.2786555119130779
0.969275	0.4950056152801153	-0.2782035425944493
0.969325	0.4950018098207932	-0.27775156955349695
0.969375	0.49499801063849574	-0.2772995927963613
0.969425	0.49499421773283286	-0.27684761232918176
0.969475	0.4949904311034154	-0.27639562815809765
0.969525	0.49498665074985493	-0.2759436402892475
0.969575	0.4949828766717631	-0.2754916487287699
0.969625	0.4949791088687527	-0.27503965348280274
0.969675	0.49497534734043674	-0.2745876545574842
0.969725	0.4949715920864292	-0.2741356519589513
0.969775	0.4949678431063449	-0.2736836456933412
0.969825	0.4949641003997988	-0.27323163576679027
0.969875	0.4949603639664072	-0.27277962218543467
0.969925	0.49495663380578636	-0.27232760495541014
0.969975	0.49495290991755364	-0.2718755840828513
0.970025	0.4949491923013268	-0.2714235595738935
0.970075	0.49494548095672464	-0.2709715314346712
0.970125	0.4949417758833663	-0.27051949967131794
0.970175	0.4949380770808714	-0.27006746428996803
0.970225	0.4949343845488603	-0.2696154252967551
0.970275	0.49493069828695435	-0.26916338269781165
0.970325	0.4949270182947753	-0.26871133649927004
0.970375	0.49492334457194603	-0.2682592867072625
0.970425	0.4949196771180895	-0.2678072333279204
0.970475	0.4949160159328293	-0.26735517636737555
0.970525	0.49491236101579	-0.26690311583175885
0.970575	0.49490871236659667	-0.2664510517272007
0.970625	0.49490506998487516	-0.26599898405983113
0.970675	0.4949014338702519	-0.26554691283578
0.970725	0.494897804022354	-0.26509483806117656
0.970775	0.4948941804408091	-0.2646427597421502
0.970825	0.49489056312524565	-0.2641906778848289
0.970875	0.49488695207529254	-0.26373859249534104
0.970925	0.4948833472905795	-0.2632865035798146
0.970975	0.4948797487707367	-0.2628344111443768
0.971025	0.4948761565153954	-0.26238231519515487
0.971075	0.4948725705241873	-0.2619302157382751
0.971125	0.4948689907967446	-0.26147811277986416
0.971175	0.49486541733270034	-0.261026006326048
0.971225	0.4948618501316877	-0.26057389638295275
0.971275	0.49485828919334157	-0.26012178295670285
0.971325	0.4948547345172969	-0.25966966605342273
0.971375	0.494851186103189	-0.2592175456792375
0.971425	0.494847643950654	-0.2587654218402706
0.971475	0.4948441080593291	-0.25831329454264595
0.971525	0.4948405784288519	-0.25786116379248625
0.971575	0.49483705505886033	-0.25740902959591483
0.971625	0.4948335379489933	-0.25695689195905413
0.971675	0.4948300270988907	-0.25650475088802577
0.971725	0.4948265225081923	-0.2560526063889516
0.971775	0.4948230241765391	-0.2556004584679534
0.971825	0.4948195321035723	-0.25514830713115166
0.971875	0.4948160462889341	-0.2546961523846675
0.971925	0.49481256673226687	-0.25424399423462163
0.971975	0.4948090934332144	-0.2537918326871339
0.972025	0.49480562639142067	-0.25333966774832356
0.972075	0.4948021656065306	-0.25288749942430927
0.972125	0.4947987110781897	-0.25243532772121
0.972175	0.4947952628060437	-0.25198315264514376
0.972225	0.49479182078973954	-0.2515309742022288
0.972275	0.49478838502892497	-0.2510787923985823
0.972325	0.4947849555232475	-0.2506266072403219
0.972375	0.494781532272356	-0.25017441873356405
0.972425	0.4947781152758994	-0.2497222268844263
0.972475	0.49477470453352745	-0.2492700316990256
0.972525	0.49477130004489095	-0.24881783318347694
0.972575	0.49476790180964136	-0.2483656313438952
0.972625	0.4947645098274304	-0.24791342618639617
0.972675	0.4947611240979109	-0.24746121771709434
0.972725	0.4947577446207361	-0.2470090059421034
0.972775	0.49475437139555944	-0.24655679086753837
0.972825	0.4947510044220357	-0.2461045724995123
0.972875	0.4947476436998199	-0.24565235084413878
0.972925	0.4947442892285681	-0.24520012590753035
0.972975	0.49474094100793675	-0.24474789769579972
0.973025	0.49473759903758274	-0.2442956662150589
0.973075	0.494734263317164	-0.24384343147142032
0.973125	0.4947309338463393	-0.24339119347099453
0.973175	0.4947276106247671	-0.24293895221989395
0.973225	0.49472429365210735	-0.24248670772422903
0.973275	0.4947209829280203	-0.2420344599901098
0.973325	0.49471767845216696	-0.24158220902364694
0.973375	0.4947143802242092	-0.24112995483094957
0.973425	0.49471108824380944	-0.24067769741812647
0.973475	0.49470780251063057	-0.2402254367912874
0.973525	0.49470452302433576	-0.2397731729565415
0.973575	0.4947012497845897	-0.23932090591999675
0.973625	0.49469798279105726	-0.2388686356877609
0.973675	0.49469472204340414	-0.23841636226594207
0.973725	0.4946914675412965	-0.2379640856606469
0.973775	0.4946882192844011	-0.23751180587798312
0.973825	0.49468497727238536	-0.23705952292405733
0.973875	0.49468174150491756	-0.23660723680497578
0.973925	0.4946785119816666	-0.23615494752684366
0.973975	0.4946752887023022	-0.2357026550957662
0.974025	0.494672071666494	-0.23525035951784948
0.974075	0.49466886087391304	-0.2347980607991979
0.974125	0.49466565632423054	-0.23434575894591603
0.974175	0.49466245801711856	-0.23389345396410846
0.974225	0.49465926595224985	-0.23344114585987863
0.974275	0.4946560801292978	-0.23298883463933015
0.974325	0.4946529005479364	-0.23253652030856622
0.974375	0.49464972720784034	-0.23208420287368972
0.974425	0.4946465601086849	-0.23163188234080323
0.974475	0.49464339925014617	-0.23117955871600887
0.974525	0.49464024463190076	-0.230727232005408
0.974575	0.49463709625362595	-0.2302749022151024
0.974625	0.49463395411499933	-0.22982256935119344
0.974675	0.4946308182156997	-0.22937023341978124
0.974725	0.4946276885554059	-0.22891789442696706
0.974775	0.494624565133798	-0.22846555237885058
0.974825	0.49462144795055646	-0.22801320728153193
0.974875	0.4946183370053625	-0.22756085914111
0.974925	0.49461523229789794	-0.2271085079636844
0.974975	0.4946121338278452	-0.22665615375535406
0.975025	0.49460904159488744	-0.2262037965222174
0.975075	0.49460595559870835	-0.22575143627037206
0.975125	0.494602875838992	-0.22529907300591623
0.975175	0.49459980231542355	-0.22484670673494758
0.975225	0.4945967350276886	-0.22439433746356288
0.975275	0.4945936739754735	-0.22394196519785944
0.975325	0.4945906191584656	-0.2234895899439331
0.975375	0.4945875705763523	-0.2230372117078803
0.975425	0.4945845282288219	-0.22258483049579644
0.975475	0.4945814921155631	-0.22213244631377746
0.975525	0.49457846223626534	-0.22168005916791902
0.975575	0.4945754385906188	-0.2212276690643164
0.975625	0.49457242117831446	-0.2207752760090637
0.975675	0.49456940999904386	-0.22032288000825428
0.975725	0.4945664050524994	-0.2198704810679821
0.975775	0.4945634063383737	-0.2194180791943411
0.975825	0.49456041385635996	-0.21896567439342438
0.975875	0.49455742760615196	-0.21851326667132623
0.975925	0.4945544475874445	-0.21806085603413905
0.975975	0.49455147379993325	-0.2176084424879547
0.976025	0.4945485062433144	-0.2171560260388649
0.976075	0.4945455449172846	-0.21670360669296132
0.976125	0.4945425898215412	-0.21625118445633507
0.976175	0.4945396409557818	-0.2157987593350778
0.976225	0.4945366983197051	-0.21534633133528008
0.976275	0.4945337619130101	-0.21489390046303228
0.976325	0.4945308317353968	-0.21444146672442493
0.976375	0.49452790778656586	-0.21398903012554737
0.976425	0.4945249900662186	-0.2135365906724889
0.976475	0.49452207857405633	-0.21308414837133863
0.976525	0.494519173309782	-0.21263170322818506
0.976575	0.4945162742730985	-0.21217925524911732
0.976625	0.4945133814637095	-0.2117268044402242
0.976675	0.49451049488131943	-0.21127435080759346
0.976725	0.49450761452563324	-0.2108218943573129
0.976775	0.49450474039635683	-0.21036943509546965
0.976825	0.49450187249319655	-0.20991697302815052
0.976875	0.4944990108158594	-0.2094645081614426
0.976925	0.4944961553640527	-0.20901204050143168
0.976975	0.49449330613748493	-0.20855957005420428
0.977025	0.4944904631358647	-0.2081070968258463
0.977075	0.4944876263589013	-0.2076546208224433
0.977125	0.49448479580630533	-0.20720214205008028
0.977175	0.4944819714777877	-0.20674966051484164
0.977225	0.4944791533730599	-0.20629717622281302
0.977275	0.4944763414918341	-0.20584468918007817
0.977325	0.4944735358338227	-0.20539219939272144
0.977375	0.4944707363987394	-0.20493970686682586
0.977425	0.49446794318629794	-0.20448721160847566
0.977475	0.4944651561962133	-0.20403471362375328
0.977525	0.49446237542820093	-0.20358221291874182
0.977575	0.49445960088197666	-0.20312970949952341
0.977625	0.4944568325572569	-0.20267720337218081
0.977675	0.49445407045375955	-0.20222469454279496
0.977725	0.4944513145712019	-0.20177218301744823
0.977775	0.49444856490930267	-0.20131966880222193
0.977825	0.4944458214677813	-0.20086715190319648
0.977875	0.494443084246357	-0.20041463232645373
0.977925	0.4944403532447505	-0.19996211007807432
0.977975	0.4944376284626827	-0.19950958516413822
0.978025	0.4944349098998757	-0.19905705759072467
0.978075	0.4944321975560519	-0.19860452736391365
0.978125	0.49442949143093423	-0.19815199448978435
0.978175	0.4944267915242465	-0.19769945897441588
0.978225	0.49442409783571284	-0.19724692082388723
0.978275	0.4944214103650583	-0.1967943800442767
0.978325	0.4944187291120088	-0.19634183664166158
0.978375	0.49441605407629025	-0.19588929062212013
0.978425	0.4944133852576297	-0.19543674199172995
0.978475	0.49441072265575453	-0.19498419075656856
0.978525	0.49440806627039297	-0.1945316369227129
0.978575	0.4944054161012737	-0.19407908049624042
0.978625	0.4944027721481265	-0.1936265214832269
0.978675	0.49440013441068137	-0.1931739598897486
0.978725	0.494397502888669	-0.192721395721881
0.978775	0.4943948775818209	-0.1922688289857005
0.978825	0.4943922584898688	-0.19181625968728155
0.978875	0.49438964561254567	-0.19136368783269947
0.978925	0.4943870389495848	-0.1909111134280289
0.978975	0.49438443850072	-0.19045853647934458
0.979025	0.49438184426568577	-0.1900059569927208
0.979075	0.49437925624421725	-0.1895533749742317
0.979125	0.49437667443605054	-0.18910079042995068
0.979175	0.49437409884092204	-0.18864820336595128
0.979225	0.49437152945856877	-0.18819561378830682
0.979275	0.4943689662887288	-0.18774302170308996
0.979325	0.49436640933114034	-0.1872904271163734
0.979375	0.4943638585855424	-0.18683783003422977
0.979425	0.49436131405167494	-0.18638523046273076
0.979475	0.49435877572927817	-0.18593262840794797
0.979525	0.4943562436180932	-0.18548002387595275
0.979575	0.49435371771786185	-0.18502741687281682
0.979625	0.4943511980283263	-0.1845748074046103
0.979675	0.4943486845492292	-0.184122195477404
0.979725	0.49434617728031444	-0.1836695810972683
0.979775	0.49434367622132597	-0.18321696427027379
0.979825	0.4943411813720086	-0.1827643450024901
0.979875	0.4943386927321077	-0.18231172329998743
0.979925	0.49433621030136937	-0.18185909916883508
0.979975	0.49433373407954057	-0.18140647261510176
0.980025	0.49433126406636874	-0.18095384364485656
0.980075	0.4943288002616018	-0.18050121226416782
0.980125	0.4943263426649885	-0.18004857847910344
0.980175	0.49432389127627796	-0.17959594229573198
0.980225	0.49432144609522033	-0.1791433037201209
0.980275	0.4943190071215659	-0.178690662758338
0.980325	0.494316574355066	-0.17823801941645043
0.980375	0.4943141477954726	-0.17778537370052497
0.980425	0.4943117274425381	-0.1773327256166288
0.980475	0.4943093132960156	-0.17688007517082835
0.980525	0.4943069053556588	-0.17642742236918996
0.980575	0.49430450362122236	-0.17597476721777966
0.980625	0.49430210809246145	-0.1755221097226625
0.980675	0.49429971876913176	-0.1750694498899045
0.980725	0.4942973356509893	-0.17461678772557085
0.980775	0.4942949587377913	-0.17416412323572616
0.980825	0.49429258802929504	-0.1737114564264359
0.980875	0.4942902235252588	-0.173258787303764
0.980925	0.49428786522544144	-0.17280611587377406
0.980975	0.49428551312960267	-0.17235344214253076
0.981025	0.4942831672375027	-0.17190076611609761
0.981075	0.49428082754890224	-0.17144808780053802
0.981125	0.494278494063563	-0.17099540720191544
0.981175	0.49427616678124703	-0.1705427243262928
0.981225	0.49427384570171684	-0.17009003917973264
0.981275	0.49427153082473574	-0.16963735176829667
0.981325	0.4942692221500675	-0.16918466209804806
0.981375	0.4942669196774768	-0.16873197017504868
0.981425	0.49426462340672905	-0.16827927600536002
0.981475	0.49426233333759007	-0.16782657959504427
0.981525	0.4942600494698265	-0.16737388095016156
0.981575	0.4942577718032056	-0.16692118007677345
0.981625	0.49425550033749494	-0.16646847698094072
0.981675	0.4942532350724634	-0.16601577166872375
0.981725	0.4942509760078796	-0.1655630641461829
0.981775	0.4942487231435135	-0.16511035441937796
0.981825	0.4942464764791353	-0.16465764249436912
0.981875	0.49424423601451617	-0.16420492837721606
0.981925	0.4942420017494276	-0.1637522120739782
0.981975	0.4942397736836418	-0.16329949359071438
0.982025	0.49423755181693185	-0.16284677293348324
0.982075	0.4942353361490715	-0.16239405010834362
0.982125	0.4942331266798347	-0.1619413251213534
0.982175	0.4942309234089961	-0.16148859797857096
0.982225	0.4942287263363308	-0.16103586868605493
0.982275	0.4942265354616154	-0.16058313724986184
0.982325	0.49422435078462645	-0.1601304036760493
0.982375	0.4942221723051414	-0.1596776679706745
0.982425	0.4942200000229385	-0.15922493013979405
0.982475	0.4942178339377962	-0.15877219018946498
0.982525	0.49421567404949385	-0.15831944812574436
0.982575	0.49421352035781113	-0.15786670395468844
0.982625	0.49421137286252864	-0.15741395768235272
0.982675	0.4942092315634275	-0.15696120931479343
0.982725	0.49420709646028965	-0.15650845885806622
0.982775	0.4942049675528974	-0.1560557063182265
0.982825	0.4942028448410339	-0.15560295170132965
0.982875	0.4942007283244829	-0.15515019501343041
0.982925	0.49419861800302883	-0.15469743626058316
0.982975	0.4941965138764567	-0.15424467544884227
0.983025	0.4941944159445516	-0.15379191258426297
0.983075	0.49419232420710024	-0.15333914767289925
0.983125	0.4941902386638894	-0.152886380720804
0.983175	0.494188159314707	-0.15243361173403042
0.983225	0.4941860861593409	-0.15198084071863213
0.983275	0.4941840191975801	-0.1515280676806625
0.983325	0.4941819584292138	-0.15107529262617433
0.983375	0.49417990385403204	-0.15062251556122022
0.983425	0.49417785547182547	-0.1501697364918533
0.983475	0.4941758132823855	-0.149716955424125
0.983525	0.4941737772855044	-0.1492641723640878
0.983575	0.49417174748097464	-0.14881138731779342
0.983625	0.49416972386858915	-0.14835860029129386
0.983675	0.49416770644814195	-0.14790581129064037
0.983725	0.4941656952194276	-0.14745302032188387
0.983775	0.4941636901822413	-0.1470002273910753
0.983825	0.49416169133637894	-0.1465474325042655
0.983875	0.4941596986816367	-0.146094635667505
0.983925	0.4941577122178118	-0.14564183688684423
0.983975	0.49415573194470175	-0.14518903616833317
0.984025	0.4941537578621051	-0.14473623351802167
0.984075	0.4941517899698207	-0.14428342894195953
0.984125	0.4941498282676479	-0.14383062244619624
0.984175	0.49414787275538735	-0.14337781403678151
0.984225	0.4941459234328396	-0.1429250037197648
0.984275	0.4941439802998064	-0.14247219150119397
0.984325	0.49414204335608963	-0.14201937738711776
0.984375	0.4941401126014923	-0.14156656138358428
0.984425	0.4941381880358176	-0.14111374349664227
0.984475	0.4941362696588695	-0.14066092373234018
0.984525	0.4941343574704524	-0.14020810209672574
0.984575	0.494132451470372	-0.13975527859584638
0.984625	0.4941305516584341	-0.13930245323574994
0.984675	0.49412865803444567	-0.13884962602248316
0.984725	0.4941267705982135	-0.13839679696209303
0.984775	0.4941248893495455	-0.1379439660606269
0.984825	0.49412301428825	-0.13749113332413126
0.984875	0.49412114541413615	-0.13703829875865245
0.984925	0.49411928272701383	-0.13658546237023608
0.984975	0.4941174262266931	-0.1361326241649291
0.985025	0.4941155759129854	-0.13567978414877693
0.985075	0.49411373178570206	-0.13522694232782506
0.985125	0.4941118938446554	-0.13477409870811907
0.985175	0.49411006208965835	-0.13432125329570405
0.985225	0.4941082365205244	-0.13386840609662526
0.985275	0.49410641713706793	-0.1334155571169273
0.985325	0.49410460393910355	-0.13296270636265553
0.985375	0.4941027969264469	-0.1325098538398538
0.985425	0.49410099609891367	-0.13205699955456657
0.985475	0.49409920145632036	-0.1316041435128383
0.985525	0.49409741299848464	-0.13115128572071266
0.985575	0.4940956307252243	-0.13069842618423358
0.985625	0.49409385463635813	-0.1302455649094442
0.985675	0.49409208473170546	-0.12979270190238826
0.985725	0.49409032101108613	-0.12933983716910838
0.985775	0.49408856347432006	-0.12888697071564842
0.985825	0.4940868121212286	-0.1284341025480506
0.985875	0.4940850669516337	-0.12798123267235723
0.985925	0.4940833279653576	-0.12752836109461066
0.985975	0.4940815951622234	-0.12707548782085376
0.986025	0.49407986854205466	-0.12662261285712823
0.986075	0.4940781481046759	-0.1261697362094758
0.986125	0.4940764338499118	-0.12571685788393808
0.986175	0.49407472577758826	-0.12526397788655666
0.986225	0.4940730238875312	-0.12481109622337277
0.986275	0.49407132817956734	-0.12435821290042776
0.986325	0.4940696386535243	-0.12390532792376216
0.986375	0.49406795530923014	-0.12345244129941729
0.986425	0.4940662781465134	-0.12299955303343398
0.986475	0.4940646071652034	-0.12254666313185245
0.986525	0.49406294236513026	-0.12209377160071261
0.986575	0.4940612837461245	-0.12164087844605477
0.986625	0.49405963130801733	-0.12118798367391875
0.986675	0.4940579850506407	-0.12073508729034388
0.986725	0.494056344973827	-0.12028218930137011
0.986775	0.49405471107740934	-0.1198292897130369
0.986825	0.4940530833612213	-0.1193763885313835
0.986875	0.4940514618250976	-0.11892348576244856
0.986925	0.49404984646887334	-0.11847058141227089
0.986975	0.49404823729238406	-0.11801767548688946
0.987025	0.49404663429546614	-0.11756476799234263
0.987075	0.4940450374779562	-0.11711185893466876
0.987125	0.4940434468396918	-0.11665894831990607
0.987175	0.4940418623805112	-0.11620603615409267
0.987225	0.4940402841002533	-0.11575312244326585
0.987275	0.49403871199875765	-0.11530020719346282
0.987325	0.494037146075864	-0.11484729041072206
0.987375	0.4940355863314132	-0.1143943721010808
0.987425	0.4940340327652464	-0.1139414522705764
0.987475	0.4940324853772055	-0.11348853092524563
0.987525	0.4940309441671332	-0.11303560807112527
0.987575	0.49402940913487287	-0.11258268371425209
0.987625	0.4940278802802683	-0.11212975786066272
0.987675	0.49402635760316405	-0.11167683051639331
0.987725	0.49402484110340517	-0.11122390168747928
0.987775	0.49402333078083727	-0.11077097137995781
0.987825	0.49402182663530664	-0.11031803959986478
0.987875	0.4940203286666606	-0.10986510635323504
0.987925	0.4940188368747468	-0.10941217164610433
0.987975	0.49401735125941343	-0.10895923548450777
0.988025	0.4940158718205095	-0.10850629787448109
0.988075	0.49401439855788465	-0.10805335882205926
0.988125	0.49401293147138897	-0.10760041833327695
0.988175	0.49401147056087297	-0.10714747641416962
0.988225	0.4940100158261881	-0.10669453307077187
0.988275	0.4940085672671862	-0.10624158830911738
0.988325	0.4940071248837202	-0.10578864213524047
0.988375	0.4940056886756431	-0.10533569455517579
0.988425	0.4940042586428091	-0.10488274557495733
0.988475	0.4940028347850729	-0.1044297952006187
0.988525	0.4940014171022896	-0.10397684343819394
0.988575	0.4940000055943152	-0.10352389029371634
0.988625	0.49399860026100584	-0.10307093577321924
0.988675	0.4939972011022189	-0.10261797988273552
0.988725	0.4939958081178121	-0.10216502262829846
0.988775	0.4939944213076435	-0.10171206401594104
0.988825	0.4939930406715721	-0.1012591040516963
0.988875	0.4939916662094577	-0.10080614274159659
0.988925	0.4939902979211606	-0.10035318009167433
0.988975	0.49398893580654135	-0.09990021610796213
0.989025	0.4939875798654617	-0.09944725079649207
0.989075	0.49398623009778364	-0.09899428416329685
0.989125	0.49398488650336986	-0.09854131621440804
0.989175	0.4939835490820839	-0.09808834695585697
0.989225	0.4939822178337899	-0.09763537639367588
0.989275	0.49398089275835233	-0.09718240453389576
0.989325	0.4939795738556364	-0.09672943138254787
0.989375	0.4939782611255079	-0.09627645694566367
0.989425	0.4939769545678336	-0.09582348122927405
0.989475	0.4939756541824803	-0.09537050423941021
0.989525	0.49397435996931616	-0.09491752598210333
0.989575	0.49397307192820944	-0.0944645464633839
0.989625	0.4939717900590292	-0.094011565689282
0.989675	0.49397051436164524	-0.0935585836658281
0.989725	0.49396924483592797	-0.09310560039905176
0.989775	0.49396798148174814	-0.09265261589498386
0.989825	0.4939667242989775	-0.09219963015965434
0.989875	0.493965473287488	-0.09174664319909341
0.989925	0.49396422844715243	-0.09129365501933108
0.989975	0.4939629897778442	-0.09084066562639684
0.990025	0.4939617572794376	-0.09038767502631956
0.990075	0.4939605309518069	-0.08993468322512937
0.990125	0.49395931079482797	-0.08948169022885437
0.990175	0.4939580968083766	-0.08902869604352459
0.990225	0.4939568889923298	-0.08857570067516804
0.990275	0.4939556873465645	-0.08812270412981385
0.990325	0.49395449187095825	-0.08766970641349053
0.990375	0.4939533025653898	-0.08721670753222656
0.990425	0.4939521194297379	-0.08676370749205056
0.990475	0.49395094246388244	-0.08631070629899094
0.990525	0.49394977166770365	-0.08585770395907662
0.990575	0.49394860704108273	-0.08540470047833498
0.990625	0.49394744858390144	-0.08495169586279376
0.990675	0.4939462962960419	-0.08449869011848096
0.990725	0.49394515017738744	-0.08404568325142386
0.990775	0.49394401022782103	-0.08359267526765046
0.990825	0.4939428764472269	-0.0831396661731878
0.990875	0.49394174883548964	-0.08268665597406372
0.990925	0.4939406273924947	-0.0822336446763056
0.990975	0.4939395121181283	-0.08178063228594035
0.991025	0.4939384030122769	-0.08132761880899485
0.991075	0.49393730007482795	-0.08087460425149606
0.991125	0.4939362033056693	-0.08042158861947067
0.991175	0.49393511270468965	-0.07996857191894521
0.991225	0.4939340282717781	-0.07951555415594594
0.991275	0.49393295000682436	-0.0790625353364989
0.991325	0.49393187790971876	-0.07860951546663117
0.991375	0.49393081198035205	-0.07815649455236853
0.991425	0.49392975221861607	-0.0777034725997377
0.991475	0.49392869862440336	-0.07725044961476417
0.991525	0.49392765119760673	-0.07679742560347373
0.991575	0.4939266099381199	-0.07634440057189189
0.991625	0.493925574845837	-0.07589137452604452
0.991675	0.4939245459206529	-0.07543834747195666
0.991725	0.4939235231624625	-0.0749853194156542
0.991775	0.4939225065711622	-0.0745322903631621
0.991825	0.49392149614664865	-0.07407926032050606
0.991875	0.4939204918888192	-0.07362622929371053
0.991925	0.493919493797572	-0.07317319728880048
0.991975	0.49391850187280556	-0.07272016431180074
0.992025	0.4939175161144192	-0.07226713036873611
0.992075	0.49391653652231265	-0.07181409546563142
0.992125	0.4939155630963864	-0.07136105960851126
0.992175	0.49391459583654157	-0.07090802280340022
0.992225	0.49391363474267974	-0.07045498505632185
0.992275	0.49391267981470327	-0.07000194637330047
0.992325	0.4939117310525151	-0.06954890676036055
0.992375	0.49391078845601877	-0.06909586622352597
0.992425	0.4939098520251184	-0.06864282476882103
0.992475	0.49390892175971873	-0.06818978240226982
0.992525	0.4939079976597256	-0.06773673912989565
0.992575	0.4939070797250451	-0.0672836949577221
0.992625	0.493906167955584	-0.06683064989177301
0.992675	0.49390526235124976	-0.06637760393807154
0.992725	0.49390436291194995	-0.06592455710264106
0.992775	0.4939034696375935	-0.06547150939150453
0.992825	0.4939025825280897	-0.06501846081068544
0.992875	0.4939017015833483	-0.06456541136620696
0.992925	0.4939008268032798	-0.06411236106409166
0.992975	0.49389995818779536	-0.06365930991036235
0.993025	0.4938990957368064	-0.06320625791104176
0.993075	0.49389823945022543	-0.06275320507215243
0.993125	0.4938973893279657	-0.062300151399717146
0.993175	0.49389654536994065	-0.06184709689975846
0.993225	0.49389570757606466	-0.0613940415782989
0.993275	0.4938948759462525	-0.06094098544136133
0.993325	0.4938940504804196	-0.06048792849496766
0.993375	0.49389323117848233	-0.060034870745140016
0.993425	0.4938924180403573	-0.05958181219790058
0.993475	0.4938916110659619	-0.05912875285927055
0.993525	0.4938908102552143	-0.05867569273527225
0.993575	0.493890015608033	-0.05822263183192753
0.993625	0.4938892271243375	-0.05776957015525796
0.993675	0.4938884448040474	-0.05731650771128538
0.993725	0.4938876686470833	-0.0568634445060311
0.993775	0.4938868986533663	-0.05641038054551614
0.993825	0.4938861348228185	-0.05595731583576274
0.993875	0.4938853771553622	-0.0555042503827918
0.993925	0.4938846256509207	-0.05505118419262427
0.993975	0.49388388030941727	-0.0545981172712817
0.994025	0.49388314113077614	-0.054145049624785314
0.994075	0.4938824081149223	-0.0536919812591561
0.994125	0.4938816812617812	-0.053238912180415016
0.994175	0.4938809605712788	-0.05278584239458288
0.994225	0.4938802460433421	-0.05233277190768031
0.994275	0.49387953767789855	-0.05187970072572764
0.994325	0.49387883547487615	-0.0514266288547458
0.994375	0.49387813943420367	-0.050973556300755486
0.994425	0.49387744955581053	-0.05052048306977738
0.994475	0.4938767658396266	-0.05006740916783106
0.994525	0.49387608828558227	-0.049614334600937095
0.994575	0.4938754168936091	-0.04916125937511531
0.994625	0.4938747516636385	-0.048708183496386746
0.994675	0.49387409259560294	-0.04825510697077107
0.994725	0.49387343968943564	-0.04780202980428858
0.994775	0.4938727929450703	-0.04734895200295914
0.994825	0.493872152362441	-0.046895873572802324
0.994875	0.4938715179414829	-0.046442794519837995
0.994925	0.4938708896821315	-0.0459897148500864
0.994975	0.4938702675843228	-0.04553663456956697
0.995025	0.4938696516479936	-0.045083553684299296
0.995075	0.49386904187308117	-0.04463047220030264
0.995125	0.493868438259524	-0.044177390123596685
0.995175	0.4938678408072606	-0.04372430746020123
0.995225	0.4938672495162304	-0.04327122421613561
0.995275	0.4938666643863735	-0.04281814039741911
0.995325	0.4938660854176302	-0.04236505601007057
0.995375	0.49386551260994177	-0.04191197106010931
0.995425	0.49386494596325	-0.041458885553554356
0.995475	0.4938643854774975	-0.041005799496424314
0.995525	0.4938638311526273	-0.04055271289473884
0.995575	0.49386328298858306	-0.040099625754516866
0.995625	0.4938627409853092	-0.03964653808177729
0.995675	0.49386220514275053	-0.03919344988253873
0.995725	0.4938616754608526	-0.03874036116281982
0.995775	0.4938611519395614	-0.03828727192863925
0.995825	0.49386063457882384	-0.03783418218601604
0.995875	0.4938601233785874	-0.03738109194096881
0.995925	0.4938596183388004	-0.03692800119951573
0.995975	0.49385911945941124	-0.03647490996767571
0.996025	0.49385862674036957	-0.036021818251466484
0.996075	0.4938581401816253	-0.03556872605690701
0.996125	0.4938576597831293	-0.03511563339001505
0.996175	0.4938571855448326	-0.034662540256809225
0.996225	0.493856717466687	-0.03420944666330789
0.996275	0.4938562555486448	-0.03375635261552921
0.996325	0.4938557997906592	-0.03330325811949165
0.996375	0.4938553501926836	-0.03285016318121293
0.996425	0.49385490675467225	-0.03239706780671167
0.996475	0.4938544694765803	-0.03194397200200558
0.996525	0.49385403835836383	-0.03149087577311269
0.996575	0.49385361339997885	-0.0310377791260504
0.996625	0.4938531946013824	-0.030584682066836625
0.996675	0.4938527819625315	-0.030131584601489014
0.996725	0.49385237548338445	-0.029678486736025148
0.996775	0.49385197516389984	-0.029225388476463547
0.996825	0.49385158100403687	-0.028772289828821365
0.996875	0.4938511930037556	-0.028319190799116177
0.996925	0.49385081116301655	-0.02786609139336576
0.996975	0.49385043548178115	-0.02741299161758754
0.997025	0.4938500659600113	-0.02695989147779922
0.997075	0.4938497025976693	-0.02650679098001799
0.997125	0.4938493453947184	-0.026053690130261282
0.997175	0.49384899435112223	-0.02560058893454642
0.997225	0.4938486494668453	-0.025147487398891014
0.997275	0.4938483107418525	-0.024694385529312662
0.997325	0.49384797817610937	-0.024241283331828647
0.997375	0.4938476517695822	-0.023788180812456
0.997425	0.4938473315222379	-0.02333507797721197
0.997475	0.4938470174340439	-0.02288197483211419
0.997525	0.49384670950496823	-0.02242887138317945
0.997575	0.4938464077349796	-0.021975767636424566
0.997625	0.4938461121240475	-0.021522663597866618
0.997675	0.4938458226721422	-0.021069559273522578
0.997725	0.4938455393792339	-0.020616454669409853
0.997775	0.49384526224529385	-0.020163349791544945
0.997825	0.49384499127029396	-0.019710244645945247
0.997875	0.4938447264542068	-0.019257139238627506
0.997925	0.49384446779700536	-0.01880403357560817
0.997975	0.4938442152986633	-0.018350927662904578
0.998025	0.49384396895915517	-0.01789782150653361
0.998075	0.4938437287784558	-0.01744471511251215
0.998125	0.4938434947565408	-0.01699160848685729
0.998175	0.4938432668933865	-0.01653850163558568
0.998225	0.4938430451889695	-0.01608539456471404
0.998275	0.49384282964326726	-0.015632287280258762
0.998325	0.49384262025625825	-0.015179179788236878
0.998375	0.49384241702792114	-0.014726072094664753
0.998425	0.4938422199582354	-0.014272964205558875
0.998475	0.4938420290471811	-0.013819856126936729
0.998525	0.49384184429473865	-0.013366747864814262
0.998575	0.4938416657008894	-0.012913639425207691
0.998625	0.49384149326561505	-0.012460530814134169
0.998675	0.49384132698889827	-0.012007422037610049
0.998725	0.4938411668707218	-0.011554313101652015
0.998775	0.4938410129110695	-0.011101204012276182
0.998825	0.4938408651099258	-0.010648094775499911
0.998875	0.49384072346727537	-0.010194985397339085
0.998925	0.4938405879831045	-0.009741875883810348
0.998975	0.49384045865739934	-0.009288766240929761
0.999025	0.49384033549014666	-0.008835656474713849
0.999075	0.4938402184813338	-0.008382546591179258
0.999125	0.49384010763094893	-0.00792943659634229
0.999175	0.49384000293898067	-0.007476326496219419
0.999225	0.49383990440541853	-0.007023216296827242
0.999275	0.4938398120302524	-0.006570106004182142
0.999325	0.493839725813473	-0.006116995624300603
0.999375	0.4938396457550715	-0.005663885163199222
0.999425	0.49383957185503985	-0.005210774626893799
0.999475	0.4938395041133704	-0.004757664021400797
0.999525	0.49383944253005635	-0.004304553352736576
0.999575	0.4938393871050917	-0.003851442626917145
0.999625	0.4938393378384708	-0.0033983318499587064
0.999675	0.4938392947301885	-0.002945221027877945
0.999725	0.4938392577802404	-0.002492110166691357
0.999775	0.49383922698862287	-0.0020389992724152
0.999825	0.49383920235533263	-0.0015858883510656927
0.999875	0.4938391838803672	-0.0011327774086590514
0.999925	0.4938391715637245	-0.0006796664512118375
0.999975	0.49383916540540335	-0.0002265554847402494


==> csv/lad_comparison_dissipation/igr_high_alpha.csv <==
2.499999998128999e-7	0.0
2.498966615860354e-7	0.0033333333333333335
2.497933548895048e-7	0.005
2.4969014367215436e-7	0.006666666666666667
2.49586991962758e-7	0.008333333333333333
2.494839401734339e-7	0.01
2.493807178538532e-7	0.011666666666666667
2.492772308571034e-7	0.013333333333333334
2.491739627963341e-7	0.015000000000000001
2.490710087066361e-7	0.016666666666666666
2.489681234507657e-7	0.018333333333333333
2.4886540028745685e-7	0.02
2.4876247550764674e-7	0.021666666666666667
2.486589147920881e-7	0.023333333333333334
2.485554708719917e-7	0.025
2.4845268464801507e-7	0.02666666666666667
2.4835006628975975e-7	0.028333333333333335
2.482476135767797e-7	0.030000000000000002
2.481451391034284e-7	0.03166666666666667
2.480417422567882e-7	0.03333333333333333
2.479380145636867e-7	0.034999999999999996
2.478351897039488e-7	0.03666666666666666
2.477328480132712e-7	0.03833333333333332
2.4763060979537954e-7	0.03999999999999999
2.475285842962194e-7	0.04166666666666665
2.4742565329916033e-7	0.043333333333333314
2.473217173282194e-7	0.04499999999999998
2.4721860070187063e-7	0.04666666666666664
2.4711647128583536e-7	0.048333333333333305
2.47014445342586e-7	0.04999999999999997
2.4691275557486847e-7	0.05166666666666663
2.46810500925676e-7	0.053333333333333295
2.4670665288439864e-7	0.05499999999999996
2.4660304820400825e-7	0.05666666666666662
2.465009343310953e-7	0.058333333333333286
2.4639917040047976e-7	0.05999999999999995
2.462976733674793e-7	0.06166666666666661
2.4619612926102263e-7	0.06333333333333328
2.46092775935125e-7	0.06499999999999995
2.459886960792801e-7	0.06666666666666661
2.4588628466659657e-7	0.06833333333333327
2.457847871895069e-7	0.06999999999999994
2.4568342826825074e-7	0.0716666666666666
2.4558243394423585e-7	0.07333333333333326
2.45479935045978e-7	0.07499999999999993
2.4537565623816704e-7	0.07666666666666659
2.452726395318905e-7	0.07833333333333325
2.451712894924185e-7	0.07999999999999992
2.450701011014189e-7	0.08166666666666658
2.449694167516725e-7	0.08333333333333325
2.448679299327239e-7	0.08499999999999991
2.4476394111516697e-7	0.08666666666666657
2.446601703454121e-7	0.08833333333333324
2.445586626542706e-7	0.0899999999999999
2.444577349436372e-7	0.09166666666666656
2.443571633925501e-7	0.09333333333333323
2.442565891769277e-7	0.09499999999999989
2.4415343125028244e-7	0.09666666666666655
2.440490534105777e-7	0.09833333333333322
2.439469910520131e-7	0.09999999999999988
2.4384631247542643e-7	0.10166666666666654
2.437458026527395e-7	0.10333333333333321
2.436458328425317e-7	0.10499999999999987
2.435438957171243e-7	0.10666666666666653
2.434393797656753e-7	0.1083333333333332
2.4333642167917446e-7	0.10999999999999986
2.432358030546311e-7	0.11166666666666653
2.4313544155774025e-7	0.11333333333333319
2.430357302074526e-7	0.11499999999999985
2.4293509293116244e-7	0.11666666666666652
2.428311036695163e-7	0.11833333333333318
2.427271685867538e-7	0.11999999999999984
2.426262137866786e-7	0.1216666666666665
2.4252610542063735e-7	0.12333333333333317
2.4242641805116705e-7	0.12499999999999983
2.4232684392444526e-7	0.1266666666666665
2.422240252819563e-7	0.1283333333333332
2.4211940852225666e-7	0.12999999999999987
2.420176392625706e-7	0.13166666666666654
2.4191775693793716e-7	0.13333333333333322
2.4181807312118053e-7	0.1349999999999999
2.4171911672254964e-7	0.13666666666666658
2.416178546127412e-7	0.13833333333333325
2.415132116517782e-7	0.13999999999999993
2.4141028065471914e-7	0.1416666666666666
2.4131035436525394e-7	0.14333333333333328
2.412107997784574e-7	0.14499999999999996
2.4111202989729463e-7	0.14666666666666664
2.410123061125091e-7	0.14833333333333332
2.409084554066965e-7	0.15
2.4080437199813787e-7	0.15166666666666667
2.407039150220669e-7	0.15333333333333335
2.406046104574955e-7	0.15500000000000003
2.405057806242894e-7	0.1566666666666667
2.4040721813278765e-7	0.15833333333333338
2.403048733334856e-7	0.16000000000000006
2.4020008826397543e-7	0.16166666666666674
2.400985654738008e-7	0.1633333333333334
2.399994492030544e-7	0.1650000000000001
2.3990056785549996e-7	0.16666666666666677
2.398026048844315e-7	0.16833333333333345
2.3970211371349137e-7	0.17000000000000012
2.3959745742985206e-7	0.1716666666666668
2.394945388672909e-7	0.17333333333333348
2.3939526050398285e-7	0.17500000000000016
2.392964986164259e-7	0.17666666666666683
2.3919863600951885e-7	0.1783333333333335
2.3909987678649713e-7	0.1800000000000002
2.389962960869241e-7	0.18166666666666687
2.388920918861004e-7	0.18333333333333354
2.3879207899923927e-7	0.18500000000000022
2.386935658016398e-7	0.1866666666666669
2.3859556153027484e-7	0.18833333333333357
2.384980177794205e-7	0.19000000000000025
2.3839626539512437e-7	0.19166666666666693
2.3829139195186144e-7	0.1933333333333336
2.3819007166636652e-7	0.19500000000000028
2.380916956923329e-7	0.19666666666666696
2.3799359860632308e-7	0.19833333333333364
2.378966037497321e-7	0.20000000000000032
2.3779697011505618e-7	0.201666666666667
2.376924141955783e-7	0.20333333333333367
2.3758949696528475e-7	0.20500000000000035
2.3749082478374817e-7	0.20666666666666703
2.3739284449320053e-7	0.2083333333333337
2.3729585807430453e-7	0.21000000000000038
2.371980984960942e-7	0.21166666666666706
2.3709491125956106e-7	0.21333333333333374
2.3699062490223355e-7	0.2150000000000004
2.3689101480428576e-7	0.2166666666666671
2.367932729896438e-7	0.21833333333333377
2.36696068967035e-7	0.22000000000000045
2.3659953996002514e-7	0.22166666666666712
2.364984852398777e-7	0.2233333333333338
2.363936042470982e-7	0.22500000000000048
2.3629245804457355e-7	0.22666666666666715
2.361947886164728e-7	0.22833333333333383
2.3609746246933128e-7	0.2300000000000005
2.360014099700436e-7	0.2316666666666672
2.359027009291026e-7	0.23333333333333386
2.35798357284267e-7	0.23500000000000054
2.3569544316259794e-7	0.23666666666666722
2.3559733985933917e-7	0.2383333333333339
2.3550013006357062e-7	0.24000000000000057
2.3540398341737045e-7	0.24166666666666725
2.3530725190568091e-7	0.24333333333333393
2.3520457625991753e-7	0.2450000000000006
2.3510025126682876e-7	0.24666666666666728
2.3500099910478411e-7	0.24833333333333396
2.3490401446224496e-7	0.2500000000000006
2.3480758537530733e-7	0.25166666666666726
2.3471206178626858e-7	0.2533333333333339
2.3461180109762836e-7	0.25500000000000056
2.3450699693228216e-7	0.2566666666666672
2.3440599417057228e-7	0.25833333333333386
2.3430901396892523e-7	0.2600000000000005
2.3421244277344044e-7	0.26166666666666716
2.3411729932476533e-7	0.2633333333333338
2.3401957305324572e-7	0.26500000000000046
2.339155522612657e-7	0.2666666666666671
2.3381264924182688e-7	0.26833333333333376
2.3371507440472783e-7	0.2700000000000004
2.3361862488968654e-7	0.27166666666666706
2.335232904826512e-7	0.2733333333333337
2.3342759902789112e-7	0.27500000000000036
2.333255442188431e-7	0.276666666666667
2.3322123343660905e-7	0.27833333333333365
2.331223005747063e-7	0.2800000000000003
2.3302605622887995e-7	0.28166666666666695
2.3293038031724222e-7	0.2833333333333336
2.3283584660305223e-7	0.28500000000000025
2.3273646210242305e-7	0.2866666666666669
2.3263182624688739e-7	0.28833333333333355
2.32530953603316e-7	0.2900000000000002
2.3243462221600453e-7	0.29166666666666685
2.323387975344815e-7	0.2933333333333335
2.3224453560288794e-7	0.29500000000000015
2.3214783517744308e-7	0.2966666666666668
2.32044243819729e-7	0.29833333333333345
2.3194137188653485e-7	0.3000000000000001
2.318442837712098e-7	0.30166666666666675
2.3174858387875474e-7	0.3033333333333334
2.3165403595371004e-7	0.30500000000000005
2.315593881085931e-7	0.3066666666666667
2.3145805183588664e-7	0.30833333333333335
2.313538134401938e-7	0.31
2.3125516879218821e-7	0.31166666666666665
2.3115964919995236e-7	0.3133333333333333
2.3106470870004614e-7	0.31499999999999995
2.309711373271739e-7	0.3166666666666666
2.3087270184518616e-7	0.31833333333333325
2.3076832400548142e-7	0.3199999999999999
2.3066757037781827e-7	0.32166666666666655
2.3057186249175743e-7	0.3233333333333332
2.3047677322196591e-7	0.32499999999999984
2.3038335994485237e-7	0.3266666666666665
2.3028771511945934e-7	0.32833333333333314
2.3018465755697548e-7	0.3299999999999998
2.300818380263081e-7	0.33166666666666644
2.2998520687878e-7	0.3333333333333331
2.298902490593946e-7	0.33499999999999974
2.2979645786236347e-7	0.3366666666666664
2.2970285051826522e-7	0.33833333333333304
2.296023238201883e-7	0.3399999999999997
2.2949821731899078e-7	0.34166666666666634
2.2939983468361902e-7	0.343333333333333
2.2930502119322682e-7	0.34499999999999964
2.292108014501082e-7	0.3466666666666663
2.2911817154636083e-7	0.34833333333333294
2.2902074325870103e-7	0.3499999999999996
2.2891670914404472e-7	0.35166666666666624
2.2881607320002217e-7	0.3533333333333329
2.2872096039350254e-7	0.35499999999999954
2.286265954332123e-7	0.3566666666666662
2.2853399883615566e-7	0.35833333333333284
2.2843943670025624e-7	0.3599999999999995
2.2833700530355827e-7	0.36166666666666614
2.282342714821084e-7	0.3633333333333328
2.2813806177524043e-7	0.36499999999999944
2.2804383670305128e-7	0.3666666666666661
2.2795077647685957e-7	0.36833333333333274
2.278582007519958e-7	0.3699999999999994
2.2775856356460622e-7	0.37166666666666603
2.2765465912399918e-7	0.3733333333333327
2.2755651363226548e-7	0.37499999999999933
2.2746238492743487e-7	0.376666666666666
2.2736887483887358e-7	0.37833333333333263
2.2727715354164957e-7	0.3799999999999993
2.2718077996586317e-7	0.38166666666666593
2.2707718327907855e-7	0.3833333333333326
2.269766645746074e-7	0.38499999999999923
2.2688211709365191e-7	0.3866666666666659
2.2678847733104135e-7	0.38833333333333253
2.266966641073509e-7	0.3899999999999992
2.2660319309864008e-7	0.39166666666666583
2.265014780178376e-7	0.3933333333333325
2.2639887031772332e-7	0.39499999999999913
2.2630304874482476e-7	0.3966666666666658
2.2620954709395846e-7	0.39833333333333243
2.2611719918685935e-7	0.3999999999999991
2.2602563598539405e-7	0.40166666666666573
2.25926960695233e-7	0.4033333333333324
2.2582332315224107e-7	0.404999999999999
2.257254001492015e-7	0.4066666666666657
2.256319389104533e-7	0.4083333333333323
2.2553912515377306e-7	0.409999999999999
2.2544828182091692e-7	0.4116666666666656
2.2535300425730043e-7	0.4133333333333323
2.2524992671080213e-7	0.4149999999999989
2.2514953768038026e-7	0.4166666666666656
2.250555288796363e-7	0.4183333333333322
2.2496260099202914e-7	0.4199999999999989
2.248715462727091e-7	0.4216666666666655
2.2477916861163294e-7	0.4233333333333322
2.2467825600003266e-7	0.4249999999999988
2.2457581305701524e-7	0.4266666666666655
2.244803574136256e-7	0.4283333333333321
2.2438756674958427e-7	0.42999999999999877
2.242959107334741e-7	0.4316666666666654
2.242053396273036e-7	0.43333333333333207
2.2410768174552231e-7	0.4349999999999987
2.240043870394004e-7	0.43666666666666537
2.239066749787355e-7	0.438333333333332
2.2381385944569843e-7	0.43999999999999867
2.2372173358320424e-7	0.4416666666666653
2.2363173712847129e-7	0.44333333333333197
2.2353757955784204e-7	0.4449999999999986
2.2343510686084755e-7	0.44666666666666527
2.2333486038306205e-7	0.4483333333333319
2.2324136228490943e-7	0.44999999999999857
2.2314914316368117e-7	0.4516666666666652
2.2305881985928977e-7	0.45333333333333187
2.229675337694914e-7	0.4549999999999985
2.2286749334909928e-7	0.45666666666666517
2.227652640129918e-7	0.4583333333333318
2.226701489860261e-7	0.45999999999999847
2.225780577624903e-7	0.4616666666666651
2.2248707898242515e-7	0.46333333333333176
2.2239747199392923e-7	0.4649999999999984
2.2230088791985736e-7	0.46666666666666506
2.2219800355216535e-7	0.4683333333333317
2.221004922198233e-7	0.46999999999999836
2.2200830285257211e-7	0.471666666666665
2.2191685822292584e-7	0.47333333333333166
2.218276784482498e-7	0.4749999999999983
2.217346590782654e-7	0.47666666666666496
2.216328707227433e-7	0.4783333333333316
2.2153278855796543e-7	0.47999999999999826
2.2143977584931918e-7	0.4816666666666649
2.213482592772209e-7	0.48333333333333156
2.212586398542271e-7	0.4849999999999982
2.21168429348495e-7	0.48666666666666486
2.210693361703875e-7	0.4883333333333315
2.2096736973509223e-7	0.48999999999999816
2.208725726760008e-7	0.4916666666666648
2.207811720111863e-7	0.49333333333333146
2.2069085447995462e-7	0.4949999999999981
2.2060218407560228e-7	0.49666666666666476
2.205067133331795e-7	0.4983333333333314
2.204043121345478e-7	0.49999999999999806
2.2030700108643941e-7	0.5016666666666647
2.2021541656869204e-7	0.5033333333333314
2.2012464473419868e-7	0.5049999999999981
2.2003625055333487e-7	0.5066666666666648
2.1994438048622555e-7	0.5083333333333315
2.1984335019098467e-7	0.5099999999999982
2.1974345987274546e-7	0.5116666666666649
2.1965090502007456e-7	0.5133333333333316
2.1956008700030338e-7	0.5149999999999983
2.1947114792197908e-7	0.516666666666665
2.193819979012801e-7	0.5183333333333318
2.192839114734113e-7	0.5199999999999985
2.191822585650982e-7	0.5216666666666652
2.190877648189371e-7	0.5233333333333319
2.1899703961381078e-7	0.5249999999999986
2.1890737311736075e-7	0.5266666666666653
2.1881960554637203e-7	0.528333333333332
2.1872528366273514e-7	0.5299999999999987
2.1862343402290207e-7	0.5316666666666654
2.1852632503538416e-7	0.5333333333333321
2.1843532449494774e-7	0.5349999999999988
2.1834522678787494e-7	0.5366666666666655
2.1825758178550814e-7	0.5383333333333322
2.1816686368580918e-7	0.5399999999999989
2.1806666117285545e-7	0.5416666666666656
2.1796698845832907e-7	0.5433333333333323
2.178748728098867e-7	0.544999999999999
2.1778474579292606e-7	0.5466666666666657
2.1769646574298918e-7	0.5483333333333325
2.1760835533513045e-7	0.5499999999999992
2.175113253954919e-7	0.5516666666666659
2.1741004507802586e-7	0.5533333333333326
2.1731583954576195e-7	0.5549999999999993
2.1722577780991514e-7	0.556666666666666
2.171367512460165e-7	0.5583333333333327
2.1704985586623593e-7	0.5599999999999994
2.1695670326948857e-7	0.5616666666666661
2.1685547402228167e-7	0.5633333333333328
2.167585746448708e-7	0.5649999999999995
2.1666814031817694e-7	0.5666666666666662
2.1657870652447286e-7	0.5683333333333329
2.1649178671978575e-7	0.5699999999999996
2.1640221170571294e-7	0.5716666666666663
2.163029062529631e-7	0.573333333333333
2.162034848929295e-7	0.5749999999999997
2.1611178535607678e-7	0.5766666666666664
2.160223417924101e-7	0.5783333333333331
2.1593470478364907e-7	0.5799999999999998
2.1584760512283196e-7	0.5816666666666666
2.1575167785670146e-7	0.5833333333333333
2.156508247530553e-7	0.585
2.1555689677654755e-7	0.5866666666666667
2.1546748474321475e-7	0.5883333333333334
2.1537908967417252e-7	0.5900000000000001
2.1529303362299856e-7	0.5916666666666668
2.1520106852079834e-7	0.5933333333333335
2.151005267236883e-7	0.5950000000000002
2.1500384805861472e-7	0.5966666666666669
2.1491395418848924e-7	0.5983333333333336
2.148251847522431e-7	0.6000000000000003
2.1473895905899099e-7	0.601666666666667
2.1465051958102777e-7	0.6033333333333337
2.1455216669963306e-7	0.6050000000000004
2.1445303444167507e-7	0.6066666666666671
2.143617292560407e-7	0.6083333333333338
2.1427296736931112e-7	0.6100000000000005
2.1418595119726547e-7	0.6116666666666672
2.1409983697040502e-7	0.613333333333334
2.1400505101354383e-7	0.6150000000000007
2.13904681078958e-7	0.6166666666666674
2.1381102355277903e-7	0.6183333333333341
2.137222447906595e-7	0.6200000000000008
2.1363447633149235e-7	0.6216666666666675
2.1354922496996664e-7	0.6233333333333342
2.1345845668818697e-7	0.6250000000000009
2.1335866584593077e-7	0.6266666666666676
2.1326222032769238e-7	0.6283333333333343
2.1317285137101294e-7	0.630000000000001
2.1308474185133264e-7	0.6316666666666677
2.1299918406825213e-7	0.6333333333333344
2.129118619187409e-7	0.6350000000000011
2.128145148994065e-7	0.6366666666666678
2.127157108233746e-7	0.6383333333333345
2.12624784001747e-7	0.6400000000000012
2.125366926897243e-7	0.6416666666666679
2.124502871403422e-7	0.6433333333333346
2.123651259289261e-7	0.6450000000000014
2.122715114794005e-7	0.646666666666668
2.1217167889275856e-7	0.6483333333333348
2.1207828826419473e-7	0.6500000000000015
2.1199013078287976e-7	0.6516666666666682
2.119029840486064e-7	0.6533333333333349
2.1181850540230585e-7	0.6550000000000016
2.1172893394094672e-7	0.6566666666666683
2.1162995134105245e-7	0.658333333333335
2.1153375895366366e-7	0.6600000000000017
2.1144489226188057e-7	0.6616666666666684
2.113574426587661e-7	0.6633333333333351
2.1127252880503988e-7	0.6650000000000018
2.1118630311178777e-7	0.6666666666666685
2.1109001124841598e-7	0.6683333333333352
2.109915739900714e-7	0.6700000000000019
2.1090100998932826e-7	0.6716666666666686
2.108135830347635e-7	0.6733333333333353
2.1072777833808232e-7	0.675000000000002
2.1064353372679534e-7	0.6766666666666687
2.105511121008874e-7	0.6783333333333355
2.104518719292514e-7	0.6800000000000022
2.1035874953057032e-7	0.6816666666666689
2.102711982310268e-7	0.6833333333333356
2.101846670043983e-7	0.6850000000000023
2.1010092954298898e-7	0.686666666666669
2.100125509052475e-7	0.6883333333333357
2.0991443738793691e-7	0.6900000000000024
2.0981851767132298e-7	0.6916666666666691
2.09730133704511e-7	0.6933333333333358
2.096433409093379e-7	0.6950000000000025
2.0955904833641625e-7	0.6966666666666692
2.094738937863383e-7	0.6983333333333359
2.0937869393833353e-7	0.7000000000000026
2.0928067012704332e-7	0.7016666666666693
2.091904547363299e-7	0.703333333333336
2.0910368281334968e-7	0.7050000000000027
2.0901846697896076e-7	0.7066666666666694
2.089351065492906e-7	0.7083333333333361
2.0884389329012265e-7	0.7100000000000029
2.0874530726189278e-7	0.7116666666666696
2.086524513167376e-7	0.7133333333333363
2.085654866590403e-7	0.715000000000003
2.0847957404868112e-7	0.7166666666666697
2.0839654402138308e-7	0.7183333333333364
2.083093506577427e-7	0.7200000000000031
2.0821215285238281e-7	0.7216666666666698
2.0811653289598553e-7	0.7233333333333365
2.0802861522284388e-7	0.7250000000000032
2.0794247523880927e-7	0.7266666666666699
2.078587857390346e-7	0.7283333333333366
2.077746708017969e-7	0.7300000000000033
2.076806011608312e-7	0.73166666666667
2.0758303342915951e-7	0.7333333333333367
2.0749315732260243e-7	0.7350000000000034
2.0740703376986858e-7	0.7366666666666701
2.0732239569554167e-7	0.7383333333333368
2.0723988347626232e-7	0.7400000000000035
2.0714989101833226e-7	0.7416666666666702
2.070520048746971e-7	0.743333333333337
2.0695942470894124e-7	0.7450000000000037
2.0687303248223543e-7	0.7466666666666704
2.0678773671178874e-7	0.7483333333333371
2.0670538436462493e-7	0.7500000000000038
2.0661935806742804e-7	0.7516666666666705
2.0652312615609958e-7	0.7533333333333372
2.0642782905255785e-7	0.7550000000000039
2.0634036124178579e-7	0.7566666666666706
2.0625487318071123e-7	0.7583333333333373
2.0617176765824752e-7	0.760000000000004
2.0608866391214065e-7	0.7616666666666707
2.0599575201174503e-7	0.7633333333333374
2.058986825481668e-7	0.7650000000000041
2.058091359558034e-7	0.7666666666666708
2.057236496710857e-7	0.7683333333333375
2.056395884686424e-7	0.7700000000000042
2.0555788715626022e-7	0.7716666666666709
2.0546912038454934e-7	0.7733333333333376
2.053719869721249e-7	0.7750000000000044
2.052796892471065e-7	0.7766666666666711
2.051938530200914e-7	0.7783333333333378
2.0510917053684352e-7	0.7800000000000045
2.0502746833628294e-7	0.7816666666666712
2.049425948946748e-7	0.7833333333333379
2.0484736973358508e-7	0.7850000000000046
2.0475242967776808e-7	0.7866666666666713
2.046653895249051e-7	0.788333333333338
2.0458055027816613e-7	0.7900000000000047
2.0449801318989103e-7	0.7916666666666714
2.0441588688413503e-7	0.7933333333333381
2.0432415848148366e-7	0.7950000000000048
2.042276334712767e-7	0.7966666666666715
2.0413840706723363e-7	0.7983333333333382
2.0405354916874785e-7	0.8000000000000049
2.0397005773276078e-7	0.8016666666666716
2.038891353528527e-7	0.8033333333333383
2.0380158760602285e-7	0.805000000000005
2.037052571068898e-7	0.8066666666666718
2.0361325336892833e-7	0.8083333333333385
2.0352795671030322e-7	0.8100000000000052
2.0344388973470018e-7	0.8116666666666719
2.0336281192356864e-7	0.8133333333333386
2.0327906247175065e-7	0.8150000000000053
2.0318488358483933e-7	0.816666666666672
2.0309032899845647e-7	0.8183333333333387
2.030037085098968e-7	0.8200000000000054
2.0291951008388764e-7	0.8216666666666721
2.028375298834817e-7	0.8233333333333388
2.027563454909398e-7	0.8250000000000055
2.026658156850658e-7	0.8266666666666722
2.0256987687261585e-7	0.8283333333333389
2.0248097065689308e-7	0.8300000000000056
2.023967304864982e-7	0.8316666666666723
2.0231380482016448e-7	0.833333333333339
2.0223362762195052e-7	0.8350000000000057
2.0214729445910962e-7	0.8366666666666724
2.0205180906174292e-7	0.8383333333333391
2.0196011307760386e-7	0.8400000000000059
2.0187534310878164e-7	0.8416666666666726
2.0179188764402056e-7	0.8433333333333393
2.0171141379421442e-7	0.845000000000006
2.0162875991047713e-7	0.8466666666666727
2.0153566149261337e-7	0.8483333333333394
2.0144152390599857e-7	0.8500000000000061
2.0135530753861985e-7	0.8516666666666728
2.012717494892513e-7	0.8533333333333395
2.0119031418630584e-7	0.8550000000000062
2.0111003573575204e-7	0.8566666666666729
2.0102071518479647e-7	0.8583333333333396
2.009254109758274e-7	0.8600000000000063
2.008368200634436e-7	0.861666666666673
2.0075318518664176e-7	0.8633333333333397
2.0067082262542613e-7	0.8650000000000064
2.0059135730221556e-7	0.8666666666666731
2.005062258447765e-7	0.8683333333333398
2.004116326226324e-7	0.8700000000000065
2.003202590472597e-7	0.8716666666666733
2.0023599889285038e-7	0.87333333333334
2.0015315493893127e-7	0.8750000000000067
2.000732610696332e-7	0.8766666666666734
1.9999167788498085e-7	0.8783333333333401
1.9989968613742803e-7	0.8800000000000068
1.9980599974545044e-7	0.8816666666666735
1.997201746206656e-7	0.8833333333333402
1.996372502865995e-7	0.8850000000000069
1.995563536638656e-7	0.8866666666666736
1.9947694518407388e-7	0.8883333333333403
1.9938884010528568e-7	0.890000000000007
1.992942082473803e-7	0.8916666666666737
1.9920593929967367e-7	0.8933333333333404
1.991228937292533e-7	0.8950000000000071
1.990410964936018e-7	0.8966666666666738
1.9896231151506072e-7	0.8983333333333405
1.9887836577581197e-7	0.9000000000000072
1.987846984796704e-7	0.9016666666666739
1.986936717379706e-7	0.9033333333333406
1.9860990096987052e-7	0.9050000000000074
1.9852767474404232e-7	0.9066666666666741
1.9844833643034576e-7	0.9083333333333408
1.9836779108217684e-7	0.9100000000000075
1.9827693353846598e-7	0.9116666666666742
1.981837303155487e-7	0.9133333333333409
1.9809828888384118e-7	0.9150000000000076
1.9801599115965018e-7	0.9166666666666743
1.9793562167080836e-7	0.918333333333341
1.9785704763464196e-7	0.9200000000000077
1.9777016113664558e-7	0.9216666666666744
1.976762455946357e-7	0.9233333333333411
1.9758829639116016e-7	0.9250000000000078
1.9750583479805073e-7	0.9266666666666745
1.9742459711480365e-7	0.9283333333333412
1.9734646450331184e-7	0.9300000000000079
1.9726368494232815e-7	0.9316666666666746
1.9717098131977195e-7	0.9333333333333413
1.9708031651077818e-7	0.935000000000008
1.9699702624720317e-7	0.9366666666666748
1.9691540931177087e-7	0.9383333333333415
1.9683661500735639e-7	0.9400000000000082
1.9675707374489093e-7	0.9416666666666749
1.9666736550405517e-7	0.9433333333333416
1.9657468319778104e-7	0.9450000000000083
1.9648961391283137e-7	0.946666666666675
1.9640794013398022e-7	0.9483333333333417
1.9632809289404918e-7	0.9500000000000084
1.962503173302821e-7	0.9516666666666751
1.9616464586036386e-7	0.9533333333333418
1.9607148349365389e-7	0.9550000000000085
1.95983861583926e-7	0.9566666666666752
1.959019648722915e-7	0.9583333333333419
1.9582129295869777e-7	0.9600000000000086
1.9574378296027817e-7	0.9616666666666753
1.95662145152653e-7	0.963333333333342
1.955704376221945e-7	0.9650000000000087
1.9548015828263487e-7	0.9666666666666754
1.9539733298046258e-7	0.9683333333333421
1.9531632799996146e-7	0.9700000000000089
1.9523805994126064e-7	0.9716666666666756
1.951594890137187e-7	0.9733333333333423
1.9507094517479118e-7	0.975000000000009
1.949788157595833e-7	0.9766666666666757
1.9489411062778572e-7	0.9783333333333424
1.9481305280066863e-7	0.9800000000000091
1.947337247010239e-7	0.9816666666666758
1.9465671252660854e-7	0.9833333333333425
1.9457225075569795e-7	0.9850000000000092
1.9447987931187072e-7	0.9866666666666759
1.9439258869269338e-7	0.9883333333333426
1.943112470925712e-7	0.9900000000000093
1.9423114139272002e-7	0.991666666666676
1.941542255856632e-7	0.9933333333333427
1.9407370643875765e-7	0.9950000000000094
1.9398302342210627e-7	0.9966666666666761
1.9389315042417365e-7	0.9983333333333428
1.9381077986935225e-7	1.0000000000000095


==> csv/lad_comparison_dissipation/igr_low_alpha.csv <==
2.499999998128999e-7	0.0
2.4989667668506854e-7	0.0033333333333333335
2.4979339174890924e-7	0.005
2.496901769788451e-7	0.006666666666666667
2.4958701994037824e-7	0.008333333333333333
2.494839406175231e-7	0.01
2.4938079778991096e-7	0.011666666666666667
2.492775248441603e-7	0.013333333333333334
2.4917438024019134e-7	0.015000000000000001
2.4907142481822575e-7	0.016666666666666666
2.489685297923927e-7	0.018333333333333333
2.488657457888621e-7	0.02
2.4876288184927375e-7	0.021666666666666667
2.486597021622572e-7	0.023333333333333334
2.4855659219724657e-7	0.025
2.484538410563175e-7	0.02666666666666667
2.483512049344938e-7	0.028333333333333335
2.482486856081323e-7	0.030000000000000002
2.481461813808039e-7	0.03166666666666667
2.4804321796523254e-7	0.03333333333333333
2.479400853516722e-7	0.034999999999999996
2.478374359071722e-7	0.03666666666666666
2.4773506224207154e-7	0.03833333333333332
2.476327725098315e-7	0.03999999999999999
2.475306266624955e-7	0.04166666666666665
2.4742802917643303e-7	0.043333333333333314
2.473249178791548e-7	0.04499999999999998
2.4722223912476693e-7	0.04666666666666664
2.4712009150107406e-7	0.048333333333333305
2.4701803225113395e-7	0.04999999999999997
2.469161799467656e-7	0.05166666666666663
2.468140607447822e-7	0.053333333333333295
2.467111248627418e-7	0.05499999999999996
2.4660831465794786e-7	0.05666666666666662
2.465062944878582e-7	0.058333333333333286
2.4640448481605404e-7	0.05999999999999995
2.4630285055948775e-7	0.06166666666666661
2.462012234083488e-7	0.06333333333333328
2.4609866944302894e-7	0.06499999999999995
2.459957388900591e-7	0.06666666666666661
2.4589368186056504e-7	0.06833333333333327
2.457921253196105e-7	0.06999999999999994
2.4569067846869075e-7	0.0716666666666666
2.4558945854735725e-7	0.07333333333333326
2.4548747257213677e-7	0.07499999999999993
2.4538456599998426e-7	0.07666666666666659
2.452823149035055e-7	0.07833333333333325
2.4518094932091117e-7	0.07999999999999992
2.4507970053377903e-7	0.08166666666666658
2.449787577241125e-7	0.08333333333333325
2.448774250041197e-7	0.08499999999999991
2.4477479287909887e-7	0.08666666666666657
2.44672274885005e-7	0.08833333333333324
2.445709426091014e-7	0.0899999999999999
2.444699394033023e-7	0.09166666666666656
2.4436916712389234e-7	0.09333333333333323
2.442684268189055e-7	0.09499999999999989
2.4416635691082433e-7	0.09666666666666655
2.4406364618201337e-7	0.09833333333333322
2.439621424876748e-7	0.09999999999999988
2.438613821986735e-7	0.10166666666666654
2.437607489191862e-7	0.10333333333333321
2.4366044248935737e-7	0.10499999999999987
2.435591293092898e-7	0.10666666666666653
2.4345647320345165e-7	0.1083333333333332
2.433546240077078e-7	0.10999999999999986
2.43254004494986e-7	0.11166666666666653
2.431535550684316e-7	0.11333333333333319
2.43053492443579e-7	0.11499999999999985
2.42952980400446e-7	0.11666666666666652
2.428507230867183e-7	0.11833333333333318
2.4274848753336187e-7	0.11999999999999984
2.4264780762450755e-7	0.1216666666666665
2.4254759800612646e-7	0.12333333333333317
2.4244765706171734e-7	0.12499999999999983
2.4234781204057754e-7	0.1266666666666665
2.422462919149382e-7	0.1283333333333332
2.4214382676746027e-7	0.12999999999999987
2.420428413252296e-7	0.13166666666666654
2.4194285197509657e-7	0.13333333333333322
2.4184301583574097e-7	0.1349999999999999
2.417436091306513e-7	0.13666666666666658
2.4164301848372816e-7	0.13833333333333325
2.415406634703743e-7	0.13999999999999993
2.414391957472617e-7	0.1416666666666666
2.4133929565905987e-7	0.14333333333333328
2.4123962560906875e-7	0.14499999999999996
2.4114042496137245e-7	0.14666666666666664
2.4104075579955975e-7	0.14833333333333332
2.40938938578239e-7	0.15
2.4083699079469056e-7	0.15166666666666667
2.4073692772574873e-7	0.15333333333333335
2.4063749348712804e-7	0.15500000000000003
2.405383594528132e-7	0.1566666666666667
2.404394114918773e-7	0.15833333333333338
2.4033850420934755e-7	0.16000000000000006
2.4023631395309053e-7	0.16166666666666674
2.401358143444554e-7	0.1633333333333334
2.40036581722336e-7	0.1650000000000001
2.399375218509192e-7	0.16666666666666677
2.398389935542866e-7	0.16833333333333345
2.3973917295805336e-7	0.17000000000000012
2.396371749924242e-7	0.1716666666666668
2.3953606786975e-7	0.17333333333333348
2.394368618929832e-7	0.17500000000000016
2.393379605614143e-7	0.17666666666666683
2.392395899164512e-7	0.1783333333333335
2.3914078761677615e-7	0.1800000000000002
2.3903947310444096e-7	0.18166666666666687
2.389378215283955e-7	0.18333333333333354
2.3883834376903224e-7	0.18500000000000022
2.3873967203158486e-7	0.1866666666666669
2.386413258115283e-7	0.18833333333333357
2.385432695817258e-7	0.19000000000000025
2.384430297652784e-7	0.19166666666666693
2.3834115259191435e-7	0.1933333333333336
2.38241111727433e-7	0.19500000000000028
2.3814261318477747e-7	0.19666666666666696
2.3804431670271242e-7	0.19833333333333364
2.3794665082732536e-7	0.20000000000000032
2.3784763447665114e-7	0.201666666666667
2.3774604640536268e-7	0.20333333333333367
2.3764529499814557e-7	0.20500000000000035
2.3754675293474747e-7	0.20666666666666703
2.374486083311922e-7	0.2083333333333337
2.3735104592859102e-7	0.21000000000000038
2.3725312381372987e-7	0.21166666666666706
2.371523732946912e-7	0.21333333333333374
2.3705103080473577e-7	0.2150000000000004
2.369521108214201e-7	0.2166666666666671
2.3685418737429131e-7	0.21833333333333377
2.3675660854038938e-7	0.22000000000000045
2.366594378244713e-7	0.22166666666666712
2.3655991654436548e-7	0.2233333333333338
2.3645838709285272e-7	0.22500000000000048
2.3635878676486755e-7	0.22666666666666715
2.362610049821967e-7	0.22833333333333383
2.3616345323773658e-7	0.2300000000000005
2.3606663157593744e-7	0.2316666666666672
2.3596845410978062e-7	0.23333333333333386
2.3586732655900278e-7	0.23500000000000054
2.3576692642635066e-7	0.23666666666666722
2.3566902518368238e-7	0.2383333333333339
2.355716244295536e-7	0.24000000000000057
2.3547485294983517e-7	0.24166666666666725
2.3537781634885846e-7	0.24333333333333393
2.3527768178155384e-7	0.2450000000000006
2.3517667058214897e-7	0.24666666666666728
2.350782835058851e-7	0.24833333333333396
2.3498109680275547e-7	0.2500000000000006
2.3488426759143977e-7	0.25166666666666726
2.3478797084308667e-7	0.2533333333333339
2.3468921472868942e-7	0.25500000000000056
2.3458807563159212e-7	0.2566666666666672
2.3448889630017788e-7	0.25833333333333386
2.3439181173756651e-7	0.2600000000000005
2.342949958489271e-7	0.26166666666666716
2.341989970844338e-7	0.2633333333333338
2.341016802631657e-7	0.26500000000000046
2.3400107007631732e-7	0.2666666666666671
2.3390102210640862e-7	0.26833333333333376
2.3380373770365281e-7	0.2700000000000004
2.3370707413761238e-7	0.27166666666666706
2.3361106782360253e-7	0.2733333333333337
2.3351492473011604e-7	0.27500000000000036
2.334154616256967e-7	0.276666666666667
2.3331480214494604e-7	0.27833333333333365
2.3321692355082746e-7	0.2800000000000003
2.3312046337764514e-7	0.28166666666666695
2.3302436691352568e-7	0.2833333333333336
2.3292892858961523e-7	0.28500000000000025
2.3283097672077702e-7	0.2866666666666669
2.327302697224809e-7	0.28833333333333355
2.3263150072949657e-7	0.2900000000000002
2.3253509517928705e-7	0.29166666666666685
2.3243900537650575e-7	0.2933333333333335
2.3234380819303624e-7	0.29500000000000015
2.3224737200067125e-7	0.2966666666666668
2.3214733335663595e-7	0.29833333333333345
2.3204764021400592e-7	0.3000000000000001
2.3195094822625606e-7	0.30166666666666675
2.318550138546982e-7	0.3033333333333334
2.3175975716327457e-7	0.30500000000000005
2.3166450047185094e-7	0.3066666666666667
2.3156575590377315e-7	0.30833333333333335
2.3146547745156454e-7	0.31
2.3136808913193363e-7	0.31166666666666665
2.312723408337547e-7	0.3133333333333333
2.3117696557051204e-7	0.31499999999999995
2.3108237234836793e-7	0.3166666666666666
2.3098525891995791e-7	0.31833333333333325
2.3088502665302713e-7	0.3199999999999999
2.3078666000486692e-7	0.32166666666666655
2.3069091437122324e-7	0.3233333333333332
2.3059554310478347e-7	0.32499999999999984
2.3050112663014488e-7	0.3266666666666665
2.304055839452701e-7	0.32833333333333314
2.3030616480568256e-7	0.3299999999999998
2.302068402570967e-7	0.33166666666666644
2.3011072025624912e-7	0.3333333333333331
2.3001550575330043e-7	0.33499999999999974
2.2992098003271622e-7	0.3366666666666664
2.2982660619064177e-7	0.33833333333333304
2.2972862590009413e-7	0.3399999999999997
2.2962875512178016e-7	0.34166666666666634
2.2953183931306853e-7	0.343333333333333
2.2943679089948432e-7	0.34499999999999964
2.2934212617897742e-7	0.3466666666666663
2.2924836029503126e-7	0.34833333333333294
2.2915211195240204e-7	0.3499999999999996
2.290524010462036e-7	0.35166666666666624
2.2895442919335096e-7	0.3533333333333329
2.2885932660088315e-7	0.35499999999999954
2.2876466765353598e-7	0.3566666666666662
2.2867101279189228e-7	0.35833333333333284
2.2857637205220271e-7	0.3599999999999995
2.2847761593780547e-7	0.36166666666666614
2.2837867508229692e-7	0.3633333333333328
2.2828310974887245e-7	0.36499999999999944
2.2818860756501635e-7	0.3666666666666661
2.280947972721492e-7	0.36833333333333274
2.2800129695355054e-7	0.3699999999999994
2.2790412046447273e-7	0.37166666666666603
2.2780469199901177e-7	0.3733333333333327
2.2770823271400786e-7	0.37499999999999933
2.2761387352687734e-7	0.376666666666666
2.2751990735869754e-7	0.37833333333333263
2.2742695149347014e-7	0.3799999999999993
2.2733159221743904e-7	0.38166666666666593
2.2723244352818028e-7	0.3833333333333326
2.2713486824699203e-7	0.38499999999999923
2.2704039492893457e-7	0.3866666666666659
2.2694643808662818e-7	0.38833333333333253
2.2685352485396493e-7	0.3899999999999992
2.2675978916808504e-7	0.39166666666666583
2.2666174492869118e-7	0.3933333333333325
2.2656320286529308e-7	0.39499999999999913
2.264681735475449e-7	0.3966666666666658
2.2637437391281878e-7	0.39833333333333243
2.26281264836814e-7	0.3999999999999991
2.2618862782763927e-7	0.40166666666666573
2.260922871144544e-7	0.4033333333333324
2.2599333160400192e-7	0.404999999999999
2.2589732351363523e-7	0.4066666666666657
2.2580363889801447e-7	0.4083333333333323
2.2571036506491282e-7	0.409999999999999
2.2561819879030054e-7	0.4116666666666656
2.2552374501216832e-7	0.4133333333333323
2.2542520294877022e-7	0.4149999999999989
2.2532802734787083e-7	0.4166666666666656
2.2523416065567403e-7	0.4183333333333322
2.251409059184084e-7	0.4199999999999989
2.2504871743933563e-7	0.4216666666666655
2.2495588414273016e-7	0.4233333333333322
2.2485859396681462e-7	0.4249999999999988
2.2476046890318457e-7	0.4266666666666655
2.2466596094616875e-7	0.4283333333333321
2.2457285941968053e-7	0.42999999999999877
2.2448043779377258e-7	0.4316666666666654
2.243886498831671e-7	0.43333333333333207
2.2429317469985222e-7	0.4349999999999987
2.2419472944790186e-7	0.43666666666666537
2.2409915878540687e-7	0.438333333333332
2.2400613941542247e-7	0.43999999999999867
2.2391354903561478e-7	0.4416666666666653
2.2382215325578159e-7	0.44333333333333197
2.2372861741004613e-7	0.4449999999999986
2.23630722828716e-7	0.44666666666666527
2.2353395490171124e-7	0.4483333333333319
2.2344068018043117e-7	0.44999999999999857
2.2334811955460054e-7	0.4516666666666652
2.2325663895372827e-7	0.45333333333333187
2.2316470671412958e-7	0.4549999999999985
2.230682034642939e-7	0.45666666666666517
2.2297051893716002e-7	0.4583333333333318
2.2287651813002185e-7	0.45999999999999847
2.2278410893861178e-7	0.4616666666666651
2.2269236277239202e-7	0.46333333333333176
2.2260140708496579e-7	0.4649999999999984
2.2250682185642745e-7	0.46666666666666506
2.2240892327829442e-7	0.4683333333333317
2.2231378649095745e-7	0.46999999999999836
2.222214181557547e-7	0.471666666666665
2.2212950678834886e-7	0.47333333333333166
2.2203886462790479e-7	0.4749999999999983
2.2194625071136898e-7	0.47666666666666496
2.2184904535649252e-7	0.4783333333333316
2.2175268998836373e-7	0.47999999999999826
2.2165999569168093e-7	0.4816666666666649
2.2156812296003636e-7	0.48333333333333156
2.2147733558242066e-7	0.4849999999999982
2.2138629418577693e-7	0.48666666666666486
2.2129061205689027e-7	0.4883333333333315
2.2119339782022962e-7	0.48999999999999816
2.210998868434899e-7	0.4916666666666648
2.2100815799674933e-7	0.49333333333333146
2.2091708240523644e-7	0.4949999999999981
2.2082694162151029e-7	0.49666666666666476
2.2073326766403056e-7	0.4983333333333314
2.2063594640187034e-7	0.49999999999999806
2.205412434896914e-7	0.5016666666666647
2.2044951597521845e-7	0.5033333333333314
2.2035827829114396e-7	0.5049999999999981
2.2026836932198535e-7	0.5066666666666648
2.2017668399598733e-7	0.5083333333333315
2.200802011742553e-7	0.5099999999999982
2.1998427213176797e-7	0.5116666666666649
2.198921427165601e-7	0.5133333333333316
2.1980095654683396e-7	0.5149999999999983
2.1971084418481723e-7	0.516666666666665
2.1962068297298742e-7	0.5183333333333318
2.1952585749218656e-7	0.5199999999999985
2.1942913086547833e-7	0.5216666666666652
2.1933610439006657e-7	0.5233333333333319
2.192450518911926e-7	0.5249999999999986
2.191546348839779e-7	0.5266666666666653
2.1906529079629422e-7	0.528333333333332
2.1897254232072783e-7	0.5299999999999987
2.1887583745439088e-7	0.5316666666666654
2.1878156397647786e-7	0.5333333333333321
2.1869046440414763e-7	0.5349999999999988
2.1859989507433397e-7	0.5366666666666655
2.1851070197698164e-7	0.5383333333333322
2.184199439092538e-7	0.5399999999999989
2.1832422092415982e-7	0.5416666666666656
2.1822873152999023e-7	0.5433333333333323
2.1813715278540258e-7	0.544999999999999
2.1804664740443513e-7	0.5466666666666657
2.1795720250850081e-7	0.5483333333333325
2.178679072706302e-7	0.5499999999999992
2.1777395708966196e-7	0.5516666666666659
2.1767775093550767e-7	0.5533333333333326
2.1758519874737203e-7	0.5549999999999993
2.1749481193822362e-7	0.556666666666666
2.1740505040668268e-7	0.5583333333333327
2.1731648303102702e-7	0.5599999999999994
2.172246715836934e-7	0.5616666666666661
2.1712861597578126e-7	0.5633333333333328
2.1703477592893705e-7	0.5649999999999995
2.1694429142016247e-7	0.5666666666666662
2.1685438822416359e-7	0.5683333333333329
2.1676589412322755e-7	0.5699999999999996
2.1667605665243173e-7	0.5716666666666663
2.165811241461313e-7	0.573333333333333
2.1648609171975863e-7	0.5749999999999997
2.163950543199178e-7	0.5766666666666664
2.163052230663709e-7	0.5783333333333331
2.162164323138427e-7	0.5799999999999998
2.1612798839498737e-7	0.5816666666666666
2.160349388269367e-7	0.5833333333333333
2.1593928023477815e-7	0.585
2.1584719478440206e-7	0.5866666666666667
2.1575746655955186e-7	0.5883333333333334
2.1566835073372204e-7	0.5900000000000001
2.1558054319470443e-7	0.5916666666666668
2.1548967410467412e-7	0.5933333333333335
2.1539430150596672e-7	0.5950000000000002
2.1530089888699422e-7	0.5966666666666669
2.1521101833954503e-7	0.5983333333333336
2.1512177816873645e-7	0.6000000000000003
2.1503396485655912e-7	0.601666666666667
2.14945043097714e-7	0.6033333333333337
2.1485093437689784e-7	0.6050000000000004
2.1475637268508763e-7	0.6066666666666671
2.146658633073173e-7	0.6083333333333338
2.145767039607449e-7	0.6100000000000005
2.1448855580530335e-7	0.6116666666666672
2.1440094677416255e-7	0.613333333333334
2.14308813806241e-7	0.6150000000000007
2.1421373119778764e-7	0.6166666666666674
2.141221084883682e-7	0.6183333333333341
2.140330295219428e-7	0.6200000000000008
2.1394455718137806e-7	0.6216666666666675
2.1385748816271644e-7	0.6233333333333342
2.137675645386139e-7	0.6250000000000009
2.1367290647944515e-7	0.6266666666666676
2.135799479496825e-7	0.6283333333333343
2.134906580408824e-7	0.630000000000001
2.1340208267162097e-7	0.6316666666666677
2.1331493327281237e-7	0.6333333333333344
2.1322691701186613e-7	0.6350000000000011
2.1313365206054868e-7	0.6366666666666678
2.130395873045643e-7	0.6383333333333345
2.1294959218209897e-7	0.6400000000000012
2.1286109985751978e-7	0.6416666666666679
2.127735867496483e-7	0.6433333333333346
2.1268679173402916e-7	0.6450000000000014
2.1259559401798356e-7	0.646666666666668
2.1250111270632033e-7	0.6483333333333348
2.124099496292331e-7	0.6500000000000015
2.1232150837491304e-7	0.6516666666666682
2.1223367863143494e-7	0.6533333333333349
2.1214732903729328e-7	0.6550000000000016
2.1205835265547535e-7	0.6566666666666683
2.1196443800164388e-7	0.658333333333335
2.1187193155469686e-7	0.6600000000000017
2.1178322251458326e-7	0.6616666666666684
2.1169530306508477e-7	0.6633333333333351
2.1160880825377149e-7	0.6650000000000018
2.1152168327986942e-7	0.6666666666666685
2.114292896315817e-7	0.6683333333333352
2.1133573513409942e-7	0.6700000000000019
2.1124624893786859e-7	0.6716666666666686
2.1115842185892575e-7	0.6733333333333353
2.110715318082157e-7	0.675000000000002
2.109855326004606e-7	0.6766666666666687
2.1089527768580751e-7	0.6783333333333355
2.1080142698082227e-7	0.6800000000000022
2.1071072486833486e-7	0.6816666666666689
2.1062291599704963e-7	0.6833333333333356
2.1053571819251715e-7	0.6850000000000023
2.104500729238623e-7	0.686666666666669
2.1036203756708005e-7	0.6883333333333357
2.1026889340802768e-7	0.6900000000000024
2.101768492579481e-7	0.6916666666666691
2.1008871176064758e-7	0.6933333333333358
2.1000144778682284e-7	0.6950000000000025
2.0991559201988252e-7	0.6966666666666692
2.098293392371886e-7	0.6983333333333359
2.0973783732003426e-7	0.7000000000000026
2.0964481706187144e-7	0.7016666666666693
2.0955583313053694e-7	0.703333333333336
2.09468659750911e-7	0.7050000000000027
2.0938239053691632e-7	0.7066666666666694
2.0929716892936767e-7	0.7083333333333361
2.0920786436562366e-7	0.7100000000000029
2.09114670912669e-7	0.7116666666666696
2.0902442532388932e-7	0.7133333333333363
2.0893724173021155e-7	0.715000000000003
2.0885067808507074e-7	0.7166666666666697
2.0876571538153144e-7	0.7183333333333364
2.0867861483253591e-7	0.7200000000000031
2.0858626870179364e-7	0.7216666666666698
2.0849470017125782e-7	0.7233333333333365
2.0840711956182645e-7	0.7250000000000032
2.0832051017549702e-7	0.7266666666666699
2.0823527746571813e-7	0.7283333333333366
2.0814988843653737e-7	0.7300000000000033
2.080592920172819e-7	0.73166666666667
2.079668273147206e-7	0.7333333333333367
2.0787833676649825e-7	0.7350000000000034
2.0779181397756474e-7	0.7366666666666701
2.0770615805076886e-7	0.7383333333333368
2.0762169583576906e-7	0.7400000000000035
2.0753334339929097e-7	0.7416666666666702
2.0744083428780868e-7	0.743333333333337
2.073510487754504e-7	0.7450000000000037
2.0726447713670382e-7	0.7466666666666704
2.0717854676277625e-7	0.7483333333333371
2.070942497489625e-7	0.7500000000000038
2.0700807557005874e-7	0.7516666666666705
2.0691655011617627e-7	0.7533333333333372
2.0682546875150365e-7	0.7550000000000039
2.0673843570406802e-7	0.7566666666666706
2.0665247735252024e-7	0.7583333333333373
2.0656786325901066e-7	0.760000000000004
2.0648331400252573e-7	0.7616666666666707
2.0639364040064834e-7	0.7633333333333374
2.0630175256997063e-7	0.7650000000000041
2.0621374829943306e-7	0.7666666666666708
2.0612787077212147e-7	0.7683333333333375
2.0604282502389992e-7	0.7700000000000042
2.05959096888364e-7	0.7716666666666709
2.0587170057595472e-7	0.7733333333333376
2.0577990023085135e-7	0.7750000000000044
2.0569057657127132e-7	0.7766666666666711
2.0560461155838539e-7	0.7783333333333378
2.0551931001477897e-7	0.7800000000000045
2.0543566314756845e-7	0.7816666666666712
2.0535040423652617e-7	0.7833333333333379
2.052597212198748e-7	0.7850000000000046
2.0516913812329562e-7	0.7866666666666713
2.050826459765176e-7	0.788333333333338
2.0499733510703777e-7	0.7900000000000047
2.0491332675121043e-7	0.7916666666666714
2.0482960083612056e-7	0.7933333333333381
2.0474085804522701e-7	0.7950000000000048
2.0464956884680419e-7	0.7966666666666715
2.0456204730123773e-7	0.7983333333333382
2.044768088182991e-7	0.8000000000000049
2.0439236747549216e-7	0.8016666666666716
2.0430935965265462e-7	0.8033333333333383
2.042229123588868e-7	0.805000000000005
2.0413184653733651e-7	0.8066666666666718
2.0404299139187287e-7	0.8083333333333385
2.0395761746172525e-7	0.8100000000000052
2.0387294652479682e-7	0.8116666666666719
2.037899351492456e-7	0.8133333333333386
2.0370557596294248e-7	0.8150000000000053
2.0361575314709057e-7	0.816666666666672
2.0352568519399483e-7	0.8183333333333387
2.0343972639835783e-7	0.8200000000000054
2.0335505812596466e-7	0.8216666666666721
2.032716484023922e-7	0.8233333333333388
2.031887240683261e-7	0.8250000000000055
2.0310092141428981e-7	0.8266666666666722
2.0301025216440394e-7	0.8283333333333389
2.029232097910949e-7	0.8300000000000056
2.028386028030127e-7	0.8316666666666723
2.027547680860664e-7	0.833333333333339
2.026724565951099e-7	0.8350000000000057
2.0258695521135905e-7	0.8366666666666724
2.024966430091979e-7	0.8383333333333391
2.0240826437145643e-7	0.8400000000000059
2.0232347530679817e-7	0.8416666666666726
2.022394287592988e-7	0.8433333333333393
2.0215704044090899e-7	0.845000000000006
2.0207356499213347e-7	0.8466666666666727
2.0198461747611418e-7	0.8483333333333394
2.0189508198598105e-7	0.8500000000000061
2.01809643662898e-7	0.8516666666666728
2.0172561798759148e-7	0.8533333333333395
2.0164280023493575e-7	0.8550000000000062
2.0156065971832504e-7	0.8566666666666729
2.0147379897750284e-7	0.8583333333333396
2.013837718806144e-7	0.8600000000000063
2.0129720734729517e-7	0.861666666666673
2.0121322608090964e-7	0.8633333333333397
2.0112998955212902e-7	0.8650000000000064
2.0104835662948517e-7	0.8666666666666731
2.0096379582668078e-7	0.8683333333333398
2.0087426078063686e-7	0.8700000000000065
2.007863604269744e-7	0.8716666666666733
2.007021469019321e-7	0.87333333333334
2.0061872829657545e-7	0.8750000000000067
2.0053694704813552e-7	0.8766666666666734
2.004543415701221e-7	0.8783333333333401
2.003662817884333e-7	0.8800000000000068
2.0027729163984986e-7	0.8816666666666735
2.0019236890433945e-7	0.8833333333333402
2.001089827174951e-7	0.8850000000000069
2.000267471657935e-7	0.8866666666666736
1.9994536826217768e-7	0.8883333333333403
1.998594552077293e-7	0.890000000000007
1.9977009069194196e-7	0.8916666666666737
1.996840026663449e-7	0.8933333333333404
1.9960063912805026e-7	0.8950000000000071
1.9951799945516768e-7	0.8966666666666738
1.9943703044589256e-7	0.8983333333333405
1.9935339690135834e-7	0.9000000000000072
1.9926465544273242e-7	0.9016666666666739
1.9917724536355763e-7	0.9033333333333406
1.9909359938452553e-7	0.9050000000000074
1.9901080294815188e-7	0.9066666666666741
1.989296189996992e-7	0.9083333333333408
1.9884786173207658e-7	0.9100000000000075
1.9876070345148378e-7	0.9116666666666742
1.9867227729619685e-7	0.9133333333333409
1.9858786171056408e-7	0.9150000000000076
1.9850511057128983e-7	0.9166666666666743
1.9842345411191786e-7	0.918333333333341
1.9834281594910408e-7	0.9200000000000077
1.9825784836058347e-7	0.9216666666666744
1.9816916685400088e-7	0.9233333333333411
1.9808355533612598e-7	0.9250000000000078
1.9800080020004884e-7	0.9266666666666745
1.9791875960351035e-7	0.9283333333333412
1.978384340795003e-7	0.9300000000000079
1.977557162469168e-7	0.9316666666666746
1.976677874715449e-7	0.9333333333333413
1.975808729959283e-7	0.935000000000008
1.9749778523703299e-7	0.9366666666666748
1.9741561230190996e-7	0.9383333333333415
1.9733501677166032e-7	0.9400000000000082
1.9725408995086013e-7	0.9416666666666749
1.971678411649691e-7	0.9433333333333416
1.9707999143747656e-7	0.9450000000000083
1.9699608166945382e-7	0.946666666666675
1.9691395669596545e-7	0.9483333333333417
1.9683287577620945e-7	0.9500000000000084
1.967529601465401e-7	0.9516666666666751
1.9666893269487673e-7	0.9533333333333418
1.9658095329333491e-7	0.9550000000000085
1.9649582005953903e-7	0.9566666666666752
1.9641366710843045e-7	0.9583333333333419
1.9633222070325473e-7	0.9600000000000086
1.9625252400956583e-7	0.9616666666666753
1.9617070945443515e-7	0.963333333333342
1.96083607573172e-7	0.9650000000000087
1.959972020237899e-7	0.9666666666666754
1.9591466227097953e-7	0.9683333333333421
1.9583311283710714e-7	0.9700000000000089
1.9575309151420583e-7	0.9716666666666756
1.9567297515621362e-7	0.9733333333333423
1.9558764119409489e-7	0.975000000000009
1.9550038654614355e-7	0.9766666666666757
1.9541697415803583e-7	0.9783333333333424
1.9533547446215493e-7	0.9800000000000091
1.952549646411228e-7	0.9816666666666758
1.951757511164942e-7	0.9833333333333425
1.9509265847261759e-7	0.9850000000000092
1.9500539805150652e-7	0.9866666666666759
1.9492074443405727e-7	0.9883333333333426
1.9483918523022226e-7	0.9900000000000093
1.9475833568094458e-7	0.991666666666676
1.946792527185437e-7	0.9933333333333427
1.9459832278911904e-7	0.9950000000000094
1.9451206334508697e-7	0.9966666666666761
1.9442617560372355e-7	0.9983333333333428
1.9434417719566e-7	1.0000000000000095


==> csv/lad_comparison_dissipation/init_u.csv <==
0.00024868988716485814	0.001
0.0006845471059286995	0.003
0.0009510565162951529	0.005
0.000982287250728687	0.007
0.0007705132427757853	0.009
0.0003681245526846616	0.011
-0.00012533323356430477	0.013
-0.0005877852522924827	0.015
-0.0009048270524660234	0.017
-0.0009980267284282703	0.019
-0.0008443279255020133	0.021
-0.00048175367410170243	0.023
1.1759085194360945e-17	0.025
0.00048175367410173555	0.027
0.0008443279255020183	0.029
0.0009980267284282727	0.031
0.0009048270524660194	0.033
0.0005877852522924637	0.035
0.00012533323356429552	0.037
-0.0003681245526846703	0.039
-0.0007705132427757912	0.041
-0.0009822872507286888	0.043
-0.00095105651629515	0.045
-0.0006845471059286928	0.047
-0.00024868988716484914	0.049
0.0002486898871648577	0.051
0.0006845471059286992	0.053
0.0009510565162951528	0.055
0.000982287250728687	0.057
0.0007705132427757856	0.059
0.00036812455268466203	0.061
-0.00012533323356430425	0.063
-0.0005877852522924823	0.065
-0.0009048270524660231	0.067
-0.0009980267284282703	0.069
-0.0008443279255020136	0.071
-0.0004817536741017029	0.073
-2.941628240500001e-18	0.075
0.0004817536741017351	0.077
0.0008443279255020181	0.079
0.0009980267284282727	0.081
0.0009048270524660196	0.083
0.000587785252292464	0.085
0.0001253332335643242	0.087
-0.00036812455268466984	0.089
-0.0007705132427757909	0.091
-0.0009822872507286886	0.093
-0.000951056516295159	0.095
-0.0006845471059286931	0.097
-0.00024868988716484963	0.099
0.0002486898871648572	0.101
0.0006845471059286884	0.103
0.0009510565162951525	0.105
0.0009822872507286899	0.107
0.0007705132427757859	0.109
0.00036812455268467575	0.111
-0.0001253332335643038	0.113
-0.0005877852522924705	0.115
-0.0009048270524660229	0.117
-0.0009980267284282712	0.119
-0.0008443279255020139	0.121
-0.00048175367410171577	0.123
1.0779367755043061e-17	0.125
0.0004817536741017222	0.127
0.0008443279255020179	0.129
0.0009980267284282716	0.131
0.0009048270524660198	0.133
0.0005877852522924644	0.135
0.0001253332335642965	0.137
-0.0003681245526846826	0.139
-0.0007705132427757906	0.141
-0.0009822872507286912	0.143
-0.0009510565162951503	0.145
-0.0006845471059286831	0.147
-0.00024868988716485006	0.149
0.0002486898871648705	0.151
0.0006845471059286984	0.153
0.0009510565162951568	0.155
0.0009822872507286873	0.157
0.0007705132427757861	0.159
0.000368124552684663	0.161
-0.0001253332335643174	0.163
-0.0005877852522924816	0.165
-0.0009048270524660227	0.167
-0.0009980267284282703	0.169
-0.0008443279255020066	0.171
-0.0004817536741017162	0.173
-3.921345679817883e-18	0.175
0.0004817536741017218	0.177
0.0008443279255020175	0.179
0.0009980267284282716	0.181
0.00090482705246602	0.183
0.000587785252292465	0.185
0.000125333233564297	0.187
-0.00036812455268468215	0.189
-0.0007705132427757903	0.191
-0.0009822872507286912	0.193
-0.0009510565162951504	0.195
-0.0006845471059286834	0.197
-0.00024868988716485055	0.199
0.00024868988716487	0.201
0.0006845471059286981	0.203
0.0009510565162951523	0.205
0.00098228725072869	0.207
0.0007705132427757865	0.209
0.00036812455268468984	0.211
-0.00012533323356430281	0.213
-0.0005877852522924696	0.215
-0.0009048270524660226	0.217
-0.0009980267284282723	0.219
-0.0008443279255020144	0.221
-0.0004817536741017291	0.223
9.799650315725178e-18	0.225
0.0004817536741017089	0.227
0.0008443279255020173	0.229
0.0009980267284282708	0.231
0.0009048270524660202	0.233
0.0005877852522924768	0.235
0.00012533323356429745	0.237
-0.00036812455268466843	0.239
-0.0007705132427757899	0.241
-0.0009822872507286883	0.243
-0.0009510565162951507	0.245
-0.000684547105928689	0.247
-0.00024868988716484415	0.249
0.00024868988716484887	0.251
0.0006845471059286926	0.253
0.0009510565162951521	0.255
0.0009822872507286875	0.257
0.0007705132427757913	0.259
0.0003681245526846705	0.261
-0.00012533323356430233	0.263
-0.0005877852522924807	0.265
-0.0009048270524660192	0.267
-0.000998026728428271	0.269
-0.0008443279255020146	0.271
-0.0004817536741017046	0.273
2.204364238465236e-18	0.275
0.00048175367410172715	0.277
0.000844327925502017	0.279
0.0009980267284282725	0.281
0.0009048270524660235	0.283
0.0005877852522924771	0.285
0.00012533323356431206	0.287
-0.0003681245526846746	0.289
-0.0007705132427757852	0.291
-0.0009822872507286883	0.293
-0.0009510565162951552	0.295
-0.0006845471059286893	0.297
-0.00024868988716485836	0.299
0.00024868988716484844	0.301
0.0006845471059286869	0.303
0.000951056516295152	0.305
0.0009822872507286888	0.307
0.0007705132427757917	0.309
0.0003681245526846776	0.311
-0.00012533323356430184	0.313
-0.0005877852522924746	0.315
-0.0009048270524660191	0.317
-0.0009980267284282714	0.319
-0.0008443279255020148	0.321
-0.00048175367410171127	0.323
1.7145055188062945e-18	0.325
0.0004817536741017143	0.327
0.0008443279255020168	0.329
0.0009980267284282716	0.331
0.0009048270524660176	0.333
0.0005877852522924718	0.335
0.00012533323356429842	0.337
-0.00036812455268468074	0.339
-0.0007705132427757938	0.341
-0.0009822872507286894	0.343
-0.0009510565162951553	0.345
-0.0006845471059286896	0.347
-0.00024868988716485885	0.349
0.00024868988716484795	0.351
0.0006845471059286866	0.353
0.0009510565162951519	0.355
0.000982287250728689	0.357
0.0007705132427757919	0.359
0.000368124552684678	0.361
-0.00012533323356430135	0.363
-0.0005877852522924743	0.365
-0.0009048270524660189	0.367
-0.0009980267284282714	0.369
-0.0008443279255020152	0.371
-0.00048175367410171484	0.373
1.2246467991473532e-18	0.375
0.00048175367410171696	0.377
0.0008443279255020166	0.379
0.0009980267284282719	0.381
0.0009048270524660178	0.383
0.0005877852522924694	0.385
0.00012533323356429894	0.387
-0.0003681245526846803	0.389
-0.0007705132427757912	0.391
-0.0009822872507286894	0.393
-0.0009510565162951522	0.395
-0.0006845471059286849	0.397
-0.00024868988716484903	0.399
0.00024868988716486123	0.401
0.0006845471059286941	0.403
0.0009510565162951561	0.405
0.0009822872507286896	0.407
0.0007705132427757922	0.409
0.00036812455268468177	0.411
-0.00012533323356430086	0.413
-0.0005877852522924709	0.415
-0.0009048270524660187	0.417
-0.0009980267284282719	0.419
-0.0008443279255020173	0.421
-0.00048175367410171837	0.423
-2.8179255993120888e-18	0.425
0.00048175367410171343	0.427
0.0008443279255020143	0.429
0.0009980267284282716	0.431
0.0009048270524660196	0.433
0.0005877852522924726	0.435
0.00012533323356430292	0.437
-0.0003681245526846782	0.439
-0.0007705132427757898	0.441
-0.000982287250728689	0.443
-0.0009510565162951529	0.445
-0.0006845471059286865	0.447
-0.0002486898871648512	0.449
0.00024868988716485733	0.451
0.000684547105928691	0.453
0.0009510565162951549	0.455
0.000982287250728688	0.457
0.0007705132427757858	0.459
0.00036812455268467233	0.461
-0.00012533323356431095	0.463
-0.0005877852522924777	0.465
-0.0009048270524660223	0.467
-0.000998026728428272	0.469
-0.0008443279255020185	0.471
-0.0004817536741017203	0.473
-5.0841411583712814e-18	0.475
0.00048175367410171067	0.477
0.0008443279255020127	0.479
0.0009980267284282714	0.481
0.000904827052466021	0.483
0.0005877852522924759	0.485
0.00012533323356430696	0.487
-0.00036812455268467564	0.489
-0.0007705132427757882	0.491
-0.0009822872507286883	0.493
-0.0009510565162951539	0.495
-0.0006845471059286891	0.497
-0.000248689887164855	0.499
0.000248689887164855	0.501
0.0006845471059286891	0.503
0.0009510565162951539	0.505
0.0009822872507286883	0.507
0.0007705132427757882	0.509
0.00036812455268467564	0.511
-0.00012533323356430696	0.513
-0.0005877852522924759	0.515
-0.000904827052466021	0.517
-0.0009980267284282714	0.519
-0.0008443279255020127	0.521
-0.00048175367410171067	0.523
5.0841411583712814e-18	0.525
0.0004817536741017203	0.527
0.0008443279255020185	0.529
0.000998026728428272	0.531
0.0009048270524660162	0.533
0.0005877852522924677	0.535
0.00012533323356429685	0.537
-0.0003681245526846855	0.539
-0.0007705132427757949	0.541
-0.0009822872507286905	0.543
-0.0009510565162951504	0.545
-0.0006845471059286807	0.547
-0.0002486898871648453	0.549
0.00024868988716486497	0.551
0.0006845471059286969	0.553
0.0009510565162951574	0.555
0.0009822872507286864	0.557
0.0007705132427757807	0.559
0.0003681245526846666	0.561
-0.00012533323356429062	0.563
-0.0005877852522924612	0.565
-0.0009048270524660135	0.567
-0.0009980267284282725	0.569
-0.000844327925502022	0.571
-0.0004817536741017259	0.573
-1.1392929115889915e-17	0.575
0.0004817536741017059	0.577
0.0008443279255020097	0.579
0.000998026728428271	0.581
0.0009048270524660233	0.583
0.0005877852522924824	0.585
0.00012533323356431498	0.587
-0.00036812455268466854	0.589
-0.0007705132427757833	0.591
-0.000982287250728687	0.593
-0.0009510565162951561	0.595
-0.0006845471059286941	0.597
-0.00024868988716486123	0.599
0.00024868988716484903	0.601
0.0006845471059286849	0.603
0.0009510565162951522	0.605
0.0009822872507286894	0.607
0.0007705132427757912	0.609
0.0003681245526846803	0.611
-0.00012533323356429894	0.613
-0.0005877852522924694	0.615
-0.0009048270524660178	0.617
-0.0009980267284282719	0.619
-0.0008443279255020166	0.621
-0.00048175367410171696	0.623
-1.2246467991473532e-18	0.625
0.00048175367410171484	0.627
0.0008443279255020152	0.629
0.0009980267284282714	0.631
0.0009048270524660189	0.633
0.0005877852522924743	0.635
0.00012533323356430135	0.637
-0.000368124552684678	0.639
-0.0007705132427757919	0.641
-0.000982287250728689	0.643
-0.0009510565162951519	0.645
-0.0006845471059286866	0.647
-0.00024868988716484795	0.649
0.00024868988716485885	0.651
0.0006845471059286896	0.653
0.0009510565162951553	0.655
0.0009822872507286881	0.657
0.0007705132427757848	0.659
0.0003681245526846742	0.661
-0.00012533323356431254	0.663
-0.0005877852522924776	0.665
-0.0009048270524660237	0.667
-0.0009980267284282712	0.669
-0.0008443279255020091	0.671
-0.00048175367410170807	0.673
1.2496349196395709e-17	0.675
0.00048175367410172373	0.677
0.0008443279255020187	0.679
0.0009980267284282723	0.681
0.000904827052466016	0.683
0.0005877852522924631	0.685
0.0001253332335642948	0.687
-0.0003681245526846643	0.689
-0.000770513242775778	0.691
-0.0009822872507286862	0.693
-0.0009510565162951586	0.695
-0.0006845471059286974	0.697
-0.0002486898871648691	0.699
0.00024868988716484464	0.701
0.0006845471059286738	0.703
0.0009510565162951508	0.705
0.0009822872507286922	0.707
0.0007705132427757942	0.709
0.0003681245526846944	0.711
-0.00012533323356429796	0.713
-0.0005877852522924599	0.715
-0.0009048270524660175	0.717
-0.0009980267284282725	0.719
-0.000844327925502017	0.721
-0.00048175367410172715	0.723
-2.204364238465236e-18	0.725
0.0004817536741017046	0.727
0.0008443279255020146	0.729
0.000998026728428271	0.731
0.0009048270524660192	0.733
0.0005877852522924807	0.735
0.00012533323356430233	0.737
-0.0003681245526846705	0.739
-0.0007705132427757913	0.741
-0.0009822872507286875	0.743
-0.0009510565162951521	0.745
-0.0006845471059286926	0.747
-0.00024868988716484887	0.749
0.00024868988716484415	0.751
0.000684547105928689	0.753
0.0009510565162951507	0.755
0.0009822872507286883	0.757
0.0007705132427757899	0.759
0.00036812455268466843	0.761
-0.00012533323356429745	0.763
-0.0005877852522924768	0.765
-0.0009048270524660202	0.767
-0.0009980267284282708	0.769
-0.0008443279255020173	0.771
-0.0004817536741017089	0.773
-9.799650315725178e-18	0.775
0.0004817536741017291	0.777
0.0008443279255020144	0.779
0.0009980267284282723	0.781
0.0009048270524660226	0.783
0.0005877852522924696	0.785
0.00012533323356430281	0.787
-0.00036812455268468984	0.789
-0.0007705132427757865	0.791
-0.00098228725072869	0.793
-0.0009510565162951523	0.795
-0.0006845471059286773	0.797
-0.00024868988716485624	0.799
0.0002486898871648643	0.801
0.0006845471059286939	0.803
0.0009510565162951592	0.805
0.0009822872507286886	0.807
0.0007705132427757812	0.809
0.0003681245526846689	0.811
-0.0001253332335642829	0.813
-0.000587785252292465	0.815
-0.000904827052466014	0.817
-0.0009980267284282725	0.819
-0.0008443279255020252	0.821
-0.00048175367410173425	0.823
-1.0289509035384121e-17	0.825
0.0004817536741017038	0.827
0.0008443279255020066	0.829
0.0009980267284282703	0.831
0.0009048270524660227	0.833
0.0005877852522924816	0.835
0.0001253332335643174	0.837
-0.000368124552684663	0.839
-0.0007705132427757861	0.841
-0.0009822872507286873	0.843
-0.0009510565162951568	0.845
-0.0006845471059286984	0.847
-0.0002486898871648705	0.849
0.00024868988716485006	0.851
0.0006845471059286831	0.853
0.0009510565162951503	0.855
0.0009822872507286912	0.857
0.0007705132427757906	0.859
0.0003681245526846826	0.861
-0.0001253332335642965	0.863
-0.0005877852522924644	0.865
-0.0009048270524660198	0.867
-0.0009980267284282716	0.869
-0.0008443279255020179	0.871
-0.0004817536741017222	0.873
-1.0779367755043061e-17	0.875
0.00048175367410171577	0.877
0.0008443279255020139	0.879
0.0009980267284282712	0.881
0.0009048270524660229	0.883
0.0005877852522924705	0.885
0.0001253332335643038	0.887
-0.00036812455268467575	0.889
-0.0007705132427757859	0.891
-0.0009822872507286899	0.893
-0.0009510565162951525	0.895
-0.0006845471059286884	0.897
-0.0002486898871648572	0.899
0.00024868988716484963	0.901
0.0006845471059286931	0.903
0.000951056516295159	0.905
0.0009822872507286886	0.907
0.0007705132427757909	0.909
0.00036812455268466984	0.911
-0.0001253332335643242	0.913
-0.0005877852522924756	0.915
-0.0009048270524660196	0.917
-0.000998026728428271	0.919
-0.0008443279255020029	0.921
-0.00048175367410171024	0.923
2.941628240500001e-18	0.925
0.0004817536741017278	0.927
0.0008443279255020288	0.929
0.000998026728428272	0.931
0.0009048270524660231	0.933
0.0005877852522924708	0.935
0.00012533323356429016	0.937
-0.00036812455268466203	0.939
-0.0007705132427757765	0.941
-0.000982287250728687	0.943
-0.0009510565162951615	0.945
-0.0006845471059286992	0.947
-0.0002486898871648715	0.949
0.00024868988716484914	0.951
0.000684547105928672	0.953
0.00095105651629515	0.955
0.0009822872507286914	0.957
0.0007705132427757912	0.959
0.0003681245526846967	0.961
-0.00012533323356429552	0.963
-0.0005877852522924637	0.965
-0.0009048270524660194	0.967
-0.0009980267284282727	0.969
-0.0008443279255020183	0.971
-0.00048175367410173555	0.973
-1.1759085194360945e-17	0.975
0.00048175367410170243	0.977
0.0008443279255020133	0.979
0.0009980267284282703	0.981
0.0009048270524660234	0.983
0.0005877852522924827	0.985
0.00012533323356430477	0.987
-0.0003681245526846616	0.989
-0.0007705132427757853	0.991
-0.000982287250728687	0.993
-0.0009510565162951529	0.995
-0.0006845471059286995	0.997
-0.00024868988716485814	0.999


==> csv/lad_comparison_dissipation/lad_high_alpha.csv <==
2.499999998128999e-7	0.0
2.4094998130053114e-7	0.0033333333333333335
2.3695803896828238e-7	0.005
2.3615569277879445e-7	0.006666666666666667
2.358658264256519e-7	0.008333333333333333
2.328096280201919e-7	0.01
2.2580990588494387e-7	0.011666666666666667
2.1820631923574751e-7	0.013333333333333334
2.1359678070709265e-7	0.015000000000000001
2.1219445045517205e-7	0.016666666666666666
2.1193335442148964e-7	0.018333333333333333
2.1033947739113046e-7	0.02
2.057244112840806e-7	0.021666666666666667
1.9958655084195698e-7	0.023333333333333334
1.9486658464629159e-7	0.025
1.9285059327245335e-7	0.02666666666666667
1.9242021620513583e-7	0.028333333333333335
1.9163044084891112e-7	0.030000000000000002
1.8864550543895575e-7	0.03166666666666667
1.8384838940121995e-7	0.03333333333333333
1.7936510499083624e-7	0.034999999999999996
1.7687046716119426e-7	0.03666666666666666
1.7614456382375465e-7	0.03833333333333332
1.757211016695237e-7	0.03999999999999999
1.738571517861942e-7	0.04166666666666665
1.7022315557113643e-7	0.043333333333333314
1.6619205922552283e-7	0.04499999999999998
1.634187949406396e-7	0.04666666666666664
1.6233377175822739e-7	0.048333333333333305
1.6201397068371648e-7	0.04999999999999997
1.6090493160092478e-7	0.05166666666666663
1.5824348764681417e-7	0.053333333333333295
1.5477376402728282e-7	0.05499999999999996
1.5191941082903782e-7	0.05666666666666662
1.5048983303955765e-7	0.058333333333333286
1.5008518694514805e-7	0.05999999999999995
1.4944326220955872e-7	0.06166666666666661
1.4756819011196853e-7	0.06333333333333328
1.446926507497892e-7	0.06499999999999995
1.4192177300031972e-7	0.06666666666666661
1.4022041883166025e-7	0.06833333333333327
1.3961298916953524e-7	0.06999999999999994
1.3921373520631164e-7	0.0716666666666666
1.379521896716085e-7	0.07333333333333326
1.356541177166548e-7	0.07499999999999993
1.3309038449094146e-7	0.07666666666666659
1.3121668729354496e-7	0.07833333333333325
1.303726047119369e-7	0.07999999999999992
1.300557341821218e-7	0.08166666666666658
1.2924725689700267e-7	0.08333333333333325
1.2748058608735846e-7	0.08499999999999991
1.252033494658633e-7	0.08666666666666657
1.2326276488394683e-7	0.08833333333333324
1.2219634415444602e-7	0.0899999999999999
1.2182724296039282e-7	0.09166666666666656
1.2131202264953345e-7	0.09333333333333323
1.20010139159632e-7	0.09499999999999989
1.1806396216229587e-7	0.09666666666666655
1.1615587247604253e-7	0.09833333333333322
1.1491239471084214e-7	0.09999999999999988
1.1440516400895717e-7	0.10166666666666654
1.1405745370396403e-7	0.10333333333333321
1.1314307313270433e-7	0.10499999999999987
1.1154129442303429e-7	0.10666666666666653
1.0974619479853231e-7	0.1083333333333332
1.0838377972888225e-7	0.10999999999999986
1.0771055691805032e-7	0.11166666666666653
1.0741969580507771e-7	0.11333333333333319
1.0680218398562147e-7	0.11499999999999985
1.0553481955000166e-7	0.11666666666666652
1.0391030569323334e-7	0.11833333333333318
1.0249419535313109e-7	0.11999999999999984
1.0166596053906574e-7	0.1216666666666665
1.013402699534538e-7	0.12333333333333317
1.0092351487855922e-7	0.12499999999999983
9.996325145422702e-8	0.1266666666666665
9.854814519982824e-8	0.1283333333333332
9.714548232508946e-8	0.12999999999999987
9.619230700863568e-8	0.13166666666666654
9.576633086538777e-8	0.13333333333333322
9.546909707225382e-8	0.1349999999999999
9.477608164942808e-8	0.13666666666666658
9.359102914885398e-8	0.13833333333333325
9.225743102803108e-8	0.13999999999999993
9.121720978555459e-8	0.1416666666666666
9.066880712893521e-8	0.14333333333333328
9.041215731642183e-8	0.14499999999999996
8.992741751256972e-8	0.14666666666666664
8.897370928906412e-8	0.14833333333333332
8.775300575081246e-8	0.15
8.667064221867804e-8	0.15166666666666667
8.600841283623595e-8	0.15333333333333335
8.572429166520124e-8	0.15500000000000003
8.538600937413321e-8	0.1566666666666667
8.465106970945158e-8	0.15833333333333338
8.357539815762038e-8	0.16000000000000006
8.249850225183764e-8	0.16166666666666674
8.174347376765922e-8	0.1633333333333334
8.13838347824003e-8	0.1650000000000001
8.113264948761412e-8	0.16666666666666677
8.059188338904733e-8	0.16833333333333345
7.968062742946813e-8	0.17000000000000012
7.865084095115549e-8	0.1716666666666668
7.782980526727101e-8	0.17333333333333348
7.737698259902004e-8	0.17500000000000016
7.715392236207208e-8	0.17666666666666683
7.676611257778632e-8	0.1783333333333335
7.602495344372073e-8	0.1800000000000002
7.507538901663224e-8	0.18166666666666687
7.422168035731147e-8	0.18333333333333354
7.368221943693243e-8	0.18500000000000022
7.343727448372306e-8	0.1866666666666669
7.316016548131188e-8	0.18833333333333357
7.258356093942098e-8	0.19000000000000025
7.174084970529293e-8	0.19166666666666693
7.088943121402735e-8	0.1933333333333336
7.027793191838327e-8	0.19500000000000028
6.997215962201153e-8	0.19666666666666696
6.976142818970743e-8	0.19833333333333364
6.933240648265837e-8	0.20000000000000032
6.86139030037225e-8	0.201666666666667
6.779612249374622e-8	0.20333333333333367
6.71327913259745e-8	0.20500000000000035
6.675361152730375e-8	0.20666666666666703
6.656238582536389e-8	0.2083333333333337
6.625022042072715e-8	0.21000000000000038
6.566204424629518e-8	0.21166666666666706
6.490502313383217e-8	0.21333333333333374
6.421537968037683e-8	0.2150000000000004
6.376786743089724e-8	0.2166666666666671
6.355669768254302e-8	0.21833333333333377
6.33298298247098e-8	0.22000000000000045
6.286924314480302e-8	0.22166666666666712
6.219477155511299e-8	0.2233333333333338
6.150615483591082e-8	0.22500000000000048
6.10014101454226e-8	0.22666666666666715
6.074024438973424e-8	0.22833333333333383
6.056310875024451e-8	0.2300000000000005
6.021722720461753e-8	0.2316666666666672
5.963990368229588e-8	0.23333333333333386
5.8977239536517345e-8	0.23500000000000054
5.843109773806532e-8	0.23666666666666722
5.811064651695119e-8	0.2383333333333339
5.794698720862357e-8	0.24000000000000057
5.7692787436280923e-8	0.24166666666666725
5.7218771942757485e-8	0.24333333333333393
5.660379409633265e-8	0.2450000000000006
5.6036908446799316e-8	0.24666666666666728
5.566128580269947e-8	0.24833333333333396
5.5479258076474025e-8	0.2500000000000006
5.529267488313394e-8	0.25166666666666726
5.4920750613973723e-8	0.2533333333333339
5.4371564139898965e-8	0.25500000000000056
5.380519141340301e-8	0.2566666666666672
5.3382874565244265e-8	0.25833333333333386
5.3158187629520626e-8	0.2600000000000005
5.30098840378912e-8	0.26166666666666716
5.2729107302695866e-8	0.2633333333333338
5.2258062321897114e-8	0.26500000000000046
5.1712227833178304e-8	0.2666666666666671
5.125632807079228e-8	0.26833333333333376
5.098294897365463e-8	0.2700000000000004
5.0842807741702245e-8	0.27166666666666706
5.063510233327406e-8	0.2733333333333337
5.024767979477929e-8	0.27500000000000036
4.974086964537605e-8	0.276666666666667
4.926796126625277e-8	0.27833333333333365
4.8949075903692574e-8	0.2800000000000003
4.879157611270557e-8	0.28166666666666695
4.863707925295557e-8	0.2833333333333336
4.833270494941644e-8	0.28500000000000025
4.788006791045518e-8	0.2866666666666669
4.7407675118904535e-8	0.28833333333333355
4.705016332096079e-8	0.2900000000000002
4.685563226303202e-8	0.29166666666666685
4.67306109364074e-8	0.2933333333333335
4.6500170380880945e-8	0.29500000000000015
4.611192583325874e-8	0.2966666666666668
4.565668909606302e-8	0.29833333333333345
4.527138974808054e-8	0.3000000000000001
4.503597672567139e-8	0.30166666666666675
4.491591187871791e-8	0.3033333333333334
4.4744964622367434e-8	0.30500000000000005
4.442581280628133e-8	0.3066666666666667
4.400298569962047e-8	0.30833333333333335
4.360395378100179e-8	0.31
4.3330394383644943e-8	0.31166666666666665
4.3193256527018775e-8	0.3133333333333333
4.306535661413591e-8	0.31499999999999995
4.281471355227495e-8	0.3166666666666666
4.243706008821846e-8	0.31833333333333325
4.203859305107471e-8	0.3199999999999999
4.1732655109427697e-8	0.32166666666666655
4.1563333219585274e-8	0.3233333333333332
4.145769327834614e-8	0.32499999999999984
4.126742503274272e-8	0.3266666666666665
4.094363470485973e-8	0.32833333333333314
4.055969382577018e-8	0.3299999999999998
4.0230860420820136e-8	0.33166666666666644
4.002696440963405e-8	0.3333333333333331
3.992337571645521e-8	0.33499999999999974
3.978171436713751e-8	0.3366666666666664
3.951590166195729e-8	0.33833333333333304
3.9159720355286254e-8	0.3399999999999997
3.881951471385037e-8	0.34166666666666634
3.858318420313367e-8	0.343333333333333
3.846319174272139e-8	0.34499999999999964
3.8356294140839964e-8	0.3466666666666663
3.814790527911782e-8	0.34833333333333294
3.783030511073093e-8	0.3499999999999996
3.74908593059331e-8	0.35166666666666624
3.722707075937137e-8	0.3533333333333329
3.7078585535255115e-8	0.35499999999999954
3.698894923687135e-8	0.3566666666666662
3.683087701489285e-8	0.35833333333333284
3.655902824917234e-8	0.3599999999999995
3.623239930305999e-8	0.36166666666666614
3.5949208054830706e-8	0.3633333333333328
3.577098528495526e-8	0.36499999999999944
3.5681108734308964e-8	0.3666666666666661
3.5563493039347804e-8	0.36833333333333274
3.534074322075753e-8	0.3699999999999994
3.503807688431948e-8	0.37166666666666603
3.4745524679635764e-8	0.3733333333333327
3.453948194120926e-8	0.37499999999999933
3.443375318212816e-8	0.376666666666666
3.4344132870955946e-8	0.37833333333333263
3.416969684977289e-8	0.3799999999999993
3.390022129678982e-8	0.38166666666666593
3.3608710037213996e-8	0.3833333333333326
3.337924514568158e-8	0.38499999999999923
3.3248524378137745e-8	0.3866666666666659
3.317182706297217e-8	0.38833333333333253
3.303954798639097e-8	0.3899999999999992
3.2809429839630866e-8	0.39166666666666583
3.252924907215515e-8	0.3933333333333325
3.2283586470782666e-8	0.39499999999999913
3.2127112081781206e-8	0.3966666666666658
3.20487045790685e-8	0.39833333333333243
3.1950174061989856e-8	0.3999999999999991
3.1762275032320986e-8	0.40166666666666573
3.1503149422462684e-8	0.4033333333333324
3.124972058898834e-8	0.404999999999999
3.1069118833215725e-8	0.4066666666666657
3.097521261707925e-8	0.4083333333333323
3.089969480285504e-8	0.409999999999999
3.075310317512958e-8	0.4116666666666656
3.052292107952326e-8	0.4133333333333323
3.027065975658161e-8	0.4149999999999989
3.006990301201995e-8	0.4166666666666656
2.9953964197915184e-8	0.4183333333333322
2.988812486393044e-8	0.4199999999999989
2.977712432183921e-8	0.4216666666666655
2.9581063376582506e-8	0.4233333333333322
2.933916132263903e-8	0.4249999999999988
2.9124490374954348e-8	0.4266666666666655
2.8986030464750456e-8	0.4283333333333321
2.8916989691651906e-8	0.42999999999999877
2.8834270082711555e-8	0.4316666666666654
2.867467463474327e-8	0.43333333333333207
2.845150204322522e-8	0.4349999999999987
2.823039402244376e-8	0.43666666666666537
2.8070910929045567e-8	0.438333333333332
2.798714149321313e-8	0.43999999999999867
2.7922967937854537e-8	0.4416666666666653
2.7798785495747325e-8	0.44333333333333197
2.7601104068963878e-8	0.4449999999999986
2.7381485079303047e-8	0.44666666666666527
2.720459368887873e-8	0.4483333333333319
2.7101342059410172e-8	0.44999999999999857
2.7044353867466953e-8	0.4516666666666652
2.695059109214526e-8	0.45333333333333187
2.6782816409109955e-8	0.4549999999999985
2.65726010084677e-8	0.45666666666666517
2.6383921714057124e-8	0.4583333333333318
2.62608388368335e-8	0.45999999999999847
2.6199665104087444e-8	0.4616666666666651
2.6129823638143534e-8	0.46333333333333176
2.5993851515693223e-8	0.4649999999999984
2.5800373393281006e-8	0.46666666666666506
2.5606408549094795e-8	0.4683333333333317
2.5464888864235036e-8	0.46999999999999836
2.538970012011532e-8	0.471666666666665
2.5335043840613025e-8	0.47333333333333166
2.5229603739518325e-8	0.4749999999999983
2.5058710662051453e-8	0.47666666666666496
2.4866339209950183e-8	0.4783333333333316
2.4709713830617375e-8	0.47999999999999826
2.4617243798985555e-8	0.4816666666666649
2.4567549772314123e-8	0.48333333333333156
2.4488081784568294e-8	0.4849999999999982
2.434355916847153e-8	0.48666666666666486
2.415995048465902e-8	0.4883333333333315
2.399317233781062e-8	0.48999999999999816
2.3883151456516316e-8	0.4916666666666648
2.3828547579540782e-8	0.49333333333333146
2.376922614288901e-8	0.4949999999999981
2.3652630520842877e-8	0.49666666666666476
2.348420879982882e-8	0.4983333333333314
2.3313040387051842e-8	0.49999999999999806
2.3186760067517298e-8	0.5016666666666647
2.311899072182655e-8	0.5033333333333314
2.3072027399706485e-8	0.5049999999999981
2.298199852646121e-8	0.5066666666666648
2.2833780199960074e-8	0.5083333333333315
2.266449605770049e-8	0.5099999999999982
2.2525033838149966e-8	0.5116666666666649
2.2441788871674362e-8	0.5133333333333316
2.2398243260113304e-8	0.5149999999999983
2.2330622240218645e-8	0.516666666666665
2.2205786986972953e-8	0.5183333333333318
2.20446150223097e-8	0.5199999999999985
2.18964300024993e-8	0.5216666666666652
2.179756375397801e-8	0.5233333333333319
2.1748388423503684e-8	0.5249999999999986
2.1697922125696323e-8	0.5266666666666653
2.1597660992966894e-8	0.528333333333332
2.1450242915221907e-8	0.5299999999999987
2.1298546926118433e-8	0.5316666666666654
2.1185332599316098e-8	0.5333333333333321
2.112398300724294e-8	0.5349999999999988
2.1083423007439706e-8	0.5366666666666655
2.1006234973697246e-8	0.5383333333333322
2.08769654896912e-8	0.5399999999999989
2.0727239924411833e-8	0.5416666666666656
2.060252546343122e-8	0.5433333333333323
2.0527320288010742e-8	0.544999999999999
2.048879288452099e-8	0.5466666666666657
2.0430988012520857e-8	0.5483333333333325
2.032260404405406e-8	0.5499999999999992
2.0180479953779695e-8	0.5516666666666659
2.0048273707828912e-8	0.5533333333333326
1.9959109476275216e-8	0.5549999999999993
1.9914573101686983e-8	0.556666666666666
1.987130993086339e-8	0.5583333333333327
1.9784741844830478e-8	0.5599999999999994
1.9655227223580596e-8	0.5616666666666661
1.9520115301929764e-8	0.5633333333333328
1.9418191055109446e-8	0.5649999999999995
1.936237792321549e-8	0.5666666666666662
1.9327184741513292e-8	0.5683333333333329
1.926087467296611e-8	0.5699999999999996
1.914775982214678e-8	0.5716666666666663
1.901483903665735e-8	0.573333333333333
1.8902803766707166e-8	0.5749999999999997
1.8834481529950153e-8	0.5766666666666664
1.880013611454956e-8	0.5783333333333331
1.8750622832186536e-8	0.5799999999999998
1.8656194367139278e-8	0.5816666666666666
1.8530440293318406e-8	0.5833333333333333
1.8411917324101523e-8	0.585
1.8331081985678566e-8	0.5866666666666667
1.82904891232738e-8	0.5883333333333334
1.8253305533733055e-8	0.5900000000000001
1.8178255345446814e-8	0.5916666666666668
1.80640635782936e-8	0.5933333333333335
1.794330950488643e-8	0.5950000000000002
1.7851157885218072e-8	0.5966666666666669
1.780025282727138e-8	0.5983333333333336
1.77694472469625e-8	0.6000000000000003
1.771219126922574e-8	0.601666666666667
1.761288359602986e-8	0.6033333333333337
1.7494389936700827e-8	0.6050000000000004
1.7393362750084407e-8	0.6066666666666671
1.7331149848587302e-8	0.6083333333333338
1.7300346488724472e-8	0.6100000000000005
1.725773168814726e-8	0.6116666666666672
1.717527009503783e-8	0.613333333333334
1.7063521262628e-8	0.6150000000000007
1.6956944293156084e-8	0.6166666666666674
1.6883466180672713e-8	0.6183333333333341
1.6846228412248365e-8	0.6200000000000008
1.6814114545127268e-8	0.6216666666666675
1.674895155900913e-8	0.6233333333333342
1.66478608676357e-8	0.6250000000000009
1.653948977775599e-8	0.6266666666666676
1.6455886431288036e-8	0.6283333333333343
1.6409209990797535e-8	0.630000000000001
1.638215429977663e-8	0.6316666666666677
1.6332657004625162e-8	0.6333333333333344
1.6245119915936357e-8	0.6350000000000011
1.6139147351879046e-8	0.6366666666666678
1.6047719153533535e-8	0.6383333333333345
1.599077847913577e-8	0.6400000000000012
1.5962883015419038e-8	0.6416666666666679
1.5926131524679477e-8	0.6433333333333346
1.5853807600052505e-8	0.6450000000000014
1.5754260118683305e-8	0.646666666666668
1.5658007335161983e-8	0.6483333333333348
1.559089968239391e-8	0.6500000000000015
1.5556652854797903e-8	0.6516666666666682
1.5528752506099863e-8	0.6533333333333349
1.5471933512145597e-8	0.6550000000000016
1.5382260798446623e-8	0.6566666666666683
1.5284725929376464e-8	0.658333333333335
1.5208601489291595e-8	0.6600000000000017
1.5165714906117955e-8	0.6616666666666684
1.5141767839566e-8	0.6633333333333351
1.5098815975278512e-8	0.6650000000000018
1.5021537791426454e-8	0.6666666666666685
1.4926456515240716e-8	0.6683333333333352
1.484342204705058e-8	0.6700000000000019
1.4791188274188016e-8	0.6716666666666686
1.4765767719637779e-8	0.6733333333333353
1.4733948727752022e-8	0.675000000000002
1.467045507297371e-8	0.6766666666666687
1.4581444052197412e-8	0.6783333333333355
1.4494307087886682e-8	0.6800000000000022
1.443288288882627e-8	0.6816666666666689
1.4401245085338132e-8	0.6833333333333356
1.4376956514183803e-8	0.6850000000000023
1.4327344199926983e-8	0.686666666666669
1.4247488522300955e-8	0.6883333333333357
1.4159408312508504e-8	0.6900000000000024
1.4089885702617266e-8	0.6916666666666691
1.4050316021751996e-8	0.6933333333333358
1.4028958883471887e-8	0.6950000000000025
1.3991596325979572e-8	0.6966666666666692
1.3923111552571754e-8	0.6983333333333359
1.3837543555439424e-8	0.7000000000000026
1.3761927153410625e-8	0.7016666666666693
1.3713825186556505e-8	0.703333333333336
1.3690507394414908e-8	0.7050000000000027
1.3662874387421198e-8	0.7066666666666694
1.3606928916942707e-8	0.7083333333333361
1.3527165165783117e-8	0.7100000000000029
1.344798805646974e-8	0.7116666666666696
1.3391547870611475e-8	0.7133333333333363
1.3362252193616087e-8	0.715000000000003
1.334094790195195e-8	0.7166666666666697
1.3297499545927849e-8	0.7183333333333364
1.3226274298006047e-8	0.7200000000000031
1.314653275130695e-8	0.7216666666666698
1.3082849470436031e-8	0.7233333333333365
1.3046239200065202e-8	0.7250000000000032
1.3027106948726441e-8	0.7266666666666699
1.2994550324663123e-8	0.7283333333333366
1.2933773163581463e-8	0.7300000000000033
1.2856594455712411e-8	0.73166666666667
1.2787503500533148e-8	0.7333333333333367
1.2743086585942365e-8	0.7350000000000034
1.2721527831160984e-8	0.7366666666666701
1.2697477735912344e-8	0.7383333333333368
1.2648109226631732e-8	0.7400000000000035
1.2576443886302968e-8	0.7416666666666702
1.250434733535144e-8	0.743333333333337
1.2452372022409008e-8	0.7450000000000037
1.24251493538452e-8	0.7466666666666704
1.2406396798780861e-8	0.7483333333333371
1.2368265522866295e-8	0.7500000000000038
1.2304551155750687e-8	0.7516666666666705
1.2232160617742238e-8	0.7533333333333372
1.2173665631109998e-8	0.7550000000000039
1.2139698579716196e-8	0.7566666666666706
1.2122395087743598e-8	0.7583333333333373
1.2093933854373518e-8	0.760000000000004
1.2039854446754816e-8	0.7616666666666707
1.1970036517539029e-8	0.7633333333333374
1.1906780006398776e-8	0.7650000000000041
1.1865655569209821e-8	0.7666666666666708
1.1845632030826891e-8	0.7683333333333375
1.1824604406740491e-8	0.7700000000000042
1.1780955766482748e-8	0.7716666666666709
1.1716396297600795e-8	0.7733333333333376
1.1650554743170005e-8	0.7750000000000044
1.1602541594157856e-8	0.7766666666666711
1.1577171665777541e-8	0.7783333333333378
1.156058981877095e-8	0.7800000000000045
1.1527084620155392e-8	0.7816666666666712
1.1469968530519736e-8	0.7833333333333379
1.1404102107093195e-8	0.7850000000000046
1.135024030318732e-8	0.7866666666666713
1.1318623815981255e-8	0.788333333333338
1.1302873303975502e-8	0.7900000000000047
1.1277965228373432e-8	0.7916666666666714
1.1229745577878703e-8	0.7933333333333381
1.1166485514024771e-8	0.7950000000000048
1.1108390651770605e-8	0.7966666666666715
1.1070202976526389e-8	0.7983333333333382
1.105151214986222e-8	0.8000000000000049
1.1033101099400255e-8	0.8016666666666716
1.0994411159259698e-8	0.8033333333333383
1.093617774117206e-8	0.805000000000005
1.0875926825804072e-8	0.8066666666666718
1.0831486374485166e-8	0.8083333333333385
1.0807796435585715e-8	0.8100000000000052
1.07930304693582e-8	0.8116666666666719
1.07634998691708e-8	0.8133333333333386
1.0712229769893611e-8	0.8150000000000053
1.0652169812885859e-8	0.816666666666672
1.0602450029040256e-8	0.8183333333333387
1.0572976716360927e-8	0.8200000000000054
1.0558546037486849e-8	0.8216666666666721
1.0536687522488819e-8	0.8233333333333388
1.049365083716225e-8	0.8250000000000055
1.0436180364337133e-8	0.8266666666666722
1.0382736892466937e-8	0.8283333333333389
1.0347213752481821e-8	0.8300000000000056
1.0329702426759013e-8	0.8316666666666723
1.0313502052383683e-8	0.833333333333339
1.0279201934082494e-8	0.8350000000000057
1.0226524960188499e-8	0.8366666666666724
1.0171264719360806e-8	0.8383333333333391
1.0130021266263611e-8	0.8400000000000059
1.0107819914395577e-8	0.8416666666666726
1.009463179713066e-8	0.8433333333333393
1.0068599731738459e-8	0.845000000000006
1.0022453977853729e-8	0.8466666666666727
9.96756677196231e-9	0.8483333333333394
9.921578669747078e-9	0.8500000000000061
9.894006947064327e-9	0.8516666666666728
9.880673168538578e-9	0.8533333333333395
9.861462313409675e-9	0.8550000000000062
9.82294467988254e-9	0.8566666666666729
9.77066516583136e-9	0.8583333333333396
9.721368599002744e-9	0.8600000000000063
9.688225333093214e-9	0.861666666666673
9.671785594633775e-9	0.8633333333333397
9.657491695236331e-9	0.8650000000000064
9.626999197820396e-9	0.8666666666666731
9.579311122109857e-9	0.8683333333333398
9.528529076874293e-9	0.8700000000000065
9.490184194049789e-9	0.8716666666666733
9.46935774237545e-9	0.87333333333334
9.457486793706948e-9	0.8750000000000067
9.434476311298567e-9	0.8766666666666734
9.392920663486848e-9	0.8783333333333401
9.342686180247028e-9	0.8800000000000068
9.300056724725891e-9	0.8816666666666735
9.27423471352995e-9	0.8833333333333402
9.261843736396713e-9	0.8850000000000069
9.244924825679846e-9	0.8866666666666736
9.210448403962346e-9	0.8883333333333403
9.162788749961237e-9	0.890000000000007
9.117252730561631e-9	0.8916666666666737
9.086292607207724e-9	0.8933333333333404
9.070806772371043e-9	0.8950000000000071
9.058159111674513e-9	0.8966666666666738
9.031043468610278e-9	0.8983333333333405
8.98776564284276e-9	0.9000000000000072
8.941017703989473e-9	0.9016666666666739
8.905288506610987e-9	0.9033333333333406
8.885683300263736e-9	0.9050000000000074
8.874936785474574e-9	0.9066666666666741
8.854579292005837e-9	0.9083333333333408
8.817063967825334e-9	0.9100000000000075
8.77098971230339e-9	0.9116666666666742
8.731405376494195e-9	0.9133333333333409
8.707151000209024e-9	0.9150000000000076
8.695568265437714e-9	0.9166666666666743
8.680632213042827e-9	0.918333333333341
8.6497027318444e-9	0.9200000000000077
8.606189982884871e-9	0.9216666666666744
8.564039255531952e-9	0.9233333333333411
8.535035345147435e-9	0.9250000000000078
8.520434136016775e-9	0.9266666666666745
8.509178250903915e-9	0.9283333333333412
8.48502423878017e-9	0.9300000000000079
8.445714794191872e-9	0.9316666666666746
8.402602613699628e-9	0.9333333333333413
8.369254622664357e-9	0.935000000000008
8.350782731980644e-9	0.9366666666666748
8.340999890776857e-9	0.9383333333333415
8.322967204321685e-9	0.9400000000000082
8.289078756718027e-9	0.9416666666666749
8.246777927212179e-9	0.9433333333333416
8.209943391790375e-9	0.9450000000000083
8.187133193615637e-9	0.946666666666675
8.176237908941175e-9	0.9483333333333417
8.163031584018654e-9	0.9500000000000084
8.13526312981594e-9	0.9516666666666751
8.095489167914138e-9	0.9533333333333418
8.056408429268913e-9	0.9550000000000085
8.029215514682164e-9	0.9566666666666752
8.015401675720568e-9	0.9583333333333419
8.005368368202426e-9	0.9600000000000086
7.98382338018655e-9	0.9616666666666753
7.948063096563374e-9	0.963333333333342
7.908249166632686e-9	0.9650000000000087
7.877065222317015e-9	0.9666666666666754
7.859612960459117e-9	0.9683333333333421
7.850637029349627e-9	0.9700000000000089
7.834623172442434e-9	0.9716666666666756
7.803969914732534e-9	0.9733333333333423
7.765051712738114e-9	0.975000000000009
7.73073294269011e-9	0.9766666666666757
7.70923191950601e-9	0.9783333333333424
7.698941484335364e-9	0.9800000000000091
7.687232628228458e-9	0.9816666666666758
7.662277035080933e-9	0.9833333333333425
7.625851949910611e-9	0.9850000000000092
7.589565420573763e-9	0.9866666666666759
7.564002313387164e-9	0.9883333333333426
7.550916336640512e-9	0.9900000000000093
7.54191997742737e-9	0.991666666666676
7.52269579962217e-9	0.9933333333333427
7.49011652700915e-9	0.9950000000000094
7.453283323854976e-9	0.9966666666666761
7.424083570128914e-9	0.9983333333333428
7.407567004236171e-9	1.0000000000000095


==> csv/lad_comparison_dissipation/lad_low_alpha.csv <==
2.499999998128999e-7	0.0
2.498006130835506e-7	0.0033333333333333335
2.496509790006485e-7	0.005
2.495394260115802e-7	0.006666666666666667
2.494350992421346e-7	0.008333333333333333
2.4930465736261453e-7	0.01
2.4912070717419965e-7	0.011666666666666667
2.4891446681607476e-7	0.013333333333333334
2.4874640347505306e-7	0.015000000000000001
2.4862646785805964e-7	0.016666666666666666
2.485221979320329e-7	0.018333333333333333
2.4840579593288226e-7	0.02
2.4824110100851726e-7	0.021666666666666667
2.4803618448032694e-7	0.023333333333333334
2.4785090468881776e-7	0.025
2.477179368298721e-7	0.02666666666666667
2.476115823490943e-7	0.028333333333333335
2.475042628624635e-7	0.030000000000000002
2.4735951065224526e-7	0.03166666666666667
2.471639604095799e-7	0.03333333333333333
2.4696582734407e-7	0.034999999999999996
2.4681610133470144e-7	0.03666666666666666
2.4670517895231114e-7	0.03833333333333332
2.4660225550476866e-7	0.03999999999999999
2.464751363007167e-7	0.04166666666666665
2.4629531703013186e-7	0.043333333333333314
2.4609122739605027e-7	0.04499999999999998
2.4592324976424607e-7	0.04666666666666664
2.4580358370940303e-7	0.048333333333333305
2.457003200895258e-7	0.04999999999999997
2.455865124595391e-7	0.05166666666666663
2.454259866446762e-7	0.053333333333333295
2.4522410413396756e-7	0.05499999999999996
2.4503940077025277e-7	0.05666666666666662
2.449064195886308e-7	0.058333333333333286
2.448009479572022e-7	0.05999999999999995
2.4469556336725873e-7	0.06166666666666661
2.445546312124236e-7	0.06333333333333328
2.4436281975681595e-7	0.06499999999999995
2.441660256202738e-7	0.06666666666666661
2.4401620724034956e-7	0.06833333333333327
2.4390586528255653e-7	0.06999999999999994
2.438042554508968e-7	0.0716666666666666
2.436803350214234e-7	0.07333333333333326
2.4350463645461673e-7	0.07499999999999993
2.4330278280970674e-7	0.07666666666666659
2.431349201970079e-7	0.07833333333333325
2.4301548462446476e-7	0.07999999999999992
2.4291319933311684e-7	0.08166666666666658
2.428018701650103e-7	0.08333333333333325
2.426454464021788e-7	0.08499999999999991
2.4244667473638515e-7	0.08666666666666657
2.4226261663429227e-7	0.08833333333333324
2.421295950405522e-7	0.0899999999999999
2.420249618495518e-7	0.09166666666666656
2.4192141401258027e-7	0.09333333333333323
2.417841993285208e-7	0.09499999999999989
2.415961675161782e-7	0.09666666666666655
2.4140079091239386e-7	0.09833333333333322
2.412508810500924e-7	0.09999999999999988
2.4114107022299436e-7	0.10166666666666654
2.4104069362707037e-7	0.10333333333333321
2.409198485153752e-7	0.10499999999999987
2.40748256441492e-7	0.10666666666666653
2.405487293799524e-7	0.1083333333333332
2.4038102042212017e-7	0.10999999999999986
2.4026176959068835e-7	0.11166666666666653
2.401604439761229e-7	0.11333333333333319
2.400514742539883e-7	0.11499999999999985
2.3989908903843116e-7	0.11666666666666652
2.397034912782203e-7	0.11833333333333318
2.3952014105432795e-7	0.11999999999999984
2.393870563999201e-7	0.1216666666666665
2.3928322523403267e-7	0.12333333333333317
2.391814248881019e-7	0.12499999999999983
2.390478202052293e-7	0.1266666666666665
2.388635942374151e-7	0.1283333333333332
2.386697297573903e-7	0.12999999999999987
2.3851973285360373e-7	0.13166666666666654
2.384104096364581e-7	0.13333333333333322
2.3831118900474735e-7	0.1349999999999999
2.3819329975083292e-7	0.13666666666666658
2.3802578885678827e-7	0.13833333333333325
2.378286696469445e-7	0.13999999999999993
2.376611565324538e-7	0.1416666666666666
2.375420513622828e-7	0.14333333333333328
2.3744166233186093e-7	0.14499999999999996
2.3733493881294976e-7	0.14666666666666664
2.3718651531723367e-7	0.14833333333333332
2.369941616287008e-7	0.15
2.3681159566635301e-7	0.15166666666666667
2.3667842841135212e-7	0.15333333333333335
2.3657535574983513e-7	0.15500000000000003
2.3647522029435208e-7	0.1566666666666667
2.363451150344531e-7	0.15833333333333338
2.361647126747357e-7	0.16000000000000006
2.3597244558359876e-7	0.16166666666666674
2.3582237496100333e-7	0.1633333333333334
2.3571349228035388e-7	0.1650000000000001
2.3561536055538568e-7	0.16666666666666677
2.3550030547880851e-7	0.16833333333333345
2.3533684645471453e-7	0.17000000000000012
2.3514222480258695e-7	0.1716666666666668
2.349749572694293e-7	0.17333333333333348
2.3485595468386578e-7	0.17500000000000016
2.347564809213054e-7	0.17666666666666683
2.3465189880056414e-7	0.1783333333333335
2.345073544240961e-7	0.1800000000000002
2.3431829676567872e-7	0.18166666666666687
2.3413658745141674e-7	0.18333333333333354
2.340033229408789e-7	0.18500000000000022
2.3390097103614949e-7	0.1866666666666669
2.3380240410375563e-7	0.18833333333333357
2.336756872445278e-7	0.19000000000000025
2.3349912270376194e-7	0.19166666666666693
2.3330854759251451e-7	0.1933333333333336
2.3315842412330312e-7	0.19500000000000028
2.3304993623796122e-7	0.19666666666666696
2.3295283835267355e-7	0.19833333333333364
2.328404931084549e-7	0.20000000000000032
2.326810415453906e-7	0.201666666666667
2.3248899561068015e-7	0.20333333333333367
2.3232202428502546e-7	0.20500000000000035
2.3220309541827078e-7	0.20666666666666703
2.3210451161048695e-7	0.2083333333333337
2.3200196075379154e-7	0.21000000000000038
2.3186121556051376e-7	0.21166666666666706
2.3167550677882787e-7	0.21333333333333374
2.314947447068505e-7	0.2150000000000004
2.3136137183854544e-7	0.2166666666666671
2.312596993903071e-7	0.21833333333333377
2.311626037254655e-7	0.22000000000000045
2.3103915980371426e-7	0.22166666666666712
2.308664366346136e-7	0.2233333333333338
2.3067763699202715e-7	0.22500000000000048
2.3052748066021422e-7	0.22666666666666715
2.3041934404943731e-7	0.22833333333333383
2.3032322449267895e-7	0.2300000000000005
2.302134718412674e-7	0.2316666666666672
2.3005798421849022e-7	0.23333333333333386
2.2986859882223598e-7	0.23500000000000054
2.2970198276794918e-7	0.23666666666666722
2.2958309608966943e-7	0.2383333333333339
2.294853778117556e-7	0.24000000000000057
2.293847614076583e-7	0.24166666666666725
2.2924771858612303e-7	0.24333333333333393
2.290654030900896e-7	0.2450000000000006
2.2888565931467042e-7	0.24666666666666728
2.287521754240629e-7	0.24833333333333396
2.286511406879299e-7	0.2500000000000006
2.2855542791688777e-7	0.25166666666666726
2.2843514058124015e-7	0.2533333333333339
2.2826625656335864e-7	0.25500000000000056
2.280793278686133e-7	0.2566666666666672
2.2792917420133563e-7	0.25833333333333386
2.2782134934118403e-7	0.2600000000000005
2.2772615881905267e-7	0.26166666666666716
2.2761888640587813e-7	0.2633333333333338
2.2746730410361238e-7	0.26500000000000046
2.2728064674737425e-7	0.2666666666666671
2.2711444191969576e-7	0.26833333333333376
2.2699556945227073e-7	0.2700000000000004
2.2689868872660668e-7	0.27166666666666706
2.2679991484864104e-7	0.2733333333333337
2.266664793637574e-7	0.27500000000000036
2.2648759712140532e-7	0.276666666666667
2.2630896401309997e-7	0.27833333333333365
2.2617536599156551e-7	0.2800000000000003
2.2607493299631187e-7	0.28166666666666695
2.2598051652167328e-7	0.2833333333333336
2.2586327474982681e-7	0.28500000000000025
2.2569821522822053e-7	0.2866666666666669
2.255132387496417e-7	0.28833333333333355
2.2536310995135977e-7	0.2900000000000002
2.252555568738046e-7	0.29166666666666685
2.2516126518823398e-7	0.2933333333333335
2.250563579941911e-7	0.29500000000000015
2.2490862017221502e-7	0.2966666666666668
2.247247632425342e-7	0.29833333333333345
2.2455904336027288e-7	0.3000000000000001
2.244401642315097e-7	0.30166666666666675
2.2434408997185074e-7	0.3033333333333334
2.24247070246264e-7	0.30500000000000005
2.24117144842495e-7	0.3066666666666667
2.2394172161099846e-7	0.30833333333333335
2.23764273332705e-7	0.31
2.236305656211357e-7	0.31166666666666665
2.2353069129010805e-7	0.3133333333333333
2.234374978371534e-7	0.31499999999999995
2.2332317950457536e-7	0.3166666666666666
2.2316192804794355e-7	0.31833333333333325
2.2297899748835448e-7	0.3199999999999999
2.2282894063252456e-7	0.32166666666666655
2.22721621589983e-7	0.3233333333333332
2.2262819898699604e-7	0.32499999999999984
2.2252554865431762e-7	0.3266666666666665
2.2238158914333894e-7	0.32833333333333314
2.2220059170408035e-7	0.3299999999999998
2.2203541494292267e-7	0.33166666666666644
2.2191650383973638e-7	0.3333333333333331
2.2182121117708675e-7	0.33499999999999974
2.2172586211510747e-7	0.3366666666666664
2.2159934243148882e-7	0.33833333333333304
2.2142740441211117e-7	0.3399999999999997
2.212512359989205e-7	0.34166666666666634
2.2111743058772504e-7	0.343333333333333
2.2101807717334054e-7	0.34499999999999964
2.2092603169099334e-7	0.3466666666666663
2.208145257753813e-7	0.34833333333333294
2.2065705440610373e-7	0.3499999999999996
2.2047624215204564e-7	0.35166666666666624
2.203262883249124e-7	0.3533333333333329
2.202191700106937e-7	0.35499999999999954
2.2012660361170333e-7	0.3566666666666662
2.2002610622351426e-7	0.35833333333333284
2.1988585130472416e-7	0.3599999999999995
2.1970777419610954e-7	0.36166666666666614
2.1954322004802407e-7	0.3633333333333328
2.19424264980006e-7	0.36499999999999944
2.1932972282812102e-7	0.3666666666666661
2.1923596493778064e-7	0.36833333333333274
2.1911274927788327e-7	0.3699999999999994
2.1894430757285477e-7	0.37166666666666603
2.1876949318766492e-7	0.3733333333333327
2.1863559673818145e-7	0.37499999999999933
2.1853672693694648e-7	0.376666666666666
2.1844577036134183e-7	0.37833333333333263
2.183369569586091e-7	0.3799999999999993
2.181832345904411e-7	0.38166666666666593
2.1800462413068544e-7	0.3833333333333326
2.1785483106384618e-7	0.38499999999999923
2.177478770626351e-7	0.3866666666666659
2.1765615398905425e-7	0.38833333333333253
2.175577091811931e-7	0.3899999999999992
2.1742107980671221e-7	0.39166666666666583
2.172459696581086e-7	0.3933333333333325
2.1708210162785235e-7	0.39499999999999913
2.1696308616370175e-7	0.3966666666666658
2.1686926165997988e-7	0.39833333333333243
2.1677702477518324e-7	0.3999999999999991
2.16657007001686e-7	0.40166666666666573
2.1649207182505847e-7	0.4033333333333324
2.1631870428251432e-7	0.404999999999999
2.161847385551141e-7	0.4066666666666657
2.16086312843089e-7	0.4083333333333323
2.159963830017375e-7	0.409999999999999
2.1589015863909822e-7	0.4116666666666656
2.157401373104051e-7	0.4133333333333323
2.155637970346902e-7	0.4149999999999989
2.1541420247572773e-7	0.4166666666666656
2.153073852539933e-7	0.4183333333333322
2.1521649395950249e-7	0.4199999999999989
2.1512000314416468e-7	0.4216666666666655
2.149869171574892e-7	0.4233333333333322
2.148148237068881e-7	0.4249999999999988
2.1465172217460804e-7	0.4266666666666655
2.1453263565618386e-7	0.4283333333333321
2.1443950304345094e-7	0.42999999999999877
2.1434871433356761e-7	0.4316666666666654
2.1423178520052488e-7	0.43333333333333207
2.140703552200307e-7	0.4349999999999987
2.1389851045938713e-7	0.43666666666666537
2.1376448922083569e-7	0.438333333333332
2.1366646851816995e-7	0.43999999999999867
2.1357751522899093e-7	0.4416666666666653
2.1347376666369655e-7	0.44333333333333197
2.1332740329782496e-7	0.4449999999999986
2.1315341092176254e-7	0.44666666666666527
2.1300407615498784e-7	0.4483333333333319
2.1289736373830692e-7	0.44999999999999857
2.1280728912387303e-7	0.4516666666666652
2.1271266081868134e-7	0.45333333333333187
2.1258303295468295e-7	0.4549999999999985
2.1241398595606142e-7	0.45666666666666517
2.1225171842331747e-7	0.4583333333333318
2.1213255463337077e-7	0.45999999999999847
2.1204007882857923e-7	0.4616666666666651
2.1195066723933564e-7	0.46333333333333176
2.118367219416939e-7	0.4649999999999984
2.1167879138417334e-7	0.46666666666666506
2.115085537823802e-7	0.4683333333333317
2.1137450856301143e-7	0.46999999999999836
2.1127685911892513e-7	0.471666666666665
2.1118883175574865e-7	0.47333333333333166
2.1108745329456724e-7	0.4749999999999983
2.1094469326854437e-7	0.47666666666666496
2.107731060796425e-7	0.4783333333333316
2.106240737376197e-7	0.47999999999999826
2.1051744480971024e-7	0.4816666666666649
2.1042816733540803e-7	0.48333333333333156
2.1033531494296653e-7	0.4849999999999982
2.1020905549562485e-7	0.48666666666666486
2.1004309447292258e-7	0.4883333333333315
2.0988174309621854e-7	0.48999999999999816
2.0976250203474933e-7	0.4916666666666648
2.0967064839894078e-7	0.49333333333333146
2.0958254332015258e-7	0.4949999999999981
2.094714730560554e-7	0.49666666666666476
2.0931702859883217e-7	0.4983333333333314
2.0914846921016306e-7	0.49999999999999806
2.090144204380806e-7	0.5016666666666647
2.089171049490801e-7	0.5033333333333314
2.088299599911636e-7	0.5049999999999981
2.0873084816130927e-7	0.5066666666666648
2.0859163507580547e-7	0.5083333333333315
2.0842251924335642e-7	0.5099999999999982
2.0827385727173464e-7	0.5116666666666649
2.0816728474315482e-7	0.5133333333333316
2.0807878842177274e-7	0.5149999999999983
2.0798762800922077e-7	0.516666666666665
2.0786464993705067e-7	0.5183333333333318
2.0770178865703315e-7	0.5199999999999985
2.075414191615721e-7	0.5216666666666652
2.0742209949631274e-7	0.5233333333333319
2.073308369432425e-7	0.5249999999999986
2.0724396421201163e-7	0.5266666666666653
2.0713566240004866e-7	0.528333333333332
2.0698468228275146e-7	0.5299999999999987
2.0681788459597783e-7	0.5316666666666654
2.0668387179512138e-7	0.5333333333333321
2.0658686006314042e-7	0.5349999999999988
2.06500557542455e-7	0.5366666666666655
2.0640361064749868e-7	0.5383333333333322
2.0626788277411379e-7	0.5399999999999989
2.061012853715738e-7	0.5416666666666656
2.05953046616969e-7	0.5433333333333323
2.0584650739507993e-7	0.544999999999999
2.05758766913533e-7	0.5466666666666657
2.056692234297941e-7	0.5483333333333325
2.05549428144991e-7	0.5499999999999992
2.053896928089216e-7	0.5516666666666659
2.0523039045983182e-7	0.5533333333333326
2.051110001843881e-7	0.5549999999999993
2.0502029540736544e-7	0.556666666666666
2.0493458352532912e-7	0.5583333333333327
2.0482894802498208e-7	0.5599999999999994
2.0468140560225834e-7	0.5616666666666661
2.0451643134578035e-7	0.5633333333333328
2.0438248071741327e-7	0.5649999999999995
2.042857385475827e-7	0.5666666666666662
2.042002482660621e-7	0.5683333333333329
2.041053726031805e-7	0.5699999999999996
2.039730571112841e-7	0.5716666666666663
2.0380903853478571e-7	0.573333333333333
2.0366128472559808e-7	0.5749999999999997
2.0355476904043712e-7	0.5766666666666664
2.0346776574697856e-7	0.5783333333333331
2.0337976369688704e-7	0.5799999999999998
2.0326305616436002e-7	0.5816666666666666
2.0310645609811218e-7	0.5833333333333333
2.0294828262379383e-7	0.585
2.0282882173816574e-7	0.5866666666666667
2.0273864276276754e-7	0.5883333333333334
2.026540300015256e-7	0.5900000000000001
2.025509568959194e-7	0.5916666666666668
2.0240682330197046e-7	0.5933333333333335
2.0224374974731063e-7	0.5950000000000002
2.0210990658853234e-7	0.5966666666666669
2.0201339934189377e-7	0.5983333333333336
2.0192869776280986e-7	0.6000000000000003
2.0183579962917975e-7	0.601666666666667
2.017068325699256e-7	0.6033333333333337
2.0154542168526746e-7	0.6050000000000004
2.0139821366171873e-7	0.6066666666666671
2.0129169708837935e-7	0.6083333333333338
2.0120540744628101e-7	0.6100000000000005
2.0111887844009857e-7	0.6116666666666672
2.0100516584520278e-7	0.613333333333334
2.0085170815420383e-7	0.6150000000000007
2.0069474571116075e-7	0.6166666666666674
2.005752319789167e-7	0.6183333333333341
2.0048554416618458e-7	0.6200000000000008
2.0040197190596132e-7	0.6216666666666675
2.003013594986669e-7	0.6233333333333342
2.0016059210092862e-7	0.6250000000000009
1.999994756474166e-7	0.6266666666666676
1.9986577282082862e-7	0.6283333333333343
1.9976947340794027e-7	0.630000000000001
1.9968554232363545e-7	0.6316666666666677
1.9959453334550403e-7	0.6333333333333344
1.9946883789145886e-7	0.6350000000000011
1.993100826602756e-7	0.6366666666666678
1.9916348792392569e-7	0.6383333333333345
1.9905696468924816e-7	0.6400000000000012
1.9897136560587114e-7	0.6416666666666679
1.9888624214203787e-7	0.6433333333333346
1.9877542767332557e-7	0.6450000000000014
1.9862510791668342e-7	0.646666666666668
1.9846941778922655e-7	0.6483333333333348
1.9834986275668598e-7	0.6500000000000015
1.9826063546446449e-7	0.6516666666666682
1.98178044641395e-7	0.6533333333333349
1.9807979434460776e-7	0.6550000000000016
1.9794235583958653e-7	0.6566666666666683
1.97783263544693e-7	0.658333333333335
1.9764975034419763e-7	0.6600000000000017
1.975536321197069e-7	0.6616666666666684
1.9747046087204012e-7	0.6633333333333351
1.9738125356383307e-7	0.6650000000000018
1.9725875244347435e-7	0.6666666666666685
1.9710268261974306e-7	0.6683333333333352
1.9695675401720791e-7	0.6700000000000019
1.9685021168669437e-7	0.6716666666666686
1.9676527696077528e-7	0.6733333333333353
1.9668149997542628e-7	0.675000000000002
1.965734863773605e-7	0.6766666666666687
1.9642630455507515e-7	0.6783333333333355
1.962719635706378e-7	0.6800000000000022
1.961523885540828e-7	0.6816666666666689
1.9606358447887828e-7	0.6833333333333356
1.9598192890768473e-7	0.6850000000000023
1.95885946130403e-7	0.686666666666669
1.9575178766828571e-7	0.6883333333333357
1.9559476749364535e-7	0.6900000000000024
1.9546147855820095e-7	0.6916666666666691
1.9536551665311208e-7	0.6933333333333358
1.952830972484776e-7	0.6950000000000025
1.9519560989778029e-7	0.6966666666666692
1.9507622361913945e-7	0.6983333333333359
1.949228694009264e-7	0.7000000000000026
1.947776828714609e-7	0.7016666666666693
1.9467111656013003e-7	0.703333333333336
1.9458681776995945e-7	0.7050000000000027
1.9450433175194348e-7	0.7066666666666694
1.9439902665396858e-7	0.7083333333333361
1.94254963670204e-7	0.7100000000000029
1.9410203178082952e-7	0.7116666666666696
1.9398244699431189e-7	0.7133333333333363
1.9389404171121782e-7	0.715000000000003
1.9381327343026555e-7	0.7166666666666697
1.937194586965063e-7	0.7183333333333364
1.9358853098339068e-7	0.7200000000000031
1.9343364421331444e-7	0.7216666666666698
1.933006377186075e-7	0.7233333333333365
1.932048045993895e-7	0.7250000000000032
1.9312312371511098e-7	0.7266666666666699
1.9303727949449012e-7	0.7283333333333366
1.9292093034195545e-7	0.7300000000000033
1.927703086046506e-7	0.73166666666667
1.926259147744247e-7	0.7333333333333367
1.9251931826502755e-7	0.7350000000000034
1.9243563187387736e-7	0.7366666666666701
1.9235437465070504e-7	0.7383333333333368
1.9225168079728405e-7	0.7400000000000035
1.9211072554981e-7	0.7416666666666702
1.9195927336568275e-7	0.743333333333337
1.9183971344816086e-7	0.7450000000000037
1.9175166965368362e-7	0.7466666666666704
1.9167174780676532e-7	0.7483333333333371
1.9158001496322186e-7	0.7500000000000038
1.914522593793322e-7	0.7516666666666705
1.9129954687002737e-7	0.7533333333333372
1.9116685656683785e-7	0.7550000000000039
1.9107113269356546e-7	0.7566666666666706
1.909901796715019e-7	0.7583333333333373
1.9090590486214865e-7	0.760000000000004
1.907925097910379e-7	0.7616666666666707
1.906446405186557e-7	0.7633333333333374
1.9050111133012138e-7	0.7650000000000041
1.90394486843104e-7	0.7666666666666708
1.9031138354108634e-7	0.7683333333333375
1.9023129826933882e-7	0.7700000000000042
1.9013112417809452e-7	0.7716666666666709
1.8999325046564763e-7	0.7733333333333376
1.8984333527427566e-7	0.7750000000000044
1.8972381399251503e-7	0.7766666666666711
1.896361037090344e-7	0.7783333333333378
1.8955699054856723e-7	0.7800000000000045
1.894672476687731e-7	0.7816666666666712
1.8934261136749342e-7	0.7833333333333379
1.891921215246839e-7	0.7850000000000046
1.8905981002959038e-7	0.7866666666666713
1.8896417586233838e-7	0.788333333333338
1.8888393338301057e-7	0.7900000000000047
1.888011587070082e-7	0.7916666666666714
1.8869063378446072e-7	0.7933333333333381
1.885455231942501e-7	0.7950000000000048
1.884029146026478e-7	0.7966666666666715
1.8829626080574258e-7	0.7983333333333382
1.882137108388804e-7	0.8000000000000049
1.8813473845469275e-7	0.8016666666666716
1.880369917550695e-7	0.8033333333333383
1.8790217604092163e-7	0.805000000000005
1.8775386179115117e-7	0.8066666666666718
1.8763441689273463e-7	0.8083333333333385
1.8754701125445195e-7	0.8100000000000052
1.8746867080920993e-7	0.8116666666666719
1.873808357366613e-7	0.8133333333333386
1.8725925343687777e-7	0.8150000000000053
1.8711101823498666e-7	0.816666666666672
1.8697912684828566e-7	0.8183333333333387
1.868835663998425e-7	0.8200000000000054
1.8680401536741442e-7	0.8216666666666721
1.8672267376729224e-7	0.8233333333333388
1.8661493417226893e-7	0.8250000000000055
1.8647259780735226e-7	0.8266666666666722
1.8633097642606344e-7	0.8283333333333389
1.8622430220105457e-7	0.8300000000000056
1.8614227847990605e-7	0.8316666666666723
1.860643599194134e-7	0.833333333333339
1.8596894912903394e-7	0.8350000000000057
1.8583715721831595e-7	0.8366666666666724
1.8569049231587087e-7	0.8383333333333391
1.8557114822570497e-7	0.8400000000000059
1.8548401614637555e-7	0.8416666666666726
1.8540641910647082e-7	0.8433333333333393
1.8532040702012864e-7	0.845000000000006
1.8520181965797633e-7	0.8466666666666727
1.8505588395001382e-7	0.8483333333333394
1.8492446818285657e-7	0.8500000000000061
1.8482896502192148e-7	0.8516666666666728
1.8475009122553843e-7	0.8533333333333395
1.8467012008471784e-7	0.8550000000000062
1.8456508588116094e-7	0.8566666666666729
1.8442551663611084e-7	0.8583333333333396
1.8428493442357308e-7	0.8600000000000063
1.8417823977046055e-7	0.861666666666673
1.840967147614947e-7	0.8633333333333397
1.8401979451354578e-7	0.8650000000000064
1.839266317027466e-7	0.8666666666666731
1.8379783206512457e-7	0.8683333333333398
1.836528769061374e-7	0.8700000000000065
1.8353367137180499e-7	0.8716666666666733
1.8344678620607624e-7	0.87333333333334
1.8336991169931594e-7	0.8750000000000067
1.8328564355130084e-7	0.8766666666666734
1.831699854015767e-7	0.8783333333333401
1.8302636872746803e-7	0.8800000000000068
1.8289547476513235e-7	0.8816666666666735
1.8280001157222614e-7	0.8833333333333402
1.827217968042305e-7	0.8850000000000069
1.8264313750293582e-7	0.8866666666666736
1.8254072031709256e-7	0.8883333333333403
1.8240392263280114e-7	0.890000000000007
1.8226444709057432e-7	0.8916666666666737
1.8215774932883733e-7	0.8933333333333404
1.8207669327807707e-7	0.8950000000000071
1.8200071982832355e-7	0.8966666666666738
1.8190971617926266e-7	0.8983333333333405
1.8178387062306456e-7	0.9000000000000072
1.8164066695192105e-7	0.9016666666666739
1.8152162528650706e-7	0.9033333333333406
1.8143496394174008e-7	0.9050000000000074
1.8135879287228818e-7	0.9066666666666741
1.812761940556129e-7	0.9083333333333408
1.8116339672857862e-7	0.9100000000000075
1.8102213017456847e-7	0.9116666666666742
1.8089181885727612e-7	0.9133333333333409
1.807963911915067e-7	0.9150000000000076
1.8071881058290273e-7	0.9166666666666743
1.806414076099827e-7	0.918333333333341
1.8054152928215217e-7	0.9200000000000077
1.804074885036755e-7	0.9216666666666744
1.8026916670521587e-7	0.9233333333333411
1.8016247249619255e-7	0.9250000000000078
1.8008185742601768e-7	0.9266666666666745
1.800067828128249e-7	0.9283333333333412
1.7991785483673084e-7	0.9300000000000079
1.7979492383801698e-7	0.9316666666666746
1.7965352361315468e-7	0.9333333333333413
1.795346902255801e-7	0.935000000000008
1.7944822916504677e-7	0.9366666666666748
1.793727451016025e-7	0.9383333333333415
1.7929174278563664e-7	0.9400000000000082
1.7918173877973231e-7	0.9416666666666749
1.790428409975675e-7	0.9433333333333416
1.7891315318152579e-7	0.9450000000000083
1.788177490524845e-7	0.946666666666675
1.7874078173107932e-7	0.9483333333333417
1.7866458446036404e-7	0.9500000000000084
1.785671588372395e-7	0.9516666666666751
1.7843587007959627e-7	0.9533333333333418
1.7829876730601768e-7	0.9550000000000085
1.7819209485736565e-7	0.9566666666666752
1.7811189012562068e-7	0.9583333333333419
1.7803767127233527e-7	0.9600000000000086
1.7795073725679345e-7	0.9616666666666753
1.7783067196575075e-7	0.963333333333342
1.7769111249066327e-7	0.9650000000000087
1.775725180230836e-7	0.9666666666666754
1.7748623104552053e-7	0.9683333333333421
1.7741142777083496e-7	0.9700000000000089
1.773319535658402e-7	0.9716666666666756
1.772246696063462e-7	0.9733333333333423
1.7708816324457644e-7	0.975000000000009
1.7695916332272077e-7	0.9766666666666757
1.7686377562498024e-7	0.9783333333333424
1.767874051594731e-7	0.9800000000000091
1.7671236163252502e-7	0.9816666666666758
1.766173078898703e-7	0.9833333333333425
1.7648874983677842e-7	0.9850000000000092
1.7635291049700186e-7	0.9866666666666759
1.7624627401957582e-7	0.9883333333333426
1.7616645209272974e-7	0.9900000000000093
1.7609304991950125e-7	0.991666666666676
1.7600802459938336e-7	0.9933333333333427
1.7589078105118006e-7	0.9950000000000094
1.7575310851114523e-7	0.9966666666666761
1.7563479870474907e-7	0.9983333333333428
1.7554866715840944e-7	1.0000000000000095


==> csv/lad_comparison_dissipation/rlw.csv <==
2.499999998128999e-7	0.0
2.498967064390456e-7	0.0033333333333333335
2.4979345525366625e-7	0.005
2.49690244480405e-7	0.006666666666666667
2.4958707811606473e-7	0.008333333333333333
2.494839681510541e-7	0.01
2.4938090170678606e-7	0.011666666666666667
2.492778756746361e-7	0.013333333333333334
2.491748838373553e-7	0.015000000000000001
2.4907192930356814e-7	0.016666666666666666
2.4896902317550484e-7	0.018333333333333333
2.488661787758417e-7	0.02
2.487633854464377e-7	0.021666666666666667
2.4866062409145684e-7	0.023333333333333334
2.4855789337863143e-7	0.025
2.484551933079615e-7	0.02666666666666667
2.483525389784802e-7	0.028333333333333335
2.4824995481509404e-7	0.030000000000000002
2.4814742838330517e-7	0.03166666666666667
2.4804493525820703e-7	0.03333333333333333
2.479424696666399e-7	0.034999999999999996
2.4784002050637355e-7	0.03666666666666666
2.477376126464037e-7	0.03833333333333332
2.4763527717297507e-7	0.03999999999999999
2.475330123097308e-7	0.04166666666666665
2.4743078830269383e-7	0.043333333333333314
2.473285838355821e-7	0.04499999999999998
2.472263953556819e-7	0.04666666666666664
2.4712423085659907e-7	0.048333333333333305
2.470221369677006e-7	0.04999999999999997
2.4692012701166277e-7	0.05166666666666663
2.4681816634952725e-7	0.053333333333333295
2.467162270036738e-7	0.05499999999999996
2.466142987600506e-7	0.05666666666666662
2.4651238028639e-7	0.058333333333333286
2.464105164357022e-7	0.05999999999999995
2.463087493964622e-7	0.06166666666666661
2.4620705030287127e-7	0.06333333333333328
2.4610537874281135e-7	0.06499999999999995
2.4600371251182196e-7	0.06666666666666661
2.4590204628083256e-7	0.06833333333333327
2.458004138006231e-7	0.06999999999999994
2.456988767995938e-7	0.0716666666666666
2.455974321691201e-7	0.07333333333333326
2.454960221776048e-7	0.07499999999999993
2.4539461751516e-7	0.07666666666666659
2.452932079677339e-7	0.07833333333333325
2.4519180996662726e-7	0.07999999999999992
2.450904967865597e-7	0.08166666666666658
2.4498929152017013e-7	0.08333333333333325
2.4488814354128863e-7	0.08499999999999991
2.447870026678345e-7	0.08666666666666657
2.446858515803285e-7	0.08833333333333324
2.445846987164657e-7	0.0899999999999999
2.444835991433081e-7	0.09166666666666656
2.4438262169468317e-7	0.09333333333333323
2.442817281789189e-7	0.09499999999999989
2.4418085153854463e-7	0.09666666666666655
2.440799633518509e-7	0.09833333333333322
2.4397905651341034e-7	0.09999999999999988
2.4387817765259e-7	0.10166666666666654
2.4377741558723187e-7	0.10333333333333321
2.4367676276781935e-7	0.10499999999999987
2.4357614636372205e-7	0.10666666666666653
2.434755232982866e-7	0.1083333333333332
2.4337487314340933e-7	0.10999999999999986
2.432742247648889e-7	0.11166666666666653
2.4317366476012126e-7	0.11333333333333319
2.430732393143842e-7	0.11499999999999985
2.429728809261178e-7	0.11666666666666652
2.428725167646917e-7	0.11833333333333318
2.4277212951062666e-7	0.11999999999999984
2.4267171960801193e-7	0.1216666666666665
2.425713634401916e-7	0.12333333333333317
2.424711542658997e-7	0.12499999999999983
2.423710383503419e-7	0.1266666666666665
2.42270937089728e-7	0.1283333333333332
2.421708109601184e-7	0.12999999999999987
2.420706519679072e-7	0.13166666666666654
2.4197050674246157e-7	0.13333333333333322
2.41870492967422e-7	0.1349999999999999
2.417706146395915e-7	0.13666666666666658
2.416707713948085e-7	0.13833333333333325
2.415709063896543e-7	0.13999999999999993
2.414710045250956e-7	0.1416666666666666
2.4137108356470094e-7	0.14333333333333328
2.4127126163620005e-7	0.14499999999999996
2.4117159602710103e-7	0.14666666666666664
2.410720072454353e-7	0.14833333333333332
2.409724038088257e-7	0.15
2.4087276084827636e-7	0.15166666666666667
2.4077307836378736e-7	0.15333333333333335
2.406734509463604e-7	0.15500000000000003
2.4057398340104896e-7	0.1566666666666667
2.404746317630213e-7	0.15833333333333338
2.4037528945086706e-7	0.16000000000000006
2.402759111674868e-7	0.16166666666666674
2.401764804815798e-7	0.1633333333333334
2.400770555688325e-7	0.1650000000000001
2.3997777187645397e-7	0.16666666666666677
2.3987864627983413e-7	0.16833333333333345
2.3977955887488633e-7	0.17000000000000012
2.3968044127187227e-7	0.1716666666666668
2.39581270378153e-7	0.17333333333333348
2.394820652895646e-7	0.17500000000000016
2.393829623414945e-7	0.17666666666666683
2.392840388054651e-7	0.1783333333333335
2.3918520142274247e-7	0.1800000000000002
2.390863445000946e-7	0.18166666666666687
2.389874342867415e-7	0.18333333333333354
2.3888846900632643e-7	0.18500000000000022
2.387895507993676e-7	0.1866666666666669
2.386908111162711e-7	0.18833333333333357
2.3859220732447284e-7	0.19000000000000025
2.384936084176559e-7	0.19166666666666693
2.3839496110511504e-7	0.1933333333333336
2.3829624895554957e-7	0.19500000000000028
2.3819753058873516e-7	0.19666666666666696
2.3809896410043052e-7	0.19833333333333364
2.3800057169509614e-7	0.20000000000000032
2.37902226363218e-7	0.201666666666667
2.378038419514894e-7	0.20333333333333367
2.377053895941117e-7	0.20500000000000035
2.37606892827813e-7	0.20666666666666703
2.3750849376114047e-7	0.2083333333333337
2.3741029453461238e-7	0.21000000000000038
2.3731219389588887e-7	0.21166666666666706
2.372140679440804e-7	0.21333333333333374
2.371158824843178e-7	0.2150000000000004
2.370176241939248e-7	0.2166666666666671
2.3691940276293622e-7	0.21833333333333377
2.3682137584302154e-7	0.22000000000000045
2.3672350124570585e-7	0.22166666666666712
2.366256333097283e-7	0.2233333333333338
2.3652771075077794e-7	0.22500000000000048
2.3642970603532376e-7	0.22666666666666715
2.3633168311221198e-7	0.22833333333333383
2.3623381650850206e-7	0.2300000000000005
2.3613614708040132e-7	0.2316666666666672
2.3603852916664891e-7	0.23333333333333386
2.3594086906442158e-7	0.23500000000000054
2.3584312858204726e-7	0.23666666666666722
2.3574532459491593e-7	0.2383333333333339
2.356476196396784e-7	0.24000000000000057
2.3555012962361843e-7	0.24166666666666725
2.3545275285030698e-7	0.24333333333333393
2.3535535120799977e-7	0.2450000000000006
2.3525787362643769e-7	0.24666666666666728
2.3516031566472861e-7	0.24833333333333396
2.3506278390428292e-7	0.2500000000000006
2.3496545553669534e-7	0.25166666666666726
2.348682994757212e-7	0.2533333333333339
2.3477115007608518e-7	0.25500000000000056
2.3467394072440584e-7	0.2566666666666672
2.3457663811399243e-7	0.25833333333333386
2.3447930219688828e-7	0.2600000000000005
2.3438212526372126e-7	0.26166666666666716
2.3428516504608865e-7	0.2633333333333338
2.341882665568562e-7	0.26500000000000046
2.3409131699736463e-7	0.2666666666666671
2.339942799522987e-7	0.26833333333333376
2.338971660797995e-7	0.2700000000000004
2.338001436896775e-7	0.27166666666666706
2.3370335222594463e-7	0.2733333333333337
2.3360668821581498e-7	0.27500000000000036
2.3350999756033275e-7	0.276666666666667
2.3341322874514958e-7	0.27833333333333365
2.3331635778944815e-7	0.2800000000000003
2.3321950726185037e-7	0.28166666666666695
2.3312286812071648e-7	0.2833333333333336
2.330264150529615e-7	0.28500000000000025
2.3292998063695336e-7	0.2866666666666669
2.3283347472258242e-7	0.28833333333333355
2.3273686755587164e-7	0.2900000000000002
2.326402124275262e-7	0.29166666666666685
2.3254371361858261e-7	0.2933333333333335
2.324474479564742e-7	0.29500000000000015
2.3235126000997752e-7	0.2966666666666668
2.3225501477597277e-7	0.29833333333333345
2.3215867539505552e-7	0.3000000000000001
2.3206224453176105e-7	0.30166666666666675
2.319658958249704e-7	0.3033333333333334
2.3186979181133438e-7	0.30500000000000005
2.3177383301486998e-7	0.3066666666666667
2.3167784624078536e-7	0.30833333333333335
2.3158177464566165e-7	0.31
2.314855929164139e-7	0.31166666666666665
2.3138941163125537e-7	0.3133333333333333
2.3129345150252334e-7	0.31499999999999995
2.3119769743118468e-7	0.3166666666666666
2.311019646761281e-7	0.31833333333333325
2.3100615731408425e-7	0.3199999999999999
2.3091023804155952e-7	0.32166666666666655
2.3081425792881305e-7	0.3233333333333332
2.307184328032008e-7	0.32499999999999984
2.3062285592345688e-7	0.3266666666666665
2.3052736430884124e-7	0.32833333333333314
2.3043181940352042e-7	0.3299999999999998
2.303361710254137e-7	0.33166666666666644
2.3024041784225346e-7	0.3333333333333331
2.3014473837790206e-7	0.33499999999999974
2.300493138207571e-7	0.3366666666666664
2.299540486916385e-7	0.33833333333333304
2.2985876135805938e-7	0.3399999999999997
2.297633807657462e-7	0.34166666666666634
2.2966787849298953e-7	0.343333333333333
2.2957236822662708e-7	0.34499999999999964
2.294770773403343e-7	0.3466666666666663
2.293820111631817e-7	0.34833333333333294
2.2928697562818456e-7	0.3499999999999996
2.2919186015712967e-7	0.35166666666666624
2.2909662522607732e-7	0.3533333333333329
2.290013147998593e-7	0.35499999999999954
2.2890615625215105e-7	0.3566666666666662
2.288112597170766e-7	0.35833333333333284
2.2871646221389597e-7	0.3599999999999995
2.2862160831138567e-7	0.36166666666666614
2.2852664560701896e-7	0.3633333333333328
2.2843156699536848e-7	0.36499999999999944
2.283365510002966e-7	0.3666666666666661
2.282417965737693e-7	0.36833333333333274
2.2814722022701517e-7	0.3699999999999994
2.2805262345215738e-7	0.37166666666666603
2.2795793164220868e-7	0.3733333333333327
2.2786310882594307e-7	0.37499999999999933
2.2776826158477093e-7	0.376666666666666
2.2767363772047133e-7	0.37833333333333263
2.2757924922345296e-7	0.3799999999999993
2.2748490380308795e-7	0.38166666666666593
2.2739047667030832e-7	0.3833333333333326
2.272959243043715e-7	0.38499999999999923
2.272012813442359e-7	0.3866666666666659
2.2710678004855822e-7	0.38833333333333253
2.2701255719681512e-7	0.3899999999999992
2.2691844803190975e-7	0.39166666666666583
2.2682427935905025e-7	0.3933333333333325
2.267299996638883e-7	0.39499999999999913
2.2663559118285548e-7	0.3966666666666658
2.2654123466026022e-7	0.39833333333333243
2.2644714858799375e-7	0.3999999999999991
2.2635325080955226e-7	0.40166666666666573
2.2625934192888053e-7	0.4033333333333324
2.2616533135177974e-7	0.404999999999999
2.2607118532746995e-7	0.4066666666666657
2.2597699933513127e-7	0.4083333333333323
2.2588303227877304e-7	0.409999999999999
2.2578931924144285e-7	0.4116666666666656
2.2569565949481785e-7	0.4133333333333323
2.2560191581533218e-7	0.4149999999999989
2.255080406854404e-7	0.4166666666666656
2.254140611945843e-7	0.4183333333333322
2.2532021670684799e-7	0.4199999999999989
2.2522666220936571e-7	0.4216666666666655
2.2513323116868378e-7	0.4233333333333322
2.2503974594911824e-7	0.4249999999999988
2.249461479308934e-7	0.4266666666666655
2.2485241091274588e-7	0.4283333333333321
2.2475870986582436e-7	0.42999999999999877
2.2466528148967768e-7	0.4316666666666654
2.2457205917092438e-7	0.43333333333333207
2.2447883285536818e-7	0.4349999999999987
2.243855030670261e-7	0.43666666666666537
2.242920289496908e-7	0.438333333333332
2.2419850154165033e-7	0.43999999999999867
2.24105188184609e-7	0.4416666666666653
2.2401214527789648e-7	0.44333333333333197
2.239191636554949e-7	0.4449999999999986
2.2382610076476794e-7	0.44666666666666527
2.2373290109456434e-7	0.4483333333333319
2.2363958596116618e-7	0.44999999999999857
2.2354639472865756e-7	0.4516666666666652
2.2345350014774112e-7	0.45333333333333187
2.2336074501083658e-7	0.4549999999999985
2.2326794058002974e-7	0.45666666666666517
2.231750180214931e-7	0.4583333333333318
2.2308194802533876e-7	0.45999999999999847
2.2298890067773414e-7	0.4616666666666651
2.2289612600090436e-7	0.46333333333333176
2.228035769213932e-7	0.4649999999999984
2.227110269537036e-7	0.46666666666666506
2.2261837484549574e-7	0.4683333333333317
2.2252557174695653e-7	0.46999999999999836
2.2243270292321426e-7	0.471666666666665
2.223400410450438e-7	0.47333333333333166
2.2224766071943236e-7	0.4749999999999983
2.221553554448974e-7	0.47666666666666496
2.2206296845794782e-7	0.4783333333333316
2.2197044247107556e-7	0.47999999999999826
2.218777899187785e-7	0.4816666666666649
2.217852488328731e-7	0.48333333333333156
2.216930092835412e-7	0.4849999999999982
2.2160092782996799e-7	0.48666666666666486
2.2150879974702775e-7	0.4883333333333315
2.2141655131591165e-7	0.48999999999999816
2.2132414700948289e-7	0.4916666666666648
2.2123174936439227e-7	0.49333333333333146
2.211396288309686e-7	0.4949999999999981
2.2104774233255853e-7	0.49666666666666476
2.2095586826864633e-7	0.4983333333333314
2.2086389250830507e-7	0.49999999999999806
2.2077175598766985e-7	0.5016666666666647
2.206795466364042e-7	0.5033333333333314
2.2058753046394486e-7	0.5049999999999981
2.2049581049898848e-7	0.5066666666666648
2.2040417713142801e-7	0.5083333333333315
2.203124651600774e-7	0.5099999999999982
2.2022061152426886e-7	0.5116666666666649
2.2012862022080526e-7	0.5133333333333316
2.200367252847002e-7	0.5149999999999983
2.1994513810241756e-7	0.516666666666665
2.1985372367083755e-7	0.5183333333333318
2.197622710475855e-7	0.5199999999999985
2.196706945234439e-7	0.5216666666666652
2.195789563508299e-7	0.5233333333333319
2.1948721151687778e-7	0.5249999999999986
2.193957353568976e-7	0.5266666666666653
2.1930451366003467e-7	0.528333333333332
2.1921330972674014e-7	0.5299999999999987
2.1912200454110575e-7	0.5316666666666654
2.1903053992744503e-7	0.5333333333333321
2.1893898116687183e-7	0.5349999999999988
2.1884761292056965e-7	0.5366666666666655
2.1875655020764384e-7	0.5383333333333322
2.1866558297389815e-7	0.5399999999999989
2.1857454335361126e-7	0.5416666666666656
2.1848335807206354e-7	0.5433333333333323
2.1839202624107656e-7	0.544999999999999
2.1830077923112867e-7	0.5466666666666657
2.1820984263953846e-7	0.5483333333333325
2.1811909212132718e-7	0.5499999999999992
2.1802831051687122e-7	0.5516666666666659
2.1793740279107965e-7	0.5533333333333326
2.178463294200128e-7	0.5549999999999993
2.1775523340039626e-7	0.556666666666666
2.1766440427839484e-7	0.5583333333333327
2.1757383894538407e-7	0.5599999999999994
2.174833055867964e-7	0.5616666666666661
2.1739267186404732e-7	0.5633333333333328
2.1730187382829058e-7	0.5649999999999995
2.1721096787885585e-7	0.5666666666666662
2.1712024489417558e-7	0.5683333333333329
2.1702983321603142e-7	0.5699999999999996
2.1693953344836814e-7	0.5716666666666663
2.1684916085007444e-7	0.573333333333333
2.167586465873228e-7	0.5749999999999997
2.1666797467290166e-7	0.5766666666666664
2.1657737248048647e-7	0.5783333333333331
2.164870815946074e-7	0.5799999999999998
2.1639699410158642e-7	0.5816666666666666
2.16306878186856e-7	0.5833333333333333
2.1621664192394974e-7	0.585
2.1612623024580557e-7	0.5866666666666667
2.1603578392870304e-7	0.5883333333333334
2.1594559740378827e-7	0.5900000000000001
2.1585568799054045e-7	0.5916666666666668
2.1576581943349993e-7	0.5933333333333335
2.1567585317683324e-7	0.5950000000000002
2.1558572393942654e-7	0.5966666666666669
2.1549547257748713e-7	0.5983333333333336
2.1540538952535826e-7	0.6000000000000003
2.1531562666154969e-7	0.601666666666667
2.1522598769863066e-7	0.6033333333333337
2.1513628611913305e-7	0.6050000000000004
2.1504643532566092e-7	0.6066666666666671
2.1495642554825167e-7	0.6083333333333338
2.1486646595292314e-7	0.6100000000000005
2.1477681899639833e-7	0.6116666666666672
2.1468738831131873e-7	0.613333333333334
2.1459793986267073e-7	0.6150000000000007
2.1450836973357923e-7	0.6166666666666674
2.1441862330107142e-7	0.6183333333333341
2.1432882313376922e-7	0.6200000000000008
2.142392787618519e-7	0.6216666666666675
2.1415002215974255e-7	0.6233333333333342
2.1406081707198155e-7	0.6250000000000009
2.1397151828139727e-7	0.6266666666666676
2.1388205073691324e-7	0.6283333333333343
2.137924566270044e-7	0.630000000000001
2.1370301306333772e-7	0.6316666666666677
2.1361389634932948e-7	0.6333333333333344
2.1352491996751155e-7	0.6350000000000011
2.1343588096911503e-7	0.6366666666666678
2.1334670030626057e-7	0.6383333333333345
2.1325734644861427e-7	0.6400000000000012
2.1316803122672923e-7	0.6416666666666679
2.1307902553502345e-7	0.6433333333333346
2.1299024988152837e-7	0.6450000000000014
2.1290146401398147e-7	0.646666666666668
2.1281255913052632e-7	0.6483333333333348
2.1272347661138724e-7	0.6500000000000015
2.1263432659068826e-7	0.6516666666666682
2.1254541904269786e-7	0.6533333333333349
2.124568112549241e-7	0.6550000000000016
2.1236826786008578e-7	0.6566666666666683
2.122796316506026e-7	0.658333333333335
2.1219083157220098e-7	0.6600000000000017
2.1210189071751984e-7	0.6616666666666684
2.1201308619822612e-7	0.6633333333333351
2.1192461385766137e-7	0.6650000000000018
2.1183629295151718e-7	0.6666666666666685
2.1174791742240018e-7	0.6683333333333352
2.1165940111700365e-7	0.6700000000000019
2.1157070628774477e-7	0.6716666666666686
2.1148203277476796e-7	0.6733333333333353
2.11393667903792e-7	0.675000000000002
2.1130554372916777e-7	0.6766666666666687
2.1121741955454354e-7	0.6783333333333355
2.1112917991672475e-7	0.6800000000000022
2.1104075775824072e-7	0.6816666666666689
2.109522556636989e-7	0.6833333333333356
2.1086398671599227e-7	0.6850000000000023
2.1077602507801885e-7	0.686666666666669
2.1068813982338952e-7	0.6883333333333357
2.1060016708318585e-7	0.6900000000000024
2.1051203047406375e-7	0.6916666666666691
2.1042374065416425e-7	0.6933333333333358
2.103355791760464e-7	0.6950000000000025
2.1024774587985462e-7	0.6966666666666692
2.1016008000529496e-7	0.6983333333333359
2.100723652809222e-7	0.7000000000000026
2.0998451155662679e-7	0.7016666666666693
2.0989647397939848e-7	0.703333333333336
2.0980844572804358e-7	0.7050000000000027
2.0972071945735138e-7	0.7066666666666694
2.0963324409706274e-7	0.7083333333333361
2.095457771744691e-7	0.7100000000000029
2.094581996736622e-7	0.7116666666666696
2.0937044009627925e-7	0.7133333333333363
2.0928258637198383e-7	0.715000000000003
2.091949538041149e-7	0.7166666666666697
2.0910763520731734e-7	0.7183333333333364
2.0902040587245097e-7	0.7200000000000031
2.0893309393699155e-7	0.7216666666666698
2.0884561902079213e-7	0.7233333333333365
2.0875798423247716e-7	0.7250000000000032
2.086704582460186e-7	0.7266666666666699
2.0858326488237822e-7	0.7283333333333366
2.0849625315122466e-7	0.7300000000000033
2.084091956788825e-7	0.73166666666667
2.0832200275933133e-7	0.7333333333333367
2.0823462421049044e-7	0.7350000000000034
2.0814723766804377e-7	0.7366666666666701
2.0806014555674324e-7	0.7383333333333368
2.079733190107902e-7	0.7400000000000035
2.078865088961379e-7	0.7416666666666702
2.0779959131189685e-7	0.743333333333337
2.0771249209516895e-7	0.7450000000000037
2.076252862970307e-7	0.7466666666666704
2.0753828877673186e-7	0.7483333333333371
2.0745161366519937e-7	0.7500000000000038
2.0736503580920385e-7	0.7516666666666705
2.07278381125775e-7	0.7533333333333372
2.0719156568205221e-7	0.7550000000000039
2.0710458814576782e-7	0.7566666666666706
2.0701769853914698e-7	0.7583333333333373
2.0693114244352273e-7	0.760000000000004
2.068447768621695e-7	0.7616666666666707
2.0675838152683923e-7	0.7633333333333374
2.0667184763567548e-7	0.7650000000000041
2.0658512633886517e-7	0.7666666666666708
2.0649838194941594e-7	0.7683333333333375
2.0641192177706102e-7	0.7700000000000042
2.0632573871637305e-7	0.7716666666666709
2.0623958452148372e-7	0.7733333333333376
2.0615332463336244e-7	0.7750000000000044
2.0606688400093276e-7	0.7766666666666711
2.0598032657304088e-7	0.7783333333333378
2.0589396454440134e-7	0.7800000000000045
2.0580792359226052e-7	0.7816666666666712
2.0572200121193873e-7	0.7833333333333379
2.056360042246297e-7	0.7850000000000046
2.0554984958565115e-7	0.7866666666666713
2.0546352086370234e-7	0.788333333333338
2.0537726941327605e-7	0.7900000000000047
2.0529134792113268e-7	0.7916666666666714
2.05205628933669e-7	0.7933333333333381
2.0511988729765562e-7	0.7950000000000048
2.050340124348793e-7	0.7966666666666715
2.0494794883418876e-7	0.7983333333333382
2.0486184526546936e-7	0.8000000000000049
2.0477601792023847e-7	0.8016666666666716
2.0469047568028031e-7	0.8033333333333383
2.0460497340835104e-7	0.805000000000005
2.0451936988408193e-7	0.8066666666666718
2.0443358828003966e-7	0.8083333333333385
2.0434767789012653e-7	0.8100000000000052
2.0426194824452182e-7	0.8116666666666719
2.0417654500448634e-7	0.8133333333333386
2.040912692180541e-7	0.8150000000000053
2.0400592637415116e-7	0.816666666666672
2.0392043031947082e-7	0.8183333333333387
2.0383475352048208e-7	0.8200000000000054
2.0374913889398272e-7	0.8216666666666721
2.0366384889669575e-7	0.8233333333333388
2.035787760590324e-7	0.8250000000000055
2.0349368501371146e-7	0.8266666666666722
2.034084674029657e-7	0.8283333333333389
2.0332305616932445e-7	0.8300000000000056
2.0323759430951327e-7	0.8316666666666723
2.03152398903228e-7	0.833333333333339
2.0306749748399966e-7	0.8350000000000057
2.0298264358231677e-7	0.8366666666666724
2.0289769464554297e-7	0.8383333333333391
2.0281256896126365e-7	0.8400000000000059
2.0272730383297244e-7	0.8416666666666726
2.0264220657040255e-7	0.8433333333333393
2.0255743926611558e-7	0.845000000000006
2.0247280874130524e-7	0.8466666666666727
2.0238811782036237e-7	0.8483333333333394
2.0230327990589103e-7	0.8500000000000061
2.0221825458577314e-7	0.8516666666666728
2.0213327411866544e-7	0.8533333333333395
2.0204861472805646e-7	0.8550000000000062
2.0196418315521214e-7	0.8566666666666729
2.0187974048013757e-7	0.8583333333333396
2.017951761246195e-7	0.8600000000000063
2.0171042214300883e-7	0.861666666666673
2.0162560021574905e-7	0.8633333333333397
2.0154103319569572e-7	0.8650000000000064
2.014567681563051e-7	0.8666666666666731
2.013725630689578e-7	0.8683333333333398
2.0128826605514405e-7	0.8700000000000065
2.0120379362609242e-7	0.8716666666666733
2.011191768680476e-7	0.87333333333334
2.0103470710353122e-7	0.8750000000000067
2.0095057173818986e-7	0.8766666666666734
2.0086658736317986e-7	0.8783333333333401
2.0078254481248337e-7	0.8800000000000068
2.006983588209721e-7	0.8816666666666735
2.0061398586790347e-7	0.8833333333333402
2.0052964044836585e-7	0.8850000000000069
2.004456085558104e-7	0.8866666666666736
2.0036181602733905e-7	0.8883333333333403
2.0027802127842165e-7	0.890000000000007
2.0019411062222048e-7	0.8916666666666737
2.0011000634312381e-7	0.8933333333333404
2.0002582701295069e-7	0.8950000000000071
1.9994188749095088e-7	0.8966666666666738
1.9985825483459507e-7	0.8983333333333405
1.9977469323251285e-7	0.9000000000000072
1.9969104592121312e-7	0.9016666666666739
1.9960722896783523e-7	0.9033333333333406
1.9952325613914468e-7	0.9050000000000074
1.994394169813063e-7	0.9066666666666741
1.9935591177855372e-7	0.9083333333333408
1.9927256511564906e-7	0.9100000000000075
1.9918917226746657e-7	0.9116666666666742
1.9910563686664773e-7	0.9133333333333409
1.990219131720039e-7	0.9150000000000076
1.9893820102367954e-7	0.9166666666666743
1.988547961850884e-7	0.918333333333341
1.9877163826009792e-7	0.9200000000000077
1.9868848877280243e-7	0.9216666666666744
1.9860522826320448e-7	0.9233333333333411
1.985217772393355e-7	0.9250000000000078
1.984382351771785e-7	0.9266666666666745
1.9835492004460775e-7	0.9283333333333412
1.9827191755084073e-7	0.9300000000000079
1.981890007662912e-7	0.9316666666666746
1.9810600049297022e-7	0.9333333333333413
1.9802283368619555e-7	0.935000000000008
1.979395052309485e-7	0.9366666666666748
1.9785629445934205e-7	0.9383333333333415
1.9777341453419695e-7	0.9400000000000082
1.9769070780384368e-7	0.9416666666666749
1.9760795844092627e-7	0.9433333333333416
1.9752507274262143e-7	0.9450000000000083
1.9744199519777794e-7	0.946666666666675
1.973589194292913e-7	0.9483333333333417
1.9727613675968314e-7	0.9500000000000084
1.9719361299408433e-7	0.9516666666666751
1.9711110432751866e-7	0.9533333333333418
1.9702849085589946e-7	0.9550000000000085
1.969456895345445e-7	0.9566666666666752
1.9686278651676048e-7	0.9583333333333419
1.967800966617972e-7	0.9600000000000086
1.966977221101729e-7	0.9616666666666753
1.9661544348181792e-7	0.963333333333342
1.965330862496728e-7	0.9650000000000087
1.9645056914541215e-7	0.9666666666666754
1.9636788373134095e-7	0.9683333333333421
1.9628530045778803e-7	0.9700000000000089
1.9620304270162592e-7	0.9716666666666756
1.9612097101884274e-7	0.9733333333333423
1.960388651411904e-7	0.975000000000009
1.959566260367751e-7	0.9766666666666757
1.9587419775035642e-7	0.9783333333333424
1.9579174903583407e-7	0.9800000000000091
1.9570959031156576e-7	0.9816666666666758
1.956276953762881e-7	0.9833333333333425
1.9554582886271987e-7	0.9850000000000092
1.9546385576774128e-7	0.9866666666666759
1.9538170370481112e-7	0.9883333333333426
1.9529943529050797e-7	0.9900000000000093
1.9521736982497373e-7	0.991666666666676
1.951356209950461e-7	0.9933333333333427
1.9505397785835044e-7	0.9950000000000094
1.949722645555596e-7	0.9966666666666761
1.9489039226883165e-7	0.9983333333333428
1.9480834723140106e-7	1.0000000000000095


==> csv/lad_comparison_oscillation/igr.csv <==
1.499289262965089	0.9989197770089759	0.001
1.4994020023659225	0.999132675979455	0.003
1.4995091869101156	0.999335124210457	0.005
1.499605280074373	0.9995166561911182	0.007
1.4996857871154017	0.9996687680831724	0.009
1.4997484373305665	0.9997871559222753	0.011
1.4997935292978921	0.9998723726243124	0.013
1.4998234460053088	0.9999289141758941	0.015
1.4998416882471788	0.9999633929001521	0.017
1.4998518808239554	0.9999826579818726	0.019
1.4998570812731287	0.9999924876989423	0.021
1.4998594938901284	0.9999970481361268	0.023
1.4998605057074292	0.9999989608505481	0.025
1.4998608859861067	0.9999996798120422	0.027
1.4998610121650306	0.9999999184303399	0.029
1.4998610479802696	0.9999999862020467	0.031
1.4998610559251047	1.000000001263211	0.033
1.499861056747625	1.0000000028427625	0.035
1.4998610562875518	1.0000000019867965	0.037
1.499861055840163	1.0000000011485477	0.039
1.4998610555628573	1.0000000006283742	0.041
1.4998610554084215	1.0000000003385998	0.043
1.4998610553248775	1.000000000181834	0.045
1.4998610552799827	1.0000000000975917	0.047
1.499861055255886	1.0000000000523732	0.049
1.4998610552429539	1.0000000000281095	0.051
1.4998610552360119	1.0000000000150833	0.053
1.499861055232286	1.0000000000080926	0.055
1.4998610552302873	1.0000000000043423	0.057
1.499861055229215	1.0000000000023301	0.059
1.499861055228639	1.0000000000012506	0.061
1.4998610552283282	1.0000000000006708	0.063
1.499861055228163	1.0000000000003573	0.065
1.4998610552280767	1.0000000000001934	0.067
1.4998610552280296	1.0000000000001064	0.069
1.4998610552280072	1.0000000000000657	0.071
1.499861055227991	1.0000000000000357	0.073
1.4998610552279836	1.0000000000000215	0.075
1.4998610552279805	1.000000000000014	0.077
1.4998610552279794	1.0000000000000109	0.079
1.4998610552279785	1.00000000000001	0.081
1.4998610552279763	1.0000000000000073	0.083
1.4998610552279756	1.0000000000000067	0.085
1.4998610552279732	1.0000000000000038	0.087
1.4998610552279725	1.0000000000000027	0.089
1.4998610552279725	1.0000000000000044	0.091
1.4998610552279725	1.0000000000000042	0.093
1.4998610552279719	0.9999999999999992	0.095
1.499861055227972	1.0	0.097
1.499861055227974	1.0000000000000002	0.099
1.4998610552279728	1.0000000000000007	0.101
1.499861055227972	0.9999999999999999	0.103
1.499861055227971	0.9999999999999999	0.105
1.4998610552279714	0.9999999999999999	0.107
1.4998610552279716	1.0	0.109
1.4998610552279708	0.9999999999999978	0.111
1.4998610552279714	0.9999999999999964	0.113
1.4998610552279725	0.9999999999999967	0.115
1.499861055227973	0.9999999999999983	0.117
1.499861055227973	1.0000000000000004	0.119
1.4998610552279719	1.0000000000000013	0.121
1.4998610552279708	1.0000000000000013	0.123
1.4998610552279703	0.9999999999999989	0.125
1.4998610552279712	0.9999999999999983	0.127
1.499861055227972	0.999999999999999	0.129
1.4998610552279716	1.0000000000000016	0.131
1.499861055227971	1.0000000000000013	0.133
1.4998610552279708	1.0000000000000016	0.135
1.4998610552279728	1.000000000000002	0.137
1.4998610552279712	1.000000000000001	0.139
1.4998610552279723	1.0000000000000022	0.141
1.4998610552279723	1.0000000000000004	0.143
1.4998610552279723	1.0000000000000009	0.145
1.4998610552279725	1.0000000000000007	0.147
1.4998610552279734	1.0000000000000009	0.149
1.4998610552279736	1.0000000000000004	0.151
1.499861055227971	0.9999999999999976	0.153
1.4998610552279712	0.9999999999999974	0.155
1.4998610552279719	0.9999999999999982	0.157
1.4998610552279714	0.9999999999999999	0.159
1.4998610552279716	0.9999999999999997	0.161
1.499861055227973	1.0000000000000009	0.163
1.4998610552279723	1.0	0.165
1.4998610552279716	0.9999999999999962	0.167
1.499861055227974	0.9999999999999989	0.169
1.4998610552279736	0.9999999999999974	0.171
1.4998610552279732	0.9999999999999984	0.173
1.4998610552279732	0.9999999999999989	0.175
1.4998610552279723	0.9999999999999998	0.177
1.4998610552279728	0.9999999999999999	0.179
1.499861055227974	1.0000000000000013	0.181
1.4998610552279728	1.0000000000000016	0.183
1.4998610552279723	1.0000000000000056	0.185
1.4998610552279705	1.0000000000000022	0.187
1.4998610552279714	1.0000000000000007	0.189
1.499861055227971	0.9999999999999987	0.191
1.4998610552279728	1.0000000000000004	0.193
1.4998610552279725	1.0000000000000009	0.195
1.4998610552279728	1.0000000000000002	0.197
1.4998610552279723	0.9999999999999986	0.199
1.4998610552279716	1.0000000000000002	0.201
1.4998610552279719	1.0000000000000013	0.203
1.499861055227972	1.0	0.205
1.4998610552279743	1.000000000000002	0.207
1.4998610552279725	0.9999999999999994	0.209
1.4998610552279719	1.0000000000000004	0.211
1.4998610552279728	1.0000000000000024	0.213
1.4998610552279716	1.0000000000000027	0.215
1.4998610552279719	1.000000000000002	0.217
1.499861055227971	1.0000000000000016	0.219
1.4998610552279723	1.0000000000000016	0.221
1.499861055227972	1.000000000000002	0.223
1.4998610552279708	1.0000000000000007	0.225
1.4998610552279705	1.000000000000001	0.227
1.499861055227971	1.0	0.229
1.4998610552279734	0.999999999999999	0.231
1.4998610552279745	0.9999999999999961	0.233
1.4998610552279723	0.9999999999999958	0.235
1.49986105522797	1.0000000000000044	0.237
1.499861055227967	1.000000000000007	0.239
1.499861055227971	1.0000000000000044	0.241
1.499861055227978	0.9999999999999911	0.243
1.4998610552279816	0.9999999999999806	0.245
1.4998610552279754	0.9999999999999957	0.247
1.499861055227959	1.0000000000000266	0.249
1.4998610552279503	1.0000000000000409	0.251
1.4998610552279679	1.0000000000000075	0.253
1.4998610552280038	0.9999999999999402	0.255
1.4998610552280178	0.9999999999999127	0.257
1.4998610552279747	0.9999999999999921	0.259
1.4998610552278953	1.0000000000001399	0.261
1.4998610552278622	1.0000000000001936	0.263
1.499861055227946	1.0000000000000242	0.265
1.499861055228093	0.9999999999997231	0.267
1.4998610552281222	0.9999999999996316	0.269
1.4998610552278773	1.0000000000000255	0.271
1.4998610552274327	1.0000000000007303	0.273
1.499861055227108	1.0000000000010938	0.275
1.499861055227133	1.0000000000005855	0.277
1.4998610552271903	0.9999999999996113	0.279
1.499861055226318	0.9999999999996527	0.281
1.4998610552233749	1.0000000000022158	0.283
1.499861055217696	1.0000000000073634	0.285
1.499861055208927	1.0000000000135318	0.287
1.4998610551953258	1.0000000000198508	0.289
1.4998610551708442	1.0000000000299916	0.291
1.499861055122139	1.000000000054721	0.293
1.4998610550258364	1.000000000111285	0.295
1.4998610548435476	1.0000000002220597	0.297
1.4998610545084876	1.0000000004197773	0.299
1.4998610538948969	1.000000000767894	0.301
1.4998610527595246	1.0000000014015384	0.303
1.4998610506387897	1.0000000025919913	0.305
1.499861046667881	1.000000004846645	0.307
1.4998610392492677	1.000000009084686	0.309
1.4998610254271365	1.00000001697934	0.311
1.499860999702821	1.0000000316314313	0.313
1.4998609518126154	1.000000058852624	0.315
1.4998608625934247	1.0000001095446545	0.317
1.4998606963092755	1.0000002040756302	0.319
1.4998603863865814	1.0000003803712674	0.321
1.4998598088390365	1.000000708982611	0.323
1.499858732709334	1.000001321238458	0.325
1.4998567276620411	1.0000024618240742	0.327
1.4998529917643018	1.0000045868214928	0.329
1.4998460306260495	1.0000085463244015	0.331
1.4998330596491591	1.0000159245295412	0.333
1.4998088903608942	1.0000296733102347	0.335
1.4997638554333041	1.0000552929616966	0.337
1.499679942694659	1.0001030332041232	0.339
1.4995235928476052	1.0001919974399418	0.341
1.4992322850244033	1.0003577987332004	0.343
1.4986895650669672	1.000666847447017	0.345
1.4976785651741156	1.0012431115992353	0.347
1.4957956394664143	1.002318326980424	0.349
1.4922907735846436	1.0043258455802684	0.351
1.4857706574938203	1.0080844443891839	0.353
1.473654264014648	1.0151577198366297	0.355
1.4512583875663891	1.028457617713338	0.357
1.4099451069813191	1.05408400795051	0.359
1.33361886940008	1.106040028708147	0.361
1.2001222663401785	1.2065098243011527	0.363
0.9848460286323788	1.4433752554633068	0.365
0.4497580711038168	2.805540027272916	0.367
0.01898408170055865	5.4554875097106335	0.369
0.025958494601416072	5.8808751789398155	0.371
0.04176558860790571	6.01361235854299	0.373
-0.002758246079168843	6.520287728665667	0.375
0.008155647113772025	6.510803764835048	0.377
0.006548167806553539	6.567098007640218	0.379
-0.0003914881065945286	6.649775662093181	0.381
0.0029291699755989633	6.634667888591912	0.383
0.0013577993379436336	6.655339547624994	0.385
0.0005281796563538716	6.6663367116849015	0.387
0.001102369884543032	6.663738499899939	0.389
0.0005185974299794542	6.670234990342682	0.391
0.0004273395646122417	6.671936593767456	0.393
0.00040817684189920975	6.672767025676088	0.395
0.000197712470285267	6.675130190841132	0.397
0.00013106222094767505	6.676172143540292	0.399
3.576058908334994e-5	6.677418872348891	0.401
-7.446142678040299e-5	6.678779090025535	0.403
-0.00015249477041010258	6.679853098019728	0.405
-0.00024017507236624735	6.681005492155822	0.407
-0.0003222328726370379	6.682108954872887	0.409
-0.0003962829952244579	6.68314474646949	0.411
-0.0004695754394457323	6.684175582334083	0.413
-0.0005375350430617136	6.685162129764506	0.415
-0.0006012742460063436	6.68611406372181	0.417
-0.0006615153092449645	6.6870373745799085	0.419
-0.0007172549000066371	6.687923221127123	0.421
-0.0007688768717208477	6.688774992340378	0.423
-0.0008162521778300666	6.68959179911788	0.425
-0.000859174672065418	6.690372173084482	0.427
-0.0008977101188592659	6.69111700242079	0.429
-0.0009317997619154584	6.691825979089332	0.431
-0.000961457854072074	6.692499223912965	0.433
-0.0009867609759162468	6.693137195940433	0.435
-0.0010077870193879392	6.693740230532449	0.437
-0.0010246546835478581	6.694308988237752	0.439
-0.0010374921036893651	6.694844307784416	0.441
-0.00104641815526438	6.6953471525969075	0.443
-0.0010515384409745128	6.695818641077606	0.445
-0.00105293378897688	6.69625995693263	0.447
-0.0010506615401654742	6.696672318101368	0.449
-0.0010447605254659095	6.697056940554527	0.451
-0.0010352561636990773	6.69741498660262	0.453
-0.0010221681881528734	6.697747538519772	0.455
-0.0010055183409404455	6.698055588697306	0.457
-0.0009853378674299909	6.698340053607384	0.459
-0.0009616740482812452	6.6986018075890215	0.461
-0.0009345943403866947	6.698841720472277	0.463
-0.0009041881209599805	6.699060691295695	0.465
-0.0008705664405901827	6.6992596732786795	0.467
-0.0008338603214697108	6.699439687723698	0.469
-0.0007942180876383564	6.699601825552388	0.471
-0.0007518020070554899	6.699747234691196	0.473
-0.0007067846018965851	6.6998770941777686	0.475
-0.00065934510324508	6.699992579426378	0.477
-0.0006096664971051469	6.700094824676197	0.479
-0.0005579334558586627	6.700184887892323	0.481
-0.0005043312364177226	6.7002637215759835	0.483
-0.0004490454552662343	6.700332151713782	0.485
-0.0003922625517066506	6.7003908664490845	0.487
-0.00033417069394063	6.700440415054122	0.489
-0.0002749608471977442	6.70048121626369	0.491
-0.0002148277106986116	6.700513573670818	0.493
-0.00015397026063033894	6.700537695223815	0.495
-9.25917222124989e-5	6.7005537137876905	0.497
-3.089891945052371e-5	6.700561705869016	0.499
3.0898919451490586e-5	6.700561705869016	0.501
9.259172221361111e-5	6.70055371378769	0.503
0.00015397026063152075	6.700537695223813	0.505
0.00021482771069997422	6.700513573670818	0.507
0.00027496084719915754	6.700481216263689	0.509
0.0003341706939418285	6.700440415054118	0.511
0.000392262551707736	6.700390866449076	0.513
0.0004490454552667386	6.7003321517137735	0.515
0.0005043312364183586	6.700263721575972	0.517
0.0005579334558594825	6.700184887892314	0.519
0.0006096664971058774	6.700094824676191	0.521
0.0006593451032456863	6.699992579426374	0.523
0.000706784601897033	6.699877094177768	0.525
0.0007518020070560221	6.699747234691195	0.527
0.0007942180876388257	6.699601825552387	0.529
0.000833860321470234	6.699439687723696	0.531
0.0008705664405907298	6.699259673278673	0.533
0.0009041881209604377	6.699060691295687	0.535
0.0009345943403871792	6.698841720472268	0.537
0.0009616740482815682	6.698601807589013	0.539
0.0009853378674303118	6.698340053607376	0.541
0.0010055183409403915	6.698055588697302	0.543
0.0010221681881526776	6.69774753851977	0.545
0.0010352561636985853	6.69741498660262	0.547
0.0010447605254654462	6.697056940554528	0.549
0.0010506615401648515	6.696672318101371	0.551
0.001052933788976517	6.696259956932635	0.553
0.0010515384409740297	6.695818641077614	0.555
0.0010464181552638557	6.695347152596917	0.557
0.0010374921036887968	6.694844307784429	0.559
0.0010246546835473464	6.694308988237765	0.561
0.001007787019387165	6.693740230532462	0.563
0.0009867609759157956	6.693137195940443	0.565
0.0009614578540714818	6.692499223912972	0.567
0.0009317997619150681	6.691825979089336	0.569
0.0008977101188589437	6.691117002420791	0.571
0.0008591746720652893	6.69037217308448	0.573
0.0008162521778302266	6.689591799117877	0.575
0.0007688768717210878	6.688774992340374	0.577
0.0007172549000067662	6.68792322112712	0.579
0.0006615153092451236	6.687037374579906	0.581
0.0006012742460064867	6.6861140637218055	0.583
0.000537535043061768	6.685162129764502	0.585
0.0004695754394457391	6.68417558233408	0.587
0.00039628299522452044	6.683144746469489	0.589
0.0003222328726371828	6.682108954872889	0.591
0.00024017507236591965	6.6810054921558235	0.593
0.0001524947704097716	6.679853098019731	0.595
7.44614267795257e-5	6.678779090025538	0.597
-3.5760589084468966e-5	6.677418872348892	0.599
-0.00013106222094920572	6.676172143540292	0.601
-0.00019771247028695454	6.675130190841131	0.603
-0.00040817684190111073	6.672767025676089	0.605
-0.00042733956461427655	6.671936593767457	0.607
-0.0005185974299811482	6.670234990342682	0.609
-0.0011023698845443566	6.663738499899938	0.611
-0.0005281796563542744	6.666336711684898	0.613
-0.0013577993379436939	6.65533954762499	0.615
-0.002929169975598957	6.634667888591911	0.617
0.0003914881065944466	6.64977566209318	0.619
-0.006548167806553547	6.5670980076402214	0.621
-0.008155647113772143	6.510803764835049	0.623
0.002758246079169067	6.520287728665669	0.625
-0.0417655886079051	6.013612358542995	0.627
-0.025958494601415878	5.8808751789398155	0.629
-0.01898408170055774	5.455487509710637	0.631
-0.44975807110381516	2.805540027272928	0.633
-0.9848460286323789	1.443375255463312	0.635
-1.2001222663401772	1.2065098243011565	0.637
-1.3336188694000795	1.1060400287081473	0.639
-1.4099451069813191	1.0540840079505092	0.641
-1.4512583875663907	1.0284576177133398	0.643
-1.473654264014649	1.01515771983663	0.645
-1.4857706574938196	1.0080844443891843	0.647
-1.4922907735846458	1.0043258455802688	0.649
-1.495795639466415	1.0023183269804232	0.651
-1.4976785651741165	1.001243111599235	0.653
-1.4986895650669674	1.0006668474470135	0.655
-1.4992322850244022	1.0003577987331973	0.657
-1.4995235928476043	1.0001919974399396	0.659
-1.4996799426946565	1.0001030332041216	0.661
-1.4997638554333026	1.0000552929616966	0.663
-1.4998088903608944	1.0000296733102378	0.665
-1.4998330596491596	1.0000159245295444	0.667
-1.499846030626051	1.0000085463244017	0.669
-1.499852991764301	1.0000045868214877	0.671
-1.4998567276620405	1.0000024618240704	0.673
-1.4998587327093331	1.000001321238453	0.675
-1.4998598088390376	1.000000708982609	0.677
-1.499860386386582	1.0000003803712652	0.679
-1.4998606963092764	1.0000002040756273	0.681
-1.4998608625934258	1.000000109544653	0.683
-1.4998609518126162	1.0000000588526246	0.685
-1.4998609997028207	1.0000000316314315	0.687
-1.4998610254271363	1.0000000169793395	0.689
-1.499861039249268	1.0000000090846854	0.691
-1.4998610466678832	1.0000000048466453	0.693
-1.4998610506387902	1.0000000025919895	0.695
-1.499861052759526	1.0000000014015389	0.697
-1.499861053894898	1.000000000767896	0.699
-1.4998610545084887	1.0000000004197782	0.701
-1.4998610548435485	1.0000000002220621	0.703
-1.4998610550258358	1.0000000001112863	0.705
-1.499861055122136	1.0000000000547211	0.707
-1.4998610551708416	1.0000000000299913	0.709
-1.4998610551953242	1.0000000000198528	0.711
-1.499861055208926	1.000000000013534	0.713
-1.4998610552176952	1.0000000000073652	0.715
-1.4998610552233742	1.0000000000022178	0.717
-1.4998610552263159	0.9999999999996517	0.719
-1.4998610552271905	0.9999999999996133	0.721
-1.4998610552271334	1.0000000000005858	0.723
-1.4998610552271094	1.0000000000010936	0.725
-1.4998610552274332	1.0000000000007292	0.727
-1.4998610552278773	1.000000000000026	0.729
-1.4998610552281217	0.9999999999996316	0.731
-1.4998610552280927	0.9999999999997259	0.733
-1.4998610552279443	1.0000000000000244	0.735
-1.4998610552278595	1.0000000000001954	0.737
-1.4998610552278935	1.0000000000001414	0.739
-1.4998610552279734	0.9999999999999939	0.741
-1.4998610552280165	0.9999999999999108	0.743
-1.4998610552280038	0.9999999999999406	0.745
-1.4998610552279688	1.0000000000000087	0.747
-1.4998610552279512	1.0000000000000417	0.749
-1.4998610552279577	1.0000000000000262	0.751
-1.4998610552279736	0.9999999999999934	0.753
-1.4998610552279814	0.9999999999999815	0.755
-1.4998610552279767	0.9999999999999919	0.757
-1.4998610552279692	1.000000000000005	0.759
-1.4998610552279674	1.0000000000000095	0.761
-1.499861055227969	1.0000000000000022	0.763
-1.4998610552279739	0.9999999999999964	0.765
-1.4998610552279743	0.9999999999999957	0.767
-1.4998610552279732	0.9999999999999986	0.769
-1.4998610552279725	1.0000000000000013	0.771
-1.499861055227972	1.0000000000000024	0.773
-1.4998610552279719	1.0000000000000013	0.775
-1.4998610552279734	1.0000000000000004	0.777
-1.499861055227973	1.0000000000000002	0.779
-1.499861055227972	1.0	0.781
-1.4998610552279712	1.0000000000000004	0.783
-1.4998610552279719	1.0000000000000013	0.785
-1.499861055227973	0.9999999999999992	0.787
-1.499861055227973	0.9999999999999968	0.789
-1.4998610552279723	0.9999999999999984	0.791
-1.499861055227972	0.9999999999999996	0.793
-1.4998610552279732	0.9999999999999999	0.795
-1.4998610552279716	0.9999999999999988	0.797
-1.4998610552279732	1.0000000000000009	0.799
-1.4998610552279728	1.0000000000000004	0.801
-1.4998610552279725	0.9999999999999984	0.803
-1.4998610552279728	0.9999999999999987	0.805
-1.4998610552279725	0.9999999999999982	0.807
-1.499861055227972	0.9999999999999986	0.809
-1.4998610552279716	0.9999999999999992	0.811
-1.4998610552279719	1.0000000000000007	0.813
-1.4998610552279719	1.0000000000000027	0.815
-1.4998610552279725	1.0000000000000033	0.817
-1.4998610552279728	1.0000000000000018	0.819
-1.4998610552279734	1.0000000000000002	0.821
-1.4998610552279732	1.0	0.823
-1.499861055227974	0.9999999999999996	0.825
-1.4998610552279745	0.9999999999999992	0.827
-1.499861055227973	0.9999999999999992	0.829
-1.4998610552279719	1.0000000000000018	0.831
-1.4998610552279716	1.0000000000000009	0.833
-1.4998610552279703	1.0000000000000002	0.835
-1.4998610552279708	1.0000000000000007	0.837
-1.4998610552279712	1.000000000000001	0.839
-1.4998610552279723	1.0000000000000022	0.841
-1.4998610552279723	1.0000000000000018	0.843
-1.4998610552279716	1.0000000000000004	0.845
-1.4998610552279696	1.0000000000000009	0.847
-1.499861055227971	1.0000000000000029	0.849
-1.4998610552279714	1.0000000000000016	0.851
-1.4998610552279716	0.9999999999999999	0.853
-1.4998610552279703	0.9999999999999994	0.855
-1.4998610552279703	0.9999999999999986	0.857
-1.4998610552279716	1.000000000000001	0.859
-1.4998610552279716	1.0	0.861
-1.4998610552279716	0.9999999999999981	0.863
-1.4998610552279712	0.9999999999999966	0.865
-1.4998610552279743	1.0000000000000007	0.867
-1.4998610552279743	0.9999999999999996	0.869
-1.4998610552279736	1.0000000000000004	0.871
-1.4998610552279725	0.9999999999999989	0.873
-1.4998610552279712	0.9999999999999989	0.875
-1.4998610552279725	1.0000000000000013	0.877
-1.499861055227973	1.000000000000005	0.879
-1.499861055227974	1.0000000000000044	0.881
-1.4998610552279732	0.9999999999999989	0.883
-1.4998610552279728	0.999999999999997	0.885
-1.4998610552279725	0.9999999999999971	0.887
-1.4998610552279723	0.9999999999999989	0.889
-1.499861055227972	0.9999999999999997	0.891
-1.4998610552279725	0.9999999999999991	0.893
-1.4998610552279732	0.9999999999999989	0.895
-1.4998610552279728	0.9999999999999989	0.897
-1.4998610552279728	0.9999999999999989	0.899
-1.4998610552279736	1.0000000000000007	0.901
-1.4998610552279728	0.9999999999999991	0.903
-1.499861055227972	0.9999999999999996	0.905
-1.499861055227972	1.0000000000000029	0.907
-1.4998610552279736	1.000000000000003	0.909
-1.4998610552279736	1.0000000000000009	0.911
-1.4998610552279759	1.0000000000000024	0.913
-1.4998610552279759	1.0000000000000009	0.915
-1.4998610552279759	1.0000000000000044	0.917
-1.499861055227977	1.0000000000000084	0.919
-1.4998610552279779	1.0000000000000102	0.921
-1.49986105522798	1.0000000000000142	0.923
-1.4998610552279854	1.0000000000000209	0.925
-1.499861055227992	1.0000000000000338	0.927
-1.4998610552280076	1.0000000000000646	0.929
-1.4998610552280296	1.0000000000001068	0.931
-1.4998610552280762	1.0000000000001938	0.933
-1.4998610552281648	1.0000000000003608	0.935
-1.4998610552283291	1.0000000000006697	0.937
-1.4998610552286376	1.000000000001249	0.939
-1.4998610552292144	1.0000000000023297	0.941
-1.4998610552302882	1.0000000000043439	0.943
-1.499861055232286	1.0000000000080953	0.945
-1.4998610552360108	1.0000000000150864	0.947
-1.4998610552429512	1.0000000000281097	0.949
-1.499861055255884	1.0000000000523774	0.951
-1.4998610552799816	1.0000000000975946	0.953
-1.4998610553248772	1.0000000001818339	0.955
-1.499861055408421	1.0000000003386011	0.957
-1.4998610555628573	1.0000000006283725	0.959
-1.4998610558401617	1.0000000011485441	0.961
-1.4998610562875527	1.0000000019867947	0.963
-1.4998610567476263	1.000000002842762	0.965
-1.4998610559251055	1.0000000012632124	0.967
-1.4998610479802685	0.9999999862020491	0.969
-1.499861012165029	0.999999918430343	0.971
-1.499860885986106	0.9999996798120452	0.973
-1.4998605057074288	0.9999989608505513	0.975
-1.4998594938901297	0.9999970481361296	0.977
-1.4998570812731291	0.9999924876989429	0.979
-1.4998518808239556	0.9999826579818708	0.981
-1.4998416882471797	0.9999633929001496	0.983
-1.499823446005311	0.9999289141758928	0.985
-1.4997935292978921	0.9998723726243112	0.987
-1.499748437330566	0.9997871559222729	0.989
-1.4996857871154028	0.9996687680831741	0.991
-1.4996052800743755	0.9995166561911191	0.993
-1.4995091869101151	0.9993351242104548	0.995
-1.4994020023659214	0.999132675979451	0.997
-1.4992892629650878	0.998919777008971	0.999


==> csv/lad_comparison_oscillation/lad.csv <==
1.4992887450485162	0.9989189018787156	0.001
1.4994011954684126	0.9991312475826747	0.003
1.4995081365541505	0.999333223341305	0.005
1.4996041088956802	0.9995145107068534	0.007
1.4996846434570414	0.9996666571351048	0.009
1.499747441931205	0.9997853092753644	0.011
1.4997927455655393	0.999870913442297	0.013
1.4998228802131692	0.9999278580489168	0.015
1.499841308898623	0.9999626834906583	0.017
1.4998516416513046	0.9999822101357932	0.019
1.499856937767702	0.9999922187550273	0.021
1.49985941102192	0.9999968927463635	0.023
1.4998604591817364	0.9999988735789787	0.025
1.4998608603652983	0.9999996317442114	0.027
1.4998609982286153	0.9999998922813472	0.029
1.4998610404532866	0.9999999720784728	0.031
1.4998610518747733	0.9999999936630531	0.033
1.4998610545717772	0.9999999987599082	0.035
1.4998610551194664	0.9999999997949434	0.037
1.4998610552132265	0.9999999999721322	0.039
1.4998610552263907	0.9999999999970086	0.041
1.4998610552278473	0.9999999999997616	0.043
1.4998610552279659	0.9999999999999872	0.045
1.499861055227972	1.000000000000001	0.047
1.4998610552279703	1.0000000000000018	0.049
1.4998610552279708	1.0000000000000016	0.051
1.4998610552279719	1.0000000000000018	0.053
1.4998610552279708	0.9999999999999996	0.055
1.4998610552279712	0.9999999999999991	0.057
1.4998610552279714	1.0000000000000016	0.059
1.499861055227972	1.0000000000000027	0.061
1.4998610552279725	1.0000000000000029	0.063
1.499861055227973	1.000000000000001	0.065
1.4998610552279712	0.9999999999999984	0.067
1.499861055227971	0.9999999999999994	0.069
1.499861055227972	0.9999999999999998	0.071
1.4998610552279723	0.9999999999999979	0.073
1.499861055227973	0.9999999999999988	0.075
1.4998610552279739	1.0000000000000004	0.077
1.499861055227972	0.9999999999999988	0.079
1.499861055227972	0.9999999999999994	0.081
1.499861055227973	1.0000000000000009	0.083
1.4998610552279716	1.0000000000000004	0.085
1.4998610552279725	1.0	0.087
1.4998610552279723	0.9999999999999996	0.089
1.4998610552279725	0.9999999999999982	0.091
1.499861055227974	0.9999999999999991	0.093
1.499861055227975	1.0000000000000009	0.095
1.4998610552279732	0.9999999999999994	0.097
1.4998610552279725	0.9999999999999969	0.099
1.4998610552279732	0.9999999999999988	0.101
1.499861055227974	1.0000000000000009	0.103
1.499861055227973	0.9999999999999982	0.105
1.4998610552279719	1.0	0.107
1.499861055227971	1.000000000000001	0.109
1.4998610552279714	1.0000000000000022	0.111
1.4998610552279708	1.0000000000000002	0.113
1.4998610552279714	0.9999999999999991	0.115
1.499861055227972	0.9999999999999998	0.117
1.4998610552279708	0.9999999999999998	0.119
1.4998610552279719	1.0000000000000029	0.121
1.4998610552279714	1.0000000000000027	0.123
1.4998610552279712	1.0000000000000018	0.125
1.499861055227972	1.0000000000000018	0.127
1.4998610552279716	1.0000000000000009	0.129
1.499861055227971	0.9999999999999991	0.131
1.4998610552279723	1.0000000000000004	0.133
1.4998610552279716	0.9999999999999989	0.135
1.4998610552279725	0.9999999999999986	0.137
1.499861055227974	1.0000000000000013	0.139
1.4998610552279725	0.9999999999999994	0.141
1.4998610552279723	0.9999999999999993	0.143
1.4998610552279716	0.9999999999999992	0.145
1.499861055227972	1.0000000000000002	0.147
1.4998610552279708	0.9999999999999994	0.149
1.4998610552279723	1.0000000000000004	0.151
1.4998610552279745	1.0000000000000022	0.153
1.499861055227973	0.9999999999999992	0.155
1.4998610552279725	0.999999999999998	0.157
1.4998610552279723	0.9999999999999974	0.159
1.4998610552279716	0.9999999999999969	0.161
1.4998610552279708	0.9999999999999971	0.163
1.4998610552279708	0.9999999999999998	0.165
1.499861055227971	1.000000000000001	0.167
1.4998610552279719	1.0000000000000022	0.169
1.4998610552279714	1.0000000000000018	0.171
1.4998610552279728	1.0000000000000029	0.173
1.4998610552279719	1.000000000000002	0.175
1.4998610552279712	1.0000000000000007	0.177
1.4998610552279719	1.000000000000002	0.179
1.499861055227972	1.0000000000000002	0.181
1.499861055227972	1.0000000000000007	0.183
1.4998610552279719	0.9999999999999988	0.185
1.499861055227973	1.0000000000000009	0.187
1.4998610552279714	0.9999999999999982	0.189
1.4998610552279728	1.0000000000000009	0.191
1.4998610552279732	1.0000000000000036	0.193
1.4998610552279736	1.0000000000000049	0.195
1.499861055227974	1.0000000000000042	0.197
1.499861055227972	1.0000000000000007	0.199
1.4998610552279725	0.9999999999999988	0.201
1.499861055227973	1.0000000000000002	0.203
1.4998610552279716	0.9999999999999977	0.205
1.4998610552279739	1.0	0.207
1.4998610552279745	0.9999999999999994	0.209
1.4998610552279719	0.9999999999999986	0.211
1.4998610552279716	0.9999999999999991	0.213
1.4998610552279719	0.9999999999999997	0.215
1.4998610552279723	1.0000000000000009	0.217
1.4998610552279714	1.0000000000000007	0.219
1.4998610552279723	0.9999999999999984	0.221
1.499861055227974	0.9999999999999992	0.223
1.4998610552279723	0.9999999999999997	0.225
1.4998610552279723	1.0000000000000007	0.227
1.4998610552279734	1.0000000000000033	0.229
1.4998610552279745	1.0000000000000033	0.231
1.4998610552279734	0.9999999999999963	0.233
1.4998610552279723	0.9999999999999964	0.235
1.4998610552279705	1.0000000000000038	0.237
1.499861055227968	1.0000000000000084	0.239
1.4998610552279719	1.0000000000000047	0.241
1.4998610552279783	0.9999999999999892	0.243
1.4998610552279812	0.999999999999979	0.245
1.499861055227973	0.9999999999999918	0.247
1.499861055227958	1.000000000000026	0.249
1.4998610552279483	1.0000000000000415	0.251
1.499861055227968	1.0000000000000075	0.253
1.4998610552280036	0.9999999999999383	0.255
1.4998610552280187	0.9999999999999111	0.257
1.4998610552279783	0.9999999999999916	0.259
1.4998610552279015	1.0000000000001363	0.261
1.499861055227874	1.000000000000188	0.263
1.4998610552279656	1.000000000000013	0.265
1.499861055228128	0.9999999999997048	0.267
1.4998610552281857	0.9999999999995987	0.269
1.4998610552279936	0.9999999999999607	0.271
1.4998610552276515	1.0000000000006082	0.273
1.4998610552275153	1.0000000000008642	0.275
1.4998610552278893	1.000000000000157	0.277
1.4998610552286002	0.9999999999988116	0.279
1.4998610552289449	0.9999999999981604	0.281
1.499861055228271	0.9999999999994348	0.283
1.4998610552268195	1.000000000002177	0.285
1.4998610552259266	1.0000000000038627	0.287
1.4998610552270013	1.0000000000018299	0.289
1.4998610552298677	0.9999999999964149	0.291
1.4998610552321199	0.9999999999921562	0.293
1.4998610552307696	0.9999999999947107	0.295
1.499861055225406	1.0000000000048512	0.297
1.4998610552200122	1.0000000000150415	0.299
1.4998610552206983	1.0000000000137432	0.301
1.4998610552299227	0.999999999996314	0.303
1.4998610552419416	0.9999999999736042	0.305
1.4998610552450462	0.9999999999677399	0.307
1.49986105523131	0.9999999999936978	0.309
1.4998610552068738	1.0000000000398739	0.311
1.4998610551921503	1.0000000000676923	0.313
1.4998610552072709	1.000000000039118	0.315
1.4998610552512641	0.9999999999559789	0.317
1.4998610552934224	0.999999999876308	0.319
1.4998610552906617	0.9999999998815279	0.321
1.4998610552245812	1.0000000000064067	0.323
1.4998610551301998	1.0000000001847713	0.325
1.4998610550853113	1.0000000002696021	0.327
1.499861055154958	1.0000000001379845	0.329
1.4998610553249032	0.999999999816817	0.331
1.4998610554822402	0.9999999995194822	0.333
1.4998610554859582	0.9999999995124512	0.335
1.4998610552383207	0.9999999999804455	0.337
1.49986105479415	1.000000000819849	0.339
1.4998610554776153	0.9999999995282208	0.341
1.4998610536796224	1.0000000029261045	0.343
1.4998610404713963	1.0000000278873629	0.345
1.4998611592732995	0.9999998033732552	0.347
1.499860939965082	1.0000002178060208	0.349
1.4998589336088046	1.0000040103175738	0.351
1.4998744733302891	0.9999746519351623	0.353
1.4998505260761557	1.000019465411863	0.355
1.4995704567674117	1.0005830342063513	0.357
1.500779885780313	0.995035943366525	0.359
1.500100349568921	1.0383090690173729	0.361
1.481367172478618	1.0267031104599265	0.363
1.0329287038872697	1.2053240089117758	0.365
0.7072786699590317	1.890679824304032	0.367
0.2828381091689931	4.258563171576132	0.369
-0.1160942766441594	7.696802796624453	0.371
0.012462792650023527	6.596346834763798	0.373
0.037408352405172735	6.35507425237918	0.375
-0.027430867262268083	6.905663781309	0.377
0.011733621007635142	6.5789774133793655	0.379
0.00353255287345731	6.645589644746503	0.381
-0.004306502558647135	6.709434599883731	0.383
0.004027358197272228	6.640159356489613	0.385
0.00015233743379954913	6.67475012566562	0.387
-1.2221568903999196e-6	6.675461160797084	0.389
0.0011595884206499236	6.665760403180006	0.391
7.862210892449341e-5	6.675801127086932	0.393
0.00027875294128387143	6.67438933115749	0.395
0.00026637520651124166	6.674773928681737	0.397
-1.6266354227450286e-5	6.677636408512716	0.399
-7.118838628738277e-6	6.6779609419787835	0.401
-0.00012084956739548442	6.6793053925314965	0.403
-0.00023372562830317043	6.680661628415228	0.405
-0.0002960617742635546	6.681593534500777	0.407
-0.0003879854872975048	6.682775390034037	0.409
-0.0004653129725134677	6.683832652813626	0.411
-0.0005339063983460682	6.684820312203325	0.413
-0.0006040773010723793	6.6858239186486665	0.415
-0.000665908283210671	6.68675679602997	0.417
-0.0007234221287803281	6.687654640695509	0.419
-0.0007768646567432389	6.688519164109413	0.421
-0.000824725819217144	6.689336659214404	0.423
-0.0008682423269825478	6.690117969609126	0.425
-0.0009072024628506103	6.690861728695442	0.427
-0.0009415934108368784	6.691568241587726	0.429
-0.0009717335708465251	6.692240576176039	0.431
-0.0009975828208508403	6.6928784558011	0.433
-0.0010192345972102942	6.693482455314137	0.435
-0.0010367956959146105	6.694053040025879	0.437
-0.0010503241848256672	6.694590088855898	0.439
-0.0010599128550258547	6.695093685992887	0.441
-0.0010656233886717989	6.695563747257208	0.443
-0.0010674836500270037	6.696000259841585	0.445
-0.0010655082473786757	6.696403586472117	0.447
-0.0010597114634530915	6.6967744510175535	0.449
-0.0010501354727041432	6.697113925718697	0.451
-0.0010368569211505964	6.697423339558079	0.453
-0.0010199744345101272	6.697704216713017	0.455
-0.000999597517826086	6.6979582701893685	0.457
-0.000975844786003689	6.698187336867546	0.459
-0.0009488503692430695	6.698393258551083	0.461
-0.0009187662540395435	6.698577773793851	0.463
-0.000885754683283506	6.698742472590126	0.465
-0.0008499785469800505	6.698888814374973	0.467
-0.0008115988084039853	6.699018165725269	0.469
-0.0007707787852815958	6.699131828204189	0.471
-0.0007276874802563945	6.699231051510803	0.473
-0.0006824960532435576	6.699317030702061	0.475
-0.0006353691109073372	6.699390890319448	0.477
-0.0005864568707566656	6.699453674165316	0.479
-0.0005358931528117797	6.699506365120384	0.481
-0.00048380088906536326	6.69954993331791	0.483
-0.0004303035417963786	6.699585375148722	0.485
-0.0003755373763541863	6.699613704866633	0.487
-0.00031965750563841806	6.699635901582636	0.489
-0.0002628335505962351	6.699652853131953	0.491
-0.00020523853534834929	6.699665333066726	0.493
-0.00014704059416622236	6.69967400672712	0.495
-8.840429045158046e-5	6.699679432045012	0.497
-2.9498553817445735e-5	6.699682029433315	0.499
2.9498553817546948e-5	6.699682029433315	0.501
8.84042904515725e-5	6.699679432045011	0.503
0.00014704059416568375	6.69967400672712	0.505
0.00020523853534745	6.699665333066724	0.507
0.0002628335505951455	6.6996528531319495	0.509
0.00031965750563726046	6.699635901582633	0.511
0.0003755373763532524	6.699613704866626	0.513
0.0004303035417953793	6.699585375148712	0.515
0.00048380088906464753	6.699549933317901	0.517
0.0005358931528113949	6.699506365120377	0.519
0.000586456870756386	6.699453674165315	0.521
0.0006353691109072219	6.699390890319448	0.523
0.0006824960532437323	6.699317030702065	0.525
0.0007276874802568471	6.699231051510811	0.527
0.0007707787852822731	6.699131828204197	0.529
0.0008115988084048029	6.699018165725275	0.531
0.0008499785469807287	6.69888881437498	0.533
0.0008857546832838884	6.6987424725901334	0.535
0.0009187662540395275	6.698577773793862	0.537
0.0009488503692430066	6.6983932585510955	0.539
0.0009758447860037066	6.698187336867558	0.541
0.0009995975178264177	6.69795827018938	0.543
0.0010199744345106175	6.697704216713027	0.545
0.001036856921151243	6.697423339558085	0.547
0.0010501354727046144	6.697113925718699	0.549
0.001059711463453605	6.696774451017552	0.551
0.0010655082473791993	6.696403586472115	0.553
0.0010674836500275309	6.696000259841583	0.555
0.001065623388672393	6.695563747257206	0.557
0.0010599128550264133	6.6950936859928865	0.559
0.0010503241848263151	6.6945900888558985	0.561
0.0010367956959151554	6.6940530400258815	0.563
0.00101923459721042	6.69348245531414	0.565
0.0009975828208506055	6.692878455801103	0.567
0.0009717335708464833	6.692240576176042	0.569
0.0009415934108369075	6.691568241587726	0.571
0.0009072024628506278	6.69086172869544	0.573
0.0008682423269824292	6.690117969609124	0.575
0.000824725819217047	6.689336659214401	0.577
0.0007768646567428472	6.688519164109411	0.579
0.0007234221287798306	6.6876546406955075	0.581
0.0006659082832101457	6.686756796029968	0.583
0.0006040773010716429	6.685823918648663	0.585
0.0005339063983453402	6.684820312203321	0.587
0.0004653129725129341	6.6838326528136225	0.589
0.00038798548729700546	6.682775390034036	0.591
0.00029606177426336146	6.681593534500776	0.593
0.00023372562830346457	6.680661628415228	0.595
0.00012084956739590918	6.679305392531504	0.597
7.118838629484606e-6	6.677960941978793	0.599
1.6266354228077714e-5	6.677636408512729	0.601
-0.0002663752065107119	6.67477392868175	0.603
-0.00027875294128364375	6.674389331157501	0.605
-7.862210892461639e-5	6.67580112708694	0.607
-0.0011595884206496332	6.665760403180009	0.609
1.222156890774354e-6	6.6754611607970835	0.611
-0.00015233743379942084	6.674750125665615	0.613
-0.004027358197272277	6.640159356489611	0.615
0.004306502558647094	6.709434599883731	0.617
-0.0035325528734574583	6.645589644746499	0.619
-0.011733621007634532	6.578977413379366	0.621
0.02743086726226867	6.905663781308999	0.623
-0.037408352405173484	6.355074252379172	0.625
-0.012462792650021405	6.596346834763816	0.627
0.1160942766441592	7.696802796624446	0.629
-0.28283810916900015	4.258563171576089	0.631
-0.7072786699590305	1.8906798243040277	0.633
-1.032928703887273	1.2053240089117698	0.635
-1.481367172478624	1.026703110459927	0.637
-1.5001003495689216	1.0383090690173766	0.639
-1.500779885780313	0.9950359433665268	0.641
-1.4995704567674122	1.000583034206351	0.643
-1.4998505260761554	1.0000194654118633	0.645
-1.4998744733302867	0.9999746519351614	0.647
-1.4998589336088037	1.0000040103175745	0.649
-1.4998609399650806	1.00000021780602	0.651
-1.4998611592732995	0.9999998033732554	0.653
-1.4998610404713961	1.0000000278873635	0.655
-1.4998610536796229	1.000000002926104	0.657
-1.4998610554776135	0.9999999995282184	0.659
-1.4998610547941496	1.0000000008198457	0.661
-1.4998610552383207	0.9999999999804426	0.663
-1.4998610554859593	0.9999999995124502	0.665
-1.4998610554822391	0.9999999995194797	0.667
-1.499861055324905	0.9999999998168188	0.669
-1.4998610551549578	1.000000000137985	0.671
-1.4998610550853118	1.0000000002696032	0.673
-1.4998610551302	1.000000000184773	0.675
-1.499861055224581	1.0000000000064064	0.677
-1.499861055290661	0.9999999998815284	0.679
-1.499861055293423	0.9999999998763085	0.681
-1.4998610552512641	0.9999999999559804	0.683
-1.499861055207271	1.0000000000391183	0.685
-1.499861055192151	1.000000000067693	0.687
-1.4998610552068734	1.0000000000398739	0.689
-1.499861055231308	0.999999999993696	0.691
-1.4998610552450444	0.9999999999677386	0.693
-1.499861055241941	0.9999999999736017	0.695
-1.4998610552299239	0.9999999999963151	0.697
-1.4998610552206988	1.0000000000137443	0.699
-1.4998610552200127	1.000000000015044	0.701
-1.4998610552254052	1.0000000000048512	0.703
-1.4998610552307696	0.9999999999947127	0.705
-1.4998610552321214	0.9999999999921596	0.707
-1.4998610552298686	0.9999999999964182	0.709
-1.4998610552270017	1.0000000000018319	0.711
-1.4998610552259262	1.0000000000038614	0.713
-1.4998610552268203	1.0000000000021754	0.715
-1.4998610552282707	0.9999999999994315	0.717
-1.4998610552289462	0.9999999999981598	0.719
-1.4998610552286022	0.9999999999988117	0.721
-1.4998610552278904	1.0000000000001572	0.723
-1.4998610552275156	1.0000000000008655	0.725
-1.4998610552276508	1.0000000000006082	0.727
-1.499861055227993	0.9999999999999606	0.729
-1.4998610552281841	0.9999999999995962	0.731
-1.4998610552281262	0.9999999999997041	0.733
-1.4998610552279645	1.0000000000000142	0.735
-1.4998610552278722	1.000000000000187	0.737
-1.4998610552279013	1.0000000000001343	0.739
-1.4998610552279787	0.9999999999999899	0.741
-1.4998610552280203	0.9999999999999103	0.743
-1.4998610552280043	0.9999999999999358	0.745
-1.4998610552279676	1.0000000000000049	0.747
-1.4998610552279499	1.0000000000000393	0.749
-1.4998610552279577	1.0000000000000222	0.751
-1.4998610552279747	0.9999999999999937	0.753
-1.499861055227981	0.9999999999999805	0.755
-1.4998610552279765	0.9999999999999893	0.757
-1.4998610552279705	1.0000000000000053	0.759
-1.4998610552279663	1.000000000000008	0.761
-1.4998610552279699	1.0000000000000047	0.763
-1.4998610552279734	0.9999999999999994	0.765
-1.4998610552279732	0.9999999999999981	0.767
-1.4998610552279728	1.0000000000000018	0.769
-1.4998610552279714	1.0000000000000016	0.771
-1.4998610552279714	0.999999999999999	0.773
-1.4998610552279725	0.999999999999999	0.775
-1.499861055227974	0.9999999999999983	0.777
-1.4998610552279743	0.9999999999999992	0.779
-1.4998610552279725	0.9999999999999996	0.781
-1.4998610552279728	1.0000000000000027	0.783
-1.4998610552279723	1.000000000000003	0.785
-1.4998610552279728	1.0000000000000029	0.787
-1.4998610552279714	1.0000000000000018	0.789
-1.4998610552279716	1.0000000000000002	0.791
-1.4998610552279705	0.9999999999999999	0.793
-1.49986105522797	1.0000000000000016	0.795
-1.4998610552279714	1.0000000000000002	0.797
-1.4998610552279725	1.000000000000003	0.799
-1.499861055227973	1.0000000000000024	0.801
-1.4998610552279719	1.0000000000000036	0.803
-1.4998610552279712	1.000000000000002	0.805
-1.499861055227972	0.9999999999999991	0.807
-1.4998610552279734	0.9999999999999987	0.809
-1.4998610552279734	1.0000000000000002	0.811
-1.4998610552279728	1.0000000000000004	0.813
-1.499861055227972	0.9999999999999996	0.815
-1.4998610552279719	0.9999999999999989	0.817
-1.4998610552279723	0.9999999999999993	0.819
-1.499861055227972	1.000000000000002	0.821
-1.4998610552279712	0.9999999999999999	0.823
-1.4998610552279725	1.0	0.825
-1.4998610552279716	0.9999999999999988	0.827
-1.4998610552279734	0.9999999999999987	0.829
-1.4998610552279732	0.9999999999999991	0.831
-1.4998610552279747	1.0000000000000016	0.833
-1.499861055227973	1.0000000000000009	0.835
-1.4998610552279708	0.999999999999999	0.837
-1.4998610552279712	0.9999999999999992	0.839
-1.4998610552279712	1.0000000000000009	0.841
-1.4998610552279734	1.0000000000000036	0.843
-1.4998610552279728	1.0000000000000016	0.845
-1.499861055227973	1.0000000000000016	0.847
-1.4998610552279728	0.9999999999999996	0.849
-1.4998610552279719	0.9999999999999966	0.851
-1.499861055227972	0.9999999999999974	0.853
-1.4998610552279723	0.9999999999999964	0.855
-1.4998610552279734	0.9999999999999972	0.857
-1.4998610552279736	1.0000000000000002	0.859
-1.4998610552279716	0.9999999999999989	0.861
-1.499861055227973	1.0000000000000009	0.863
-1.4998610552279728	1.0000000000000009	0.865
-1.4998610552279716	0.9999999999999996	0.867
-1.4998610552279723	1.0000000000000009	0.869
-1.4998610552279716	0.9999999999999973	0.871
-1.4998610552279716	0.9999999999999986	0.873
-1.4998610552279716	1.000000000000001	0.875
-1.4998610552279708	1.0000000000000016	0.877
-1.4998610552279714	1.0000000000000009	0.879
-1.499861055227972	1.0000000000000013	0.881
-1.4998610552279728	1.0000000000000022	0.883
-1.49986105522797	0.9999999999999983	0.885
-1.4998610552279703	0.9999999999999993	0.887
-1.4998610552279716	0.9999999999999994	0.889
-1.499861055227972	0.9999999999999974	0.891
-1.499861055227973	0.9999999999999979	0.893
-1.4998610552279725	0.9999999999999991	0.895
-1.4998610552279728	0.9999999999999992	0.897
-1.499861055227972	0.9999999999999992	0.899
-1.4998610552279719	0.9999999999999991	0.901
-1.4998610552279714	0.9999999999999977	0.903
-1.499861055227973	1.0000000000000007	0.905
-1.499861055227973	1.0000000000000002	0.907
-1.4998610552279723	0.9999999999999992	0.909
-1.4998610552279719	1.0	0.911
-1.4998610552279712	1.0000000000000009	0.913
-1.4998610552279714	1.0	0.915
-1.4998610552279708	1.0000000000000016	0.917
-1.49986105522797	1.000000000000002	0.919
-1.4998610552279719	1.000000000000001	0.921
-1.4998610552279712	1.000000000000001	0.923
-1.499861055227971	0.9999999999999997	0.925
-1.4998610552279712	0.9999999999999992	0.927
-1.4998610552279714	0.9999999999999993	0.929
-1.4998610552279723	1.000000000000001	0.931
-1.4998610552279728	1.0000000000000016	0.933
-1.4998610552279723	1.0000000000000007	0.935
-1.49986105522797	1.0000000000000013	0.937
-1.4998610552279703	1.0000000000000024	0.939
-1.4998610552279714	1.0000000000000027	0.941
-1.4998610552279712	1.0000000000000027	0.943
-1.4998610552279714	1.0000000000000009	0.945
-1.4998610552279712	0.9999999999999991	0.947
-1.499861055227972	1.0	0.949
-1.4998610552279723	0.9999999999999983	0.951
-1.4998610552279703	0.9999999999999968	0.953
-1.4998610552279634	0.9999999999999849	0.955
-1.4998610552278464	0.9999999999997619	0.957
-1.4998610552263902	0.9999999999970114	0.959
-1.4998610552132265	0.9999999999721347	0.961
-1.4998610551194635	0.9999999997949429	0.963
-1.499861054571776	0.9999999987599121	0.965
-1.4998610518747728	0.9999999936630535	0.967
-1.499861040453287	0.9999999720784722	0.969
-1.4998609982286182	0.9999998922813484	0.971
-1.499860860365298	0.9999996317442095	0.973
-1.4998604591817355	0.9999988735789765	0.975
-1.49985941102192	0.9999968927463627	0.977
-1.4998569377677013	0.9999922187550272	0.979
-1.4998516416513046	0.9999822101357957	0.981
-1.4998413088986227	0.999962683490659	0.983
-1.4998228802131683	0.9999278580489173	0.985
-1.4997927455655393	0.9998709134422973	0.987
-1.4997474419312047	0.9997853092753641	0.989
-1.4996846434570406	0.9996666571351052	0.991
-1.499604108895678	0.9995145107068523	0.993
-1.4995081365541492	0.9993332233413039	0.995
-1.499401195468413	0.9991312475826775	0.997
-1.4992887450485155	0.9989189018787165	0.999


==> csv/regularization/characteristics_alpha_0.0.txt <==
0.0,0.0,0.5
0.001,0.0012499999999999734,0.50025
0.002,0.0024999999999999467,0.5005
0.003,0.00374999999999992,0.5007499999999999
0.004,0.004999999999999893,0.5009999999999999
0.005,0.006249999999999867,0.5012499999999999
0.006,0.00749999999999984,0.5014999999999998
0.007,0.008749999999999813,0.5017499999999998
0.008,0.009999999999999787,0.5019999999999998
0.009,0.01124999999999976,0.5022499999999998
0.01,0.012499999999999734,0.5024999999999997
0.011,0.013749999999999707,0.5027499999999997
0.012,0.01499999999999968,0.5029999999999997
0.013,0.016249999999999654,0.5032499999999996
0.014,0.017499999999999627,0.5034999999999996
0.015,0.0187499999999996,0.5037499999999996
0.016,0.019999999999999574,0.5039999999999996
0.017,0.021249999999999547,0.5042499999999995
0.018,0.02249999999999952,0.5044999999999995
0.019,0.023749999999999494,0.5047499999999995
0.02,0.024999999999999467,0.5049999999999994
0.021,0.02624999999999944,0.5052499999999994
0.022,0.027499999999999414,0.5054999999999994
0.023,0.028749999999999387,0.5057499999999994
0.024,0.02999999999999936,0.5059999999999993
0.025,0.031249999999999334,0.5062499999999993
0.026,0.03249999999999931,0.5064999999999993
0.027,0.03374999999999928,0.5067499999999993
0.028,0.034999999999999254,0.5069999999999992
0.029,0.03624999999999923,0.5072499999999992
0.03,0.0374999999999992,0.5074999999999992
0.031,0.038749999999999174,0.5077499999999991
0.032,0.03999999999999915,0.5079999999999991
0.033,0.04124999999999912,0.5082499999999991
0.034,0.042499999999999094,0.5084999999999991
0.035,0.04374999999999907,0.508749999999999
0.036,0.04499999999999901,0.508999999999999
0.037,0.046249999999998986,0.509249999999999
0.038,0.04749999999999896,0.509499999999999
0.039,0.04874999999999893,0.5097499999999989
0.04,0.049999999999998906,0.5099999999999989
0.041,0.05124999999999888,0.5102499999999989
0.042,0.05249999999999885,0.5104999999999988
0.043,0.053749999999998826,0.5107499999999988
0.044,0.0549999999999988,0.5109999999999988
0.045,0.05624999999999877,0.5112499999999988
0.046,0.05749999999999875,0.5114999999999987
0.047,0.05874999999999872,0.5117499999999987
0.048,0.05999999999999869,0.5119999999999987
0.049,0.06124999999999867,0.5122499999999987
0.05,0.06249999999999864,0.5124999999999986
0.051,0.06374999999999861,0.5127499999999986
0.052,0.06499999999999859,0.5129999999999986
0.053,0.06624999999999856,0.5132499999999985
0.054,0.06749999999999853,0.5134999999999985
0.055,0.0687499999999985,0.5137499999999985
0.056,0.06999999999999848,0.5139999999999985
0.057,0.07124999999999845,0.5142499999999984
0.058,0.07249999999999843,0.5144999999999984
0.059,0.0737499999999984,0.5147499999999984
0.06,0.07499999999999837,0.5149999999999983
0.061,0.07624999999999835,0.5152499999999983
0.062,0.07749999999999832,0.5154999999999983
0.063,0.0787499999999983,0.5157499999999983
0.064,0.07999999999999827,0.5159999999999982
0.065,0.08124999999999824,0.5162499999999982
0.066,0.08249999999999821,0.5164999999999982
0.067,0.08374999999999819,0.5167499999999982
0.068,0.08499999999999816,0.5169999999999981
0.069,0.08624999999999813,0.5172499999999981
0.07,0.08749999999999811,0.5174999999999981
0.071,0.08874999999999808,0.517749999999998
0.072,0.08999999999999805,0.517999999999998
0.073,0.09124999999999803,0.518249999999998
0.074,0.092499999999998,0.518499999999998
0.075,0.09374999999999797,0.5187499999999979
0.076,0.09499999999999795,0.5189999999999979
0.077,0.09624999999999792,0.5192499999999979
0.078,0.0974999999999979,0.5194999999999979
0.079,0.09874999999999787,0.5197499999999978
0.08,0.09999999999999784,0.5199999999999978
0.081,0.10124999999999781,0.5202499999999978
0.082,0.10249999999999779,0.5204999999999977
0.083,0.10374999999999776,0.5207499999999977
0.084,0.10499999999999773,0.5209999999999977
0.085,0.10624999999999771,0.5212499999999977
0.086,0.10749999999999765,0.5214999999999976
0.087,0.10874999999999763,0.5217499999999977
0.088,0.1099999999999976,0.5219999999999976
0.089,0.11124999999999757,0.5222499999999977
0.09,0.11249999999999755,0.5224999999999975
0.091,0.11374999999999752,0.5227499999999976
0.092,0.1149999999999975,0.5229999999999975
0.093,0.11624999999999747,0.5232499999999976
0.094,0.11749999999999744,0.5234999999999974
0.095,0.11874999999999741,0.5237499999999975
0.096,0.11999999999999739,0.5239999999999974
0.097,0.12124999999999736,0.5242499999999974
0.098,0.12249999999999733,0.5244999999999973
0.099,0.1237499999999973,0.5247499999999974
0.1,0.12499999999999728,0.5249999999999972
0.101,0.12624999999999725,0.5252499999999973
0.102,0.12749999999999723,0.5254999999999972
0.103,0.1287499999999972,0.5257499999999973
0.104,0.12999999999999717,0.5259999999999971
0.105,0.13124999999999715,0.5262499999999972
0.106,0.13249999999999712,0.5264999999999971
0.107,0.1337499999999971,0.5267499999999972
0.108,0.13499999999999707,0.526999999999997
0.109,0.13624999999999704,0.5272499999999971
0.11,0.137499999999997,0.527499999999997
0.111,0.138749999999997,0.527749999999997
0.112,0.13999999999999696,0.5279999999999969
0.113,0.14124999999999693,0.528249999999997
0.114,0.1424999999999969,0.5284999999999969
0.115,0.14374999999999688,0.528749999999997
0.116,0.14499999999999685,0.5289999999999968
0.117,0.14624999999999683,0.5292499999999969
0.118,0.1474999999999968,0.5294999999999968
0.119,0.14874999999999677,0.5297499999999968
0.12,0.14999999999999675,0.5299999999999967
0.121,0.15124999999999672,0.5302499999999968
0.122,0.1524999999999967,0.5304999999999966
0.123,0.15374999999999667,0.5307499999999967
0.124,0.15499999999999664,0.5309999999999966
0.125,0.1562499999999966,0.5312499999999967
0.126,0.1574999999999966,0.5314999999999965
0.127,0.15874999999999656,0.5317499999999966
0.128,0.15999999999999653,0.5319999999999965
0.129,0.1612499999999965,0.5322499999999966
0.13,0.16249999999999648,0.5324999999999964
0.131,0.16374999999999645,0.5327499999999965
0.132,0.16499999999999643,0.5329999999999964
0.133,0.1662499999999964,0.5332499999999964
0.134,0.16749999999999637,0.5334999999999963
0.135,0.16874999999999635,0.5337499999999964
0.136,0.16999999999999632,0.5339999999999963
0.137,0.1712499999999963,0.5342499999999963
0.138,0.17249999999999627,0.5344999999999962
0.139,0.17374999999999624,0.5347499999999963
0.14,0.17499999999999621,0.5349999999999961
0.141,0.1762499999999962,0.5352499999999962
0.142,0.17749999999999616,0.5354999999999961
0.143,0.17874999999999613,0.5357499999999962
0.144,0.1799999999999961,0.535999999999996
0.145,0.18124999999999608,0.5362499999999961
0.146,0.18249999999999605,0.536499999999996
0.147,0.18374999999999603,0.5367499999999961
0.148,0.184999999999996,0.5369999999999959
0.149,0.18624999999999597,0.537249999999996
0.15,0.18749999999999595,0.5374999999999959
0.151,0.18874999999999592,0.537749999999996
0.152,0.1899999999999959,0.5379999999999958
0.153,0.19124999999999587,0.5382499999999959
0.154,0.19249999999999584,0.5384999999999958
0.155,0.19374999999999581,0.5387499999999958
0.156,0.1949999999999958,0.5389999999999957
0.157,0.19624999999999576,0.5392499999999958
0.158,0.19749999999999573,0.5394999999999956
0.159,0.1987499999999957,0.5397499999999957
0.16,0.19999999999999568,0.5399999999999956
0.161,0.20124999999999565,0.5402499999999957
0.162,0.20249999999999563,0.5404999999999955
0.163,0.2037499999999956,0.5407499999999956
0.164,0.20499999999999557,0.5409999999999955
0.165,0.20624999999999555,0.5412499999999956
0.166,0.20749999999999552,0.5414999999999954
0.167,0.2087499999999955,0.5417499999999955
0.168,0.20999999999999547,0.5419999999999954
0.169,0.21124999999999544,0.5422499999999955
0.17,0.21249999999999541,0.5424999999999953
0.171,0.2137499999999954,0.5427499999999954
0.172,0.21499999999999533,0.5429999999999954
0.173,0.2162499999999953,0.5432499999999953
0.174,0.21749999999999528,0.5434999999999953
0.175,0.21874999999999525,0.5437499999999953
0.176,0.21999999999999523,0.5439999999999953
0.177,0.2212499999999952,0.5442499999999952
0.178,0.22249999999999517,0.5444999999999952
0.179,0.22374999999999515,0.5447499999999952
0.18,0.22499999999999512,0.5449999999999952
0.181,0.2262499999999951,0.5452499999999951
0.182,0.22749999999999507,0.5454999999999951
0.183,0.22874999999999504,0.5457499999999951
0.184,0.22999999999999501,0.545999999999995
0.185,0.231249999999995,0.546249999999995
0.186,0.23249999999999496,0.546499999999995
0.187,0.23374999999999493,0.546749999999995
0.188,0.2349999999999949,0.5469999999999949
0.189,0.23624999999999488,0.5472499999999949
0.19,0.23749999999999485,0.5474999999999949
0.191,0.23874999999999483,0.5477499999999949
0.192,0.2399999999999948,0.5479999999999948
0.193,0.24124999999999477,0.5482499999999948
0.194,0.24249999999999475,0.5484999999999948
0.195,0.24374999999999472,0.5487499999999947
0.196,0.2449999999999947,0.5489999999999947
0.197,0.24624999999999467,0.5492499999999947
0.198,0.24749999999999464,0.5494999999999947
0.199,0.24874999999999461,0.5497499999999946
0.2,0.2499999999999946,0.5499999999999946
0.201,0.25124999999999453,0.5502499999999946
0.202,0.2524999999999945,0.5504999999999945
0.203,0.2537499999999945,0.5507499999999945
0.204,0.25499999999999445,0.5509999999999945
0.205,0.2562499999999944,0.5512499999999945
0.206,0.2574999999999944,0.5514999999999944
0.207,0.2587499999999944,0.5517499999999944
0.208,0.25999999999999435,0.5519999999999944
0.209,0.2612499999999943,0.5522499999999944
0.21,0.2624999999999943,0.5524999999999943
0.211,0.26374999999999427,0.5527499999999943
0.212,0.26499999999999424,0.5529999999999943
0.213,0.2662499999999942,0.5532499999999942
0.214,0.2674999999999942,0.5534999999999942
0.215,0.26874999999999416,0.5537499999999942
0.216,0.26999999999999413,0.5539999999999942
0.217,0.2712499999999941,0.5542499999999941
0.218,0.2724999999999941,0.5544999999999941
0.219,0.27374999999999405,0.5547499999999941
0.22,0.274999999999994,0.554999999999994
0.221,0.276249999999994,0.555249999999994
0.222,0.277499999999994,0.555499999999994
0.223,0.27874999999999395,0.555749999999994
0.224,0.2799999999999939,0.5559999999999939
0.225,0.2812499999999939,0.5562499999999939
0.226,0.28249999999999387,0.5564999999999939
0.227,0.28374999999999384,0.5567499999999939
0.228,0.2849999999999938,0.5569999999999938
0.229,0.2862499999999938,0.5572499999999938
0.23,0.28749999999999376,0.5574999999999938
0.231,0.28874999999999373,0.5577499999999938
0.232,0.2899999999999937,0.5579999999999937
0.233,0.2912499999999937,0.5582499999999937
0.234,0.29249999999999365,0.5584999999999937
0.235,0.2937499999999936,0.5587499999999936
0.236,0.2949999999999936,0.5589999999999936
0.237,0.2962499999999936,0.5592499999999936
0.238,0.29749999999999355,0.5594999999999936
0.239,0.2987499999999935,0.5597499999999935
0.24,0.2999999999999935,0.5599999999999935
0.241,0.30124999999999347,0.5602499999999935
0.242,0.30249999999999344,0.5604999999999934
0.243,0.3037499999999934,0.5607499999999934
0.244,0.3049999999999934,0.5609999999999934
0.245,0.30624999999999336,0.5612499999999934
0.246,0.30749999999999333,0.5614999999999933
0.247,0.3087499999999933,0.5617499999999933
0.248,0.3099999999999933,0.5619999999999933
0.249,0.31124999999999325,0.5622499999999933
0.25,0.3124999999999932,0.5624999999999932
0.251,0.3137499999999932,0.5627499999999932
0.252,0.3149999999999932,0.5629999999999932
0.253,0.31624999999999315,0.5632499999999931
0.254,0.3174999999999931,0.5634999999999931
0.255,0.3187499999999931,0.5637499999999931
0.256,0.31999999999999307,0.5639999999999931
0.257,0.32124999999999304,0.564249999999993
0.258,0.322499999999993,0.564499999999993
0.259,0.323749999999993,0.564749999999993
0.26,0.32499999999999296,0.564999999999993
0.261,0.32624999999999293,0.5652499999999929
0.262,0.3274999999999929,0.5654999999999929
0.263,0.3287499999999929,0.5657499999999929
0.264,0.32999999999999285,0.5659999999999928
0.265,0.33124999999999283,0.5662499999999928
0.266,0.3324999999999928,0.5664999999999928
0.267,0.3337499999999928,0.5667499999999928
0.268,0.33499999999999275,0.5669999999999927
0.269,0.3362499999999927,0.5672499999999927
0.27,0.3374999999999927,0.5674999999999927
0.271,0.33874999999999267,0.5677499999999926
0.272,0.33999999999999264,0.5679999999999926
0.273,0.3412499999999926,0.5682499999999926
0.274,0.3424999999999926,0.5684999999999926
0.275,0.34374999999999256,0.5687499999999925
0.276,0.34499999999999253,0.5689999999999925
0.277,0.3462499999999925,0.5692499999999925
0.278,0.3474999999999925,0.5694999999999925
0.279,0.34874999999999245,0.5697499999999924
0.28,0.34999999999999243,0.5699999999999924
0.281,0.3512499999999924,0.5702499999999924
0.282,0.3524999999999924,0.5704999999999923
0.283,0.35374999999999235,0.5707499999999923
0.284,0.3549999999999923,0.5709999999999923
0.285,0.3562499999999923,0.5712499999999923
0.286,0.35749999999999227,0.5714999999999922
0.287,0.35874999999999224,0.5717499999999922
0.288,0.3599999999999922,0.5719999999999922
0.289,0.3612499999999922,0.5722499999999922
0.29,0.36249999999999216,0.5724999999999921
0.291,0.36374999999999214,0.5727499999999921
0.292,0.3649999999999921,0.5729999999999921
0.293,0.3662499999999921,0.573249999999992
0.294,0.36749999999999206,0.573499999999992
0.295,0.36874999999999203,0.573749999999992
0.296,0.369999999999992,0.573999999999992
0.297,0.371249999999992,0.5742499999999919
0.298,0.37249999999999195,0.5744999999999919
0.299,0.3737499999999919,0.5747499999999919
0.3,0.3749999999999919,0.5749999999999919
0.301,0.37624999999999187,0.5752499999999918
0.302,0.37749999999999184,0.5754999999999918
0.303,0.3787499999999918,0.5757499999999918
0.304,0.3799999999999918,0.5759999999999917
0.305,0.38124999999999176,0.5762499999999917
0.306,0.38249999999999174,0.5764999999999917
0.307,0.3837499999999917,0.5767499999999917
0.308,0.3849999999999917,0.5769999999999916
0.309,0.38624999999999166,0.5772499999999916
0.31,0.38749999999999163,0.5774999999999916
0.311,0.3887499999999916,0.5777499999999915
0.312,0.3899999999999916,0.5779999999999915
0.313,0.39124999999999155,0.5782499999999915
0.314,0.3924999999999915,0.5784999999999915
0.315,0.3937499999999915,0.5787499999999914
0.316,0.39499999999999147,0.5789999999999914
0.317,0.39624999999999144,0.5792499999999914
0.318,0.3974999999999914,0.5794999999999914
0.319,0.3987499999999914,0.5797499999999913
0.32,0.39999999999999136,0.5799999999999913
0.321,0.40124999999999134,0.5802499999999913
0.322,0.4024999999999913,0.5804999999999912
0.323,0.4037499999999913,0.5807499999999912
0.324,0.40499999999999126,0.5809999999999912
0.325,0.40624999999999123,0.5812499999999912
0.326,0.4074999999999912,0.5814999999999911
0.327,0.4087499999999912,0.5817499999999911
0.328,0.40999999999999115,0.5819999999999911
0.329,0.4112499999999911,0.582249999999991
0.33,0.4124999999999911,0.582499999999991
0.331,0.41374999999999107,0.582749999999991
0.332,0.41499999999999104,0.582999999999991
0.333,0.416249999999991,0.5832499999999909
0.334,0.417499999999991,0.5834999999999909
0.335,0.41874999999999096,0.583749999999991
0.336,0.41999999999999105,0.583999999999991
0.337,0.421249999999991,0.584249999999991
0.338,0.4224999999999911,0.584499999999991
0.339,0.4237499999999911,0.5847499999999911
0.34,0.42499999999999116,0.5849999999999911
0.341,0.42624999999999114,0.5852499999999912
0.342,0.4274999999999912,0.5854999999999911
0.343,0.4287499999999912,0.5857499999999912
0.344,0.4299999999999912,0.5859999999999912
0.345,0.43124999999999125,0.5862499999999913
0.346,0.4324999999999913,0.5864999999999914
0.347,0.4337499999999913,0.5867499999999913
0.348,0.43499999999999134,0.5869999999999913
0.349,0.43624999999999137,0.5872499999999914
0.35,0.4374999999999914,0.5874999999999915
0.351,0.4387499999999914,0.5877499999999914
0.352,0.43999999999999145,0.5879999999999914
0.353,0.4412499999999915,0.5882499999999915
0.354,0.4424999999999915,0.5884999999999916
0.355,0.44374999999999154,0.5887499999999916
0.356,0.44499999999999157,0.5889999999999915
0.357,0.4462499999999916,0.5892499999999916
0.358,0.4474999999999916,0.5894999999999917
0.359,0.44874999999999166,0.5897499999999917
0.36,0.4499999999999917,0.5899999999999916
0.361,0.4512499999999917,0.5902499999999917
0.362,0.45249999999999174,0.5904999999999918
0.363,0.45374999999999177,0.5907499999999918
0.364,0.4549999999999918,0.5909999999999918
0.365,0.45624999999999183,0.5912499999999918
0.366,0.45749999999999186,0.5914999999999919
0.367,0.4587499999999919,0.5917499999999919
0.368,0.4599999999999919,0.5919999999999919
0.369,0.46124999999999194,0.592249999999992
0.37,0.462499999999992,0.592499999999992
0.371,0.463749999999992,0.592749999999992
0.372,0.46499999999999203,0.592999999999992
0.373,0.46624999999999206,0.5932499999999921
0.374,0.4674999999999921,0.5934999999999921
0.375,0.4687499999999921,0.5937499999999921
0.376,0.46999999999999215,0.5939999999999921
0.377,0.4712499999999922,0.5942499999999922
0.378,0.4724999999999922,0.5944999999999923
0.379,0.47374999999999223,0.5947499999999922
0.38,0.47499999999999226,0.5949999999999922
0.381,0.4762499999999923,0.5952499999999923
0.382,0.4774999999999923,0.5954999999999924
0.383,0.47874999999999235,0.5957499999999923
0.384,0.4799999999999924,0.5959999999999923
0.385,0.4812499999999924,0.5962499999999924
0.386,0.48249999999999243,0.5964999999999925
0.387,0.48374999999999246,0.5967499999999925
0.388,0.4849999999999925,0.5969999999999924
0.389,0.4862499999999925,0.5972499999999925
0.39,0.48749999999999255,0.5974999999999926
0.391,0.4887499999999926,0.5977499999999926
0.392,0.4899999999999926,0.5979999999999925
0.393,0.49124999999999264,0.5982499999999926
0.394,0.49249999999999267,0.5984999999999927
0.395,0.4937499999999927,0.5987499999999927
0.396,0.4949999999999927,0.5989999999999926
0.397,0.49624999999999275,0.5992499999999927
0.398,0.4974999999999928,0.5994999999999928
0.399,0.4987499999999928,0.5997499999999928
0.4,0.49999999999999284,0.5999999999999928
0.401,0.5012499999999929,0.6002499999999928
0.402,0.5024999999999928,0.6004999999999929
0.403,0.5037499999999929,0.6007499999999929
0.404,0.504999999999993,0.6009999999999929
0.405,0.506249999999993,0.601249999999993
0.406,0.507499999999993,0.601499999999993
0.407,0.508749999999993,0.601749999999993
0.408,0.509999999999993,0.6019999999999931
0.409,0.5112499999999931,0.6022499999999931
0.41,0.5124999999999931,0.6024999999999932
0.411,0.5137499999999932,0.6027499999999931
0.412,0.5149999999999931,0.6029999999999932
0.413,0.5162499999999932,0.6032499999999932
0.414,0.5174999999999932,0.6034999999999933
0.415,0.5187499999999933,0.6037499999999932
0.416,0.5199999999999932,0.6039999999999933
0.417,0.5212499999999933,0.6042499999999933
0.418,0.5224999999999933,0.6044999999999934
0.419,0.5237499999999934,0.6047499999999933
0.42,0.5249999999999934,0.6049999999999934
0.421,0.5262499999999934,0.6052499999999934
0.422,0.5274999999999934,0.6054999999999935
0.423,0.5287499999999935,0.6057499999999935
0.424,0.5299999999999935,0.6059999999999935
0.425,0.5312499999999936,0.6062499999999935
0.426,0.5324999999999935,0.6064999999999936
0.427,0.5337499999999936,0.6067499999999936
0.428,0.5349999999999936,0.6069999999999937
0.429,0.5362499999999937,0.6072499999999936
0.43,0.5374999999999936,0.6074999999999937
0.431,0.5387499999999937,0.6077499999999937
0.432,0.5399999999999937,0.6079999999999938
0.433,0.5412499999999938,0.6082499999999937
0.434,0.5424999999999938,0.6084999999999938
0.435,0.5437499999999938,0.6087499999999938
0.436,0.5449999999999938,0.6089999999999939
0.437,0.5462499999999939,0.6092499999999939
0.438,0.5474999999999939,0.6094999999999939
0.439,0.548749999999994,0.6097499999999939
0.44,0.5499999999999939,0.609999999999994
0.441,0.551249999999994,0.610249999999994
0.442,0.552499999999994,0.610499999999994
0.443,0.5537499999999941,0.610749999999994
0.444,0.554999999999994,0.6109999999999941
0.445,0.5562499999999941,0.6112499999999941
0.446,0.5574999999999941,0.6114999999999942
0.447,0.5587499999999942,0.6117499999999941
0.448,0.5599999999999942,0.6119999999999942
0.449,0.5612499999999943,0.6122499999999942
0.45,0.5624999999999942,0.6124999999999943
0.451,0.5637499999999943,0.6127499999999942
0.452,0.5649999999999943,0.6129999999999943
0.453,0.5662499999999944,0.6132499999999943
0.454,0.5674999999999943,0.6134999999999944
0.455,0.5687499999999944,0.6137499999999944
0.456,0.5699999999999944,0.6139999999999944
0.457,0.5712499999999945,0.6142499999999944
0.458,0.5724999999999945,0.6144999999999945
0.459,0.5737499999999945,0.6147499999999945
0.46,0.5749999999999945,0.6149999999999946
0.461,0.5762499999999946,0.6152499999999945
0.462,0.5774999999999946,0.6154999999999946
0.463,0.5787499999999947,0.6157499999999946
0.464,0.5799999999999946,0.6159999999999947
0.465,0.5812499999999947,0.6162499999999946
0.466,0.5824999999999947,0.6164999999999947
0.467,0.5837499999999948,0.6167499999999947
0.468,0.5849999999999947,0.6169999999999948
0.469,0.5862499999999948,0.6172499999999947
0.47,0.5874999999999948,0.6174999999999948
0.471,0.5887499999999948,0.6177499999999949
0.472,0.5899999999999949,0.6179999999999949
0.473,0.591249999999995,0.6182499999999949
0.474,0.5924999999999949,0.6184999999999949
0.475,0.5937499999999949,0.618749999999995
0.476,0.594999999999995,0.618999999999995
0.477,0.5962499999999951,0.619249999999995
0.478,0.597499999999995,0.619499999999995
0.479,0.598749999999995,0.6197499999999951
0.48,0.5999999999999951,0.6199999999999951
0.481,0.6012499999999952,0.6202499999999951
0.482,0.6024999999999952,0.6204999999999952
0.483,0.6037499999999951,0.6207499999999953
0.484,0.6049999999999952,0.6209999999999952
0.485,0.6062499999999953,0.6212499999999952
0.486,0.6074999999999953,0.6214999999999953
0.487,0.6087499999999952,0.6217499999999954
0.488,0.6099999999999953,0.6219999999999953
0.489,0.6112499999999954,0.6222499999999953
0.49,0.6124999999999954,0.6224999999999954
0.491,0.6137499999999954,0.6227499999999955
0.492,0.6149999999999954,0.6229999999999954
0.493,0.6162499999999955,0.6232499999999954
0.494,0.6174999999999955,0.6234999999999955
0.495,0.6187499999999955,0.6237499999999956
0.496,0.6199999999999956,0.6239999999999956
0.497,0.6212499999999956,0.6242499999999955
0.498,0.6224999999999956,0.6244999999999956
0.499,0.6237499999999956,0.6247499999999957
0.5,0.6249999999999957,0.6249999999999957
0.501,0.6257499999999957,0.6257499999999957
0.502,0.6264999999999957,0.6264999999999957
0.503,0.6272499999999958,0.6272499999999958
0.504,0.6279999999999958,0.6279999999999958
0.505,0.6287499999999958,0.6287499999999958
0.506,0.6294999999999958,0.6294999999999958
0.507,0.6302499999999959,0.6302499999999959
0.508,0.6309999999999959,0.6309999999999959
0.509,0.6317499999999959,0.6317499999999959
0.51,0.632499999999996,0.632499999999996
0.511,0.633249999999996,0.633249999999996
0.512,0.633999999999996,0.633999999999996
0.513,0.634749999999996,0.634749999999996
0.514,0.6354999999999961,0.6354999999999961
0.515,0.6362499999999961,0.6362499999999961
0.516,0.6369999999999961,0.6369999999999961
0.517,0.6377499999999962,0.6377499999999962
0.518,0.6384999999999962,0.6384999999999962
0.519,0.6392499999999962,0.6392499999999962
0.52,0.6399999999999962,0.6399999999999962
0.521,0.6407499999999963,0.6407499999999963
0.522,0.6414999999999963,0.6414999999999963
0.523,0.6422499999999963,0.6422499999999963
0.524,0.6429999999999964,0.6429999999999964
0.525,0.6437499999999964,0.6437499999999964
0.526,0.6444999999999964,0.6444999999999964
0.527,0.6452499999999964,0.6452499999999964
0.528,0.6459999999999965,0.6459999999999965
0.529,0.6467499999999965,0.6467499999999965
0.53,0.6474999999999965,0.6474999999999965
0.531,0.6482499999999966,0.6482499999999966
0.532,0.6489999999999966,0.6489999999999966
0.533,0.6497499999999966,0.6497499999999966
0.534,0.6504999999999966,0.6504999999999966
0.535,0.6512499999999967,0.6512499999999967
0.536,0.6519999999999967,0.6519999999999967
0.537,0.6527499999999967,0.6527499999999967
0.538,0.6534999999999968,0.6534999999999968
0.539,0.6542499999999968,0.6542499999999968
0.54,0.6549999999999968,0.6549999999999968
0.541,0.6557499999999968,0.6557499999999968
0.542,0.6564999999999969,0.6564999999999969
0.543,0.6572499999999969,0.6572499999999969
0.544,0.6579999999999969,0.6579999999999969
0.545,0.658749999999997,0.658749999999997
0.546,0.659499999999997,0.659499999999997
0.547,0.660249999999997,0.660249999999997
0.548,0.660999999999997,0.660999999999997
0.549,0.6617499999999971,0.6617499999999971
0.55,0.6624999999999971,0.6624999999999971
0.551,0.6632499999999971,0.6632499999999971
0.552,0.6639999999999971,0.6639999999999971
0.553,0.6647499999999972,0.6647499999999972
0.554,0.6654999999999972,0.6654999999999972
0.555,0.6662499999999972,0.6662499999999972
0.556,0.6669999999999973,0.6669999999999973
0.557,0.6677499999999973,0.6677499999999973
0.558,0.6684999999999973,0.6684999999999973
0.559,0.6692499999999973,0.6692499999999973
0.56,0.6699999999999974,0.6699999999999974
0.561,0.6707499999999974,0.6707499999999974
0.562,0.6714999999999974,0.6714999999999974
0.563,0.6722499999999975,0.6722499999999975
0.564,0.6729999999999975,0.6729999999999975
0.565,0.6737499999999975,0.6737499999999975
0.566,0.6744999999999975,0.6744999999999975
0.567,0.6752499999999976,0.6752499999999976
0.568,0.6759999999999976,0.6759999999999976
0.569,0.6767499999999976,0.6767499999999976
0.57,0.6774999999999977,0.6774999999999977
0.571,0.6782499999999977,0.6782499999999977
0.572,0.6789999999999977,0.6789999999999977
0.573,0.6797499999999977,0.6797499999999977
0.574,0.6804999999999978,0.6804999999999978
0.575,0.6812499999999978,0.6812499999999978
0.576,0.6819999999999978,0.6819999999999978
0.577,0.6827499999999979,0.6827499999999979
0.578,0.6834999999999979,0.6834999999999979
0.579,0.6842499999999979,0.6842499999999979
0.58,0.6849999999999979,0.6849999999999979
0.581,0.685749999999998,0.685749999999998
0.582,0.686499999999998,0.686499999999998
0.583,0.687249999999998,0.687249999999998
0.584,0.6879999999999981,0.6879999999999981
0.585,0.6887499999999981,0.6887499999999981
0.586,0.6894999999999981,0.6894999999999981
0.587,0.6902499999999981,0.6902499999999981
0.588,0.6909999999999982,0.6909999999999982
0.589,0.6917499999999982,0.6917499999999982
0.59,0.6924999999999982,0.6924999999999982
0.591,0.6932499999999983,0.6932499999999983
0.592,0.6939999999999983,0.6939999999999983
0.593,0.6947499999999983,0.6947499999999983
0.594,0.6954999999999983,0.6954999999999983
0.595,0.6962499999999984,0.6962499999999984
0.596,0.6969999999999984,0.6969999999999984
0.597,0.6977499999999984,0.6977499999999984
0.598,0.6984999999999985,0.6984999999999985
0.599,0.6992499999999985,0.6992499999999985
0.6,0.6999999999999985,0.6999999999999985
0.601,0.7007499999999985,0.7007499999999985
0.602,0.7014999999999986,0.7014999999999986
0.603,0.7022499999999986,0.7022499999999986
0.604,0.7029999999999986,0.7029999999999986
0.605,0.7037499999999987,0.7037499999999987
0.606,0.7044999999999987,0.7044999999999987
0.607,0.7052499999999987,0.7052499999999987
0.608,0.7059999999999987,0.7059999999999987
0.609,0.7067499999999988,0.7067499999999988
0.61,0.7074999999999988,0.7074999999999988
0.611,0.7082499999999988,0.7082499999999988
0.612,0.7089999999999989,0.7089999999999989
0.613,0.7097499999999989,0.7097499999999989
0.614,0.7104999999999989,0.7104999999999989
0.615,0.7112499999999989,0.7112499999999989
0.616,0.711999999999999,0.711999999999999
0.617,0.712749999999999,0.712749999999999
0.618,0.713499999999999,0.713499999999999
0.619,0.714249999999999,0.714249999999999
0.62,0.7149999999999991,0.7149999999999991
0.621,0.7157499999999991,0.7157499999999991
0.622,0.7164999999999991,0.7164999999999991
0.623,0.7172499999999992,0.7172499999999992
0.624,0.7179999999999992,0.7179999999999992
0.625,0.7187499999999992,0.7187499999999992
0.626,0.7194999999999993,0.7194999999999993
0.627,0.7202499999999993,0.7202499999999993
0.628,0.7209999999999993,0.7209999999999993
0.629,0.7217499999999993,0.7217499999999993
0.63,0.7224999999999994,0.7224999999999994
0.631,0.7232499999999994,0.7232499999999994
0.632,0.7239999999999994,0.7239999999999994
0.633,0.7247499999999995,0.7247499999999995
0.634,0.7254999999999995,0.7254999999999995
0.635,0.7262499999999995,0.7262499999999995
0.636,0.7269999999999995,0.7269999999999995
0.637,0.7277499999999996,0.7277499999999996
0.638,0.7284999999999996,0.7284999999999996
0.639,0.7292499999999996,0.7292499999999996
0.64,0.7299999999999996,0.7299999999999996
0.641,0.7307499999999997,0.7307499999999997
0.642,0.7314999999999997,0.7314999999999997
0.643,0.7322499999999997,0.7322499999999997
0.644,0.7329999999999998,0.7329999999999998
0.645,0.7337499999999998,0.7337499999999998
0.646,0.7344999999999998,0.7344999999999998
0.647,0.7352499999999998,0.7352499999999998
0.648,0.7359999999999999,0.7359999999999999
0.649,0.7367499999999999,0.7367499999999999
0.65,0.7374999999999999,0.7374999999999999
0.651,0.73825,0.73825
0.652,0.739,0.739
0.653,0.73975,0.73975
0.654,0.7405,0.7405
0.655,0.7412500000000001,0.7412500000000001
0.656,0.7420000000000001,0.7420000000000001
0.657,0.7427500000000001,0.7427500000000001
0.658,0.7435000000000002,0.7435000000000002
0.659,0.7442500000000002,0.7442500000000002
0.66,0.7450000000000002,0.7450000000000002
0.661,0.7457500000000002,0.7457500000000002
0.662,0.7465000000000003,0.7465000000000003
0.663,0.7472500000000003,0.7472500000000003
0.664,0.7480000000000003,0.7480000000000003
0.665,0.7487500000000004,0.7487500000000004
0.666,0.7495000000000004,0.7495000000000004
0.667,0.7502500000000004,0.7502500000000004
0.668,0.7510000000000004,0.7510000000000004
0.669,0.7517500000000005,0.7517500000000005
0.67,0.7525000000000005,0.7525000000000005
0.671,0.7532500000000005,0.7532500000000005
0.672,0.7540000000000006,0.7540000000000006
0.673,0.7547500000000006,0.7547500000000006
0.674,0.7555000000000006,0.7555000000000006
0.675,0.7562500000000006,0.7562500000000006
0.676,0.7570000000000007,0.7570000000000007
0.677,0.7577500000000007,0.7577500000000007
0.678,0.7585000000000007,0.7585000000000007
0.679,0.7592500000000008,0.7592500000000008
0.68,0.7600000000000008,0.7600000000000008
0.681,0.7607500000000008,0.7607500000000008
0.682,0.7615000000000008,0.7615000000000008
0.683,0.7622500000000009,0.7622500000000009
0.684,0.7630000000000009,0.7630000000000009
0.685,0.7637500000000009,0.7637500000000009
0.686,0.764500000000001,0.764500000000001
0.687,0.765250000000001,0.765250000000001
0.688,0.766000000000001,0.766000000000001
0.689,0.766750000000001,0.766750000000001
0.69,0.7675000000000011,0.7675000000000011
0.691,0.7682500000000011,0.7682500000000011
0.692,0.7690000000000011,0.7690000000000011
0.693,0.7697500000000012,0.7697500000000012
0.694,0.7705000000000012,0.7705000000000012
0.695,0.7712500000000012,0.7712500000000012
0.696,0.7720000000000012,0.7720000000000012
0.697,0.7727500000000013,0.7727500000000013
0.698,0.7735000000000013,0.7735000000000013
0.699,0.7742500000000013,0.7742500000000013
0.7,0.7750000000000014,0.7750000000000014
0.701,0.7757500000000014,0.7757500000000014
0.702,0.7765000000000014,0.7765000000000014
0.703,0.7772500000000014,0.7772500000000014
0.704,0.7780000000000015,0.7780000000000015
0.705,0.7787500000000015,0.7787500000000015
0.706,0.7795000000000015,0.7795000000000015
0.707,0.7802500000000016,0.7802500000000016
0.708,0.7810000000000016,0.7810000000000016
0.709,0.7817500000000016,0.7817500000000016
0.71,0.7825000000000016,0.7825000000000016
0.711,0.7832500000000017,0.7832500000000017
0.712,0.7840000000000017,0.7840000000000017
0.713,0.7847500000000017,0.7847500000000017
0.714,0.7855000000000018,0.7855000000000018
0.715,0.7862500000000018,0.7862500000000018
0.716,0.7870000000000018,0.7870000000000018
0.717,0.7877500000000018,0.7877500000000018
0.718,0.7885000000000019,0.7885000000000019
0.719,0.7892500000000019,0.7892500000000019
0.72,0.7900000000000019,0.7900000000000019
0.721,0.790750000000002,0.790750000000002
0.722,0.791500000000002,0.791500000000002
0.723,0.792250000000002,0.792250000000002
0.724,0.793000000000002,0.793000000000002
0.725,0.7937500000000021,0.7937500000000021
0.726,0.7945000000000021,0.7945000000000021
0.727,0.7952500000000021,0.7952500000000021
0.728,0.7960000000000022,0.7960000000000022
0.729,0.7967500000000022,0.7967500000000022
0.73,0.7975000000000022,0.7975000000000022
0.731,0.7982500000000022,0.7982500000000022
0.732,0.7990000000000023,0.7990000000000023
0.733,0.7997500000000023,0.7997500000000023
0.734,0.8005000000000023,0.8005000000000023
0.735,0.8012500000000023,0.8012500000000023
0.736,0.8020000000000024,0.8020000000000024
0.737,0.8027500000000024,0.8027500000000024
0.738,0.8035000000000024,0.8035000000000024
0.739,0.8042500000000025,0.8042500000000025
0.74,0.8050000000000025,0.8050000000000025
0.741,0.8057500000000025,0.8057500000000025
0.742,0.8065000000000025,0.8065000000000025
0.743,0.8072500000000026,0.8072500000000026
0.744,0.8080000000000026,0.8080000000000026
0.745,0.8087500000000026,0.8087500000000026
0.746,0.8095000000000027,0.8095000000000027
0.747,0.8102500000000027,0.8102500000000027
0.748,0.8110000000000027,0.8110000000000027
0.749,0.8117500000000027,0.8117500000000027
0.75,0.8125000000000028,0.8125000000000028
0.751,0.8132500000000028,0.8132500000000028
0.752,0.8140000000000028,0.8140000000000028
0.753,0.8147500000000029,0.8147500000000029
0.754,0.8155000000000029,0.8155000000000029
0.755,0.8162500000000029,0.8162500000000029
0.756,0.817000000000003,0.817000000000003
0.757,0.817750000000003,0.817750000000003
0.758,0.818500000000003,0.818500000000003
0.759,0.819250000000003,0.819250000000003
0.76,0.8200000000000031,0.8200000000000031
0.761,0.8207500000000031,0.8207500000000031
0.762,0.8215000000000031,0.8215000000000031
0.763,0.8222500000000031,0.8222500000000031
0.764,0.8230000000000032,0.8230000000000032
0.765,0.8237500000000032,0.8237500000000032
0.766,0.8245000000000032,0.8245000000000032
0.767,0.8252500000000033,0.8252500000000033
0.768,0.8260000000000033,0.8260000000000033
0.769,0.8267500000000033,0.8267500000000033
0.77,0.8275000000000033,0.8275000000000033
0.771,0.8282500000000034,0.8282500000000034
0.772,0.8290000000000034,0.8290000000000034
0.773,0.8297500000000034,0.8297500000000034
0.774,0.8305000000000035,0.8305000000000035
0.775,0.8312500000000035,0.8312500000000035
0.776,0.8320000000000035,0.8320000000000035
0.777,0.8327500000000035,0.8327500000000035
0.778,0.8335000000000036,0.8335000000000036
0.779,0.8342500000000036,0.8342500000000036
0.78,0.8350000000000036,0.8350000000000036
0.781,0.8357500000000037,0.8357500000000037
0.782,0.8365000000000037,0.8365000000000037
0.783,0.8372500000000037,0.8372500000000037
0.784,0.8380000000000037,0.8380000000000037
0.785,0.8387500000000038,0.8387500000000038
0.786,0.8395000000000038,0.8395000000000038
0.787,0.8402500000000038,0.8402500000000038
0.788,0.8410000000000039,0.8410000000000039
0.789,0.8417500000000039,0.8417500000000039
0.79,0.8425000000000039,0.8425000000000039
0.791,0.8432500000000039,0.8432500000000039
0.792,0.844000000000004,0.844000000000004
0.793,0.844750000000004,0.844750000000004
0.794,0.845500000000004,0.845500000000004
0.795,0.846250000000004,0.846250000000004
0.796,0.8470000000000041,0.8470000000000041
0.797,0.8477500000000041,0.8477500000000041
0.798,0.8485000000000041,0.8485000000000041
0.799,0.8492500000000042,0.8492500000000042
0.8,0.8500000000000042,0.8500000000000042
0.801,0.8507500000000042,0.8507500000000042
0.802,0.8515000000000043,0.8515000000000043
0.803,0.8522500000000043,0.8522500000000043
0.804,0.8530000000000043,0.8530000000000043
0.805,0.8537500000000043,0.8537500000000043
0.806,0.8545000000000044,0.8545000000000044
0.807,0.8552500000000044,0.8552500000000044
0.808,0.8560000000000044,0.8560000000000044
0.809,0.8567500000000045,0.8567500000000045
0.81,0.8575000000000045,0.8575000000000045
0.811,0.8582500000000045,0.8582500000000045
0.812,0.8590000000000045,0.8590000000000045
0.813,0.8597500000000046,0.8597500000000046
0.814,0.8605000000000046,0.8605000000000046
0.815,0.8612500000000046,0.8612500000000046
0.816,0.8620000000000047,0.8620000000000047
0.817,0.8627500000000047,0.8627500000000047
0.818,0.8635000000000047,0.8635000000000047
0.819,0.8642500000000047,0.8642500000000047
0.82,0.8650000000000048,0.8650000000000048
0.821,0.8657500000000048,0.8657500000000048
0.822,0.8665000000000048,0.8665000000000048
0.823,0.8672500000000049,0.8672500000000049
0.824,0.8680000000000049,0.8680000000000049
0.825,0.8687500000000049,0.8687500000000049
0.826,0.8695000000000049,0.8695000000000049
0.827,0.870250000000005,0.870250000000005
0.828,0.871000000000005,0.871000000000005
0.829,0.871750000000005,0.871750000000005
0.83,0.872500000000005,0.872500000000005
0.831,0.8732500000000051,0.8732500000000051
0.832,0.8740000000000051,0.8740000000000051
0.833,0.8747500000000051,0.8747500000000051
0.834,0.8755000000000052,0.8755000000000052
0.835,0.8762500000000052,0.8762500000000052
0.836,0.8770000000000052,0.8770000000000052
0.837,0.8777500000000052,0.8777500000000052
0.838,0.8785000000000053,0.8785000000000053
0.839,0.8792500000000053,0.8792500000000053
0.84,0.8800000000000053,0.8800000000000053
0.841,0.8807500000000054,0.8807500000000054
0.842,0.8815000000000054,0.8815000000000054
0.843,0.8822500000000054,0.8822500000000054
0.844,0.8830000000000054,0.8830000000000054
0.845,0.8837500000000055,0.8837500000000055
0.846,0.8845000000000055,0.8845000000000055
0.847,0.8852500000000055,0.8852500000000055
0.848,0.8860000000000056,0.8860000000000056
0.849,0.8867500000000056,0.8867500000000056
0.85,0.8875000000000056,0.8875000000000056
0.851,0.8882500000000056,0.8882500000000056
0.852,0.8890000000000057,0.8890000000000057
0.853,0.8897500000000057,0.8897500000000057
0.854,0.8905000000000057,0.8905000000000057
0.855,0.8912500000000058,0.8912500000000058
0.856,0.8920000000000058,0.8920000000000058
0.857,0.8927500000000058,0.8927500000000058
0.858,0.8935000000000058,0.8935000000000058
0.859,0.8942500000000059,0.8942500000000059
0.86,0.8950000000000059,0.8950000000000059
0.861,0.8957500000000059,0.8957500000000059
0.862,0.896500000000006,0.896500000000006
0.863,0.897250000000006,0.897250000000006
0.864,0.898000000000006,0.898000000000006
0.865,0.898750000000006,0.898750000000006
0.866,0.8995000000000061,0.8995000000000061
0.867,0.9002500000000061,0.9002500000000061
0.868,0.9010000000000061,0.9010000000000061
0.869,0.9017500000000062,0.9017500000000062
0.87,0.9025000000000062,0.9025000000000062
0.871,0.9032500000000062,0.9032500000000062
0.872,0.9040000000000062,0.9040000000000062
0.873,0.9047500000000063,0.9047500000000063
0.874,0.9055000000000063,0.9055000000000063
0.875,0.9062500000000063,0.9062500000000063
0.876,0.9070000000000064,0.9070000000000064
0.877,0.9077500000000064,0.9077500000000064
0.878,0.9085000000000064,0.9085000000000064
0.879,0.9092500000000064,0.9092500000000064
0.88,0.9100000000000065,0.9100000000000065
0.881,0.9107500000000065,0.9107500000000065
0.882,0.9115000000000065,0.9115000000000065
0.883,0.9122500000000066,0.9122500000000066
0.884,0.9130000000000066,0.9130000000000066
0.885,0.9137500000000066,0.9137500000000066
0.886,0.9145000000000066,0.9145000000000066
0.887,0.9152500000000067,0.9152500000000067
0.888,0.9160000000000067,0.9160000000000067
0.889,0.9167500000000067,0.9167500000000067
0.89,0.9175000000000068,0.9175000000000068
0.891,0.9182500000000068,0.9182500000000068
0.892,0.9190000000000068,0.9190000000000068
0.893,0.9197500000000068,0.9197500000000068
0.894,0.9205000000000069,0.9205000000000069
0.895,0.9212500000000069,0.9212500000000069
0.896,0.9220000000000069,0.9220000000000069
0.897,0.922750000000007,0.922750000000007
0.898,0.923500000000007,0.923500000000007
0.899,0.924250000000007,0.924250000000007
0.9,0.925000000000007,0.925000000000007
0.901,0.9257500000000071,0.9257500000000071
0.902,0.9265000000000071,0.9265000000000071
0.903,0.9272500000000071,0.9272500000000071
0.904,0.9280000000000072,0.9280000000000072
0.905,0.9287500000000072,0.9287500000000072
0.906,0.9295000000000072,0.9295000000000072
0.907,0.9302500000000072,0.9302500000000072
0.908,0.9310000000000073,0.9310000000000073
0.909,0.9317500000000073,0.9317500000000073
0.91,0.9325000000000073,0.9325000000000073
0.911,0.9332500000000074,0.9332500000000074
0.912,0.9340000000000074,0.9340000000000074
0.913,0.9347500000000074,0.9347500000000074
0.914,0.9355000000000074,0.9355000000000074
0.915,0.9362500000000075,0.9362500000000075
0.916,0.9370000000000075,0.9370000000000075
0.917,0.9377500000000075,0.9377500000000075
0.918,0.9385000000000076,0.9385000000000076
0.919,0.9392500000000076,0.9392500000000076
0.92,0.9400000000000076,0.9400000000000076
0.921,0.9407500000000076,0.9407500000000076
0.922,0.9415000000000077,0.9415000000000077
0.923,0.9422500000000077,0.9422500000000077
0.924,0.9430000000000077,0.9430000000000077
0.925,0.9437500000000077,0.9437500000000077
0.926,0.9445000000000078,0.9445000000000078
0.927,0.9452500000000078,0.9452500000000078
0.928,0.9460000000000078,0.9460000000000078
0.929,0.9467500000000079,0.9467500000000079
0.93,0.9475000000000079,0.9475000000000079
0.931,0.9482500000000079,0.9482500000000079
0.932,0.949000000000008,0.949000000000008
0.933,0.949750000000008,0.949750000000008
0.934,0.950500000000008,0.950500000000008
0.935,0.951250000000008,0.951250000000008
0.936,0.9520000000000081,0.9520000000000081
0.937,0.9527500000000081,0.9527500000000081
0.938,0.9535000000000081,0.9535000000000081
0.939,0.9542500000000081,0.9542500000000081
0.94,0.9550000000000082,0.9550000000000082
0.941,0.9557500000000082,0.9557500000000082
0.942,0.9565000000000082,0.9565000000000082
0.943,0.9572500000000083,0.9572500000000083
0.944,0.9580000000000083,0.9580000000000083
0.945,0.9587500000000083,0.9587500000000083
0.946,0.9595000000000083,0.9595000000000083
0.947,0.9602500000000084,0.9602500000000084
0.948,0.9610000000000084,0.9610000000000084
0.949,0.9617500000000084,0.9617500000000084
0.95,0.9625000000000085,0.9625000000000085
0.951,0.9632500000000085,0.9632500000000085
0.952,0.9640000000000085,0.9640000000000085
0.953,0.9647500000000085,0.9647500000000085
0.954,0.9655000000000086,0.9655000000000086
0.955,0.9662500000000086,0.9662500000000086
0.956,0.9670000000000086,0.9670000000000086
0.957,0.9677500000000087,0.9677500000000087
0.958,0.9685000000000087,0.9685000000000087
0.959,0.9692500000000087,0.9692500000000087
0.96,0.9700000000000087,0.9700000000000087
0.961,0.9707500000000088,0.9707500000000088
0.962,0.9715000000000088,0.9715000000000088
0.963,0.9722500000000088,0.9722500000000088
0.964,0.9730000000000089,0.9730000000000089
0.965,0.9737500000000089,0.9737500000000089
0.966,0.9745000000000089,0.9745000000000089
0.967,0.9752500000000089,0.9752500000000089
0.968,0.976000000000009,0.976000000000009
0.969,0.976750000000009,0.976750000000009
0.97,0.977500000000009,0.977500000000009
0.971,0.9782500000000091,0.9782500000000091
0.972,0.9790000000000091,0.9790000000000091
0.973,0.9797500000000091,0.9797500000000091
0.974,0.9805000000000091,0.9805000000000091
0.975,0.9812500000000092,0.9812500000000092
0.976,0.9820000000000092,0.9820000000000092
0.977,0.9827500000000092,0.9827500000000092
0.978,0.9835000000000093,0.9835000000000093
0.979,0.9842500000000093,0.9842500000000093
0.98,0.9850000000000093,0.9850000000000093
0.981,0.9857500000000093,0.9857500000000093
0.982,0.9865000000000094,0.9865000000000094
0.983,0.9872500000000094,0.9872500000000094
0.984,0.9880000000000094,0.9880000000000094
0.985,0.9887500000000095,0.9887500000000095
0.986,0.9895000000000095,0.9895000000000095
0.987,0.9902500000000095,0.9902500000000095
0.988,0.9910000000000095,0.9910000000000095
0.989,0.9917500000000096,0.9917500000000096
0.99,0.9925000000000096,0.9925000000000096
0.991,0.9932500000000096,0.9932500000000096
0.992,0.9940000000000097,0.9940000000000097
0.993,0.9947500000000097,0.9947500000000097
0.994,0.9955000000000097,0.9955000000000097
0.995,0.9962500000000097,0.9962500000000097
0.996,0.9970000000000098,0.9970000000000098
0.997,0.9977500000000098,0.9977500000000098
0.998,0.9985000000000098,0.9985000000000098
0.999,0.9992500000000099,0.9992500000000099
1.0,1.0000000000000098,1.0000000000000098


==> csv/regularization/characteristics_alpha_0.0001.txt <==
0.0,0.0,0.5
0.001,0.001249998399364849,0.500250001600635
0.002,0.002499993584644311,0.5005000064153555
0.003,0.003749985536500189,0.5007500144634996
0.004,0.004999974235439186,0.5010000257645606
0.005,0.006249959661811022,0.5012500403381888
0.006,0.007499941795807319,0.5015000582041924
0.007,0.008749920617459717,0.5017500793825399
0.008,0.009999896106638234,0.5020001038933614
0.009,0.011249868243049826,0.5022501317569497
0.01,0.01249983700623658,0.5025001629937629
0.011,0.01374980237557405,0.5027501976244253
0.012,0.014999764330269616,0.5030002356697297
0.013,0.01624972284936077,0.5032502771506385
0.014,0.01749967791171339,0.5035003220882859
0.015,0.018749629496019854,0.5037503705039793
0.016,0.01999957758079743,0.5040004224192017
0.017,0.021249522144386412,0.5042504778556127
0.018,0.02249946316494822,0.5045005368350508
0.019,0.023749400620463712,0.5047505993795353
0.02,0.024999334488731095,0.5050006655112678
0.021,0.02624926474736433,0.5052507352526345
0.022,0.027499191373790977,0.5055008086262078
0.023,0.028749114345250265,0.5057508856547485
0.024,0.02999903363879125,0.5060009663612075
0.025,0.031248949231270834,0.5062510507687278
0.026,0.03249886109935157,0.5065011389006471
0.027,0.03374876921949982,0.5067512307804987
0.028,0.034998673567983585,0.5070013264320149
0.029,0.036248574120870486,0.507251425879128
0.03,0.03749847085402552,0.5075015291459728
0.031,0.03874836374310903,0.5077516362568892
0.032,0.039998252763574604,0.5080017472364237
0.033,0.04124813789066667,0.5082518621093315
0.034,0.04249801909941836,0.5085019809005797
0.035,0.04374789636464943,0.5087521036353486
0.036,0.044997769660963666,0.5090022303390344
0.037,0.04624763896274675,0.5092523610372512
0.038,0.04749750424416396,0.509502495755834
0.039,0.0487473654791577,0.5097526345208402
0.04,0.04999722264144507,0.5100027773585527
0.041,0.05124707570451564,0.5102529242954821
0.042,0.05249692464162867,0.510503075358369
0.043,0.05374676942581083,0.5107532305741869
0.044,0.054996610029853676,0.5110033899701439
0.045,0.056246446426310936,0.5112535535736866
0.046,0.05749627858749609,0.5115037214125014
0.047,0.058746106485479566,0.5117538935145178
0.048,0.05999593009208626,0.5120040699079111
0.049,0.06124574937889257,0.5122542506211047
0.05,0.06249556431722403,0.5125044356827733
0.051,0.06374537487815213,0.5127546251218451
0.052,0.06499518103249191,0.5130048189675053
0.053,0.06624498275079874,0.5132550172491984
0.054,0.06749478000336567,0.5135052199966315
0.055,0.06874457276022053,0.5137554272397765
0.056,0.06999436099112269,0.5140056390088743
0.057,0.0712441446655604,0.5142558553344365
0.058,0.07249392375274755,0.5145060762472493
0.059,0.07374369822162063,0.5147563017783762
0.06,0.07499346804083562,0.5150065319591611
0.061,0.0762432331787648,0.5152567668212319
0.062,0.0774929936034936,0.515507006396503
0.063,0.07874274928281716,0.5157572507171795
0.064,0.07999250018423731,0.5160074998157592
0.065,0.08124224627495902,0.5162577537250375
0.066,0.08249198752188713,0.5165080124781093
0.067,0.08374172389162282,0.5167582761083735
0.068,0.08499145535046015,0.5170085446495362
0.069,0.0862411818643826,0.5172588181356137
0.07,0.0874909033990594,0.5175090966009368
0.071,0.088740619919842,0.5177593800801541
0.072,0.08999033139176027,0.5180096686082358
0.073,0.09124003777951889,0.5182599622204771
0.074,0.0924897390474935,0.5185102609525025
0.075,0.09373943515972682,0.5187605648402691
0.076,0.09498912607992488,0.519010873920071
0.077,0.09623881177145305,0.5192611882285427
0.078,0.09748849219733191,0.5195115078026639
0.079,0.09873816732023338,0.5197618326797624
0.08,0.09998783710247655,0.5200121628975192
0.081,0.1012375015060234,0.5202624984939722
0.082,0.10248716049247464,0.5205128395075209
0.083,0.10373681402306553,0.5207631859769299
0.084,0.10498646205866141,0.5210135379413341
0.085,0.10623610455975335,0.521263895440242
0.086,0.10748574148645351,0.5215142585135418
0.087,0.10873537279849088,0.5217646272015044
0.088,0.10998499845520646,0.5220150015447887
0.089,0.1112346184155486,0.5222653815844466
0.09,0.11248423263806845,0.5225157673619267
0.091,0.11373384108091494,0.5227661589190802
0.092,0.11498344370182997,0.523016556298165
0.093,0.11623304045814353,0.5232669595418514
0.094,0.11748263130676856,0.5235173686932264
0.095,0.11873221620419594,0.5237677837957989
0.096,0.11998179510648938,0.5240182048935054
0.097,0.12123136796927997,0.5242686320307148
0.098,0.12248093474776109,0.5245190652522336
0.099,0.1237304953966829,0.5247695046033117
0.1,0.12498004987034683,0.5250199501296478
0.101,0.12622959812260007,0.5252704018773945
0.102,0.12747914010682987,0.5255208598931647
0.103,0.12872867577595798,0.5257713242240365
0.104,0.12997820508243457,0.5260217949175598
0.105,0.13122772797823254,0.5262722720217617
0.106,0.1324772444148415,0.5265227555851528
0.107,0.1337267543432616,0.5267732456567327
0.108,0.13497625771399738,0.5270237422859968
0.109,0.1362257544770516,0.5272742455229424
0.11,0.13747524458191882,0.5275247554180752
0.111,0.13872472797757887,0.5277752720224151
0.112,0.1399742046124905,0.5280257953875034
0.113,0.14122367443458442,0.5282763255654095
0.114,0.14247313739125683,0.5285268626087369
0.115,0.14372259342936244,0.5287774065706313
0.116,0.14497204249520745,0.5290279575047863
0.117,0.14622148453454265,0.529278515465451
0.118,0.14747091949255592,0.5295290805074377
0.119,0.1487203473138654,0.5297796526861281
0.12,0.14996976794251157,0.5300302320574819
0.121,0.15121918132195014,0.5302808186780433
0.122,0.1524685873950442,0.5305314126049492
0.123,0.15371798610405646,0.5307820138959369
0.124,0.15496737739064148,0.5310326226093518
0.125,0.15621676119583758,0.5312832388041556
0.126,0.15746613746005872,0.5315338625399344
0.127,0.15871550612308616,0.531784493876907
0.128,0.15996486712406022,0.5320351328759328
0.129,0.1612142204014717,0.5322857795985213
0.13,0.1624635658931532,0.5325364341068397
0.131,0.16371290353627024,0.5327870964637227
0.132,0.1649622332673124,0.5330377667326804
0.133,0.1662115550220844,0.5332884449779084
0.134,0.16746086873569638,0.5335391312642963
0.135,0.16871017434255509,0.5337898256574376
0.136,0.16995947177635407,0.5340405282236386
0.137,0.17120876097006377,0.5342912390299288
0.138,0.1724580418559222,0.5345419581440704
0.139,0.17370731436542447,0.5347926856345679
0.14,0.17495657842931284,0.5350434215706796
0.141,0.17620583397756634,0.535294166022426
0.142,0.17745508093939022,0.5355449190606021
0.143,0.1787043192432053,0.535795680756787
0.144,0.1799535488166371,0.5360464511833551
0.145,0.18120276958650494,0.5362972304134872
0.146,0.1824519814788103,0.5365480185211817
0.147,0.18370118441872602,0.536798815581266
0.148,0.18495037833058406,0.537049621669408
0.149,0.18619956313786423,0.5373004368621277
0.15,0.1874487387631819,0.53755126123681
0.151,0.18869790512827586,0.5378020948717159
0.152,0.18994706215399598,0.5380529378459957
0.153,0.19119620976029045,0.5383037902397012
0.154,0.19244534786619316,0.5385546521337985
0.155,0.19369447638981047,0.5388055236101812
0.156,0.19494359524830798,0.5390564047516836
0.157,0.19619270435789718,0.5393072956420943
0.158,0.1974418036338214,0.53955819636617
0.159,0.1986908929903422,0.5398091070096491
0.16,0.19993997234072491,0.5400600276592664
0.161,0.20118904159722428,0.540310958402767
0.162,0.20243810067106974,0.5405618993289215
0.163,0.2036871494724503,0.5408128505275409
0.164,0.20493618791049978,0.5410638120894913
0.165,0.20618521589328065,0.5413147841067104
0.166,0.20743423332776878,0.5415657666722222
0.167,0.20868324011983724,0.5418167598801538
0.168,0.20993223617423984,0.5420677638257511
0.169,0.21118122139459466,0.5423187786053962
0.17,0.21243019568336713,0.5425698043166236
0.171,0.21367915894185271,0.542820841058138
0.172,0.21492811107015944,0.5430718889298313
0.173,0.21617705196719014,0.5433229480328005
0.174,0.2174259815306241,0.5435740184693665
0.175,0.21867489965689868,0.5438251003430918
0.176,0.21992380624119057,0.5440761937587999
0.177,0.2211727011773964,0.544327298822594
0.178,0.22242158435811352,0.5445784156418768
0.179,0.22367045567461974,0.5448295443253706
0.18,0.22491931501685347,0.5450806849831368
0.181,0.2261681622733929,0.5453318377265973
0.182,0.22741699733143506,0.5455830026685551
0.183,0.22866582007677438,0.5458341799232157
0.184,0.22991463039378102,0.546085369606209
0.185,0.2311634281653786,0.5463365718346114
0.186,0.2324122132730217,0.5465877867269682
0.187,0.23366098559667267,0.5468390144033172
0.188,0.2349097450147784,0.5470902549852115
0.189,0.23615849140424616,0.5473415085957436
0.19,0.23740722464041958,0.5475927753595702
0.191,0.23865594459705353,0.5478440554029361
0.192,0.23990465114628906,0.5480953488537006
0.193,0.24115334415862752,0.548346655841362
0.194,0.24240202350290435,0.5485979764970852
0.195,0.24365068904626233,0.5488493109537271
0.196,0.24489934065412422,0.5491006593458652
0.197,0.24614797819016526,0.549352021809824
0.198,0.2473966015162843,0.549603398483705
0.199,0.24864521049257543,0.5498547895074137
0.2,0.24989380497729832,0.5501061950226909
0.201,0.25114238482684803,0.5503576151731411
0.202,0.25239094989572475,0.5506090501042643
0.203,0.25363950003650226,0.5508604999634867
0.204,0.2548880350997963,0.5511119649001927
0.205,0.256136554934232,0.551363445065757
0.206,0.25738505938641076,0.5516149406135781
0.207,0.25863354830087665,0.5518664516991121
0.208,0.25988202152008166,0.5521179784799071
0.209,0.2611304788843509,0.5523695211156378
0.21,0.26237892023184645,0.5526210797681421
0.211,0.26362734539853117,0.5528726546014574
0.212,0.2648757542181308,0.5531242457818577
0.213,0.2661241465220966,0.5533758534778919
0.214,0.2673725221395661,0.5536274778604223
0.215,0.26862088089732333,0.5538791191026651
0.216,0.2698692226197588,0.5541307773802295
0.217,0.27111754712882796,0.5543824528711603
0.218,0.27236585424400894,0.5546341457559792
0.219,0.27361414378225984,0.5548858562177283
0.22,0.2748624155579747,0.5551375844420134
0.221,0.2761106693829386,0.5553893306170494
0.222,0.27735890506628197,0.5556410949337061
0.223,0.27860712241443397,0.555892877585554
0.224,0.27985532123107465,0.5561446787689133
0.225,0.28110350131708617,0.5563964986829016
0.226,0.28235166247050325,0.5566483375294845
0.227,0.2835998044864624,0.5569001955135253
0.228,0.28484792715714974,0.5571520728428379
0.229,0.2860960302717483,0.5574039697282394
0.23,0.28734411361638357,0.557655886383604
0.231,0.28859217697406864,0.5579078230259189
0.232,0.2898402201246472,0.5581597798753402
0.233,0.2910882428447362,0.5584117571552512
0.234,0.2923362449076664,0.5586637550923209
0.235,0.2935842260834228,0.5589157739165644
0.236,0.2948321861385821,0.5591678138614051
0.237,0.2960801248362506,0.5594198751637365
0.238,0.2973280419359993,0.5596719580639877
0.239,0.2985759371937983,0.5599240628061888
0.24,0.2998238103619495,0.5601761896380375
0.241,0.30107166118901774,0.5604283388109692
0.242,0.30231948941976095,0.5606805105802259
0.243,0.30356729479505745,0.5609327052049293
0.244,0.30481507705183325,0.5611849229481536
0.245,0.30606283592298644,0.5614371640770003
0.246,0.3073105711373104,0.5616894288626763
0.247,0.30855828241941513,0.5619417175805714
0.248,0.3098059694896467,0.5621940305103399
0.249,0.31105363206400544,0.562446367935981
0.25,0.3123012698540609,0.5626987301459255
0.251,0.3135488825668665,0.5629511174331199
0.252,0.314796469904871,0.5632035300951154
0.253,0.3160440315658281,0.5634559684341582
0.254,0.3172915672427046,0.5637084327572817
0.255,0.3185390766235855,0.5639609233764007
0.256,0.3197865593915774,0.5642134406084087
0.257,0.32103401522470965,0.5644659847752764
0.258,0.3222814437958325,0.5647185562041535
0.259,0.32352884477251387,0.5649711552274721
0.26,0.3247762178169326,0.5652237821830532
0.261,0.32602356258576987,0.565476437414216
0.262,0.3272708787300975,0.5657291212698883
0.263,0.32851816589526417,0.5659818341047216
0.264,0.32976542372077783,0.5662345762792078
0.265,0.3310126518401866,0.5664873481597991
0.266,0.33225984988095536,0.5667401501190302
0.267,0.3335070174643405,0.566992982535645
0.268,0.3347541542052606,0.5672458457947249
0.269,0.33600125971216466,0.5674987402878208
0.27,0.3372483335868966,0.5677516664130888
0.271,0.33849537542455643,0.5680046245754289
0.272,0.33974238481335806,0.5682576151866272
0.273,0.34098936133448343,0.5685106386655018
0.274,0.3422363045619333,0.5687636954380518
0.275,0.34348321406237337,0.5690167859376117
0.276,0.3447300893949773,0.5692699106050078
0.277,0.34597693011126573,0.5695230698887193
0.278,0.34722373575494037,0.5697762642450446
0.279,0.3484705058617147,0.5700294941382702
0.28,0.34971723995913967,0.5702827600408451
0.281,0.3509639375664252,0.5705360624335596
0.282,0.3522105981942569,0.5707894018057278
0.283,0.35345722134460783,0.5710427786553768
0.284,0.3547038065105458,0.5712961934894388
0.285,0.35595035317603463,0.5715496468239499
0.286,0.3571968608157315,0.5718031391842531
0.287,0.35844332889477737,0.5720566711052071
0.288,0.35968975686858307,0.5723102431314013
0.289,0.36093614418260866,0.5725638558173757
0.29,0.3621824902721377,0.5728175097278465
0.291,0.36342879456204474,0.5730712054379394
0.292,0.36467505646655657,0.5733249435334276
0.293,0.3659212753890073,0.5735787246109768
0.294,0.36716745072158635,0.5738325492783978
0.295,0.36841358184507966,0.5740864181549044
0.296,0.3696596681286036,0.5743403318713803
0.297,0.3709057089293318,0.5745942910706522
0.298,0.37215170359221367,0.5748482964077701
0.299,0.373397651449686,0.5751023485502977
0.3,0.37464355182137543,0.5753564481786083
0.301,0.37588940401379306,0.5756105959861906
0.302,0.3771352073200204,0.5758647926799632
0.303,0.37838096101938623,0.5761190389805974
0.304,0.37962666437713377,0.5763733356228498
0.305,0.38087231664407933,0.5766276833559041
0.306,0.38211791705625986,0.5768820829437236
0.307,0.383363464834571,0.5771365351654123
0.308,0.3846089591843944,0.5773910408155889
0.309,0.38585439929521415,0.5776456007047691
0.31,0.3870997843402217,0.5779002156597616
0.311,0.38834511347590916,0.578154886524074
0.312,0.38959038584165084,0.5784096141583323
0.313,0.3908356005592719,0.5786643994407111
0.314,0.3920807567326041,0.5789192432673789
0.315,0.3933258534470285,0.5791741465529545
0.316,0.3945708897690037,0.5794291102309792
0.317,0.3958158647455806,0.5796841352544022
0.318,0.3970607774039013,0.5799392225960815
0.319,0.3983056267506836,0.5801943732492991
0.32,0.39955041177168904,0.5804495882282936
0.321,0.4007951314311745,0.5807048685688081
0.322,0.4020397846713269,0.5809602153286557
0.323,0.40328437041168,0.5812156295883024
0.324,0.40452888754851346,0.581471112451469
0.325,0.4057733349542318,0.5817266650457507
0.326,0.40701771147672505,0.5819822885232573
0.327,0.40826201593870803,0.5822379840612742
0.328,0.40950624713703876,0.5824937528629435
0.329,0.4107504038420149,0.5827495961579673
0.33,0.4119944847966479,0.5830055152033342
0.331,0.4132384887159129,0.5832615112840691
0.332,0.41448241428597443,0.5835175857140076
0.333,0.41572626016338693,0.5837737398365951
0.334,0.4169700249742687,0.5840299750257132
0.335,0.4182137073134486,0.5842862926865333
0.336,0.419457305743584,0.584542694256398
0.337,0.42070081879425003,0.584799181205732
0.338,0.42194424496099736,0.5850557550389848
0.339,0.42318758270437895,0.5853124172956032
0.34,0.4244308304489429,0.5855691695510393
0.341,0.4256739865821922,0.5858260134177902
0.342,0.42691704945350717,0.5860829505464752
0.343,0.42816001737303244,0.58633998262695
0.344,0.42940288861052456,0.5865971113894579
0.345,0.4306456613941595,0.586854338605823
0.346,0.4318883339092989,0.5871116660906837
0.347,0.4331309042972123,0.5873690957027704
0.348,0.4343733706537552,0.5876266293462276
0.349,0.43561573102799944,0.5878842689719833
0.35,0.4368579834208151,0.5881420165791678
0.351,0.4381001257834014,0.5883998742165815
0.352,0.4393421560157649,0.588657843984218
0.353,0.44058407196514227,0.5889159280348407
0.354,0.4418258714243661,0.5891741285756169
0.355,0.44306755213017057,0.5894324478698125
0.356,0.44430911176143517,0.589690888238548
0.357,0.445550547937363,0.5899494520626203
0.358,0.446791858215592,0.5902081417843913
0.359,0.44803304009023537,0.590466959909748
0.36,0.4492740909898486,0.5907259090101348
0.361,0.45051500827531965,0.5909849917246638
0.362,0.4517557892376792,0.5912442107623044
0.363,0.45299643109582766,0.5915035689041559
0.364,0.45423693099417506,0.5917630690058086
0.365,0.45547728600018966,0.592022713999794
0.366,0.45671749310185256,0.5922825068981311
0.367,0.45795754920501236,0.5925424507949714
0.368,0.45919745113063715,0.5928025488693467
0.369,0.4604371956119579,0.5930628043880259
0.37,0.46167677929149975,0.5933232207084842
0.371,0.46291619871799444,0.5935838012819895
0.372,0.46415545034317074,0.5938445496568133
0.373,0.46539453051841484,0.5941054694815693
0.374,0.466633435491297,0.5943665645086872
0.375,0.4678721614019573,0.5946278385980269
0.376,0.4691107042793437,0.5948892957206406
0.377,0.47034906003729643,0.595150939962688
0.378,0.47158722447047136,0.595412775529513
0.379,0.4728251932500945,0.59567480674989
0.38,0.4740629619195399,0.5959370380804446
0.381,0.4753005258897232,0.5961994741102613
0.382,0.47653788043430145,0.5964621195656832
0.383,0.47777502068467015,0.5967249793153145
0.384,0.47901194162474864,0.5969880583752362
0.385,0.4802486380855427,0.5972513619144422
0.386,0.4814851047394745,0.5975148952605104
0.387,0.4827213360944684,0.5977786639055165
0.388,0.4839573264877808,0.5980426735122042
0.389,0.48519307007956214,0.5983069299204229
0.39,0.4864285608461373,0.5985714391538478
0.391,0.4876637925729915,0.5988362074269937
0.392,0.48889875884744666,0.5991012411525386
0.393,0.4901334530510137,0.5993665469489715
0.394,0.4913678683514041,0.5996321316485812
0.395,0.49260199769418506,0.5998980023058003
0.396,0.4938358337940591,0.6001641662059263
0.397,0.4950693691257514,0.6004306308742341
0.398,0.49630259591448345,0.6006974040855021
0.399,0.49753550612601455,0.6009644938739711
0.4,0.49876809145622714,0.6012319085437585
0.401,0.5000003433202359,0.6014996566797498
0.402,0.5012322528409946,0.6017677471589912
0.403,0.5024638108373766,0.6020361891626093
0.404,0.5036950078117027,0.6023049921882832
0.405,0.5049258339366886,0.6025741660632974
0.406,0.5061562790417813,0.6028437209582047
0.407,0.5073863325988572,0.6031136674011288
0.408,0.5086159837072461,0.60338401629274
0.409,0.5098452210780496,0.6036547789219365
0.41,0.5110740330177184,0.6039259669822679
0.411,0.5123024074108495,0.6041975925891367
0.412,0.5135303317021687,0.6044696682978177
0.413,0.5147577928776513,0.6047422071223351
0.414,0.5159847774447451,0.6050152225552413
0.415,0.5172112714116466,0.6052887285883399
0.416,0.5184372602655855,0.6055627397344011
0.417,0.5196627289500693,0.6058372710499174
0.418,0.5208876618410364,0.6061123381589503
0.419,0.5221120427218662,0.6063879572781206
0.42,0.5233358547571897,0.6066641452427971
0.421,0.5245590804654459,0.606940919534541
0.422,0.5257817016901233,0.6072182983098636
0.423,0.5270036995696268,0.6074963004303602
0.424,0.5282250545057059,0.6077749454942811
0.425,0.5294457461303809,0.6080542538696062
0.426,0.5306657532713001,0.6083342467286871
0.427,0.5318850539154596,0.6086149460845276
0.428,0.5331036251712185,0.6088963748287688
0.429,0.5343214432285368,0.6091785567714505
0.43,0.5355384833173678,0.6094615166826196
0.431,0.5367547196641335,0.609745280335854
0.432,0.5379701254462113,0.6100298745537762
0.433,0.5391846727443652,0.6103153272556223
0.434,0.540398332493052,0.6106016675069356
0.435,0.5416110744285377,0.6108889255714499
0.436,0.5428228670347643,0.6111771329652234
0.437,0.5440336774869087,0.6114663225130791
0.438,0.5452434715925861,0.6117565284074017
0.439,0.546452213730653,0.6120477862693349
0.44,0.5476598667875799,0.612340133212408
0.441,0.5488663920913721,0.6126336079086159
0.442,0.5500717493430326,0.6129282506569554
0.443,0.5512758965455786,0.6132241034544095
0.444,0.552478789930643,0.6135212100693451
0.445,0.5536803838827156,0.6138196161172726
0.446,0.5548806308611075,0.6141193691388808
0.447,0.5560794813197548,0.6144205186802335
0.448,0.5572768836250126,0.6147231163749758
0.449,0.5584727839716371,0.6150272160283513
0.45,0.5596671262971988,0.6153328737027897
0.451,0.5608598521952292,0.6156401478047594
0.452,0.5620509008274622,0.6159490991725264
0.453,0.5632402088356089,0.6162597911643798
0.454,0.564427710253176,0.6165722897468128
0.455,0.5656133364179367,0.6168866635820521
0.456,0.5667970158857518,0.617202984114237
0.457,0.5679786743465576,0.6175213256534313
0.458,0.5691582345434459,0.617841765456543
0.459,0.5703356161959037,0.6181643838040853
0.46,0.5715107359284071,0.618489264071582
0.461,0.5726835072057275,0.6188164927942617
0.462,0.5738538402764569,0.6191461597235323
0.463,0.5750216421264341,0.6194783578735551
0.464,0.5761868164439241,0.6198131835560652
0.465,0.5773492635985789,0.6201507364014105
0.466,0.5785088806363906,0.6204911193635988
0.467,0.5796655612930134,0.6208344387069761
0.468,0.580819196028003,0.6211808039719865
0.469,0.5819696720826649,0.6215303279173247
0.47,0.583116873564333,0.6218831264356567
0.471,0.5842606815599913,0.6222393184399984
0.472,0.5854009742822094,0.6225990257177804
0.473,0.5865376272503553,0.6229623727496345
0.474,0.5876705135099992,0.6233294864899906
0.475,0.5887995038932703,0.6237004961067196
0.476,0.5899244673227114,0.6240755326772786
0.477,0.5910452711608444,0.6244547288391457
0.478,0.5921617816072198,0.6248382183927703
0.479,0.5932738641441654,0.6252261358558248
0.48,0.5943813840317579,0.6256186159682323
0.481,0.5954842068517235,0.6260157931482667
0.482,0.5965821990990277,0.6264178009009627
0.483,0.5976752288188434,0.626824771181147
0.484,0.5987631662854189,0.6272368337145715
0.485,0.5998458847181072,0.6276541152818833
0.486,0.6009232610285176,0.628076738971473
0.487,0.601995176591429,0.6285048234085616
0.488,0.6030615180308229,0.6289384819691678
0.489,0.6041221780111934,0.6293778219887973
0.49,0.6051770560232432,0.6298229439767475
0.491,0.6062260591522165,0.6302739408477743
0.492,0.6072691028165287,0.6307308971834622
0.493,0.6083061114640644,0.6311938885359265
0.494,0.6093370192135796,0.6316629807864114
0.495,0.6103617704290859,0.6321382295709052
0.496,0.6113803202159251,0.632619679784066
0.497,0.6123926348284626,0.6331073651715285
0.498,0.6133986919808998,0.6336013080190914
0.499,0.6143984810545976,0.6341015189453937
0.5,0.6153920031974383,0.6346079968025531
0.501,0.6163792713130662,0.6351207286869252
0.502,0.6173603099402427,0.6356396900597487
0.503,0.6183351550249323,0.6361648449750592
0.504,0.6193038535900288,0.6366961464099627
0.505,0.6202664633097165,0.6372335366902752
0.506,0.6212230519972994,0.6377769480026922
0.507,0.6221736970168404,0.6383263029831513
0.508,0.623118484630089,0.6388815153699028
0.509,0.6240575092909406,0.6394424907090512
0.51,0.6249908729000322,0.6400091270999597
0.511,0.6259186840320708,0.6405813159679211
0.512,0.6268410571481466,0.6411589428518454
0.513,0.6277581118046255,0.6417418881953666
0.514,0.6286699718693276,0.6423300281306645
0.515,0.629576764754606,0.6429232352453862
0.516,0.6304786206757235,0.6435213793242688
0.517,0.6313756719416334,0.644124328058359
0.518,0.6322680522839453,0.644731947716047
0.519,0.6331558962285667,0.6453441037714257
0.52,0.63403933851326,0.6459606614867325
0.521,0.6349185135532118,0.6465814864467807
0.522,0.6357935549556591,0.6472064450443334
0.523,0.6366645950836954,0.6478354049162972
0.524,0.6375317646685902,0.6484682353314025
0.525,0.6383951924692867,0.6491048075307061
0.526,0.6392550049772092,0.6497449950227836
0.527,0.6401113261640959,0.6503886738358969
0.528,0.6409642772702612,0.6510357227297318
0.529,0.6418139766304874,0.6516860233695055
0.53,0.6426605395346224,0.6523394604653706
0.531,0.643504078119907,0.6529959218800861
0.532,0.6443447012920743,0.6536552987079188
0.533,0.6451825146723199,0.6543174853276733
0.534,0.646017620567346,0.6549823794326473
0.535,0.6468501179598136,0.6556498820401797
0.536,0.6476801025166887,0.6563198974833047
0.537,0.6485076666131337,0.6569923333868597
0.538,0.649332899369773,0.6576671006302205
0.539,0.6501558867013361,0.6583441132986575
0.54,0.6509767113748601,0.6590232886251335
0.541,0.6517954530758062,0.6597045469241875
0.542,0.6526121884806088,0.660387811519385
0.543,0.6534269913343378,0.661073008665656
0.544,0.6542399325322995,0.6617600674676943
0.545,0.6550510802045402,0.6624489197954537
0.546,0.6558604998023482,0.6631395001976458
0.547,0.6566682541859625,0.6638317458140315
0.548,0.6574744037128066,0.6645255962871874
0.549,0.6582790063256615,0.6652209936743326
0.55,0.6590821176402786,0.6659178823597156
0.551,0.6598837910320134,0.6666162089679808
0.552,0.6606840777211278,0.6673159222788665
0.553,0.6614830268564731,0.6680169731435213
0.554,0.6622806855973173,0.6687193144026771
0.555,0.6630770991931318,0.6694229008068626
0.556,0.6638723110611913,0.6701276889388033
0.557,0.6646663628618775,0.6708336371381171
0.558,0.6654592945716112,0.6715407054283834
0.559,0.6662511445533605,0.6722488554466342
0.56,0.6670419496246992,0.6729580503752955
0.561,0.667831745123407,0.6736682548765878
0.562,0.6686205649706217,0.6743794350293731
0.563,0.6694084417315649,0.67509155826843
0.564,0.6701954066738762,0.6758045933261188
0.565,0.6709814898236007,0.6765185101763943
0.566,0.6717667200188788,0.6772332799811163
0.567,0.6725511249613982,0.6779488750385969
0.568,0.6733347312656683,0.6786652687343269
0.569,0.6741175645061832,0.679382435493812
0.57,0.6748996492625419,0.6801003507374535
0.571,0.6756810091625935,0.6808189908374018
0.572,0.6764616669236804,0.6815383330763151
0.573,0.6772416443920471,0.6822583556079483
0.574,0.6780209625804888,0.6829790374195067
0.575,0.6787996417043061,0.6837003582956895
0.576,0.6795777012156371,0.6844222987843586
0.577,0.6803551598362336,0.6851448401637621
0.578,0.6811320355887469,0.6858679644112489
0.579,0.6819083458265887,0.6865916541734072
0.58,0.6826841072624277,0.6873158927375682
0.581,0.683459335995386,0.68804066400461
0.582,0.6842340475369882,0.6887659524630078
0.583,0.6850082568359261,0.6894917431640699
0.584,0.6857819783016874,0.6902180216983087
0.585,0.6865552258271055,0.6909447741728907
0.586,0.6873280128098778,0.6916719871901185
0.587,0.6881003521731006,0.6923996478268957
0.588,0.6888722563848693,0.6931277436151271
0.589,0.6896437374769847,0.6938562625230117
0.59,0.69041480706281,0.6945851929371865
0.591,0.6911854763543175,0.695314523645679
0.592,0.6919557561783649,0.6960442438216317
0.593,0.6927256569922362,0.6967743430077604
0.594,0.6934951888984835,0.6975048111015132
0.595,0.6942643616591028,0.698235638340894
0.596,0.6950331847090753,0.6989668152909215
0.597,0.6958016671693051,0.6996983328306917
0.598,0.6965698178589815,0.7004301821410154
0.599,0.6973376453073937,0.7011623546926032
0.6,0.6981051577652242,0.7018948422347728
0.601,0.6988723632153452,0.7026276367846519
0.602,0.6996392693831422,0.7033607306168549
0.603,0.7004058837463873,0.7040941162536098
0.604,0.7011722135446827,0.7048277864553145
0.605,0.7019382657884957,0.7055617342115016
0.606,0.7027040472678048,0.7062959527321926
0.607,0.7034695645603727,0.7070304354396247
0.608,0.7042348240396684,0.7077651759603291
0.609,0.7049998318824496,0.7085001681175479
0.61,0.7057645940760252,0.7092354059239724
0.611,0.7065291164252105,0.7099708835747871
0.612,0.7072934045589915,0.7107065954410062
0.613,0.7080574639369093,0.7114425360630885
0.614,0.7088212998551793,0.7121787001448185
0.615,0.7095849174525574,0.7129150825474405
0.616,0.7103483217159635,0.7136516782840344
0.617,0.7111115174858744,0.7143884825141236
0.618,0.7118745094614972,0.7151254905385008
0.619,0.7126373022057313,0.7158626977942668
0.62,0.7133999001499299,0.7166000998500682
0.621,0.7141623075984712,0.717337692401527
0.622,0.7149245287331437,0.7180754712668546
0.623,0.7156865676173594,0.718813432382639
0.624,0.7164484282001979,0.7195515717998004
0.625,0.717210114320292,0.7202898856797064
0.626,0.71797162970956,0.7210283702904385
0.627,0.7187329779967916,0.721767022003207
0.628,0.7194941627110956,0.722505837288903
0.629,0.720255187285213,0.7232448127147857
0.63,0.7210160550587029,0.7239839449412958
0.631,0.721776769281006,0.7247232307189928
0.632,0.7225373331143913,0.7254626668856076
0.633,0.7232977496367912,0.7262022503632077
0.634,0.7240580218445293,0.7269419781554697
0.635,0.7248181526549454,0.7276818473450536
0.636,0.7255781449089229,0.7284218550910762
0.637,0.7263380013733217,0.7291619986266774
0.638,0.7270977247433209,0.7299022752566783
0.639,0.7278573176446759,0.7306426823553234
0.64,0.7286167826358916,0.7313832173641077
0.641,0.7293761222103174,0.7321238777896819
0.642,0.7301353387981657,0.7328646612018337
0.643,0.730894434768457,0.7336055652315425
0.644,0.7316534124308958,0.7343465875691038
0.645,0.7324122740376792,0.7350877259623204
0.646,0.7331710217852409,0.7358289782147588
0.647,0.7339296578159336,0.7365703421840661
0.648,0.7346881842196518,0.737311815780348
0.649,0.7354466030353984,0.7380533969646014
0.65,0.7362049162527959,0.7387950837472039
0.651,0.7369631258135451,0.7395368741864549
0.652,0.7377212336128337,0.7402787663871663
0.653,0.7384792415006969,0.7410207584993032
0.654,0.7392371512833302,0.7417628487166699
0.655,0.7399949647243588,0.7425050352756414
0.656,0.7407526835460625,0.7432473164539377
0.657,0.7415103094305611,0.7439896905694392
0.658,0.742267844020958,0.7447321559790423
0.659,0.7430252889224478,0.7454747110775526
0.66,0.7437826457033846,0.7462173542966158
0.661,0.7445399158963169,0.7469600841036836
0.662,0.7452971009989877,0.7477028990010128
0.663,0.7460542024753016,0.748445797524699
0.664,0.7468112217562608,0.7491887782437399
0.665,0.7475681602408702,0.7499318397591305
0.666,0.7483250192970141,0.7506749807029867
0.667,0.7490818002623031,0.7514181997376977
0.668,0.7498385044448959,0.752161495555105
0.669,0.7505951331242936,0.7529048668757073
0.67,0.7513516875521089,0.7536483124478921
0.671,0.7521081689528114,0.7543918310471897
0.672,0.7528645785244497,0.7551354214755515
0.673,0.7536209174393496,0.7558790825606516
0.674,0.7543771868447924,0.7566228131552089
0.675,0.7551333878636709,0.7573666121363304
0.676,0.7558895215951257,0.7581104784048757
0.677,0.7566455891151613,0.7588544108848401
0.678,0.7574015914772446,0.7595984085227568
0.679,0.7581575297128839,0.7603424702871177
0.68,0.758913404832191,0.7610865951678105
0.681,0.7596692178244264,0.7618307821755752
0.682,0.7604249696585281,0.7625750303414736
0.683,0.761180661283624,0.7633193387163777
0.684,0.7619362936295302,0.7640637063704716
0.685,0.7626918676072331,0.7648081323927688
0.686,0.7634473841093588,0.7655526158906432
0.687,0.7642028440106277,0.7662971559893743
0.688,0.7649582481682958,0.7670417518317062
0.689,0.7657135974225843,0.7677864025774178
0.69,0.7664688925970947,0.7685311074029074
0.691,0.7672241344992142,0.769275865500788
0.692,0.7679793239205079,0.7700206760794943
0.693,0.7687344616371004,0.770765538362902
0.694,0.7694895484100462,0.7715104515899561
0.695,0.7702445849856903,0.7722554150143122
0.696,0.7709995720960175,0.7730004279039849
0.697,0.7717545104589933,0.7737454895410092
0.698,0.772509400778894,0.7744905992211086
0.699,0.7732642437466275,0.7752357562533752
0.7,0.7740190400400473,0.7759809599599554
0.701,0.7747737903242549,0.7767262096757479
0.702,0.7755284952518962,0.7774715047481067
0.703,0.7762831554634482,0.7782168445365547
0.704,0.777037771587499,0.778962228412504
0.705,0.7777923442410197,0.7797076557589833
0.706,0.7785468740296289,0.7804531259703742
0.707,0.7793013615478499,0.7811986384521532
0.708,0.7800558073793618,0.7819441926206414
0.709,0.780810212097243,0.7826897879027602
0.71,0.7815645762642086,0.7834354237357947
0.711,0.7823189004328418,0.7841810995671615
0.712,0.7830731851458183,0.7849268148541851
0.713,0.7838274309361257,0.7856725690638777
0.714,0.7845816383272772,0.7864183616727263
0.715,0.7853358078335189,0.7871641921664847
0.716,0.7860899399600317,0.7879100600399719
0.717,0.78684403520313,0.7886559647968737
0.718,0.7875980940504521,0.7894019059495516
0.719,0.7883521169811483,0.7901478830188555
0.72,0.789106104466063,0.7908938955339408
0.721,0.7898600569679124,0.7916399430320915
0.722,0.7906139749414578,0.7923860250585462
0.723,0.7913678588336743,0.7931321411663297
0.724,0.7921217090839155,0.7938782909160885
0.725,0.792875526124074,0.7946244738759302
0.726,0.7936293103787376,0.7953706896212666
0.727,0.7943830622653424,0.7961169377346619
0.728,0.7951367821943209,0.7968632178056834
0.729,0.795890470569248,0.7976095294307564
0.73,0.7966441277869816,0.7983558722130228
0.731,0.7973977542378015,0.799102245762203
0.732,0.7981513503055433,0.7998486496944612
0.733,0.7989049163677311,0.8005950836322735
0.734,0.7996584527957045,0.8013415472043002
0.735,0.8004119599547442,0.8020880400452605
0.736,0.8011654382041948,0.8028345617958099
0.737,0.8019188878975834,0.8035811121024214
0.738,0.8026723093827357,0.8043276906172692
0.739,0.8034257030018905,0.8050742969981144
0.74,0.8041790690918105,0.8058209309081945
0.741,0.8049324079838898,0.8065675920161153
0.742,0.8056857200042606,0.8073142799957445
0.743,0.8064390054738967,0.8080609945261085
0.744,0.8071922647087132,0.808807735291292
0.745,0.8079454980196661,0.8095545019803392
0.746,0.8086987057128487,0.8103012942871566
0.747,0.8094518880895848,0.8110481119104206
0.748,0.8102050454465213,0.8117949545534842
0.749,0.8109581780757178,0.8125418219242877
0.75,0.8117112862647345,0.813288713735271
0.751,0.8124643702967178,0.8140356297032878
0.752,0.813217430450484,0.8147825695495217
0.753,0.8139704670006017,0.815529532999404
0.754,0.8147234802174714,0.8162765197825343
0.755,0.815476470367404,0.8170235296326018
0.756,0.8162294377126975,0.8177705622873084
0.757,0.8169823825117116,0.8185176174882943
0.758,0.817735305018941,0.819264694981065
0.759,0.818488205485087,0.820011794514919
0.76,0.8192410841571276,0.8207589158428785
0.761,0.8199939412783854,0.8215060587216207
0.762,0.8207467770885957,0.8222532229114106
0.763,0.8214995918239706,0.8230004081760357
0.764,0.8222523857172642,0.8237476142827421
0.765,0.8230051589978349,0.8244948410021715
0.766,0.8237579118917067,0.8252420881082998
0.767,0.8245106446216292,0.8259893553783774
0.768,0.8252633574071363,0.8267366425928703
0.769,0.8260160504646045,0.8274839495354022
0.77,0.8267687240073076,0.8282312759926991
0.771,0.8275213782454733,0.8289786217545334
0.772,0.8282740133863364,0.8297259866136704
0.773,0.8290266296341915,0.8304733703658154
0.774,0.8297792271904451,0.8312207728095619
0.775,0.8305318062536656,0.8319681937463413
0.776,0.8312843670196336,0.8327156329803734
0.777,0.8320369096813898,0.8334630903186173
0.778,0.8327894344292827,0.8342105655707245
0.779,0.8335419414510152,0.834958058548992
0.78,0.8342944309316902,0.8357055690683171
0.781,0.8350469030538549,0.8364530969461524
0.782,0.835799357997545,0.8372006420024624
0.783,0.8365517959403274,0.8379482040596801
0.784,0.8373042170573418,0.8386957829426657
0.785,0.8380566215213423,0.8394433784786652
0.786,0.8388090095027374,0.8401909904972702
0.787,0.8395613811696296,0.840938618830378
0.788,0.8403137366878541,0.8416862633121536
0.789,0.8410660762210167,0.8424339237789911
0.79,0.8418183999305309,0.843181600069477
0.791,0.842570707975654,0.8439292920243538
0.792,0.8433230005135239,0.844676999486484
0.793,0.8440752776991929,0.8454247223008151
0.794,0.8448275396856624,0.8461724603143457
0.795,0.8455797866239166,0.8469202133760915
0.796,0.846332018662956,0.8476679813370521
0.797,0.8470842359498288,0.8484157640501794
0.798,0.847836438629663,0.8491635613703453
0.799,0.8485886268456978,0.8499113731543105
0.8,0.8493408007393136,0.8506591992606948
0.801,0.8500929604500624,0.851407039549946
0.802,0.850845106115697,0.8521548938843115
0.803,0.8515972378721991,0.8529027621278095
0.804,0.8523493558538089,0.8536506441461997
0.805,0.8531014601930513,0.8543985398069573
0.806,0.8538535510207643,0.8551464489792444
0.807,0.8546056284661249,0.8558943715338839
0.808,0.8553576926566755,0.8566423073433334
0.809,0.8561097437183497,0.8573902562816592
0.81,0.8568617817754972,0.8581382182245118
0.811,0.8576138069509087,0.8588861930491003
0.812,0.8583658193658402,0.8596341806341689
0.813,0.8591178191400366,0.8603821808599725
0.814,0.8598698063917554,0.8611301936082538
0.815,0.8606217812377891,0.8618782187622201
0.816,0.8613737437934883,0.862626256206521
0.817,0.8621256941727836,0.8633743058272257
0.818,0.8628776324882071,0.8641223675118023
0.819,0.8636295588509139,0.8648704411490956
0.82,0.8643814733707029,0.8656185266293066
0.821,0.8651333761560376,0.866366623843972
0.822,0.8658852673140658,0.8671147326859439
0.823,0.8666371469506399,0.8678628530493698
0.824,0.8673890151703362,0.8686109848296736
0.825,0.8681408720764736,0.8693591279235362
0.826,0.8688927177711331,0.8701072822288768
0.827,0.8696445523551755,0.8708554476448345
0.828,0.8703963759282599,0.8716036240717501
0.829,0.8711481885888617,0.8723518114111484
0.83,0.8718999904342891,0.873100009565721
0.831,0.8726517815607017,0.8738482184393085
0.832,0.8734035620631261,0.8745964379368841
0.833,0.8741553320354731,0.8753446679645371
0.834,0.8749070915705538,0.8760929084294565
0.835,0.8756588407600957,0.8768411592399147
0.836,0.8764105796947581,0.8775894203052523
0.837,0.8771623084641481,0.8783376915358624
0.838,0.8779140271568352,0.8790859728431754
0.839,0.8786657358603667,0.8798342641396439
0.84,0.8794174346612817,0.8805825653387289
0.841,0.8801691236451266,0.8813308763548842
0.842,0.880920802896468,0.8820791971035428
0.843,0.8816724724989075,0.8828275275011034
0.844,0.8824241325350951,0.8835758674649158
0.845,0.8831757830867426,0.8843242169132683
0.846,0.8839274242346369,0.8850725757653741
0.847,0.8846790560586532,0.8858209439413579
0.848,0.8854306786377673,0.8865693213622439
0.849,0.8861822920500686,0.8873177079499426
0.85,0.8869338963727723,0.8880661036272389
0.851,0.8876854916822318,0.8888145083177795
0.852,0.88843707805395,0.8895629219460613
0.853,0.889188655562592,0.8903113444374194
0.854,0.8899402242819957,0.8910597757180158
0.855,0.890691784285184,0.8918082157148275
0.856,0.8914433356443756,0.892556664355636
0.857,0.8921948784309958,0.8933051215690159
0.858,0.8929464127156876,0.894053587284324
0.859,0.8936979385683228,0.8948020614316889
0.86,0.8944494560580112,0.8955505439420006
0.861,0.8952009652531123,0.8962990347468995
0.862,0.8959524662212448,0.8970475337787671
0.863,0.8967039590292961,0.8977960409707159
0.864,0.8974554437434332,0.8985445562565788
0.865,0.8982069204291114,0.8992930795709007
0.866,0.8989583891510846,0.9000416108489275
0.867,0.8997098499734137,0.9007901500265985
0.868,0.9004613029594769,0.9015386970405354
0.869,0.9012127481719778,0.9022872518280345
0.87,0.901964185672955,0.9030358143270574
0.871,0.9027156155237902,0.9037843844762222
0.872,0.9034670377852178,0.9045329622147947
0.873,0.9042184525173323,0.9052815474826802
0.874,0.9049698597795975,0.9060301402204151
0.875,0.9057212596308546,0.9067787403691581
0.876,0.9064726521293295,0.9075273478706832
0.877,0.9072240373326421,0.9082759626673707
0.878,0.9079754152978131,0.9090245847021997
0.879,0.9087267860812724,0.9097732139187404
0.88,0.9094781497388662,0.9105218502611467
0.881,0.9102295063258649,0.9112704936741481
0.882,0.9109808558969701,0.912019144103043
0.883,0.9117321985063224,0.9127678014936907
0.884,0.912483534207508,0.9135164657925051
0.885,0.9132348630535663,0.914265136946447
0.886,0.9139861850969964,0.9150138149030169
0.887,0.9147375003897639,0.9157624996102495
0.888,0.9154888089833082,0.9165111910167052
0.889,0.9162401109285486,0.9172598890714648
0.89,0.916991406275891,0.9180085937241225
0.891,0.9177426950752343,0.9187573049247793
0.892,0.9184939773759769,0.9195060226240367
0.893,0.9192452532270229,0.9202547467729908
0.894,0.9199965226767879,0.9210034773232258
0.895,0.9207477857732055,0.9217522142268083
0.896,0.9214990425637332,0.9225009574362807
0.897,0.922250293095358,0.9232497069046559
0.898,0.9230015374146028,0.9239984625854112
0.899,0.9237527755675312,0.9247472244324828
0.9,0.924504007599754,0.92549599240026
0.901,0.9252552335564342,0.9262447664435799
0.902,0.9260064534822927,0.9269935465177215
0.903,0.9267576674216138,0.9277423325784004
0.904,0.9275088754182499,0.9284911245817644
0.905,0.9282600775156277,0.9292399224843867
0.906,0.9290112737567523,0.9299887262432621
0.907,0.9297624641842134,0.9307375358158011
0.908,0.9305136488401891,0.9314863511598255
0.909,0.9312648277664517,0.9322351722335629
0.91,0.9320160010043724,0.9329839989956422
0.911,0.932767168594926,0.9337328314050887
0.912,0.9335183305786955,0.9344816694213193
0.913,0.9342694869958768,0.9352305130041381
0.914,0.9350206378862833,0.9359793621137316
0.915,0.9357717832893512,0.9367282167106638
0.916,0.9365229232441422,0.9374770767558728
0.917,0.9372740577893499,0.9382259422106651
0.918,0.9380251869633026,0.9389748130367125
0.919,0.9387763108039684,0.9397236891960468
0.92,0.9395274293489592,0.940472570651056
0.921,0.9402785426355347,0.9412214573644806
0.922,0.941029650700607,0.9419703492994084
0.923,0.9417807535807438,0.9427192464192716
0.924,0.9425318513121733,0.9434681486878421
0.925,0.9432829439307876,0.9442170560692279
0.926,0.9440340314721465,0.9449659685278691
0.927,0.9447851139714818,0.9457148860285338
0.928,0.9455361914637005,0.9464638085363152
0.929,0.9462872639833891,0.9472127360166266
0.93,0.9470383315648168,0.947961668435199
0.931,0.9477893942419393,0.9487106057580765
0.932,0.9485404520484023,0.9494595479516136
0.933,0.9492915050175453,0.9502084949824706
0.934,0.9500425531824047,0.9509574468176113
0.935,0.9507935965757174,0.9517064034242987
0.936,0.9515446352299242,0.952455364770092
0.937,0.9522956691771729,0.9532043308228433
0.938,0.9530466984493221,0.9539533015506941
0.939,0.953797723077944,0.9547022769220723
0.94,0.9545487430943276,0.9554512569056888
0.941,0.9552997585294821,0.9562002414705343
0.942,0.95605076941414,0.9569492305858764
0.943,0.95680177577876,0.9576982242212565
0.944,0.9575527776535301,0.9584472223464865
0.945,0.9583037750683705,0.9591962249316461
0.946,0.9590547680529369,0.9599452319470798
0.947,0.959805756636623,0.9606942433633937
0.948,0.9605567408485637,0.9614432591514531
0.949,0.9613077207176376,0.9621922792823793
0.95,0.9620586962724702,0.9629413037275467
0.951,0.9628096675414364,0.9636903324585806
0.952,0.9635606345526632,0.9644393654473539
0.953,0.9643115973340327,0.9651884026659844
0.954,0.9650625559131844,0.9659374440868328
0.955,0.9658135103175178,0.9666864896824994
0.956,0.9665644605741955,0.9674355394258217
0.957,0.9673154067101455,0.9681845932898718
0.958,0.9680663487520631,0.9689336512479543
0.959,0.9688172867264143,0.9696827132736031
0.96,0.969568220659438,0.9704317793405794
0.961,0.9703191505771481,0.9711808494228694
0.962,0.9710700765053363,0.9719299234946813
0.963,0.971820998469574,0.9726790015304436
0.964,0.9725719164952153,0.9734280835048024
0.965,0.9733228306073987,0.9741771693926191
0.966,0.9740737408310496,0.9749262591689682
0.967,0.9748246471908827,0.9756753528091352
0.968,0.975575549711404,0.9764244502886139
0.969,0.9763264484169131,0.9771735515831049
0.97,0.9770773433315052,0.9779226566685129
0.971,0.9778282344790735,0.9786717655209446
0.972,0.9785791218833113,0.9794208781167069
0.973,0.9793300055677139,0.9801699944323043
0.974,0.9800808855555805,0.9809191144444378
0.975,0.9808317618700166,0.9816682381300017
0.976,0.9815826345339361,0.9824173654660823
0.977,0.9823335035700629,0.9831664964299556
0.978,0.9830843690009327,0.9839156309990859
0.979,0.9838352308488958,0.9846647691511228
0.98,0.984586089136118,0.9854139108639006
0.981,0.9853369438845834,0.9861630561154353
0.982,0.9860877951160952,0.9869122048839235
0.983,0.9868386428522788,0.98766135714774
0.984,0.9875894871145825,0.9884105128854364
0.985,0.98834032792428,0.989159672075739
0.986,0.9890911653024718,0.9899088346975472
0.987,0.9898419992700873,0.9906580007299317
0.988,0.9905928298478861,0.991407170152133
0.989,0.99134365705646,0.9921563429435591
0.99,0.9920944809162348,0.9929055190837844
0.991,0.9928453014474715,0.9936546985525477
0.992,0.9935961186702685,0.9944038813297508
0.993,0.994346932604563,0.9951530673954564
0.994,0.9950977432701323,0.9959022567298871
0.995,0.995848550686596,0.9966514493134235
0.996,0.9965993548734169,0.9974006451266026
0.997,0.9973501558499034,0.9981498441501162
0.998,0.99810095363521,0.9988990463648096
0.999,0.9988517482483398,0.9996482517516799
1.0,0.9996025397081452,1.0003974602918744


==> csv/regularization/characteristics_alpha_0.001.txt <==
0.0,0.0,0.5
0.001,0.0012499842214062085,0.5002500157785937
0.002,0.002499936762908217,0.5005000632370917
0.003,0.003749857439373283,0.5007501425606266
0.004,0.004999746064247634,0.5010002539357521
0.005,0.006249602449542868,0.5012503975504569
0.006,0.0074994264058226845,0.501500573594177
0.007,0.008749217742188897,0.5017507822578107
0.008,0.00999897626626775,0.5020010237337318
0.009,0.011248701784195736,0.5022512982158038
0.01,0.012498394100605603,0.5025016058993939
0.011,0.013748053018611789,0.5027519469813876
0.012,0.014997678339795983,0.5030023216602033
0.013,0.016247269864192643,0.5032527301358066
0.014,0.01749682739027389,0.5035031726097253
0.015,0.018746350714934634,0.5037536492850645
0.016,0.019995839633477452,0.5040041603665217
0.017,0.021245293939597176,0.5042547060604019
0.018,0.022494713425365298,0.5045052865746338
0.019,0.023744097881214454,0.5047559021187845
0.02,0.02499344709592244,0.5050065529040765
0.021,0.026242760856596103,0.5052572391434027
0.022,0.027492038948655262,0.5055079610513435
0.023,0.028741281155816173,0.5057587188441826
0.024,0.029990487260074916,0.5060095127399238
0.025,0.031239657041690627,0.506260342958308
0.026,0.032488790279168483,0.5065112097208301
0.027,0.03373788674924255,0.506762113250756
0.028,0.03498694622685833,0.5070130537731401
0.029,0.03623596848515517,0.5072640315148432
0.03,0.0374849532954486,0.5075150467045497
0.031,0.03873390042721214,0.5077660995727862
0.032,0.0399828096480592,0.508017190351939
0.033,0.041231680723724656,0.5082683192762736
0.034,0.042480513418046206,0.508519486581952
0.035,0.04372930749294546,0.5087706925070526
0.036,0.044978062708408956,0.5090219372915891
0.037,0.046226778822468784,0.5092732211775293
0.038,0.04747545559118316,0.5095245444088148
0.039,0.048724092768616556,0.5097759072313813
0.04,0.04997269010681979,0.510027309893178
0.041,0.051221247355809796,0.510278752644188
0.042,0.0524697642635491,0.5105302357364486
0.043,0.05371824057592528,0.5107817594240724
0.044,0.054966676036729833,0.5110333239632678
0.045,0.05621507038763707,0.5112849296123605
0.046,0.05746342336818275,0.5115365766318147
0.047,0.05871173471574215,0.5117882652842554
0.048,0.05996000416550834,0.512039995834489
0.049,0.061208231450469885,0.5122917685495274
0.05,0.06245641630138832,0.512543583698609
0.051,0.0637045584467753,0.5127954415532219
0.052,0.06495265761286995,0.5130473423871272
0.053,0.066200713523615,0.5132992864763821
0.054,0.06744872590063378,0.5135512740993633
0.055,0.06869669446320575,0.5138033055367912
0.056,0.069944618928243,0.514055381071754
0.057,0.07119249901026514,0.5143075009897318
0.058,0.0724403344213751,0.5145596655786218
0.059,0.07368812487123377,0.514811875128763
0.06,0.07493587006703467,0.5150641299329621
0.061,0.0761835697134784,0.5153164302865183
0.062,0.07743122351274664,0.51556877648725
0.063,0.07867883116447583,0.5158211688355208
0.064,0.07992639236573054,0.516073607634266
0.065,0.08117390681097658,0.5163260931890199
0.066,0.08242137419205375,0.5165786258079427
0.067,0.08366879419814807,0.5168312058018483
0.068,0.08491616651576411,0.5170838334842323
0.069,0.08616349082869645,0.5173365091712998
0.07,0.08741076681800125,0.5175892331819949
0.071,0.0886579941619671,0.5178420058380291
0.072,0.08990517253608576,0.5180948274639103
0.073,0.09115230161302246,0.5183476983869736
0.074,0.09239938106258563,0.5186006189374104
0.075,0.0936464105516967,0.5188535894482993
0.076,0.09489338974435924,0.5191066102556366
0.077,0.09614031830162739,0.5193596816983684
0.078,0.09738719588157477,0.519612804118421
0.079,0.09863402213926203,0.5198659778607337
0.08,0.09988079672670475,0.5201192032732909
0.081,0.10112751929284028,0.5203724807071554
0.082,0.10237418948349492,0.5206258105165007
0.083,0.10362080694134995,0.5208791930586456
0.084,0.10486737130590773,0.5211326286940877
0.085,0.10611388221345708,0.5213861177865383
0.086,0.10736033929703837,0.521639660702957
0.087,0.10860674218640817,0.5218932578135871
0.088,0.10985309050800335,0.5221469094919919
0.089,0.11109938388490487,0.5224006161150903
0.09,0.1123456219368009,0.5226543780631943
0.091,0.11359180427994975,0.5229081957200453
0.092,0.114837930527142,0.523162069472853
0.093,0.11608400028766241,0.5234159997123325
0.094,0.11733001316725122,0.5236699868327437
0.095,0.11857596876806503,0.5239240312319298
0.096,0.11982186668863692,0.5241781333113579
0.097,0.12106770652383655,0.5244322934761582
0.098,0.12231348786482923,0.5246865121351655
0.099,0.12355921029903477,0.5249407897009599
0.1,0.12480487341008564,0.525195126589909
0.101,0.12605047677778475,0.5254495232222098
0.102,0.1272960199780625,0.525703980021932
0.103,0.1285415025829334,0.525958497417061
0.104,0.12978692416045212,0.5262130758395422
0.105,0.1310322842746688,0.5264677157253255
0.106,0.1322775824855839,0.5267224175144103
0.107,0.13352281834910268,0.5269771816508915
0.108,0.13476799141698861,0.5272320085830056
0.109,0.13601310123681654,0.5274868987631776
0.11,0.13725814735192507,0.5277418526480689
0.111,0.13850312930136838,0.5279968706986256
0.112,0.13974804661986745,0.5282519533801264
0.113,0.14099289883776042,0.5285071011622334
0.114,0.1422376854809526,0.5287623145190412
0.115,0.14348240607086565,0.5290175939291282
0.116,0.14472706012438596,0.5292729398756078
0.117,0.14597164715381272,0.5295283528461809
0.118,0.14721616666680482,0.5297838333331888
0.119,0.14846061816632744,0.5300393818336662
0.12,0.14970500115059765,0.5302949988493959
0.121,0.15094931511302945,0.530550684886964
0.122,0.15219355954217814,0.5308064404578152
0.123,0.15343773392168353,0.5310622660783098
0.124,0.154681837730213,0.5313181622697802
0.125,0.15592587044140313,0.5315741295585901
0.126,0.1571698315238012,0.5318301684761919
0.127,0.15841372044080532,0.5320862795591879
0.128,0.1596575366506042,0.5323424633493888
0.129,0.16090127960611575,0.5325987203938772
0.13,0.16214494875492505,0.5328550512450679
0.131,0.16338854353922155,0.5331114564607713
0.132,0.16463206339573502,0.5333679366042579
0.133,0.1658755077556712,0.5336244922443216
0.134,0.167118876044646,0.5338811239553467
0.135,0.16836216768261925,0.5341378323173734
0.136,0.16960538208382725,0.5343946179161654
0.137,0.17084851865671455,0.534651481343278
0.138,0.17209157680386472,0.5349084231961279
0.139,0.17333455592193017,0.5351654440780623
0.14,0.17457745540156097,0.5354225445984314
0.141,0.17582027462733285,0.5356797253726595
0.142,0.1770630129776739,0.5359369870223184
0.143,0.17830566982479082,0.5361943301752015
0.144,0.17954824453459317,0.536451755465399
0.145,0.18079073646661764,0.5367092635333746
0.146,0.18203314497395057,0.5369668550260416
0.147,0.18327546940314965,0.5372245305968424
0.148,0.18451770909416462,0.5374822909058273
0.149,0.18575986338025635,0.5377401366197356
0.15,0.18700193158791553,0.5379980684120763
0.151,0.18824391303677968,0.5382560869632121
0.152,0.18948580703954912,0.5385141929604427
0.153,0.19072761290190193,0.5387723870980898
0.154,0.19196932992240734,0.5390306700775843
0.155,0.1932109573924385,0.5392890426075532
0.156,0.19445249459608324,0.5395475054039083
0.157,0.19569394081005437,0.5398060591899372
0.158,0.1969352953035979,0.5400647046963936
0.159,0.19817655733840078,0.5403234426615906
0.16,0.19941772616849665,0.5405822738314947
0.161,0.2006588010401706,0.5408411989598207
0.162,0.20189978119186253,0.5411002188081286
0.163,0.2031406658540691,0.5413593341459221
0.164,0.20438145424924414,0.541618545750747
0.165,0.205622145591698,0.5418778544082931
0.166,0.20686273908749495,0.542137260912496
0.167,0.2081032339343496,0.5423967660656414
0.168,0.2093436293215215,0.5426563706784694
0.169,0.21058392442970847,0.5429160755702824
0.17,0.21182411843093807,0.5431758815690527
0.171,0.2130642104884578,0.5434357895115329
0.172,0.21430419975662368,0.543695800243367
0.173,0.21554408538078693,0.5439559146192037
0.174,0.21678386649717957,0.5442161335028111
0.175,0.21802354223279763,0.5444764577671929
0.176,0.2192631117052834,0.544736888294707
0.177,0.22050257402280535,0.544997425977185
0.178,0.22174192828393674,0.5452580717160536
0.179,0.22298117357753222,0.5455188264224581
0.18,0.22422030898260273,0.5457796910173875
0.181,0.22545933356818865,0.5460406664318016
0.182,0.2266982463932307,0.5463017536067595
0.183,0.22793704650643964,0.5465629534935504
0.184,0.22917573294616336,0.5468242670538267
0.185,0.23041430474025243,0.5470856952597376
0.186,0.23165276090592357,0.5473472390940664
0.187,0.23289110044962105,0.5476088995503688
0.188,0.2341293223668763,0.5478706776331135
0.189,0.235367425642165,0.5481325743578247
0.19,0.23660540924876255,0.5483945907512271
0.191,0.23784327214859696,0.5486567278513927
0.192,0.23908101329209996,0.5489189867078896
0.193,0.24031863161805567,0.5491813683819339
0.194,0.24155612605344706,0.5494438739465424
0.195,0.2427934955133002,0.5497065044866892
0.196,0.24403073890052615,0.5499692610994632
0.197,0.2452678551057605,0.5502321448942289
0.198,0.2465048430072004,0.5504951569927888
0.199,0.24774170147043964,0.5507582985295496
0.2,0.24897842934830056,0.5510215706516886
0.201,0.25021502548066393,0.5512849745193251
0.202,0.2514514886942964,0.5515485113056926
0.203,0.2526878178026748,0.5518121821973142
0.204,0.2539240116058085,0.5520759883941804
0.205,0.2551600688900585,0.5523399311099304
0.206,0.25639598842795414,0.5526040115720348
0.207,0.2576317689780073,0.5528682310219815
0.208,0.2588674092845231,0.5531325907154656
0.209,0.26010290807740855,0.5533970919225801
0.21,0.26133826407197763,0.5536617359280109
0.211,0.262573475968754,0.5539265240312345
0.212,0.26380854245327057,0.554191457546718
0.213,0.2650434621958656,0.5544565378041229
0.214,0.2662782338514767,0.5547217661485118
0.215,0.26751285605943065,0.5549871439405577
0.216,0.2687473274432308,0.5552526725567575
0.217,0.2699816466103411,0.5555183533896472
0.218,0.2712158121519664,0.5557841878480219
0.219,0.2724498226428303,0.5560501773571578
0.22,0.27368367664094884,0.5563163233590392
0.221,0.27491737268740124,0.5565826273125868
0.222,0.2761509093060969,0.556849090693891
0.223,0.27738428500353934,0.5571157149964485
0.224,0.27861749826858573,0.5573825017314021
0.225,0.2798505475722036,0.5576494524277842
0.226,0.2810834313672237,0.5579165686327641
0.227,0.28231614808808847,0.5581838519118992
0.228,0.2835486961505979,0.5584513038493897
0.229,0.2847810739516502,0.5587189260483374
0.23,0.2860132798689796,0.5589867201310079
0.231,0.2872453122608896,0.5592546877390978
0.232,0.28847716946598245,0.559522830534005
0.233,0.28970884980288436,0.559791150197103
0.234,0.29094035156996667,0.5600596484300207
0.235,0.2921716730450627,0.5603283269549246
0.236,0.2934028124851807,0.5605971875148066
0.237,0.29463376812621145,0.5608662318737757
0.238,0.2958645381826328,0.5611354618173543
0.239,0.29709512084720874,0.5614048791527784
0.24,0.2983255142906842,0.5616744857093028
0.241,0.2995557166614754,0.5619442833385115
0.242,0.3007857260853555,0.5622142739146314
0.243,0.30201554066513486,0.5624844593348519
0.244,0.3032451584803379,0.5627548415196488
0.245,0.3044745775868734,0.5630254224131133
0.246,0.30570379601670106,0.5632962039832856
0.247,0.3069328117774926,0.563567188222494
0.248,0.30816162285228754,0.563838377147699
0.249,0.30939022719914433,0.5641097728008422
0.25,0.3106186227507859,0.5643813772492006
0.251,0.3118468074142396,0.5646531925857468
0.252,0.31307477907047265,0.5649252209295137
0.253,0.3143025355740213,0.565197464425965
0.254,0.31553007475261463,0.5654699252473716
0.255,0.31675739440679296,0.5657426055931932
0.256,0.3179844923095204,0.5660155076904657
0.257,0.31921136620579177,0.5662886337941944
0.258,0.3204380138122334,0.5665619861877527
0.259,0.3216644328166984,0.5668355671832876
0.26,0.3228906208778555,0.5671093791221304
0.261,0.32411657562477225,0.5673834243752136
0.262,0.3253422946564917,0.5676577053434941
0.263,0.32656777554160304,0.5679322244583827
0.264,0.327793015817806,0.5682069841821797
0.265,0.3290180129914685,0.5684819870085172
0.266,0.3302427645371784,0.5687572354628072
0.267,0.3314672678972882,0.5690327321026973
0.268,0.3326915204814533,0.5693084795185321
0.269,0.33391551966616373,0.5695844803338217
0.27,0.33513926279426876,0.5698607372057166
0.271,0.336362747174495,0.5701372528254903
0.272,0.33758597008095725,0.570414029919028
0.273,0.3388089287526625,0.5706910712473228
0.274,0.34003162039300705,0.5709683796069781
0.275,0.3412540421692661,0.571245957830719
0.276,0.34247619121207606,0.571523808787909
0.277,0.34369806461491004,0.571801935385075
0.278,0.34491965943354574,0.5720803405664392
0.279,0.34614097268552546,0.5723590273144594
0.28,0.34736200134960893,0.5726379986503759
0.281,0.3485827423652191,0.5729172576347656
0.282,0.34980319263187887,0.5731968073681059
0.283,0.3510233490086416,0.573476650991343
0.284,0.352243208313513,0.5737567916864716
0.285,0.3534627673228649,0.5740372326771197
0.286,0.3546820227708419,0.5743179772291427
0.287,0.3559009713487594,0.574599028651225
0.288,0.35711960970449425,0.5748803902954902
0.289,0.35833793444186623,0.5751620655581181
0.29,0.3595559421200125,0.5754440578799718
0.291,0.3607736292527533,0.5757263707472309
0.292,0.36199099230794934,0.5760090076920348
0.293,0.36320802770685123,0.5762919722931329
0.294,0.36442473182344026,0.5765752681765438
0.295,0.36564110098376124,0.5768588990162228
0.296,0.36685713146524646,0.5771428685347375
0.297,0.3680728194960313,0.5774271805039526
0.298,0.36928816125426234,0.5777118387457215
0.299,0.370503152867395,0.5779968471325888
0.3,0.37171779041148517,0.5782822095884985
0.301,0.3729320699104703,0.5785679300895135
0.302,0.3741459873354433,0.5788540126645404
0.303,0.37535953860391724,0.5791404613960663
0.304,0.376572719579082,0.5794272804209015
0.305,0.37778552606905236,0.5797144739309311
0.306,0.37899795382610746,0.580002046173876
0.307,0.38020999854592213,0.5802900014540613
0.308,0.38142165586678994,0.5805783441331934
0.309,0.38263292136883753,0.5808670786311457
0.31,0.38384379057323104,0.5811562094267522
0.311,0.38505425894137424,0.5814457410586089
0.312,0.3862643218740987,0.5817356781258843
0.313,0.38747397471084577,0.5820260252891373
0.314,0.3886832127288405,0.5823167872711426
0.315,0.38989203114225807,0.5826079688577248
0.316,0.39110042510138254,0.5828995748986003
0.317,0.39230838969175746,0.5831916103082253
0.318,0.3935159199333299,0.5834840800666529
0.319,0.3947230107795864,0.5837769892203963
0.32,0.39592965711668254,0.5840703428833001
0.321,0.397135853762565,0.5843641462374176
0.322,0.3983415954660873,0.5846584045338953
0.323,0.3995468769061189,0.5849531230938636
0.324,0.40075169269064814,0.5852483073093343
0.325,0.4019560373558789,0.5855439626441035
0.326,0.403159905365322,0.5858400946346604
0.327,0.4043632911088806,0.5861367088911017
0.328,0.405566188901931,0.5864338110980511
0.329,0.40676859298439827,0.5867314070155839
0.33,0.4079704975198275,0.5870295024801546
0.331,0.40917189659445086,0.5873281034055312
0.332,0.4103727842162513,0.5876272157837308
0.333,0.41157315431402275,0.5879268456859592
0.334,0.4127730007364274,0.5882269992635545
0.335,0.4139723172510509,0.5885276827489311
0.336,0.41517109754345505,0.588828902456527
0.337,0.4163693352162303,0.5891306647837518
0.338,0.4175670237880465,0.5894329762119357
0.339,0.4187641566927034,0.5897358433072788
0.34,0.41996072727818257,0.5900392727217997
0.341,0.4211567288056993,0.590343271194283
0.342,0.42235215444875673,0.5906478455512256
0.343,0.42354699729220247,0.59095300270778
0.344,0.42474125033128823,0.5912587496686943
0.345,0.4259349064707337,0.5915650935292489
0.346,0.4271279585237948,0.5918720414761878
0.347,0.4283203992113384,0.5921796007886442
0.348,0.4295122211609226,0.5924877788390601
0.349,0.4307034169058853,0.5927965830940974
0.35,0.4318939788844412,0.5931060211155416
0.351,0.433083899438788,0.5934161005611949
0.352,0.43427317081422334,0.5937268291857596
0.353,0.43546178515827394,0.594038214841709
0.354,0.4366497345198368,0.5943502654801462
0.355,0.43783701084833543,0.5946629891516477
0.356,0.4390236059928907,0.5949763940070925
0.357,0.44020951170150907,0.5952904882984741
0.358,0.4413947196202884,0.5956052803796948
0.359,0.44257922129264354,0.5959207787073397
0.36,0.44376300815855274,0.5962369918414306
0.361,0.4449460715538269,0.5965539284461565
0.362,0.44612840270940257,0.5968715972905809
0.363,0.44730999275066063,0.5971900072493229
0.364,0.44849083269677326,0.5975091673032104
0.365,0.4496709134600787,0.597829086539905
0.366,0.45085022584548884,0.5981497741544949
0.367,0.45202876054992785,0.598471239450056
0.368,0.4532065081618075,0.5987934918381763
0.369,0.4543834591605381,0.5991165408394459
0.37,0.45555960391607864,0.5994403960839053
0.371,0.45673493268852894,0.5997650673114551
0.372,0.4579094356277636,0.6000905643722204
0.373,0.4590831027731129,0.6004168972268712
0.374,0.4602559240530907,0.6007440759468935
0.375,0.461427889285173,0.6010721107148113
0.376,0.46259898817562917,0.6014010118243551
0.377,0.4637692103194085,0.6017307896805759
0.378,0.46493854520008415,0.6020614547999003
0.379,0.4661069821898582,0.6023930178101262
0.38,0.4672745105496293,0.6027254894503552
0.381,0.46844111942912675,0.6030588805708578
0.382,0.46960679786711257,0.6033932021328721
0.383,0.470771534791656,0.6037284652083287
0.384,0.4719353190204817,0.604064680979503
0.385,0.4730981392613963,0.6044018607385885
0.386,0.4742599841127947,0.6047400158871902
0.387,0.4754208420642503,0.6050791579357346
0.388,0.4765807014971918,0.6054192985027932
0.389,0.4777395506856702,0.6057604493143148
0.39,0.4788973777972183,0.6061026222027668
0.391,0.48005417089380686,0.6064458291061783
0.392,0.48120991793289997,0.6067900820670853
0.393,0.4823646067686134,0.6071353932313718
0.394,0.48351822515297915,0.6074817748470062
0.395,0.48467076073731885,0.6078292392626665
0.396,0.4858222010737303,0.6081777989262551
0.397,0.4869725336166898,0.6085274663832957
0.398,0.48812174572477385,0.6088782542752117
0.399,0.4892698246625031,0.6092301753374825
0.4,0.4904167576023127,0.609583242397673
0.401,0.49156253162665065,0.6099374683733351
0.402,0.4927071337302096,0.6102928662697762
0.403,0.4938505508222932,0.6106494491776926
0.404,0.4949927697293211,0.6110072302706648
0.405,0.49613377719747526,0.6113662228025107
0.406,0.4972735598954909,0.6117264401044951
0.407,0.49841210441759437,0.6120878955823916
0.408,0.49954939728659115,0.6124506027133949
0.409,0.5006854249571064,0.6128145750428797
0.41,0.5018201738189803,0.613179826181006
0.411,0.5029536302008211,0.6135463697991652
0.412,0.5040857803737178,0.6139142196262686
0.413,0.5052166105551142,0.6142833894448722
0.414,0.5063461069128469,0.6146538930871396
0.415,0.5074742555693477,0.6150257444306388
0.416,0.5086010426060135,0.6153989573939731
0.417,0.5097264540677439,0.6157735459322428
0.418,0.5108504759676465,0.6161495240323401
0.419,0.5119730942919141,0.6165269057080727
0.42,0.5130942950048692,0.6169057049951175
0.421,0.5142140640541815,0.6172859359458054
0.422,0.515332387376253,0.6176676126237339
0.423,0.5164492509017747,0.6180507490982122
0.424,0.517564640561452,0.618435359438535
0.425,0.5186785422918969,0.6188214577080902
0.426,0.5197909420416881,0.6192090579582991
0.427,0.5209018257775945,0.6195981742223927
0.428,0.5220111794909624,0.6199888205090248
0.429,0.5231189892042616,0.6203810107957257
0.43,0.5242252409777886,0.6207747590221988
0.431,0.5253299209165235,0.6211700790834639
0.432,0.5264330151771366,0.6215669848228509
0.433,0.5275345099751396,0.6219654900248479
0.434,0.5286343915921782,0.6223656084078094
0.435,0.5297326463834596,0.622767353616528
0.436,0.5308292607853102,0.6231707392146775
0.437,0.5319242213228561,0.6235757786771317
0.438,0.5330175146178215,0.6239824853821663
0.439,0.5341091273964369,0.624390872603551
0.44,0.5351990464974488,0.6248009535025392
0.441,0.5362872588802254,0.6252127411197625
0.442,0.5373737516329473,0.6256262483670407
0.443,0.5384585119808748,0.6260414880191133
0.444,0.539541527294684,0.6264584727053042
0.445,0.5406227850988599,0.6268772149011284
0.446,0.5417022730801371,0.6272977269198512
0.447,0.5427799790959775,0.6277200209040108
0.448,0.5438558911830741,0.6281441088169143
0.449,0.5449299975658679,0.6285700024341205
0.45,0.546002286665068,0.6289977133349205
0.451,0.547072747106162,0.6294272528938265
0.452,0.5481413677279036,0.629858632272085
0.453,0.5492081375907644,0.6302918624092243
0.454,0.5502730459853385,0.6307269540146502
0.455,0.5513360824406851,0.6311639175593037
0.456,0.5523972367325944,0.6316027632673944
0.457,0.5534564988917665,0.6320435011082224
0.458,0.554513859211886,0.632486140788103
0.459,0.55556930825758,0.632930691742409
0.46,0.5566228368722453,0.6333771631277437
0.461,0.5576744361857306,0.6338255638142585
0.462,0.5587240976218588,0.6342759023781304
0.463,0.5597718129057772,0.6347281870942121
0.464,0.5608175740711198,0.6351824259288695
0.465,0.5618613734669698,0.6356386265330195
0.466,0.5629032037646066,0.6360967962353828
0.467,0.5639430579640254,0.636556942035964
0.468,0.5649809294002172,0.6370190705997724
0.469,0.5660168117491934,0.6374831882507962
0.47,0.5670506990337467,0.6379493009662429
0.471,0.5680825856289327,0.638417414371057
0.472,0.5691124662672628,0.638887533732727
0.473,0.5701403360435973,0.6393596639563925
0.474,0.5711661904197279,0.6398338095802619
0.475,0.5721900252286395,0.6403099747713504
0.476,0.5732118366784418,0.6407881633215482
0.477,0.5742316213559644,0.6412683786440256
0.478,0.575249376230004,0.641750623769986
0.479,0.5762650986542198,0.6422349013457703
0.48,0.577278786369668,0.6427212136303222
0.481,0.578290437506972,0.6432095624930183
0.482,0.5793000505881221,0.6436999494118683
0.483,0.5803076245279009,0.6441923754720895
0.484,0.5813131586349313,0.6446868413650592
0.485,0.5823166526123451,0.6451833473876454
0.486,0.5833181065580701,0.6456818934419204
0.487,0.5843175209647357,0.6461824790352549
0.488,0.5853148967191955,0.6466851032807952
0.489,0.5863102351016712,0.6471897648983195
0.49,0.5873035377845172,0.6476964622154736
0.491,0.5882948068306076,0.6482051931693832
0.492,0.5892840446913539,0.648715955308637
0.493,0.5902712542043521,0.6492287457956388
0.494,0.5912564385906696,0.6497435614093214
0.495,0.5922396014517731,0.6502603985482179
0.496,0.593220746766109,0.6507792532338821
0.497,0.5941998788853402,0.651300121114651
0.498,0.5951770025302487,0.6518229974697425
0.499,0.5961521227863145,0.6523478772136768
0.5,0.5971252450989772,0.6528747549010141
0.501,0.5980963752685934,0.653403624731398
0.502,0.5990655194450983,0.6539344805548931
0.503,0.6000326841223851,0.6544673158776064
0.504,0.6009978761324111,0.6550021238675805
0.505,0.6019611026390447,0.655538897360947
0.506,0.6029223711316658,0.6560776288683259
0.507,0.603881689418531,0.6566183105814607
0.508,0.6048390656199181,0.6571609343800737
0.509,0.6057945081610627,0.6577054918389291
0.51,0.6067480257649016,0.6582519742350903
0.511,0.6076996274446348,0.6588003725553572
0.512,0.6086493224961225,0.6593506775038696
0.513,0.6095971204901288,0.6599028795098633
0.514,0.6105430312644284,0.6604569687355637
0.515,0.6114870649157885,0.6610129350842037
0.516,0.6124292317918412,0.6615707682081511
0.517,0.6133695424828594,0.662130457517133
0.518,0.6143080078134509,0.6626919921865415
0.519,0.615244638834184,0.6632553611658084
0.52,0.6161794468131576,0.6638205531868349
0.521,0.6171124432275295,0.6643875567724631
0.522,0.6180436397550165,0.6649563602449761
0.523,0.6189730482653777,0.665526951734615
0.524,0.619900680811894,0.6660993191880987
0.525,0.6208265496228563,0.6666734503771364
0.526,0.6217506670930739,0.6672493329069189
0.527,0.6226730457754128,0.66782695422458
0.528,0.6235936983723782,0.6684063016276147
0.529,0.6245126377277476,0.6689873622722454
0.53,0.6254298768182687,0.6695701231817244
0.531,0.6263454287454275,0.6701545712545656
0.532,0.6272593067273,0.6707406932726931
0.533,0.6281715240904926,0.6713284759095006
0.534,0.6290820942621815,0.6719179057378117
0.535,0.6299910307622584,0.672508969237735
0.536,0.6308983471955896,0.6731016528044038
0.537,0.6318040572443957,0.6736959427555977
0.538,0.6327081746607578,0.6742918253392357
0.539,0.633610713259256,0.6748892867407376
0.54,0.6345116869097467,0.6754883130902469
0.541,0.6354111095302819,0.6760888904697118
0.542,0.6363089950801774,0.6766910049198164
0.543,0.6372053575532306,0.6772946424467632
0.544,0.6381002109710955,0.6778997890288984
0.545,0.638993569376815,0.678506430623179
0.546,0.6398854468285141,0.6791145531714798
0.547,0.6407758573932583,0.6797241426067357
0.548,0.6416648151410753,0.6803351848589188
0.549,0.642552334139146,0.6809476658608481
0.55,0.643438428446163,0.6815615715538312
0.551,0.6443231121068582,0.682176887893136
0.552,0.6452063991467017,0.6827936008532925
0.553,0.6460883035667693,0.6834116964332251
0.554,0.6469688393387812,0.6840311606612132
0.555,0.6478480204003109,0.6846519795996836
0.556,0.6487258606501619,0.6852741393498326
0.557,0.6496023739439146,0.68589762605608
0.558,0.6504775740896392,0.6865224259103554
0.559,0.651351474843775,0.6871485251562197
0.56,0.6522240899071737,0.687775910092821
0.561,0.6530954329213065,0.6884045670786884
0.562,0.6539655174646297,0.6890344825353651
0.563,0.6548343570491113,0.6896656429508836
0.564,0.655701965116912,0.690298034883083
0.565,0.656568355037221,0.690931644962774
0.566,0.6574335401032424,0.6915664598967527
0.567,0.6582975335293312,0.692202466470664
0.568,0.659160348448274,0.6928396515517212
0.569,0.6600219979087131,0.6934780020912822
0.57,0.6608824948727111,0.6941175051272842
0.571,0.661741852213451,0.6947581477865443
0.572,0.662600082713072,0.6953999172869234
0.573,0.663457199060634,0.6960428009393614
0.574,0.6643132138502111,0.6966867861497844
0.575,0.665168139579108,0.6973318604208876
0.576,0.6660219886461988,0.6979780113537969
0.577,0.6668747733503817,0.698625226649614
0.578,0.6677265058891496,0.6992734941108462
0.579,0.6685771983572709,0.6999228016427249
0.58,0.6694268627455778,0.700573137254418
0.581,0.6702755109398599,0.701224489060136
0.582,0.671123154719858,0.701876845280138
0.583,0.6719698057583565,0.7025301942416395
0.584,0.6728154756203704,0.7031845243796258
0.585,0.673660175762423,0.7038398242375732
0.586,0.674503917531913,0.7044960824680833
0.587,0.6753467121665654,0.7051532878334309
0.588,0.6761885707939662,0.7058114292060301
0.589,0.6770295044311746,0.7064704955688218
0.59,0.6778695239844112,0.7071304760155852
0.591,0.6787086402488209,0.7077913597511756
0.592,0.6795468639083042,0.7084531360916924
0.593,0.6803842055354161,0.7091157944645805
0.594,0.6812206755913308,0.7097793244086659
0.595,0.6820562844258666,0.7104437155741301
0.596,0.682891042277571,0.7111089577224258
0.597,0.6837249592738617,0.7117750407261352
0.598,0.6845580454312221,0.7124419545687748
0.599,0.6853903106554478,0.7131096893445492
0.6,0.6862217647419429,0.7137782352580542
0.601,0.6870524173760619,0.7144475826239352
0.602,0.6878822781334976,0.7151177218664996
0.603,0.6887113564807094,0.7157886435192878
0.604,0.6895396617753928,0.7164603382246044
0.605,0.6903672032669875,0.7171327967330098
0.606,0.6911939900972188,0.7178060099027785
0.607,0.6920200313006762,0.7184799686993212
0.608,0.6928453358054214,0.7191546641945761
0.609,0.6936699124336277,0.7198300875663698
0.61,0.6944937699022475,0.7205062300977501
0.611,0.6953169168237066,0.7211830831762911
0.612,0.6961393617066226,0.7218606382933751
0.613,0.6969611129565481,0.7225388870434497
0.614,0.697782178876734,0.7232178211232638
0.615,0.6986025676689144,0.7238974323310835
0.616,0.6994222874341093,0.7245777125658887
0.617,0.7002413461734457,0.7252586538265523
0.618,0.7010597517889934,0.7259402482110047
0.619,0.7018775120846171,0.726622487915381
0.62,0.702694634766841,0.7273053652331571
0.621,0.7035111274457259,0.7279888725542724
0.622,0.7043269976357576,0.7286730023642407
0.623,0.7051422527567456,0.7293577472432528
0.624,0.7059569001347304,0.7300430998652679
0.625,0.706770947002899,0.7307290529970994
0.626,0.7075844005025076,0.7314155994974909
0.627,0.7083972676838102,0.7321027323161884
0.628,0.7092095555069925,0.7327904444930061
0.629,0.7100212708431105,0.7334787291568882
0.63,0.7108324204750323,0.7341675795249665
0.631,0.7116430110983825,0.7348569889016163
0.632,0.7124530493224899,0.735546950677509
0.633,0.7132625416713351,0.7362374583286638
0.634,0.7140714945844998,0.7369285054154991
0.635,0.7148799144181159,0.7376200855818831
0.636,0.7156878074458143,0.7383121925541848
0.637,0.7164951798596718,0.7390048201403273
0.638,0.7173020377711581,0.7396979622288411
0.639,0.7181083872120787,0.7403916127879205
0.64,0.7189142341355169,0.7410857658644824
0.641,0.7197195844167716,0.7417804155832277
0.642,0.7205244438542922,0.7424755561457073
0.643,0.721328818170609,0.7431711818293905
0.644,0.7221327130132607,0.7438672869867389
0.645,0.7229361339557153,0.7445638660442843
0.646,0.7237390864982878,0.7452609135017119
0.647,0.7245415760690515,0.7459584239309482
0.648,0.7253436080247438,0.7466563919752559
0.649,0.7261451876516674,0.7473548123483325
0.65,0.7269463201665828,0.7480536798334171
0.651,0.7277470107175976,0.7487529892824023
0.652,0.7285472643850465,0.7494527356149535
0.653,0.7293470861823658,0.7501529138176343
0.654,0.7301464810569611,0.750853518943039
0.655,0.7309454538910668,0.7515545461089334
0.656,0.7317440095025993,0.7522559904974009
0.657,0.7325421526460019,0.7529578473539984
0.658,0.7333398880130826,0.7536601119869177
0.659,0.734137220233844,0.7543627797661564
0.66,0.7349341538773051,0.7550658461226953
0.661,0.7357306934523155,0.755769306547685
0.662,0.7365268434083612,0.7564731565916394
0.663,0.7373226081363624,0.7571773918636382
0.664,0.7381179919694633,0.7578820080305374
0.665,0.7389129991838129,0.7585870008161878
0.666,0.7397076339993388,0.759292366000662
0.667,0.7405019005805107,0.7599980994194901
0.668,0.7412958030370977,0.7607041969629031
0.669,0.7420893454249153,0.7614106545750856
0.67,0.7428825317465652,0.7621174682534358
0.671,0.7436753659521653,0.7628246340478357
0.672,0.7444678519400733,0.7635321480599279
0.673,0.7452599935575995,0.7642400064424016
0.674,0.7460517946017128,0.7649482053982884
0.675,0.7468432588197371,0.7656567411802642
0.676,0.7476343899100405,0.7663656100899608
0.677,0.7484251915227147,0.7670748084772867
0.678,0.7492156672602469,0.7677843327397545
0.679,0.750005820678183,0.7684941793218185
0.68,0.7507956552857827,0.7692043447142188
0.681,0.7515851745466661,0.7699148254533356
0.682,0.7523743818794515,0.7706256181205502
0.683,0.7531632806583867,0.7713367193416151
0.684,0.7539518742139697,0.7720481257860321
0.685,0.7547401658335634,0.7727598341664385
0.686,0.7555281587620011,0.7734718412380008
0.687,0.7563158562021842,0.7741841437978177
0.688,0.7571032613156722,0.7748967386843298
0.689,0.7578903772232645,0.7756096227767376
0.69,0.7586772070055743,0.7763227929944279
0.691,0.7594637537035954,0.7770362462964068
0.692,0.7602500203192606,0.7777499796807417
0.693,0.7610360098159926,0.7784639901840097
0.694,0.7618217251192474,0.779178274880755
0.695,0.7626071691170504,0.779892830882952
0.696,0.763392344660525,0.7806076553394775
0.697,0.7641772545644133,0.7813227454355892
0.698,0.7649619016075907,0.7820380983924119
0.699,0.765746288533572,0.7827537114664307
0.7,0.7665304180510111,0.7834695819489916
0.701,0.7673142928341938,0.7841857071658089
0.702,0.7680979155235231,0.7849020844764797
0.703,0.7688812887259979,0.785618711274005
0.704,0.7696644150156848,0.7863355849843181
0.705,0.7704472969341833,0.7870527030658196
0.706,0.771229936991084,0.787770063008919
0.707,0.772012337664421,0.7884876623355821
0.708,0.7727945014011164,0.7892054985988868
0.709,0.7735764306174199,0.7899235693825833
0.71,0.7743581276993412,0.7906418723006621
0.711,0.7751395950030763,0.7913604049969271
0.712,0.7759208348554272,0.7920791651445762
0.713,0.7767018495542166,0.7927981504457868
0.714,0.7774826413686955,0.793517358631308
0.715,0.7782632125399448,0.7942367874600588
0.716,0.7790435652812723,0.7949564347187313
0.717,0.7798237017786019,0.7956762982214017
0.718,0.7806036241908596,0.7963963758091441
0.719,0.7813833346503507,0.7971166653496531
0.72,0.7821628352631348,0.797837164736869
0.721,0.7829421281093925,0.7985578718906114
0.722,0.783721215243788,0.7992787847562159
0.723,0.7845000986958272,0.7999999013041769
0.724,0.7852787804702076,0.8007212195297965
0.725,0.7860572625471669,0.8014427374528372
0.726,0.7868355468828228,0.8021644531171814
0.727,0.7876136354095103,0.8028863645904939
0.728,0.7883915300361131,0.8036084699638912
0.729,0.7891692326483893,0.804330767351615
0.73,0.7899467451092942,0.8050532548907102
0.731,0.7907240692592956,0.8057759307407089
0.732,0.7915012069166877,0.8064987930833168
0.733,0.7922781598778971,0.8072218401221075
0.734,0.7930549299177865,0.8079450700822182
0.735,0.7938315187899526,0.8086684812100521
0.736,0.7946079282270206,0.8093920717729841
0.737,0.7953841599409335,0.8101158400590713
0.738,0.7961602156232369,0.810839784376768
0.739,0.7969360969453607,0.8115639030546442
0.74,0.7977118055588955,0.8122881944411094
0.741,0.7984873430958654,0.8130126569041396
0.742,0.7992627111689966,0.8137372888310085
0.743,0.8000379113719818,0.8144620886280234
0.744,0.800812945279741,0.8151870547202642
0.745,0.8015878144486784,0.8159121855513268
0.746,0.8023625204169353,0.81663747958307
0.747,0.803137064704639,0.8173629352953664
0.748,0.8039114488141483,0.8180885511858571
0.749,0.8046856742302956,0.8188143257697099
0.75,0.8054597424206249,0.8195402575793806
0.751,0.8062336548356264,0.8202663451643792
0.752,0.8070074129089674,0.8209925870910383
0.753,0.8077810180577206,0.8217189819422851
0.754,0.8085544716825881,0.8224455283174177
0.755,0.809327775168122,0.8231722248318838
0.756,0.810100929882943,0.8238990701170629
0.757,0.8108739371799538,0.8246260628200521
0.758,0.8116467983965511,0.8253532016034549
0.759,0.8124195148548334,0.8260804851451726
0.76,0.8131920878618064,0.8268079121381997
0.761,0.8139645187095844,0.8275354812904218
0.762,0.8147368086755901,0.8282631913244162
0.763,0.8155089590227498,0.8289910409772565
0.764,0.8162809709996871,0.8297190290003192
0.765,0.8170528458409134,0.830447154159093
0.766,0.8178245847670147,0.8311754152329918
0.767,0.8185961889848368,0.8319038110151697
0.768,0.8193676596876672,0.8326323403123393
0.769,0.8201389980554146,0.8333610019445921
0.77,0.820910205254785,0.8340897947452217
0.771,0.8216812824394564,0.8348187175605504
0.772,0.8224522307502498,0.835547769249757
0.773,0.8232230513152987,0.8362769486847081
0.774,0.8239937452502151,0.8370062547497918
0.775,0.8247643136582538,0.8377356863417532
0.776,0.8255347576304739,0.8384652423695331
0.777,0.8263050782458986,0.8391949217541085
0.778,0.8270752765716713,0.8399247234283358
0.779,0.8278453536632111,0.8406546463367961
0.78,0.8286153105643644,0.8413846894356428
0.781,0.8293851483075557,0.8421148516924516
0.782,0.8301548679139354,0.8428451320860719
0.783,0.8309244703935255,0.843575529606482
0.784,0.8316939567453634,0.8443060432546441
0.785,0.8324633279576434,0.8450366720423641
0.786,0.8332325850078569,0.8457674149921507
0.787,0.8340017288629288,0.8464982711370789
0.788,0.834770760479354,0.8472292395206538
0.789,0.8355396808033303,0.8479603191966775
0.79,0.8363084907708911,0.8486915092291167
0.791,0.8370771913080337,0.8494228086919742
0.792,0.8378457833308485,0.8501542166691595
0.793,0.8386142677456442,0.8508857322543638
0.794,0.8393826454490724,0.8516173545509357
0.795,0.8401509173282499,0.8523490826717582
0.796,0.8409190842608796,0.8530809157391286
0.797,0.8416871471153691,0.8538128528846392
0.798,0.8424551067509483,0.85454489324906
0.799,0.8432229640177847,0.8552770359822236
0.8,0.8439907197570976,0.8560092802429108
0.801,0.8447583748012701,0.8567416251987383
0.802,0.8455259299739603,0.8574740700260483
0.803,0.8462933860902093,0.8582066139097992
0.804,0.8470607439565505,0.8589392560434581
0.805,0.8478280043711139,0.8596719956288947
0.806,0.848595168123732,0.8604048318762767
0.807,0.8493622359960421,0.8611377640039667
0.808,0.8501292087615879,0.8618707912384209
0.809,0.8508960871859202,0.8626039128140887
0.81,0.8516628720266952,0.8633371279733137
0.811,0.8524295640337721,0.8640704359662369
0.812,0.8531961639493088,0.8648038360507003
0.813,0.8539626725078568,0.8655373274921523
0.814,0.854729090436455,0.8662709095635542
0.815,0.8554954184547203,0.8670045815452889
0.816,0.85626165727494,0.8677383427250693
0.817,0.8570278076021601,0.8684721923978492
0.818,0.8577938701342742,0.8692061298657352
0.819,0.8585598455621098,0.8699401544378996
0.82,0.8593257345695149,0.8706742654304946
0.821,0.8600915378334419,0.8714084621665676
0.822,0.8608572560240314,0.8721427439759782
0.823,0.8616228898046943,0.8728771101953154
0.824,0.8623884398321928,0.8736115601678169
0.825,0.8631539067567209,0.8743460932432889
0.826,0.8639192912219826,0.8750807087780272
0.827,0.8646845938652703,0.8758154061347396
0.828,0.8654498153175413,0.8765501846824687
0.829,0.8662149562034933,0.8772850437965167
0.83,0.8669800171416393,0.8780199828583708
0.831,0.8677449987443815,0.8787550012556287
0.832,0.8685099016180831,0.8794900983819272
0.833,0.8692747263631406,0.8802252736368696
0.834,0.8700394735740545,0.8809605264259558
0.835,0.8708041438394986,0.8816958561605118
0.836,0.8715687377423886,0.8824312622576218
0.837,0.8723332558599508,0.8831667441400597
0.838,0.8730976987637882,0.8839023012362224
0.839,0.8738620670199463,0.8846379329800643
0.84,0.8746263611889793,0.8853736388110314
0.841,0.875390581826013,0.8861094181739977
0.842,0.8761547294808093,0.8868452705192015
0.843,0.8769188046978279,0.8875811953021829
0.844,0.8776828080162882,0.8883171919837227
0.845,0.8784467399702304,0.8890532600297806
0.846,0.879210601088575,0.889789398911436
0.847,0.8799743918951827,0.8905256081048284
0.848,0.8807381129089122,0.8912618870910989
0.849,0.8815017646436784,0.8919982353563328
0.85,0.8822653476085084,0.8927346523915028
0.851,0.8830288623075988,0.8934711376924125
0.852,0.8837923092403704,0.8942076907596409
0.853,0.8845556889015229,0.8949443110984885
0.854,0.8853190017810889,0.8956809982189226
0.855,0.886082248364487,0.8964177516355245
0.856,0.8868454291325747,0.8971545708674369
0.857,0.8876085445616996,0.8978914554383121
0.858,0.8883715951237512,0.8986284048762605
0.859,0.889134581286211,0.8993654187138007
0.86,0.8898975035122023,0.9001024964878095
0.861,0.8906603622605396,0.9008396377394723
0.862,0.8914231579857766,0.9015768420142353
0.863,0.892185891138255,0.902314108861757
0.864,0.8929485621641509,0.9030514378358612
0.865,0.8937111715055217,0.9037888284944904
0.866,0.8944737196003523,0.9045262803996599
0.867,0.8952362068826006,0.9052637931174116
0.868,0.895998633782242,0.9060013662177703
0.869,0.8967610007253141,0.9067389992746983
0.87,0.8975233081339599,0.9074766918660525
0.871,0.8982855564264717,0.9082144435735408
0.872,0.8990477460173327,0.9089522539826798
0.873,0.8998098773172603,0.9096901226827523
0.874,0.9005719507332461,0.9104280492667665
0.875,0.9013339666685983,0.9111660333314143
0.876,0.9020959255229813,0.9119040744770314
0.877,0.9028578276924559,0.9126421723075568
0.878,0.9036196735695187,0.9133803264304942
0.879,0.9043814635431409,0.914118536456872
0.88,0.9051431979988069,0.914856802001206
0.881,0.9059048773185526,0.9155951226814604
0.882,0.906666501881002,0.9163334981190111
0.883,0.9074280720614047,0.9170719279386084
0.884,0.9081895882316728,0.9178104117683403
0.885,0.9089510507604162,0.9185489492395971
0.886,0.9097124600129785,0.9192875399870348
0.887,0.9104738163514726,0.9200261836485407
0.888,0.9112351201348149,0.9207648798651985
0.889,0.9119963717187598,0.9215036282812537
0.89,0.9127575714559336,0.9222424285440799
0.891,0.9135187196958676,0.922981280304146
0.892,0.9142798167850318,0.9237201832149818
0.893,0.9150408630668667,0.924459136933147
0.894,0.9158018588818164,0.9251981411181973
0.895,0.9165628045673597,0.9259371954326541
0.896,0.9173237004580416,0.9266762995419723
0.897,0.9180845468855047,0.9274154531145092
0.898,0.9188453441785196,0.9281546558214944
0.899,0.9196060926630154,0.9288939073369986
0.9,0.9203667926621091,0.929633207337905
0.901,0.9211274444961356,0.9303725555038785
0.902,0.9218880484826767,0.9311119515173375
0.903,0.92264860493659,0.9318513950634243
0.904,0.9234091141700371,0.9325908858299772
0.905,0.9241695764925122,0.9333304235075022
0.906,0.9249299922108694,0.9340700077891451
0.907,0.9256903616293501,0.9348096383706643
0.908,0.926450685049611,0.9355493149504035
0.909,0.9272109627707495,0.936289037229265
0.91,0.9279711950893312,0.9370288049106834
0.911,0.9287313822994155,0.9377686177005992
0.912,0.9294915246925819,0.9385084753074329
0.913,0.9302516225579548,0.93924837744206
0.914,0.9310116761822294,0.9399883238177855
0.915,0.9317716858496962,0.9407283141503188
0.916,0.9325316518422656,0.9414683481577494
0.917,0.9332915744394926,0.9422084255605224
0.918,0.9340514539186003,0.9429485460814148
0.919,0.9348112905545038,0.9436887094455113
0.92,0.9355710846198338,0.9444289153801814
0.921,0.9363308363849598,0.9451691636150554
0.922,0.9370905461180125,0.9459094538820029
0.923,0.9378502140849071,0.9466497859151083
0.924,0.9386098405493652,0.9473901594506502
0.925,0.939369425772937,0.9481305742270785
0.926,0.9401289700150235,0.9488710299849921
0.927,0.9408884735328971,0.9496115264671185
0.928,0.941647936581724,0.9503520634182917
0.929,0.9424073594145846,0.9510926405854311
0.93,0.943166742282495,0.9518332577175208
0.931,0.9439260854344266,0.9525739145655893
0.932,0.9446853891173271,0.9533146108826888
0.933,0.9454446535761406,0.9540553464238754
0.934,0.9462038790538273,0.9547961209461887
0.935,0.9469630657913832,0.9555369342086328
0.936,0.9477222140278593,0.9562777859721568
0.937,0.9484813240003811,0.9570186759996351
0.938,0.9492403959441675,0.9577596040558487
0.939,0.9499994300925496,0.9585005699074667
0.94,0.9507584266769888,0.9592415733230275
0.941,0.9515173859270956,0.9599826140729208
0.942,0.9522763080706473,0.9607236919293691
0.943,0.9530351933336069,0.9614648066664097
0.944,0.9537940419401388,0.9622059580598777
0.945,0.9545528541126288,0.9629471458873878
0.946,0.9553116300716992,0.9636883699283175
0.947,0.9560703700362271,0.9644296299637897
0.948,0.956829074223361,0.9651709257766558
0.949,0.9575877428485376,0.9659122571514792
0.95,0.9583463761254983,0.9666536238745186
0.951,0.9591049742663051,0.9673950257337118
0.952,0.9598635374813574,0.9681364625186596
0.953,0.9606220659794077,0.9688779340206094
0.954,0.9613805599675771,0.96961944003244
0.955,0.9621390196513713,0.9703609803486459
0.956,0.9628974452346961,0.9711025547653211
0.957,0.9636558369198722,0.9718441630801451
0.958,0.9644141949076506,0.9725858050923668
0.959,0.9651725193972275,0.97332748060279
0.96,0.9659308105862591,0.9740691894137584
0.961,0.9666890686708758,0.9748109313291418
0.962,0.9674472938456973,0.9755527061543203
0.963,0.9682054863038462,0.9762945136961715
0.964,0.9689636462369625,0.9770363537630552
0.965,0.9697217738352177,0.9777782261648
0.966,0.9704798692873281,0.9785201307126897
0.967,0.9712379327805685,0.9792620672194494
0.968,0.9719959645007863,0.9800040354992317
0.969,0.9727539646324143,0.9807460353676037
0.97,0.9735119333584838,0.9814880666415342
0.971,0.9742698708606383,0.9822301291393798
0.972,0.9750277773191456,0.9829722226808726
0.973,0.9757856529129112,0.983714347087107
0.974,0.9765434978194907,0.9844565021805276
0.975,0.9773013122151022,0.9851986877849161
0.976,0.9780590962746387,0.9859409037253797
0.977,0.9788168501716805,0.9866831498283379
0.978,0.9795745740785073,0.9874254259215112
0.979,0.9803322681661097,0.9881677318339088
0.98,0.9810899326042015,0.9889100673958171
0.981,0.9818475675612313,0.9896524324387874
0.982,0.9826051732043939,0.9903948267956248
0.983,0.983362749699642,0.9911372503003768
0.984,0.9841202972116974,0.9918797027883215
0.985,0.9848778159040621,0.9926221840959568
0.986,0.9856353059390297,0.9933646940609893
0.987,0.9863927674776959,0.9941072325223231
0.988,0.98715020067997,0.9948497993200491
0.989,0.9879076057045847,0.9955923942954344
0.99,0.9886649827091079,0.9963350172909113
0.991,0.989422331849952,0.9970776681500673
0.992,0.9901796532823853,0.997820346717634
0.993,0.9909369471605418,0.9985630528394775
0.994,0.9916942136374313,0.9993057863625882
0.995,0.9924514528649495,1.00004854713507
0.996,0.9932086649938884,1.000791335006131
0.997,0.9939658501739456,1.001534149826074
0.998,0.9947230085537343,1.0022769914462852
0.999,0.9954801402807931,1.0030198597192266
1.0,0.9962372455015951,1.0037627544984244


==> csv/regularization/characteristics_alpha_0.0_long.txt <==
0.0,0.0,0.5
0.001,0.0012499999999999734,0.50025
0.002,0.0024999999999999467,0.5005
0.003,0.00374999999999992,0.5007499999999999
0.004,0.004999999999999893,0.5009999999999999
0.005,0.006249999999999867,0.5012499999999999
0.006,0.00749999999999984,0.5014999999999998
0.007,0.008749999999999813,0.5017499999999998
0.008,0.009999999999999787,0.5019999999999998
0.009,0.01124999999999976,0.5022499999999998
0.01,0.012499999999999734,0.5024999999999997
0.011,0.013749999999999707,0.5027499999999997
0.012,0.01499999999999968,0.5029999999999997
0.013,0.016249999999999654,0.5032499999999996
0.014,0.017499999999999627,0.5034999999999996
0.015,0.0187499999999996,0.5037499999999996
0.016,0.019999999999999574,0.5039999999999996
0.017,0.021249999999999547,0.5042499999999995
0.018,0.02249999999999952,0.5044999999999995
0.019,0.023749999999999494,0.5047499999999995
0.02,0.024999999999999467,0.5049999999999994
0.021,0.02624999999999944,0.5052499999999994
0.022,0.027499999999999414,0.5054999999999994
0.023,0.028749999999999387,0.5057499999999994
0.024,0.02999999999999936,0.5059999999999993
0.025,0.031249999999999334,0.5062499999999993
0.026,0.03249999999999931,0.5064999999999993
0.027,0.03374999999999928,0.5067499999999993
0.028,0.034999999999999254,0.5069999999999992
0.029,0.03624999999999923,0.5072499999999992
0.03,0.0374999999999992,0.5074999999999992
0.031,0.038749999999999174,0.5077499999999991
0.032,0.03999999999999915,0.5079999999999991
0.033,0.04124999999999912,0.5082499999999991
0.034,0.042499999999999094,0.5084999999999991
0.035,0.04374999999999907,0.508749999999999
0.036,0.04499999999999901,0.508999999999999
0.037,0.046249999999998986,0.509249999999999
0.038,0.04749999999999896,0.509499999999999
0.039,0.04874999999999893,0.5097499999999989
0.04,0.049999999999998906,0.5099999999999989
0.041,0.05124999999999888,0.5102499999999989
0.042,0.05249999999999885,0.5104999999999988
0.043,0.053749999999998826,0.5107499999999988
0.044,0.0549999999999988,0.5109999999999988
0.045,0.05624999999999877,0.5112499999999988
0.046,0.05749999999999875,0.5114999999999987
0.047,0.05874999999999872,0.5117499999999987
0.048,0.05999999999999869,0.5119999999999987
0.049,0.06124999999999867,0.5122499999999987
0.05,0.06249999999999864,0.5124999999999986
0.051,0.06374999999999861,0.5127499999999986
0.052,0.06499999999999859,0.5129999999999986
0.053,0.06624999999999856,0.5132499999999985
0.054,0.06749999999999853,0.5134999999999985
0.055,0.0687499999999985,0.5137499999999985
0.056,0.06999999999999848,0.5139999999999985
0.057,0.07124999999999845,0.5142499999999984
0.058,0.07249999999999843,0.5144999999999984
0.059,0.0737499999999984,0.5147499999999984
0.06,0.07499999999999837,0.5149999999999983
0.061,0.07624999999999835,0.5152499999999983
0.062,0.07749999999999832,0.5154999999999983
0.063,0.0787499999999983,0.5157499999999983
0.064,0.07999999999999827,0.5159999999999982
0.065,0.08124999999999824,0.5162499999999982
0.066,0.08249999999999821,0.5164999999999982
0.067,0.08374999999999819,0.5167499999999982
0.068,0.08499999999999816,0.5169999999999981
0.069,0.08624999999999813,0.5172499999999981
0.07,0.08749999999999811,0.5174999999999981
0.071,0.08874999999999808,0.517749999999998
0.072,0.08999999999999805,0.517999999999998
0.073,0.09124999999999803,0.518249999999998
0.074,0.092499999999998,0.518499999999998
0.075,0.09374999999999797,0.5187499999999979
0.076,0.09499999999999795,0.5189999999999979
0.077,0.09624999999999792,0.5192499999999979
0.078,0.0974999999999979,0.5194999999999979
0.079,0.09874999999999787,0.5197499999999978
0.08,0.09999999999999784,0.5199999999999978
0.081,0.10124999999999781,0.5202499999999978
0.082,0.10249999999999779,0.5204999999999977
0.083,0.10374999999999776,0.5207499999999977
0.084,0.10499999999999773,0.5209999999999977
0.085,0.10624999999999771,0.5212499999999977
0.086,0.10749999999999765,0.5214999999999976
0.087,0.10874999999999763,0.5217499999999977
0.088,0.1099999999999976,0.5219999999999976
0.089,0.11124999999999757,0.5222499999999977
0.09,0.11249999999999755,0.5224999999999975
0.091,0.11374999999999752,0.5227499999999976
0.092,0.1149999999999975,0.5229999999999975
0.093,0.11624999999999747,0.5232499999999976
0.094,0.11749999999999744,0.5234999999999974
0.095,0.11874999999999741,0.5237499999999975
0.096,0.11999999999999739,0.5239999999999974
0.097,0.12124999999999736,0.5242499999999974
0.098,0.12249999999999733,0.5244999999999973
0.099,0.1237499999999973,0.5247499999999974
0.1,0.12499999999999728,0.5249999999999972
0.101,0.12624999999999725,0.5252499999999973
0.102,0.12749999999999723,0.5254999999999972
0.103,0.1287499999999972,0.5257499999999973
0.104,0.12999999999999717,0.5259999999999971
0.105,0.13124999999999715,0.5262499999999972
0.106,0.13249999999999712,0.5264999999999971
0.107,0.1337499999999971,0.5267499999999972
0.108,0.13499999999999707,0.526999999999997
0.109,0.13624999999999704,0.5272499999999971
0.11,0.137499999999997,0.527499999999997
0.111,0.138749999999997,0.527749999999997
0.112,0.13999999999999696,0.5279999999999969
0.113,0.14124999999999693,0.528249999999997
0.114,0.1424999999999969,0.5284999999999969
0.115,0.14374999999999688,0.528749999999997
0.116,0.14499999999999685,0.5289999999999968
0.117,0.14624999999999683,0.5292499999999969
0.118,0.1474999999999968,0.5294999999999968
0.119,0.14874999999999677,0.5297499999999968
0.12,0.14999999999999675,0.5299999999999967
0.121,0.15124999999999672,0.5302499999999968
0.122,0.1524999999999967,0.5304999999999966
0.123,0.15374999999999667,0.5307499999999967
0.124,0.15499999999999664,0.5309999999999966
0.125,0.1562499999999966,0.5312499999999967
0.126,0.1574999999999966,0.5314999999999965
0.127,0.15874999999999656,0.5317499999999966
0.128,0.15999999999999653,0.5319999999999965
0.129,0.1612499999999965,0.5322499999999966
0.13,0.16249999999999648,0.5324999999999964
0.131,0.16374999999999645,0.5327499999999965
0.132,0.16499999999999643,0.5329999999999964
0.133,0.1662499999999964,0.5332499999999964
0.134,0.16749999999999637,0.5334999999999963
0.135,0.16874999999999635,0.5337499999999964
0.136,0.16999999999999632,0.5339999999999963
0.137,0.1712499999999963,0.5342499999999963
0.138,0.17249999999999627,0.5344999999999962
0.139,0.17374999999999624,0.5347499999999963
0.14,0.17499999999999621,0.5349999999999961
0.141,0.1762499999999962,0.5352499999999962
0.142,0.17749999999999616,0.5354999999999961
0.143,0.17874999999999613,0.5357499999999962
0.144,0.1799999999999961,0.535999999999996
0.145,0.18124999999999608,0.5362499999999961
0.146,0.18249999999999605,0.536499999999996
0.147,0.18374999999999603,0.5367499999999961
0.148,0.184999999999996,0.5369999999999959
0.149,0.18624999999999597,0.537249999999996
0.15,0.18749999999999595,0.5374999999999959
0.151,0.18874999999999592,0.537749999999996
0.152,0.1899999999999959,0.5379999999999958
0.153,0.19124999999999587,0.5382499999999959
0.154,0.19249999999999584,0.5384999999999958
0.155,0.19374999999999581,0.5387499999999958
0.156,0.1949999999999958,0.5389999999999957
0.157,0.19624999999999576,0.5392499999999958
0.158,0.19749999999999573,0.5394999999999956
0.159,0.1987499999999957,0.5397499999999957
0.16,0.19999999999999568,0.5399999999999956
0.161,0.20124999999999565,0.5402499999999957
0.162,0.20249999999999563,0.5404999999999955
0.163,0.2037499999999956,0.5407499999999956
0.164,0.20499999999999557,0.5409999999999955
0.165,0.20624999999999555,0.5412499999999956
0.166,0.20749999999999552,0.5414999999999954
0.167,0.2087499999999955,0.5417499999999955
0.168,0.20999999999999547,0.5419999999999954
0.169,0.21124999999999544,0.5422499999999955
0.17,0.21249999999999541,0.5424999999999953
0.171,0.2137499999999954,0.5427499999999954
0.172,0.21499999999999533,0.5429999999999954
0.173,0.2162499999999953,0.5432499999999953
0.174,0.21749999999999528,0.5434999999999953
0.175,0.21874999999999525,0.5437499999999953
0.176,0.21999999999999523,0.5439999999999953
0.177,0.2212499999999952,0.5442499999999952
0.178,0.22249999999999517,0.5444999999999952
0.179,0.22374999999999515,0.5447499999999952
0.18,0.22499999999999512,0.5449999999999952
0.181,0.2262499999999951,0.5452499999999951
0.182,0.22749999999999507,0.5454999999999951
0.183,0.22874999999999504,0.5457499999999951
0.184,0.22999999999999501,0.545999999999995
0.185,0.231249999999995,0.546249999999995
0.186,0.23249999999999496,0.546499999999995
0.187,0.23374999999999493,0.546749999999995
0.188,0.2349999999999949,0.5469999999999949
0.189,0.23624999999999488,0.5472499999999949
0.19,0.23749999999999485,0.5474999999999949
0.191,0.23874999999999483,0.5477499999999949
0.192,0.2399999999999948,0.5479999999999948
0.193,0.24124999999999477,0.5482499999999948
0.194,0.24249999999999475,0.5484999999999948
0.195,0.24374999999999472,0.5487499999999947
0.196,0.2449999999999947,0.5489999999999947
0.197,0.24624999999999467,0.5492499999999947
0.198,0.24749999999999464,0.5494999999999947
0.199,0.24874999999999461,0.5497499999999946
0.2,0.2499999999999946,0.5499999999999946
0.201,0.25124999999999453,0.5502499999999946
0.202,0.2524999999999945,0.5504999999999945
0.203,0.2537499999999945,0.5507499999999945
0.204,0.25499999999999445,0.5509999999999945
0.205,0.2562499999999944,0.5512499999999945
0.206,0.2574999999999944,0.5514999999999944
0.207,0.2587499999999944,0.5517499999999944
0.208,0.25999999999999435,0.5519999999999944
0.209,0.2612499999999943,0.5522499999999944
0.21,0.2624999999999943,0.5524999999999943
0.211,0.26374999999999427,0.5527499999999943
0.212,0.26499999999999424,0.5529999999999943
0.213,0.2662499999999942,0.5532499999999942
0.214,0.2674999999999942,0.5534999999999942
0.215,0.26874999999999416,0.5537499999999942
0.216,0.26999999999999413,0.5539999999999942
0.217,0.2712499999999941,0.5542499999999941
0.218,0.2724999999999941,0.5544999999999941
0.219,0.27374999999999405,0.5547499999999941
0.22,0.274999999999994,0.554999999999994
0.221,0.276249999999994,0.555249999999994
0.222,0.277499999999994,0.555499999999994
0.223,0.27874999999999395,0.555749999999994
0.224,0.2799999999999939,0.5559999999999939
0.225,0.2812499999999939,0.5562499999999939
0.226,0.28249999999999387,0.5564999999999939
0.227,0.28374999999999384,0.5567499999999939
0.228,0.2849999999999938,0.5569999999999938
0.229,0.2862499999999938,0.5572499999999938
0.23,0.28749999999999376,0.5574999999999938
0.231,0.28874999999999373,0.5577499999999938
0.232,0.2899999999999937,0.5579999999999937
0.233,0.2912499999999937,0.5582499999999937
0.234,0.29249999999999365,0.5584999999999937
0.235,0.2937499999999936,0.5587499999999936
0.236,0.2949999999999936,0.5589999999999936
0.237,0.2962499999999936,0.5592499999999936
0.238,0.29749999999999355,0.5594999999999936
0.239,0.2987499999999935,0.5597499999999935
0.24,0.2999999999999935,0.5599999999999935
0.241,0.30124999999999347,0.5602499999999935
0.242,0.30249999999999344,0.5604999999999934
0.243,0.3037499999999934,0.5607499999999934
0.244,0.3049999999999934,0.5609999999999934
0.245,0.30624999999999336,0.5612499999999934
0.246,0.30749999999999333,0.5614999999999933
0.247,0.3087499999999933,0.5617499999999933
0.248,0.3099999999999933,0.5619999999999933
0.249,0.31124999999999325,0.5622499999999933
0.25,0.3124999999999932,0.5624999999999932
0.251,0.3137499999999932,0.5627499999999932
0.252,0.3149999999999932,0.5629999999999932
0.253,0.31624999999999315,0.5632499999999931
0.254,0.3174999999999931,0.5634999999999931
0.255,0.3187499999999931,0.5637499999999931
0.256,0.31999999999999307,0.5639999999999931
0.257,0.32124999999999304,0.564249999999993
0.258,0.322499999999993,0.564499999999993
0.259,0.323749999999993,0.564749999999993
0.26,0.32499999999999296,0.564999999999993
0.261,0.32624999999999293,0.5652499999999929
0.262,0.3274999999999929,0.5654999999999929
0.263,0.3287499999999929,0.5657499999999929
0.264,0.32999999999999285,0.5659999999999928
0.265,0.33124999999999283,0.5662499999999928
0.266,0.3324999999999928,0.5664999999999928
0.267,0.3337499999999928,0.5667499999999928
0.268,0.33499999999999275,0.5669999999999927
0.269,0.3362499999999927,0.5672499999999927
0.27,0.3374999999999927,0.5674999999999927
0.271,0.33874999999999267,0.5677499999999926
0.272,0.33999999999999264,0.5679999999999926
0.273,0.3412499999999926,0.5682499999999926
0.274,0.3424999999999926,0.5684999999999926
0.275,0.34374999999999256,0.5687499999999925
0.276,0.34499999999999253,0.5689999999999925
0.277,0.3462499999999925,0.5692499999999925
0.278,0.3474999999999925,0.5694999999999925
0.279,0.34874999999999245,0.5697499999999924
0.28,0.34999999999999243,0.5699999999999924
0.281,0.3512499999999924,0.5702499999999924
0.282,0.3524999999999924,0.5704999999999923
0.283,0.35374999999999235,0.5707499999999923
0.284,0.3549999999999923,0.5709999999999923
0.285,0.3562499999999923,0.5712499999999923
0.286,0.35749999999999227,0.5714999999999922
0.287,0.35874999999999224,0.5717499999999922
0.288,0.3599999999999922,0.5719999999999922
0.289,0.3612499999999922,0.5722499999999922
0.29,0.36249999999999216,0.5724999999999921
0.291,0.36374999999999214,0.5727499999999921
0.292,0.3649999999999921,0.5729999999999921
0.293,0.3662499999999921,0.573249999999992
0.294,0.36749999999999206,0.573499999999992
0.295,0.36874999999999203,0.573749999999992
0.296,0.369999999999992,0.573999999999992
0.297,0.371249999999992,0.5742499999999919
0.298,0.37249999999999195,0.5744999999999919
0.299,0.3737499999999919,0.5747499999999919
0.3,0.3749999999999919,0.5749999999999919
0.301,0.37624999999999187,0.5752499999999918
0.302,0.37749999999999184,0.5754999999999918
0.303,0.3787499999999918,0.5757499999999918
0.304,0.3799999999999918,0.5759999999999917
0.305,0.38124999999999176,0.5762499999999917
0.306,0.38249999999999174,0.5764999999999917
0.307,0.3837499999999917,0.5767499999999917
0.308,0.3849999999999917,0.5769999999999916
0.309,0.38624999999999166,0.5772499999999916
0.31,0.38749999999999163,0.5774999999999916
0.311,0.3887499999999916,0.5777499999999915
0.312,0.3899999999999916,0.5779999999999915
0.313,0.39124999999999155,0.5782499999999915
0.314,0.3924999999999915,0.5784999999999915
0.315,0.3937499999999915,0.5787499999999914
0.316,0.39499999999999147,0.5789999999999914
0.317,0.39624999999999144,0.5792499999999914
0.318,0.3974999999999914,0.5794999999999914
0.319,0.3987499999999914,0.5797499999999913
0.32,0.39999999999999136,0.5799999999999913
0.321,0.40124999999999134,0.5802499999999913
0.322,0.4024999999999913,0.5804999999999912
0.323,0.4037499999999913,0.5807499999999912
0.324,0.40499999999999126,0.5809999999999912
0.325,0.40624999999999123,0.5812499999999912
0.326,0.4074999999999912,0.5814999999999911
0.327,0.4087499999999912,0.5817499999999911
0.328,0.40999999999999115,0.5819999999999911
0.329,0.4112499999999911,0.582249999999991
0.33,0.4124999999999911,0.582499999999991
0.331,0.41374999999999107,0.582749999999991
0.332,0.41499999999999104,0.582999999999991
0.333,0.416249999999991,0.5832499999999909
0.334,0.417499999999991,0.5834999999999909
0.335,0.41874999999999096,0.583749999999991
0.336,0.41999999999999105,0.583999999999991
0.337,0.421249999999991,0.584249999999991
0.338,0.4224999999999911,0.584499999999991
0.339,0.4237499999999911,0.5847499999999911
0.34,0.42499999999999116,0.5849999999999911
0.341,0.42624999999999114,0.5852499999999912
0.342,0.4274999999999912,0.5854999999999911
0.343,0.4287499999999912,0.5857499999999912
0.344,0.4299999999999912,0.5859999999999912
0.345,0.43124999999999125,0.5862499999999913
0.346,0.4324999999999913,0.5864999999999914
0.347,0.4337499999999913,0.5867499999999913
0.348,0.43499999999999134,0.5869999999999913
0.349,0.43624999999999137,0.5872499999999914
0.35,0.4374999999999914,0.5874999999999915
0.351,0.4387499999999914,0.5877499999999914
0.352,0.43999999999999145,0.5879999999999914
0.353,0.4412499999999915,0.5882499999999915
0.354,0.4424999999999915,0.5884999999999916
0.355,0.44374999999999154,0.5887499999999916
0.356,0.44499999999999157,0.5889999999999915
0.357,0.4462499999999916,0.5892499999999916
0.358,0.4474999999999916,0.5894999999999917
0.359,0.44874999999999166,0.5897499999999917
0.36,0.4499999999999917,0.5899999999999916
0.361,0.4512499999999917,0.5902499999999917
0.362,0.45249999999999174,0.5904999999999918
0.363,0.45374999999999177,0.5907499999999918
0.364,0.4549999999999918,0.5909999999999918
0.365,0.45624999999999183,0.5912499999999918
0.366,0.45749999999999186,0.5914999999999919
0.367,0.4587499999999919,0.5917499999999919
0.368,0.4599999999999919,0.5919999999999919
0.369,0.46124999999999194,0.592249999999992
0.37,0.462499999999992,0.592499999999992
0.371,0.463749999999992,0.592749999999992
0.372,0.46499999999999203,0.592999999999992
0.373,0.46624999999999206,0.5932499999999921
0.374,0.4674999999999921,0.5934999999999921
0.375,0.4687499999999921,0.5937499999999921
0.376,0.46999999999999215,0.5939999999999921
0.377,0.4712499999999922,0.5942499999999922
0.378,0.4724999999999922,0.5944999999999923
0.379,0.47374999999999223,0.5947499999999922
0.38,0.47499999999999226,0.5949999999999922
0.381,0.4762499999999923,0.5952499999999923
0.382,0.4774999999999923,0.5954999999999924
0.383,0.47874999999999235,0.5957499999999923
0.384,0.4799999999999924,0.5959999999999923
0.385,0.4812499999999924,0.5962499999999924
0.386,0.48249999999999243,0.5964999999999925
0.387,0.48374999999999246,0.5967499999999925
0.388,0.4849999999999925,0.5969999999999924
0.389,0.4862499999999925,0.5972499999999925
0.39,0.48749999999999255,0.5974999999999926
0.391,0.4887499999999926,0.5977499999999926
0.392,0.4899999999999926,0.5979999999999925
0.393,0.49124999999999264,0.5982499999999926
0.394,0.49249999999999267,0.5984999999999927
0.395,0.4937499999999927,0.5987499999999927
0.396,0.4949999999999927,0.5989999999999926
0.397,0.49624999999999275,0.5992499999999927
0.398,0.4974999999999928,0.5994999999999928
0.399,0.4987499999999928,0.5997499999999928
0.4,0.49999999999999284,0.5999999999999928
0.401,0.5012499999999929,0.6002499999999928
0.402,0.5024999999999928,0.6004999999999929
0.403,0.5037499999999929,0.6007499999999929
0.404,0.504999999999993,0.6009999999999929
0.405,0.506249999999993,0.601249999999993
0.406,0.507499999999993,0.601499999999993
0.407,0.508749999999993,0.601749999999993
0.408,0.509999999999993,0.6019999999999931
0.409,0.5112499999999931,0.6022499999999931
0.41,0.5124999999999931,0.6024999999999932
0.411,0.5137499999999932,0.6027499999999931
0.412,0.5149999999999931,0.6029999999999932
0.413,0.5162499999999932,0.6032499999999932
0.414,0.5174999999999932,0.6034999999999933
0.415,0.5187499999999933,0.6037499999999932
0.416,0.5199999999999932,0.6039999999999933
0.417,0.5212499999999933,0.6042499999999933
0.418,0.5224999999999933,0.6044999999999934
0.419,0.5237499999999934,0.6047499999999933
0.42,0.5249999999999934,0.6049999999999934
0.421,0.5262499999999934,0.6052499999999934
0.422,0.5274999999999934,0.6054999999999935
0.423,0.5287499999999935,0.6057499999999935
0.424,0.5299999999999935,0.6059999999999935
0.425,0.5312499999999936,0.6062499999999935
0.426,0.5324999999999935,0.6064999999999936
0.427,0.5337499999999936,0.6067499999999936
0.428,0.5349999999999936,0.6069999999999937
0.429,0.5362499999999937,0.6072499999999936
0.43,0.5374999999999936,0.6074999999999937
0.431,0.5387499999999937,0.6077499999999937
0.432,0.5399999999999937,0.6079999999999938
0.433,0.5412499999999938,0.6082499999999937
0.434,0.5424999999999938,0.6084999999999938
0.435,0.5437499999999938,0.6087499999999938
0.436,0.5449999999999938,0.6089999999999939
0.437,0.5462499999999939,0.6092499999999939
0.438,0.5474999999999939,0.6094999999999939
0.439,0.548749999999994,0.6097499999999939
0.44,0.5499999999999939,0.609999999999994
0.441,0.551249999999994,0.610249999999994
0.442,0.552499999999994,0.610499999999994
0.443,0.5537499999999941,0.610749999999994
0.444,0.554999999999994,0.6109999999999941
0.445,0.5562499999999941,0.6112499999999941
0.446,0.5574999999999941,0.6114999999999942
0.447,0.5587499999999942,0.6117499999999941
0.448,0.5599999999999942,0.6119999999999942
0.449,0.5612499999999943,0.6122499999999942
0.45,0.5624999999999942,0.6124999999999943
0.451,0.5637499999999943,0.6127499999999942
0.452,0.5649999999999943,0.6129999999999943
0.453,0.5662499999999944,0.6132499999999943
0.454,0.5674999999999943,0.6134999999999944
0.455,0.5687499999999944,0.6137499999999944
0.456,0.5699999999999944,0.6139999999999944
0.457,0.5712499999999945,0.6142499999999944
0.458,0.5724999999999945,0.6144999999999945
0.459,0.5737499999999945,0.6147499999999945
0.46,0.5749999999999945,0.6149999999999946
0.461,0.5762499999999946,0.6152499999999945
0.462,0.5774999999999946,0.6154999999999946
0.463,0.5787499999999947,0.6157499999999946
0.464,0.5799999999999946,0.6159999999999947
0.465,0.5812499999999947,0.6162499999999946
0.466,0.5824999999999947,0.6164999999999947
0.467,0.5837499999999948,0.6167499999999947
0.468,0.5849999999999947,0.6169999999999948
0.469,0.5862499999999948,0.6172499999999947
0.47,0.5874999999999948,0.6174999999999948
0.471,0.5887499999999948,0.6177499999999949
0.472,0.5899999999999949,0.6179999999999949
0.473,0.591249999999995,0.6182499999999949
0.474,0.5924999999999949,0.6184999999999949
0.475,0.5937499999999949,0.618749999999995
0.476,0.594999999999995,0.618999999999995
0.477,0.5962499999999951,0.619249999999995
0.478,0.597499999999995,0.619499999999995
0.479,0.598749999999995,0.6197499999999951
0.48,0.5999999999999951,0.6199999999999951
0.481,0.6012499999999952,0.6202499999999951
0.482,0.6024999999999952,0.6204999999999952
0.483,0.6037499999999951,0.6207499999999953
0.484,0.6049999999999952,0.6209999999999952
0.485,0.6062499999999953,0.6212499999999952
0.486,0.6074999999999953,0.6214999999999953
0.487,0.6087499999999952,0.6217499999999954
0.488,0.6099999999999953,0.6219999999999953
0.489,0.6112499999999954,0.6222499999999953
0.49,0.6124999999999954,0.6224999999999954
0.491,0.6137499999999954,0.6227499999999955
0.492,0.6149999999999954,0.6229999999999954
0.493,0.6162499999999955,0.6232499999999954
0.494,0.6174999999999955,0.6234999999999955
0.495,0.6187499999999955,0.6237499999999956
0.496,0.6199999999999956,0.6239999999999956
0.497,0.6212499999999956,0.6242499999999955
0.498,0.6224999999999956,0.6244999999999956
0.499,0.6237499999999956,0.6247499999999957
0.5,0.6249999999999957,0.6249999999999957
0.501,0.6257499999999957,0.6257499999999957
0.502,0.6264999999999957,0.6264999999999957
0.503,0.6272499999999958,0.6272499999999958
0.504,0.6279999999999958,0.6279999999999958
0.505,0.6287499999999958,0.6287499999999958
0.506,0.6294999999999958,0.6294999999999958
0.507,0.6302499999999959,0.6302499999999959
0.508,0.6309999999999959,0.6309999999999959
0.509,0.6317499999999959,0.6317499999999959
0.51,0.632499999999996,0.632499999999996
0.511,0.633249999999996,0.633249999999996
0.512,0.633999999999996,0.633999999999996
0.513,0.634749999999996,0.634749999999996
0.514,0.6354999999999961,0.6354999999999961
0.515,0.6362499999999961,0.6362499999999961
0.516,0.6369999999999961,0.6369999999999961
0.517,0.6377499999999962,0.6377499999999962
0.518,0.6384999999999962,0.6384999999999962
0.519,0.6392499999999962,0.6392499999999962
0.52,0.6399999999999962,0.6399999999999962
0.521,0.6407499999999963,0.6407499999999963
0.522,0.6414999999999963,0.6414999999999963
0.523,0.6422499999999963,0.6422499999999963
0.524,0.6429999999999964,0.6429999999999964
0.525,0.6437499999999964,0.6437499999999964
0.526,0.6444999999999964,0.6444999999999964
0.527,0.6452499999999964,0.6452499999999964
0.528,0.6459999999999965,0.6459999999999965
0.529,0.6467499999999965,0.6467499999999965
0.53,0.6474999999999965,0.6474999999999965
0.531,0.6482499999999966,0.6482499999999966
0.532,0.6489999999999966,0.6489999999999966
0.533,0.6497499999999966,0.6497499999999966
0.534,0.6504999999999966,0.6504999999999966
0.535,0.6512499999999967,0.6512499999999967
0.536,0.6519999999999967,0.6519999999999967
0.537,0.6527499999999967,0.6527499999999967
0.538,0.6534999999999968,0.6534999999999968
0.539,0.6542499999999968,0.6542499999999968
0.54,0.6549999999999968,0.6549999999999968
0.541,0.6557499999999968,0.6557499999999968
0.542,0.6564999999999969,0.6564999999999969
0.543,0.6572499999999969,0.6572499999999969
0.544,0.6579999999999969,0.6579999999999969
0.545,0.658749999999997,0.658749999999997
0.546,0.659499999999997,0.659499999999997
0.547,0.660249999999997,0.660249999999997
0.548,0.660999999999997,0.660999999999997
0.549,0.6617499999999971,0.6617499999999971
0.55,0.6624999999999971,0.6624999999999971
0.551,0.6632499999999971,0.6632499999999971
0.552,0.6639999999999971,0.6639999999999971
0.553,0.6647499999999972,0.6647499999999972
0.554,0.6654999999999972,0.6654999999999972
0.555,0.6662499999999972,0.6662499999999972
0.556,0.6669999999999973,0.6669999999999973
0.557,0.6677499999999973,0.6677499999999973
0.558,0.6684999999999973,0.6684999999999973
0.559,0.6692499999999973,0.6692499999999973
0.56,0.6699999999999974,0.6699999999999974
0.561,0.6707499999999974,0.6707499999999974
0.562,0.6714999999999974,0.6714999999999974
0.563,0.6722499999999975,0.6722499999999975
0.564,0.6729999999999975,0.6729999999999975
0.565,0.6737499999999975,0.6737499999999975
0.566,0.6744999999999975,0.6744999999999975
0.567,0.6752499999999976,0.6752499999999976
0.568,0.6759999999999976,0.6759999999999976
0.569,0.6767499999999976,0.6767499999999976
0.57,0.6774999999999977,0.6774999999999977
0.571,0.6782499999999977,0.6782499999999977
0.572,0.6789999999999977,0.6789999999999977
0.573,0.6797499999999977,0.6797499999999977
0.574,0.6804999999999978,0.6804999999999978
0.575,0.6812499999999978,0.6812499999999978
0.576,0.6819999999999978,0.6819999999999978
0.577,0.6827499999999979,0.6827499999999979
0.578,0.6834999999999979,0.6834999999999979
0.579,0.6842499999999979,0.6842499999999979
0.58,0.6849999999999979,0.6849999999999979
0.581,0.685749999999998,0.685749999999998
0.582,0.686499999999998,0.686499999999998
0.583,0.687249999999998,0.687249999999998
0.584,0.6879999999999981,0.6879999999999981
0.585,0.6887499999999981,0.6887499999999981
0.586,0.6894999999999981,0.6894999999999981
0.587,0.6902499999999981,0.6902499999999981
0.588,0.6909999999999982,0.6909999999999982
0.589,0.6917499999999982,0.6917499999999982
0.59,0.6924999999999982,0.6924999999999982
0.591,0.6932499999999983,0.6932499999999983
0.592,0.6939999999999983,0.6939999999999983
0.593,0.6947499999999983,0.6947499999999983
0.594,0.6954999999999983,0.6954999999999983
0.595,0.6962499999999984,0.6962499999999984
0.596,0.6969999999999984,0.6969999999999984
0.597,0.6977499999999984,0.6977499999999984
0.598,0.6984999999999985,0.6984999999999985
0.599,0.6992499999999985,0.6992499999999985
0.6,0.6999999999999985,0.6999999999999985
0.601,0.7007499999999985,0.7007499999999985
0.602,0.7014999999999986,0.7014999999999986
0.603,0.7022499999999986,0.7022499999999986
0.604,0.7029999999999986,0.7029999999999986
0.605,0.7037499999999987,0.7037499999999987
0.606,0.7044999999999987,0.7044999999999987
0.607,0.7052499999999987,0.7052499999999987
0.608,0.7059999999999987,0.7059999999999987
0.609,0.7067499999999988,0.7067499999999988
0.61,0.7074999999999988,0.7074999999999988
0.611,0.7082499999999988,0.7082499999999988
0.612,0.7089999999999989,0.7089999999999989
0.613,0.7097499999999989,0.7097499999999989
0.614,0.7104999999999989,0.7104999999999989
0.615,0.7112499999999989,0.7112499999999989
0.616,0.711999999999999,0.711999999999999
0.617,0.712749999999999,0.712749999999999
0.618,0.713499999999999,0.713499999999999
0.619,0.714249999999999,0.714249999999999
0.62,0.7149999999999991,0.7149999999999991
0.621,0.7157499999999991,0.7157499999999991
0.622,0.7164999999999991,0.7164999999999991
0.623,0.7172499999999992,0.7172499999999992
0.624,0.7179999999999992,0.7179999999999992
0.625,0.7187499999999992,0.7187499999999992
0.626,0.7194999999999993,0.7194999999999993
0.627,0.7202499999999993,0.7202499999999993
0.628,0.7209999999999993,0.7209999999999993
0.629,0.7217499999999993,0.7217499999999993
0.63,0.7224999999999994,0.7224999999999994
0.631,0.7232499999999994,0.7232499999999994
0.632,0.7239999999999994,0.7239999999999994
0.633,0.7247499999999995,0.7247499999999995
0.634,0.7254999999999995,0.7254999999999995
0.635,0.7262499999999995,0.7262499999999995
0.636,0.7269999999999995,0.7269999999999995
0.637,0.7277499999999996,0.7277499999999996
0.638,0.7284999999999996,0.7284999999999996
0.639,0.7292499999999996,0.7292499999999996
0.64,0.7299999999999996,0.7299999999999996
0.641,0.7307499999999997,0.7307499999999997
0.642,0.7314999999999997,0.7314999999999997
0.643,0.7322499999999997,0.7322499999999997
0.644,0.7329999999999998,0.7329999999999998
0.645,0.7337499999999998,0.7337499999999998
0.646,0.7344999999999998,0.7344999999999998
0.647,0.7352499999999998,0.7352499999999998
0.648,0.7359999999999999,0.7359999999999999
0.649,0.7367499999999999,0.7367499999999999
0.65,0.7374999999999999,0.7374999999999999
0.651,0.73825,0.73825
0.652,0.739,0.739
0.653,0.73975,0.73975
0.654,0.7405,0.7405
0.655,0.7412500000000001,0.7412500000000001
0.656,0.7420000000000001,0.7420000000000001
0.657,0.7427500000000001,0.7427500000000001
0.658,0.7435000000000002,0.7435000000000002
0.659,0.7442500000000002,0.7442500000000002
0.66,0.7450000000000002,0.7450000000000002
0.661,0.7457500000000002,0.7457500000000002
0.662,0.7465000000000003,0.7465000000000003
0.663,0.7472500000000003,0.7472500000000003
0.664,0.7480000000000003,0.7480000000000003
0.665,0.7487500000000004,0.7487500000000004
0.666,0.7495000000000004,0.7495000000000004
0.667,0.7502500000000004,0.7502500000000004
0.668,0.7510000000000004,0.7510000000000004
0.669,0.7517500000000005,0.7517500000000005
0.67,0.7525000000000005,0.7525000000000005
0.671,0.7532500000000005,0.7532500000000005
0.672,0.7540000000000006,0.7540000000000006
0.673,0.7547500000000006,0.7547500000000006
0.674,0.7555000000000006,0.7555000000000006
0.675,0.7562500000000006,0.7562500000000006
0.676,0.7570000000000007,0.7570000000000007
0.677,0.7577500000000007,0.7577500000000007
0.678,0.7585000000000007,0.7585000000000007
0.679,0.7592500000000008,0.7592500000000008
0.68,0.7600000000000008,0.7600000000000008
0.681,0.7607500000000008,0.7607500000000008
0.682,0.7615000000000008,0.7615000000000008
0.683,0.7622500000000009,0.7622500000000009
0.684,0.7630000000000009,0.7630000000000009
0.685,0.7637500000000009,0.7637500000000009
0.686,0.764500000000001,0.764500000000001
0.687,0.765250000000001,0.765250000000001
0.688,0.766000000000001,0.766000000000001
0.689,0.766750000000001,0.766750000000001
0.69,0.7675000000000011,0.7675000000000011
0.691,0.7682500000000011,0.7682500000000011
0.692,0.7690000000000011,0.7690000000000011
0.693,0.7697500000000012,0.7697500000000012
0.694,0.7705000000000012,0.7705000000000012
0.695,0.7712500000000012,0.7712500000000012
0.696,0.7720000000000012,0.7720000000000012
0.697,0.7727500000000013,0.7727500000000013
0.698,0.7735000000000013,0.7735000000000013
0.699,0.7742500000000013,0.7742500000000013
0.7,0.7750000000000014,0.7750000000000014
0.701,0.7757500000000014,0.7757500000000014
0.702,0.7765000000000014,0.7765000000000014
0.703,0.7772500000000014,0.7772500000000014
0.704,0.7780000000000015,0.7780000000000015
0.705,0.7787500000000015,0.7787500000000015
0.706,0.7795000000000015,0.7795000000000015
0.707,0.7802500000000016,0.7802500000000016
0.708,0.7810000000000016,0.7810000000000016
0.709,0.7817500000000016,0.7817500000000016
0.71,0.7825000000000016,0.7825000000000016
0.711,0.7832500000000017,0.7832500000000017
0.712,0.7840000000000017,0.7840000000000017
0.713,0.7847500000000017,0.7847500000000017
0.714,0.7855000000000018,0.7855000000000018
0.715,0.7862500000000018,0.7862500000000018
0.716,0.7870000000000018,0.7870000000000018
0.717,0.7877500000000018,0.7877500000000018
0.718,0.7885000000000019,0.7885000000000019
0.719,0.7892500000000019,0.7892500000000019
0.72,0.7900000000000019,0.7900000000000019
0.721,0.790750000000002,0.790750000000002
0.722,0.791500000000002,0.791500000000002
0.723,0.792250000000002,0.792250000000002
0.724,0.793000000000002,0.793000000000002
0.725,0.7937500000000021,0.7937500000000021
0.726,0.7945000000000021,0.7945000000000021
0.727,0.7952500000000021,0.7952500000000021
0.728,0.7960000000000022,0.7960000000000022
0.729,0.7967500000000022,0.7967500000000022
0.73,0.7975000000000022,0.7975000000000022
0.731,0.7982500000000022,0.7982500000000022
0.732,0.7990000000000023,0.7990000000000023
0.733,0.7997500000000023,0.7997500000000023
0.734,0.8005000000000023,0.8005000000000023
0.735,0.8012500000000023,0.8012500000000023
0.736,0.8020000000000024,0.8020000000000024
0.737,0.8027500000000024,0.8027500000000024
0.738,0.8035000000000024,0.8035000000000024
0.739,0.8042500000000025,0.8042500000000025
0.74,0.8050000000000025,0.8050000000000025
0.741,0.8057500000000025,0.8057500000000025
0.742,0.8065000000000025,0.8065000000000025
0.743,0.8072500000000026,0.8072500000000026
0.744,0.8080000000000026,0.8080000000000026
0.745,0.8087500000000026,0.8087500000000026
0.746,0.8095000000000027,0.8095000000000027
0.747,0.8102500000000027,0.8102500000000027
0.748,0.8110000000000027,0.8110000000000027
0.749,0.8117500000000027,0.8117500000000027
0.75,0.8125000000000028,0.8125000000000028
0.751,0.8132500000000028,0.8132500000000028
0.752,0.8140000000000028,0.8140000000000028
0.753,0.8147500000000029,0.8147500000000029
0.754,0.8155000000000029,0.8155000000000029
0.755,0.8162500000000029,0.8162500000000029
0.756,0.817000000000003,0.817000000000003
0.757,0.817750000000003,0.817750000000003
0.758,0.818500000000003,0.818500000000003
0.759,0.819250000000003,0.819250000000003
0.76,0.8200000000000031,0.8200000000000031
0.761,0.8207500000000031,0.8207500000000031
0.762,0.8215000000000031,0.8215000000000031
0.763,0.8222500000000031,0.8222500000000031
0.764,0.8230000000000032,0.8230000000000032
0.765,0.8237500000000032,0.8237500000000032
0.766,0.8245000000000032,0.8245000000000032
0.767,0.8252500000000033,0.8252500000000033
0.768,0.8260000000000033,0.8260000000000033
0.769,0.8267500000000033,0.8267500000000033
0.77,0.8275000000000033,0.8275000000000033
0.771,0.8282500000000034,0.8282500000000034
0.772,0.8290000000000034,0.8290000000000034
0.773,0.8297500000000034,0.8297500000000034
0.774,0.8305000000000035,0.8305000000000035
0.775,0.8312500000000035,0.8312500000000035
0.776,0.8320000000000035,0.8320000000000035
0.777,0.8327500000000035,0.8327500000000035
0.778,0.8335000000000036,0.8335000000000036
0.779,0.8342500000000036,0.8342500000000036
0.78,0.8350000000000036,0.8350000000000036
0.781,0.8357500000000037,0.8357500000000037
0.782,0.8365000000000037,0.8365000000000037
0.783,0.8372500000000037,0.8372500000000037
0.784,0.8380000000000037,0.8380000000000037
0.785,0.8387500000000038,0.8387500000000038
0.786,0.8395000000000038,0.8395000000000038
0.787,0.8402500000000038,0.8402500000000038
0.788,0.8410000000000039,0.8410000000000039
0.789,0.8417500000000039,0.8417500000000039
0.79,0.8425000000000039,0.8425000000000039
0.791,0.8432500000000039,0.8432500000000039
0.792,0.844000000000004,0.844000000000004
0.793,0.844750000000004,0.844750000000004
0.794,0.845500000000004,0.845500000000004
0.795,0.846250000000004,0.846250000000004
0.796,0.8470000000000041,0.8470000000000041
0.797,0.8477500000000041,0.8477500000000041
0.798,0.8485000000000041,0.8485000000000041
0.799,0.8492500000000042,0.8492500000000042
0.8,0.8500000000000042,0.8500000000000042
0.801,0.8507500000000042,0.8507500000000042
0.802,0.8515000000000043,0.8515000000000043
0.803,0.8522500000000043,0.8522500000000043
0.804,0.8530000000000043,0.8530000000000043
0.805,0.8537500000000043,0.8537500000000043
0.806,0.8545000000000044,0.8545000000000044
0.807,0.8552500000000044,0.8552500000000044
0.808,0.8560000000000044,0.8560000000000044
0.809,0.8567500000000045,0.8567500000000045
0.81,0.8575000000000045,0.8575000000000045
0.811,0.8582500000000045,0.8582500000000045
0.812,0.8590000000000045,0.8590000000000045
0.813,0.8597500000000046,0.8597500000000046
0.814,0.8605000000000046,0.8605000000000046
0.815,0.8612500000000046,0.8612500000000046
0.816,0.8620000000000047,0.8620000000000047
0.817,0.8627500000000047,0.8627500000000047
0.818,0.8635000000000047,0.8635000000000047
0.819,0.8642500000000047,0.8642500000000047
0.82,0.8650000000000048,0.8650000000000048
0.821,0.8657500000000048,0.8657500000000048
0.822,0.8665000000000048,0.8665000000000048
0.823,0.8672500000000049,0.8672500000000049
0.824,0.8680000000000049,0.8680000000000049
0.825,0.8687500000000049,0.8687500000000049
0.826,0.8695000000000049,0.8695000000000049
0.827,0.870250000000005,0.870250000000005
0.828,0.871000000000005,0.871000000000005
0.829,0.871750000000005,0.871750000000005
0.83,0.872500000000005,0.872500000000005
0.831,0.8732500000000051,0.8732500000000051
0.832,0.8740000000000051,0.8740000000000051
0.833,0.8747500000000051,0.8747500000000051
0.834,0.8755000000000052,0.8755000000000052
0.835,0.8762500000000052,0.8762500000000052
0.836,0.8770000000000052,0.8770000000000052
0.837,0.8777500000000052,0.8777500000000052
0.838,0.8785000000000053,0.8785000000000053
0.839,0.8792500000000053,0.8792500000000053
0.84,0.8800000000000053,0.8800000000000053
0.841,0.8807500000000054,0.8807500000000054
0.842,0.8815000000000054,0.8815000000000054
0.843,0.8822500000000054,0.8822500000000054
0.844,0.8830000000000054,0.8830000000000054
0.845,0.8837500000000055,0.8837500000000055
0.846,0.8845000000000055,0.8845000000000055
0.847,0.8852500000000055,0.8852500000000055
0.848,0.8860000000000056,0.8860000000000056
0.849,0.8867500000000056,0.8867500000000056
0.85,0.8875000000000056,0.8875000000000056
0.851,0.8882500000000056,0.8882500000000056
0.852,0.8890000000000057,0.8890000000000057
0.853,0.8897500000000057,0.8897500000000057
0.854,0.8905000000000057,0.8905000000000057
0.855,0.8912500000000058,0.8912500000000058
0.856,0.8920000000000058,0.8920000000000058
0.857,0.8927500000000058,0.8927500000000058
0.858,0.8935000000000058,0.8935000000000058
0.859,0.8942500000000059,0.8942500000000059
0.86,0.8950000000000059,0.8950000000000059
0.861,0.8957500000000059,0.8957500000000059
0.862,0.896500000000006,0.896500000000006
0.863,0.897250000000006,0.897250000000006
0.864,0.898000000000006,0.898000000000006
0.865,0.898750000000006,0.898750000000006
0.866,0.8995000000000061,0.8995000000000061
0.867,0.9002500000000061,0.9002500000000061
0.868,0.9010000000000061,0.9010000000000061
0.869,0.9017500000000062,0.9017500000000062
0.87,0.9025000000000062,0.9025000000000062
0.871,0.9032500000000062,0.9032500000000062
0.872,0.9040000000000062,0.9040000000000062
0.873,0.9047500000000063,0.9047500000000063
0.874,0.9055000000000063,0.9055000000000063
0.875,0.9062500000000063,0.9062500000000063
0.876,0.9070000000000064,0.9070000000000064
0.877,0.9077500000000064,0.9077500000000064
0.878,0.9085000000000064,0.9085000000000064
0.879,0.9092500000000064,0.9092500000000064
0.88,0.9100000000000065,0.9100000000000065
0.881,0.9107500000000065,0.9107500000000065
0.882,0.9115000000000065,0.9115000000000065
0.883,0.9122500000000066,0.9122500000000066
0.884,0.9130000000000066,0.9130000000000066
0.885,0.9137500000000066,0.9137500000000066
0.886,0.9145000000000066,0.9145000000000066
0.887,0.9152500000000067,0.9152500000000067
0.888,0.9160000000000067,0.9160000000000067
0.889,0.9167500000000067,0.9167500000000067
0.89,0.9175000000000068,0.9175000000000068
0.891,0.9182500000000068,0.9182500000000068
0.892,0.9190000000000068,0.9190000000000068
0.893,0.9197500000000068,0.9197500000000068
0.894,0.9205000000000069,0.9205000000000069
0.895,0.9212500000000069,0.9212500000000069
0.896,0.9220000000000069,0.9220000000000069
0.897,0.922750000000007,0.922750000000007
0.898,0.923500000000007,0.923500000000007
0.899,0.924250000000007,0.924250000000007
0.9,0.925000000000007,0.925000000000007


==> csv/regularization/characteristics_alpha_0.0_medium.txt <==
0.0,0.0,0.5
0.001,0.0012499999999999734,0.50025
0.002,0.0024999999999999467,0.5005
0.003,0.00374999999999992,0.5007499999999999
0.004,0.004999999999999893,0.5009999999999999
0.005,0.006249999999999867,0.5012499999999999
0.006,0.00749999999999984,0.5014999999999998
0.007,0.008749999999999813,0.5017499999999998
0.008,0.009999999999999787,0.5019999999999998
0.009,0.01124999999999976,0.5022499999999998
0.01,0.012499999999999734,0.5024999999999997
0.011,0.013749999999999707,0.5027499999999997
0.012,0.01499999999999968,0.5029999999999997
0.013,0.016249999999999654,0.5032499999999996
0.014,0.017499999999999627,0.5034999999999996
0.015,0.0187499999999996,0.5037499999999996
0.016,0.019999999999999574,0.5039999999999996
0.017,0.021249999999999547,0.5042499999999995
0.018,0.02249999999999952,0.5044999999999995
0.019,0.023749999999999494,0.5047499999999995
0.02,0.024999999999999467,0.5049999999999994
0.021,0.02624999999999944,0.5052499999999994
0.022,0.027499999999999414,0.5054999999999994
0.023,0.028749999999999387,0.5057499999999994
0.024,0.02999999999999936,0.5059999999999993
0.025,0.031249999999999334,0.5062499999999993
0.026,0.03249999999999931,0.5064999999999993
0.027,0.03374999999999928,0.5067499999999993
0.028,0.034999999999999254,0.5069999999999992
0.029,0.03624999999999923,0.5072499999999992
0.03,0.0374999999999992,0.5074999999999992
0.031,0.038749999999999174,0.5077499999999991
0.032,0.03999999999999915,0.5079999999999991
0.033,0.04124999999999912,0.5082499999999991
0.034,0.042499999999999094,0.5084999999999991
0.035,0.04374999999999907,0.508749999999999
0.036,0.04499999999999901,0.508999999999999
0.037,0.046249999999998986,0.509249999999999
0.038,0.04749999999999896,0.509499999999999
0.039,0.04874999999999893,0.5097499999999989
0.04,0.049999999999998906,0.5099999999999989
0.041,0.05124999999999888,0.5102499999999989
0.042,0.05249999999999885,0.5104999999999988
0.043,0.053749999999998826,0.5107499999999988
0.044,0.0549999999999988,0.5109999999999988
0.045,0.05624999999999877,0.5112499999999988
0.046,0.05749999999999875,0.5114999999999987
0.047,0.05874999999999872,0.5117499999999987
0.048,0.05999999999999869,0.5119999999999987
0.049,0.06124999999999867,0.5122499999999987
0.05,0.06249999999999864,0.5124999999999986
0.051,0.06374999999999861,0.5127499999999986
0.052,0.06499999999999859,0.5129999999999986
0.053,0.06624999999999856,0.5132499999999985
0.054,0.06749999999999853,0.5134999999999985
0.055,0.0687499999999985,0.5137499999999985
0.056,0.06999999999999848,0.5139999999999985
0.057,0.07124999999999845,0.5142499999999984
0.058,0.07249999999999843,0.5144999999999984
0.059,0.0737499999999984,0.5147499999999984
0.06,0.07499999999999837,0.5149999999999983
0.061,0.07624999999999835,0.5152499999999983
0.062,0.07749999999999832,0.5154999999999983
0.063,0.0787499999999983,0.5157499999999983
0.064,0.07999999999999827,0.5159999999999982
0.065,0.08124999999999824,0.5162499999999982
0.066,0.08249999999999821,0.5164999999999982
0.067,0.08374999999999819,0.5167499999999982
0.068,0.08499999999999816,0.5169999999999981
0.069,0.08624999999999813,0.5172499999999981
0.07,0.08749999999999811,0.5174999999999981
0.071,0.08874999999999808,0.517749999999998
0.072,0.08999999999999805,0.517999999999998
0.073,0.09124999999999803,0.518249999999998
0.074,0.092499999999998,0.518499999999998
0.075,0.09374999999999797,0.5187499999999979
0.076,0.09499999999999795,0.5189999999999979
0.077,0.09624999999999792,0.5192499999999979
0.078,0.0974999999999979,0.5194999999999979
0.079,0.09874999999999787,0.5197499999999978
0.08,0.09999999999999784,0.5199999999999978
0.081,0.10124999999999781,0.5202499999999978
0.082,0.10249999999999779,0.5204999999999977
0.083,0.10374999999999776,0.5207499999999977
0.084,0.10499999999999773,0.5209999999999977
0.085,0.10624999999999771,0.5212499999999977
0.086,0.10749999999999765,0.5214999999999976
0.087,0.10874999999999763,0.5217499999999977
0.088,0.1099999999999976,0.5219999999999976
0.089,0.11124999999999757,0.5222499999999977
0.09,0.11249999999999755,0.5224999999999975
0.091,0.11374999999999752,0.5227499999999976
0.092,0.1149999999999975,0.5229999999999975
0.093,0.11624999999999747,0.5232499999999976
0.094,0.11749999999999744,0.5234999999999974
0.095,0.11874999999999741,0.5237499999999975
0.096,0.11999999999999739,0.5239999999999974
0.097,0.12124999999999736,0.5242499999999974
0.098,0.12249999999999733,0.5244999999999973
0.099,0.1237499999999973,0.5247499999999974
0.1,0.12499999999999728,0.5249999999999972
0.101,0.12624999999999725,0.5252499999999973
0.102,0.12749999999999723,0.5254999999999972
0.103,0.1287499999999972,0.5257499999999973
0.104,0.12999999999999717,0.5259999999999971
0.105,0.13124999999999715,0.5262499999999972
0.106,0.13249999999999712,0.5264999999999971
0.107,0.1337499999999971,0.5267499999999972
0.108,0.13499999999999707,0.526999999999997
0.109,0.13624999999999704,0.5272499999999971
0.11,0.137499999999997,0.527499999999997
0.111,0.138749999999997,0.527749999999997
0.112,0.13999999999999696,0.5279999999999969
0.113,0.14124999999999693,0.528249999999997
0.114,0.1424999999999969,0.5284999999999969
0.115,0.14374999999999688,0.528749999999997
0.116,0.14499999999999685,0.5289999999999968
0.117,0.14624999999999683,0.5292499999999969
0.118,0.1474999999999968,0.5294999999999968
0.119,0.14874999999999677,0.5297499999999968
0.12,0.14999999999999675,0.5299999999999967
0.121,0.15124999999999672,0.5302499999999968
0.122,0.1524999999999967,0.5304999999999966
0.123,0.15374999999999667,0.5307499999999967
0.124,0.15499999999999664,0.5309999999999966
0.125,0.1562499999999966,0.5312499999999967
0.126,0.1574999999999966,0.5314999999999965
0.127,0.15874999999999656,0.5317499999999966
0.128,0.15999999999999653,0.5319999999999965
0.129,0.1612499999999965,0.5322499999999966
0.13,0.16249999999999648,0.5324999999999964
0.131,0.16374999999999645,0.5327499999999965
0.132,0.16499999999999643,0.5329999999999964
0.133,0.1662499999999964,0.5332499999999964
0.134,0.16749999999999637,0.5334999999999963
0.135,0.16874999999999635,0.5337499999999964
0.136,0.16999999999999632,0.5339999999999963
0.137,0.1712499999999963,0.5342499999999963
0.138,0.17249999999999627,0.5344999999999962
0.139,0.17374999999999624,0.5347499999999963
0.14,0.17499999999999621,0.5349999999999961
0.141,0.1762499999999962,0.5352499999999962
0.142,0.17749999999999616,0.5354999999999961
0.143,0.17874999999999613,0.5357499999999962
0.144,0.1799999999999961,0.535999999999996
0.145,0.18124999999999608,0.5362499999999961
0.146,0.18249999999999605,0.536499999999996
0.147,0.18374999999999603,0.5367499999999961
0.148,0.184999999999996,0.5369999999999959
0.149,0.18624999999999597,0.537249999999996
0.15,0.18749999999999595,0.5374999999999959
0.151,0.18874999999999592,0.537749999999996
0.152,0.1899999999999959,0.5379999999999958
0.153,0.19124999999999587,0.5382499999999959
0.154,0.19249999999999584,0.5384999999999958
0.155,0.19374999999999581,0.5387499999999958
0.156,0.1949999999999958,0.5389999999999957
0.157,0.19624999999999576,0.5392499999999958
0.158,0.19749999999999573,0.5394999999999956
0.159,0.1987499999999957,0.5397499999999957
0.16,0.19999999999999568,0.5399999999999956
0.161,0.20124999999999565,0.5402499999999957
0.162,0.20249999999999563,0.5404999999999955
0.163,0.2037499999999956,0.5407499999999956
0.164,0.20499999999999557,0.5409999999999955
0.165,0.20624999999999555,0.5412499999999956
0.166,0.20749999999999552,0.5414999999999954
0.167,0.2087499999999955,0.5417499999999955
0.168,0.20999999999999547,0.5419999999999954
0.169,0.21124999999999544,0.5422499999999955
0.17,0.21249999999999541,0.5424999999999953
0.171,0.2137499999999954,0.5427499999999954
0.172,0.21499999999999533,0.5429999999999954
0.173,0.2162499999999953,0.5432499999999953
0.174,0.21749999999999528,0.5434999999999953
0.175,0.21874999999999525,0.5437499999999953
0.176,0.21999999999999523,0.5439999999999953
0.177,0.2212499999999952,0.5442499999999952
0.178,0.22249999999999517,0.5444999999999952
0.179,0.22374999999999515,0.5447499999999952
0.18,0.22499999999999512,0.5449999999999952
0.181,0.2262499999999951,0.5452499999999951
0.182,0.22749999999999507,0.5454999999999951
0.183,0.22874999999999504,0.5457499999999951
0.184,0.22999999999999501,0.545999999999995
0.185,0.231249999999995,0.546249999999995
0.186,0.23249999999999496,0.546499999999995
0.187,0.23374999999999493,0.546749999999995
0.188,0.2349999999999949,0.5469999999999949
0.189,0.23624999999999488,0.5472499999999949
0.19,0.23749999999999485,0.5474999999999949
0.191,0.23874999999999483,0.5477499999999949
0.192,0.2399999999999948,0.5479999999999948
0.193,0.24124999999999477,0.5482499999999948
0.194,0.24249999999999475,0.5484999999999948
0.195,0.24374999999999472,0.5487499999999947
0.196,0.2449999999999947,0.5489999999999947
0.197,0.24624999999999467,0.5492499999999947
0.198,0.24749999999999464,0.5494999999999947
0.199,0.24874999999999461,0.5497499999999946
0.2,0.2499999999999946,0.5499999999999946
0.201,0.25124999999999453,0.5502499999999946
0.202,0.2524999999999945,0.5504999999999945
0.203,0.2537499999999945,0.5507499999999945
0.204,0.25499999999999445,0.5509999999999945
0.205,0.2562499999999944,0.5512499999999945
0.206,0.2574999999999944,0.5514999999999944
0.207,0.2587499999999944,0.5517499999999944
0.208,0.25999999999999435,0.5519999999999944
0.209,0.2612499999999943,0.5522499999999944
0.21,0.2624999999999943,0.5524999999999943
0.211,0.26374999999999427,0.5527499999999943
0.212,0.26499999999999424,0.5529999999999943
0.213,0.2662499999999942,0.5532499999999942
0.214,0.2674999999999942,0.5534999999999942
0.215,0.26874999999999416,0.5537499999999942
0.216,0.26999999999999413,0.5539999999999942
0.217,0.2712499999999941,0.5542499999999941
0.218,0.2724999999999941,0.5544999999999941
0.219,0.27374999999999405,0.5547499999999941
0.22,0.274999999999994,0.554999999999994
0.221,0.276249999999994,0.555249999999994
0.222,0.277499999999994,0.555499999999994
0.223,0.27874999999999395,0.555749999999994
0.224,0.2799999999999939,0.5559999999999939
0.225,0.2812499999999939,0.5562499999999939
0.226,0.28249999999999387,0.5564999999999939
0.227,0.28374999999999384,0.5567499999999939
0.228,0.2849999999999938,0.5569999999999938
0.229,0.2862499999999938,0.5572499999999938
0.23,0.28749999999999376,0.5574999999999938
0.231,0.28874999999999373,0.5577499999999938
0.232,0.2899999999999937,0.5579999999999937
0.233,0.2912499999999937,0.5582499999999937
0.234,0.29249999999999365,0.5584999999999937
0.235,0.2937499999999936,0.5587499999999936
0.236,0.2949999999999936,0.5589999999999936
0.237,0.2962499999999936,0.5592499999999936
0.238,0.29749999999999355,0.5594999999999936
0.239,0.2987499999999935,0.5597499999999935
0.24,0.2999999999999935,0.5599999999999935
0.241,0.30124999999999347,0.5602499999999935
0.242,0.30249999999999344,0.5604999999999934
0.243,0.3037499999999934,0.5607499999999934
0.244,0.3049999999999934,0.5609999999999934
0.245,0.30624999999999336,0.5612499999999934
0.246,0.30749999999999333,0.5614999999999933
0.247,0.3087499999999933,0.5617499999999933
0.248,0.3099999999999933,0.5619999999999933
0.249,0.31124999999999325,0.5622499999999933
0.25,0.3124999999999932,0.5624999999999932
0.251,0.3137499999999932,0.5627499999999932
0.252,0.3149999999999932,0.5629999999999932
0.253,0.31624999999999315,0.5632499999999931
0.254,0.3174999999999931,0.5634999999999931
0.255,0.3187499999999931,0.5637499999999931
0.256,0.31999999999999307,0.5639999999999931
0.257,0.32124999999999304,0.564249999999993
0.258,0.322499999999993,0.564499999999993
0.259,0.323749999999993,0.564749999999993
0.26,0.32499999999999296,0.564999999999993
0.261,0.32624999999999293,0.5652499999999929
0.262,0.3274999999999929,0.5654999999999929
0.263,0.3287499999999929,0.5657499999999929
0.264,0.32999999999999285,0.5659999999999928
0.265,0.33124999999999283,0.5662499999999928
0.266,0.3324999999999928,0.5664999999999928
0.267,0.3337499999999928,0.5667499999999928
0.268,0.33499999999999275,0.5669999999999927
0.269,0.3362499999999927,0.5672499999999927
0.27,0.3374999999999927,0.5674999999999927
0.271,0.33874999999999267,0.5677499999999926
0.272,0.33999999999999264,0.5679999999999926
0.273,0.3412499999999926,0.5682499999999926
0.274,0.3424999999999926,0.5684999999999926
0.275,0.34374999999999256,0.5687499999999925
0.276,0.34499999999999253,0.5689999999999925
0.277,0.3462499999999925,0.5692499999999925
0.278,0.3474999999999925,0.5694999999999925
0.279,0.34874999999999245,0.5697499999999924
0.28,0.34999999999999243,0.5699999999999924
0.281,0.3512499999999924,0.5702499999999924
0.282,0.3524999999999924,0.5704999999999923
0.283,0.35374999999999235,0.5707499999999923
0.284,0.3549999999999923,0.5709999999999923
0.285,0.3562499999999923,0.5712499999999923
0.286,0.35749999999999227,0.5714999999999922
0.287,0.35874999999999224,0.5717499999999922
0.288,0.3599999999999922,0.5719999999999922
0.289,0.3612499999999922,0.5722499999999922
0.29,0.36249999999999216,0.5724999999999921
0.291,0.36374999999999214,0.5727499999999921
0.292,0.3649999999999921,0.5729999999999921
0.293,0.3662499999999921,0.573249999999992
0.294,0.36749999999999206,0.573499999999992
0.295,0.36874999999999203,0.573749999999992
0.296,0.369999999999992,0.573999999999992
0.297,0.371249999999992,0.5742499999999919
0.298,0.37249999999999195,0.5744999999999919
0.299,0.3737499999999919,0.5747499999999919
0.3,0.3749999999999919,0.5749999999999919
0.301,0.37624999999999187,0.5752499999999918
0.302,0.37749999999999184,0.5754999999999918
0.303,0.3787499999999918,0.5757499999999918
0.304,0.3799999999999918,0.5759999999999917
0.305,0.38124999999999176,0.5762499999999917
0.306,0.38249999999999174,0.5764999999999917
0.307,0.3837499999999917,0.5767499999999917
0.308,0.3849999999999917,0.5769999999999916
0.309,0.38624999999999166,0.5772499999999916
0.31,0.38749999999999163,0.5774999999999916
0.311,0.3887499999999916,0.5777499999999915
0.312,0.3899999999999916,0.5779999999999915
0.313,0.39124999999999155,0.5782499999999915
0.314,0.3924999999999915,0.5784999999999915
0.315,0.3937499999999915,0.5787499999999914
0.316,0.39499999999999147,0.5789999999999914
0.317,0.39624999999999144,0.5792499999999914
0.318,0.3974999999999914,0.5794999999999914
0.319,0.3987499999999914,0.5797499999999913
0.32,0.39999999999999136,0.5799999999999913
0.321,0.40124999999999134,0.5802499999999913
0.322,0.4024999999999913,0.5804999999999912
0.323,0.4037499999999913,0.5807499999999912
0.324,0.40499999999999126,0.5809999999999912
0.325,0.40624999999999123,0.5812499999999912
0.326,0.4074999999999912,0.5814999999999911
0.327,0.4087499999999912,0.5817499999999911
0.328,0.40999999999999115,0.5819999999999911
0.329,0.4112499999999911,0.582249999999991
0.33,0.4124999999999911,0.582499999999991
0.331,0.41374999999999107,0.582749999999991
0.332,0.41499999999999104,0.582999999999991
0.333,0.416249999999991,0.5832499999999909
0.334,0.417499999999991,0.5834999999999909
0.335,0.41874999999999096,0.583749999999991
0.336,0.41999999999999105,0.583999999999991
0.337,0.421249999999991,0.584249999999991
0.338,0.4224999999999911,0.584499999999991
0.339,0.4237499999999911,0.5847499999999911
0.34,0.42499999999999116,0.5849999999999911
0.341,0.42624999999999114,0.5852499999999912
0.342,0.4274999999999912,0.5854999999999911
0.343,0.4287499999999912,0.5857499999999912
0.344,0.4299999999999912,0.5859999999999912
0.345,0.43124999999999125,0.5862499999999913
0.346,0.4324999999999913,0.5864999999999914
0.347,0.4337499999999913,0.5867499999999913
0.348,0.43499999999999134,0.5869999999999913
0.349,0.43624999999999137,0.5872499999999914
0.35,0.4374999999999914,0.5874999999999915
0.351,0.4387499999999914,0.5877499999999914
0.352,0.43999999999999145,0.5879999999999914
0.353,0.4412499999999915,0.5882499999999915
0.354,0.4424999999999915,0.5884999999999916
0.355,0.44374999999999154,0.5887499999999916
0.356,0.44499999999999157,0.5889999999999915
0.357,0.4462499999999916,0.5892499999999916
0.358,0.4474999999999916,0.5894999999999917
0.359,0.44874999999999166,0.5897499999999917
0.36,0.4499999999999917,0.5899999999999916
0.361,0.4512499999999917,0.5902499999999917
0.362,0.45249999999999174,0.5904999999999918
0.363,0.45374999999999177,0.5907499999999918
0.364,0.4549999999999918,0.5909999999999918
0.365,0.45624999999999183,0.5912499999999918
0.366,0.45749999999999186,0.5914999999999919
0.367,0.4587499999999919,0.5917499999999919
0.368,0.4599999999999919,0.5919999999999919
0.369,0.46124999999999194,0.592249999999992
0.37,0.462499999999992,0.592499999999992
0.371,0.463749999999992,0.592749999999992
0.372,0.46499999999999203,0.592999999999992
0.373,0.46624999999999206,0.5932499999999921
0.374,0.4674999999999921,0.5934999999999921
0.375,0.4687499999999921,0.5937499999999921
0.376,0.46999999999999215,0.5939999999999921
0.377,0.4712499999999922,0.5942499999999922
0.378,0.4724999999999922,0.5944999999999923
0.379,0.47374999999999223,0.5947499999999922
0.38,0.47499999999999226,0.5949999999999922
0.381,0.4762499999999923,0.5952499999999923
0.382,0.4774999999999923,0.5954999999999924
0.383,0.47874999999999235,0.5957499999999923
0.384,0.4799999999999924,0.5959999999999923
0.385,0.4812499999999924,0.5962499999999924
0.386,0.48249999999999243,0.5964999999999925
0.387,0.48374999999999246,0.5967499999999925
0.388,0.4849999999999925,0.5969999999999924
0.389,0.4862499999999925,0.5972499999999925
0.39,0.48749999999999255,0.5974999999999926
0.391,0.4887499999999926,0.5977499999999926
0.392,0.4899999999999926,0.5979999999999925
0.393,0.49124999999999264,0.5982499999999926
0.394,0.49249999999999267,0.5984999999999927
0.395,0.4937499999999927,0.5987499999999927
0.396,0.4949999999999927,0.5989999999999926
0.397,0.49624999999999275,0.5992499999999927
0.398,0.4974999999999928,0.5994999999999928
0.399,0.4987499999999928,0.5997499999999928
0.4,0.49999999999999284,0.5999999999999928
0.401,0.5012499999999929,0.6002499999999928
0.402,0.5024999999999928,0.6004999999999929
0.403,0.5037499999999929,0.6007499999999929
0.404,0.504999999999993,0.6009999999999929
0.405,0.506249999999993,0.601249999999993
0.406,0.507499999999993,0.601499999999993
0.407,0.508749999999993,0.601749999999993
0.408,0.509999999999993,0.6019999999999931
0.409,0.5112499999999931,0.6022499999999931
0.41,0.5124999999999931,0.6024999999999932
0.411,0.5137499999999932,0.6027499999999931
0.412,0.5149999999999931,0.6029999999999932
0.413,0.5162499999999932,0.6032499999999932
0.414,0.5174999999999932,0.6034999999999933
0.415,0.5187499999999933,0.6037499999999932
0.416,0.5199999999999932,0.6039999999999933
0.417,0.5212499999999933,0.6042499999999933
0.418,0.5224999999999933,0.6044999999999934
0.419,0.5237499999999934,0.6047499999999933
0.42,0.5249999999999934,0.6049999999999934
0.421,0.5262499999999934,0.6052499999999934
0.422,0.5274999999999934,0.6054999999999935
0.423,0.5287499999999935,0.6057499999999935
0.424,0.5299999999999935,0.6059999999999935
0.425,0.5312499999999936,0.6062499999999935
0.426,0.5324999999999935,0.6064999999999936
0.427,0.5337499999999936,0.6067499999999936
0.428,0.5349999999999936,0.6069999999999937
0.429,0.5362499999999937,0.6072499999999936
0.43,0.5374999999999936,0.6074999999999937
0.431,0.5387499999999937,0.6077499999999937
0.432,0.5399999999999937,0.6079999999999938
0.433,0.5412499999999938,0.6082499999999937
0.434,0.5424999999999938,0.6084999999999938
0.435,0.5437499999999938,0.6087499999999938
0.436,0.5449999999999938,0.6089999999999939
0.437,0.5462499999999939,0.6092499999999939
0.438,0.5474999999999939,0.6094999999999939
0.439,0.548749999999994,0.6097499999999939
0.44,0.5499999999999939,0.609999999999994
0.441,0.551249999999994,0.610249999999994
0.442,0.552499999999994,0.610499999999994
0.443,0.5537499999999941,0.610749999999994
0.444,0.554999999999994,0.6109999999999941
0.445,0.5562499999999941,0.6112499999999941
0.446,0.5574999999999941,0.6114999999999942
0.447,0.5587499999999942,0.6117499999999941
0.448,0.5599999999999942,0.6119999999999942
0.449,0.5612499999999943,0.6122499999999942
0.45,0.5624999999999942,0.6124999999999943


==> csv/regularization/characteristics_alpha_1.0e-5.txt <==
0.0,0.0,0.5
0.001,0.0012499998397050849,0.5002500001602949
0.002,0.0024999993575333113,0.5005000006424666
0.003,0.003749998551542344,0.5007500014484575
0.004,0.004999997419774249,0.5010000025802255
0.005,0.0062499959602553,0.5012500040397444
0.006,0.007499994170995783,0.5015000058290039
0.007,0.008749992049989774,0.5017500079500099
0.008,0.009999989595215086,0.5020000104047845
0.009,0.011249986804633128,0.5022500131953664
0.01,0.012499983676188653,0.5025000163238108
0.011,0.013749980207809542,0.5027500197921899
0.012,0.014999976397406745,0.5030000236025927
0.013,0.016249972242874056,0.5032500277571252
0.014,0.017499967742088063,0.5035000322579112
0.015,0.018749962892907618,0.5037500371070915
0.016,0.01999995769317403,0.5040000423068252
0.017,0.021249952140710737,0.5042500478592884
0.018,0.022499946233323104,0.504500053766676
0.019,0.02374993996879826,0.5047500600312007
0.02,0.024999933344904857,0.505000066655094
0.021,0.026249926359392994,0.5052500736406058
0.022,0.02749991900999399,0.5055000809900048
0.023,0.028749911294420005,0.5057500887055788
0.024,0.029999903210364026,0.5060000967896346
0.025,0.03124989475549972,0.506250105244499
0.026,0.0324998859274811,0.5065001140725175
0.027,0.03374987672394228,0.5067501232760563
0.028,0.034999867142497365,0.5070001328575011
0.029,0.036249857180740225,0.5072501428192582
0.03,0.0374998468362443,0.5075001531637541
0.031,0.038749836106562324,0.507750163893436
0.032,0.039999824989225996,0.5080001750107723
0.033,0.04124981348174611,0.508250186518252
0.034,0.042499801581611985,0.5085001984183861
0.035,0.04374978928629131,0.5087502107137067
0.036,0.04499977659323004,0.509000223406768
0.037,0.04624976349985205,0.5092502365001459
0.038,0.04749975000355894,0.509500249996439
0.039,0.048749736101729724,0.5097502638982682
0.04,0.04999972179172066,0.5100002782082772
0.041,0.05124970707086504,0.5102502929291327
0.042,0.05249969193647283,0.5105003080635249
0.043,0.0537496763858305,0.5107503236141672
0.044,0.05499966041620058,0.511000339583797
0.045,0.0562496440248218,0.5112503559751758
0.046,0.05749962720890839,0.5115003727910892
0.047,0.058749609965650096,0.5117503900343474
0.048,0.05999959229221169,0.5120004077077858
0.049,0.06124957418573296,0.5122504258142644
0.05,0.06249955564332821,0.5125004443566691
0.051,0.06374953666208605,0.5127504633379112
0.052,0.06499951723906905,0.5130004827609281
0.053,0.06624949737131369,0.5132505026286834
0.054,0.06749947705582976,0.5135005229441674
0.055,0.06874945628960016,0.5137505437103969
0.056,0.06999943506958073,0.5140005649304162
0.057,0.07124941339269972,0.5142505866072972
0.058,0.07249939125585775,0.514500608744139
0.059,0.07374936865592724,0.5147506313440695
0.06,0.07499934558975219,0.5150006544102446
0.061,0.07624932205414786,0.5152506779458488
0.062,0.07749929804590061,0.515500701954096
0.063,0.07874927356176714,0.5157507264382295
0.064,0.07999924859847463,0.5160007514015219
0.065,0.08124922315272004,0.5162507768472764
0.066,0.08249919722117002,0.5165008027788264
0.067,0.0837491708004604,0.516750829199536
0.068,0.08499914388719582,0.5170008561128006
0.069,0.08624911647794958,0.5172508835220466
0.07,0.08749908856926297,0.5175009114307332
0.071,0.08874906015764522,0.517750939842351
0.072,0.0899990312395727,0.5180009687604235
0.073,0.0912490018114891,0.518250998188507
0.074,0.09249897186980455,0.5185010281301914
0.075,0.09374894141089546,0.5187510585891004
0.076,0.09499891043110406,0.5190010895688918
0.077,0.09624887892673809,0.5192511210732578
0.078,0.09749884689407029,0.5195011531059255
0.079,0.09874881432933794,0.5197511856706578
0.08,0.09999878122874256,0.520001218771253
0.081,0.10124874758844948,0.5202512524115461
0.082,0.10249871340458733,0.5205012865954082
0.083,0.10374867867324758,0.520751321326748
0.084,0.1049986433904842,0.5210013566095113
0.085,0.10624860755231319,0.5212513924476823
0.086,0.10749857115471201,0.5215014288452833
0.087,0.10874853419361924,0.521751465806376
0.088,0.10999849666493403,0.5220015033350612
0.089,0.11124845856451565,0.5222515414354796
0.09,0.1124984198881831,0.522501580111812
0.091,0.11374838063171439,0.5227516193682806
0.092,0.11499834079084614,0.5230016592091489
0.093,0.11624830036127332,0.5232516996387216
0.094,0.11749825933864833,0.5235017406613466
0.095,0.11874821771858077,0.5237517822814141
0.096,0.11999817549663669,0.5240018245033581
0.097,0.12124813266833825,0.5242518673316565
0.098,0.12249808922916314,0.5245019107708315
0.099,0.12374804517454385,0.5247519548254508
0.1,0.12499800049986734,0.5250019995001273
0.101,0.12624795520047427,0.5252520447995203
0.102,0.12749790927165866,0.5255020907283359
0.103,0.128747862708667,0.5257521372913274
0.104,0.12999781550669784,0.5260021844932965
0.105,0.1312477676609012,0.5262522323390931
0.106,0.13249771916637793,0.5265022808336164
0.107,0.13374767001817897,0.5267523299818152
0.108,0.13499762021130482,0.5270023797886894
0.109,0.13624756974070495,0.5272524302592891
0.11,0.137497518601277,0.527502481398717
0.111,0.13874746678786629,0.5277525332121277
0.112,0.13999741429526488,0.528002585704729
0.113,0.14124736111821118,0.5282526388817828
0.114,0.1424973072513892,0.5285026927486046
0.115,0.14374725268942753,0.5287527473105662
0.116,0.14499719742689904,0.5290028025730946
0.117,0.14624714145831996,0.5292528585416737
0.118,0.1474970847781491,0.5295029152218445
0.119,0.14874702738078718,0.5297529726192064
0.12,0.14999696926057599,0.5300030307394175
0.121,0.15124691041179777,0.5302530895881956
0.122,0.1524968508286742,0.5305031491713192
0.123,0.15374679050536577,0.5307532094946276
0.124,0.15499672943597081,0.5310032705640224
0.125,0.15624666761452496,0.5312533323854682
0.126,0.157496605035,0.5315033949649932
0.127,0.1587465416913031,0.53175345830869
0.128,0.159996477577276,0.5320035224227171
0.129,0.1612464126866942,0.5322535873132987
0.13,0.16249634701326593,0.5325036529867271
0.131,0.16374628055063123,0.5327537194493617
0.132,0.16499621329236108,0.5330037867076318
0.133,0.16624614523195655,0.5332538547680362
0.134,0.16749607636284777,0.5335039236371449
0.135,0.16874600667839285,0.5337539933215998
0.136,0.16999593617187697,0.5340040638281156
0.137,0.1712458648365115,0.5342541351634811
0.138,0.17249579266543286,0.5345042073345596
0.139,0.17374571965170144,0.534754280348291
0.14,0.17499564578830065,0.5350043542116918
0.141,0.17624557106813582,0.5352544289318566
0.142,0.17749549548403304,0.5355045045159592
0.143,0.17874541902873822,0.5357545809712541
0.144,0.17999534169491568,0.5360046583050765
0.145,0.18124526347514736,0.5362547365248448
0.146,0.18249518436193135,0.5365048156380607
0.147,0.18374510434768088,0.5367548956523112
0.148,0.18499502342472307,0.5370049765752689
0.149,0.18624494158529767,0.5372550584146942
0.15,0.18749485882155592,0.537505141178436
0.151,0.1887447751255591,0.5377552248744327
0.152,0.18999469048927742,0.5380053095107143
0.153,0.19124460490458858,0.5382553950954031
0.154,0.1924945183632766,0.5385054816367151
0.155,0.1937444308570303,0.5387555691429613
0.156,0.19499434237744184,0.5390056576225497
0.157,0.19624425291600572,0.5392557470839858
0.158,0.19749416246411688,0.5395058375358746
0.159,0.19874407101306948,0.5397559289869219
0.16,0.19999397855405543,0.5400060214459359
0.161,0.20124388507816282,0.5402561149218285
0.162,0.2024937905763744,0.5405062094236168
0.163,0.2037436950395661,0.540756304960425
0.164,0.20499359845850518,0.5410064015414859
0.165,0.206243500823849,0.541256499176142
0.166,0.20749340212614317,0.5415065978738478
0.167,0.20874330235581973,0.5417566976441712
0.168,0.20999320150319561,0.5420067984967953
0.169,0.2112430995584711,0.5422569004415198
0.17,0.21249299651172765,0.5425070034882631
0.171,0.21374289235292634,0.5427571076470644
0.172,0.214992787071906,0.5430072129280847
0.173,0.21624268065838131,0.5432573193416093
0.174,0.21749257310194103,0.5435074268980495
0.175,0.21874246439204584,0.5437575356079447
0.176,0.21999235451802646,0.544007645481964
0.177,0.2212422434690818,0.5442577565309086
0.178,0.22249213123427672,0.5445078687657137
0.179,0.22374201780254,0.5447579821974503
0.18,0.22499190316266215,0.5450080968373281
0.181,0.22624178730329353,0.5452582126966967
0.182,0.22749167021294184,0.5455083297870483
0.183,0.2287415518799699,0.5457584481200202
0.184,0.2299914322925935,0.5460085677073965
0.185,0.23124131143887905,0.5462586885611109
0.186,0.23249118930674123,0.5465088106932487
0.187,0.2337410658839403,0.5467589341160496
0.188,0.23499094115808,0.5470090588419099
0.189,0.23624081511660489,0.5472591848833849
0.19,0.23749068774679766,0.547509312253192
0.191,0.2387405590357768,0.5477594409642128
0.192,0.2399904289704935,0.5480095710294961
0.193,0.24124029753772952,0.54825970246226
0.194,0.2424901647240939,0.5485098352758956
0.195,0.24374003051602045,0.548759969483969
0.196,0.24498989489976464,0.5490101051002247
0.197,0.24623975786140095,0.5492602421385884
0.198,0.24748961938681963,0.5495103806131696
0.199,0.2487394794617237,0.5497605205382655
0.2,0.24998933807162596,0.5500106619283632
0.201,0.2512391952018457,0.5502608047981434
0.202,0.25248905083750545,0.5505109491624836
0.203,0.25373890496352774,0.5507610950364612
0.204,0.25498875756463174,0.5510112424353573
0.205,0.25623860862532966,0.5512613913746592
0.206,0.2574884581299236,0.5515115418700652
0.207,0.2587383060625014,0.5517616939374874
0.208,0.2599881524069336,0.5520118475930551
0.209,0.26123799714686935,0.5522620028531193
0.21,0.2624878402657326,0.552512159734256
0.211,0.26373768174671824,0.5527623182532704
0.212,0.26498752157278843,0.5530124784272001
0.213,0.26623735972666807,0.5532626402733204
0.214,0.2674871961908411,0.5535128038091472
0.215,0.2687370309475459,0.5537629690524424
0.216,0.26998686397877125,0.554013136021217
0.217,0.2712366952662518,0.5542633047337364
0.218,0.2724865247914638,0.5545134752085243
0.219,0.27373635253561995,0.5547636474643682
0.22,0.27498617847966544,0.5550138215203226
0.221,0.27623600260427267,0.5552639973957154
0.222,0.27748582488983653,0.5555141751101514
0.223,0.2787356453164693,0.5557643546835186
0.224,0.2799854638639957,0.5560145361359922
0.225,0.2812352805119476,0.5562647194880401
0.226,0.2824850952395586,0.5565149047604292
0.227,0.28373490802575874,0.556765091974229
0.228,0.28498471884916876,0.5570152811508189
0.229,0.28623452768809465,0.5572654723118929
0.23,0.2874843345205215,0.557515665479466
0.231,0.288734139324108,0.5577658606758795
0.232,0.28998394207617983,0.5580160579238076
0.233,0.2912337427537238,0.5582662572462636
0.234,0.2924835413333817,0.5585164586666056
0.235,0.2937333377914431,0.5587666622085441
0.236,0.2949831321038394,0.5590168678961478
0.237,0.2962329242461367,0.5592670757538505
0.238,0.2974827141935288,0.5595172858064583
0.239,0.29873250192083045,0.5597674980791566
0.24,0.29998228740246957,0.5600177125975174
0.241,0.30123207061248014,0.5602679293875068
0.242,0.30248185152449475,0.5605181484754922
0.243,0.30373163011173626,0.5607683698882506
0.244,0.30498140634701026,0.5610185936529766
0.245,0.3062311802026968,0.5612688197972899
0.246,0.3074809516507421,0.5615190483492446
0.247,0.30873072066264984,0.5617692793373368
0.248,0.30998048720947247,0.5620195127905141
0.249,0.3112302512618024,0.562269748738184
0.25,0.31248001278976273,0.5625199872102238
0.251,0.31372977176299766,0.5627702282369887
0.252,0.3149795281506631,0.5630204718493232
0.253,0.3162292819214169,0.5632707180785694
0.254,0.3174790330434085,0.5635209669565777
0.255,0.3187287814842687,0.5637712185157175
0.256,0.3199785272110991,0.564021472788887
0.257,0.3212282701904613,0.5642717298095248
0.258,0.3224780103883655,0.5645219896116205
0.259,0.32372774777025953,0.5647722522297265
0.26,0.32497748230101686,0.565022517698969
0.261,0.32622721394492465,0.5652727860550613
0.262,0.3274769426656716,0.5655230573343142
0.263,0.32872666842633536,0.5657733315736504
0.264,0.3299763911893695,0.5660236088106162
0.265,0.3312261109165904,0.5662738890833953
0.266,0.3324758275691635,0.5665241724308221
0.267,0.33372554110758984,0.5667744588923957
0.268,0.33497525149169116,0.5670247485082943
0.269,0.33622495868059576,0.5672750413193897
0.27,0.3374746626327232,0.5675253373672622
0.271,0.33872436330576905,0.5677756366942163
0.272,0.3399740606566889,0.5680259393432964
0.273,0.3412237546416824,0.5682762453583028
0.274,0.3424734452161763,0.5685265547838089
0.275,0.34372313233480745,0.5687768676651777
0.276,0.34497281595140533,0.5690271840485797
0.277,0.346222496018974,0.5692775039810111
0.278,0.3474721724896733,0.5695278275103116
0.279,0.34872184531480044,0.5697781546851844
0.28,0.3499715144447697,0.5700284855552151
0.281,0.3512211798290931,0.5702788201708917
0.282,0.35247084141635926,0.5705291585836254
0.283,0.35372049915421244,0.5707795008457722
0.284,0.35497015298933077,0.5710298470106538
0.285,0.35621980286740385,0.5712801971325807
0.286,0.3574694487331097,0.5715305512668748
0.287,0.3587190905300913,0.5717809094698931
0.288,0.35996872820093206,0.5720312717990523
0.289,0.361218361687131,0.5722816383128533
0.29,0.36246799092907694,0.5725320090709074
0.291,0.3637176158660221,0.5727823841339622
0.292,0.3649672364360549,0.5730327635639293
0.293,0.3662168525760721,0.573283147423912
0.294,0.3674664642217499,0.5735335357782342
0.295,0.3687160713075141,0.57378392869247
0.296,0.36996567376651013,0.5740343262334738
0.297,0.3712152715305712,0.5742847284694127
0.298,0.3724648645301863,0.5745351354697976
0.299,0.3737144526944665,0.5747855473055172
0.3,0.3749640359511113,0.5750359640488725
0.301,0.3762136142263727,0.575286385773611
0.302,0.3774631874450194,0.5755368125549642
0.303,0.37871275553029893,0.5757872444696847
0.304,0.3799623184038994,0.5760376815960842
0.305,0.3812118759859092,0.5762881240140743
0.306,0.38246142819477685,0.5765385718052065
0.307,0.3837109749472678,0.5767890250527156
0.308,0.38496051615842153,0.5770394838415618
0.309,0.38621005174150624,0.577289948258477
0.31,0.38745958160797284,0.5775404183920103
0.311,0.38870910566740674,0.5777908943325764
0.312,0.389958623827479,0.5780413761725041
0.313,0.39120813599389487,0.5782918640060881
0.314,0.39245764207034184,0.5785423579296411
0.315,0.39370714195843515,0.5787928580415478
0.316,0.3949566355576616,0.5790433644423213
0.317,0.39620612276532235,0.5792938772346605
0.318,0.3974556034764727,0.5795443965235101
0.319,0.39870507758386076,0.579794922416122
0.32,0.3999545449778634,0.5800454550221192
0.321,0.40120400554642116,0.5802959944535615
0.322,0.40245345917496933,0.5805465408250132
0.323,0.40370290574636847,0.580797094253614
0.324,0.4049523451408312,0.5810476548591512
0.325,0.4062017772358474,0.581298222764135
0.326,0.40745120190610623,0.581548798093876
0.327,0.4087006190234161,0.5817993809765661
0.328,0.4099500284566211,0.5820499715433611
0.329,0.4111994300715153,0.5823005699284668
0.33,0.41244882373075353,0.5825511762692286
0.331,0.4136982092937591,0.582801790706223
0.332,0.41494758661662856,0.5830524133833535
0.333,0.41619695555203257,0.5833030444479494
0.334,0.41744631594911374,0.5835536840508682
0.335,0.4186956676533806,0.5838043323466013
0.336,0.41994501050659716,0.5840549894933849
0.337,0.42119434434666947,0.5843056556533126
0.338,0.42244366900752744,0.5845563309924546
0.339,0.42369298431900215,0.58480701568098
0.34,0.4249422901066988,0.5850577098932834
0.341,0.42619158619186526,0.585308413808117
0.342,0.42744087239125494,0.5855591276087274
0.343,0.4286901485169853,0.5858098514829971
0.344,0.42993941437638983,0.5860605856235926
0.345,0.4311886697718661,0.5863113302281164
0.346,0.4324379145007161,0.5865620854992665
0.347,0.43368714835498146,0.5868128516450012
0.348,0.43493637112127215,0.5870636288787106
0.349,0.43618558258058804,0.5873144174193947
0.35,0.43743478250813395,0.5875652174918489
0.351,0.4386839706731267,0.5878160293268562
0.352,0.4399331468385951,0.5880668531613878
0.353,0.4411823107611712,0.5883176892388118
0.354,0.4424314621908737,0.5885685378091093
0.355,0.4436806008708819,0.5888193991291012
0.356,0.44492972653730106,0.589070273462682
0.357,0.4461788389189172,0.589321161081066
0.358,0.4474279377369422,0.589572062263041
0.359,0.4486770227047484,0.5898229772952349
0.36,0.44992609352759116,0.5900739064723922
0.361,0.45117514990232044,0.590324850097663
0.362,0.45242419151707963,0.5905758084829039
0.363,0.45367321805099103,0.5908267819489925
0.364,0.45492222917382863,0.591077770826155
0.365,0.4561712245456754,0.5913287754543083
0.366,0.4574202038165661,0.5915797961834176
0.367,0.45866916662611434,0.5918308333738694
0.368,0.4599181126031223,0.5920818873968615
0.369,0.4611670413651734,0.5923329586348105
0.37,0.4624159525182062,0.5925840474817777
0.371,0.46366484565606914,0.5928351543439149
0.372,0.46491372036005374,0.5930862796399303
0.373,0.46616257619840756,0.5933374238015765
0.374,0.4674114127258231,0.5935885872741611
0.375,0.4686602294829031,0.5938397705170811
0.376,0.46990902599560025,0.594090974004384
0.377,0.4711578017746304,0.594342198225354
0.378,0.47240655631485673,0.5945934436851277
0.379,0.4736552890946444,0.5948447109053401
0.38,0.4749039995751834,0.5950960004248012
0.381,0.47615268719977794,0.5953473128002067
0.382,0.47740135139309986,0.5955986486068848
0.383,0.4786499915604054,0.5958500084395794
0.384,0.47989860708671117,0.5961013929132736
0.385,0.48114719733592903,0.5963528026640558
0.386,0.48239576164995507,0.5966042383500298
0.387,0.48364429934771247,0.5968557006522724
0.388,0.48489280972414306,0.5971071902758419
0.389,0.4861412920491464,0.5973587079508386
0.39,0.4873897455664613,0.5976102544335238
0.391,0.48863816949248773,0.5978618305074974
0.392,0.48988656301504446,0.5981134369849408
0.393,0.4911349252920588,0.5983650747079264
0.394,0.49238325545018347,0.5986167445498018
0.395,0.4936315525833364,0.5988684474166489
0.396,0.4948798157511586,0.5991201842488268
0.397,0.4961280439773837,0.5993719560226018
0.398,0.4973762362481146,0.5996237637518709
0.399,0.49862439150999993,0.5998756084899857
0.4,0.4998725086683036,0.6001274913316821
0.401,0.5011205865848611,0.6003794134151246
0.402,0.5023686240759135,0.6006313759240722
0.403,0.5036166199098109,0.600883380090175
0.404,0.5048645728045769,0.601135427195409
0.405,0.5061124814253232,0.6013875185746628
0.406,0.5073603443815037,0.6016396556184823
0.407,0.5086081602239974,0.6018918397759887
0.408,0.5098559274420056,0.6021440725579805
0.409,0.5111036444597523,0.6023963555402339
0.41,0.5123513096329702,0.6026486903670161
0.411,0.5135989212451575,0.6029010787548288
0.412,0.5148464775035895,0.6031535224963969
0.413,0.5160939765350618,0.6034060234649246
0.414,0.517341416381349,0.6036585836186374
0.415,0.5185887949943522,0.6039112050056343
0.416,0.5198361102309144,0.6041638897690722
0.417,0.5210833598472728,0.6044166401527138
0.418,0.5223305414931225,0.6046694585068642
0.419,0.5235776527052554,0.6049223472947314
0.42,0.524824690900743,0.6051753090992438
0.421,0.526071653369621,0.6054283466303658
0.422,0.5273185372670354,0.6056814627329515
0.423,0.5285653396048021,0.6059346603951848
0.424,0.5298120572423305,0.6061879427576565
0.425,0.5310586868768521,0.606441313123135
0.426,0.5323052250328955,0.6066947749670917
0.427,0.5335516680509349,0.6069483319490523
0.428,0.5347980120751415,0.6072019879248457
0.429,0.5360442530401497,0.6074557469598376
0.43,0.5372903866567481,0.6077096133432393
0.431,0.5385364083963927,0.6079635916035947
0.432,0.5397823134744278,0.6082176865255596
0.433,0.5410280968318888,0.6084719031680987
0.434,0.542273753115746,0.6087262468842416
0.435,0.5435192766574346,0.608980723342553
0.436,0.5447646614494942,0.6092353385504935
0.437,0.5460099011201256,0.6094900988798622
0.438,0.5472549889054451,0.6097450110945427
0.439,0.548499917619195,0.6100000823807928
0.44,0.5497446796196349,0.610255320380353
0.441,0.5509892667733093,0.6105107332266787
0.442,0.5522336704153443,0.6107663295846437
0.443,0.5534778813058876,0.6110221186941005
0.444,0.5547218895822514,0.6112781104177367
0.445,0.5559656847062652,0.611534315293723
0.446,0.5572092554062766,0.6117907445937116
0.447,0.5584525896131677,0.6120474103868206
0.448,0.5596956743896631,0.6123043256103253
0.449,0.560938495852114,0.6125615041478745
0.45,0.5621810390838212,0.6128189609161673
0.451,0.5634232880388339,0.6130767119611547
0.452,0.5646652254350041,0.6133347745649845
0.453,0.565906832634904,0.6135931673650846
0.454,0.567148089513004,0.6138519104869847
0.455,0.5683889743072713,0.6141110256927175
0.456,0.5696294634530723,0.6143705365469165
0.457,0.5708695313969324,0.6146304686030565
0.458,0.5721091503873295,0.6148908496126595
0.459,0.5733482902392493,0.6151517097607397
0.46,0.5745869180687084,0.6154130819312806
0.461,0.5758249979928356,0.6156750020071535
0.462,0.5770624907903773,0.6159375092096119
0.463,0.5782993535166451,0.6162006464833442
0.464,0.5795355390659127,0.6164644609340766
0.465,0.5807709956730933,0.616729004326896
0.466,0.5820056663451233,0.6169943336548661
0.467,0.5832394882108359,0.6172605117891535
0.468,0.584472391776164,0.6175276082238256
0.469,0.5857043000692255,0.6177956999307641
0.47,0.5869351276571616,0.618064872342828
0.471,0.5881647795134606,0.6183352204865291
0.472,0.5893931497108466,0.6186068502891432
0.473,0.5906201199106004,0.6188798800893894
0.474,0.5918455576143641,0.6191544423856258
0.475,0.5930693141390684,0.6194306858609215
0.476,0.5942912222696766,0.6197087777303134
0.477,0.5955110935381218,0.6199889064618682
0.478,0.5967287150704838,0.6202712849295063
0.479,0.5979438459387182,0.620556154061272
0.48,0.599156212949185,0.6208437870508052
0.481,0.6003655057995236,0.6211344942004666
0.482,0.601571371540776,0.6214286284592143
0.483,0.6027734082971273,0.621726591702863
0.484,0.6039711582272163,0.6220288417727742
0.485,0.6051640997671891,0.6223359002328014
0.486,0.6063516392881902,0.6226483607118003
0.487,0.607533102444752,0.6229668975552386
0.488,0.6087077257031248,0.6232922742968658
0.489,0.6098746488372453,0.6236253511627454
0.49,0.6110329095752184,0.6239670904247724
0.491,0.6121814420618901,0.6243185579381008
0.492,0.6133190813247282,0.6246809186752627
0.493,0.6144445763758268,0.6250554236241641
0.494,0.6155566147464064,0.6254433852535846
0.495,0.6166538608333831,0.6258461391666079
0.496,0.617735009107862,0.6262649908921291
0.497,0.618798850778529,0.6267011492214621
0.498,0.6198443490640907,0.6271556509359005
0.499,0.620870714537492,0.6276292854624993
0.5,0.6218774693677329,0.6281225306322584
0.501,0.6228644891498911,0.6286355108501003
0.502,0.6238320141642623,0.6291679858357292
0.503,0.6247806277673926,0.6297193722325989
0.504,0.6257112062866498,0.6302887937133418
0.505,0.6266248499388747,0.6308751500611169
0.506,0.6275228063819157,0.631477193618076
0.507,0.6284063974374465,0.6320936025625452
0.508,0.6292769563845051,0.6327230436154867
0.509,0.63013577949377,0.6333642205062219
0.51,0.6309840922996359,0.634015907700356
0.511,0.6318230290176989,0.634676970982293
0.512,0.6326536225108131,0.6353463774891789
0.513,0.6334768020123899,0.6360231979876022
0.514,0.6342933960978752,0.636706603902117
0.515,0.6351041388829609,0.6373958611170313
0.516,0.6359096779450205,0.6380903220549717
0.517,0.6367105829218558,0.6387894170781365
0.518,0.637507354105859,0.6394926458941333
0.519,0.6383004306211539,0.6401995693788385
0.52,0.6390901979598662,0.6409098020401263
0.521,0.639876994779227,0.6416230052207655
0.522,0.6406611189406461,0.6423388810593464
0.523,0.6414428328191234,0.6430571671808692
0.524,0.6422223679369968,0.6437776320629959
0.525,0.6429999289877142,0.6445000710122786
0.526,0.6437756973183605,0.6452243026816323
0.527,0.6445498339376647,0.6459501660623281
0.528,0.6453224821114568,0.6466775178885361
0.529,0.6460937696015323,0.6474062303984607
0.53,0.6468638105975039,0.6481361894024892
0.531,0.6476327073849917,0.6488672926150014
0.532,0.6484005517877218,0.6495994482122713
0.533,0.6491674264158702,0.650332573584123
0.534,0.6499334057483768,0.6510665942516165
0.535,0.6506985570729215,0.6518014429270719
0.536,0.6514629413037709,0.6525370586962225
0.537,0.6522266136947229,0.6532733863052705
0.538,0.6529896244618209,0.6540103755381727
0.539,0.6537520193283438,0.6547479806716497
0.54,0.6545138400027324,0.6554861599972612
0.541,0.6552751245985496,0.656224875401444
0.542,0.6560359080042485,0.6569640919957452
0.543,0.6567962222093964,0.6577037777905974
0.544,0.6575560965930535,0.6584439034069404
0.545,0.6583155581791917,0.6591844418208022
0.546,0.6590746318633596,0.6599253681366344
0.547,0.6598333406142064,0.6606666593857876
0.548,0.6605917056529907,0.6614082943470033
0.549,0.6613497466137669,0.6621502533862272
0.55,0.6621074816865847,0.6628925183134095
0.551,0.6628649277457284,0.6636350722542659
0.552,0.6636221004647519,0.6643778995352424
0.553,0.6643790144198445,0.6651209855801499
0.554,0.6651356831828591,0.6658643168171353
0.555,0.6658921194051738,0.6666078805948207
0.556,0.6666483348934044,0.6673516651065902
0.557,0.6674043406778659,0.6680956593221287
0.558,0.6681601470745674,0.6688398529254272
0.559,0.6689157637414335,0.6695842362585612
0.56,0.6696711997293614,0.6703288002706334
0.561,0.6704264635286524,0.6710735364713424
0.562,0.6711815631112926,0.6718184368887022
0.563,0.6719365059695056,0.6725634940304893
0.564,0.6726912991509498,0.6733087008490451
0.565,0.6734459492908936,0.6740540507091014
0.566,0.6742004626416629,0.6747995373583322
0.567,0.6749548450996248,0.6755451549003704
0.568,0.6757091022299416,0.6762908977700536
0.569,0.6764632392893071,0.6770367607106882
0.57,0.6772172612468491,0.6777827387531462
0.571,0.6779711728033719,0.6785288271966234
0.572,0.678724978409084,0.6792750215909115
0.573,0.6794786822799511,0.6800213177200444
0.574,0.6802322884127949,0.6807677115872006
0.575,0.6809858005992464,0.6815141994007492
0.576,0.6817392224386553,0.6822607775613404
0.577,0.682492557350043,0.6830074426499527
0.578,0.6832458085831817,0.683754191416814
0.579,0.6839989792288713,0.6845010207711245
0.58,0.6847520722284817,0.6852479277715142
0.581,0.6855050903828197,0.6859949096171762
0.582,0.6862580363603771,0.6867419636396189
0.583,0.6870109127050068,0.6874890872949893
0.584,0.6877637218430744,0.6882362781569217
0.585,0.6885164660901261,0.6889835339098701
0.586,0.689269147657109,0.6897308523428872
0.587,0.6900217686561811,0.6904782313438151
0.588,0.6907743311061386,0.6912256688938577
0.589,0.691526836937492,0.6919731630625044
0.59,0.6922792879972164,0.6927207120027801
0.591,0.6930316860531992,0.6934683139467973
0.592,0.6937840327984091,0.6942159672015875
0.593,0.6945363298548035,0.6949636701451931
0.594,0.6952885787769978,0.6957114212229989
0.595,0.6960407810557072,0.6964592189442895
0.596,0.6967929381209836,0.6972070618790132
0.597,0.6975450513452566,0.6979549486547403
0.598,0.6982971220461944,0.6987028779538025
0.599,0.6990491514893977,0.6994508485105992
0.6,0.6998011408909356,0.7001988591090614
0.601,0.7005530914197358,0.7009469085802613
0.602,0.7013050041998382,0.7016949958001589
0.603,0.7020568803125212,0.702443119687476
0.604,0.7028087207983081,0.7031912792016891
0.605,0.7035605266588626,0.7039394733411347
0.606,0.7043122988587797,0.7046877011412177
0.607,0.7050640383272783,0.7054359616727192
0.608,0.7058157459598033,0.7061842540401941
0.609,0.706567422619541,0.7069325773804566
0.61,0.7073190691388531,0.7076809308611445
0.611,0.7080706863206372,0.7084293136793605
0.612,0.7088222749396142,0.7091777250603835
0.613,0.7095738357435502,0.7099261642564476
0.614,0.7103253694544143,0.7106746305455836
0.615,0.7110768767694791,0.7114231232305188
0.616,0.7118283583623641,0.7121716416376338
0.617,0.7125798148840274,0.7129201851159706
0.618,0.7133312469637079,0.7136687530362902
0.619,0.7140826552098212,0.7144173447901769
0.62,0.7148340402108114,0.7151659597891867
0.621,0.7155854025359618,0.7159145974640364
0.622,0.7163367427361663,0.716663257263832
0.623,0.717088061344664,0.7174119386553344
0.624,0.7178393588777391,0.7181606411222593
0.625,0.7185906358353876,0.7189093641646108
0.626,0.7193418927019533,0.7196581072980452
0.627,0.7200931299467334,0.7204068700532652
0.628,0.7208443480245574,0.7211556519754412
0.629,0.7215955473763392,0.7219044526236594
0.63,0.7223467284296033,0.7226532715703954
0.631,0.7230978915989884,0.7234021084010104
0.632,0.7238490372867283,0.7241509627132705
0.633,0.7246001658831113,0.7248998341168876
0.634,0.7253512777669189,0.7256487222330801
0.635,0.7261023733058463,0.7263976266941528
0.636,0.7268534528569042,0.7271465471430949
0.637,0.7276045167668029,0.7278954832331962
0.638,0.728355565372321,0.7286444346276781
0.639,0.7291065990006568,0.7293934009993425
0.64,0.7298576179697667,0.7301423820302326
0.641,0.7306086225886881,0.7308913774113113
0.642,0.7313596131578497,0.7316403868421497
0.643,0.7321105899693682,0.7323894100306313
0.644,0.7328615533073334,0.7331384466926661
0.645,0.7336125034480818,0.7338874965519178
0.646,0.7343634406604582,0.7346365593395414
0.647,0.7351143652060681,0.7353856347939316
0.648,0.7358652773395186,0.7361347226604812
0.649,0.736616177308651,0.7368838226913488
0.65,0.7373670653547635,0.7376329346452364
0.651,0.7381179417128251,0.7383820582871748
0.652,0.7388688066116816,0.7391311933883183
0.653,0.7396196602742537,0.7398803397257463
0.654,0.7403705029177267,0.7406294970822734
0.655,0.7411213347537337,0.7413786652462665
0.656,0.7418721559885315,0.7421278440114687
0.657,0.7426229668231703,0.74287703317683
0.658,0.7433737674536565,0.7436262325463439
0.659,0.7441245580711092,0.7443754419288912
0.66,0.7448753388619123,0.7451246611380882
0.661,0.7456261100078589,0.7458738899921415
0.662,0.7463768716862926,0.7466231283137079
0.663,0.7471276240702419,0.7473723759297587
0.664,0.7478783673285507,0.7481216326714499
0.665,0.7486291016260039,0.7488708983739968
0.666,0.7493798271234484,0.7496201728765524
0.667,0.7501305439779098,0.750369456022091
0.668,0.7508812523427053,0.7511187476572956
0.669,0.7516319523675521,0.7518680476324489
0.67,0.7523826441986724,0.7526173558013286
0.671,0.7531333279788947,0.7533666720211064
0.672,0.7538840038477513,0.7541159961522498
0.673,0.7546346719415735,0.7548653280584277
0.674,0.7553853323935817,0.7556146676064195
0.675,0.7561359853339741,0.7563640146660272
0.676,0.7568866308900116,0.7571133691099897
0.677,0.7576372691861006,0.7578627308139008
0.678,0.7583879003438715,0.75861209965613
0.679,0.7591385244822565,0.759361475517745
0.68,0.7598891417175635,0.7601108582824381
0.681,0.7606397521635481,0.7608602478364536
0.682,0.7613903559314831,0.7616096440685186
0.683,0.7621409531302256,0.7623590468697762
0.684,0.7628915438662827,0.7631084561337191
0.685,0.7636421282438739,0.763857871756128
0.686,0.7643927063649923,0.7646072936350096
0.687,0.765143278329464,0.7653567216705379
0.688,0.7658938442350047,0.7661061557649973
0.689,0.7666444041772755,0.7668555958227266
0.69,0.7673949582499364,0.7676050417500657
0.691,0.7681455065446987,0.7683544934553035
0.692,0.7688960491513747,0.7691039508486276
0.693,0.7696465861579267,0.7698534138420756
0.694,0.7703971176505152,0.7706028823494872
0.695,0.7711476437135434,0.771352356286459
0.696,0.7718981644297027,0.7721018355702998
0.697,0.7726486798800155,0.772851320119987
0.698,0.773399190143877,0.7736008098561256
0.699,0.7741496952990962,0.7743503047009065
0.7,0.7749001954219343,0.7750998045780684
0.701,0.7756506905871443,0.7758493094128585
0.702,0.7764011808680071,0.7765988191319957
0.703,0.7771516663363679,0.777348333663635
0.704,0.7779021470626708,0.7780978529373321
0.705,0.7786526231159933,0.7788473768840097
0.706,0.7794030945640789,0.7795969054359242
0.707,0.7801535614733692,0.7803464385266339
0.708,0.7809040239090349,0.7810959760909683
0.709,0.7816544819350063,0.7818455180649969
0.71,0.7824049356140022,0.7825950643860011
0.711,0.7831553850075587,0.7833446149924447
0.712,0.7839058301760571,0.7840941698239463
0.713,0.7846562711787505,0.784843728821253
0.714,0.7854067080737902,0.7855932919262133
0.715,0.7861571409182512,0.7863428590817524
0.716,0.7869075697681566,0.787092430231847
0.717,0.7876579946785022,0.7878420053215015
0.718,0.7884084157032797,0.788591584296724
0.719,0.7891588328954994,0.7893411671045044
0.72,0.7899092463072126,0.7900907536927912
0.721,0.7906596559895329,0.790840344010471
0.722,0.7914100619926575,0.7915899380073464
0.723,0.7921604643658874,0.7923395356341166
0.724,0.7929108631576472,0.7930891368423568
0.725,0.7936612584155052,0.793838741584499
0.726,0.794411650186191,0.7945883498138132
0.727,0.7951620385156148,0.7953379614843894
0.728,0.7959124234488854,0.796087576551119
0.729,0.7966628050303267,0.7968371949696776
0.73,0.7974131833034955,0.7975868166965089
0.731,0.7981635583111977,0.7983364416888068
0.732,0.7989139300955044,0.7990860699045002
0.733,0.7996642986977676,0.799835701302237
0.734,0.8004146641586355,0.8005853358413692
0.735,0.8011650265180674,0.8013349734819373
0.736,0.8019153858153484,0.8020846141846564
0.737,0.8026657420891029,0.8028342579109019
0.738,0.8034160953773095,0.8035839046226954
0.739,0.8041664457173134,0.8043335542826915
0.74,0.8049167931458401,0.8050832068541649
0.741,0.8056671376990081,0.8058328623009969
0.742,0.8064174794123412,0.8065825205876639
0.743,0.807167818320781,0.8073321816792242
0.744,0.8079181544586985,0.8080818455413067
0.745,0.8086684878599057,0.8088315121400995
0.746,0.8094188185576673,0.809581181442338
0.747,0.810169146584711,0.8103308534152944
0.748,0.8109194719732389,0.8110805280267666
0.749,0.8116697947549378,0.8118302052450677
0.75,0.8124201149609896,0.8125798850390159
0.751,0.813170432622081,0.8133295673779246
0.752,0.8139207477684134,0.8140792522315923
0.753,0.8146710604297126,0.8148289395702931
0.754,0.8154213706352381,0.8155786293647677
0.755,0.8161716784137921,0.8163283215862137
0.756,0.8169219837937283,0.8170780162062776
0.757,0.8176722868029609,0.8178277131970451
0.758,0.8184225874689727,0.8185774125310333
0.759,0.8191728858188236,0.8193271141811824
0.76,0.819923181879159,0.8200768181208471
0.761,0.820673475676217,0.8208265243237892
0.762,0.8214237672358368,0.8215762327641695
0.763,0.8221740565834657,0.8223259434165406
0.764,0.8229243437441671,0.8230756562558392
0.765,0.8236746287426272,0.8238253712573792
0.766,0.8244249116031624,0.824575088396844
0.767,0.8251751923497259,0.8253248076502806
0.768,0.8259254710059146,0.826074528994092
0.769,0.8266757475949759,0.8268242524050308
0.77,0.8274260221398136,0.827573977860193
0.771,0.828176294662995,0.8283237053370117
0.772,0.8289265651867563,0.8290734348132505
0.773,0.8296768337330089,0.8298231662669979
0.774,0.8304271003233458,0.8305728996766611
0.775,0.8311773649790465,0.8313226350209605
0.776,0.8319276277210832,0.8320723722789238
0.777,0.8326778885701263,0.8328221114298808
0.778,0.8334281475465497,0.8335718524534574
0.779,0.8341784046704361,0.8343215953295711
0.78,0.8349286599615823,0.835071340038425
0.781,0.8356789134395041,0.8358210865605032
0.782,0.8364291651234411,0.8365708348765662
0.783,0.8371794150323623,0.8373205849676452
0.784,0.8379296631849699,0.8380703368150376
0.785,0.8386799095997046,0.8388200904003029
0.786,0.83943015429475,0.8395698457052576
0.787,0.8401803972880368,0.8403196027119708
0.788,0.8409306385972478,0.8410693614027599
0.789,0.8416808782398215,0.8418191217601863
0.79,0.8424311162329565,0.8425688837670513
0.791,0.8431813525936158,0.8433186474063921
0.792,0.8439315873385309,0.844068412661477
0.793,0.8446818204842053,0.8448181795158027
0.794,0.8454320520469185,0.8455679479530895
0.795,0.8461822820427303,0.8463177179572778
0.796,0.8469325104874835,0.8470674895125246
0.797,0.8476827373968088,0.8478172626031995
0.798,0.8484329627861272,0.848567037213881
0.799,0.8491831866706541,0.8493168133293543
0.8,0.8499334090654027,0.8500665909346057
0.801,0.850683629985187,0.8508163700148215
0.802,0.8514338494446256,0.8515661505553829
0.803,0.8521840674581445,0.8523159325418641
0.804,0.8529342840399803,0.8530657159600283
0.805,0.8536844992041837,0.853815500795825
0.806,0.8544347129646217,0.854565287035387
0.807,0.8551849253349816,0.8553150746650272
0.808,0.8559351363287733,0.8560648636712356
0.809,0.8566853459593321,0.8568146540406768
0.81,0.8574355542398218,0.8575644457601872
0.811,0.8581857611832372,0.8583142388167718
0.812,0.8589359668024072,0.8590640331976018
0.813,0.8596861711099969,0.8598138288900122
0.814,0.8604363741185107,0.8605636258814985
0.815,0.8611865758402943,0.8613134241597149
0.816,0.861936776287538,0.8620632237124713
0.817,0.8626869754722781,0.8628130245277312
0.818,0.8634371734064002,0.8635628265936092
0.819,0.8641873701016414,0.8643126298983681
0.82,0.864937565569592,0.8650624344304175
0.821,0.8656877598216985,0.865812240178311
0.822,0.8664379528692656,0.866562047130744
0.823,0.8671881447234582,0.8673118552765515
0.824,0.8679383353953036,0.8680616646047061
0.825,0.8686885248956941,0.8688114751043157
0.826,0.8694387132353885,0.8695612867646214
0.827,0.8701889004250138,0.8703110995749961
0.828,0.8709390864750685,0.8710609135249415
0.829,0.8716892713959232,0.8718107286040868
0.83,0.8724394551978234,0.8725605448021867
0.831,0.8731896378908909,0.8733103621091193
0.832,0.8739398194851258,0.8740601805148844
0.833,0.8746899999904086,0.8748100000096016
0.834,0.8754401794165014,0.8755598205835089
0.835,0.8761903577730504,0.87630964222696
0.836,0.8769405350695868,0.8770594649304236
0.837,0.8776907113155292,0.8778092886844813
0.838,0.878440886520185,0.8785591134798255
0.839,0.8791910606927518,0.8793089393072588
0.84,0.8799412338423194,0.8800587661576913
0.841,0.8806914059778712,0.8808085940221395
0.842,0.8814415771082857,0.881558422891725
0.843,0.8821917472423382,0.8823082527576727
0.844,0.8829419163887019,0.883058083611309
0.845,0.88369208455595,0.8838079154440609
0.846,0.8844422517525568,0.8845577482474543
0.847,0.8851924179868987,0.8853075820131123
0.848,0.8859425832672565,0.8860574167327546
0.849,0.8866927476018159,0.8868072523981952
0.85,0.8874429109986697,0.8875570890013416
0.851,0.8881930734658182,0.8883069265341931
0.852,0.8889432350111713,0.88905676498884
0.853,0.8896933956425492,0.8898066043574622
0.854,0.8904435553676842,0.8905564446323273
0.855,0.8911937141942214,0.8913062858057901
0.856,0.8919438721297204,0.8920561278702912
0.857,0.892694029181656,0.8928059708183557
0.858,0.8934441853574198,0.8935558146425919
0.859,0.8941943406643214,0.8943056593356904
0.86,0.8949444951095888,0.895055504890423
0.861,0.8956946487003709,0.895805351299641
0.862,0.896444801443737,0.896555198556275
0.863,0.8971949533466789,0.8973050466533331
0.864,0.8979451044161118,0.8980548955839003
0.865,0.8986952546588752,0.8988047453411369
0.866,0.8994454040817341,0.899554595918278
0.867,0.9001955526913799,0.9003044473086323
0.868,0.9009457004944311,0.9010542995055811
0.869,0.901695847497435,0.9018041525025773
0.87,0.902445993706868,0.9025540062931444
0.871,0.9031961391291368,0.9033038608708757
0.872,0.9039462837705796,0.9040537162294329
0.873,0.9046964276374665,0.904803572362546
0.874,0.9054465707360007,0.9055534292640119
0.875,0.9061967130723194,0.9063032869276932
0.876,0.9069468546524948,0.9070531453475179
0.877,0.9076969954825344,0.9078030045174784
0.878,0.9084471355683825,0.9085528644316303
0.879,0.9091972749159208,0.909302725084092
0.88,0.9099474135309691,0.9100525864690439
0.881,0.9106975514192863,0.9108024485807267
0.882,0.9114476885865712,0.9115523114134418
0.883,0.9121978250384627,0.9123021749615504
0.884,0.9129479607805417,0.9130520392194714
0.885,0.9136980958183308,0.9138019041816824
0.886,0.9144482301572956,0.9145517698427177
0.887,0.9151983638028454,0.915301636197168
0.888,0.9159484967603336,0.9160515032396798
0.889,0.9166986290350589,0.9168013709649545
0.89,0.9174487606322658,0.9175512393677477
0.891,0.9181988915571446,0.9183011084428689
0.892,0.9189490218148336,0.91905097818518
0.893,0.9196991514104185,0.9198008485895952
0.894,0.9204492803489333,0.9205507196510805
0.895,0.9211994086353612,0.9213005913646526
0.896,0.9219495362746354,0.9220504637253785
0.897,0.9226996632716391,0.9228003367283748
0.898,0.9234497896312068,0.9235502103688071
0.899,0.9241999153581246,0.9243000846418894
0.9,0.9249500404571307,0.9250499595428834
0.901,0.925700164932916,0.9257998350670982
0.902,0.9264502887901249,0.9265497112098893
0.903,0.9272004120333561,0.9272995879666581
0.904,0.9279505346671623,0.928049465332852
0.905,0.9287006566960516,0.9287993433039627
0.906,0.929450778124488,0.9295492218755265
0.907,0.9302008989568911,0.9302991010431234
0.908,0.9309510191976376,0.931048980802377
0.909,0.9317011388510615,0.931798861148953
0.91,0.9324512579214546,0.9325487420785601
0.911,0.9332013764130667,0.933298623586948
0.912,0.9339514943301068,0.9340485056699079
0.913,0.9347016116767429,0.9347983883232719
0.914,0.935451728457103,0.9355482715429119
0.915,0.9362018446752752,0.9362981553247397
0.916,0.9369519603353085,0.9370480396647065
0.917,0.9377020754412129,0.9377979245588022
0.918,0.9384521899969603,0.9385478100030548
0.919,0.9392023040064849,0.9392976959935303
0.92,0.9399524174736829,0.9400475825263324
0.921,0.940702530402414,0.9407974695976012
0.922,0.9414526427965015,0.9415473572035138
0.923,0.9422027546597321,0.9422972453402833
0.924,0.9429528659958573,0.9430471340041582
0.925,0.9437029768085929,0.9437970231914226
0.926,0.9444530871016203,0.9445469128983952
0.927,0.9452031968785863,0.9452968031214293
0.928,0.9459533061431036,0.9460466938569121
0.929,0.9467034148987512,0.9467965851012645
0.93,0.9474535231490749,0.9475464768509408
0.931,0.948203630897588,0.9482963691024279
0.932,0.9489537381477707,0.9490462618522452
0.933,0.9497038449030717,0.9497961550969443
0.934,0.9504539511669073,0.9505460488331087
0.935,0.9512040569426632,0.9512959430573529
0.936,0.9519541622336934,0.9520458377663227
0.937,0.9527042670433217,0.9527957329566945
0.938,0.9534543713748413,0.9535456286251749
0.939,0.9542044752315156,0.9542955247685007
0.94,0.9549545786165784,0.955045421383438
0.941,0.955704681533234,0.9557953184667825
0.942,0.9564547839846579,0.9565452160153586
0.943,0.957204885973997,0.9572951140260195
0.944,0.9579549875043698,0.9580450124956468
0.945,0.9587050885788669,0.9587949114211497
0.946,0.9594551892005511,0.9595448107994656
0.947,0.9602052893724579,0.9602947106275589
0.948,0.9609553890975957,0.9610446109024211
0.949,0.9617054883789462,0.9617945116210707
0.95,0.9624555872194646,0.9625444127805524
0.951,0.9632056856220799,0.9632943143779371
0.952,0.963955783589695,0.964044216410322
0.953,0.9647058811251878,0.9647941188748292
0.954,0.9654559782314105,0.9655440217686067
0.955,0.96620607491119,0.9662939250888272
0.956,0.9669561711673288,0.9670438288326885
0.957,0.9677062670026049,0.9677937329974124
0.958,0.9684563624197718,0.9685436375802455
0.959,0.9692064574215594,0.969293542578458
0.96,0.9699565520106737,0.9700434479893438
0.961,0.9707066461897971,0.9707933538102205
0.962,0.971456739961589,0.9715432600384286
0.963,0.9722068333286858,0.9722931666713318
0.964,0.9729569262937013,0.9730430737063164
0.965,0.9737070188592268,0.9737929811407909
0.966,0.9744571110278312,0.9745428889721867
0.967,0.9752072028020616,0.9752927971979563
0.968,0.9759572941844434,0.9760427058155745
0.969,0.9767073851774803,0.9767926148225377
0.97,0.977457475783655,0.977542524216363
0.971,0.9782075660054289,0.9782924339945892
0.972,0.9789576558452426,0.9790423441547755
0.973,0.9797077453055161,0.9797922546945022
0.974,0.9804578343886491,0.9805421656113692
0.975,0.981207923097021,0.9812920769029974
0.976,0.9819580114329913,0.9820419885670271
0.977,0.9827080993988998,0.9827919006011187
0.978,0.9834581869970666,0.983541813002952
0.979,0.9842082742297923,0.9842917257702263
0.98,0.9849583610993589,0.9850416389006598
0.981,0.9857084476080288,0.9857915523919899
0.982,0.9864585337580462,0.9865414662419726
0.983,0.9872086195516363,0.9872913804483825
0.984,0.9879587049910062,0.9880412950090126
0.985,0.9887087900783449,0.988791209921674
0.986,0.989458874815823,0.989541125184196
0.987,0.9902089592055936,0.9902910407944254
0.988,0.9909590432497921,0.991040956750227
0.989,0.9917091269505365,0.9917908730494827
0.99,0.9924592103099275,0.9925407896900917
0.991,0.9932092933300486,0.9932907066699707
0.992,0.9939593760129666,0.9940406239870527
0.993,0.9947094583607314,0.9947905416392879
0.994,0.9954595403753763,0.9955404596246431
0.995,0.9962096220589184,0.9962903779411011
0.996,0.9969597034133582,0.9970402965866614
0.997,0.9977097844406803,0.9977902155593393
0.998,0.9984598651428533,0.9985401348571663
0.999,0.9992099455218305,0.9992900544781892
1.0,0.9999600255795488,1.0000399744204707


==> csv/regularization/dual_phase_space_alpha_0.1.txt <==
0.0,0.25,-0.15000000000000002
0.001,0.25075,-0.15130000000000005
0.002,0.25149999999999995,-0.15260000000000004
0.003,0.2522499999999999,-0.15390000000000004
0.004,0.2529999999999999,-0.1552
0.005,0.25374999999999986,-0.1565000000000001
0.006,0.25449999999999984,-0.1578
0.007,0.2552499999999998,-0.15909999999999996
0.008,0.2559999999999998,-0.16040000000000004
0.009,0.25674999999999976,-0.1617000000000001
0.01,0.25749999999999973,-0.16300000000000003
0.011,0.2582499999999997,-0.16429999999999995
0.012,0.2589999999999997,-0.1656000000000001
0.013,0.25974999999999965,-0.16690000000000005
0.014,0.2604999999999996,-0.16819999999999996
0.015,0.2612499999999996,-0.16949999999999998
0.016,0.26199999999999957,-0.1708
0.017,0.26274999999999954,-0.1721000000000001
0.018,0.2634999999999995,-0.17340000000000005
0.019,0.2642499999999995,-0.17470000000000005
0.02,0.26499999999999946,-0.1760000000000001
0.021,0.26574999999999943,-0.17730000000000007
0.022,0.2664999999999994,-0.17860000000000006
0.023,0.2672499999999994,-0.17990000000000012
0.024,0.26799999999999935,-0.18120000000000014
0.025,0.2687499999999993,-0.18250000000000005
0.026,0.2694999999999993,-0.18379999999999994
0.027,0.27024999999999927,-0.1851
0.028,0.27099999999999924,-0.1864
0.029,0.2717499999999992,-0.18769999999999995
0.03,0.2724999999999992,-0.1890000000000001
0.031,0.27324999999999916,-0.19030000000000002
0.032,0.27399999999999913,-0.1916
0.033,0.2747499999999991,-0.1929
0.034,0.2754999999999991,-0.19420000000000015
0.035,0.27624999999999905,-0.19549999999999995
0.036,0.276999999999999,-0.1968
0.037,0.277749999999999,-0.1981000000000001
0.038,0.27849999999999897,-0.19940000000000002
0.039,0.27924999999999894,-0.20069999999999993
0.04,0.2799999999999989,-0.20199999999999999
0.041,0.2807499999999989,-0.2033000000000001
0.042,0.28149999999999886,-0.20459999999999995
0.043,0.28224999999999884,-0.2059
0.044,0.2829999999999988,-0.20720000000000005
0.045,0.2837499999999988,-0.20850000000000002
0.046,0.28449999999999875,-0.2098
0.047,0.2852499999999987,-0.21109999999999998
0.048,0.2859999999999987,-0.2124000000000001
0.049,0.2867499999999987,-0.21369999999999995
0.05,0.28749999999999865,-0.21499999999999994
0.051,0.2882499999999986,-0.21630000000000005
0.052,0.2889999999999986,-0.21760000000000007
0.053,0.28974999999999856,-0.2189
0.054,0.29049999999999854,-0.22019999999999992
0.055,0.2912499999999985,-0.22150000000000003
0.056,0.2919999999999985,-0.2228
0.057,0.29274999999999846,-0.2241
0.058,0.29349999999999843,-0.22540000000000004
0.059,0.2942499999999984,-0.2267
0.06,0.2949999999999984,-0.22799999999999995
0.061,0.29574999999999835,-0.2293000000000001
0.062,0.2964999999999983,-0.23059999999999997
0.063,0.2972499999999983,-0.2319
0.064,0.29799999999999827,-0.23320000000000005
0.065,0.29874999999999824,-0.23450000000000004
0.066,0.2994999999999982,-0.2357999999999999
0.067,0.3002499999999982,-0.23710000000000012
0.068,0.30099999999999816,-0.2384000000000001
0.069,0.30174999999999813,-0.23970000000000008
0.07,0.3024999999999981,-0.24099999999999996
0.071,0.3032499999999981,-0.24230000000000004
0.072,0.30399999999999805,-0.2436000000000001
0.073,0.304749999999998,-0.2448999999999999
0.074,0.305499999999998,-0.2462
0.075,0.30624999999999797,-0.2475000000000001
0.076,0.30699999999999794,-0.24880000000000008
0.077,0.3077499999999979,-0.2501
0.078,0.3084999999999979,-0.25139999999999996
0.079,0.30924999999999786,-0.2527
0.08,0.30999999999999783,-0.25399999999999995
0.081,0.3107499999999978,-0.25529999999999997
0.082,0.3114999999999978,-0.2566
0.083,0.31224999999999775,-0.25789999999999996
0.084,0.3129999999999977,-0.2592000000000001
0.085,0.3137499999999977,-0.2605
0.086,0.31449999999999767,-0.26180000000000003
0.087,0.31524999999999764,-0.26309999999999995
0.088,0.3159999999999976,-0.2644000000000001
0.089,0.3167499999999976,-0.26570000000000005
0.09,0.31749999999999756,-0.26699999999999996
0.091,0.31824999999999753,-0.2683000000000001
0.092,0.3189999999999975,-0.26959999999999995
0.093,0.3197499999999975,-0.2709000000000001
0.094,0.32049999999999745,-0.27220000000000005
0.095,0.3212499999999974,-0.2735000000000001
0.096,0.3219999999999974,-0.27480000000000004
0.097,0.3227499999999974,-0.27609999999999996
0.098,0.32349999999999735,-0.2774000000000001
0.099,0.3242499999999973,-0.2787000000000001
0.1,0.3249999999999973,-0.2800000000000001
0.101,0.32574999999999726,-0.28129999999999994
0.102,0.32649999999999724,-0.28259999999999996
0.103,0.3272499999999972,-0.2839
0.104,0.3279999999999972,-0.28520000000000006
0.105,0.32874999999999716,-0.2865000000000001
0.106,0.32949999999999713,-0.28780000000000006
0.107,0.3302499999999971,-0.28909999999999997
0.108,0.3309999999999971,-0.29039999999999994
0.109,0.33174999999999705,-0.29169999999999996
0.11,0.332499999999997,-0.29300000000000004
0.111,0.333249999999997,-0.29430000000000006
0.112,0.33399999999999697,-0.2956
0.113,0.33474999999999694,-0.2969
0.114,0.3354999999999969,-0.29819999999999997
0.115,0.3362499999999969,-0.2995
0.116,0.33699999999999686,-0.3008000000000001
0.117,0.33774999999999683,-0.3021
0.118,0.3384999999999968,-0.30339999999999995
0.119,0.3392499999999968,-0.30469999999999997
0.12,0.33999999999999675,-0.306
0.121,0.3407499999999967,-0.3073
0.122,0.3414999999999967,-0.30859999999999993
0.123,0.34224999999999667,-0.3099000000000001
0.124,0.34299999999999664,-0.3112000000000001
0.125,0.3437499999999966,-0.31249999999999994
0.126,0.3444999999999966,-0.31379999999999997
0.127,0.34524999999999656,-0.3151
0.128,0.34599999999999653,-0.31639999999999996
0.129,0.3467499999999965,-0.31769999999999987
0.13,0.3474999999999965,-0.31900000000000006
0.131,0.34824999999999645,-0.32030000000000014
0.132,0.3489999999999964,-0.32159999999999994
0.133,0.3497499999999964,-0.32290000000000013
0.134,0.35049999999999637,-0.32420000000000015
0.135,0.35124999999999634,-0.32549999999999996
0.136,0.3519999999999963,-0.3268
0.137,0.3527499999999963,-0.32810000000000006
0.138,0.35349999999999626,-0.3294
0.139,0.35424999999999623,-0.3307000000000002
0.14,0.3549999999999962,-0.33200000000000013
0.141,0.3557499999999962,-0.33330000000000015
0.142,0.35649999999999615,-0.33459999999999995
0.143,0.3572499999999961,-0.3359
0.144,0.3579999999999961,-0.33720000000000017
0.145,0.35874999999999607,-0.33849999999999997
0.146,0.35949999999999604,-0.33980000000000005
0.147,0.360249999999996,-0.34110000000000007
0.148,0.360999999999996,-0.3424000000000001
0.149,0.36174999999999596,-0.3436999999999998
0.15,0.36249999999999594,-0.34499999999999986
0.151,0.3632499999999959,-0.3463000000000001
0.152,0.3639999999999959,-0.34760000000000013
0.153,0.36474999999999586,-0.3489000000000001
0.154,0.36549999999999583,-0.3502000000000001
0.155,0.3662499999999958,-0.3514999999999999
0.156,0.3669999999999958,-0.3528
0.157,0.36774999999999575,-0.35409999999999997
0.158,0.3684999999999957,-0.3554
0.159,0.3692499999999957,-0.35670000000000013
0.16,0.36999999999999567,-0.358
0.161,0.37074999999999564,-0.3593
0.162,0.3714999999999956,-0.36060000000000003
0.163,0.3722499999999956,-0.3618999999999999
0.164,0.37299999999999556,-0.36320000000000013
0.165,0.37374999999999553,-0.3645
0.166,0.3744999999999955,-0.36579999999999985
0.167,0.3752499999999955,-0.3671
0.168,0.37599999999999545,-0.36839999999999995
0.169,0.3767499999999954,-0.36969999999999986
0.17,0.3774999999999954,-0.3710000000000001
0.171,0.37824999999999537,-0.37230000000000013
0.172,0.37899999999999534,-0.37360000000000015
0.173,0.3797499999999953,-0.37489999999999996
0.174,0.3804999999999953,-0.3762000000000001
0.175,0.38124999999999526,-0.37750000000000017
0.176,0.38199999999999523,-0.3787999999999998
0.177,0.3827499999999952,-0.38010000000000005
0.178,0.3834999999999952,-0.3814000000000001
0.179,0.38424999999999515,-0.38270000000000004
0.18,0.3849999999999951,-0.38399999999999995
0.181,0.3857499999999951,-0.3853
0.182,0.38649999999999507,-0.3866
0.183,0.38724999999999504,-0.3878999999999999
0.184,0.387999999999995,-0.3892
0.185,0.388749999999995,-0.39049999999999985
0.186,0.38949999999999496,-0.39179999999999987
0.187,0.39024999999999493,-0.39309999999999995
0.188,0.3909999999999949,-0.3944000000000001
0.189,0.3917499999999949,-0.39570000000000005
0.19,0.39249999999999485,-0.3970000000000001
0.191,0.3932499999999948,-0.3983000000000001
0.192,0.3939999999999948,-0.3996
0.193,0.39474999999999477,-0.40090000000000003
0.194,0.39549999999999474,-0.4022000000000001
0.195,0.3962499999999947,-0.40349999999999997
0.196,0.3969999999999947,-0.40480000000000005
0.197,0.39774999999999466,-0.40610000000000007
0.198,0.39849999999999464,-0.4074
0.199,0.3992499999999946,-0.40870000000000006
0.2,0.3999999999999946,-0.41000000000000003
0.201,0.40074999999999456,-0.4113000000000002
0.202,0.40149999999999453,-0.4126000000000001
0.203,0.4022499999999945,-0.41390000000000016
0.204,0.4029999999999945,-0.4151999999999999
0.205,0.40374999999999445,-0.4165000000000002
0.206,0.4044999999999944,-0.41779999999999995
0.207,0.4052499999999944,-0.4191000000000002
0.208,0.40599999999999437,-0.4203999999999999
0.209,0.40674999999999434,-0.4217000000000001
0.21,0.4074999999999943,-0.42300000000000004
0.211,0.4082499999999943,-0.42429999999999995
0.212,0.40899999999999426,-0.4256000000000002
0.213,0.40974999999999423,-0.42690000000000006
0.214,0.4104999999999942,-0.4282
0.215,0.4112499999999942,-0.4295000000000001
0.216,0.41199999999999415,-0.43079999999999996
0.217,0.4127499999999941,-0.4321000000000002
0.218,0.4134999999999941,-0.43339999999999995
0.219,0.41424999999999407,-0.43469999999999986
0.22,0.41499999999999404,-0.4360000000000001
0.221,0.415749999999994,-0.43729999999999986
0.222,0.416499999999994,-0.4386
0.223,0.41724999999999396,-0.4399000000000002
0.224,0.41799999999999393,-0.44120000000000004
0.225,0.4187499999999939,-0.4424999999999999
0.226,0.4194999999999939,-0.44379999999999986
0.227,0.42024999999999385,-0.44510000000000005
0.228,0.4209999999999938,-0.4463999999999999
0.229,0.4217499999999938,-0.4477
0.23,0.42249999999999377,-0.4490000000000001
0.231,0.42324999999999374,-0.45030000000000014
0.232,0.4239999999999937,-0.4515999999999998
0.233,0.4247499999999937,-0.4529000000000001
0.234,0.42549999999999366,-0.45419999999999994
0.235,0.42624999999999363,-0.45549999999999996
0.236,0.4269999999999936,-0.4568000000000001
0.237,0.4277499999999936,-0.45810000000000006
0.238,0.42849999999999355,-0.4593999999999999
0.239,0.4292499999999935,-0.46070000000000005
0.24,0.4299999999999935,-0.46199999999999997
0.241,0.43074999999999347,-0.4633
0.242,0.43149999999999344,-0.46460000000000007
0.243,0.4322499999999934,-0.4659
0.244,0.4329999999999934,-0.46720000000000006
0.245,0.43374999999999336,-0.4685
0.246,0.43449999999999334,-0.4698000000000001
0.247,0.4352499999999933,-0.47109999999999996
0.248,0.4359999999999933,-0.47240000000000004
0.249,0.43674999999999325,-0.4737
0.25,0.4374999999999932,-0.47499999999999987
0.251,0.4382499999999932,-0.47629999999999983
0.252,0.4389999999999932,-0.47759999999999997
0.253,0.43974999999999315,-0.4788999999999999
0.254,0.4404999999999931,-0.48020000000000007
0.255,0.4412499999999931,-0.4815000000000001
0.256,0.44199999999999307,-0.4828
0.257,0.44274999999999304,-0.4841000000000003
0.258,0.443499999999993,-0.48540000000000016
0.259,0.444249999999993,-0.48670000000000013
0.26,0.44499999999999296,-0.4880000000000002
0.261,0.44574999999999293,-0.4893
0.262,0.4464999999999929,-0.49060000000000004
0.263,0.4472499999999929,-0.4919000000000001
0.264,0.44799999999999285,-0.49319999999999997
0.265,0.4487499999999928,-0.49449999999999994
0.266,0.4494999999999928,-0.49580000000000024
0.267,0.45024999999999277,-0.4971000000000001
0.268,0.45099999999999274,-0.49839999999999995
0.269,0.4517499999999927,-0.4997
0.27,0.4524999999999927,-0.5010000000000001
0.271,0.45324999999999266,-0.5023
0.272,0.45399999999999263,-0.5036
0.273,0.4547499999999926,-0.5049
0.274,0.4554999999999926,-0.5062000000000001
0.275,0.45624999999999255,-0.5075000000000001
0.276,0.4569999999999925,-0.5088000000000001
0.277,0.4577499999999925,-0.5101000000000001
0.278,0.45849999999999247,-0.5114000000000001
0.279,0.45924999999999244,-0.5127000000000002
0.28,0.4599999999999924,-0.5140000000000001
0.281,0.4607499999999924,-0.5153
0.282,0.46149999999999236,-0.5165999999999997
0.283,0.46224999999999233,-0.5179
0.284,0.4629999999999923,-0.5191999999999999
0.285,0.4637499999999923,-0.5205000000000001
0.286,0.46449999999999225,-0.5218
0.287,0.4652499999999922,-0.5231000000000002
0.288,0.4659999999999922,-0.5243999999999998
0.289,0.46674999999999217,-0.5257000000000001
0.29,0.46749999999999214,-0.5270000000000001
0.291,0.4682499999999921,-0.5283000000000001
0.292,0.4689999999999921,-0.5296
0.293,0.46974999999999206,-0.5308999999999999
0.294,0.47049999999999204,-0.5322
0.295,0.471249999999992,-0.5335
0.296,0.471999999999992,-0.5348
0.297,0.47274999999999195,-0.5360999999999998
0.298,0.4734999999999919,-0.5374000000000003
0.299,0.4742499999999919,-0.5387
0.3,0.4749999999999919,-0.5400000000000003
0.301,0.47574999999999185,-0.5412999999999999
0.302,0.4764999999999918,-0.5426
0.303,0.4772499999999918,-0.5439000000000002
0.304,0.47799999999999176,-0.5452
0.305,0.47874999999999174,-0.5465000000000002
0.306,0.4794999999999917,-0.5478000000000001
0.307,0.4802499999999917,-0.5490999999999999
0.308,0.48099999999999166,-0.5504
0.309,0.48174999999999163,-0.5516999999999999
0.31,0.4824999999999916,-0.5529999999999999
0.311,0.4832499999999916,-0.5543000000000002
0.312,0.48399999999999155,-0.5556000000000001
0.313,0.4847499999999915,-0.5569
0.314,0.4854999999999915,-0.5581999999999999
0.315,0.48624999999999147,-0.5595
0.316,0.48699999999999144,-0.5608000000000002
0.317,0.4877499999999914,-0.5621
0.318,0.4884999999999914,-0.5634000000000001
0.319,0.48924999999999136,-0.5646999999999998
0.32,0.48999999999999133,-0.5660000000000002
0.321,0.4907499999999913,-0.5673000000000001
0.322,0.4914999999999913,-0.5686000000000001
0.323,0.49224999999999125,-0.5699000000000002
0.324,0.4929999999999912,-0.5711999999999999
0.325,0.4937499999999912,-0.5724999999999998
0.326,0.49449999999999117,-0.5738000000000002
0.327,0.49524999999999114,-0.5751000000000001
0.328,0.4959999999999911,-0.5764
0.329,0.4967499999999911,-0.5777000000000001
0.33,0.49749999999999106,-0.5790000000000002
0.331,0.49824999999999103,-0.5802999999999999
0.332,0.498999999999991,-0.5815999999999999
0.333,0.499749999999991,-0.5829000000000004
0.334,0.500499999999991,-0.5842000000000002
0.335,0.501249999999991,-0.5855
0.336,0.501999999999991,-0.5868
0.337,0.502749999999991,-0.5880999999999998
0.338,0.5034999999999911,-0.5893999999999999
0.339,0.5042499999999911,-0.5906999999999999
0.34,0.5049999999999911,-0.5920000000000001
0.341,0.5057499999999912,-0.5933000000000002
0.342,0.5064999999999912,-0.5945999999999999
0.343,0.5072499999999912,-0.5959000000000001
0.344,0.5079999999999912,-0.5972000000000002
0.345,0.5087499999999913,-0.5984999999999998
0.346,0.5094999999999913,-0.5998000000000001
0.347,0.5102499999999913,-0.6011000000000001
0.348,0.5109999999999914,-0.6024
0.349,0.5117499999999914,-0.6037
0.35,0.5124999999999914,-0.605
0.351,0.5132499999999914,-0.6062999999999998
0.352,0.5139999999999915,-0.6076000000000003
0.353,0.5147499999999915,-0.6088999999999998
0.354,0.5154999999999915,-0.6101999999999999
0.355,0.5162499999999915,-0.6115
0.356,0.5169999999999916,-0.6128000000000002
0.357,0.5177499999999916,-0.6141000000000001
0.358,0.5184999999999916,-0.6153999999999997
0.359,0.5192499999999917,-0.6167
0.36,0.5199999999999917,-0.6179999999999999
0.361,0.5207499999999917,-0.6192999999999996
0.362,0.5214999999999917,-0.6206
0.363,0.5222499999999918,-0.6218999999999999
0.364,0.5229999999999918,-0.6231999999999998
0.365,0.5237499999999918,-0.6245
0.366,0.5244999999999919,-0.6257999999999998
0.367,0.5252499999999919,-0.6270999999999998
0.368,0.5259999999999919,-0.6284000000000001
0.369,0.526749999999992,-0.6296999999999999
0.37,0.527499999999992,-0.631
0.371,0.528249999999992,-0.6323000000000001
0.372,0.528999999999992,-0.6336000000000002
0.373,0.5297499999999921,-0.6349000000000002
0.374,0.5304999999999921,-0.6362000000000001
0.375,0.5312499999999921,-0.6375000000000002
0.376,0.5319999999999921,-0.6388000000000003
0.377,0.5327499999999922,-0.6400999999999999
0.378,0.5334999999999922,-0.6414
0.379,0.5342499999999922,-0.6427
0.38,0.5349999999999923,-0.6440000000000003
0.381,0.5357499999999923,-0.6452999999999998
0.382,0.5364999999999923,-0.6466000000000003
0.383,0.5372499999999923,-0.6479000000000001
0.384,0.5379999999999924,-0.6492000000000002
0.385,0.5387499999999924,-0.6505000000000001
0.386,0.5394999999999924,-0.6517999999999999
0.387,0.5402499999999925,-0.6531000000000002
0.388,0.5409999999999925,-0.6544
0.389,0.5417499999999925,-0.6557000000000002
0.39,0.5424999999999925,-0.657
0.391,0.5432499999999926,-0.6583000000000002
0.392,0.5439999999999926,-0.6595999999999997
0.393,0.5447499999999926,-0.6608999999999999
0.394,0.5454999999999927,-0.6622
0.395,0.5462499999999927,-0.6635000000000002
0.396,0.5469999999999927,-0.6648
0.397,0.5477499999999927,-0.6660999999999999
0.398,0.5484999999999928,-0.6674
0.399,0.5492499999999928,-0.6686999999999999
0.4,0.5499999999999928,-0.6699999999999999
0.401,0.5507499999999929,-0.6713000000000001
0.402,0.5514999999999929,-0.6726000000000001
0.403,0.5522499999999929,-0.6738999999999999
0.404,0.5529999999999929,-0.6752000000000001
0.405,0.553749999999993,-0.6765000000000001
0.406,0.554499999999993,-0.6778000000000002
0.407,0.555249999999993,-0.6790999999999999
0.408,0.555999999999993,-0.6803999999999999
0.409,0.5567499999999931,-0.6817
0.41,0.5574999999999931,-0.683
0.411,0.5582499999999931,-0.6843000000000001
0.412,0.5589999999999932,-0.6855999999999998
0.413,0.5597499999999932,-0.6869000000000003
0.414,0.5604999999999932,-0.6882000000000001
0.415,0.5612499999999933,-0.6895
0.416,0.5619999999999933,-0.6908
0.417,0.5627499999999933,-0.6921000000000004
0.418,0.5634999999999933,-0.6934000000000002
0.419,0.5642499999999934,-0.6947000000000002
0.42,0.5649999999999934,-0.6960000000000001
0.421,0.5657499999999934,-0.6973
0.422,0.5664999999999935,-0.6986000000000001
0.423,0.5672499999999935,-0.6999000000000001
0.424,0.5679999999999935,-0.7011999999999998
0.425,0.5687499999999935,-0.7025
0.426,0.5694999999999936,-0.7037999999999999
0.427,0.5702499999999936,-0.7051000000000001
0.428,0.5709999999999936,-0.7064
0.429,0.5717499999999937,-0.7077
0.43,0.5724999999999937,-0.7090000000000001
0.431,0.5732499999999937,-0.7102999999999999
0.432,0.5739999999999937,-0.7115999999999998
0.433,0.5747499999999938,-0.7129000000000001
0.434,0.5754999999999938,-0.7142
0.435,0.5762499999999938,-0.7155
0.436,0.5769999999999939,-0.7168000000000001
0.437,0.5777499999999939,-0.7181000000000002
0.438,0.5784999999999939,-0.7194
0.439,0.5792499999999939,-0.7207000000000001
0.44,0.579999999999994,-0.7220000000000002
0.441,0.580749999999994,-0.7233000000000003
0.442,0.581499999999994,-0.7245999999999999
0.443,0.582249999999994,-0.7259
0.444,0.5829999999999941,-0.7272000000000001
0.445,0.5837499999999941,-0.7285000000000001
0.446,0.5844999999999941,-0.7297999999999999
0.447,0.5852499999999942,-0.7311000000000002
0.448,0.5859999999999942,-0.7324000000000002
0.449,0.5867499999999942,-0.7337
0.45,0.5874999999999942,-0.7350000000000001
0.451,0.5882499999999943,-0.7362999999999998
0.452,0.5889999999999943,-0.7376000000000003
0.453,0.5897499999999943,-0.7389000000000001
0.454,0.5904999999999944,-0.7402000000000003
0.455,0.5912499999999944,-0.7414999999999999
0.456,0.5919999999999944,-0.7428000000000003
0.457,0.5927499999999944,-0.7441
0.458,0.5934999999999945,-0.7454000000000003
0.459,0.5942499999999945,-0.7467
0.46,0.5949999999999945,-0.7480000000000002
0.461,0.5957499999999946,-0.7492999999999999
0.462,0.5964999999999946,-0.7506000000000002
0.463,0.5972499999999946,-0.7519
0.464,0.5979999999999946,-0.7532000000000001
0.465,0.5987499999999947,-0.7545000000000002
0.466,0.5994999999999947,-0.7558
0.467,0.6002499999999947,-0.7571
0.468,0.6009999999999948,-0.7584
0.469,0.6017499999999948,-0.7596999999999996
0.47,0.6024999999999948,-0.7610000000000001
0.471,0.6032499999999948,-0.7623000000000002
0.472,0.6039999999999949,-0.7636000000000001
0.473,0.6047499999999949,-0.7649
0.474,0.6054999999999949,-0.7662
0.475,0.606249999999995,-0.7675000000000001
0.476,0.606999999999995,-0.7688000000000001
0.477,0.607749999999995,-0.7700999999999998
0.478,0.608499999999995,-0.7713999999999999
0.479,0.6092499999999951,-0.7727000000000002
0.48,0.6099999999999951,-0.7740000000000002
0.481,0.6107499999999951,-0.7753000000000005
0.482,0.6114999999999952,-0.7766000000000002
0.483,0.6122499999999952,-0.7778999999999998
0.484,0.6129999999999952,-0.7791999999999997
0.485,0.6137499999999952,-0.7805000000000001
0.486,0.6144999999999953,-0.7818000000000003
0.487,0.6152499999999953,-0.7831000000000001
0.488,0.6159999999999953,-0.7844000000000004
0.489,0.6167499999999954,-0.7857000000000004
0.49,0.6174999999999954,-0.7869999999999997
0.491,0.6182499999999954,-0.7882999999999997
0.492,0.6189999999999954,-0.7895999999999999
0.493,0.6197499999999955,-0.7909000000000002
0.494,0.6204999999999955,-0.7921999999999997
0.495,0.6212499999999955,-0.7935000000000005
0.496,0.6219999999999956,-0.7948000000000004
0.497,0.6227499999999956,-0.7960999999999999
0.498,0.6234999999999956,-0.7973999999999999
0.499,0.6242499999999956,-0.7986999999999997
0.5,0.6249999999999957,-0.7999999999999999
0.501,0.6257499999999957,-0.8012999999999997
0.502,0.6264999999999957,-0.8026000000000002
0.503,0.6272499999999958,-0.8039000000000006
0.504,0.6279999999999958,-0.8051999999999999
0.505,0.6287499999999958,-0.8065000000000007
0.506,0.6294999999999958,-0.8078000000000002
0.507,0.6302499999999959,-0.8091000000000002
0.508,0.6309999999999959,-0.8103999999999999
0.509,0.6317499999999959,-0.8117000000000001
0.51,0.632499999999996,-0.8129999999999997
0.511,0.633249999999996,-0.8142999999999997
0.512,0.633999999999996,-0.8156000000000007
0.513,0.634749999999996,-0.8169000000000004
0.514,0.6354999999999961,-0.8182
0.515,0.6362499999999961,-0.8194999999999996
0.516,0.6369999999999961,-0.8208000000000006
0.517,0.6377499999999962,-0.8221000000000005
0.518,0.6384999999999962,-0.8234000000000004
0.519,0.6392499999999962,-0.8247000000000002
0.52,0.6399999999999962,-0.8259999999999993
0.521,0.6407499999999963,-0.8273000000000004
0.522,0.6414999999999963,-0.8286000000000009
0.523,0.6422499999999963,-0.8299000000000003
0.524,0.6429999999999964,-0.8312000000000002
0.525,0.6437499999999964,-0.8324999999999996
0.526,0.6444999999999964,-0.8338000000000007
0.527,0.6452499999999964,-0.8350999999999997
0.528,0.6459999999999965,-0.8364000000000005
0.529,0.6467499999999965,-0.8377000000000004
0.53,0.6474999999999965,-0.8390000000000004
0.531,0.6482499999999966,-0.8402999999999997
0.532,0.6489999999999966,-0.8415999999999997
0.533,0.6497499999999966,-0.8429000000000006
0.534,0.6504999999999966,-0.8442000000000004
0.535,0.6512499999999967,-0.8454999999999998
0.536,0.6519999999999967,-0.8468
0.537,0.6527499999999967,-0.8481000000000004
0.538,0.6534999999999968,-0.8494000000000002
0.539,0.6542499999999968,-0.8506999999999998
0.54,0.6549999999999968,-0.8519999999999995
0.541,0.6557499999999968,-0.8533000000000002
0.542,0.6564999999999969,-0.8545999999999996
0.543,0.6572499999999969,-0.8559000000000001
0.544,0.6579999999999969,-0.8572000000000002
0.545,0.658749999999997,-0.8585000000000005
0.546,0.659499999999997,-0.8598000000000005
0.547,0.660249999999997,-0.8611000000000006
0.548,0.660999999999997,-0.8623999999999996
0.549,0.6617499999999971,-0.8637000000000001
0.55,0.6624999999999971,-0.8650000000000009


==> csv/regularization/phase_space_alpha_0.0.txt <==
0.0,0.25,0.25
0.001,0.25075,0.2495
0.002,0.25149999999999995,0.249
0.003,0.2522499999999999,0.2485
0.004,0.2529999999999999,0.248
0.005,0.25374999999999986,0.2475
0.006,0.25449999999999984,0.247
0.007,0.2552499999999998,0.2465
0.008,0.2559999999999998,0.246
0.009,0.25674999999999976,0.2455
0.01,0.25749999999999973,0.245
0.011,0.2582499999999997,0.2445
0.012,0.2589999999999997,0.244
0.013,0.25974999999999965,0.2435
0.014,0.2604999999999996,0.243
0.015,0.2612499999999996,0.2425
0.016,0.26199999999999957,0.242
0.017,0.26274999999999954,0.2415
0.018,0.2634999999999995,0.241
0.019,0.2642499999999995,0.2405
0.02,0.26499999999999946,0.24
0.021,0.26574999999999943,0.2395
0.022,0.2664999999999994,0.239
0.023,0.2672499999999994,0.2385
0.024,0.26799999999999935,0.238
0.025,0.2687499999999993,0.2375
0.026,0.2694999999999993,0.237
0.027,0.27024999999999927,0.2365
0.028,0.27099999999999924,0.236
0.029,0.2717499999999992,0.2355
0.03,0.2724999999999992,0.235
0.031,0.27324999999999916,0.2345
0.032,0.27399999999999913,0.23399999999999999
0.033,0.2747499999999991,0.23349999999999999
0.034,0.2754999999999991,0.23299999999999998
0.035,0.27624999999999905,0.23249999999999998
0.036,0.276999999999999,0.232
0.037,0.277749999999999,0.2315
0.038,0.27849999999999897,0.231
0.039,0.27924999999999894,0.2305
0.04,0.2799999999999989,0.23
0.041,0.2807499999999989,0.2295
0.042,0.28149999999999886,0.229
0.043,0.28224999999999884,0.2285
0.044,0.2829999999999988,0.228
0.045,0.2837499999999988,0.2275
0.046,0.28449999999999875,0.227
0.047,0.2852499999999987,0.2265
0.048,0.2859999999999987,0.226
0.049,0.2867499999999987,0.2255
0.05,0.28749999999999865,0.225
0.051,0.2882499999999986,0.2245
0.052,0.2889999999999986,0.224
0.053,0.28974999999999856,0.2235
0.054,0.29049999999999854,0.223
0.055,0.2912499999999985,0.2225
0.056,0.2919999999999985,0.222
0.057,0.29274999999999846,0.2215
0.058,0.29349999999999843,0.221
0.059,0.2942499999999984,0.2205
0.06,0.2949999999999984,0.22
0.061,0.29574999999999835,0.2195
0.062,0.2964999999999983,0.219
0.063,0.2972499999999983,0.2185
0.064,0.29799999999999827,0.218
0.065,0.29874999999999824,0.2175
0.066,0.2994999999999982,0.217
0.067,0.3002499999999982,0.2165
0.068,0.30099999999999816,0.216
0.069,0.30174999999999813,0.2155
0.07,0.3024999999999981,0.215
0.071,0.3032499999999981,0.2145
0.072,0.30399999999999805,0.214
0.073,0.304749999999998,0.2135
0.074,0.305499999999998,0.213
0.075,0.30624999999999797,0.2125
0.076,0.30699999999999794,0.212
0.077,0.3077499999999979,0.2115
0.078,0.3084999999999979,0.211
0.079,0.30924999999999786,0.2105
0.08,0.30999999999999783,0.21
0.081,0.3107499999999978,0.2095
0.082,0.3114999999999978,0.209
0.083,0.31224999999999775,0.2085
0.084,0.3129999999999977,0.208
0.085,0.3137499999999977,0.2075
0.086,0.31449999999999767,0.20700000000000002
0.087,0.31524999999999764,0.20650000000000002
0.088,0.3159999999999976,0.20600000000000002
0.089,0.3167499999999976,0.20550000000000002
0.09,0.31749999999999756,0.20500000000000002
0.091,0.31824999999999753,0.20450000000000002
0.092,0.3189999999999975,0.20400000000000001
0.093,0.3197499999999975,0.20350000000000001
0.094,0.32049999999999745,0.203
0.095,0.3212499999999974,0.2025
0.096,0.3219999999999974,0.202
0.097,0.3227499999999974,0.2015
0.098,0.32349999999999735,0.201
0.099,0.3242499999999973,0.2005
0.1,0.3249999999999973,0.2
0.101,0.32574999999999726,0.1995
0.102,0.32649999999999724,0.199
0.103,0.3272499999999972,0.1985
0.104,0.3279999999999972,0.198
0.105,0.32874999999999716,0.1975
0.106,0.32949999999999713,0.197
0.107,0.3302499999999971,0.1965
0.108,0.3309999999999971,0.196
0.109,0.33174999999999705,0.1955
0.11,0.332499999999997,0.195
0.111,0.333249999999997,0.1945
0.112,0.33399999999999697,0.194
0.113,0.33474999999999694,0.1935
0.114,0.3354999999999969,0.193
0.115,0.3362499999999969,0.1925
0.116,0.33699999999999686,0.192
0.117,0.33774999999999683,0.1915
0.118,0.3384999999999968,0.191
0.119,0.3392499999999968,0.1905
0.12,0.33999999999999675,0.19
0.121,0.3407499999999967,0.1895
0.122,0.3414999999999967,0.189
0.123,0.34224999999999667,0.1885
0.124,0.34299999999999664,0.188
0.125,0.3437499999999966,0.1875
0.126,0.3444999999999966,0.187
0.127,0.34524999999999656,0.1865
0.128,0.34599999999999653,0.186
0.129,0.3467499999999965,0.1855
0.13,0.3474999999999965,0.185
0.131,0.34824999999999645,0.1845
0.132,0.3489999999999964,0.184
0.133,0.3497499999999964,0.1835
0.134,0.35049999999999637,0.183
0.135,0.35124999999999634,0.1825
0.136,0.3519999999999963,0.182
0.137,0.3527499999999963,0.1815
0.138,0.35349999999999626,0.181
0.139,0.35424999999999623,0.1805
0.14,0.3549999999999962,0.18
0.141,0.3557499999999962,0.1795
0.142,0.35649999999999615,0.179
0.143,0.3572499999999961,0.1785
0.144,0.3579999999999961,0.178
0.145,0.35874999999999607,0.1775
0.146,0.35949999999999604,0.177
0.147,0.360249999999996,0.1765
0.148,0.360999999999996,0.176
0.149,0.36174999999999596,0.1755
0.15,0.36249999999999594,0.175
0.151,0.3632499999999959,0.1745
0.152,0.3639999999999959,0.174
0.153,0.36474999999999586,0.1735
0.154,0.36549999999999583,0.173
0.155,0.3662499999999958,0.1725
0.156,0.3669999999999958,0.172
0.157,0.36774999999999575,0.17149999999999999
0.158,0.3684999999999957,0.17099999999999999
0.159,0.3692499999999957,0.17049999999999998
0.16,0.36999999999999567,0.16999999999999998
0.161,0.37074999999999564,0.16949999999999998
0.162,0.3714999999999956,0.16899999999999998
0.163,0.3722499999999956,0.16849999999999998
0.164,0.37299999999999556,0.16799999999999998
0.165,0.37374999999999553,0.16749999999999998
0.166,0.3744999999999955,0.16699999999999998
0.167,0.3752499999999955,0.16649999999999998
0.168,0.37599999999999545,0.16599999999999998
0.169,0.3767499999999954,0.16549999999999998
0.17,0.3774999999999954,0.16499999999999998
0.171,0.37824999999999537,0.16449999999999998
0.172,0.37899999999999534,0.164
0.173,0.3797499999999953,0.1635
0.174,0.3804999999999953,0.163
0.175,0.38124999999999526,0.1625
0.176,0.38199999999999523,0.162
0.177,0.3827499999999952,0.1615
0.178,0.3834999999999952,0.161
0.179,0.38424999999999515,0.1605
0.18,0.3849999999999951,0.16
0.181,0.3857499999999951,0.1595
0.182,0.38649999999999507,0.159
0.183,0.38724999999999504,0.1585
0.184,0.387999999999995,0.158
0.185,0.388749999999995,0.1575
0.186,0.38949999999999496,0.157
0.187,0.39024999999999493,0.1565
0.188,0.3909999999999949,0.156
0.189,0.3917499999999949,0.1555
0.19,0.39249999999999485,0.155
0.191,0.3932499999999948,0.1545
0.192,0.3939999999999948,0.154
0.193,0.39474999999999477,0.1535
0.194,0.39549999999999474,0.153
0.195,0.3962499999999947,0.1525
0.196,0.3969999999999947,0.152
0.197,0.39774999999999466,0.1515
0.198,0.39849999999999464,0.151
0.199,0.3992499999999946,0.1505
0.2,0.3999999999999946,0.15
0.201,0.40074999999999456,0.1495
0.202,0.40149999999999453,0.149
0.203,0.4022499999999945,0.1485
0.204,0.4029999999999945,0.14800000000000002
0.205,0.40374999999999445,0.14750000000000002
0.206,0.4044999999999944,0.14700000000000002
0.207,0.4052499999999944,0.14650000000000002
0.208,0.40599999999999437,0.14600000000000002
0.209,0.40674999999999434,0.14550000000000002
0.21,0.4074999999999943,0.14500000000000002
0.211,0.4082499999999943,0.14450000000000002
0.212,0.40899999999999426,0.14400000000000002
0.213,0.40974999999999423,0.14350000000000002
0.214,0.4104999999999942,0.14300000000000002
0.215,0.4112499999999942,0.14250000000000002
0.216,0.41199999999999415,0.14200000000000002
0.217,0.4127499999999941,0.14150000000000001
0.218,0.4134999999999941,0.14100000000000001
0.219,0.41424999999999407,0.1405
0.22,0.41499999999999404,0.14
0.221,0.415749999999994,0.1395
0.222,0.416499999999994,0.139
0.223,0.41724999999999396,0.1385
0.224,0.41799999999999393,0.138
0.225,0.4187499999999939,0.1375
0.226,0.4194999999999939,0.137
0.227,0.42024999999999385,0.1365
0.228,0.4209999999999938,0.136
0.229,0.4217499999999938,0.1355
0.23,0.42249999999999377,0.135
0.231,0.42324999999999374,0.1345
0.232,0.4239999999999937,0.134
0.233,0.4247499999999937,0.1335
0.234,0.42549999999999366,0.133
0.235,0.42624999999999363,0.1325
0.236,0.4269999999999936,0.132
0.237,0.4277499999999936,0.1315
0.238,0.42849999999999355,0.131
0.239,0.4292499999999935,0.1305
0.24,0.4299999999999935,0.13
0.241,0.43074999999999347,0.1295
0.242,0.43149999999999344,0.129
0.243,0.4322499999999934,0.1285
0.244,0.4329999999999934,0.128
0.245,0.43374999999999336,0.1275
0.246,0.43449999999999334,0.127
0.247,0.4352499999999933,0.1265
0.248,0.4359999999999933,0.126
0.249,0.43674999999999325,0.1255
0.25,0.4374999999999932,0.125
0.251,0.4382499999999932,0.1245
0.252,0.4389999999999932,0.124
0.253,0.43974999999999315,0.1235
0.254,0.4404999999999931,0.123
0.255,0.4412499999999931,0.1225
0.256,0.44199999999999307,0.122
0.257,0.44274999999999304,0.1215
0.258,0.443499999999993,0.121
0.259,0.444249999999993,0.1205
0.26,0.44499999999999296,0.12
0.261,0.44574999999999293,0.1195
0.262,0.4464999999999929,0.119
0.263,0.4472499999999929,0.1185
0.264,0.44799999999999285,0.118
0.265,0.4487499999999928,0.1175
0.266,0.4494999999999928,0.11699999999999999
0.267,0.45024999999999277,0.11649999999999999
0.268,0.45099999999999274,0.11599999999999999
0.269,0.4517499999999927,0.11549999999999999
0.27,0.4524999999999927,0.11499999999999999
0.271,0.45324999999999266,0.11449999999999999
0.272,0.45399999999999263,0.11399999999999999
0.273,0.4547499999999926,0.11349999999999999
0.274,0.4554999999999926,0.11299999999999999
0.275,0.45624999999999255,0.11249999999999999
0.276,0.4569999999999925,0.11199999999999999
0.277,0.4577499999999925,0.11149999999999999
0.278,0.45849999999999247,0.11099999999999999
0.279,0.45924999999999244,0.11049999999999999
0.28,0.4599999999999924,0.10999999999999999
0.281,0.4607499999999924,0.10949999999999999
0.282,0.46149999999999236,0.10900000000000001
0.283,0.46224999999999233,0.10850000000000001
0.284,0.4629999999999923,0.10800000000000001
0.285,0.4637499999999923,0.10750000000000001
0.286,0.46449999999999225,0.10700000000000001
0.287,0.4652499999999922,0.10650000000000001
0.288,0.4659999999999922,0.10600000000000001
0.289,0.46674999999999217,0.10550000000000001
0.29,0.46749999999999214,0.10500000000000001
0.291,0.4682499999999921,0.10450000000000001
0.292,0.4689999999999921,0.10400000000000001
0.293,0.46974999999999206,0.10350000000000001
0.294,0.47049999999999204,0.10300000000000001
0.295,0.471249999999992,0.10250000000000001
0.296,0.471999999999992,0.10200000000000001
0.297,0.47274999999999195,0.1015
0.298,0.4734999999999919,0.101
0.299,0.4742499999999919,0.1005
0.3,0.4749999999999919,0.1
0.301,0.47574999999999185,0.0995
0.302,0.4764999999999918,0.099
0.303,0.4772499999999918,0.0985
0.304,0.47799999999999176,0.098
0.305,0.47874999999999174,0.0975
0.306,0.4794999999999917,0.097
0.307,0.4802499999999917,0.0965
0.308,0.48099999999999166,0.096
0.309,0.48174999999999163,0.0955
0.31,0.4824999999999916,0.095
0.311,0.4832499999999916,0.0945
0.312,0.48399999999999155,0.094
0.313,0.4847499999999915,0.0935
0.314,0.4854999999999915,0.093
0.315,0.48624999999999147,0.0925
0.316,0.48699999999999144,0.092
0.317,0.4877499999999914,0.0915
0.318,0.4884999999999914,0.091
0.319,0.48924999999999136,0.0905
0.32,0.48999999999999133,0.09
0.321,0.4907499999999913,0.0895
0.322,0.4914999999999913,0.089
0.323,0.49224999999999125,0.0885
0.324,0.4929999999999912,0.088
0.325,0.4937499999999912,0.0875
0.326,0.49449999999999117,0.087
0.327,0.49524999999999114,0.0865
0.328,0.4959999999999911,0.086
0.329,0.4967499999999911,0.08549999999999999
0.33,0.49749999999999106,0.08499999999999999
0.331,0.49824999999999103,0.08449999999999999
0.332,0.498999999999991,0.08399999999999999
0.333,0.499749999999991,0.08349999999999999
0.334,0.500499999999991,0.08299999999999999
0.335,0.501249999999991,0.08249999999999999
0.336,0.501999999999991,0.08199999999999999
0.337,0.502749999999991,0.08149999999999999
0.338,0.5034999999999911,0.08099999999999999
0.339,0.5042499999999911,0.08049999999999999
0.34,0.5049999999999911,0.07999999999999999
0.341,0.5057499999999912,0.07949999999999999
0.342,0.5064999999999912,0.07899999999999999
0.343,0.5072499999999912,0.07849999999999999
0.344,0.5079999999999912,0.07800000000000001
0.345,0.5087499999999913,0.07750000000000001
0.346,0.5094999999999913,0.07700000000000001
0.347,0.5102499999999913,0.07650000000000001
0.348,0.5109999999999914,0.07600000000000001
0.349,0.5117499999999914,0.07550000000000001
0.35,0.5124999999999914,0.07500000000000001
0.351,0.5132499999999914,0.07450000000000001
0.352,0.5139999999999915,0.07400000000000001
0.353,0.5147499999999915,0.07350000000000001
0.354,0.5154999999999915,0.07300000000000001
0.355,0.5162499999999915,0.07250000000000001
0.356,0.5169999999999916,0.07200000000000001
0.357,0.5177499999999916,0.07150000000000001
0.358,0.5184999999999916,0.07100000000000001
0.359,0.5192499999999917,0.07050000000000001
0.36,0.5199999999999917,0.07
0.361,0.5207499999999917,0.0695
0.362,0.5214999999999917,0.069
0.363,0.5222499999999918,0.0685
0.364,0.5229999999999918,0.068
0.365,0.5237499999999918,0.0675
0.366,0.5244999999999919,0.067
0.367,0.5252499999999919,0.0665
0.368,0.5259999999999919,0.066
0.369,0.526749999999992,0.0655
0.37,0.527499999999992,0.065
0.371,0.528249999999992,0.0645
0.372,0.528999999999992,0.064
0.373,0.5297499999999921,0.0635
0.374,0.5304999999999921,0.063
0.375,0.5312499999999921,0.0625
0.376,0.5319999999999921,0.062
0.377,0.5327499999999922,0.0615
0.378,0.5334999999999922,0.061
0.379,0.5342499999999922,0.0605
0.38,0.5349999999999923,0.06
0.381,0.5357499999999923,0.0595
0.382,0.5364999999999923,0.059
0.383,0.5372499999999923,0.058499999999999996
0.384,0.5379999999999924,0.057999999999999996
0.385,0.5387499999999924,0.057499999999999996
0.386,0.5394999999999924,0.056999999999999995
0.387,0.5402499999999925,0.056499999999999995
0.388,0.5409999999999925,0.055999999999999994
0.389,0.5417499999999925,0.055499999999999994
0.39,0.5424999999999925,0.05499999999999999
0.391,0.5432499999999926,0.05449999999999999
0.392,0.5439999999999926,0.05399999999999999
0.393,0.5447499999999926,0.05349999999999999
0.394,0.5454999999999927,0.05299999999999999
0.395,0.5462499999999927,0.05249999999999999
0.396,0.5469999999999927,0.05199999999999999
0.397,0.5477499999999927,0.05149999999999999
0.398,0.5484999999999928,0.05099999999999999
0.399,0.5492499999999928,0.05049999999999999
0.4,0.5499999999999928,0.04999999999999999
0.401,0.5507499999999929,0.04949999999999999
0.402,0.5514999999999929,0.04899999999999999
0.403,0.5522499999999929,0.04849999999999999
0.404,0.5529999999999929,0.04799999999999999
0.405,0.553749999999993,0.04749999999999999
0.406,0.554499999999993,0.046999999999999986
0.407,0.555249999999993,0.046500000000000014
0.408,0.555999999999993,0.04600000000000001
0.409,0.5567499999999931,0.04550000000000001
0.41,0.5574999999999931,0.04500000000000001
0.411,0.5582499999999931,0.04450000000000001
0.412,0.5589999999999932,0.04400000000000001
0.413,0.5597499999999932,0.04350000000000001
0.414,0.5604999999999932,0.04300000000000001
0.415,0.5612499999999933,0.04250000000000001
0.416,0.5619999999999933,0.04200000000000001
0.417,0.5627499999999933,0.04150000000000001
0.418,0.5634999999999933,0.04100000000000001
0.419,0.5642499999999934,0.04050000000000001
0.42,0.5649999999999934,0.04000000000000001
0.421,0.5657499999999934,0.03950000000000001
0.422,0.5664999999999935,0.03900000000000001
0.423,0.5672499999999935,0.038500000000000006
0.424,0.5679999999999935,0.038000000000000006
0.425,0.5687499999999935,0.037500000000000006
0.426,0.5694999999999936,0.037000000000000005
0.427,0.5702499999999936,0.036500000000000005
0.428,0.5709999999999936,0.036000000000000004
0.429,0.5717499999999937,0.035500000000000004
0.43,0.5724999999999937,0.035
0.431,0.5732499999999937,0.0345
0.432,0.5739999999999937,0.034
0.433,0.5747499999999938,0.0335
0.434,0.5754999999999938,0.033
0.435,0.5762499999999938,0.0325
0.436,0.5769999999999939,0.032
0.437,0.5777499999999939,0.0315
0.438,0.5784999999999939,0.031
0.439,0.5792499999999939,0.0305
0.44,0.579999999999994,0.03
0.441,0.580749999999994,0.0295
0.442,0.581499999999994,0.028999999999999998
0.443,0.582249999999994,0.028499999999999998
0.444,0.5829999999999941,0.027999999999999997
0.445,0.5837499999999941,0.027499999999999997
0.446,0.5844999999999941,0.026999999999999996
0.447,0.5852499999999942,0.026499999999999996
0.448,0.5859999999999942,0.025999999999999995
0.449,0.5867499999999942,0.025499999999999995
0.45,0.5874999999999942,0.024999999999999994
0.451,0.5882499999999943,0.024499999999999994
0.452,0.5889999999999943,0.023999999999999994
0.453,0.5897499999999943,0.023499999999999993
0.454,0.5904999999999944,0.022999999999999993
0.455,0.5912499999999944,0.022499999999999992
0.456,0.5919999999999944,0.021999999999999992
0.457,0.5927499999999944,0.02149999999999999
0.458,0.5934999999999945,0.02099999999999999
0.459,0.5942499999999945,0.02049999999999999
0.46,0.5949999999999945,0.01999999999999999
0.461,0.5957499999999946,0.01949999999999999
0.462,0.5964999999999946,0.01899999999999999
0.463,0.5972499999999946,0.01849999999999999
0.464,0.5979999999999946,0.017999999999999988
0.465,0.5987499999999947,0.017499999999999988
0.466,0.5994999999999947,0.016999999999999987
0.467,0.6002499999999947,0.016499999999999987
0.468,0.6009999999999948,0.015999999999999986
0.469,0.6017499999999948,0.015500000000000014
0.47,0.6024999999999948,0.015000000000000013
0.471,0.6032499999999948,0.014500000000000013
0.472,0.6039999999999949,0.014000000000000012
0.473,0.6047499999999949,0.013500000000000012
0.474,0.6054999999999949,0.013000000000000012
0.475,0.606249999999995,0.012500000000000011
0.476,0.606999999999995,0.01200000000000001
0.477,0.607749999999995,0.01150000000000001
0.478,0.608499999999995,0.01100000000000001
0.479,0.6092499999999951,0.01050000000000001
0.48,0.6099999999999951,0.010000000000000009
0.481,0.6107499999999951,0.009500000000000008
0.482,0.6114999999999952,0.009000000000000008
0.483,0.6122499999999952,0.008500000000000008
0.484,0.6129999999999952,0.008000000000000007
0.485,0.6137499999999952,0.007500000000000007
0.486,0.6144999999999953,0.007000000000000006
0.487,0.6152499999999953,0.006500000000000006
0.488,0.6159999999999953,0.006000000000000005
0.489,0.6167499999999954,0.005500000000000005
0.49,0.6174999999999954,0.0050000000000000044
0.491,0.6182499999999954,0.004500000000000004
0.492,0.6189999999999954,0.0040000000000000036
0.493,0.6197499999999955,0.003500000000000003
0.494,0.6204999999999955,0.0030000000000000027
0.495,0.6212499999999955,0.0025000000000000022
0.496,0.6219999999999956,0.0020000000000000018
0.497,0.6227499999999956,0.0015000000000000013
0.498,0.6234999999999956,0.0010000000000000009
0.499,0.6242499999999956,0.0005000000000000004
0.5,0.6249999999999957,0.0
0.501,0.6257499999999957,0.0
0.502,0.6264999999999957,0.0
0.503,0.6272499999999958,0.0
0.504,0.6279999999999958,0.0
0.505,0.6287499999999958,0.0
0.506,0.6294999999999958,0.0
0.507,0.6302499999999959,0.0
0.508,0.6309999999999959,0.0
0.509,0.6317499999999959,0.0
0.51,0.632499999999996,0.0
0.511,0.633249999999996,0.0
0.512,0.633999999999996,0.0
0.513,0.634749999999996,0.0
0.514,0.6354999999999961,0.0
0.515,0.6362499999999961,0.0
0.516,0.6369999999999961,0.0
0.517,0.6377499999999962,0.0
0.518,0.6384999999999962,0.0
0.519,0.6392499999999962,0.0
0.52,0.6399999999999962,0.0
0.521,0.6407499999999963,0.0
0.522,0.6414999999999963,0.0
0.523,0.6422499999999963,0.0
0.524,0.6429999999999964,0.0
0.525,0.6437499999999964,0.0
0.526,0.6444999999999964,0.0
0.527,0.6452499999999964,0.0
0.528,0.6459999999999965,0.0
0.529,0.6467499999999965,0.0
0.53,0.6474999999999965,0.0
0.531,0.6482499999999966,0.0
0.532,0.6489999999999966,0.0
0.533,0.6497499999999966,0.0
0.534,0.6504999999999966,0.0
0.535,0.6512499999999967,0.0
0.536,0.6519999999999967,0.0
0.537,0.6527499999999967,0.0
0.538,0.6534999999999968,0.0
0.539,0.6542499999999968,0.0
0.54,0.6549999999999968,0.0
0.541,0.6557499999999968,0.0
0.542,0.6564999999999969,0.0
0.543,0.6572499999999969,0.0
0.544,0.6579999999999969,0.0
0.545,0.658749999999997,0.0
0.546,0.659499999999997,0.0
0.547,0.660249999999997,0.0
0.548,0.660999999999997,0.0
0.549,0.6617499999999971,0.0
0.55,0.6624999999999971,0.0
0.551,0.6632499999999971,0.0
0.552,0.6639999999999971,0.0
0.553,0.6647499999999972,0.0
0.554,0.6654999999999972,0.0
0.555,0.6662499999999972,0.0
0.556,0.6669999999999973,0.0
0.557,0.6677499999999973,0.0
0.558,0.6684999999999973,0.0
0.559,0.6692499999999973,0.0
0.56,0.6699999999999974,0.0
0.561,0.6707499999999974,0.0
0.562,0.6714999999999974,0.0
0.563,0.6722499999999975,0.0
0.564,0.6729999999999975,0.0
0.565,0.6737499999999975,0.0
0.566,0.6744999999999975,0.0
0.567,0.6752499999999976,0.0
0.568,0.6759999999999976,0.0
0.569,0.6767499999999976,0.0
0.57,0.6774999999999977,0.0
0.571,0.6782499999999977,0.0
0.572,0.6789999999999977,0.0
0.573,0.6797499999999977,0.0
0.574,0.6804999999999978,0.0
0.575,0.6812499999999978,0.0
0.576,0.6819999999999978,0.0
0.577,0.6827499999999979,0.0
0.578,0.6834999999999979,0.0
0.579,0.6842499999999979,0.0
0.58,0.6849999999999979,0.0
0.581,0.685749999999998,0.0
0.582,0.686499999999998,0.0
0.583,0.687249999999998,0.0
0.584,0.6879999999999981,0.0
0.585,0.6887499999999981,0.0
0.586,0.6894999999999981,0.0
0.587,0.6902499999999981,0.0
0.588,0.6909999999999982,0.0
0.589,0.6917499999999982,0.0
0.59,0.6924999999999982,0.0
0.591,0.6932499999999983,0.0
0.592,0.6939999999999983,0.0
0.593,0.6947499999999983,0.0
0.594,0.6954999999999983,0.0
0.595,0.6962499999999984,0.0
0.596,0.6969999999999984,0.0
0.597,0.6977499999999984,0.0
0.598,0.6984999999999985,0.0
0.599,0.6992499999999985,0.0
0.6,0.6999999999999985,0.0
0.601,0.7007499999999985,0.0
0.602,0.7014999999999986,0.0
0.603,0.7022499999999986,0.0
0.604,0.7029999999999986,0.0
0.605,0.7037499999999987,0.0
0.606,0.7044999999999987,0.0
0.607,0.7052499999999987,0.0
0.608,0.7059999999999987,0.0
0.609,0.7067499999999988,0.0
0.61,0.7074999999999988,0.0
0.611,0.7082499999999988,0.0
0.612,0.7089999999999989,0.0
0.613,0.7097499999999989,0.0
0.614,0.7104999999999989,0.0
0.615,0.7112499999999989,0.0
0.616,0.711999999999999,0.0
0.617,0.712749999999999,0.0
0.618,0.713499999999999,0.0
0.619,0.714249999999999,0.0
0.62,0.7149999999999991,0.0
0.621,0.7157499999999991,0.0
0.622,0.7164999999999991,0.0
0.623,0.7172499999999992,0.0
0.624,0.7179999999999992,0.0
0.625,0.7187499999999992,0.0
0.626,0.7194999999999993,0.0
0.627,0.7202499999999993,0.0
0.628,0.7209999999999993,0.0
0.629,0.7217499999999993,0.0
0.63,0.7224999999999994,0.0
0.631,0.7232499999999994,0.0
0.632,0.7239999999999994,0.0
0.633,0.7247499999999995,0.0
0.634,0.7254999999999995,0.0
0.635,0.7262499999999995,0.0
0.636,0.7269999999999995,0.0
0.637,0.7277499999999996,0.0
0.638,0.7284999999999996,0.0
0.639,0.7292499999999996,0.0
0.64,0.7299999999999996,0.0
0.641,0.7307499999999997,0.0
0.642,0.7314999999999997,0.0
0.643,0.7322499999999997,0.0
0.644,0.7329999999999998,0.0
0.645,0.7337499999999998,0.0
0.646,0.7344999999999998,0.0
0.647,0.7352499999999998,0.0
0.648,0.7359999999999999,0.0
0.649,0.7367499999999999,0.0
0.65,0.7374999999999999,0.0
0.651,0.73825,0.0
0.652,0.739,0.0
0.653,0.73975,0.0
0.654,0.7405,0.0
0.655,0.7412500000000001,0.0
0.656,0.7420000000000001,0.0
0.657,0.7427500000000001,0.0
0.658,0.7435000000000002,0.0
0.659,0.7442500000000002,0.0
0.66,0.7450000000000002,0.0
0.661,0.7457500000000002,0.0
0.662,0.7465000000000003,0.0
0.663,0.7472500000000003,0.0
0.664,0.7480000000000003,0.0
0.665,0.7487500000000004,0.0
0.666,0.7495000000000004,0.0
0.667,0.7502500000000004,0.0
0.668,0.7510000000000004,0.0
0.669,0.7517500000000005,0.0
0.67,0.7525000000000005,0.0
0.671,0.7532500000000005,0.0
0.672,0.7540000000000006,0.0
0.673,0.7547500000000006,0.0
0.674,0.7555000000000006,0.0
0.675,0.7562500000000006,0.0
0.676,0.7570000000000007,0.0
0.677,0.7577500000000007,0.0
0.678,0.7585000000000007,0.0
0.679,0.7592500000000008,0.0
0.68,0.7600000000000008,0.0
0.681,0.7607500000000008,0.0
0.682,0.7615000000000008,0.0
0.683,0.7622500000000009,0.0
0.684,0.7630000000000009,0.0
0.685,0.7637500000000009,0.0
0.686,0.764500000000001,0.0
0.687,0.765250000000001,0.0
0.688,0.766000000000001,0.0
0.689,0.766750000000001,0.0
0.69,0.7675000000000011,0.0
0.691,0.7682500000000011,0.0
0.692,0.7690000000000011,0.0
0.693,0.7697500000000012,0.0
0.694,0.7705000000000012,0.0
0.695,0.7712500000000012,0.0
0.696,0.7720000000000012,0.0
0.697,0.7727500000000013,0.0
0.698,0.7735000000000013,0.0
0.699,0.7742500000000013,0.0
0.7,0.7750000000000014,0.0
0.701,0.7757500000000014,0.0
0.702,0.7765000000000014,0.0
0.703,0.7772500000000014,0.0
0.704,0.7780000000000015,0.0
0.705,0.7787500000000015,0.0
0.706,0.7795000000000015,0.0
0.707,0.7802500000000016,0.0
0.708,0.7810000000000016,0.0
0.709,0.7817500000000016,0.0
0.71,0.7825000000000016,0.0
0.711,0.7832500000000017,0.0
0.712,0.7840000000000017,0.0
0.713,0.7847500000000017,0.0
0.714,0.7855000000000018,0.0
0.715,0.7862500000000018,0.0
0.716,0.7870000000000018,0.0
0.717,0.7877500000000018,0.0
0.718,0.7885000000000019,0.0
0.719,0.7892500000000019,0.0
0.72,0.7900000000000019,0.0
0.721,0.790750000000002,0.0
0.722,0.791500000000002,0.0
0.723,0.792250000000002,0.0
0.724,0.793000000000002,0.0
0.725,0.7937500000000021,0.0
0.726,0.7945000000000021,0.0
0.727,0.7952500000000021,0.0
0.728,0.7960000000000022,0.0
0.729,0.7967500000000022,0.0
0.73,0.7975000000000022,0.0
0.731,0.7982500000000022,0.0
0.732,0.7990000000000023,0.0
0.733,0.7997500000000023,0.0
0.734,0.8005000000000023,0.0
0.735,0.8012500000000023,0.0
0.736,0.8020000000000024,0.0
0.737,0.8027500000000024,0.0
0.738,0.8035000000000024,0.0
0.739,0.8042500000000025,0.0
0.74,0.8050000000000025,0.0
0.741,0.8057500000000025,0.0
0.742,0.8065000000000025,0.0
0.743,0.8072500000000026,0.0
0.744,0.8080000000000026,0.0
0.745,0.8087500000000026,0.0
0.746,0.8095000000000027,0.0
0.747,0.8102500000000027,0.0
0.748,0.8110000000000027,0.0
0.749,0.8117500000000027,0.0
0.75,0.8125000000000028,0.0
0.751,0.8132500000000028,0.0
0.752,0.8140000000000028,0.0
0.753,0.8147500000000029,0.0
0.754,0.8155000000000029,0.0
0.755,0.8162500000000029,0.0
0.756,0.817000000000003,0.0
0.757,0.817750000000003,0.0
0.758,0.818500000000003,0.0
0.759,0.819250000000003,0.0
0.76,0.8200000000000031,0.0
0.761,0.8207500000000031,0.0
0.762,0.8215000000000031,0.0
0.763,0.8222500000000031,0.0
0.764,0.8230000000000032,0.0
0.765,0.8237500000000032,0.0
0.766,0.8245000000000032,0.0
0.767,0.8252500000000033,0.0
0.768,0.8260000000000033,0.0
0.769,0.8267500000000033,0.0
0.77,0.8275000000000033,0.0
0.771,0.8282500000000034,0.0
0.772,0.8290000000000034,0.0
0.773,0.8297500000000034,0.0
0.774,0.8305000000000035,0.0
0.775,0.8312500000000035,0.0
0.776,0.8320000000000035,0.0
0.777,0.8327500000000035,0.0
0.778,0.8335000000000036,0.0
0.779,0.8342500000000036,0.0
0.78,0.8350000000000036,0.0
0.781,0.8357500000000037,0.0
0.782,0.8365000000000037,0.0
0.783,0.8372500000000037,0.0
0.784,0.8380000000000037,0.0
0.785,0.8387500000000038,0.0
0.786,0.8395000000000038,0.0
0.787,0.8402500000000038,0.0
0.788,0.8410000000000039,0.0
0.789,0.8417500000000039,0.0
0.79,0.8425000000000039,0.0
0.791,0.8432500000000039,0.0
0.792,0.844000000000004,0.0
0.793,0.844750000000004,0.0
0.794,0.845500000000004,0.0
0.795,0.846250000000004,0.0
0.796,0.8470000000000041,0.0
0.797,0.8477500000000041,0.0
0.798,0.8485000000000041,0.0
0.799,0.8492500000000042,0.0
0.8,0.8500000000000042,0.0
0.801,0.8507500000000042,0.0
0.802,0.8515000000000043,0.0
0.803,0.8522500000000043,0.0
0.804,0.8530000000000043,0.0
0.805,0.8537500000000043,0.0
0.806,0.8545000000000044,0.0
0.807,0.8552500000000044,0.0
0.808,0.8560000000000044,0.0
0.809,0.8567500000000045,0.0
0.81,0.8575000000000045,0.0
0.811,0.8582500000000045,0.0
0.812,0.8590000000000045,0.0
0.813,0.8597500000000046,0.0
0.814,0.8605000000000046,0.0
0.815,0.8612500000000046,0.0
0.816,0.8620000000000047,0.0
0.817,0.8627500000000047,0.0
0.818,0.8635000000000047,0.0
0.819,0.8642500000000047,0.0
0.82,0.8650000000000048,0.0
0.821,0.8657500000000048,0.0
0.822,0.8665000000000048,0.0
0.823,0.8672500000000049,0.0
0.824,0.8680000000000049,0.0
0.825,0.8687500000000049,0.0
0.826,0.8695000000000049,0.0
0.827,0.870250000000005,0.0
0.828,0.871000000000005,0.0
0.829,0.871750000000005,0.0
0.83,0.872500000000005,0.0
0.831,0.8732500000000051,0.0
0.832,0.8740000000000051,0.0
0.833,0.8747500000000051,0.0
0.834,0.8755000000000052,0.0
0.835,0.8762500000000052,0.0
0.836,0.8770000000000052,0.0
0.837,0.8777500000000052,0.0
0.838,0.8785000000000053,0.0
0.839,0.8792500000000053,0.0
0.84,0.8800000000000053,0.0
0.841,0.8807500000000054,0.0
0.842,0.8815000000000054,0.0
0.843,0.8822500000000054,0.0
0.844,0.8830000000000054,0.0
0.845,0.8837500000000055,0.0
0.846,0.8845000000000055,0.0
0.847,0.8852500000000055,0.0
0.848,0.8860000000000056,0.0
0.849,0.8867500000000056,0.0
0.85,0.8875000000000056,0.0
0.851,0.8882500000000056,0.0
0.852,0.8890000000000057,0.0
0.853,0.8897500000000057,0.0
0.854,0.8905000000000057,0.0
0.855,0.8912500000000058,0.0
0.856,0.8920000000000058,0.0
0.857,0.8927500000000058,0.0
0.858,0.8935000000000058,0.0
0.859,0.8942500000000059,0.0
0.86,0.8950000000000059,0.0
0.861,0.8957500000000059,0.0
0.862,0.896500000000006,0.0
0.863,0.897250000000006,0.0
0.864,0.898000000000006,0.0
0.865,0.898750000000006,0.0
0.866,0.8995000000000061,0.0
0.867,0.9002500000000061,0.0
0.868,0.9010000000000061,0.0
0.869,0.9017500000000062,0.0
0.87,0.9025000000000062,0.0
0.871,0.9032500000000062,0.0
0.872,0.9040000000000062,0.0
0.873,0.9047500000000063,0.0
0.874,0.9055000000000063,0.0
0.875,0.9062500000000063,0.0
0.876,0.9070000000000064,0.0
0.877,0.9077500000000064,0.0
0.878,0.9085000000000064,0.0
0.879,0.9092500000000064,0.0
0.88,0.9100000000000065,0.0
0.881,0.9107500000000065,0.0
0.882,0.9115000000000065,0.0
0.883,0.9122500000000066,0.0
0.884,0.9130000000000066,0.0
0.885,0.9137500000000066,0.0
0.886,0.9145000000000066,0.0
0.887,0.9152500000000067,0.0
0.888,0.9160000000000067,0.0
0.889,0.9167500000000067,0.0
0.89,0.9175000000000068,0.0
0.891,0.9182500000000068,0.0
0.892,0.9190000000000068,0.0
0.893,0.9197500000000068,0.0
0.894,0.9205000000000069,0.0
0.895,0.9212500000000069,0.0
0.896,0.9220000000000069,0.0
0.897,0.922750000000007,0.0
0.898,0.923500000000007,0.0
0.899,0.924250000000007,0.0
0.9,0.925000000000007,0.0
0.901,0.9257500000000071,0.0
0.902,0.9265000000000071,0.0
0.903,0.9272500000000071,0.0
0.904,0.9280000000000072,0.0
0.905,0.9287500000000072,0.0
0.906,0.9295000000000072,0.0
0.907,0.9302500000000072,0.0
0.908,0.9310000000000073,0.0
0.909,0.9317500000000073,0.0
0.91,0.9325000000000073,0.0
0.911,0.9332500000000074,0.0
0.912,0.9340000000000074,0.0
0.913,0.9347500000000074,0.0
0.914,0.9355000000000074,0.0
0.915,0.9362500000000075,0.0
0.916,0.9370000000000075,0.0
0.917,0.9377500000000075,0.0
0.918,0.9385000000000076,0.0
0.919,0.9392500000000076,0.0
0.92,0.9400000000000076,0.0
0.921,0.9407500000000076,0.0
0.922,0.9415000000000077,0.0
0.923,0.9422500000000077,0.0
0.924,0.9430000000000077,0.0
0.925,0.9437500000000077,0.0
0.926,0.9445000000000078,0.0
0.927,0.9452500000000078,0.0
0.928,0.9460000000000078,0.0
0.929,0.9467500000000079,0.0
0.93,0.9475000000000079,0.0
0.931,0.9482500000000079,0.0
0.932,0.949000000000008,0.0
0.933,0.949750000000008,0.0
0.934,0.950500000000008,0.0
0.935,0.951250000000008,0.0
0.936,0.9520000000000081,0.0
0.937,0.9527500000000081,0.0
0.938,0.9535000000000081,0.0
0.939,0.9542500000000081,0.0
0.94,0.9550000000000082,0.0
0.941,0.9557500000000082,0.0
0.942,0.9565000000000082,0.0
0.943,0.9572500000000083,0.0
0.944,0.9580000000000083,0.0
0.945,0.9587500000000083,0.0
0.946,0.9595000000000083,0.0
0.947,0.9602500000000084,0.0
0.948,0.9610000000000084,0.0
0.949,0.9617500000000084,0.0
0.95,0.9625000000000085,0.0
0.951,0.9632500000000085,0.0
0.952,0.9640000000000085,0.0
0.953,0.9647500000000085,0.0
0.954,0.9655000000000086,0.0
0.955,0.9662500000000086,0.0
0.956,0.9670000000000086,0.0
0.957,0.9677500000000087,0.0
0.958,0.9685000000000087,0.0
0.959,0.9692500000000087,0.0
0.96,0.9700000000000087,0.0
0.961,0.9707500000000088,0.0
0.962,0.9715000000000088,0.0
0.963,0.9722500000000088,0.0
0.964,0.9730000000000089,0.0
0.965,0.9737500000000089,0.0
0.966,0.9745000000000089,0.0
0.967,0.9752500000000089,0.0
0.968,0.976000000000009,0.0
0.969,0.976750000000009,0.0
0.97,0.977500000000009,0.0
0.971,0.9782500000000091,0.0
0.972,0.9790000000000091,0.0
0.973,0.9797500000000091,0.0
0.974,0.9805000000000091,0.0
0.975,0.9812500000000092,0.0
0.976,0.9820000000000092,0.0
0.977,0.9827500000000092,0.0
0.978,0.9835000000000093,0.0
0.979,0.9842500000000093,0.0
0.98,0.9850000000000093,0.0
0.981,0.9857500000000093,0.0
0.982,0.9865000000000094,0.0
0.983,0.9872500000000094,0.0
0.984,0.9880000000000094,0.0
0.985,0.9887500000000095,0.0
0.986,0.9895000000000095,0.0
0.987,0.9902500000000095,0.0
0.988,0.9910000000000095,0.0
0.989,0.9917500000000096,0.0
0.99,0.9925000000000096,0.0
0.991,0.9932500000000096,0.0
0.992,0.9940000000000097,0.0
0.993,0.9947500000000097,0.0
0.994,0.9955000000000097,0.0
0.995,0.9962500000000097,0.0
0.996,0.9970000000000098,0.0
0.997,0.9977500000000098,0.0
0.998,0.9985000000000098,0.0
0.999,0.9992500000000099,0.0
1.0,1.0000000000000098,0.0


==> csv/regularization/phase_space_alpha_0.0001.txt <==
0.0,0.25,0.25
0.001,0.25075,0.24950000160063512
0.002,0.25149999999999995,0.24900000641535563
0.003,0.2522499999999999,0.24850001446349973
0.004,0.2529999999999999,0.2480000257645607
0.005,0.25374999999999986,0.24750004033818884
0.006,0.25449999999999984,0.24700005820419252
0.007,0.2552499999999998,0.2465000793825401
0.008,0.2559999999999998,0.24600010389336155
0.009,0.25674999999999976,0.24550013175694993
0.01,0.25749999999999973,0.24500016299376315
0.011,0.2582499999999997,0.24450019762442565
0.012,0.2589999999999997,0.24400023566973006
0.013,0.25974999999999965,0.24350027715063888
0.014,0.2604999999999996,0.24300032208828623
0.015,0.2612499999999996,0.24250037050397974
0.016,0.26199999999999957,0.24200042241920214
0.017,0.26274999999999954,0.24150047785561313
0.018,0.2634999999999995,0.2410005368350513
0.019,0.2642499999999995,0.24050059937953577
0.02,0.26499999999999946,0.24000066551126836
0.021,0.26574999999999943,0.2395007352526351
0.022,0.2664999999999994,0.23900080862620843
0.023,0.2672499999999994,0.2385008856547491
0.024,0.26799999999999935,0.2380009663612081
0.025,0.2687499999999993,0.2375010507687285
0.026,0.2694999999999993,0.23700113890064772
0.027,0.27024999999999927,0.23650123078049945
0.028,0.27099999999999924,0.23600132643201566
0.029,0.2717499999999992,0.23550142587912873
0.03,0.2724999999999992,0.23500152914597366
0.031,0.27324999999999916,0.23450163625689013
0.032,0.27399999999999913,0.23400174723642453
0.033,0.2747499999999991,0.23350186210933244
0.034,0.2754999999999991,0.23300198090058072
0.035,0.27624999999999905,0.23250210363534962
0.036,0.276999999999999,0.23200223033903536
0.037,0.277749999999999,0.23150236103725225
0.038,0.27849999999999897,0.231002495755835
0.039,0.27924999999999894,0.23050263452084124
0.04,0.2799999999999989,0.23000277735855384
0.041,0.2807499999999989,0.22950292429548325
0.042,0.28149999999999886,0.2290030753583702
0.043,0.28224999999999884,0.228503230574188
0.044,0.2829999999999988,0.22800338997014513
0.045,0.2837499999999988,0.22750355357368784
0.046,0.28449999999999875,0.22700372141250266
0.047,0.2852499999999987,0.22650389351451916
0.048,0.2859999999999987,0.22600406990791244
0.049,0.2867499999999987,0.2255042506211061
0.05,0.28749999999999865,0.22500443568277462
0.051,0.2882499999999986,0.2245046251218465
0.052,0.2889999999999986,0.22400481896750668
0.053,0.28974999999999856,0.22350501724919983
0.054,0.29049999999999854,0.22300521999663286
0.055,0.2912499999999985,0.22250542723977798
0.056,0.2919999999999985,0.2220056390088758
0.057,0.29274999999999846,0.22150585533443806
0.058,0.29349999999999843,0.22100607624725088
0.059,0.2942499999999984,0.22050630177837777
0.06,0.2949999999999984,0.22000653195916275
0.061,0.29574999999999835,0.21950676682123355
0.062,0.2964999999999983,0.21900700639650472
0.063,0.2972499999999983,0.21850725071718113
0.064,0.29799999999999827,0.21800749981576095
0.065,0.29874999999999824,0.21750775372503922
0.066,0.2994999999999982,0.21700801247811108
0.067,0.3002499999999982,0.21650827610837536
0.068,0.30099999999999816,0.216008544649538
0.069,0.30174999999999813,0.21550881813561554
0.07,0.3024999999999981,0.2150090966009387
0.071,0.3032499999999981,0.21450938008015608
0.072,0.30399999999999805,0.21400966860823778
0.073,0.304749999999998,0.21350996222047913
0.074,0.305499999999998,0.2130102609525045
0.075,0.30624999999999797,0.21251056484027114
0.076,0.30699999999999794,0.21201087392007306
0.077,0.3077499999999979,0.21151118822854487
0.078,0.3084999999999979,0.21101150780266598
0.079,0.30924999999999786,0.21051183267976448
0.08,0.30999999999999783,0.21001216289752128
0.081,0.3107499999999978,0.2095124984939744
0.082,0.3114999999999978,0.20901283950752314
0.083,0.31224999999999775,0.20851318597693222
0.084,0.3129999999999977,0.2080135379413363
0.085,0.3137499999999977,0.20751389544024434
0.086,0.31449999999999767,0.20701425851354416
0.087,0.31524999999999764,0.20651462720150676
0.088,0.3159999999999976,0.20601500154479116
0.089,0.3167499999999976,0.205515381584449
0.09,0.31749999999999756,0.2050157673619291
0.091,0.31824999999999753,0.2045161589190826
0.092,0.3189999999999975,0.20401655629816753
0.093,0.3197499999999975,0.20351695954185395
0.094,0.32049999999999745,0.2030173686932289
0.095,0.3212499999999974,0.2025177837958015
0.096,0.3219999999999974,0.20201820489350802
0.097,0.3227499999999974,0.2015186320307174
0.098,0.32349999999999735,0.20101906525223626
0.099,0.3242499999999973,0.2005195046033144
0.1,0.3249999999999973,0.20001995012965046
0.101,0.32574999999999726,0.1995204018773972
0.102,0.32649999999999724,0.19902085989316737
0.103,0.3272499999999972,0.19852132422403923
0.104,0.3279999999999972,0.1980217949175626
0.105,0.32874999999999716,0.19752227202176462
0.106,0.32949999999999713,0.19702275558515564
0.107,0.3302499999999971,0.1965232456567355
0.108,0.3309999999999971,0.1960237422859997
0.109,0.33174999999999705,0.19552424552294545
0.11,0.332499999999997,0.1950247554180782
0.111,0.333249999999997,0.19452527202241812
0.112,0.33399999999999697,0.19402579538750647
0.113,0.33474999999999694,0.19352632556541252
0.114,0.3354999999999969,0.19302686260874008
0.115,0.3362499999999969,0.19252740657063444
0.116,0.33699999999999686,0.1920279575047894
0.117,0.33774999999999683,0.19152851546545419
0.118,0.3384999999999968,0.19102908050744088
0.119,0.3392499999999968,0.19052965268613137
0.12,0.33999999999999675,0.19003023205748518
0.121,0.3407499999999967,0.18953081867804658
0.122,0.3414999999999967,0.1890314126049525
0.123,0.34224999999999667,0.1885320138959402
0.124,0.34299999999999664,0.18803262260935516
0.125,0.3437499999999966,0.18753323880415904
0.126,0.3444999999999966,0.18703386253993787
0.127,0.34524999999999656,0.1865344938769104
0.128,0.34599999999999653,0.18603513287593632
0.129,0.3467499999999965,0.1855357795985248
0.13,0.3474999999999965,0.18503643410684328
0.131,0.34824999999999645,0.1845370964637262
0.132,0.3489999999999964,0.18403776673268402
0.133,0.3497499999999964,0.183538444977912
0.134,0.35049999999999637,0.1830391312643
0.135,0.35124999999999634,0.18253982565744126
0.136,0.3519999999999963,0.18204052822364225
0.137,0.3527499999999963,0.18154123902993252
0.138,0.35349999999999626,0.18104195814407406
0.139,0.35424999999999623,0.18054268563457176
0.14,0.3549999999999962,0.18004342157068337
0.141,0.3557499999999962,0.17954416602242984
0.142,0.35649999999999615,0.17904491906060593
0.143,0.3572499999999961,0.17854568075679084
0.144,0.3579999999999961,0.178046451183359
0.145,0.35874999999999607,0.17754723041349113
0.146,0.35949999999999604,0.17704801852118573
0.147,0.360249999999996,0.17654881558127
0.148,0.360999999999996,0.17604962166941193
0.149,0.36174999999999596,0.17555043686213173
0.15,0.36249999999999594,0.17505126123681403
0.151,0.3632499999999959,0.17455209487172005
0.152,0.3639999999999959,0.1740529378459999
0.153,0.36474999999999586,0.1735537902397054
0.154,0.36549999999999583,0.17305465213380267
0.155,0.3662499999999958,0.17255552361018534
0.156,0.3669999999999958,0.1720564047516878
0.157,0.36774999999999575,0.17155729564209857
0.158,0.3684999999999957,0.1710581963661743
0.159,0.3692499999999957,0.1705591070096535
0.16,0.36999999999999567,0.17006002765927075
0.161,0.37074999999999564,0.16956095840277136
0.162,0.3714999999999956,0.16906189932892587
0.163,0.3722499999999956,0.16856285052754527
0.164,0.37299999999999556,0.16806381208949578
0.165,0.37374999999999553,0.16756478410671488
0.166,0.3744999999999955,0.16706576667222672
0.167,0.3752499999999955,0.16656675988015823
0.168,0.37599999999999545,0.1660677638257556
0.169,0.3767499999999954,0.16556877860540076
0.17,0.3774999999999954,0.16506980431662827
0.171,0.37824999999999537,0.16457084105814265
0.172,0.37899999999999534,0.1640718889298359
0.173,0.3797499999999953,0.16357294803280517
0.174,0.3804999999999953,0.1630740184693712
0.175,0.38124999999999526,0.16257510034309658
0.176,0.38199999999999523,0.16207619375880467
0.177,0.3827499999999952,0.1615772988225988
0.178,0.3834999999999952,0.16107841564188166
0.179,0.38424999999999515,0.1605795443253754
0.18,0.3849999999999951,0.16008068498314165
0.181,0.3857499999999951,0.1595818377266022
0.182,0.38649999999999507,0.15908300266856001
0.183,0.38724999999999504,0.15858417992322066
0.184,0.387999999999995,0.158085369606214
0.185,0.388749999999995,0.15758657183461638
0.186,0.38949999999999496,0.15708778672697327
0.187,0.39024999999999493,0.15658901440332226
0.188,0.3909999999999949,0.1560902549852165
0.189,0.3917499999999949,0.15559150859574872
0.19,0.39249999999999485,0.15509277535957527
0.191,0.3932499999999948,0.1545940554029413
0.192,0.3939999999999948,0.15409534885370574
0.193,0.39474999999999477,0.15359665584136725
0.194,0.39549999999999474,0.1530979764970904
0.195,0.3962499999999947,0.1525993109537324
0.196,0.3969999999999947,0.15210065934587047
0.197,0.39774999999999466,0.1516020218098294
0.198,0.39849999999999464,0.15110339848371035
0.199,0.3992499999999946,0.15060478950741918
0.2,0.3999999999999946,0.15010619502269626
0.201,0.40074999999999456,0.14960761517314652
0.202,0.40149999999999453,0.14910905010426978
0.203,0.4022499999999945,0.14861049996349224
0.204,0.4029999999999945,0.14811196490019818
0.205,0.40374999999999445,0.14761344506576246
0.206,0.4044999999999944,0.14711494061358366
0.207,0.4052499999999944,0.14661645169911774
0.208,0.40599999999999437,0.1461179784799127
0.209,0.40674999999999434,0.1456195211156434
0.21,0.4074999999999943,0.14512107976814786
0.211,0.4082499999999943,0.14462265460146315
0.212,0.40899999999999426,0.14412424578186345
0.213,0.40974999999999423,0.1436258534778976
0.214,0.4104999999999942,0.14312747786042812
0.215,0.4112499999999942,0.14262911910267084
0.216,0.41199999999999415,0.14213077738023533
0.217,0.4127499999999941,0.1416324528711662
0.218,0.4134999999999941,0.14113414575598518
0.219,0.41424999999999407,0.14063585621773422
0.22,0.41499999999999404,0.14013758444201935
0.221,0.415749999999994,0.1396393306170554
0.222,0.416499999999994,0.13914109493371202
0.223,0.41724999999999396,0.13864287758555996
0.224,0.41799999999999393,0.13814467876891928
0.225,0.4187499999999939,0.13764649868290776
0.226,0.4194999999999939,0.1371483375294906
0.227,0.42024999999999385,0.13665019551353147
0.228,0.4209999999999938,0.13615207284284409
0.229,0.4217499999999938,0.1356539697282455
0.23,0.42249999999999377,0.13515588638361017
0.231,0.42324999999999374,0.1346578230259251
0.232,0.4239999999999937,0.1341597798753465
0.233,0.4247499999999937,0.1336617571552575
0.234,0.42549999999999366,0.13316375509232725
0.235,0.42624999999999363,0.13266577391657086
0.236,0.4269999999999936,0.13216781386141152
0.237,0.4277499999999936,0.13166987516374296
0.238,0.42849999999999355,0.13117195806399423
0.239,0.4292499999999935,0.1306740628061952
0.24,0.4299999999999935,0.130176189638044
0.241,0.43074999999999347,0.1296783388109757
0.242,0.43149999999999344,0.12918051058023253
0.243,0.4322499999999934,0.12868270520493597
0.244,0.4329999999999934,0.12818492294816014
0.245,0.43374999999999336,0.12768716407700692
0.246,0.43449999999999334,0.12718942886268292
0.247,0.4352499999999933,0.12669171758057818
0.248,0.4359999999999933,0.12619403051034656
0.249,0.43674999999999325,0.12569636793598782
0.25,0.4374999999999932,0.1251987301459323
0.251,0.4382499999999932,0.12470111743312666
0.252,0.4389999999999932,0.12420353009512221
0.253,0.43974999999999315,0.12370596843416504
0.254,0.4404999999999931,0.12320843275728853
0.255,0.4412499999999931,0.1227109233764076
0.256,0.44199999999999307,0.12221344060841563
0.257,0.44274999999999304,0.12171598477528339
0.258,0.443499999999993,0.12121855620416049
0.259,0.444249999999993,0.12072115522747909
0.26,0.44499999999999296,0.12022378218306035
0.261,0.44574999999999293,0.11972643741422308
0.262,0.4464999999999929,0.11922912126989538
0.263,0.4472499999999929,0.11873183410472873
0.264,0.44799999999999285,0.11823457627921502
0.265,0.4487499999999928,0.11773734815980622
0.266,0.4494999999999928,0.1172401501190374
0.267,0.45024999999999277,0.11674298253565227
0.268,0.45099999999999274,0.11624584579473213
0.269,0.4517499999999927,0.11574874028782803
0.27,0.4524999999999927,0.11525166641309609
0.271,0.45324999999999266,0.11475462457543625
0.272,0.45399999999999263,0.1142576151866346
0.273,0.4547499999999926,0.11376063866550915
0.274,0.4554999999999926,0.11326369543805927
0.275,0.45624999999999255,0.11276678593761921
0.276,0.4569999999999925,0.11226991060501523
0.277,0.4577499999999925,0.11177306988872676
0.278,0.45849999999999247,0.11127626424505208
0.279,0.45924999999999244,0.11077949413827773
0.28,0.4599999999999924,0.11028276004085275
0.281,0.4607499999999924,0.10978606243356717
0.282,0.46149999999999236,0.10928940180573547
0.283,0.46224999999999233,0.10879277865538449
0.284,0.4629999999999923,0.10829619348944655
0.285,0.4637499999999923,0.10779964682395764
0.286,0.46449999999999225,0.10730313918426077
0.287,0.4652499999999922,0.10680667110521486
0.288,0.4659999999999922,0.10631024313140916
0.289,0.46674999999999217,0.1058138558173835
0.29,0.46749999999999214,0.1053175097278544
0.291,0.4682499999999921,0.10482120543794736
0.292,0.4689999999999921,0.10432494353343552
0.293,0.46974999999999206,0.10382872461098477
0.294,0.47049999999999204,0.10333254927840568
0.295,0.471249999999992,0.10283641815491237
0.296,0.471999999999992,0.10234033187138838
0.297,0.47274999999999195,0.10184429107066019
0.298,0.4734999999999919,0.10134829640777825
0.299,0.4742499999999919,0.10085234855030589
0.3,0.4749999999999919,0.10035644817861644
0.301,0.47574999999999185,0.09986059598619879
0.302,0.4764999999999918,0.09936479267997139
0.303,0.4772499999999918,0.09886903898060559
0.304,0.47799999999999176,0.09837333562285798
0.305,0.47874999999999174,0.0978776833559124
0.306,0.4794999999999917,0.09738208294373184
0.307,0.4802499999999917,0.09688653516542067
0.308,0.48099999999999166,0.09639104081559721
0.309,0.48174999999999163,0.09589560070477746
0.31,0.4824999999999916,0.09540021565976993
0.311,0.4832499999999916,0.09490488652408244
0.312,0.48399999999999155,0.0944096141583407
0.313,0.4847499999999915,0.09391439944071962
0.314,0.4854999999999915,0.09341924326738738
0.315,0.48624999999999147,0.092924146552963
0.316,0.48699999999999144,0.09242911023098774
0.317,0.4877499999999914,0.09193413525441083
0.318,0.4884999999999914,0.09143922259609011
0.319,0.48924999999999136,0.09094437324930774
0.32,0.48999999999999133,0.09044958822830226
0.321,0.4907499999999913,0.08995486856881679
0.322,0.4914999999999913,0.0894602153286644
0.323,0.49224999999999125,0.08896562958831121
0.324,0.4929999999999912,0.08847111245147779
0.325,0.4937499999999912,0.0879766650457594
0.326,0.49449999999999117,0.08748228852326609
0.327,0.49524999999999114,0.08698798406128308
0.328,0.4959999999999911,0.08649375286295238
0.329,0.4967499999999911,0.08599959615797617
0.33,0.49749999999999106,0.08550551520334312
0.331,0.49824999999999103,0.08501151128407813
0.332,0.498999999999991,0.0845175857140166
0.333,0.499749999999991,0.08402373983660406
0.334,0.500499999999991,0.08352997502572226
0.335,0.501249999999991,0.08303629268654239
0.336,0.501999999999991,0.082542694256407
0.337,0.502749999999991,0.08204918120574103
0.338,0.5034999999999911,0.0815557550389937
0.339,0.5042499999999911,0.08106241729561217
0.34,0.5049999999999911,0.08056916955104818
0.341,0.5057499999999912,0.08007601341779896
0.342,0.5064999999999912,0.07958295054648404
0.343,0.5072499999999912,0.07908998262695877
0.344,0.5079999999999912,0.07859711138946668
0.345,0.5087499999999913,0.07810433860583174
0.346,0.5094999999999913,0.0776116660906924
0.347,0.5102499999999913,0.07711909570277903
0.348,0.5109999999999914,0.07662662934623615
0.349,0.5117499999999914,0.07613426897199194
0.35,0.5124999999999914,0.0756420165791763
0.351,0.5132499999999914,0.07514987421659003
0.352,0.5139999999999915,0.07465784398422658
0.353,0.5147499999999915,0.07416592803484925
0.354,0.5154999999999915,0.07367412857562544
0.355,0.5162499999999915,0.07318244786982095
0.356,0.5169999999999916,0.0726908882385564
0.357,0.5177499999999916,0.07219945206262862
0.358,0.5184999999999916,0.07170814178439963
0.359,0.5192499999999917,0.07121695990975627
0.36,0.5199999999999917,0.07072590901014306
0.361,0.5207499999999917,0.07023499172467207
0.362,0.5214999999999917,0.06974421076231258
0.363,0.5222499999999918,0.06925356890416412
0.364,0.5229999999999918,0.06876306900581676
0.365,0.5237499999999918,0.06827271399980214
0.366,0.5244999999999919,0.06778250689813929
0.367,0.5252499999999919,0.06729245079497952
0.368,0.5259999999999919,0.0668025488693548
0.369,0.526749999999992,0.06631280438803405
0.37,0.527499999999992,0.06582322070849225
0.371,0.528249999999992,0.06533380128199755
0.372,0.528999999999992,0.0648445496568213
0.373,0.5297499999999921,0.06435546948157725
0.374,0.5304999999999921,0.06386656450869507
0.375,0.5312499999999921,0.06337783859803478
0.376,0.5319999999999921,0.06288929572064844
0.377,0.5327499999999922,0.06240093996269575
0.378,0.5334999999999922,0.06191277552952084
0.379,0.5342499999999922,0.06142480674989776
0.38,0.5349999999999923,0.06093703808045238
0.381,0.5357499999999923,0.06044947411026906
0.382,0.5364999999999923,0.05996211956569087
0.383,0.5372499999999923,0.059474979315322196
0.384,0.5379999999999924,0.05898805837524374
0.385,0.5387499999999924,0.05850136191444971
0.386,0.5394999999999924,0.05801489526051794
0.387,0.5402499999999925,0.057528663905524066
0.388,0.5409999999999925,0.0570426735122117
0.389,0.5417499999999925,0.056556929920430404
0.39,0.5424999999999925,0.05607143915385526
0.391,0.5432499999999926,0.0555862074270011
0.392,0.5439999999999926,0.05510124115254596
0.393,0.5447499999999926,0.05461654694897894
0.394,0.5454999999999927,0.05413213164858853
0.395,0.5462499999999927,0.05364800230580763
0.396,0.5469999999999927,0.0531641662059336
0.397,0.5477499999999927,0.05268063087424138
0.398,0.5484999999999928,0.05219740408550931
0.399,0.5492499999999928,0.05171449387397826
0.4,0.5499999999999928,0.05123190854376568
0.401,0.5507499999999929,0.050749656679756935
0.402,0.5514999999999929,0.05026774715899831
0.403,0.5522499999999929,0.04978618916261635
0.404,0.5529999999999929,0.049304992188290195
0.405,0.553749999999993,0.04882416606330439
0.406,0.554499999999993,0.04834372095821168
0.407,0.555249999999993,0.047863667401135804
0.408,0.555999999999993,0.047384016292746946
0.409,0.5567499999999931,0.04690477892194343
0.41,0.5574999999999931,0.04642596698227478
0.411,0.5582499999999931,0.04594759258914355
0.412,0.5589999999999932,0.045469668297824464
0.413,0.5597499999999932,0.04499220712234191
0.414,0.5604999999999932,0.04451522255524813
0.415,0.5612499999999933,0.044038728588346704
0.416,0.5619999999999933,0.04356273973440781
0.417,0.5627499999999933,0.04308727104992405
0.418,0.5634999999999933,0.0426123381589569
0.419,0.5642499999999934,0.04213795727812718
0.42,0.5649999999999934,0.04166414524280375
0.421,0.5657499999999934,0.04119091953454761
0.422,0.5664999999999935,0.04071829830987016
0.423,0.5672499999999935,0.040246300430366685
0.424,0.5679999999999935,0.03977494549428763
0.425,0.5687499999999935,0.03930425386961264
0.426,0.5694999999999936,0.038834246728693525
0.427,0.5702499999999936,0.03836494608453399
0.428,0.5709999999999936,0.03789637482877512
0.429,0.5717499999999937,0.0374285567714569
0.43,0.5724999999999937,0.036961516682625886
0.431,0.5732499999999937,0.03649528033586029
0.432,0.5739999999999937,0.036029874553782516
0.433,0.5747499999999938,0.035565327255628554
0.434,0.5754999999999938,0.03510166750694174
0.435,0.5762499999999938,0.03463892557145604
0.436,0.5769999999999939,0.03417713296522956
0.437,0.5777499999999939,0.033716322513085165
0.438,0.5784999999999939,0.033256528407407816
0.439,0.5792499999999939,0.03279778626934093
0.44,0.579999999999994,0.03234013321241402
0.441,0.580749999999994,0.03188360790862183
0.442,0.581499999999994,0.03142825065696137
0.443,0.582249999999994,0.03097410345441538
0.444,0.5829999999999941,0.030521210069351025
0.445,0.5837499999999941,0.030069616117278503
0.446,0.5844999999999941,0.029619369138886596
0.447,0.5852499999999942,0.02917051868023934
0.448,0.5859999999999942,0.02872311637498156
0.449,0.5867499999999942,0.028277216028357133
0.45,0.5874999999999942,0.02783287370279541
0.451,0.5882499999999943,0.027390147804765105
0.452,0.5889999999999943,0.026949099172532055
0.453,0.5897499999999943,0.026509791164385482
0.454,0.5904999999999944,0.026072289746818363
0.455,0.5912499999999944,0.025636663582057767
0.456,0.5919999999999944,0.02520298411424257
0.457,0.5927499999999944,0.0247713256534369
0.458,0.5934999999999945,0.024341765456548536
0.459,0.5942499999999945,0.02391438380409086
0.46,0.5949999999999945,0.023489264071587454
0.461,0.5957499999999946,0.023066492794267077
0.462,0.5964999999999946,0.022646159723537704
0.463,0.5972499999999946,0.022228357873560433
0.464,0.5979999999999946,0.02181318355607058
0.465,0.5987499999999947,0.02140073640141578
0.466,0.5994999999999947,0.020991119363604132
0.467,0.6002499999999947,0.020584438706981307
0.468,0.6009999999999948,0.020180803971991717
0.469,0.6017499999999948,0.019780327917329834
0.47,0.6024999999999948,0.019383126435661875
0.471,0.6032499999999948,0.018989318440003455
0.472,0.6039999999999949,0.01859902571778552
0.473,0.6047499999999949,0.018212372749639605
0.474,0.6054999999999949,0.017829486489995692
0.475,0.606249999999995,0.017450496106724667
0.476,0.606999999999995,0.017075532677283595
0.477,0.607749999999995,0.01670472883915068
0.478,0.608499999999995,0.016338218392775286
0.479,0.6092499999999951,0.01597613585582964
0.48,0.6099999999999951,0.015618615968237182
0.481,0.6107499999999951,0.01526579314827161
0.482,0.6114999999999952,0.01491780090096752
0.483,0.6122499999999952,0.014574771181151767
0.484,0.6129999999999952,0.014236833714576272
0.485,0.6137499999999952,0.013904115281888037
0.486,0.6144999999999953,0.013576738971477726
0.487,0.6152499999999953,0.013254823408566279
0.488,0.6159999999999953,0.012938481969172449
0.489,0.6167499999999954,0.01262782198880197
0.49,0.6174999999999954,0.01232294397675219
0.491,0.6182499999999954,0.012023940847778894
0.492,0.6189999999999954,0.011730897183466716
0.493,0.6197499999999955,0.011443888535931082
0.494,0.6204999999999955,0.01116298078641585
0.495,0.6212499999999955,0.010888229570909576
0.496,0.6219999999999956,0.010619679784070392
0.497,0.6227499999999956,0.010357365171532995
0.498,0.6234999999999956,0.010101308019095813
0.499,0.6242499999999956,0.009851518945398046
0.5,0.6249999999999957,0.009607996802557433
0.501,0.6257499999999957,0.009370728686929411
0.502,0.6264999999999957,0.009139690059753054
0.503,0.6272499999999958,0.008914844975063427
0.504,0.6279999999999958,0.008696146409966927
0.505,0.6287499999999958,0.008483536690279394
0.506,0.6294999999999958,0.008276948002696419
0.507,0.6302499999999959,0.008076302983155455
0.508,0.6309999999999959,0.007881515369906921
0.509,0.6317499999999959,0.007692490709055276
0.51,0.632499999999996,0.007509127099963764
0.511,0.633249999999996,0.007331315967925127
0.512,0.633999999999996,0.007158942851849424
0.513,0.634749999999996,0.006991888195370584
0.514,0.6354999999999961,0.006830028130668455
0.515,0.6362499999999961,0.0066732352453901245
0.516,0.6369999999999961,0.0065213793242726095
0.517,0.6377499999999962,0.006374328058362834
0.518,0.6384999999999962,0.006231947716050795
0.519,0.6392499999999962,0.006094103771429457
0.52,0.6399999999999962,0.005960661486736235
0.521,0.6407499999999963,0.005831486446784403
0.522,0.6414999999999963,0.005706445044337195
0.523,0.6422499999999963,0.00558540491630093
0.524,0.6429999999999964,0.0054682353314061335
0.525,0.6437499999999964,0.005354807530709748
0.526,0.6444999999999964,0.0052449950227872015
0.527,0.6452499999999964,0.005138673835900451
0.528,0.6459999999999965,0.005035722729735247
0.529,0.6467499999999965,0.00493602336950902
0.53,0.6474999999999965,0.0048394604653741406
0.531,0.6482499999999966,0.004745921880089599
0.532,0.6489999999999966,0.004655298707922273
0.533,0.6497499999999966,0.004567485327676715
0.534,0.6504999999999966,0.004482379432650672
0.535,0.6512499999999967,0.004399882040183028
0.536,0.6519999999999967,0.004319897483307978
0.537,0.6527499999999967,0.004242333386863008
0.538,0.6534999999999968,0.004167100630223738
0.539,0.6542499999999968,0.004094113298660664
0.54,0.6549999999999968,0.004023288625136625
0.541,0.6557499999999968,0.003954546924190644
0.542,0.6564999999999969,0.003887811519388131
0.543,0.6572499999999969,0.0038230086656590567
0.544,0.6579999999999969,0.0037600674676973936
0.545,0.658749999999997,0.003698919795456732
0.546,0.659499999999997,0.003639500197648776
0.547,0.660249999999997,0.0035817458140345003
0.548,0.660999999999997,0.003525596287190371
0.549,0.6617499999999971,0.00347099367433552
0.55,0.6624999999999971,0.0034178823597184674
0.551,0.6632499999999971,0.003366208967983727
0.552,0.6639999999999971,0.003315922278869298
0.553,0.6647499999999972,0.0032669731435240636
0.554,0.6654999999999972,0.0032193144026799146
0.555,0.6662499999999972,0.0031729008068653967
0.556,0.6669999999999973,0.003127688938805974
0.557,0.6677499999999973,0.003083637138119797
0.558,0.6684999999999973,0.003040705428386109
0.559,0.6692499999999973,0.002998855446636809
0.56,0.6699999999999974,0.002958050375298178
0.561,0.6707499999999974,0.0029182548765903753
0.562,0.6714999999999974,0.0028794350293756925
0.563,0.6722499999999975,0.002841558268432607
0.564,0.6729999999999975,0.0028045933261212942
0.565,0.6737499999999975,0.002768510176396833
0.566,0.6744999999999975,0.0027332799811187157
0.567,0.6752499999999976,0.002698875038599318
0.568,0.6759999999999976,0.0026652687343292868
0.569,0.6767499999999976,0.002632435493814384
0.57,0.6774999999999977,0.002600350737455747
0.571,0.6782499999999977,0.002568990837404108
0.572,0.6789999999999977,0.0025383330763173242
0.573,0.6797499999999977,0.002508355607950624
0.574,0.6804999999999978,0.002479037419508976
0.575,0.6812499999999978,0.0024503582956917278
0.576,0.6819999999999978,0.002422298784360708
0.577,0.6827499999999979,0.0023948401637642197
0.578,0.6834999999999979,0.0023679644112509293
0.579,0.6842499999999979,0.0023416541734093133
0.58,0.6849999999999979,0.00231589273757022
0.581,0.685749999999998,0.00229066400461201
0.582,0.686499999999998,0.0022659524630097294
0.583,0.687249999999998,0.0022417431640719236
0.584,0.6879999999999981,0.0022180216983106703
0.585,0.6887499999999981,0.002194774172892544
0.586,0.6894999999999981,0.0021719871901203815
0.587,0.6902499999999981,0.0021496478268975723
0.588,0.6909999999999982,0.002127743615128866
0.589,0.6917499999999982,0.002106262523013474
0.59,0.6924999999999982,0.0020851929371882676
0.591,0.6932499999999983,0.002064523645680768
0.592,0.6939999999999983,0.0020442438216333667
0.593,0.6947499999999983,0.002024343007762098
0.594,0.6954999999999983,0.0020048111015148334
0.595,0.6962499999999984,0.001985638340895598
0.596,0.6969999999999984,0.0019668152909231157
0.597,0.6977499999999984,0.0019483328306933202
0.598,0.6984999999999985,0.0019301821410169402
0.599,0.6992499999999985,0.001912354692604739
0.6,0.6999999999999985,0.001894842234774284
0.601,0.7007499999999985,0.0018776367846533477
0.602,0.7014999999999986,0.0018607306168563313
0.603,0.7022499999999986,0.0018441162536112672
0.604,0.7029999999999986,0.0018277864553159356
0.605,0.7037499999999987,0.001811734211502887
0.606,0.7044999999999987,0.0017959527321939582
0.607,0.7052499999999987,0.0017804354396259991
0.608,0.7059999999999987,0.0017651759603302848
0.609,0.7067499999999988,0.001750168117549085
0.61,0.7074999999999988,0.0017354059239736118
0.611,0.7082499999999988,0.001720883574788324
0.612,0.7089999999999989,0.0017065954410073678
0.613,0.7097499999999989,0.0016925360630896634
0.614,0.7104999999999989,0.0016787001448196372
0.615,0.7112499999999989,0.001665082547441528
0.616,0.711999999999999,0.0016516782840354932
0.617,0.712749999999999,0.001638482514124552
0.618,0.713499999999999,0.0016254905385017782
0.619,0.714249999999999,0.0016126977942678145
0.62,0.7149999999999991,0.001600099850069113
0.621,0.7157499999999991,0.0015876924015279376
0.622,0.7164999999999991,0.0015754712668554632
0.623,0.7172499999999992,0.001563432382639826
0.624,0.7179999999999992,0.0015515717998012893
0.625,0.7187499999999992,0.0015398856797071425
0.626,0.7194999999999993,0.0015283702904392849
0.627,0.7202499999999993,0.0015170220032077394
0.628,0.7209999999999993,0.001505837288903758
0.629,0.7217499999999993,0.0014948127147863255
0.63,0.7224999999999994,0.0014839449412964445
0.631,0.7232499999999994,0.0014732307189934193
0.632,0.7239999999999994,0.0014626668856081576
0.633,0.7247499999999995,0.0014522503632082642
0.634,0.7254999999999995,0.0014419781554702096
0.635,0.7262499999999995,0.0014318473450541103
0.636,0.7269999999999995,0.0014218550910766042
0.637,0.7277499999999996,0.00141199862667786
0.638,0.7284999999999996,0.001402275256678645
0.639,0.7292499999999996,0.001392682355323728
0.64,0.7299999999999996,0.0013832173641080484
0.641,0.7307499999999997,0.001373877789682211
0.642,0.7314999999999997,0.0013646612018339901
0.643,0.7322499999999997,0.001355565231542795
0.644,0.7329999999999998,0.001346587569104038
0.645,0.7337499999999998,0.0013377259623206517
0.646,0.7344999999999998,0.001328978214758969
0.647,0.7352499999999998,0.0013203421840663337
0.648,0.7359999999999999,0.0013118157803480787
0.649,0.7367499999999999,0.0013033969646014248
0.65,0.7374999999999999,0.0012950837472040025
0.651,0.73825,0.0012868741864549421
0.652,0.739,0.0012787663871663274
0.653,0.73975,0.0012707584993031582
0.654,0.7405,0.0012628487166698177
0.655,0.7412500000000001,0.0012550352756413308
0.656,0.7420000000000001,0.0012473164539376289
0.657,0.7427500000000001,0.0012396905694391225
0.658,0.7435000000000002,0.001232155979042103
0.659,0.7442500000000002,0.0012247110775523776
0.66,0.7450000000000002,0.0012173542966156525
0.661,0.7457500000000002,0.0012100841036833745
0.662,0.7465000000000003,0.001202899001012614
0.663,0.7472500000000003,0.0011957975246987065
0.664,0.7480000000000003,0.00118877824373953
0.665,0.7487500000000004,0.0011818397591300614
0.666,0.7495000000000004,0.001174980702986314
0.667,0.7502500000000004,0.0011681997376973563
0.668,0.7510000000000004,0.001161495555104558
0.669,0.7517500000000005,0.0011548668757069072
0.67,0.7525000000000005,0.0011483124478916529
0.671,0.7532500000000005,0.0011418310471891027
0.672,0.7540000000000006,0.0011354214755509434
0.673,0.7547500000000006,0.0011290825606510776
0.674,0.7555000000000006,0.0011228131552082701
0.675,0.7562500000000006,0.0011166121363297282
0.676,0.7570000000000007,0.0011104784048749927
0.677,0.7577500000000007,0.0011044108848393616
0.678,0.7585000000000007,0.0010984085227560766
0.679,0.7592500000000008,0.0010924702871168493
0.68,0.7600000000000008,0.0010865951678097757
0.681,0.7607500000000008,0.0010807821755743421
0.682,0.7615000000000008,0.0010750303414727089
0.683,0.7622500000000009,0.001069338716376815
0.684,0.7630000000000009,0.0010637063704707628
0.685,0.7637500000000009,0.0010581323927679048
0.686,0.764500000000001,0.0010526158906422195
0.687,0.765250000000001,0.001047155989373369
0.688,0.766000000000001,0.0010417518317051705
0.689,0.766750000000001,0.0010364025774167729
0.69,0.7675000000000011,0.0010311074029063644
0.691,0.7682500000000011,0.0010258655007868642
0.692,0.7690000000000011,0.001020676079493181
0.693,0.7697500000000012,0.0010155383629007683
0.694,0.7705000000000012,0.0010104515899549693
0.695,0.7712500000000012,0.0010054150143109439
0.696,0.7720000000000012,0.0010004279039836639
0.697,0.7727500000000013,0.0009954895410078657
0.698,0.7735000000000013,0.000990599221107391
0.699,0.7742500000000013,0.000985756253373847
0.7,0.7750000000000014,0.0009809599599541058
0.701,0.7757500000000014,0.0009762096757464783
0.702,0.7765000000000014,0.0009715047481052563
0.703,0.7772500000000014,0.0009668445365532824
0.704,0.7780000000000015,0.0009622284125024583
0.705,0.7787500000000015,0.0009576557589817611
0.706,0.7795000000000015,0.0009531259703726702
0.707,0.7802500000000016,0.0009486384521517066
0.708,0.7810000000000016,0.0009441926206398346
0.709,0.7817500000000016,0.000939787902758657
0.71,0.7825000000000016,0.0009354237357930215
0.711,0.7832500000000017,0.000931099567159907
0.712,0.7840000000000017,0.0009268148541834789
0.713,0.7847500000000017,0.0009225690638759929
0.714,0.7855000000000018,0.0009183616727244867
0.715,0.7862500000000018,0.0009141921664829744
0.716,0.7870000000000018,0.0009100600399700592
0.717,0.7877500000000018,0.0009059647968718346
0.718,0.7885000000000019,0.0009019059495497736
0.719,0.7892500000000019,0.0008978830188535944
0.72,0.7900000000000019,0.0008938955339389057
0.721,0.790750000000002,0.0008899430320895019
0.722,0.791500000000002,0.0008860250585441334
0.723,0.792250000000002,0.0008821411663276699
0.724,0.793000000000002,0.0008782909160865021
0.725,0.7937500000000021,0.0008744738759280876
0.726,0.7945000000000021,0.0008706896212644782
0.727,0.7952500000000021,0.0008669377346597479
0.728,0.7960000000000022,0.000863217805681174
0.729,0.7967500000000022,0.0008595294307541454
0.73,0.7975000000000022,0.0008558722130205809
0.731,0.7982500000000022,0.0008522457622008248
0.732,0.7990000000000023,0.0008486496944589278
0.733,0.7997500000000023,0.0008450836322711971
0.734,0.8005000000000023,0.00084154720429791
0.735,0.8012500000000023,0.0008380400452581149
0.736,0.8020000000000024,0.0008345617958074938
0.737,0.8027500000000024,0.0008311121024190612
0.738,0.8035000000000024,0.0008276906172667853
0.739,0.8042500000000025,0.0008242969981119216
0.74,0.8050000000000025,0.0008209309081920677
0.741,0.8057500000000025,0.0008175920161127906
0.742,0.8065000000000025,0.000814279995741865
0.743,0.8072500000000026,0.0008109945261058973
0.744,0.8080000000000026,0.0008077352912894617
0.745,0.8087500000000026,0.0008045019803364917
0.746,0.8095000000000027,0.0008012942871539752
0.747,0.8102500000000027,0.0007981119104179396
0.748,0.8110000000000027,0.0007949545534814834
0.749,0.8117500000000027,0.0007918219242849522
0.75,0.8125000000000028,0.0007887137352682455
0.751,0.8132500000000028,0.0007856297032850096
0.752,0.8140000000000028,0.0007825695495187884
0.753,0.8147500000000029,0.0007795329994011446
0.754,0.8155000000000029,0.0007765197825315151
0.755,0.8162500000000029,0.0007735296325989266
0.756,0.817000000000003,0.0007705622873054596
0.757,0.817750000000003,0.0007676174882913916
0.758,0.818500000000003,0.0007646949810620057
0.759,0.819250000000003,0.0007617945149159949
0.76,0.8200000000000031,0.0007589158428754905
0.761,0.8207500000000031,0.0007560587216176168
0.762,0.8215000000000031,0.0007532229114074335
0.763,0.8222500000000031,0.0007504081760325437
0.764,0.8230000000000032,0.000747614282738937
0.765,0.8237500000000032,0.0007448410021682617
0.766,0.8245000000000032,0.0007420881082965541
0.767,0.8252500000000033,0.0007393553783741486
0.768,0.8260000000000033,0.0007366425928669457
0.769,0.8267500000000033,0.0007339495353988895
0.77,0.8275000000000033,0.0007312759926957624
0.771,0.8282500000000034,0.0007286217545300344
0.772,0.8290000000000034,0.0007259866136669763
0.773,0.8297500000000034,0.0007233703658118817
0.774,0.8305000000000035,0.0007207728095583871
0.775,0.8312500000000035,0.0007181937463378724
0.776,0.8320000000000035,0.0007156329803699041
0.777,0.8327500000000035,0.0007130903186137461
0.778,0.8335000000000036,0.0007105655707208697
0.779,0.8342500000000036,0.0007080585489883801
0.78,0.8350000000000036,0.000705569068313483
0.781,0.8357500000000037,0.0007030969461487707
0.782,0.8365000000000037,0.0007006420024586457
0.783,0.8372500000000037,0.0006982040596763273
0.784,0.8380000000000037,0.0006957829426619544
0.785,0.8387500000000038,0.0006933784786615077
0.786,0.8395000000000038,0.0006909904972664249
0.787,0.8402500000000038,0.0006886188303742297
0.788,0.8410000000000039,0.0006862633121497153
0.789,0.8417500000000039,0.0006839237789871555
0.79,0.8425000000000039,0.0006816000694730984
0.791,0.8432500000000039,0.0006792920243498674
0.792,0.844000000000004,0.0006769994864800066
0.793,0.844750000000004,0.0006747223008111286
0.794,0.845500000000004,0.0006724603143416913
0.795,0.846250000000004,0.0006702133760873724
0.796,0.8470000000000041,0.0006679813370479987
0.797,0.8477500000000041,0.0006657640501753076
0.798,0.8485000000000041,0.0006635613703411397
0.799,0.8492500000000042,0.0006613731543064078
0.8,0.8500000000000042,0.0006591992606905794
0.801,0.8507500000000042,0.0006570395499417431
0.802,0.8515000000000043,0.0006548938843072977
0.803,0.8522500000000043,0.0006527621278051426
0.804,0.8530000000000043,0.0006506441461954643
0.805,0.8537500000000043,0.0006485398069530357
0.806,0.8545000000000044,0.000646448979240058
0.807,0.8552500000000044,0.000644371533879487
0.808,0.8560000000000044,0.000642307343328874
0.809,0.8567500000000045,0.0006402562816547192
0.81,0.8575000000000045,0.0006382182245072421
0.811,0.8582500000000045,0.0006361930490957624
0.812,0.8590000000000045,0.0006341806341643025
0.813,0.8597500000000046,0.0006321808599679263
0.814,0.8605000000000046,0.0006301936082492438
0.815,0.8612500000000046,0.0006282187622155544
0.816,0.8620000000000047,0.0006262562065163235
0.817,0.8627500000000047,0.0006243058272210611
0.818,0.8635000000000047,0.000622367511797603
0.819,0.8642500000000047,0.0006204411490908779
0.82,0.8650000000000048,0.0006185266293018826
0.821,0.8657500000000048,0.0006166238439672678
0.822,0.8665000000000048,0.0006147326859390623
0.823,0.8672500000000049,0.0006128530493649392
0.824,0.8680000000000049,0.0006109848296687037
0.825,0.8687500000000049,0.0006091279235312663
0.826,0.8695000000000049,0.0006072822288718388
0.827,0.870250000000005,0.0006054476448294766
0.828,0.871000000000005,0.0006036240717450514
0.829,0.871750000000005,0.0006018114111434048
0.83,0.872500000000005,0.000600009565715931
0.831,0.8732500000000051,0.000598218439303369
0.832,0.8740000000000051,0.0005964379368789963
0.833,0.8747500000000051,0.0005946679645320307
0.834,0.8755000000000052,0.0005929084294513526
0.835,0.8762500000000052,0.0005911592399095306
0.836,0.8770000000000052,0.0005894203052471125
0.837,0.8777500000000052,0.0005876915358571516
0.838,0.8785000000000053,0.0005859728431700517
0.839,0.8792500000000053,0.0005842641396386489
0.84,0.8800000000000053,0.0005825653387235702
0.841,0.8807500000000054,0.0005808763548787593
0.842,0.8815000000000054,0.0005791971035374044
0.843,0.8822500000000054,0.0005775275010979353
0.844,0.8830000000000054,0.0005758674649103818
0.845,0.8837500000000055,0.0005742169132629121
0.846,0.8845000000000055,0.0005725757653685798
0.847,0.8852500000000055,0.0005709439413523476
0.848,0.8860000000000056,0.0005693213622382787
0.849,0.8867500000000056,0.0005677079499370047
0.85,0.8875000000000056,0.0005661036272332637
0.851,0.8882500000000056,0.000564508317773868
0.852,0.8890000000000057,0.0005629219460556445
0.853,0.8897500000000057,0.0005613444374137494
0.854,0.8905000000000057,0.0005597757180100388
0.855,0.8912500000000058,0.0005582157148217443
0.856,0.8920000000000058,0.000556664355630232
0.857,0.8927500000000058,0.0005551215690100947
0.858,0.8935000000000058,0.0005535872843182021
0.859,0.8942500000000059,0.0005520614316831263
0.86,0.8950000000000059,0.0005505439419946773
0.861,0.8957500000000059,0.0005490347468935508
0.862,0.896500000000006,0.0005475337787611972
0.863,0.897250000000006,0.0005460409707098851
0.864,0.898000000000006,0.0005445562565728201
0.865,0.898750000000006,0.0005430795708945696
0.866,0.8995000000000061,0.0005416108489214588
0.867,0.9002500000000061,0.0005401500265923148
0.868,0.9010000000000061,0.0005386970405291819
0.869,0.9017500000000062,0.0005372518280283012
0.87,0.9025000000000062,0.0005358143270512289
0.871,0.9032500000000062,0.0005343844762159822
0.872,0.9040000000000062,0.0005329622147884766
0.873,0.9047500000000063,0.0005315474826739497
0.874,0.9055000000000063,0.0005301402204087174
0.875,0.9062500000000063,0.0005287403691517922
0.876,0.9070000000000064,0.0005273478706768614
0.877,0.9077500000000064,0.0005259626673642936
0.878,0.9085000000000064,0.0005245847021932704
0.879,0.9092500000000064,0.000523213918734014
0.88,0.9100000000000065,0.0005218502611402526
0.881,0.9107500000000065,0.000520493674141656
0.882,0.9115000000000065,0.0005191441030364674
0.883,0.9122500000000066,0.0005178014936842029
0.884,0.9130000000000066,0.0005164657924985605
0.885,0.9137500000000066,0.0005151369464402866
0.886,0.9145000000000066,0.0005138149030102929
0.887,0.9152500000000067,0.0005124996102427587
0.888,0.9160000000000067,0.0005111910166984701
0.889,0.9167500000000067,0.0005098890714581167
0.89,0.9175000000000068,0.0005085937241157551
0.891,0.9182500000000068,0.0005073049247724531
0.892,0.9190000000000068,0.0005060226240298504
0.893,0.9197500000000068,0.000504746772983955
0.894,0.9205000000000069,0.000503477323219037
0.895,0.9212500000000069,0.0005022142268014534
0.896,0.9220000000000069,0.0005009574362737912
0.897,0.922750000000007,0.0004997069046489139
0.898,0.923500000000007,0.0004984625854042024
0.899,0.924250000000007,0.0004972244324757957
0.9,0.925000000000007,0.0004959924002530397
0.901,0.9257500000000071,0.0004947664435728527
0.902,0.9265000000000071,0.0004935465177143411
0.903,0.9272500000000071,0.0004923325783933591
0.904,0.9280000000000072,0.000491124581757249
0.905,0.9287500000000072,0.0004899224843795402
0.906,0.9295000000000072,0.0004887262432548695
0.907,0.9302500000000072,0.00048753581579390193
0.908,0.9310000000000073,0.00048635115981825183
0.909,0.9317500000000073,0.00048517223355561134
0.91,0.9325000000000073,0.0004839989956348656
0.911,0.9332500000000074,0.0004828314050813187
0.912,0.9340000000000074,0.0004816694213119338
0.913,0.9347500000000074,0.0004805130041307115
0.914,0.9355000000000074,0.0004793621137240689
0.915,0.9362500000000075,0.0004782167106563151
0.916,0.9370000000000075,0.00047707675586523834
0.917,0.9377500000000075,0.00047594221065760944
0.918,0.9385000000000076,0.000474813036704963
0.919,0.9392500000000076,0.0004736891960391981
0.92,0.9400000000000076,0.00047257065104845675
0.921,0.9407500000000076,0.00047145736447291864
0.922,0.9415000000000077,0.0004703492994007352
0.923,0.9422500000000077,0.00046924641926390787
0.924,0.9430000000000077,0.000468148687834416
0.925,0.9437500000000077,0.0004670560692201925
0.926,0.9445000000000078,0.0004659685278613074
0.927,0.9452500000000078,0.0004648860285260681
0.928,0.9460000000000078,0.00046380853630734187
0.929,0.9467500000000079,0.0004627360166187672
0.93,0.9475000000000079,0.00046166843519111767
0.931,0.9482500000000079,0.0004606057580686662
0.932,0.949000000000008,0.00045954795160561834
0.933,0.949750000000008,0.00045849498246264275
0.934,0.950500000000008,0.000457446817603277
0.935,0.951250000000008,0.0004564034242906245
0.936,0.9520000000000081,0.0004553647700839131
0.937,0.9527500000000081,0.00045433082283519166
0.938,0.9535000000000081,0.000453301550686
0.939,0.9542500000000081,0.00045227692206417647
0.94,0.9550000000000082,0.00045125690568059706
0.941,0.9557500000000082,0.0004502414705260527
0.942,0.9565000000000082,0.00044923058586815445
0.943,0.9572500000000083,0.00044822422124821126
0.944,0.9580000000000083,0.0004472223464781905
0.945,0.9587500000000083,0.00044622493163780363
0.946,0.9595000000000083,0.0004452319470714533
0.947,0.9602500000000084,0.0004442433633853743
0.948,0.9610000000000084,0.0004432591514447609
0.949,0.9617500000000084,0.00044227928237088043
0.95,0.9625000000000085,0.0004413037275382975
0.951,0.9632500000000085,0.0004403324585721402
0.952,0.9640000000000085,0.00043936544734532457
0.953,0.9647500000000085,0.0004384026659758622
0.954,0.9655000000000086,0.00043744408682426517
0.955,0.9662500000000086,0.0004364896824908121
0.956,0.9670000000000086,0.00043553942581305016
0.957,0.9677500000000087,0.0004345932898631999
0.958,0.9685000000000087,0.00043365124794564336
0.959,0.9692500000000087,0.0004327132735943984
0.96,0.9700000000000087,0.00043177934057073153
0.961,0.9707500000000088,0.0004308494228606602
0.962,0.9715000000000088,0.00042992349467255164
0.963,0.9722500000000088,0.00042900153043483324
0.964,0.9730000000000089,0.00042808350479356383
0.965,0.9737500000000089,0.00042716939261022713
0.966,0.9745000000000089,0.00042625916895931704
0.967,0.9752500000000089,0.00042535280912624207
0.968,0.976000000000009,0.00042445028860498
0.969,0.976750000000009,0.00042355158309595464
0.97,0.977500000000009,0.00042265666850387074
0.971,0.9782500000000091,0.00042176552093550757
0.972,0.9790000000000091,0.00042087811669772046
0.973,0.9797500000000091,0.00041999443229523425
0.974,0.9805000000000091,0.0004191144444287004
0.975,0.9812500000000092,0.00041823812999254584
0.976,0.9820000000000092,0.000417365466073058
0.977,0.9827500000000092,0.00041649642994640024
0.978,0.9835000000000093,0.00041563099907655776
0.979,0.9842500000000093,0.000414769151113506
0.98,0.9850000000000093,0.0004139108638912675
0.981,0.9857500000000093,0.00041305611542599707
0.982,0.9865000000000094,0.00041220488391414956
0.983,0.9872500000000094,0.0004113571477306066
0.984,0.9880000000000094,0.00041051288542694186
0.985,0.9887500000000095,0.00040967207572949194
0.986,0.9895000000000095,0.0004088346975376772
0.987,0.9902500000000095,0.00040800072992223935
0.988,0.9910000000000095,0.00040717015212347885
0.989,0.9917500000000096,0.0004063429435495758
0.99,0.9925000000000096,0.00040551908377482737
0.991,0.9932500000000096,0.0004046985525381075
0.992,0.9940000000000097,0.0004038813297410765
0.993,0.9947500000000097,0.0004030673954466685
0.994,0.9955000000000097,0.00040225672987739824
0.995,0.9962500000000097,0.00040144931341380696
0.996,0.9970000000000098,0.0004006451265928662
0.997,0.9977500000000098,0.00039984415010646535
0.998,0.9985000000000098,0.00039904636479984323
0.999,0.9992500000000099,0.0003982517516701034
1.0,1.0000000000000098,0.0003974602918646042


==> csv/regularization/phase_space_alpha_0.001.txt <==
0.0,0.25,0.25
0.001,0.25075,0.24950001577859376
0.002,0.25149999999999995,0.24900006323709173
0.003,0.2522499999999999,0.24850014256062664
0.004,0.2529999999999999,0.24800025393575226
0.005,0.25374999999999986,0.247500397550457
0.006,0.25449999999999984,0.24700057359417715
0.007,0.2552499999999998,0.2465007822578109
0.008,0.2559999999999998,0.24600102373373203
0.009,0.25674999999999976,0.24550129821580402
0.01,0.25749999999999973,0.24500160589939413
0.011,0.2582499999999997,0.2445019469813879
0.012,0.2589999999999997,0.2440023216602037
0.013,0.25974999999999965,0.243502730135807
0.014,0.2604999999999996,0.24300317260972573
0.015,0.2612499999999996,0.24250364928506496
0.016,0.26199999999999957,0.24200416036652211
0.017,0.26274999999999954,0.24150470606040236
0.018,0.2634999999999995,0.24100528657463421
0.019,0.2642499999999995,0.24050590211878503
0.02,0.26499999999999946,0.24000655290407702
0.021,0.26574999999999943,0.23950723914340333
0.022,0.2664999999999994,0.23900796105134414
0.023,0.2672499999999994,0.2385087188441832
0.024,0.26799999999999935,0.23800951273992443
0.025,0.2687499999999993,0.2375103429583087
0.026,0.2694999999999993,0.2370112097208308
0.027,0.27024999999999927,0.23651211325075672
0.028,0.27099999999999924,0.2360130537731409
0.029,0.2717499999999992,0.23551403151484404
0.03,0.2724999999999992,0.2350150467045506
0.031,0.27324999999999916,0.23451609957278702
0.032,0.27399999999999913,0.23401719035193994
0.033,0.2747499999999991,0.23351831927627445
0.034,0.2754999999999991,0.23301948658195287
0.035,0.27624999999999905,0.2325206925070536
0.036,0.276999999999999,0.23202193729159007
0.037,0.277749999999999,0.23152322117753021
0.038,0.27849999999999897,0.2310245444088158
0.039,0.27924999999999894,0.2305259072313824
0.04,0.2799999999999989,0.23002730989317913
0.041,0.2807499999999989,0.2295287526441891
0.042,0.28149999999999886,0.22903023573644976
0.043,0.28224999999999884,0.22853175942407356
0.044,0.2829999999999988,0.22803332396326897
0.045,0.2837499999999988,0.2275349296123617
0.046,0.28449999999999875,0.227036576631816
0.047,0.2852499999999987,0.22653826528425658
0.048,0.2859999999999987,0.22603999583449036
0.049,0.2867499999999987,0.2255417685495288
0.05,0.28749999999999865,0.22504358369861033
0.051,0.2882499999999986,0.2245454415532233
0.052,0.2889999999999986,0.22404734238712865
0.053,0.28974999999999856,0.22354928647638356
0.054,0.29049999999999854,0.22305127409936476
0.055,0.2912499999999985,0.22255330553679276
0.056,0.2919999999999985,0.2220553810717555
0.057,0.29274999999999846,0.2215575009897333
0.058,0.29349999999999843,0.22105966557862333
0.059,0.2942499999999984,0.22056187512876463
0.06,0.2949999999999984,0.2200641299329637
0.061,0.29574999999999835,0.21956643028651995
0.062,0.2964999999999983,0.21906877648725168
0.063,0.2972499999999983,0.21857116883552247
0.064,0.29799999999999827,0.21807360763426772
0.065,0.29874999999999824,0.21757609318902166
0.066,0.2994999999999982,0.21707862580794446
0.067,0.3002499999999982,0.2165812058018501
0.068,0.30099999999999816,0.21608383348423404
0.069,0.30174999999999813,0.21558650917130168
0.07,0.3024999999999981,0.21508923318199685
0.071,0.3032499999999981,0.21459200583803098
0.072,0.30399999999999805,0.21409482746391229
0.073,0.304749999999998,0.21359769838697557
0.074,0.305499999999998,0.21310061893741236
0.075,0.30624999999999797,0.21260358944830127
0.076,0.30699999999999794,0.2121066102556387
0.077,0.3077499999999979,0.21160968169837052
0.078,0.3084999999999979,0.21111280411842312
0.079,0.30924999999999786,0.21061597786073583
0.08,0.30999999999999783,0.2101192032732931
0.081,0.3107499999999978,0.20962248070715753
0.082,0.3114999999999978,0.20912581051650286
0.083,0.31224999999999775,0.2086291930586478
0.084,0.3129999999999977,0.20813262869409
0.085,0.3137499999999977,0.20763611778654062
0.086,0.31449999999999767,0.2071396607029593
0.087,0.31524999999999764,0.20664325781358947
0.088,0.3159999999999976,0.20614690949199427
0.089,0.3167499999999976,0.20565061611509272
0.09,0.31749999999999756,0.20515437806319667
0.091,0.31824999999999753,0.2046581957200478
0.092,0.3189999999999975,0.2041620694728555
0.093,0.3197499999999975,0.20366599971233507
0.094,0.32049999999999745,0.20316998683274623
0.095,0.3212499999999974,0.2026740312319324
0.096,0.3219999999999974,0.20217813331136048
0.097,0.3227499999999974,0.20168229347616082
0.098,0.32349999999999735,0.2011865121351681
0.099,0.3242499999999973,0.20069078970096255
0.1,0.3249999999999973,0.20019512658991165
0.101,0.32574999999999726,0.19969952322221252
0.102,0.32649999999999724,0.19920398002193473
0.103,0.3272499999999972,0.1987084974170638
0.104,0.3279999999999972,0.19821307583954506
0.105,0.32874999999999716,0.19771771572532837
0.106,0.32949999999999713,0.19722241751441322
0.107,0.3302499999999971,0.19672718165089442
0.108,0.3309999999999971,0.19623200858300846
0.109,0.33174999999999705,0.1957368987631805
0.11,0.332499999999997,0.19524185264807195
0.111,0.333249999999997,0.19474687069862862
0.112,0.33399999999999697,0.19425195338012952
0.113,0.33474999999999694,0.19375710116223652
0.114,0.3354999999999969,0.1932623145190443
0.115,0.3362499999999969,0.19276759392913123
0.116,0.33699999999999686,0.1922729398756109
0.117,0.33774999999999683,0.1917783528461841
0.118,0.3384999999999968,0.191283833333192
0.119,0.3392499999999968,0.19078938183366934
0.12,0.33999999999999675,0.1902949988493991
0.121,0.3407499999999967,0.18980068488696727
0.122,0.3414999999999967,0.18930644045781855
0.123,0.34224999999999667,0.18881226607831314
0.124,0.34299999999999664,0.18831816226978365
0.125,0.3437499999999966,0.18782412955859348
0.126,0.3444999999999966,0.18733016847619538
0.127,0.34524999999999656,0.18683627955919124
0.128,0.34599999999999653,0.18634246334939233
0.129,0.3467499999999965,0.18584872039388076
0.13,0.3474999999999965,0.18535505124507143
0.131,0.34824999999999645,0.1848614564607749
0.132,0.3489999999999964,0.1843679366042614
0.133,0.3497499999999964,0.1838744922443252
0.134,0.35049999999999637,0.18338112395535036
0.135,0.35124999999999634,0.1828878323173771
0.136,0.3519999999999963,0.18239461791616907
0.137,0.3527499999999963,0.18190148134328174
0.138,0.35349999999999626,0.18140842319613154
0.139,0.35424999999999623,0.18091544407806606
0.14,0.3549999999999962,0.18042254459843524
0.141,0.3557499999999962,0.17992972537266333
0.142,0.35649999999999615,0.17943698702232225
0.143,0.3572499999999961,0.1789443301752053
0.144,0.3579999999999961,0.17845175546540293
0.145,0.35874999999999607,0.17795926353337843
0.146,0.35949999999999604,0.17746685502604548
0.147,0.360249999999996,0.17697453059684637
0.148,0.360999999999996,0.17648229090583137
0.149,0.36174999999999596,0.1759901366197396
0.15,0.36249999999999594,0.1754980684120804
0.151,0.3632499999999959,0.17500608696321623
0.152,0.3639999999999959,0.17451419296044676
0.153,0.36474999999999586,0.17402238709809392
0.154,0.36549999999999583,0.1735306700775885
0.155,0.3662499999999958,0.17303904260755731
0.156,0.3669999999999958,0.17254750540391253
0.157,0.36774999999999575,0.17205605918994138
0.158,0.3684999999999957,0.1715647046963978
0.159,0.3692499999999957,0.1710734426615949
0.16,0.36999999999999567,0.17058227383149902
0.161,0.37074999999999564,0.17009119895982505
0.162,0.3714999999999956,0.16960021880813309
0.163,0.3722499999999956,0.1691093341459265
0.164,0.37299999999999556,0.16861854575075141
0.165,0.37374999999999553,0.16812785440829753
0.166,0.3744999999999955,0.16763726091250056
0.167,0.3752499999999955,0.16714676606564588
0.168,0.37599999999999545,0.16665637067847394
0.169,0.3767499999999954,0.16616607557028695
0.17,0.3774999999999954,0.16567588156905733
0.171,0.37824999999999537,0.16518578951153756
0.172,0.37899999999999534,0.16469580024337166
0.173,0.3797499999999953,0.1642059146192084
0.174,0.3804999999999953,0.16371613350281572
0.175,0.38124999999999526,0.16322645776719763
0.176,0.38199999999999523,0.16273688829471183
0.177,0.3827499999999952,0.16224742597718986
0.178,0.3834999999999952,0.16175807171605844
0.179,0.38424999999999515,0.16126882642246293
0.18,0.3849999999999951,0.1607796910173924
0.181,0.3857499999999951,0.16029066643180645
0.182,0.38649999999999507,0.15980175360676438
0.183,0.38724999999999504,0.1593129534935554
0.184,0.387999999999995,0.15882426705383165
0.185,0.388749999999995,0.15833569525974256
0.186,0.38949999999999496,0.1578472390940714
0.187,0.39024999999999493,0.15735889955037388
0.188,0.3909999999999949,0.1568706776331186
0.189,0.3917499999999949,0.15638257435782987
0.19,0.39249999999999485,0.1558945907512323
0.191,0.3932499999999948,0.15540672785139786
0.192,0.3939999999999948,0.15491898670789483
0.193,0.39474999999999477,0.1544313683819391
0.194,0.39549999999999474,0.15394387394654768
0.195,0.3962499999999947,0.1534565044866945
0.196,0.3969999999999947,0.15296926109946854
0.197,0.39774999999999466,0.15248214489423417
0.198,0.39849999999999464,0.15199515699279423
0.199,0.3992499999999946,0.15150829852955497
0.2,0.3999999999999946,0.15102157065169403
0.201,0.40074999999999456,0.15053497451933062
0.202,0.40149999999999453,0.15004851130569813
0.203,0.4022499999999945,0.14956218219731968
0.204,0.4029999999999945,0.14907598839418595
0.205,0.40374999999999445,0.14858993110993596
0.206,0.4044999999999944,0.14810401157204028
0.207,0.4052499999999944,0.14761823102198707
0.208,0.40599999999999437,0.14713259071547125
0.209,0.40674999999999434,0.1466470919225858
0.21,0.4074999999999943,0.14616173592801668
0.211,0.4082499999999943,0.14567652403124026
0.212,0.40899999999999426,0.14519145754672372
0.213,0.40974999999999423,0.14470653780412862
0.214,0.4104999999999942,0.1442217661485175
0.215,0.4112499999999942,0.14373714394056353
0.216,0.41199999999999415,0.14325267255676333
0.217,0.4127499999999941,0.14276835338965305
0.218,0.4134999999999941,0.1422841878480277
0.219,0.41424999999999407,0.14180017735716377
0.22,0.41499999999999404,0.1413163233590452
0.221,0.415749999999994,0.14083262731259277
0.222,0.416499999999994,0.14034909069389706
0.223,0.41724999999999396,0.13986571499645462
0.224,0.41799999999999393,0.13938250173140823
0.225,0.4187499999999939,0.13889945242779028
0.226,0.4194999999999939,0.13841656863277021
0.227,0.42024999999999385,0.13793385191190538
0.228,0.4209999999999938,0.1374513038493959
0.229,0.4217499999999938,0.1369689260483436
0.23,0.42249999999999377,0.13648672013101418
0.231,0.42324999999999374,0.13600468773910412
0.232,0.4239999999999937,0.13552283053401126
0.233,0.4247499999999937,0.13504115019710933
0.234,0.42549999999999366,0.13455964843002702
0.235,0.42624999999999363,0.13407832695493094
0.236,0.4269999999999936,0.13359718751481292
0.237,0.4277499999999936,0.13311623187378213
0.238,0.42849999999999355,0.13263546181736074
0.239,0.4292499999999935,0.1321548791527848
0.24,0.4299999999999935,0.13167448570930929
0.241,0.43074999999999347,0.13119428333851804
0.242,0.43149999999999344,0.13071427391463797
0.243,0.4322499999999934,0.13023445933485855
0.244,0.4329999999999934,0.1297548415196555
0.245,0.43374999999999336,0.12927542241311996
0.246,0.43449999999999334,0.12879620398329225
0.247,0.4352499999999933,0.1283171882225007
0.248,0.4359999999999933,0.1278383771477057
0.249,0.43674999999999325,0.1273597728008489
0.25,0.4374999999999932,0.12688137724920734
0.251,0.4382499999999932,0.1264031925857536
0.252,0.4389999999999932,0.1259252209295205
0.253,0.43974999999999315,0.12544746442597182
0.254,0.4404999999999931,0.12496992524737847
0.255,0.4412499999999931,0.12449260559320013
0.256,0.44199999999999307,0.12401550769047268
0.257,0.44274999999999304,0.12353863379420128
0.258,0.443499999999993,0.1230619861877596
0.259,0.444249999999993,0.12258556718329461
0.26,0.44499999999999296,0.12210937912213744
0.261,0.44574999999999293,0.12163342437522066
0.262,0.4464999999999929,0.12115770534350118
0.263,0.4472499999999929,0.12068222445838982
0.264,0.44799999999999285,0.12020698418218685
0.265,0.4487499999999928,0.11973198700852432
0.266,0.4494999999999928,0.11925723546281441
0.267,0.45024999999999277,0.1187827321027046
0.268,0.45099999999999274,0.11830847951853944
0.269,0.4517499999999927,0.11783448033382898
0.27,0.4524999999999927,0.11736073720572392
0.271,0.45324999999999266,0.11688725282549765
0.272,0.45399999999999263,0.1164140299190354
0.273,0.4547499999999926,0.11594107124733011
0.274,0.4554999999999926,0.1154683796069855
0.275,0.45624999999999255,0.11499595783072647
0.276,0.4569999999999925,0.11452380878791649
0.277,0.4577499999999925,0.11405193538508243
0.278,0.45849999999999247,0.1135803405664467
0.279,0.45924999999999244,0.11310902731446701
0.28,0.4599999999999924,0.11263799865038346
0.281,0.4607499999999924,0.11216725763477331
0.282,0.46149999999999236,0.1116968073681135
0.283,0.46224999999999233,0.11122665099135068
0.284,0.4629999999999923,0.11075679168647928
0.285,0.4637499999999923,0.11028723267712738
0.286,0.46449999999999225,0.10981797722915039
0.287,0.4652499999999922,0.1093490286512328
0.288,0.4659999999999922,0.10888039029549795
0.289,0.46674999999999217,0.10841206555812594
0.29,0.46749999999999214,0.10794405787997963
0.291,0.4682499999999921,0.1074763707472388
0.292,0.4689999999999921,0.10700900769204275
0.293,0.46974999999999206,0.10654197229314084
0.294,0.47049999999999204,0.10607526817655177
0.295,0.471249999999992,0.10560889901623075
0.296,0.471999999999992,0.10514286853474555
0.297,0.47274999999999195,0.1046771805039606
0.298,0.4734999999999919,0.10421183874572962
0.299,0.4742499999999919,0.1037468471325969
0.3,0.4749999999999919,0.1032822095885067
0.301,0.47574999999999185,0.10281793008952156
0.302,0.4764999999999918,0.10235401266454854
0.303,0.4772499999999918,0.10189046139607456
0.304,0.47799999999999176,0.10142728042090977
0.305,0.47874999999999174,0.10096447393093941
0.306,0.4794999999999917,0.10050204617388428
0.307,0.4802499999999917,0.10004000145406955
0.308,0.48099999999999166,0.09957834413320173
0.309,0.48174999999999163,0.09911707863115413
0.31,0.4824999999999916,0.0986562094267606
0.311,0.4832499999999916,0.09819574105861736
0.312,0.48399999999999155,0.09773567812589283
0.313,0.4847499999999915,0.09727602528914575
0.314,0.4854999999999915,0.096816787271151
0.315,0.48624999999999147,0.09635796885773339
0.316,0.48699999999999144,0.09589957489860891
0.317,0.4877499999999914,0.09544161030823395
0.318,0.4884999999999914,0.09498408006666151
0.319,0.48924999999999136,0.09452698922040495
0.32,0.48999999999999133,0.09407034288330879
0.321,0.4907499999999913,0.09361414623742628
0.322,0.4914999999999913,0.09315840453390398
0.323,0.49224999999999125,0.09270312309387232
0.324,0.4929999999999912,0.09224830730934308
0.325,0.4937499999999912,0.0917939626441123
0.326,0.49449999999999117,0.0913400946346692
0.327,0.49524999999999114,0.09088670889111056
0.328,0.4959999999999911,0.09043381109806009
0.329,0.4967499999999911,0.08998140701559279
0.33,0.49749999999999106,0.08952950248016359
0.331,0.49824999999999103,0.0890781034055402
0.332,0.498999999999991,0.08862721578373974
0.333,0.499749999999991,0.08817684568596823
0.334,0.500499999999991,0.08772699926356353
0.335,0.501249999999991,0.0872776827489401
0.336,0.501999999999991,0.08682890245653595
0.337,0.502749999999991,0.08638066478376069
0.338,0.5034999999999911,0.08593297621194457
0.339,0.5042499999999911,0.08548584330728769
0.34,0.5049999999999911,0.08503927272180853
0.341,0.5057499999999912,0.08459327119429183
0.342,0.5064999999999912,0.08414784555123442
0.343,0.5072499999999912,0.08370300270778872
0.344,0.5079999999999912,0.083258749668703
0.345,0.5087499999999913,0.08281509352925759
0.346,0.5094999999999913,0.08237204147619648
0.347,0.5102499999999913,0.08192960078865291
0.348,0.5109999999999914,0.08148777883906877
0.349,0.5117499999999914,0.08104658309410609
0.35,0.5124999999999914,0.0806060211155502
0.351,0.5132499999999914,0.08016610056120345
0.352,0.5139999999999915,0.0797268291857681
0.353,0.5147499999999915,0.07928821484171757
0.354,0.5154999999999915,0.07885026548015471
0.355,0.5162499999999915,0.07841298915165612
0.356,0.5169999999999916,0.07797639400710088
0.357,0.5177499999999916,0.07754048829848252
0.358,0.5184999999999916,0.07710528037970321
0.359,0.5192499999999917,0.07667077870734812
0.36,0.5199999999999917,0.07623699184143894
0.361,0.5207499999999917,0.07580392844616476
0.362,0.5214999999999917,0.07537159729058918
0.363,0.5222499999999918,0.07494000724933111
0.364,0.5229999999999918,0.07450916730321858
0.365,0.5237499999999918,0.0740790865399131
0.366,0.5244999999999919,0.07364977415450305
0.367,0.5252499999999919,0.07322123945006405
0.368,0.5259999999999919,0.07279349183818438
0.369,0.526749999999992,0.07236654083945387
0.37,0.527499999999992,0.07194039608391331
0.371,0.528249999999992,0.07151506731146307
0.372,0.528999999999992,0.07109056437222842
0.373,0.5297499999999921,0.07066689722687916
0.374,0.5304999999999921,0.07024407594690142
0.375,0.5312499999999921,0.06982211071481914
0.376,0.5319999999999921,0.06940101182436295
0.377,0.5327499999999922,0.0689807896805837
0.378,0.5334999999999922,0.06856145479990808
0.379,0.5342499999999922,0.06814301781013404
0.38,0.5349999999999923,0.06772548945036291
0.381,0.5357499999999923,0.06730888057086552
0.382,0.5364999999999923,0.06689320213287972
0.383,0.5372499999999923,0.06647846520833636
0.384,0.5379999999999924,0.06606468097951068
0.385,0.5387499999999924,0.06565186073859608
0.386,0.5394999999999924,0.06524001588719773
0.387,0.5402499999999925,0.0648291579357422
0.388,0.5409999999999925,0.06441929850280073
0.389,0.5417499999999925,0.06401044931432233
0.39,0.5424999999999925,0.06360262220277421
0.391,0.5432499999999926,0.06319582910618571
0.392,0.5439999999999926,0.06279008206709263
0.393,0.5447499999999926,0.06238539323137919
0.394,0.5454999999999927,0.06198177484701348
0.395,0.5462499999999927,0.06157923926267384
0.396,0.5469999999999927,0.061177798926262426
0.397,0.5477499999999927,0.060777466383302926
0.398,0.5484999999999928,0.06037825427521892
0.399,0.5492499999999928,0.059980175337489644
0.4,0.5499999999999928,0.05958324239768015
0.401,0.5507499999999929,0.05918746837334224
0.402,0.5514999999999929,0.05879286626978333
0.403,0.5522499999999929,0.05839944917769972
0.404,0.5529999999999929,0.058007230270671846
0.405,0.553749999999993,0.05761622280251772
0.406,0.554499999999993,0.057226440104502105
0.407,0.555249999999993,0.056837895582398656
0.408,0.555999999999993,0.05645060271340189
0.409,0.5567499999999931,0.05606457504288669
0.41,0.5574999999999931,0.055679826181012866
0.411,0.5582499999999931,0.055296369799172095
0.412,0.5589999999999932,0.054914219626275435
0.413,0.5597499999999932,0.054533389444879
0.414,0.5604999999999932,0.054153893087146375
0.415,0.5612499999999933,0.053775744430645624
0.416,0.5619999999999933,0.053398957393979776
0.417,0.5627499999999933,0.05302354593224949
0.418,0.5634999999999933,0.0526495240323468
0.419,0.5642499999999934,0.05227690570807929
0.42,0.5649999999999934,0.0519057049951241
0.421,0.5657499999999934,0.051535935945811906
0.422,0.5664999999999935,0.051167612623740526
0.423,0.5672499999999935,0.05080074909821877
0.424,0.5679999999999935,0.050435359438541515
0.425,0.5687499999999935,0.05007145770809661
0.426,0.5694999999999936,0.04970905795830552
0.427,0.5702499999999936,0.04934817422239911
0.428,0.5709999999999936,0.04898882050903119
0.429,0.5717499999999937,0.04863101079573206
0.43,0.5724999999999937,0.0482747590222051
0.431,0.5732499999999937,0.047920079083470166
0.432,0.5739999999999937,0.04756698482285711
0.433,0.5747499999999938,0.047215490024854166
0.434,0.5754999999999938,0.046865608407815604
0.435,0.5762499999999938,0.04651735361653416
0.436,0.5769999999999939,0.04617073921468364
0.437,0.5777499999999939,0.045825778677137774
0.438,0.5784999999999939,0.045482485382172345
0.439,0.5792499999999939,0.04514087260355707
0.44,0.579999999999994,0.044800953502545184
0.441,0.580749999999994,0.04446274111976851
0.442,0.581499999999994,0.04412624836704667
0.443,0.582249999999994,0.043791488019119224
0.444,0.5829999999999941,0.043458472705310065
0.445,0.5837499999999941,0.043127214901134255
0.446,0.5844999999999941,0.042797726919857115
0.447,0.5852499999999942,0.04247002090401665
0.448,0.5859999999999942,0.04214410881692006
0.449,0.5867499999999942,0.04182000243412635
0.45,0.5874999999999942,0.041497713334926266
0.451,0.5882499999999943,0.041177252893832214
0.452,0.5889999999999943,0.040858632272090724
0.453,0.5897499999999943,0.04054186240922997
0.454,0.5904999999999944,0.040226954014655765
0.455,0.5912499999999944,0.039913917559309245
0.456,0.5919999999999944,0.039602763267399956
0.457,0.5927499999999944,0.03929350110822789
0.458,0.5934999999999945,0.038986140788108456
0.459,0.5942499999999945,0.03868069174241449
0.46,0.5949999999999945,0.03837716312774914
0.461,0.5957499999999946,0.038075563814263934
0.462,0.5964999999999946,0.03777590237813581
0.463,0.5972499999999946,0.0374781870942175
0.464,0.5979999999999946,0.03718242592887484
0.465,0.5987499999999947,0.03688862653302481
0.466,0.5994999999999947,0.03659679623538811
0.467,0.6002499999999947,0.036306942035969285
0.468,0.6009999999999948,0.0360190705997776
0.469,0.6017499999999948,0.03573318825080137
0.47,0.6024999999999948,0.035449300966248064
0.471,0.6032499999999948,0.03516741437106219
0.472,0.6039999999999949,0.03488753373273217
0.473,0.6047499999999949,0.03460966395639763
0.474,0.6054999999999949,0.03433380958026695
0.475,0.606249999999995,0.034059974771355465
0.476,0.606999999999995,0.03378816332155317
0.477,0.607749999999995,0.03351837864403063
0.478,0.608499999999995,0.03325062376999102
0.479,0.6092499999999951,0.032984901345775294
0.48,0.6099999999999951,0.03272121363032714
0.481,0.6107499999999951,0.03245956249302314
0.482,0.6114999999999952,0.03219994941187304
0.483,0.6122499999999952,0.0319423754720943
0.484,0.6129999999999952,0.03168684136506395
0.485,0.6137499999999952,0.03143334738765016
0.486,0.6144999999999953,0.031181893441925082
0.487,0.6152499999999953,0.03093247903525964
0.488,0.6159999999999953,0.03068510328079991
0.489,0.6167499999999954,0.030439764898324076
0.49,0.6174999999999954,0.030196462215478212
0.491,0.6182499999999954,0.029955193169387814
0.492,0.6189999999999954,0.02971595530864163
0.493,0.6197499999999955,0.029478745795643357
0.494,0.6204999999999955,0.029243561409325942
0.495,0.6212499999999955,0.02901039854822241
0.496,0.6219999999999956,0.02877925323388647
0.497,0.6227499999999956,0.0285501211146554
0.498,0.6234999999999956,0.028322997469746883
0.499,0.6242499999999956,0.02809787721368113
0.5,0.6249999999999957,0.02787475490101845
0.501,0.6257499999999957,0.027653624731402364
0.502,0.6264999999999957,0.02743448055489741
0.503,0.6272499999999958,0.02721731587761063
0.504,0.6279999999999958,0.02700212386758475
0.505,0.6287499999999958,0.026788897360951143
0.506,0.6294999999999958,0.026577628868330032
0.507,0.6302499999999959,0.02636831058146486
0.508,0.6309999999999959,0.02616093438007787
0.509,0.6317499999999959,0.025955491838933246
0.51,0.632499999999996,0.02575197423509438
0.511,0.633249999999996,0.02555037255536116
0.512,0.633999999999996,0.02535067750387352
0.513,0.634749999999996,0.025152879509867235
0.514,0.6354999999999961,0.02495696873556765
0.515,0.6362499999999961,0.024762935084207557
0.516,0.6369999999999961,0.024570768208154924
0.517,0.6377499999999962,0.024380457517136786
0.518,0.6384999999999962,0.02419199218654528
0.519,0.6392499999999962,0.02400536116581218
0.52,0.6399999999999962,0.023820553186838664
0.521,0.6407499999999963,0.023637556772466775
0.522,0.6414999999999963,0.023456360244979768
0.523,0.6422499999999963,0.02327695173461864
0.524,0.6429999999999964,0.023099319188102395
0.525,0.6437499999999964,0.022923450377140032
0.526,0.6444999999999964,0.022749332906922506
0.527,0.6452499999999964,0.022576954224583584
0.528,0.6459999999999965,0.0224063016276183
0.529,0.6467499999999965,0.02223736227224888
0.53,0.6474999999999965,0.022070123181727894
0.531,0.6482499999999966,0.021904571254569058
0.532,0.6489999999999966,0.021740693272696544
0.533,0.6497499999999966,0.02157847590950398
0.534,0.6504999999999966,0.02141790573781515
0.535,0.6512499999999967,0.02125896923773834
0.536,0.6519999999999967,0.02110165280440715
0.537,0.6527499999999967,0.020945942755601014
0.538,0.6534999999999968,0.02079182533923895
0.539,0.6542499999999968,0.020639286740740767
0.54,0.6549999999999968,0.02048831309025015
0.541,0.6557499999999968,0.020338890469714883
0.542,0.6564999999999969,0.02019100491981949
0.543,0.6572499999999969,0.020044642446766306
0.544,0.6579999999999969,0.01989978902890139
0.545,0.658749999999997,0.019756430623181984
0.546,0.659499999999997,0.01961455317148282
0.547,0.660249999999997,0.019474142606738715
0.548,0.660999999999997,0.01933518485892176
0.549,0.6617499999999971,0.01919766586085106
0.55,0.6624999999999971,0.019061571553834138
0.551,0.6632499999999971,0.018926887893138865
0.552,0.6639999999999971,0.018793600853295386
0.553,0.6647499999999972,0.01866169643322787
0.554,0.6654999999999972,0.018531160661215927
0.555,0.6662499999999972,0.01840197959968634
0.556,0.6669999999999973,0.01827413934983535
0.557,0.6677499999999973,0.01814762605608263
0.558,0.6684999999999973,0.018022425910358048
0.559,0.6692499999999973,0.017898525156222346
0.56,0.6699999999999974,0.017775910092823595
0.561,0.6707499999999974,0.01765456707869093
0.562,0.6714999999999974,0.017534482535367726
0.563,0.6722499999999975,0.017415642950886157
0.564,0.6729999999999975,0.01729803488308547
0.565,0.6737499999999975,0.017181644962776563
0.566,0.6744999999999975,0.01706645989675517
0.567,0.6752499999999976,0.016952466470666394
0.568,0.6759999999999976,0.016839651551723664
0.569,0.6767499999999976,0.01672800209128452
0.57,0.6774999999999977,0.016617505127286596
0.571,0.6782499999999977,0.016508147786546613
0.572,0.6789999999999977,0.016399917286925643
0.573,0.6797499999999977,0.01629280093936366
0.574,0.6804999999999978,0.016186786149786685
0.575,0.6812499999999978,0.016081860420889785
0.576,0.6819999999999978,0.015978011353799088
0.577,0.6827499999999979,0.015875226649616186
0.578,0.6834999999999979,0.015773494110848232
0.579,0.6842499999999979,0.01567280164272697
0.58,0.6849999999999979,0.015573137254420097
0.581,0.685749999999998,0.01547448906013809
0.582,0.686499999999998,0.015376845280140057
0.583,0.687249999999998,0.015280194241641523
0.584,0.6879999999999981,0.015184524379627667
0.585,0.6887499999999981,0.015089824237575065
0.586,0.6894999999999981,0.014996082468085196
0.587,0.6902499999999981,0.014903287833432755
0.588,0.6909999999999982,0.014811429206031908
0.589,0.6917499999999982,0.014720495568823641
0.59,0.6924999999999982,0.014630476015587
0.591,0.6932499999999983,0.014541359751177277
0.592,0.6939999999999983,0.014453136091694109
0.593,0.6947499999999983,0.0143657944645822
0.594,0.6954999999999983,0.014279324408667533
0.595,0.6962499999999984,0.014193715574131724
0.596,0.6969999999999984,0.014108957722427373
0.597,0.6977499999999984,0.014025040726136716
0.598,0.6984999999999985,0.013941954568776393
0.599,0.6992499999999985,0.013859689344550681
0.6,0.6999999999999985,0.013778235258055646
0.601,0.7007499999999985,0.013697582623936583
0.602,0.7014999999999986,0.013617721866500967
0.603,0.7022499999999986,0.013538643519289281
0.604,0.7029999999999986,0.013460338224605753
0.605,0.7037499999999987,0.013382796733011175
0.606,0.7044999999999987,0.01330600990277981
0.607,0.7052499999999987,0.013229968699322421
0.608,0.7059999999999987,0.013154664194577288
0.609,0.7067499999999988,0.013080087566371044
0.61,0.7074999999999988,0.013006230097751245
0.611,0.7082499999999988,0.012933083176292257
0.612,0.7089999999999989,0.01286063829337624
0.613,0.7097499999999989,0.012788887043450804
0.614,0.7104999999999989,0.01271782112326491
0.615,0.7112499999999989,0.01264743233108457
0.616,0.711999999999999,0.012577712565889645
0.617,0.712749999999999,0.012508653826553355
0.618,0.713499999999999,0.01244024821100568
0.619,0.714249999999999,0.012372487915381973
0.62,0.7149999999999991,0.01230536523315811
0.621,0.7157499999999991,0.012238872554273278
0.622,0.7164999999999991,0.012173002364241584
0.623,0.7172499999999992,0.012107747243253579
0.624,0.7179999999999992,0.012043099865268796
0.625,0.7187499999999992,0.011979052997100205
0.626,0.7194999999999993,0.011915599497491623
0.627,0.7202499999999993,0.011852732316189073
0.628,0.7209999999999993,0.011790444493006765
0.629,0.7217499999999993,0.011728729156888794
0.63,0.7224999999999994,0.011667579524967144
0.631,0.7232499999999994,0.011606988901616953
0.632,0.7239999999999994,0.011546950677509597
0.633,0.7247499999999995,0.011487458328664421
0.634,0.7254999999999995,0.011428505415499703
0.635,0.7262499999999995,0.011370085581883564
0.636,0.7269999999999995,0.011312192554185287
0.637,0.7277499999999996,0.011254820140327762
0.638,0.7284999999999996,0.011197962228841528
0.639,0.7292499999999996,0.011141612787920897
0.64,0.7299999999999996,0.011085765864482684
0.641,0.7307499999999997,0.01103041558322801
0.642,0.7314999999999997,0.010975556145707555
0.643,0.7322499999999997,0.010921181829390732
0.644,0.7329999999999998,0.010867286986739097
0.645,0.7337499999999998,0.010813866044284484
0.646,0.7344999999999998,0.010760913501712002
0.647,0.7352499999999998,0.010708423930948417
0.648,0.7359999999999999,0.010656391975256044
0.649,0.7367499999999999,0.010604812348332597
0.65,0.7374999999999999,0.010553679833417151
0.651,0.73825,0.010502989282402383
0.652,0.739,0.010452735614953551
0.653,0.73975,0.01040291381763421
0.654,0.7405,0.010353518943038938
0.655,0.7412500000000001,0.010304546108933235
0.656,0.7420000000000001,0.010255990497400787
0.657,0.7427500000000001,0.010207847353998253
0.658,0.7435000000000002,0.010160111986917582
0.659,0.7442500000000002,0.010112779766156231
0.66,0.7450000000000002,0.010065846122695149
0.661,0.7457500000000002,0.010019306547684778
0.662,0.7465000000000003,0.00997315659163911
0.663,0.7472500000000003,0.009927391863637898
0.664,0.7480000000000003,0.00988200803053707
0.665,0.7487500000000004,0.009837000816187408
0.666,0.7495000000000004,0.00979236600066162
0.667,0.7502500000000004,0.00974809941948969
0.668,0.7510000000000004,0.0097041969629027
0.669,0.7517500000000005,0.009660654575085102
0.67,0.7525000000000005,0.009617468253435374
0.671,0.7532500000000005,0.009574634047835241
0.672,0.7540000000000006,0.009532148059927283
0.673,0.7547500000000006,0.009490006442401083
0.674,0.7555000000000006,0.009448205398287862
0.675,0.7562500000000006,0.009406741180263509
0.676,0.7570000000000007,0.009365610089960133
0.677,0.7577500000000007,0.009324808477285985
0.678,0.7585000000000007,0.009284332739753862
0.679,0.7592500000000008,0.009244179321817779
0.68,0.7600000000000008,0.009204344714218077
0.681,0.7607500000000008,0.009164825453334795
0.682,0.7615000000000008,0.009125618120549309
0.683,0.7622500000000009,0.009086719341614181
0.684,0.7630000000000009,0.009048125786031189
0.685,0.7637500000000009,0.009009834166437497
0.686,0.764500000000001,0.008971841237999822
0.687,0.765250000000001,0.008934143797816735
0.688,0.766000000000001,0.008896738684328796
0.689,0.766750000000001,0.008859622776736624
0.69,0.7675000000000011,0.008822792994426835
0.691,0.7682500000000011,0.008786246296405696
0.692,0.7690000000000011,0.008749979680740497
0.693,0.7697500000000012,0.008713990184008556
0.694,0.7705000000000012,0.008678274880753796
0.695,0.7712500000000012,0.008642830882950793
0.696,0.7720000000000012,0.008607655339476286
0.697,0.7727500000000013,0.008572745435587975
0.698,0.7735000000000013,0.008538098392410626
0.699,0.7742500000000013,0.008503711466429406
0.7,0.7750000000000014,0.008469581948990307
0.701,0.7757500000000014,0.00843570716580759
0.702,0.7765000000000014,0.008402084476478291
0.703,0.7772500000000014,0.008368711274003515
0.704,0.7780000000000015,0.008335584984316635
0.705,0.7787500000000015,0.008302703065818207
0.706,0.7795000000000015,0.008270063008917472
0.707,0.7802500000000016,0.008237662335580598
0.708,0.7810000000000016,0.008205498598885252
0.709,0.7817500000000016,0.008173569382581736
0.71,0.7825000000000016,0.008141872300660435
0.711,0.7832500000000017,0.008110404996925433
0.712,0.7840000000000017,0.008079165144574504
0.713,0.7847500000000017,0.00804815044578508
0.714,0.7855000000000018,0.008017358631306287
0.715,0.7862500000000018,0.00798678746005696
0.716,0.7870000000000018,0.007956434718729574
0.717,0.7877500000000018,0.007926298221399855
0.718,0.7885000000000019,0.007896375809142292
0.719,0.7892500000000019,0.00786666534965115
0.72,0.7900000000000019,0.007837164736867117
0.721,0.790750000000002,0.007807871890609552
0.722,0.791500000000002,0.007778784756213936
0.723,0.792250000000002,0.007749901304174897
0.724,0.793000000000002,0.007721219529794418
0.725,0.7937500000000021,0.007692737452835205
0.726,0.7945000000000021,0.007664453117179337
0.727,0.7952500000000021,0.007636364590491773
0.728,0.7960000000000022,0.0076084699638890585
0.729,0.7967500000000022,0.007580767351612797
0.73,0.7975000000000022,0.007553254890708058
0.731,0.7982500000000022,0.007525930740706566
0.732,0.7990000000000023,0.007498793083314539
0.733,0.7997500000000023,0.0074718401221051806
0.734,0.8005000000000023,0.007445070082215885
0.735,0.8012500000000023,0.00741848121004976
0.736,0.8020000000000024,0.00739207177298172
0.737,0.8027500000000024,0.007365840059068929
0.738,0.8035000000000024,0.007339784376765565
0.739,0.8042500000000025,0.007313903054641774
0.74,0.8050000000000025,0.007288194441106968
0.741,0.8057500000000025,0.007262656904137077
0.742,0.8065000000000025,0.007237288831005967
0.743,0.8072500000000026,0.007212088628020849
0.744,0.8080000000000026,0.007187054720261654
0.745,0.8087500000000026,0.007162185551324196
0.746,0.8095000000000027,0.007137479583067333
0.747,0.8102500000000027,0.007112935295363734
0.748,0.8110000000000027,0.0070885511858544414
0.749,0.8117500000000027,0.007064325769707128
0.75,0.8125000000000028,0.007040257579377873
0.751,0.8132500000000028,0.007016345164376492
0.752,0.8140000000000028,0.006992587091035493
0.753,0.8147500000000029,0.006968981942282265
0.754,0.8155000000000029,0.006945528317414823
0.755,0.8162500000000029,0.006922224831880847
0.756,0.817000000000003,0.006899070117059938
0.757,0.817750000000003,0.0068760628200491974
0.758,0.818500000000003,0.006853201603451958
0.759,0.819250000000003,0.0068304851451696375
0.76,0.8200000000000031,0.006807912138196703
0.761,0.8207500000000031,0.006785481290418657
0.762,0.8215000000000031,0.006763191324413054
0.763,0.8222500000000031,0.006741040977253407
0.764,0.8230000000000032,0.006719029000316026
0.765,0.8237500000000032,0.006697154159089794
0.766,0.8245000000000032,0.006675415232988549
0.767,0.8252500000000033,0.006653811015166461
0.768,0.8260000000000033,0.006632340312336019
0.769,0.8267500000000033,0.00661100194458869
0.77,0.8275000000000033,0.0065897947452183275
0.771,0.8282500000000034,0.006568717560547013
0.772,0.8290000000000034,0.006547769249753588
0.773,0.8297500000000034,0.006526948684704742
0.774,0.8305000000000035,0.006506254749788415
0.775,0.8312500000000035,0.006485686341749772
0.776,0.8320000000000035,0.0064652423695295835
0.777,0.8327500000000035,0.00644492175410491
0.778,0.8335000000000036,0.006424723428332169
0.779,0.8342500000000036,0.006404646336792469
0.78,0.8350000000000036,0.006384689435639218
0.781,0.8357500000000037,0.006364851692447937
0.782,0.8365000000000037,0.006345132086068295
0.783,0.8372500000000037,0.006325529606478267
0.784,0.8380000000000037,0.006306043254640403
0.785,0.8387500000000038,0.006286672042360289
0.786,0.8395000000000038,0.006267414992146891
0.787,0.8402500000000038,0.0062482711370750454
0.788,0.8410000000000039,0.006229239520649965
0.789,0.8417500000000039,0.006210319196673558
0.79,0.8425000000000039,0.006191509229112865
0.791,0.8432500000000039,0.006172808691970233
0.792,0.844000000000004,0.006154216669155471
0.793,0.844750000000004,0.006135732254359802
0.794,0.845500000000004,0.006117354550931639
0.795,0.846250000000004,0.006099082671754144
0.796,0.8470000000000041,0.00608091573912449
0.797,0.8477500000000041,0.006062852884635012
0.798,0.8485000000000041,0.006044893249055855
0.799,0.8492500000000042,0.006027035982219445
0.8,0.8500000000000042,0.006009280242906562
0.801,0.8507500000000042,0.00599162519873403
0.802,0.8515000000000043,0.005974070026044026
0.803,0.8522500000000043,0.005956613909794947
0.804,0.8530000000000043,0.0059392560434538555
0.805,0.8537500000000043,0.005921995628890411
0.806,0.8545000000000044,0.005904831876272318
0.807,0.8552500000000044,0.00588776400396232
0.808,0.8560000000000044,0.005870791238416509
0.809,0.8567500000000045,0.005853912814084206
0.81,0.8575000000000045,0.005837127973309222
0.811,0.8582500000000045,0.005820435966232426
0.812,0.8590000000000045,0.005803836050695774
0.813,0.8597500000000046,0.0057873274921476925
0.814,0.8605000000000046,0.005770909563549656
0.815,0.8612500000000046,0.005754581545284326
0.816,0.8620000000000047,0.0057383427250646685
0.817,0.8627500000000047,0.00572219239784455
0.818,0.8635000000000047,0.005706129865730533
0.819,0.8642500000000047,0.005690154437894904
0.82,0.8650000000000048,0.005674265430489836
0.821,0.8657500000000048,0.005658462166562864
0.822,0.8665000000000048,0.005642743975973433
0.823,0.8672500000000049,0.005627110195310606
0.824,0.8680000000000049,0.005611560167812099
0.825,0.8687500000000049,0.005596093243284056
0.826,0.8695000000000049,0.0055807087780223585
0.827,0.870250000000005,0.005565406134734649
0.828,0.871000000000005,0.005550184682463724
0.829,0.871750000000005,0.005535043796511763
0.83,0.872500000000005,0.005519982858365691
0.831,0.8732500000000051,0.005505001255623587
0.832,0.8740000000000051,0.005490098381922021
0.833,0.8747500000000051,0.005475273636864467
0.834,0.8755000000000052,0.005460526425950615
0.835,0.8762500000000052,0.005445856160506635
0.836,0.8770000000000052,0.005431262257616573
0.837,0.8777500000000052,0.0054167441400544
0.838,0.8785000000000053,0.005402301236217155
0.839,0.8792500000000053,0.005387932980059004
0.84,0.8800000000000053,0.0053736388110260935
0.841,0.8807500000000054,0.005359418173992325
0.842,0.8815000000000054,0.0053452705191960465
0.843,0.8822500000000054,0.005331195302177516
0.844,0.8830000000000054,0.0053171919837172454
0.845,0.8837500000000055,0.005303260029775131
0.846,0.8845000000000055,0.005289398911430487
0.847,0.8852500000000055,0.005275608104822818
0.848,0.8860000000000056,0.005261887091093306
0.849,0.8867500000000056,0.005248235356327277
0.85,0.8875000000000056,0.0052346523914972715
0.851,0.8882500000000056,0.005221137692406813
0.852,0.8890000000000057,0.005207690759635203
0.853,0.8897500000000057,0.005194311098482729
0.854,0.8905000000000057,0.0051809982189168075
0.855,0.8912500000000058,0.005167751635518705
0.856,0.8920000000000058,0.005154570867431096
0.857,0.8927500000000058,0.005141455438306214
0.858,0.8935000000000058,0.0051284048762546275
0.859,0.8942500000000059,0.005115418713794881
0.86,0.8950000000000059,0.005102496487803601
0.861,0.8957500000000059,0.005089637739466413
0.862,0.896500000000006,0.005076842014229352
0.863,0.897250000000006,0.005064108861750974
0.864,0.898000000000006,0.005051437835855155
0.865,0.898750000000006,0.005038828494484393
0.866,0.8995000000000061,0.0050262803996537625
0.867,0.9002500000000061,0.0050137931174055045
0.868,0.9010000000000061,0.0050013662177641055
0.869,0.9017500000000062,0.004988999274692096
0.87,0.9025000000000062,0.004976691866046282
0.871,0.9032500000000062,0.00496444357353458
0.872,0.9040000000000062,0.004952253982673488
0.873,0.9047500000000063,0.0049401226827460315
0.874,0.9055000000000063,0.004928049266760187
0.875,0.9062500000000063,0.004916033331407985
0.876,0.9070000000000064,0.004904074477024997
0.877,0.9077500000000064,0.0048921723075504575
0.878,0.9085000000000064,0.004880326430487747
0.879,0.9092500000000064,0.004868536456865594
0.88,0.9100000000000065,0.004856802001199492
0.881,0.9107500000000065,0.004845122681453859
0.882,0.9115000000000065,0.004833498119004534
0.883,0.9122500000000066,0.004821927938601783
0.884,0.9130000000000066,0.004810411768333772
0.885,0.9137500000000066,0.004798949239590497
0.886,0.9145000000000066,0.004787539987028161
0.887,0.9152500000000067,0.004776183648534063
0.888,0.9160000000000067,0.004764879865191765
0.889,0.9167500000000067,0.004753628281246869
0.89,0.9175000000000068,0.004742428544073168
0.891,0.9182500000000068,0.004731280304139149
0.892,0.9190000000000068,0.004720183214975027
0.893,0.9197500000000068,0.004709136933140068
0.894,0.9205000000000069,0.004698141118190405
0.895,0.9212500000000069,0.004687195432647229
0.896,0.9220000000000069,0.00467629954196537
0.897,0.922750000000007,0.004665453114502283
0.898,0.923500000000007,0.004654655821487344
0.899,0.924250000000007,0.004643907336991604
0.9,0.925000000000007,0.00463320733789796
0.901,0.9257500000000071,0.004622555503871487
0.902,0.9265000000000071,0.004611951517330418
0.903,0.9272500000000071,0.004601395063417196
0.904,0.9280000000000072,0.004590885829970068
0.905,0.9287500000000072,0.004580423507495018
0.906,0.9295000000000072,0.004570007789137909
0.907,0.9302500000000072,0.004559638370657079
0.908,0.9310000000000073,0.004549314950396274
0.909,0.9317500000000073,0.004539037229257789
0.91,0.9325000000000073,0.004528804910676143
0.911,0.9332500000000074,0.004518617700591809
0.912,0.9340000000000074,0.0045084753074255135
0.913,0.9347500000000074,0.0044983774420526285
0.914,0.9355000000000074,0.00448832381777807
0.915,0.9362500000000075,0.004478314150311316
0.916,0.9370000000000075,0.004468348157741844
0.917,0.9377500000000075,0.004458425560514873
0.918,0.9385000000000076,0.00444854608140724
0.919,0.9392500000000076,0.004438709445503758
0.92,0.9400000000000076,0.004428915380173745
0.921,0.9407500000000076,0.00441916361504785
0.922,0.9415000000000077,0.004409453881995165
0.923,0.9422500000000077,0.004399785915100596
0.924,0.9430000000000077,0.004390159450642514
0.925,0.9437500000000077,0.004380574227070666
0.926,0.9445000000000078,0.004371029984984343
0.927,0.9452500000000078,0.004361526467110785
0.928,0.9460000000000078,0.004352063418283911
0.929,0.9467500000000079,0.004342640585423205
0.93,0.9475000000000079,0.004333257717512876
0.931,0.9482500000000079,0.004323914565581344
0.932,0.949000000000008,0.004314610882680842
0.933,0.949750000000008,0.004305346423867332
0.934,0.950500000000008,0.004296120946180662
0.935,0.951250000000008,0.00428693420862486
0.936,0.9520000000000081,0.004277785972148812
0.937,0.9527500000000081,0.004268675999626978
0.938,0.9535000000000081,0.004259604055840527
0.939,0.9542500000000081,0.004250569907458521
0.94,0.9550000000000082,0.0042415733230193875
0.941,0.9557500000000082,0.0042326140729126716
0.942,0.9565000000000082,0.00422369192936084
0.943,0.9572500000000083,0.0042148066664014355
0.944,0.9580000000000083,0.004205958059869411
0.945,0.9587500000000083,0.00419714588737953
0.946,0.9595000000000083,0.0041883699283092185
0.947,0.9602500000000084,0.004179629963781337
0.948,0.9610000000000084,0.004170925776647391
0.949,0.9617500000000084,0.004162257151470741
0.95,0.9625000000000085,0.00415362387451014
0.951,0.9632500000000085,0.004145025733703359
0.952,0.9640000000000085,0.004136462518651074
0.953,0.9647500000000085,0.004127934020600882
0.954,0.9655000000000086,0.004119440032431532
0.955,0.9662500000000086,0.004110980348637272
0.956,0.9670000000000086,0.004102554765312502
0.957,0.9677500000000087,0.004094163080136451
0.958,0.9685000000000087,0.0040858050923580636
0.959,0.9692500000000087,0.004077480602781194
0.96,0.9700000000000087,0.004069189413749702
0.961,0.9707500000000088,0.004060931329133016
0.962,0.9715000000000088,0.0040527061543115805
0.963,0.9722500000000088,0.004044513696162683
0.964,0.9730000000000089,0.004036353763046313
0.965,0.9737500000000089,0.004028226164791121
0.966,0.9745000000000089,0.004020130712680842
0.967,0.9752500000000089,0.004012067219440418
0.968,0.976000000000009,0.004004035499222625
0.969,0.976750000000009,0.0039960353675947136
0.97,0.977500000000009,0.003988066641525179
0.971,0.9782500000000091,0.003980129139370764
0.972,0.9790000000000091,0.003972222680863502
0.973,0.9797500000000091,0.003964347087097919
0.974,0.9805000000000091,0.00395650218051849
0.975,0.9812500000000092,0.0039486877849070345
0.976,0.9820000000000092,0.003940903725370509
0.977,0.9827500000000092,0.0039331498283286526
0.978,0.9835000000000093,0.0039254259215019405
0.979,0.9842500000000093,0.003917731833899568
0.98,0.9850000000000093,0.00391006739580782
0.981,0.9857500000000093,0.0039024324387780807
0.982,0.9865000000000094,0.003894826795615508
0.983,0.9872500000000094,0.003887250300367434
0.984,0.9880000000000094,0.003879702788312095
0.985,0.9887500000000095,0.003872184095947362
0.986,0.9895000000000095,0.003864694060979834
0.987,0.9902500000000095,0.003857232522313625
0.988,0.9910000000000095,0.0038497993200396208
0.989,0.9917500000000096,0.003842394295424878
0.99,0.9925000000000096,0.003835017290901771
0.991,0.9932500000000096,0.0038276681500576393
0.992,0.9940000000000097,0.0038203467176242956
0.993,0.9947500000000097,0.00381305283946784
0.994,0.9955000000000097,0.003805786362578445
0.995,0.9962500000000097,0.0037985471350602262
0.996,0.9970000000000098,0.00379133500612136
0.997,0.9977500000000098,0.0037841498260642037
0.998,0.9985000000000098,0.003776991446275496
0.999,0.9992500000000099,0.003769859719216756
1.0,1.0000000000000098,0.003762754498414733


==> csv/regularization/phase_space_alpha_0.01.txt <==
0.0,0.25,0.25
0.001,0.25075,0.2495001381310205
0.002,0.25149999999999995,0.249000553325819
0.003,0.2522499999999999,0.24850124679104216
0.004,0.2529999999999999,0.24800221973873737
0.005,0.25374999999999986,0.24750347338636883
0.006,0.25449999999999984,0.24700500895683297
0.007,0.2552499999999998,0.2465068276784742
0.008,0.2559999999999998,0.24600893078510003
0.009,0.25674999999999976,0.24551131951599664
0.01,0.25749999999999973,0.24501399511594377
0.011,0.2582499999999997,0.2445169588352299
0.012,0.2589999999999997,0.24402021192966697
0.013,0.25974999999999965,0.24352375566060513
0.014,0.2604999999999996,0.24302759129494736
0.015,0.2612499999999996,0.24253172010516363
0.016,0.26199999999999957,0.24203614336930546
0.017,0.26274999999999954,0.2415408623710197
0.018,0.2634999999999995,0.24104587839956254
0.019,0.2642499999999995,0.24055119274981335
0.02,0.26499999999999946,0.24005680672228802
0.021,0.26574999999999943,0.2395627216231524
0.022,0.2664999999999994,0.23906893876423557
0.023,0.2672499999999994,0.23857545946304287
0.024,0.26799999999999935,0.2380822850427684
0.025,0.2687499999999993,0.23758941683230805
0.026,0.2694999999999993,0.23709685616627152
0.027,0.27024999999999927,0.23660460438499475
0.028,0.27099999999999924,0.23611266283455185
0.029,0.2717499999999992,0.23562103286676683
0.03,0.2724999999999992,0.23512971583922512
0.031,0.27324999999999916,0.23463871311528506
0.032,0.27399999999999913,0.23414802606408863
0.033,0.2747499999999991,0.23365765606057276
0.034,0.2754999999999991,0.23316760448547966
0.035,0.27624999999999905,0.2326778727253671
0.036,0.276999999999999,0.23218846217261893
0.037,0.277749999999999,0.23169937422545442
0.038,0.27849999999999897,0.23121061028793832
0.039,0.27924999999999894,0.23072217176998983
0.04,0.2799999999999989,0.230234060087392
0.041,0.2807499999999989,0.22974627666180017
0.042,0.28149999999999886,0.22925882292075084
0.043,0.28224999999999884,0.22877170029766952
0.044,0.2829999999999988,0.22828491023187897
0.045,0.2837499999999988,0.22779845416860658
0.046,0.28449999999999875,0.22731233355899189
0.047,0.2852499999999987,0.22682654986009348
0.048,0.2859999999999987,0.22634110453489575
0.049,0.2867499999999987,0.22585599905231513
0.05,0.28749999999999865,0.2253712348872064
0.051,0.2882499999999986,0.2248868135203681
0.052,0.2889999999999986,0.22440273643854813
0.053,0.28974999999999856,0.22391900513444873
0.054,0.29049999999999854,0.22343562110673115
0.055,0.2912499999999985,0.22295258586001987
0.056,0.2919999999999985,0.22246990090490681
0.057,0.29274999999999846,0.22198756775795458
0.058,0.29349999999999843,0.22150558794170006
0.059,0.2942499999999984,0.2210239629846569
0.06,0.2949999999999984,0.22054269442131824
0.061,0.29574999999999835,0.22006178379215852
0.062,0.2964999999999983,0.21958123264363527
0.063,0.2972499999999983,0.21910104252819043
0.064,0.29799999999999827,0.21862121500425089
0.065,0.29874999999999824,0.21814175163622915
0.066,0.2994999999999982,0.21766265399452317
0.067,0.3002499999999982,0.21718392365551603
0.068,0.30099999999999816,0.21670556220157478
0.069,0.30174999999999813,0.21622757122104935
0.07,0.3024999999999981,0.2157499523082706
0.071,0.3032499999999981,0.21527270706354806
0.072,0.30399999999999805,0.2147958370931673
0.073,0.304749999999998,0.21431934400938646
0.074,0.305499999999998,0.21384322943043277
0.075,0.30624999999999797,0.21336749498049828
0.076,0.30699999999999794,0.21289214228973521
0.077,0.3077499999999979,0.2124171729942506
0.078,0.3084999999999979,0.21194258873610083
0.079,0.30924999999999786,0.21146839116328506
0.08,0.30999999999999783,0.21099458192973886
0.081,0.3107499999999978,0.21052116269532647
0.082,0.3114999999999978,0.21004813512583342
0.083,0.31224999999999775,0.2095755008929578
0.084,0.3129999999999977,0.20910326167430124
0.085,0.3137499999999977,0.20863141915335986
0.086,0.31449999999999767,0.20815997501951355
0.087,0.31524999999999764,0.20768893096801583
0.088,0.3159999999999976,0.2072182886999822
0.089,0.3167499999999976,0.2067480499223785
0.09,0.31749999999999756,0.20627821634800828
0.091,0.31824999999999753,0.20580878969549987
0.092,0.3189999999999975,0.20533977168929252
0.093,0.3197499999999975,0.20487116405962225
0.094,0.32049999999999745,0.20440296854250653
0.095,0.3212499999999974,0.2039351868797291
0.096,0.3219999999999974,0.20346782081882342
0.097,0.3227499999999974,0.20300087211305565
0.098,0.32349999999999735,0.20253434252140734
0.099,0.3242499999999973,0.20206823380855687
0.1,0.3249999999999973,0.20160254774486064
0.101,0.32574999999999726,0.20113728610633336
0.102,0.32649999999999724,0.20067245067462752
0.103,0.3272499999999972,0.20020804323701263
0.104,0.3279999999999972,0.1997440655863531
0.105,0.32874999999999716,0.19928051952108594
0.106,0.32949999999999713,0.19881740684519728
0.107,0.3302499999999971,0.19835472936819856
0.108,0.3309999999999971,0.19789248890510164
0.109,0.33174999999999705,0.1974306872763933
0.11,0.332499999999997,0.19696932630800895
0.111,0.333249999999997,0.19650840783130558
0.112,0.33399999999999697,0.1960479336830338
0.113,0.33474999999999694,0.19558790570530937
0.114,0.3354999999999969,0.19512832574558353
0.115,0.3362499999999969,0.19466919565661286
0.116,0.33699999999999686,0.1942105172964282
0.117,0.33774999999999683,0.19375229252830253
0.118,0.3384999999999968,0.19329452322071863
0.119,0.3392499999999968,0.19283721124733494
0.12,0.33999999999999675,0.19238035848695156
0.121,0.3407499999999967,0.19192396682347476
0.122,0.3414999999999967,0.1914680381458807
0.123,0.34224999999999667,0.19101257434817853
0.124,0.34299999999999664,0.1905575773293724
0.125,0.3437499999999966,0.1901030489934225
0.126,0.3444999999999966,0.18964899124920548
0.127,0.34524999999999656,0.1891954060104737
0.128,0.34599999999999653,0.18874229519581365
0.129,0.3467499999999965,0.18828966072860354
0.13,0.3474999999999965,0.18783750453696973
0.131,0.34824999999999645,0.18738582855374247
0.132,0.3489999999999964,0.18693463471641047
0.133,0.3497499999999964,0.18648392496707467
0.134,0.35049999999999637,0.1860337012524011
0.135,0.35124999999999634,0.1855839655235723
0.136,0.3519999999999963,0.18513471973623855
0.137,0.3527499999999963,0.18468596585046743
0.138,0.35349999999999626,0.18423770583069254
0.139,0.35424999999999623,0.1837899416456616
0.14,0.3549999999999962,0.18334267526838294
0.141,0.3557499999999962,0.1828959086760715
0.142,0.35649999999999615,0.18244964385009338
0.143,0.3572499999999961,0.18200388277590973
0.144,0.3579999999999961,0.18155862744301932
0.145,0.35874999999999607,0.18111387984490016
0.146,0.35949999999999604,0.18066964197895016
0.147,0.360249999999996,0.18022591584642664
0.148,0.360999999999996,0.17978270345238465
0.149,0.36174999999999596,0.17934000680561443
0.15,0.36249999999999594,0.17889782791857778
0.151,0.3632499999999959,0.1784561688073431
0.152,0.3639999999999959,0.17801503149151976
0.153,0.36474999999999586,0.17757441799419071
0.154,0.36549999999999583,0.17713433034184492
0.155,0.3662499999999958,0.17669477056430777
0.156,0.3669999999999958,0.1762557406946709
0.157,0.36774999999999575,0.17581724276922078
0.158,0.3684999999999957,0.1753792788273662
0.159,0.3692499999999957,0.1749418509115645
0.16,0.36999999999999567,0.17450496106724683
0.161,0.37074999999999564,0.174068611342742
0.162,0.3714999999999956,0.17363280378919974
0.163,0.3722499999999956,0.1731975404605121
0.164,0.37299999999999556,0.1727628234132342
0.165,0.37374999999999553,0.17232865470650366
0.166,0.3744999999999955,0.17189503640195886
0.167,0.3752499999999955,0.17146197056365603
0.168,0.37599999999999545,0.17102945925798518
0.169,0.3767499999999954,0.17059750455358497
0.17,0.3774999999999954,0.1701661085212562
0.171,0.37824999999999537,0.16973527323387422
0.172,0.37899999999999534,0.1693050007663003
0.173,0.3797499999999953,0.1688752931952915
0.174,0.3804999999999953,0.16844615259940968
0.175,0.38124999999999526,0.16801758105892908
0.176,0.38199999999999523,0.16758958065574298
0.177,0.3827499999999952,0.16716215347326882
0.178,0.3834999999999952,0.16673530159635236
0.179,0.38424999999999515,0.16630902711117068
0.18,0.3849999999999951,0.16588333210513387
0.181,0.3857499999999951,0.16545821866678553
0.182,0.38649999999999507,0.16503368888570216
0.183,0.38724999999999504,0.1646097448523913
0.184,0.387999999999995,0.1641863886581884
0.185,0.388749999999995,0.1637636223951528
0.186,0.38949999999999496,0.16334144815596208
0.187,0.39024999999999493,0.16291986803380556
0.188,0.3909999999999949,0.16249888412227645
0.189,0.3917499999999949,0.16207849851526296
0.19,0.39249999999999485,0.16165871330683795
0.191,0.3932499999999948,0.1612395305911478
0.192,0.3939999999999948,0.1608209524622996
0.193,0.39474999999999477,0.1604029810142478
0.194,0.39549999999999474,0.15998561834067893
0.195,0.3962499999999947,0.15956886653489585
0.196,0.3969999999999947,0.15915272768970046
0.197,0.39774999999999466,0.15873720389727525
0.198,0.39849999999999464,0.15832229724906377
0.199,0.3992499999999946,0.15790800983565018
0.2,0.3999999999999946,0.1574943437466371
0.201,0.40074999999999456,0.15708130107052284
0.202,0.40149999999999453,0.15666888389457737
0.203,0.4022499999999945,0.15625709430471685
0.204,0.4029999999999945,0.15584593438537758
0.205,0.40374999999999445,0.1554354062193884
0.206,0.4044999999999944,0.15502551188784208
0.207,0.4052499999999944,0.15461625346996588
0.208,0.40599999999999437,0.15420763304299057
0.209,0.40674999999999434,0.1537996526820189
0.21,0.4074999999999943,0.15339231445989238
0.211,0.4082499999999943,0.15298562044705769
0.212,0.40899999999999426,0.15257957271143144
0.213,0.40974999999999423,0.15217417331826427
0.214,0.4104999999999942,0.1517694243300037
0.215,0.4112499999999942,0.1513653278061562
0.216,0.41199999999999415,0.150961885803148
0.217,0.4127499999999941,0.15055910037418505
0.218,0.4134999999999941,0.150156973569112
0.219,0.41424999999999407,0.14975550743427013
0.22,0.41499999999999404,0.14935470401235446
0.221,0.415749999999994,0.14895456534226975
0.222,0.416499999999994,0.14855509345898582
0.223,0.41724999999999396,0.14815629039339154
0.224,0.41799999999999393,0.1477581581721485
0.225,0.4187499999999939,0.1473606988175432
0.226,0.4194999999999939,0.146963914347339
0.227,0.42024999999999385,0.14656780677462644
0.228,0.4209999999999938,0.1461723781076736
0.229,0.4217499999999938,0.14577763034977498
0.23,0.42249999999999377,0.1453835654990998
0.231,0.42324999999999374,0.14499018554853976
0.232,0.4239999999999937,0.14459749248555565
0.233,0.4247499999999937,0.14420548829202326
0.234,0.42549999999999366,0.1438141749440791
0.235,0.42624999999999363,0.1434235544119647
0.236,0.4269999999999936,0.14303362865987052
0.237,0.4277499999999936,0.14264439964577946
0.238,0.42849999999999355,0.14225586932130924
0.239,0.4292499999999935,0.1418680396315547
0.24,0.4299999999999935,0.1414809125149289
0.241,0.43074999999999347,0.14109448990300422
0.242,0.43149999999999344,0.14070877372035245
0.243,0.4322499999999934,0.14032376588438472
0.244,0.4329999999999934,0.13993946830519066
0.245,0.43374999999999336,0.13955588288537718
0.246,0.43449999999999334,0.13917301151990685
0.247,0.4352499999999933,0.13879085609593578
0.248,0.4359999999999933,0.13840941849265095
0.249,0.43674999999999325,0.1380287005811075
0.25,0.4374999999999932,0.13764870422406544
0.251,0.4382499999999932,0.13726943127582597
0.252,0.4389999999999932,0.13689088358206766
0.253,0.43974999999999315,0.1365130629796823
0.254,0.4404999999999931,0.13613597129661045
0.255,0.4412499999999931,0.13575961035167688
0.256,0.44199999999999307,0.13538398195442572
0.257,0.44274999999999304,0.13500908790495542
0.258,0.443499999999993,0.13463492999375376
0.259,0.444249999999993,0.1342615100015325
0.26,0.44499999999999296,0.1338888296990622
0.261,0.44574999999999293,0.13351689084700685
0.262,0.4464999999999929,0.13314569519575847
0.263,0.4472499999999929,0.1327752444852719
0.264,0.44799999999999285,0.13240554044489933
0.265,0.4487499999999928,0.13203658479322533
0.266,0.4494999999999928,0.1316683792379016
0.267,0.45024999999999277,0.131300925475482
0.268,0.45099999999999274,0.13093422519125789
0.269,0.4517499999999927,0.1305682800590935
0.27,0.4524999999999927,0.13020309174126155
0.271,0.45324999999999266,0.1298386618882793
0.272,0.45399999999999263,0.1294749921387448
0.273,0.4547499999999926,0.12911208411917335
0.274,0.4554999999999926,0.12874993944383456
0.275,0.45624999999999255,0.12838855971458976
0.276,0.4569999999999925,0.12802794652072969
0.277,0.4577499999999925,0.12766810143881294
0.278,0.45849999999999247,0.12730902603250455
0.279,0.45924999999999244,0.12695072185241557
0.28,0.4599999999999924,0.12659319043594278
0.281,0.4607499999999924,0.1262364333071094
0.282,0.46149999999999236,0.12588045197640618
0.283,0.46224999999999233,0.1255252479406332
0.284,0.4629999999999923,0.1251708226827426
0.285,0.4637499999999923,0.12481717767168178
0.286,0.46449999999999225,0.1244643143622377
0.287,0.4652499999999922,0.12411223419488164
0.288,0.4659999999999922,0.12376093859561518
0.289,0.46674999999999217,0.12341042897581679
0.29,0.46749999999999214,0.12306070673208952
0.291,0.4682499999999921,0.1227117732461097
0.292,0.4689999999999921,0.12236362988447638
0.293,0.46974999999999206,0.12201627799856216
0.294,0.47049999999999204,0.12166971892436476
0.295,0.471249999999992,0.12132395398236
0.296,0.471999999999992,0.12097898447735571
0.297,0.47274999999999195,0.1206348116983469
0.298,0.4734999999999919,0.12029143691837217
0.299,0.4742499999999919,0.11994886139437133
0.3,0.4749999999999919,0.1196070863670443
0.301,0.47574999999999185,0.11926611306071142
0.302,0.4764999999999918,0.11892594268317497
0.303,0.4772499999999918,0.11858657642558221
0.304,0.47799999999999176,0.11824801546228977
0.305,0.47874999999999174,0.11791026095072961
0.306,0.4794999999999917,0.11757331403127629
0.307,0.4802499999999917,0.11723717582711586
0.308,0.48099999999999166,0.11690184744411652
0.309,0.48174999999999163,0.11656732997070046
0.31,0.4824999999999916,0.11623362447771761
0.311,0.4832499999999916,0.11590073201832105
0.312,0.48399999999999155,0.11556865362784406
0.313,0.4847499999999915,0.1152373903236788
0.314,0.4854999999999915,0.11490694310515696
0.315,0.48624999999999147,0.11457731295343199
0.316,0.48699999999999144,0.11424850083136333
0.317,0.4877499999999914,0.11392050768340237
0.318,0.4884999999999914,0.11359333443548031
0.319,0.48924999999999136,0.11326698199489803
0.32,0.48999999999999133,0.11294145125021776
0.321,0.4907499999999913,0.11261674307115686
0.322,0.4914999999999913,0.11229285830848353
0.323,0.49224999999999125,0.11196979779391451
0.324,0.4929999999999912,0.11164756234001498
0.325,0.4937499999999912,0.11132615274010037
0.326,0.49449999999999117,0.11100556976814045
0.327,0.49524999999999114,0.11068581417866544
0.328,0.4959999999999911,0.11036688670667431
0.329,0.4967499999999911,0.1100487880675454
0.33,0.49749999999999106,0.10973151895694896
0.331,0.49824999999999103,0.10941508005076238
0.332,0.498999999999991,0.10909947200498715
0.333,0.499749999999991,0.10878469545566863
0.334,0.500499999999991,0.10847075101881776
0.335,0.501249999999991,0.10815763929033521
0.336,0.501999999999991,0.10784536084593803
0.337,0.502749999999991,0.10753391624108845
0.338,0.5034999999999911,0.10722330601092524
0.339,0.5042499999999911,0.1069135306701974
0.34,0.5049999999999911,0.10660459071320035
0.341,0.5057499999999912,0.10629648661371452
0.342,0.5064999999999912,0.10598921882494641
0.343,0.5072499999999912,0.10568278777947221
0.344,0.5079999999999912,0.10537719388918387
0.345,0.5087499999999913,0.1050724375452376
0.346,0.5094999999999913,0.10476851911800515
0.347,0.5102499999999913,0.10446543895702742
0.348,0.5109999999999914,0.1041631973909707
0.349,0.5117499999999914,0.10386179472758547
0.35,0.5124999999999914,0.10356123125366788
0.351,0.5132499999999914,0.10326150723502371
0.352,0.5139999999999915,0.10296262291643499
0.353,0.5147499999999915,0.10266457852162922
0.354,0.5154999999999915,0.1023673742532513
0.355,0.5162499999999915,0.10207101029283798
0.356,0.5169999999999916,0.10177548680079501
0.357,0.5177499999999916,0.10148080391637697
0.358,0.5184999999999916,0.10118696175766967
0.359,0.5192499999999917,0.10089396042157531
0.36,0.5199999999999917,0.1006017999838003
0.361,0.5207499999999917,0.10031048049884561
0.362,0.5214999999999917,0.10002000199999998
0.363,0.5222499999999918,0.09973036449933571
0.364,0.5229999999999918,0.09944156798770708
0.365,0.5237499999999918,0.09915361243475158
0.366,0.5244999999999919,0.09886649778889371
0.367,0.5252499999999919,0.09858022397735143
0.368,0.5259999999999919,0.09829479090614547
0.369,0.526749999999992,0.09801019846011105
0.37,0.527499999999992,0.09772644650291243
0.371,0.528249999999992,0.09744353487706012
0.372,0.528999999999992,0.09716146340393067
0.373,0.5297499999999921,0.09688023188378926
0.374,0.5304999999999921,0.09659984009581468
0.375,0.5312499999999921,0.09632028779812718
0.376,0.5319999999999921,0.0960415747278189
0.377,0.5327499999999922,0.09576370060098688
0.378,0.5334999999999922,0.09548666511276858
0.379,0.5342499999999922,0.09521046793738032
0.38,0.5349999999999923,0.09493510872815789
0.381,0.5357499999999923,0.09466058711760007
0.382,0.5364999999999923,0.09438690271741461
0.383,0.5372499999999923,0.09411405511856666
0.384,0.5379999999999924,0.09384204389132988
0.385,0.5387499999999924,0.09357086858534004
0.386,0.5394999999999924,0.09330052872965106
0.387,0.5402499999999925,0.09303102383279357
0.388,0.5409999999999925,0.092762353382836
0.389,0.5417499999999925,0.09249451684744811
0.39,0.5424999999999925,0.09222751367396684
0.391,0.5432499999999926,0.09196134328946474
0.392,0.5439999999999926,0.09169600510082078
0.393,0.5447499999999926,0.09143149849479339
0.394,0.5454999999999927,0.09116782283809602
0.395,0.5462499999999927,0.09090497747747495
0.396,0.5469999999999927,0.09064296173978949
0.397,0.5477499999999927,0.0903817749320944
0.398,0.5484999999999928,0.09012141634172456
0.399,0.5492499999999928,0.08986188523638204
0.4,0.5499999999999928,0.08960318086422517
0.401,0.5507499999999929,0.08934530245395995
0.402,0.5514999999999929,0.0890882492149337
0.403,0.5522499999999929,0.08883202033723056
0.404,0.5529999999999929,0.0885766149917695
0.405,0.553749999999993,0.08832203233040405
0.406,0.554499999999993,0.0880682714860244
0.407,0.555249999999993,0.08781533157266132
0.408,0.555999999999993,0.08756321168559218
0.409,0.5567499999999931,0.08731191090144896
0.41,0.5574999999999931,0.08706142827832818
0.411,0.5582499999999931,0.08681176285590267
0.412,0.5589999999999932,0.08656291365553549
0.413,0.5597499999999932,0.08631487968039533
0.414,0.5604999999999932,0.08606765991557405
0.415,0.5612499999999933,0.08582125332820584
0.416,0.5619999999999933,0.08557565886758828
0.417,0.5627499999999933,0.08533087546530498
0.418,0.5634999999999933,0.08508690203535
0.419,0.5642499999999934,0.084843737474254
0.42,0.5649999999999934,0.08460138066121191
0.421,0.5657499999999934,0.0843598304582122
0.422,0.5664999999999935,0.08411908571016787
0.423,0.5672499999999935,0.08387914524504872
0.424,0.5679999999999935,0.08364000787401546
0.425,0.5687499999999935,0.0834016723915549
0.426,0.5694999999999936,0.08316413757561686
0.427,0.5702499999999936,0.08292740218775241
0.428,0.5709999999999936,0.08269146497325339
0.429,0.5717499999999937,0.08245632466129324
0.43,0.5724999999999937,0.08222197996506936
0.431,0.5732499999999937,0.0819884295819464
0.432,0.5739999999999937,0.08175567219360098
0.433,0.5747499999999938,0.08152370646616765
0.434,0.5754999999999938,0.08129253105038563
0.435,0.5762499999999938,0.08106214458174724
0.436,0.5769999999999939,0.08083254568064686
0.437,0.5777499999999939,0.08060373295253136
0.438,0.5784999999999939,0.08037570498805113
0.439,0.5792499999999939,0.08014846036321258
0.44,0.579999999999994,0.079921997639531
0.441,0.580749999999994,0.07969631536418491
0.442,0.581499999999994,0.07947141207017078
0.443,0.582249999999994,0.07924728627645884
0.444,0.5829999999999941,0.07902393648814975
0.445,0.5837499999999941,0.07880136119663171
0.446,0.5844999999999941,0.0785795588797387
0.447,0.5852499999999942,0.07835852800190904
0.448,0.5859999999999942,0.07813826701434486
0.449,0.5867499999999942,0.0779187743551721
0.45,0.5874999999999942,0.07770004844960102
0.451,0.5882499999999943,0.07748208771008748
0.452,0.5889999999999943,0.07726489053649435
0.453,0.5897499999999943,0.07704845531625389
0.454,0.5904999999999944,0.0768327804245301
0.455,0.5912499999999944,0.0766178642243819
0.456,0.5919999999999944,0.07640370506692629
0.457,0.5927499999999944,0.07619030129150223
0.458,0.5934999999999945,0.0759776512258346
0.459,0.5942499999999945,0.07576575318619835
0.46,0.5949999999999945,0.07555460547758334
0.461,0.5957499999999946,0.07534420639385873
0.462,0.5964999999999946,0.07513455421793824
0.463,0.5972499999999946,0.07492564722194493
0.464,0.5979999999999946,0.07471748366737664
0.465,0.5987499999999947,0.07451006180527107
0.466,0.5994999999999947,0.07430337987637128
0.467,0.6002499999999947,0.0740974361112909
0.468,0.6009999999999948,0.07389222873067947
0.469,0.6017499999999948,0.07368775594538787
0.47,0.6024999999999948,0.0734840159566334
0.471,0.6032499999999948,0.07328100695616498
0.472,0.6039999999999949,0.07307872712642814
0.473,0.6047499999999949,0.07287717464072987
0.474,0.6054999999999949,0.07267634766340328
0.475,0.606249999999995,0.07247624434997194
0.476,0.606999999999995,0.07227686284731424
0.477,0.607749999999995,0.07207820129382723
0.478,0.608499999999995,0.07188025781959019
0.479,0.6092499999999951,0.07168303054652803
0.48,0.6099999999999951,0.07148651758857419
0.481,0.6107499999999951,0.07129071705183324
0.482,0.6114999999999952,0.071095627034743
0.483,0.6122499999999952,0.07090124562823635
0.484,0.6129999999999952,0.07070757091590248
0.485,0.6137499999999952,0.07051460097414769
0.486,0.6144999999999953,0.07032233387235574
0.487,0.6152499999999953,0.07013076767304756
0.488,0.6159999999999953,0.06993990043204062
0.489,0.6167499999999954,0.0697497301986074
0.49,0.6174999999999954,0.06956025501563365
0.491,0.6182499999999954,0.0693714729197757
0.492,0.6189999999999954,0.0691833819416174
0.493,0.6197499999999955,0.06899598010582618
0.494,0.6204999999999955,0.06880926543130853
0.495,0.6212499999999955,0.06862323593136489
0.496,0.6219999999999956,0.06843788961384353
0.497,0.6227499999999956,0.0682532244812941
0.498,0.6234999999999956,0.06806923853111994
0.499,0.6242499999999956,0.06788592975573009
0.5,0.6249999999999957,0.06770329614269008
0.501,0.6257499999999957,0.06752133567487233
0.502,0.6264999999999957,0.06734004633060534
0.503,0.6272499999999958,0.06715942608382218
0.504,0.6279999999999958,0.0669794729042083
0.505,0.6287499999999958,0.06680018475734811
0.506,0.6294999999999958,0.06662155960487096
0.507,0.6302499999999959,0.06644359540459605
0.508,0.6309999999999959,0.0662662901106765
0.509,0.6317499999999959,0.06608964167374243
0.51,0.632499999999996,0.06591364804104308
0.511,0.633249999999996,0.0657383071565881
0.512,0.633999999999996,0.06556361696128755
0.513,0.634749999999996,0.06538957539309138
0.514,0.6354999999999961,0.06521618038712737
0.515,0.6362499999999961,0.06504342987583853
0.516,0.6369999999999961,0.06487132178911914
0.517,0.6377499999999962,0.06469985405444996
0.518,0.6384999999999962,0.0645290245970323
0.519,0.6392499999999962,0.06435883133992096
0.52,0.6399999999999962,0.06418927220415635
0.521,0.6407499999999963,0.06402034510889519
0.522,0.6414999999999963,0.06385204797154048
0.523,0.6422499999999963,0.06368437870787004
0.524,0.6429999999999964,0.06351733523216425
0.525,0.6437499999999964,0.06335091545733246
0.526,0.6444999999999964,0.06318511729503834
0.527,0.6452499999999964,0.06301993865582425
0.528,0.6459999999999965,0.06285537744923421
0.529,0.6467499999999965,0.06269143158393595
0.53,0.6474999999999965,0.06252809896784176
0.531,0.6482499999999966,0.06236537750822814
0.532,0.6489999999999966,0.06220326511185435
0.533,0.6497499999999966,0.062041759685079786
0.534,0.6504999999999966,0.06188085913398017
0.535,0.6512499999999967,0.061720561364462634
0.536,0.6519999999999967,0.06156086428237953
0.537,0.6527499999999967,0.06140176579364118
0.538,0.6534999999999968,0.061243263804327375
0.539,0.6542499999999968,0.06108535622079765
0.54,0.6549999999999968,0.0609280409498006
0.541,0.6557499999999968,0.06077131589858162
0.542,0.6564999999999969,0.060615178974989886
0.543,0.6572499999999969,0.06045962808758382
0.544,0.6579999999999969,0.06030466114573553
0.545,0.658749999999997,0.060150276059734054
0.546,0.659499999999997,0.05999647074088728
0.547,0.660249999999997,0.05984324310162287
0.548,0.660999999999997,0.05969059105558777
0.549,0.6617499999999971,0.059538512517746806
0.55,0.6624999999999971,0.05938700540447975
0.551,0.6632499999999971,0.05923606763367752
0.552,0.6639999999999971,0.059085697124836925
0.553,0.6647499999999972,0.05893589179915443
0.554,0.6654999999999972,0.058786649579618544
0.555,0.6662499999999972,0.058637968391101164
0.556,0.6669999999999973,0.05848984616044772
0.557,0.6677499999999973,0.058342280816566006
0.558,0.6684999999999973,0.05819527029051404
0.559,0.6692499999999973,0.05804881251558648
0.56,0.6699999999999974,0.05790290542740022
0.561,0.6707499999999974,0.057757546963978404
0.562,0.6714999999999974,0.057612735065833615
0.563,0.6722499999999975,0.05746846767604971
0.564,0.6729999999999975,0.05732474274036252
0.565,0.6737499999999975,0.05718155820723948
0.566,0.6744999999999975,0.057038912027957994
0.567,0.6752499999999976,0.05689680215668272
0.568,0.6759999999999976,0.056755226550541646
0.569,0.6767499999999976,0.05661418316970114
0.57,0.6774999999999977,0.0564736699774397
0.571,0.6782499999999977,0.05633368494022073
0.572,0.6789999999999977,0.056194226027764124
0.573,0.6797499999999977,0.05605529121311664
0.574,0.6804999999999978,0.05591687847272138
0.575,0.6812499999999978,0.05577898578648589
0.576,0.6819999999999978,0.05564161113784942
0.577,0.6827499999999979,0.05550475251384883
0.578,0.6834999999999979,0.055368407905183645
0.579,0.6842499999999979,0.05523257530627984
0.58,0.6849999999999979,0.05509725271535261
0.581,0.685749999999998,0.05496243813446813
0.582,0.686499999999998,0.05482812956960413
0.583,0.687249999999998,0.054694325030709465
0.584,0.6879999999999981,0.05456102253176266
0.585,0.6887499999999981,0.054428220090829385
0.586,0.6894999999999981,0.05429591573011884
0.587,0.6902499999999981,0.05416410747603921
0.588,0.6909999999999982,0.05403279335925197
0.589,0.6917499999999982,0.053901971414725275
0.59,0.6924999999999982,0.05377163968178629
0.591,0.6932499999999983,0.053641796204172504
0.592,0.6939999999999983,0.0535124390300821
0.593,0.6947499999999983,0.05338356621222323
0.594,0.6954999999999983,0.05325517580786249
0.595,0.6962499999999984,0.05312726587887216
0.596,0.6969999999999984,0.05299983449177677
0.597,0.6977499999999984,0.05287287971779846
0.598,0.6984999999999985,0.05274639963290152
0.599,0.6992499999999985,0.05262039231783602
0.6,0.6999999999999985,0.05249485585818027
0.601,0.7007499999999985,0.05236978834438272
0.602,0.7014999999999986,0.0522451878718026
0.603,0.7022499999999986,0.052121052540749904
0.604,0.7029999999999986,0.0519973804565242
0.605,0.7037499999999987,0.0518741697294529
0.606,0.7044999999999987,0.051751418474928285
0.607,0.7052499999999987,0.051629124813443866
0.608,0.7059999999999987,0.05150728687062986
0.609,0.7067499999999988,0.051385902777287676
0.61,0.7074999999999988,0.051264970669423704
0.611,0.7082499999999988,0.05114448868828217
0.612,0.7089999999999989,0.05102445498037714
0.613,0.7097499999999989,0.05090486769752374
0.614,0.7104999999999989,0.05078572499686858
0.615,0.7112499999999989,0.050667025040919286
0.616,0.711999999999999,0.05054876599757323
0.617,0.712749999999999,0.050430946040145586
0.618,0.713499999999999,0.05031356334739644
0.619,0.714249999999999,0.05019661610355723
0.62,0.7149999999999991,0.0500801024983564
0.621,0.7157499999999991,0.04996402072704419
0.622,0.7164999999999991,0.04984836899041688
0.623,0.7172499999999992,0.04973314549483997
0.624,0.7179999999999992,0.04961834845227102
0.625,0.7187499999999992,0.04950397608028147
0.626,0.7194999999999993,0.04939002660207771
0.627,0.7202499999999993,0.04927649824652176
0.628,0.7209999999999993,0.04916338924815093
0.629,0.7217499999999993,0.049050697847196775
0.63,0.7224999999999994,0.048938422289603725
0.631,0.7232499999999994,0.04882656082704655
0.632,0.7239999999999994,0.048715111716947604
0.633,0.7247499999999995,0.04860407322249295
0.634,0.7254999999999995,0.04849344361264833
0.635,0.7262499999999995,0.04838322116217407
0.636,0.7269999999999995,0.04827340415163946
0.637,0.7277499999999996,0.048163990867436765
0.638,0.7284999999999996,0.04805497960179421
0.639,0.7292499999999996,0.04794636865278855
0.64,0.7299999999999996,0.04783815632435713
0.641,0.7307499999999997,0.047730340926309164
0.642,0.7314999999999997,0.04762292077433648
0.643,0.7322499999999997,0.047515894190023736
0.644,0.7329999999999998,0.047409259500858045
0.645,0.7337499999999998,0.04730301504023786
0.646,0.7344999999999998,0.047197159147481696
0.647,0.7352499999999998,0.047091690167835834
0.648,0.7359999999999999,0.04698660645248186
0.649,0.7367499999999999,0.04688190635854329
0.65,0.7374999999999999,0.046777588249092186
0.651,0.73825,0.0466736504931546
0.652,0.739,0.046570091465716154
0.653,0.73975,0.04646690954772663
0.654,0.7405,0.04636410312610424
0.655,0.7412500000000001,0.04626167059373949
0.656,0.7420000000000001,0.04615961034949838
0.657,0.7427500000000001,0.04605792079822525
0.658,0.7435000000000002,0.04595660035074513
0.659,0.7442500000000002,0.045855647423865595
0.66,0.7450000000000002,0.04575506044037815
0.661,0.7457500000000002,0.04565483782905928
0.662,0.7465000000000003,0.045554978024670914
0.663,0.7472500000000003,0.04545547946796048
0.664,0.7480000000000003,0.04535634060566067
0.665,0.7487500000000004,0.04525755989048856
0.666,0.7495000000000004,0.045159135781144485
0.667,0.7502500000000004,0.045061066742310515
0.668,0.7510000000000004,0.04496335124464827
0.669,0.7517500000000005,0.044865987764796736
0.67,0.7525000000000005,0.044768974785369356
0.671,0.7532500000000005,0.044672310794950945
0.672,0.7540000000000006,0.044575994288094126
0.673,0.7547500000000006,0.04448002376531539
0.674,0.7555000000000006,0.04438439773309087
0.675,0.7562500000000006,0.04428911470385165
0.676,0.7570000000000007,0.044194173195978834
0.677,0.7577500000000007,0.044099571733798235
0.678,0.7585000000000007,0.0440053088475746
0.679,0.7592500000000008,0.04391138307350577
0.68,0.7600000000000008,0.04381779295371617
0.681,0.7607500000000008,0.043724537036250274
0.682,0.7615000000000008,0.04363161387506563
0.683,0.7622500000000009,0.043539022030025534
0.684,0.7630000000000009,0.043446760066891424
0.685,0.7637500000000009,0.04335482655731514
0.686,0.764500000000001,0.0432632200788305
0.687,0.765250000000001,0.04317193921484515
0.688,0.766000000000001,0.04308098255463151
0.689,0.766750000000001,0.0429903486933179
0.69,0.7675000000000011,0.04290003623187931
0.691,0.7682500000000011,0.042810043777127646
0.692,0.7690000000000011,0.0427203699417021
0.693,0.7697500000000012,0.04263101334405893
0.694,0.7705000000000012,0.04254197260846117
0.695,0.7712500000000012,0.04245324636496804
0.696,0.7720000000000012,0.042364833249424236
0.697,0.7727500000000013,0.04227673190344865
0.698,0.7735000000000013,0.042188940974423286
0.699,0.7742500000000013,0.042101459115481674
0.7,0.7750000000000014,0.0420142849854971
0.701,0.7757500000000014,0.041927417249070745
0.702,0.7765000000000014,0.04184085457651936
0.703,0.7772500000000014,0.04175459564386309
0.704,0.7780000000000015,0.041668639132812754
0.705,0.7787500000000015,0.041582983730757125
0.706,0.7795000000000015,0.041497628130749906
0.707,0.7802500000000016,0.041412571031496745
0.708,0.7810000000000016,0.041327811137341616
0.709,0.7817500000000016,0.04124334715825355
0.71,0.7825000000000016,0.04115917780981278
0.711,0.7832500000000017,0.04107530181319689
0.712,0.7840000000000017,0.040991717895166827
0.713,0.7847500000000017,0.040908424788052664
0.714,0.7855000000000018,0.04082542122973919
0.715,0.7862500000000018,0.04074270596365141
0.716,0.7870000000000018,0.04066027773873994
0.717,0.7877500000000018,0.04057813530946601
0.718,0.7885000000000019,0.04049627743578664
0.719,0.7892500000000019,0.04041470288313957
0.72,0.7900000000000019,0.04033341042242773
0.721,0.790750000000002,0.04025239883000421
0.722,0.791500000000002,0.04017166688765646
0.723,0.792250000000002,0.04009121338259085
0.724,0.793000000000002,0.04001103710741673
0.725,0.7937500000000021,0.03993113686013071
0.726,0.7945000000000021,0.03985151144410047
0.727,0.7952500000000021,0.03977215966804888
0.728,0.7960000000000022,0.039693080346037565
0.729,0.7967500000000022,0.03961427229745061
0.73,0.7975000000000022,0.03953573434697828
0.731,0.7982500000000022,0.039457465324600274
0.732,0.7990000000000023,0.03937946406556926
0.733,0.7997500000000023,0.03930172941039402
0.734,0.8005000000000023,0.03922426020482274
0.735,0.8012500000000023,0.039147055299826
0.736,0.8020000000000024,0.039070113551579896
0.737,0.8027500000000024,0.03899343382144892
0.738,0.8035000000000024,0.038917014975968736
0.739,0.8042500000000025,0.038840855886829104
0.74,0.8050000000000025,0.03876495543085638
0.741,0.8057500000000025,0.038689312489996394
0.742,0.8065000000000025,0.038613925951296826
0.743,0.8072500000000026,0.03853879470688969
0.744,0.8080000000000026,0.03846391765397396
0.745,0.8087500000000026,0.038389293694797696
0.746,0.8095000000000027,0.03831492173664054
0.747,0.8102500000000027,0.038240800691795876
0.748,0.8110000000000027,0.03816692947755311
0.749,0.8117500000000027,0.03809330701617979
0.75,0.8125000000000028,0.0380199322349037
0.751,0.8132500000000028,0.03794680406589494
0.752,0.8140000000000028,0.037873921446247974
0.753,0.8147500000000029,0.03780128331796355
0.754,0.8155000000000029,0.03772888862793068
0.755,0.8162500000000029,0.0376567363279086
0.756,0.817000000000003,0.03758482537450851
0.757,0.817750000000003,0.037513154729175505
0.758,0.818500000000003,0.03744172335817035
0.759,0.819250000000003,0.03737053023255134
0.76,0.8200000000000031,0.03729957432815588
0.761,0.8207500000000031,0.03722885462558238
0.762,0.8215000000000031,0.03715837011017194
0.763,0.8222500000000031,0.037088119771989905
0.764,0.8230000000000032,0.03701810260580772
0.765,0.8237500000000032,0.03694831761108443
0.766,0.8245000000000032,0.03687876379194842
0.767,0.8252500000000033,0.036809440157179005
0.768,0.8260000000000033,0.036740345720188014
0.769,0.8267500000000033,0.036671479499001444
0.77,0.8275000000000033,0.036602840516241034
0.771,0.8282500000000034,0.03653442779910583
0.772,0.8290000000000034,0.03646624037935388
0.773,0.8297500000000034,0.036398277293283696
0.774,0.8305000000000035,0.0363305375817158
0.775,0.8312500000000035,0.03626302028997451
0.776,0.8320000000000035,0.03619572446786938
0.777,0.8327500000000035,0.03612864916967677
0.778,0.8335000000000036,0.03606179345412154
0.779,0.8342500000000036,0.035995156384358504
0.78,0.8350000000000036,0.03592873702795425
0.781,0.8357500000000037,0.03586253445686853
0.782,0.8365000000000037,0.03579654774743608
0.783,0.8372500000000037,0.03573077598034809
0.784,0.8380000000000037,0.035665218240634
0.785,0.8387500000000038,0.035599873617643066
0.786,0.8395000000000038,0.0355347412050261
0.787,0.8402500000000038,0.035469820100717184
0.788,0.8410000000000039,0.03540510940691531
0.789,0.8417500000000039,0.03534060823006614
0.79,0.8425000000000039,0.03527631568084387
0.791,0.8432500000000039,0.03521223087413282
0.792,0.844000000000004,0.03514835292900943
0.793,0.844750000000004,0.03508468096872393
0.794,0.845500000000004,0.03502121412068229
0.795,0.846250000000004,0.034957951516428
0.796,0.8470000000000041,0.0348948922916241
0.797,0.8477500000000041,0.03483203558603501
0.798,0.8485000000000041,0.03476938054350853
0.799,0.8492500000000042,0.034706926311957764
0.8,0.8500000000000042,0.03464467204334326
0.801,0.8507500000000042,0.034582616893654994
0.802,0.8515000000000043,0.03452076002289439
0.803,0.8522500000000043,0.03445910059505661
0.804,0.8530000000000043,0.034397637778112417
0.805,0.8537500000000043,0.034336370743990735
0.806,0.8545000000000044,0.03427529866856055
0.807,0.8552500000000044,0.034214420731613376
0.808,0.8560000000000044,0.03415373611684541
0.809,0.8567500000000045,0.03409324401183991
0.81,0.8575000000000045,0.034032943608049676
0.811,0.8582500000000045,0.03397283410077934
0.812,0.8590000000000045,0.033912914689167795
0.813,0.8597500000000046,0.033853184576170786
0.814,0.8605000000000046,0.03379364296854348
0.815,0.8612500000000046,0.0337342890768228
0.816,0.8620000000000047,0.03367512211531043
0.817,0.8627500000000047,0.03361614130205512
0.818,0.8635000000000047,0.03355734585883563
0.819,0.8642500000000047,0.03349873501114334
0.82,0.8650000000000048,0.033440307988165135
0.821,0.8657500000000048,0.033382064022766306
0.822,0.8665000000000048,0.03332400235147326
0.823,0.8672500000000049,0.03326612221445663
0.824,0.8680000000000049,0.0332084228555142
0.825,0.8687500000000049,0.03315090352205391
0.826,0.8695000000000049,0.033093563465077
0.827,0.870250000000005,0.03303640193916116
0.828,0.871000000000005,0.032979418202443544
0.829,0.871750000000005,0.03292261151660425
0.83,0.872500000000005,0.03286598114684944
0.831,0.8732500000000051,0.03280952636189474
0.832,0.8740000000000051,0.03275324643394861
0.833,0.8747500000000051,0.03269714063869572
0.834,0.8755000000000052,0.03264120825528058
0.835,0.8762500000000052,0.03258544856629095
0.836,0.8770000000000052,0.03252986085774148
0.837,0.8777500000000052,0.03247444441905739
0.838,0.8785000000000053,0.032419198543058164
0.839,0.8792500000000053,0.03236412252594123
0.84,0.8800000000000053,0.032309215667265884
0.841,0.8807500000000054,0.03225447726993705
0.842,0.8815000000000054,0.03219990664018929
0.843,0.8822500000000054,0.03214550308757075
0.844,0.8830000000000054,0.03209126592492706
0.845,0.8837500000000055,0.03203719446838571
0.846,0.8845000000000055,0.03198328803733985
0.847,0.8852500000000055,0.031929545954432786
0.848,0.8860000000000056,0.03187596754554198
0.849,0.8867500000000056,0.031822552139763566
0.85,0.8875000000000056,0.0317692990693966
0.851,0.8882500000000056,0.03171620766992747
0.852,0.8890000000000057,0.0316632772800145
0.853,0.8897500000000057,0.031610507241472324
0.854,0.8905000000000057,0.03155789689925659
0.855,0.8912500000000058,0.031505445601448634
0.856,0.8920000000000058,0.03145315269924007
0.857,0.8927500000000058,0.031401017546917626
0.858,0.8935000000000058,0.03134903950184806
0.859,0.8942500000000059,0.031297217924462856
0.86,0.8950000000000059,0.031245552178243347
0.861,0.8957500000000059,0.03119404162970557
0.862,0.896500000000006,0.03114268564838546
0.863,0.897250000000006,0.031091483606823844
0.864,0.898000000000006,0.031040434880551748
0.865,0.898750000000006,0.030989538848075482
0.866,0.8995000000000061,0.03093879489086207
0.867,0.9002500000000061,0.030888202393324515
0.868,0.9010000000000061,0.030837760742807308
0.869,0.9017500000000062,0.030787469329571743
0.87,0.9025000000000062,0.0307373275467816
0.871,0.9032500000000062,0.030687334790488713
0.872,0.9040000000000062,0.030637490459618555
0.873,0.9047500000000063,0.030587793955955928
0.874,0.9055000000000063,0.03053824468413091
0.875,0.9062500000000063,0.03048884205160443
0.876,0.9070000000000064,0.03043958546865433
0.877,0.9077500000000064,0.030390474348361313
0.878,0.9085000000000064,0.030341508106594833
0.879,0.9092500000000064,0.03029268616199926
0.88,0.9100000000000065,0.03024400793597995
0.881,0.9107500000000065,0.030195472852689503
0.882,0.9115000000000065,0.03014708033901392
0.883,0.9122500000000066,0.030098829824558943
0.884,0.9130000000000066,0.03005072074163645
0.885,0.9137500000000066,0.030002752525250753
0.886,0.9145000000000066,0.029954924613085326
0.887,0.9152500000000067,0.029907236445489094
0.888,0.9160000000000067,0.02985968746546311
0.889,0.9167500000000067,0.029812277118647285
0.89,0.9175000000000068,0.02976500485330702
0.891,0.9182500000000068,0.029717870120320067
0.892,0.9190000000000068,0.029670872373163237
0.893,0.9197500000000068,0.029624011067899497
0.894,0.9205000000000069,0.029577285663164643
0.895,0.9212500000000069,0.029530695620154562
0.896,0.9220000000000069,0.029484240402612272
0.897,0.922750000000007,0.029437919476814817
0.898,0.923500000000007,0.02939173231156078
0.899,0.924250000000007,0.029345678378157325
0.9,0.925000000000007,0.0292997571504075
0.901,0.9257500000000071,0.029253968104597794
0.902,0.9265000000000071,0.029208310719485264
0.903,0.9272500000000071,0.02916278447628526
0.904,0.9280000000000072,0.02911738885865886
0.905,0.9287500000000072,0.02907212335270043
0.906,0.9295000000000072,0.029026987446925417
0.907,0.9302500000000072,0.028981980632257875
0.908,0.9310000000000073,0.028937102402018383
0.909,0.9317500000000073,0.02889235225191175
0.91,0.9325000000000073,0.028847729680015033
0.911,0.9332500000000074,0.028803234186765364
0.912,0.9340000000000074,0.028758865274947948
0.913,0.9347500000000074,0.028714622449684202
0.914,0.9355000000000074,0.028670505218419823
0.915,0.9362500000000075,0.028626513090912964
0.916,0.9370000000000075,0.028582645579222354
0.917,0.9377500000000075,0.028538902197695754
0.918,0.9385000000000076,0.028495282462958155
0.919,0.9392500000000076,0.028451785893900267
0.92,0.9400000000000076,0.028408412011666828
0.921,0.9407500000000076,0.028365160339645284
0.922,0.9415000000000077,0.028322030403454268
0.923,0.9422500000000077,0.028279021730932136
0.924,0.9430000000000077,0.028236133852125783
0.925,0.9437500000000077,0.028193366299279238
0.926,0.9445000000000078,0.028150718606822472
0.927,0.9452500000000078,0.028108190311360387
0.928,0.9460000000000078,0.028065780951661456
0.929,0.9467500000000079,0.028023490068646822
0.93,0.9475000000000079,0.027981317205379302
0.931,0.9482500000000079,0.027939261907052343
0.932,0.949000000000008,0.027897323720979222
0.933,0.949750000000008,0.027855502196582144
0.934,0.950500000000008,0.027813796885381464
0.935,0.951250000000008,0.02777220734098504
0.936,0.9520000000000081,0.02773073311907745
0.937,0.9527500000000081,0.02768937377740935
0.938,0.9535000000000081,0.027648128875786965
0.939,0.9542500000000081,0.027606997976061587
0.94,0.9550000000000082,0.027565980642119098
0.941,0.9557500000000082,0.0275250764398694
0.942,0.9565000000000082,0.027484284937236314
0.943,0.9572500000000083,0.027443605704147056
0.944,0.9580000000000083,0.027403038312522054
0.945,0.9587500000000083,0.02736258233626479
0.946,0.9595000000000083,0.027322237351251555
0.947,0.9602500000000084,0.027282002935321348
0.948,0.9610000000000084,0.027241878668265884
0.949,0.9617500000000084,0.027201864131819603
0.95,0.9625000000000085,0.02716195890964959
0.951,0.9632500000000085,0.02712216258734579
0.952,0.9640000000000085,0.027082474752411184
0.953,0.9647500000000085,0.02704289499425183
0.954,0.9655000000000086,0.02700342290416724
0.955,0.9662500000000086,0.026964058075340663
0.956,0.9670000000000086,0.02692480010282941
0.957,0.9677500000000087,0.026885648583555244
0.958,0.9685000000000087,0.02684660311629483
0.959,0.9692500000000087,0.02680766330167028
0.96,0.9700000000000087,0.026768828742139567
0.961,0.9707500000000088,0.026730099041987282
0.962,0.9715000000000088,0.026691473807315236
0.963,0.9722500000000088,0.026652952646032957
0.964,0.9730000000000089,0.026614535167848702
0.965,0.9737500000000089,0.02657622098426013
0.966,0.9745000000000089,0.026538009708545085
0.967,0.9752500000000089,0.02649990095575247
0.968,0.976000000000009,0.026461894342693304
0.969,0.976750000000009,0.026423989487931593
0.97,0.977500000000009,0.026386186011775364
0.971,0.9782500000000091,0.02634848353626773
0.972,0.9790000000000091,0.026310881685178006
0.973,0.9797500000000091,0.02627338008399291
0.974,0.9805000000000091,0.026235978359907736
0.975,0.9812500000000092,0.026198676141817617
0.976,0.9820000000000092,0.02616147306030875
0.977,0.9827500000000092,0.026124368747649895
0.978,0.9835000000000093,0.02608736283778365
0.979,0.9842500000000093,0.026050454966317832
0.98,0.9850000000000093,0.026013644770517153
0.981,0.9857500000000093,0.025976931889294536
0.982,0.9865000000000094,0.025940315963202815
0.983,0.9872500000000094,0.025903796634426296
0.984,0.9880000000000094,0.025867373546772404
0.985,0.9887500000000095,0.02583104634566341
0.986,0.9895000000000095,0.025794814678128164
0.987,0.9902500000000095,0.025758678192793927
0.988,0.9910000000000095,0.025722636539878052
0.989,0.9917500000000096,0.0256866893711801
0.99,0.9925000000000096,0.025650836340073507
0.991,0.9932500000000096,0.025615077101497713
0.992,0.9940000000000097,0.0255794113119501
0.993,0.9947500000000097,0.02554383862947804
0.994,0.9955000000000097,0.025508358713670992
0.995,0.9962500000000097,0.02547297122565262
0.996,0.9970000000000098,0.025437675828072992
0.997,0.9977500000000098,0.025402472185100722
0.998,0.9985000000000098,0.025367359962415292
0.999,0.9992500000000099,0.02533233882719932
1.0,1.0000000000000098,0.025297408448130915


==> csv/regularization/phase_space_alpha_0.01_long.txt <==
0.0,0.25,0.25
0.001,0.25075,0.2495001381310205
0.002,0.25149999999999995,0.249000553325819
0.003,0.2522499999999999,0.24850124679104216
0.004,0.2529999999999999,0.24800221973873737
0.005,0.25374999999999986,0.24750347338636883
0.006,0.25449999999999984,0.24700500895683297
0.007,0.2552499999999998,0.2465068276784742
0.008,0.2559999999999998,0.24600893078510003
0.009,0.25674999999999976,0.24551131951599664
0.01,0.25749999999999973,0.24501399511594377
0.011,0.2582499999999997,0.2445169588352299
0.012,0.2589999999999997,0.24402021192966697
0.013,0.25974999999999965,0.24352375566060513
0.014,0.2604999999999996,0.24302759129494736
0.015,0.2612499999999996,0.24253172010516363
0.016,0.26199999999999957,0.24203614336930546
0.017,0.26274999999999954,0.2415408623710197
0.018,0.2634999999999995,0.24104587839956254
0.019,0.2642499999999995,0.24055119274981335
0.02,0.26499999999999946,0.24005680672228802
0.021,0.26574999999999943,0.2395627216231524
0.022,0.2664999999999994,0.23906893876423557
0.023,0.2672499999999994,0.23857545946304287
0.024,0.26799999999999935,0.2380822850427684
0.025,0.2687499999999993,0.23758941683230805
0.026,0.2694999999999993,0.23709685616627152
0.027,0.27024999999999927,0.23660460438499475
0.028,0.27099999999999924,0.23611266283455185
0.029,0.2717499999999992,0.23562103286676683
0.03,0.2724999999999992,0.23512971583922512
0.031,0.27324999999999916,0.23463871311528506
0.032,0.27399999999999913,0.23414802606408863
0.033,0.2747499999999991,0.23365765606057276
0.034,0.2754999999999991,0.23316760448547966
0.035,0.27624999999999905,0.2326778727253671
0.036,0.276999999999999,0.23218846217261893
0.037,0.277749999999999,0.23169937422545442
0.038,0.27849999999999897,0.23121061028793832
0.039,0.27924999999999894,0.23072217176998983
0.04,0.2799999999999989,0.230234060087392
0.041,0.2807499999999989,0.22974627666180017
0.042,0.28149999999999886,0.22925882292075084
0.043,0.28224999999999884,0.22877170029766952
0.044,0.2829999999999988,0.22828491023187897
0.045,0.2837499999999988,0.22779845416860658
0.046,0.28449999999999875,0.22731233355899189
0.047,0.2852499999999987,0.22682654986009348
0.048,0.2859999999999987,0.22634110453489575
0.049,0.2867499999999987,0.22585599905231513
0.05,0.28749999999999865,0.2253712348872064
0.051,0.2882499999999986,0.2248868135203681
0.052,0.2889999999999986,0.22440273643854813
0.053,0.28974999999999856,0.22391900513444873
0.054,0.29049999999999854,0.22343562110673115
0.055,0.2912499999999985,0.22295258586001987
0.056,0.2919999999999985,0.22246990090490681
0.057,0.29274999999999846,0.22198756775795458
0.058,0.29349999999999843,0.22150558794170006
0.059,0.2942499999999984,0.2210239629846569
0.06,0.2949999999999984,0.22054269442131824
0.061,0.29574999999999835,0.22006178379215852
0.062,0.2964999999999983,0.21958123264363527
0.063,0.2972499999999983,0.21910104252819043
0.064,0.29799999999999827,0.21862121500425089
0.065,0.29874999999999824,0.21814175163622915
0.066,0.2994999999999982,0.21766265399452317
0.067,0.3002499999999982,0.21718392365551603
0.068,0.30099999999999816,0.21670556220157478
0.069,0.30174999999999813,0.21622757122104935
0.07,0.3024999999999981,0.2157499523082706
0.071,0.3032499999999981,0.21527270706354806
0.072,0.30399999999999805,0.2147958370931673
0.073,0.304749999999998,0.21431934400938646
0.074,0.305499999999998,0.21384322943043277
0.075,0.30624999999999797,0.21336749498049828
0.076,0.30699999999999794,0.21289214228973521
0.077,0.3077499999999979,0.2124171729942506
0.078,0.3084999999999979,0.21194258873610083
0.079,0.30924999999999786,0.21146839116328506
0.08,0.30999999999999783,0.21099458192973886
0.081,0.3107499999999978,0.21052116269532647
0.082,0.3114999999999978,0.21004813512583342
0.083,0.31224999999999775,0.2095755008929578
0.084,0.3129999999999977,0.20910326167430124
0.085,0.3137499999999977,0.20863141915335986
0.086,0.31449999999999767,0.20815997501951355
0.087,0.31524999999999764,0.20768893096801583
0.088,0.3159999999999976,0.2072182886999822
0.089,0.3167499999999976,0.2067480499223785
0.09,0.31749999999999756,0.20627821634800828
0.091,0.31824999999999753,0.20580878969549987
0.092,0.3189999999999975,0.20533977168929252
0.093,0.3197499999999975,0.20487116405962225
0.094,0.32049999999999745,0.20440296854250653
0.095,0.3212499999999974,0.2039351868797291
0.096,0.3219999999999974,0.20346782081882342
0.097,0.3227499999999974,0.20300087211305565
0.098,0.32349999999999735,0.20253434252140734
0.099,0.3242499999999973,0.20206823380855687
0.1,0.3249999999999973,0.20160254774486064
0.101,0.32574999999999726,0.20113728610633336
0.102,0.32649999999999724,0.20067245067462752
0.103,0.3272499999999972,0.20020804323701263
0.104,0.3279999999999972,0.1997440655863531
0.105,0.32874999999999716,0.19928051952108594
0.106,0.32949999999999713,0.19881740684519728
0.107,0.3302499999999971,0.19835472936819856
0.108,0.3309999999999971,0.19789248890510164
0.109,0.33174999999999705,0.1974306872763933
0.11,0.332499999999997,0.19696932630800895
0.111,0.333249999999997,0.19650840783130558
0.112,0.33399999999999697,0.1960479336830338
0.113,0.33474999999999694,0.19558790570530937
0.114,0.3354999999999969,0.19512832574558353
0.115,0.3362499999999969,0.19466919565661286
0.116,0.33699999999999686,0.1942105172964282
0.117,0.33774999999999683,0.19375229252830253
0.118,0.3384999999999968,0.19329452322071863
0.119,0.3392499999999968,0.19283721124733494
0.12,0.33999999999999675,0.19238035848695156
0.121,0.3407499999999967,0.19192396682347476
0.122,0.3414999999999967,0.1914680381458807
0.123,0.34224999999999667,0.19101257434817853
0.124,0.34299999999999664,0.1905575773293724
0.125,0.3437499999999966,0.1901030489934225
0.126,0.3444999999999966,0.18964899124920548
0.127,0.34524999999999656,0.1891954060104737
0.128,0.34599999999999653,0.18874229519581365
0.129,0.3467499999999965,0.18828966072860354
0.13,0.3474999999999965,0.18783750453696973
0.131,0.34824999999999645,0.18738582855374247
0.132,0.3489999999999964,0.18693463471641047
0.133,0.3497499999999964,0.18648392496707467
0.134,0.35049999999999637,0.1860337012524011
0.135,0.35124999999999634,0.1855839655235723
0.136,0.3519999999999963,0.18513471973623855
0.137,0.3527499999999963,0.18468596585046743
0.138,0.35349999999999626,0.18423770583069254
0.139,0.35424999999999623,0.1837899416456616
0.14,0.3549999999999962,0.18334267526838294
0.141,0.3557499999999962,0.1828959086760715
0.142,0.35649999999999615,0.18244964385009338
0.143,0.3572499999999961,0.18200388277590973
0.144,0.3579999999999961,0.18155862744301932
0.145,0.35874999999999607,0.18111387984490016
0.146,0.35949999999999604,0.18066964197895016
0.147,0.360249999999996,0.18022591584642664
0.148,0.360999999999996,0.17978270345238465
0.149,0.36174999999999596,0.17934000680561443
0.15,0.36249999999999594,0.17889782791857778
0.151,0.3632499999999959,0.1784561688073431
0.152,0.3639999999999959,0.17801503149151976
0.153,0.36474999999999586,0.17757441799419071
0.154,0.36549999999999583,0.17713433034184492
0.155,0.3662499999999958,0.17669477056430777
0.156,0.3669999999999958,0.1762557406946709
0.157,0.36774999999999575,0.17581724276922078
0.158,0.3684999999999957,0.1753792788273662
0.159,0.3692499999999957,0.1749418509115645
0.16,0.36999999999999567,0.17450496106724683
0.161,0.37074999999999564,0.174068611342742
0.162,0.3714999999999956,0.17363280378919974
0.163,0.3722499999999956,0.1731975404605121
0.164,0.37299999999999556,0.1727628234132342
0.165,0.37374999999999553,0.17232865470650366
0.166,0.3744999999999955,0.17189503640195886
0.167,0.3752499999999955,0.17146197056365603
0.168,0.37599999999999545,0.17102945925798518
0.169,0.3767499999999954,0.17059750455358497
0.17,0.3774999999999954,0.1701661085212562
0.171,0.37824999999999537,0.16973527323387422
0.172,0.37899999999999534,0.1693050007663003
0.173,0.3797499999999953,0.1688752931952915
0.174,0.3804999999999953,0.16844615259940968
0.175,0.38124999999999526,0.16801758105892908
0.176,0.38199999999999523,0.16758958065574298
0.177,0.3827499999999952,0.16716215347326882
0.178,0.3834999999999952,0.16673530159635236
0.179,0.38424999999999515,0.16630902711117068
0.18,0.3849999999999951,0.16588333210513387
0.181,0.3857499999999951,0.16545821866678553
0.182,0.38649999999999507,0.16503368888570216
0.183,0.38724999999999504,0.1646097448523913
0.184,0.387999999999995,0.1641863886581884
0.185,0.388749999999995,0.1637636223951528
0.186,0.38949999999999496,0.16334144815596208
0.187,0.39024999999999493,0.16291986803380556
0.188,0.3909999999999949,0.16249888412227645
0.189,0.3917499999999949,0.16207849851526296
0.19,0.39249999999999485,0.16165871330683795
0.191,0.3932499999999948,0.1612395305911478
0.192,0.3939999999999948,0.1608209524622996
0.193,0.39474999999999477,0.1604029810142478
0.194,0.39549999999999474,0.15998561834067893
0.195,0.3962499999999947,0.15956886653489585
0.196,0.3969999999999947,0.15915272768970046
0.197,0.39774999999999466,0.15873720389727525
0.198,0.39849999999999464,0.15832229724906377
0.199,0.3992499999999946,0.15790800983565018
0.2,0.3999999999999946,0.1574943437466371
0.201,0.40074999999999456,0.15708130107052284
0.202,0.40149999999999453,0.15666888389457737
0.203,0.4022499999999945,0.15625709430471685
0.204,0.4029999999999945,0.15584593438537758
0.205,0.40374999999999445,0.1554354062193884
0.206,0.4044999999999944,0.15502551188784208
0.207,0.4052499999999944,0.15461625346996588
0.208,0.40599999999999437,0.15420763304299057
0.209,0.40674999999999434,0.1537996526820189
0.21,0.4074999999999943,0.15339231445989238
0.211,0.4082499999999943,0.15298562044705769
0.212,0.40899999999999426,0.15257957271143144
0.213,0.40974999999999423,0.15217417331826427
0.214,0.4104999999999942,0.1517694243300037
0.215,0.4112499999999942,0.1513653278061562
0.216,0.41199999999999415,0.150961885803148
0.217,0.4127499999999941,0.15055910037418505
0.218,0.4134999999999941,0.150156973569112
0.219,0.41424999999999407,0.14975550743427013
0.22,0.41499999999999404,0.14935470401235446
0.221,0.415749999999994,0.14895456534226975
0.222,0.416499999999994,0.14855509345898582
0.223,0.41724999999999396,0.14815629039339154
0.224,0.41799999999999393,0.1477581581721485
0.225,0.4187499999999939,0.1473606988175432
0.226,0.4194999999999939,0.146963914347339
0.227,0.42024999999999385,0.14656780677462644
0.228,0.4209999999999938,0.1461723781076736
0.229,0.4217499999999938,0.14577763034977498
0.23,0.42249999999999377,0.1453835654990998
0.231,0.42324999999999374,0.14499018554853976
0.232,0.4239999999999937,0.14459749248555565
0.233,0.4247499999999937,0.14420548829202326
0.234,0.42549999999999366,0.1438141749440791
0.235,0.42624999999999363,0.1434235544119647
0.236,0.4269999999999936,0.14303362865987052
0.237,0.4277499999999936,0.14264439964577946
0.238,0.42849999999999355,0.14225586932130924
0.239,0.4292499999999935,0.1418680396315547
0.24,0.4299999999999935,0.1414809125149289
0.241,0.43074999999999347,0.14109448990300422
0.242,0.43149999999999344,0.14070877372035245
0.243,0.4322499999999934,0.14032376588438472
0.244,0.4329999999999934,0.13993946830519066
0.245,0.43374999999999336,0.13955588288537718
0.246,0.43449999999999334,0.13917301151990685
0.247,0.4352499999999933,0.13879085609593578
0.248,0.4359999999999933,0.13840941849265095
0.249,0.43674999999999325,0.1380287005811075
0.25,0.4374999999999932,0.13764870422406544
0.251,0.4382499999999932,0.13726943127582597
0.252,0.4389999999999932,0.13689088358206766
0.253,0.43974999999999315,0.1365130629796823
0.254,0.4404999999999931,0.13613597129661045
0.255,0.4412499999999931,0.13575961035167688
0.256,0.44199999999999307,0.13538398195442572
0.257,0.44274999999999304,0.13500908790495542
0.258,0.443499999999993,0.13463492999375376
0.259,0.444249999999993,0.1342615100015325
0.26,0.44499999999999296,0.1338888296990622
0.261,0.44574999999999293,0.13351689084700685
0.262,0.4464999999999929,0.13314569519575847
0.263,0.4472499999999929,0.1327752444852719
0.264,0.44799999999999285,0.13240554044489933
0.265,0.4487499999999928,0.13203658479322533
0.266,0.4494999999999928,0.1316683792379016
0.267,0.45024999999999277,0.131300925475482
0.268,0.45099999999999274,0.13093422519125789
0.269,0.4517499999999927,0.1305682800590935
0.27,0.4524999999999927,0.13020309174126155
0.271,0.45324999999999266,0.1298386618882793
0.272,0.45399999999999263,0.1294749921387448
0.273,0.4547499999999926,0.12911208411917335
0.274,0.4554999999999926,0.12874993944383456
0.275,0.45624999999999255,0.12838855971458976
0.276,0.4569999999999925,0.12802794652072969
0.277,0.4577499999999925,0.12766810143881294
0.278,0.45849999999999247,0.12730902603250455
0.279,0.45924999999999244,0.12695072185241557
0.28,0.4599999999999924,0.12659319043594278
0.281,0.4607499999999924,0.1262364333071094
0.282,0.46149999999999236,0.12588045197640618
0.283,0.46224999999999233,0.1255252479406332
0.284,0.4629999999999923,0.1251708226827426
0.285,0.4637499999999923,0.12481717767168178
0.286,0.46449999999999225,0.1244643143622377
0.287,0.4652499999999922,0.12411223419488164
0.288,0.4659999999999922,0.12376093859561518
0.289,0.46674999999999217,0.12341042897581679
0.29,0.46749999999999214,0.12306070673208952
0.291,0.4682499999999921,0.1227117732461097
0.292,0.4689999999999921,0.12236362988447638
0.293,0.46974999999999206,0.12201627799856216
0.294,0.47049999999999204,0.12166971892436476
0.295,0.471249999999992,0.12132395398236
0.296,0.471999999999992,0.12097898447735571
0.297,0.47274999999999195,0.1206348116983469
0.298,0.4734999999999919,0.12029143691837217
0.299,0.4742499999999919,0.11994886139437133
0.3,0.4749999999999919,0.1196070863670443
0.301,0.47574999999999185,0.11926611306071142
0.302,0.4764999999999918,0.11892594268317497
0.303,0.4772499999999918,0.11858657642558221
0.304,0.47799999999999176,0.11824801546228977
0.305,0.47874999999999174,0.11791026095072961
0.306,0.4794999999999917,0.11757331403127629
0.307,0.4802499999999917,0.11723717582711586
0.308,0.48099999999999166,0.11690184744411652
0.309,0.48174999999999163,0.11656732997070046
0.31,0.4824999999999916,0.11623362447771761
0.311,0.4832499999999916,0.11590073201832105
0.312,0.48399999999999155,0.11556865362784406
0.313,0.4847499999999915,0.1152373903236788
0.314,0.4854999999999915,0.11490694310515696
0.315,0.48624999999999147,0.11457731295343199
0.316,0.48699999999999144,0.11424850083136333
0.317,0.4877499999999914,0.11392050768340237
0.318,0.4884999999999914,0.11359333443548031
0.319,0.48924999999999136,0.11326698199489803
0.32,0.48999999999999133,0.11294145125021776
0.321,0.4907499999999913,0.11261674307115686
0.322,0.4914999999999913,0.11229285830848353
0.323,0.49224999999999125,0.11196979779391451
0.324,0.4929999999999912,0.11164756234001498
0.325,0.4937499999999912,0.11132615274010037
0.326,0.49449999999999117,0.11100556976814045
0.327,0.49524999999999114,0.11068581417866544
0.328,0.4959999999999911,0.11036688670667431
0.329,0.4967499999999911,0.1100487880675454
0.33,0.49749999999999106,0.10973151895694896
0.331,0.49824999999999103,0.10941508005076238
0.332,0.498999999999991,0.10909947200498715
0.333,0.499749999999991,0.10878469545566863
0.334,0.500499999999991,0.10847075101881776
0.335,0.501249999999991,0.10815763929033521
0.336,0.501999999999991,0.10784536084593803
0.337,0.502749999999991,0.10753391624108845
0.338,0.5034999999999911,0.10722330601092524
0.339,0.5042499999999911,0.1069135306701974
0.34,0.5049999999999911,0.10660459071320035
0.341,0.5057499999999912,0.10629648661371452
0.342,0.5064999999999912,0.10598921882494641
0.343,0.5072499999999912,0.10568278777947221
0.344,0.5079999999999912,0.10537719388918387
0.345,0.5087499999999913,0.1050724375452376
0.346,0.5094999999999913,0.10476851911800515
0.347,0.5102499999999913,0.10446543895702742
0.348,0.5109999999999914,0.1041631973909707
0.349,0.5117499999999914,0.10386179472758547
0.35,0.5124999999999914,0.10356123125366788
0.351,0.5132499999999914,0.10326150723502371
0.352,0.5139999999999915,0.10296262291643499
0.353,0.5147499999999915,0.10266457852162922
0.354,0.5154999999999915,0.1023673742532513
0.355,0.5162499999999915,0.10207101029283798
0.356,0.5169999999999916,0.10177548680079501
0.357,0.5177499999999916,0.10148080391637697
0.358,0.5184999999999916,0.10118696175766967
0.359,0.5192499999999917,0.10089396042157531
0.36,0.5199999999999917,0.1006017999838003
0.361,0.5207499999999917,0.10031048049884561
0.362,0.5214999999999917,0.10002000199999998
0.363,0.5222499999999918,0.09973036449933571
0.364,0.5229999999999918,0.09944156798770708
0.365,0.5237499999999918,0.09915361243475158
0.366,0.5244999999999919,0.09886649778889371
0.367,0.5252499999999919,0.09858022397735143
0.368,0.5259999999999919,0.09829479090614547
0.369,0.526749999999992,0.09801019846011105
0.37,0.527499999999992,0.09772644650291243
0.371,0.528249999999992,0.09744353487706012
0.372,0.528999999999992,0.09716146340393067
0.373,0.5297499999999921,0.09688023188378926
0.374,0.5304999999999921,0.09659984009581468
0.375,0.5312499999999921,0.09632028779812718
0.376,0.5319999999999921,0.0960415747278189
0.377,0.5327499999999922,0.09576370060098688
0.378,0.5334999999999922,0.09548666511276858
0.379,0.5342499999999922,0.09521046793738032
0.38,0.5349999999999923,0.09493510872815789
0.381,0.5357499999999923,0.09466058711760007
0.382,0.5364999999999923,0.09438690271741461
0.383,0.5372499999999923,0.09411405511856666
0.384,0.5379999999999924,0.09384204389132988
0.385,0.5387499999999924,0.09357086858534004
0.386,0.5394999999999924,0.09330052872965106
0.387,0.5402499999999925,0.09303102383279357
0.388,0.5409999999999925,0.092762353382836
0.389,0.5417499999999925,0.09249451684744811
0.39,0.5424999999999925,0.09222751367396684
0.391,0.5432499999999926,0.09196134328946474
0.392,0.5439999999999926,0.09169600510082078
0.393,0.5447499999999926,0.09143149849479339
0.394,0.5454999999999927,0.09116782283809602
0.395,0.5462499999999927,0.09090497747747495
0.396,0.5469999999999927,0.09064296173978949
0.397,0.5477499999999927,0.0903817749320944
0.398,0.5484999999999928,0.09012141634172456
0.399,0.5492499999999928,0.08986188523638204
0.4,0.5499999999999928,0.08960318086422517
0.401,0.5507499999999929,0.08934530245395995
0.402,0.5514999999999929,0.0890882492149337
0.403,0.5522499999999929,0.08883202033723056
0.404,0.5529999999999929,0.0885766149917695
0.405,0.553749999999993,0.08832203233040405
0.406,0.554499999999993,0.0880682714860244
0.407,0.555249999999993,0.08781533157266132
0.408,0.555999999999993,0.08756321168559218
0.409,0.5567499999999931,0.08731191090144896
0.41,0.5574999999999931,0.08706142827832818
0.411,0.5582499999999931,0.08681176285590267
0.412,0.5589999999999932,0.08656291365553549
0.413,0.5597499999999932,0.08631487968039533
0.414,0.5604999999999932,0.08606765991557405
0.415,0.5612499999999933,0.08582125332820584
0.416,0.5619999999999933,0.08557565886758828
0.417,0.5627499999999933,0.08533087546530498
0.418,0.5634999999999933,0.08508690203535
0.419,0.5642499999999934,0.084843737474254
0.42,0.5649999999999934,0.08460138066121191
0.421,0.5657499999999934,0.0843598304582122
0.422,0.5664999999999935,0.08411908571016787
0.423,0.5672499999999935,0.08387914524504872
0.424,0.5679999999999935,0.08364000787401546
0.425,0.5687499999999935,0.0834016723915549
0.426,0.5694999999999936,0.08316413757561686
0.427,0.5702499999999936,0.08292740218775241
0.428,0.5709999999999936,0.08269146497325339
0.429,0.5717499999999937,0.08245632466129324
0.43,0.5724999999999937,0.08222197996506936
0.431,0.5732499999999937,0.0819884295819464
0.432,0.5739999999999937,0.08175567219360098
0.433,0.5747499999999938,0.08152370646616765
0.434,0.5754999999999938,0.08129253105038563
0.435,0.5762499999999938,0.08106214458174724
0.436,0.5769999999999939,0.08083254568064686
0.437,0.5777499999999939,0.08060373295253136
0.438,0.5784999999999939,0.08037570498805113
0.439,0.5792499999999939,0.08014846036321258
0.44,0.579999999999994,0.079921997639531
0.441,0.580749999999994,0.07969631536418491
0.442,0.581499999999994,0.07947141207017078
0.443,0.582249999999994,0.07924728627645884
0.444,0.5829999999999941,0.07902393648814975
0.445,0.5837499999999941,0.07880136119663171
0.446,0.5844999999999941,0.0785795588797387
0.447,0.5852499999999942,0.07835852800190904
0.448,0.5859999999999942,0.07813826701434486
0.449,0.5867499999999942,0.0779187743551721
0.45,0.5874999999999942,0.07770004844960102
0.451,0.5882499999999943,0.07748208771008748
0.452,0.5889999999999943,0.07726489053649435
0.453,0.5897499999999943,0.07704845531625389
0.454,0.5904999999999944,0.0768327804245301
0.455,0.5912499999999944,0.0766178642243819
0.456,0.5919999999999944,0.07640370506692629
0.457,0.5927499999999944,0.07619030129150223
0.458,0.5934999999999945,0.0759776512258346
0.459,0.5942499999999945,0.07576575318619835
0.46,0.5949999999999945,0.07555460547758334
0.461,0.5957499999999946,0.07534420639385873
0.462,0.5964999999999946,0.07513455421793824
0.463,0.5972499999999946,0.07492564722194493
0.464,0.5979999999999946,0.07471748366737664
0.465,0.5987499999999947,0.07451006180527107
0.466,0.5994999999999947,0.07430337987637128
0.467,0.6002499999999947,0.0740974361112909
0.468,0.6009999999999948,0.07389222873067947
0.469,0.6017499999999948,0.07368775594538787
0.47,0.6024999999999948,0.0734840159566334
0.471,0.6032499999999948,0.07328100695616498
0.472,0.6039999999999949,0.07307872712642814
0.473,0.6047499999999949,0.07287717464072987
0.474,0.6054999999999949,0.07267634766340328
0.475,0.606249999999995,0.07247624434997194
0.476,0.606999999999995,0.07227686284731424
0.477,0.607749999999995,0.07207820129382723
0.478,0.608499999999995,0.07188025781959019
0.479,0.6092499999999951,0.07168303054652803
0.48,0.6099999999999951,0.07148651758857419
0.481,0.6107499999999951,0.07129071705183324
0.482,0.6114999999999952,0.071095627034743
0.483,0.6122499999999952,0.07090124562823635
0.484,0.6129999999999952,0.07070757091590248
0.485,0.6137499999999952,0.07051460097414769
0.486,0.6144999999999953,0.07032233387235574
0.487,0.6152499999999953,0.07013076767304756
0.488,0.6159999999999953,0.06993990043204062
0.489,0.6167499999999954,0.0697497301986074
0.49,0.6174999999999954,0.06956025501563365
0.491,0.6182499999999954,0.0693714729197757
0.492,0.6189999999999954,0.0691833819416174
0.493,0.6197499999999955,0.06899598010582618
0.494,0.6204999999999955,0.06880926543130853
0.495,0.6212499999999955,0.06862323593136489
0.496,0.6219999999999956,0.06843788961384353
0.497,0.6227499999999956,0.0682532244812941
0.498,0.6234999999999956,0.06806923853111994
0.499,0.6242499999999956,0.06788592975573009
0.5,0.6249999999999957,0.06770329614269008
0.501,0.6257499999999957,0.06752133567487233
0.502,0.6264999999999957,0.06734004633060534
0.503,0.6272499999999958,0.06715942608382218
0.504,0.6279999999999958,0.0669794729042083
0.505,0.6287499999999958,0.06680018475734811
0.506,0.6294999999999958,0.06662155960487096
0.507,0.6302499999999959,0.06644359540459605
0.508,0.6309999999999959,0.0662662901106765
0.509,0.6317499999999959,0.06608964167374243
0.51,0.632499999999996,0.06591364804104308
0.511,0.633249999999996,0.0657383071565881
0.512,0.633999999999996,0.06556361696128755
0.513,0.634749999999996,0.06538957539309138
0.514,0.6354999999999961,0.06521618038712737
0.515,0.6362499999999961,0.06504342987583853
0.516,0.6369999999999961,0.06487132178911914
0.517,0.6377499999999962,0.06469985405444996
0.518,0.6384999999999962,0.0645290245970323
0.519,0.6392499999999962,0.06435883133992096
0.52,0.6399999999999962,0.06418927220415635
0.521,0.6407499999999963,0.06402034510889519
0.522,0.6414999999999963,0.06385204797154048
0.523,0.6422499999999963,0.06368437870787004
0.524,0.6429999999999964,0.06351733523216425
0.525,0.6437499999999964,0.06335091545733246
0.526,0.6444999999999964,0.06318511729503834
0.527,0.6452499999999964,0.06301993865582425
0.528,0.6459999999999965,0.06285537744923421
0.529,0.6467499999999965,0.06269143158393595
0.53,0.6474999999999965,0.06252809896784176
0.531,0.6482499999999966,0.06236537750822814
0.532,0.6489999999999966,0.06220326511185435
0.533,0.6497499999999966,0.062041759685079786
0.534,0.6504999999999966,0.06188085913398017
0.535,0.6512499999999967,0.061720561364462634
0.536,0.6519999999999967,0.06156086428237953
0.537,0.6527499999999967,0.06140176579364118
0.538,0.6534999999999968,0.061243263804327375
0.539,0.6542499999999968,0.06108535622079765
0.54,0.6549999999999968,0.0609280409498006
0.541,0.6557499999999968,0.06077131589858162
0.542,0.6564999999999969,0.060615178974989886
0.543,0.6572499999999969,0.06045962808758382
0.544,0.6579999999999969,0.06030466114573553
0.545,0.658749999999997,0.060150276059734054
0.546,0.659499999999997,0.05999647074088728
0.547,0.660249999999997,0.05984324310162287
0.548,0.660999999999997,0.05969059105558777
0.549,0.6617499999999971,0.059538512517746806
0.55,0.6624999999999971,0.05938700540447975
0.551,0.6632499999999971,0.05923606763367752
0.552,0.6639999999999971,0.059085697124836925
0.553,0.6647499999999972,0.05893589179915443
0.554,0.6654999999999972,0.058786649579618544
0.555,0.6662499999999972,0.058637968391101164
0.556,0.6669999999999973,0.05848984616044772
0.557,0.6677499999999973,0.058342280816566006
0.558,0.6684999999999973,0.05819527029051404
0.559,0.6692499999999973,0.05804881251558648
0.56,0.6699999999999974,0.05790290542740022
0.561,0.6707499999999974,0.057757546963978404
0.562,0.6714999999999974,0.057612735065833615
0.563,0.6722499999999975,0.05746846767604971
0.564,0.6729999999999975,0.05732474274036252
0.565,0.6737499999999975,0.05718155820723948
0.566,0.6744999999999975,0.057038912027957994
0.567,0.6752499999999976,0.05689680215668272
0.568,0.6759999999999976,0.056755226550541646
0.569,0.6767499999999976,0.05661418316970114
0.57,0.6774999999999977,0.0564736699774397
0.571,0.6782499999999977,0.05633368494022073
0.572,0.6789999999999977,0.056194226027764124
0.573,0.6797499999999977,0.05605529121311664
0.574,0.6804999999999978,0.05591687847272138
0.575,0.6812499999999978,0.05577898578648589
0.576,0.6819999999999978,0.05564161113784942
0.577,0.6827499999999979,0.05550475251384883
0.578,0.6834999999999979,0.055368407905183645
0.579,0.6842499999999979,0.05523257530627984
0.58,0.6849999999999979,0.05509725271535261
0.581,0.685749999999998,0.05496243813446813
0.582,0.686499999999998,0.05482812956960413
0.583,0.687249999999998,0.054694325030709465
0.584,0.6879999999999981,0.05456102253176266
0.585,0.6887499999999981,0.054428220090829385
0.586,0.6894999999999981,0.05429591573011884
0.587,0.6902499999999981,0.05416410747603921
0.588,0.6909999999999982,0.05403279335925197
0.589,0.6917499999999982,0.053901971414725275
0.59,0.6924999999999982,0.05377163968178629
0.591,0.6932499999999983,0.053641796204172504
0.592,0.6939999999999983,0.0535124390300821
0.593,0.6947499999999983,0.05338356621222323
0.594,0.6954999999999983,0.05325517580786249
0.595,0.6962499999999984,0.05312726587887216
0.596,0.6969999999999984,0.05299983449177677
0.597,0.6977499999999984,0.05287287971779846
0.598,0.6984999999999985,0.05274639963290152
0.599,0.6992499999999985,0.05262039231783602
0.6,0.6999999999999985,0.05249485585818027
0.601,0.7007499999999985,0.05236978834438272
0.602,0.7014999999999986,0.0522451878718026
0.603,0.7022499999999986,0.052121052540749904
0.604,0.7029999999999986,0.0519973804565242
0.605,0.7037499999999987,0.0518741697294529
0.606,0.7044999999999987,0.051751418474928285
0.607,0.7052499999999987,0.051629124813443866
0.608,0.7059999999999987,0.05150728687062986
0.609,0.7067499999999988,0.051385902777287676
0.61,0.7074999999999988,0.051264970669423704
0.611,0.7082499999999988,0.05114448868828217
0.612,0.7089999999999989,0.05102445498037714
0.613,0.7097499999999989,0.05090486769752374
0.614,0.7104999999999989,0.05078572499686858
0.615,0.7112499999999989,0.050667025040919286
0.616,0.711999999999999,0.05054876599757323
0.617,0.712749999999999,0.050430946040145586
0.618,0.713499999999999,0.05031356334739644
0.619,0.714249999999999,0.05019661610355723
0.62,0.7149999999999991,0.0500801024983564
0.621,0.7157499999999991,0.04996402072704419
0.622,0.7164999999999991,0.04984836899041688
0.623,0.7172499999999992,0.04973314549483997
0.624,0.7179999999999992,0.04961834845227102
0.625,0.7187499999999992,0.04950397608028147
0.626,0.7194999999999993,0.04939002660207771
0.627,0.7202499999999993,0.04927649824652176
0.628,0.7209999999999993,0.04916338924815093
0.629,0.7217499999999993,0.049050697847196775
0.63,0.7224999999999994,0.048938422289603725
0.631,0.7232499999999994,0.04882656082704655
0.632,0.7239999999999994,0.048715111716947604
0.633,0.7247499999999995,0.04860407322249295
0.634,0.7254999999999995,0.04849344361264833
0.635,0.7262499999999995,0.04838322116217407
0.636,0.7269999999999995,0.04827340415163946
0.637,0.7277499999999996,0.048163990867436765
0.638,0.7284999999999996,0.04805497960179421
0.639,0.7292499999999996,0.04794636865278855
0.64,0.7299999999999996,0.04783815632435713
0.641,0.7307499999999997,0.047730340926309164
0.642,0.7314999999999997,0.04762292077433648
0.643,0.7322499999999997,0.047515894190023736
0.644,0.7329999999999998,0.047409259500858045
0.645,0.7337499999999998,0.04730301504023786
0.646,0.7344999999999998,0.047197159147481696
0.647,0.7352499999999998,0.047091690167835834
0.648,0.7359999999999999,0.04698660645248186
0.649,0.7367499999999999,0.04688190635854329
0.65,0.7374999999999999,0.046777588249092186
0.651,0.73825,0.0466736504931546
0.652,0.739,0.046570091465716154
0.653,0.73975,0.04646690954772663
0.654,0.7405,0.04636410312610424
0.655,0.7412500000000001,0.04626167059373949
0.656,0.7420000000000001,0.04615961034949838
0.657,0.7427500000000001,0.04605792079822525
0.658,0.7435000000000002,0.04595660035074513
0.659,0.7442500000000002,0.045855647423865595
0.66,0.7450000000000002,0.04575506044037815
0.661,0.7457500000000002,0.04565483782905928
0.662,0.7465000000000003,0.045554978024670914
0.663,0.7472500000000003,0.04545547946796048
0.664,0.7480000000000003,0.04535634060566067
0.665,0.7487500000000004,0.04525755989048856
0.666,0.7495000000000004,0.045159135781144485
0.667,0.7502500000000004,0.045061066742310515
0.668,0.7510000000000004,0.04496335124464827
0.669,0.7517500000000005,0.044865987764796736
0.67,0.7525000000000005,0.044768974785369356
0.671,0.7532500000000005,0.044672310794950945
0.672,0.7540000000000006,0.044575994288094126
0.673,0.7547500000000006,0.04448002376531539
0.674,0.7555000000000006,0.04438439773309087
0.675,0.7562500000000006,0.04428911470385165
0.676,0.7570000000000007,0.044194173195978834
0.677,0.7577500000000007,0.044099571733798235
0.678,0.7585000000000007,0.0440053088475746
0.679,0.7592500000000008,0.04391138307350577
0.68,0.7600000000000008,0.04381779295371617
0.681,0.7607500000000008,0.043724537036250274
0.682,0.7615000000000008,0.04363161387506563
0.683,0.7622500000000009,0.043539022030025534
0.684,0.7630000000000009,0.043446760066891424
0.685,0.7637500000000009,0.04335482655731514
0.686,0.764500000000001,0.0432632200788305
0.687,0.765250000000001,0.04317193921484515
0.688,0.766000000000001,0.04308098255463151
0.689,0.766750000000001,0.0429903486933179
0.69,0.7675000000000011,0.04290003623187931
0.691,0.7682500000000011,0.042810043777127646
0.692,0.7690000000000011,0.0427203699417021
0.693,0.7697500000000012,0.04263101334405893
0.694,0.7705000000000012,0.04254197260846117
0.695,0.7712500000000012,0.04245324636496804
0.696,0.7720000000000012,0.042364833249424236
0.697,0.7727500000000013,0.04227673190344865
0.698,0.7735000000000013,0.042188940974423286
0.699,0.7742500000000013,0.042101459115481674
0.7,0.7750000000000014,0.0420142849854971
0.701,0.7757500000000014,0.041927417249070745
0.702,0.7765000000000014,0.04184085457651936
0.703,0.7772500000000014,0.04175459564386309
0.704,0.7780000000000015,0.041668639132812754
0.705,0.7787500000000015,0.041582983730757125
0.706,0.7795000000000015,0.041497628130749906
0.707,0.7802500000000016,0.041412571031496745
0.708,0.7810000000000016,0.041327811137341616
0.709,0.7817500000000016,0.04124334715825355
0.71,0.7825000000000016,0.04115917780981278
0.711,0.7832500000000017,0.04107530181319689
0.712,0.7840000000000017,0.040991717895166827
0.713,0.7847500000000017,0.040908424788052664
0.714,0.7855000000000018,0.04082542122973919
0.715,0.7862500000000018,0.04074270596365141
0.716,0.7870000000000018,0.04066027773873994
0.717,0.7877500000000018,0.04057813530946601
0.718,0.7885000000000019,0.04049627743578664
0.719,0.7892500000000019,0.04041470288313957
0.72,0.7900000000000019,0.04033341042242773
0.721,0.790750000000002,0.04025239883000421
0.722,0.791500000000002,0.04017166688765646
0.723,0.792250000000002,0.04009121338259085
0.724,0.793000000000002,0.04001103710741673
0.725,0.7937500000000021,0.03993113686013071
0.726,0.7945000000000021,0.03985151144410047
0.727,0.7952500000000021,0.03977215966804888
0.728,0.7960000000000022,0.039693080346037565
0.729,0.7967500000000022,0.03961427229745061
0.73,0.7975000000000022,0.03953573434697828
0.731,0.7982500000000022,0.039457465324600274
0.732,0.7990000000000023,0.03937946406556926
0.733,0.7997500000000023,0.03930172941039402
0.734,0.8005000000000023,0.03922426020482274
0.735,0.8012500000000023,0.039147055299826
0.736,0.8020000000000024,0.039070113551579896
0.737,0.8027500000000024,0.03899343382144892
0.738,0.8035000000000024,0.038917014975968736
0.739,0.8042500000000025,0.038840855886829104
0.74,0.8050000000000025,0.03876495543085638
0.741,0.8057500000000025,0.038689312489996394
0.742,0.8065000000000025,0.038613925951296826
0.743,0.8072500000000026,0.03853879470688969
0.744,0.8080000000000026,0.03846391765397396
0.745,0.8087500000000026,0.038389293694797696
0.746,0.8095000000000027,0.03831492173664054
0.747,0.8102500000000027,0.038240800691795876
0.748,0.8110000000000027,0.03816692947755311
0.749,0.8117500000000027,0.03809330701617979
0.75,0.8125000000000028,0.0380199322349037
0.751,0.8132500000000028,0.03794680406589494
0.752,0.8140000000000028,0.037873921446247974
0.753,0.8147500000000029,0.03780128331796355
0.754,0.8155000000000029,0.03772888862793068
0.755,0.8162500000000029,0.0376567363279086
0.756,0.817000000000003,0.03758482537450851
0.757,0.817750000000003,0.037513154729175505
0.758,0.818500000000003,0.03744172335817035
0.759,0.819250000000003,0.03737053023255134
0.76,0.8200000000000031,0.03729957432815588
0.761,0.8207500000000031,0.03722885462558238
0.762,0.8215000000000031,0.03715837011017194
0.763,0.8222500000000031,0.037088119771989905
0.764,0.8230000000000032,0.03701810260580772
0.765,0.8237500000000032,0.03694831761108443
0.766,0.8245000000000032,0.03687876379194842
0.767,0.8252500000000033,0.036809440157179005
0.768,0.8260000000000033,0.036740345720188014
0.769,0.8267500000000033,0.036671479499001444
0.77,0.8275000000000033,0.036602840516241034
0.771,0.8282500000000034,0.03653442779910583
0.772,0.8290000000000034,0.03646624037935388
0.773,0.8297500000000034,0.036398277293283696
0.774,0.8305000000000035,0.0363305375817158
0.775,0.8312500000000035,0.03626302028997451
0.776,0.8320000000000035,0.03619572446786938
0.777,0.8327500000000035,0.03612864916967677
0.778,0.8335000000000036,0.03606179345412154
0.779,0.8342500000000036,0.035995156384358504
0.78,0.8350000000000036,0.03592873702795425
0.781,0.8357500000000037,0.03586253445686853
0.782,0.8365000000000037,0.03579654774743608
0.783,0.8372500000000037,0.03573077598034809
0.784,0.8380000000000037,0.035665218240634
0.785,0.8387500000000038,0.035599873617643066
0.786,0.8395000000000038,0.0355347412050261
0.787,0.8402500000000038,0.035469820100717184
0.788,0.8410000000000039,0.03540510940691531
0.789,0.8417500000000039,0.03534060823006614
0.79,0.8425000000000039,0.03527631568084387
0.791,0.8432500000000039,0.03521223087413282
0.792,0.844000000000004,0.03514835292900943
0.793,0.844750000000004,0.03508468096872393
0.794,0.845500000000004,0.03502121412068229
0.795,0.846250000000004,0.034957951516428
0.796,0.8470000000000041,0.0348948922916241
0.797,0.8477500000000041,0.03483203558603501
0.798,0.8485000000000041,0.03476938054350853
0.799,0.8492500000000042,0.034706926311957764
0.8,0.8500000000000042,0.03464467204334326
0.801,0.8507500000000042,0.034582616893654994
0.802,0.8515000000000043,0.03452076002289439
0.803,0.8522500000000043,0.03445910059505661
0.804,0.8530000000000043,0.034397637778112417
0.805,0.8537500000000043,0.034336370743990735
0.806,0.8545000000000044,0.03427529866856055
0.807,0.8552500000000044,0.034214420731613376
0.808,0.8560000000000044,0.03415373611684541
0.809,0.8567500000000045,0.03409324401183991
0.81,0.8575000000000045,0.034032943608049676
0.811,0.8582500000000045,0.03397283410077934
0.812,0.8590000000000045,0.033912914689167795
0.813,0.8597500000000046,0.033853184576170786
0.814,0.8605000000000046,0.03379364296854348
0.815,0.8612500000000046,0.0337342890768228
0.816,0.8620000000000047,0.03367512211531043
0.817,0.8627500000000047,0.03361614130205512
0.818,0.8635000000000047,0.03355734585883563
0.819,0.8642500000000047,0.03349873501114334
0.82,0.8650000000000048,0.033440307988165135
0.821,0.8657500000000048,0.033382064022766306
0.822,0.8665000000000048,0.03332400235147326
0.823,0.8672500000000049,0.03326612221445663
0.824,0.8680000000000049,0.0332084228555142
0.825,0.8687500000000049,0.03315090352205391
0.826,0.8695000000000049,0.033093563465077
0.827,0.870250000000005,0.03303640193916116
0.828,0.871000000000005,0.032979418202443544
0.829,0.871750000000005,0.03292261151660425
0.83,0.872500000000005,0.03286598114684944
0.831,0.8732500000000051,0.03280952636189474
0.832,0.8740000000000051,0.03275324643394861
0.833,0.8747500000000051,0.03269714063869572
0.834,0.8755000000000052,0.03264120825528058
0.835,0.8762500000000052,0.03258544856629095
0.836,0.8770000000000052,0.03252986085774148
0.837,0.8777500000000052,0.03247444441905739
0.838,0.8785000000000053,0.032419198543058164
0.839,0.8792500000000053,0.03236412252594123
0.84,0.8800000000000053,0.032309215667265884
0.841,0.8807500000000054,0.03225447726993705
0.842,0.8815000000000054,0.03219990664018929
0.843,0.8822500000000054,0.03214550308757075
0.844,0.8830000000000054,0.03209126592492706
0.845,0.8837500000000055,0.03203719446838571
0.846,0.8845000000000055,0.03198328803733985
0.847,0.8852500000000055,0.031929545954432786
0.848,0.8860000000000056,0.03187596754554198
0.849,0.8867500000000056,0.031822552139763566
0.85,0.8875000000000056,0.0317692990693966
0.851,0.8882500000000056,0.03171620766992747
0.852,0.8890000000000057,0.0316632772800145
0.853,0.8897500000000057,0.031610507241472324
0.854,0.8905000000000057,0.03155789689925659
0.855,0.8912500000000058,0.031505445601448634
0.856,0.8920000000000058,0.03145315269924007
0.857,0.8927500000000058,0.031401017546917626
0.858,0.8935000000000058,0.03134903950184806
0.859,0.8942500000000059,0.031297217924462856
0.86,0.8950000000000059,0.031245552178243347
0.861,0.8957500000000059,0.03119404162970557
0.862,0.896500000000006,0.03114268564838546
0.863,0.897250000000006,0.031091483606823844
0.864,0.898000000000006,0.031040434880551748
0.865,0.898750000000006,0.030989538848075482
0.866,0.8995000000000061,0.03093879489086207
0.867,0.9002500000000061,0.030888202393324515
0.868,0.9010000000000061,0.030837760742807308
0.869,0.9017500000000062,0.030787469329571743
0.87,0.9025000000000062,0.0307373275467816
0.871,0.9032500000000062,0.030687334790488713
0.872,0.9040000000000062,0.030637490459618555
0.873,0.9047500000000063,0.030587793955955928
0.874,0.9055000000000063,0.03053824468413091
0.875,0.9062500000000063,0.03048884205160443
0.876,0.9070000000000064,0.03043958546865433
0.877,0.9077500000000064,0.030390474348361313
0.878,0.9085000000000064,0.030341508106594833
0.879,0.9092500000000064,0.03029268616199926
0.88,0.9100000000000065,0.03024400793597995
0.881,0.9107500000000065,0.030195472852689503
0.882,0.9115000000000065,0.03014708033901392
0.883,0.9122500000000066,0.030098829824558943
0.884,0.9130000000000066,0.03005072074163645
0.885,0.9137500000000066,0.030002752525250753
0.886,0.9145000000000066,0.029954924613085326
0.887,0.9152500000000067,0.029907236445489094
0.888,0.9160000000000067,0.02985968746546311
0.889,0.9167500000000067,0.029812277118647285
0.89,0.9175000000000068,0.02976500485330702
0.891,0.9182500000000068,0.029717870120320067
0.892,0.9190000000000068,0.029670872373163237
0.893,0.9197500000000068,0.029624011067899497
0.894,0.9205000000000069,0.029577285663164643
0.895,0.9212500000000069,0.029530695620154562
0.896,0.9220000000000069,0.029484240402612272
0.897,0.922750000000007,0.029437919476814817
0.898,0.923500000000007,0.02939173231156078
0.899,0.924250000000007,0.029345678378157325
0.9,0.925000000000007,0.0292997571504075


==> csv/regularization/phase_space_alpha_0.01_short.txt <==
0.0,0.25,0.25
0.001,0.25075,0.2495001381310205
0.002,0.25149999999999995,0.249000553325819
0.003,0.2522499999999999,0.24850124679104216
0.004,0.2529999999999999,0.24800221973873737
0.005,0.25374999999999986,0.24750347338636883
0.006,0.25449999999999984,0.24700500895683297
0.007,0.2552499999999998,0.2465068276784742
0.008,0.2559999999999998,0.24600893078510003
0.009,0.25674999999999976,0.24551131951599664
0.01,0.25749999999999973,0.24501399511594377
0.011,0.2582499999999997,0.2445169588352299
0.012,0.2589999999999997,0.24402021192966697
0.013,0.25974999999999965,0.24352375566060513
0.014,0.2604999999999996,0.24302759129494736
0.015,0.2612499999999996,0.24253172010516363
0.016,0.26199999999999957,0.24203614336930546
0.017,0.26274999999999954,0.2415408623710197
0.018,0.2634999999999995,0.24104587839956254
0.019,0.2642499999999995,0.24055119274981335
0.02,0.26499999999999946,0.24005680672228802
0.021,0.26574999999999943,0.2395627216231524
0.022,0.2664999999999994,0.23906893876423557
0.023,0.2672499999999994,0.23857545946304287
0.024,0.26799999999999935,0.2380822850427684
0.025,0.2687499999999993,0.23758941683230805
0.026,0.2694999999999993,0.23709685616627152
0.027,0.27024999999999927,0.23660460438499475
0.028,0.27099999999999924,0.23611266283455185
0.029,0.2717499999999992,0.23562103286676683
0.03,0.2724999999999992,0.23512971583922512
0.031,0.27324999999999916,0.23463871311528506
0.032,0.27399999999999913,0.23414802606408863
0.033,0.2747499999999991,0.23365765606057276
0.034,0.2754999999999991,0.23316760448547966
0.035,0.27624999999999905,0.2326778727253671
0.036,0.276999999999999,0.23218846217261893
0.037,0.277749999999999,0.23169937422545442
0.038,0.27849999999999897,0.23121061028793832
0.039,0.27924999999999894,0.23072217176998983
0.04,0.2799999999999989,0.230234060087392
0.041,0.2807499999999989,0.22974627666180017
0.042,0.28149999999999886,0.22925882292075084
0.043,0.28224999999999884,0.22877170029766952
0.044,0.2829999999999988,0.22828491023187897
0.045,0.2837499999999988,0.22779845416860658
0.046,0.28449999999999875,0.22731233355899189
0.047,0.2852499999999987,0.22682654986009348
0.048,0.2859999999999987,0.22634110453489575
0.049,0.2867499999999987,0.22585599905231513
0.05,0.28749999999999865,0.2253712348872064
0.051,0.2882499999999986,0.2248868135203681
0.052,0.2889999999999986,0.22440273643854813
0.053,0.28974999999999856,0.22391900513444873
0.054,0.29049999999999854,0.22343562110673115
0.055,0.2912499999999985,0.22295258586001987
0.056,0.2919999999999985,0.22246990090490681
0.057,0.29274999999999846,0.22198756775795458
0.058,0.29349999999999843,0.22150558794170006
0.059,0.2942499999999984,0.2210239629846569
0.06,0.2949999999999984,0.22054269442131824
0.061,0.29574999999999835,0.22006178379215852
0.062,0.2964999999999983,0.21958123264363527
0.063,0.2972499999999983,0.21910104252819043
0.064,0.29799999999999827,0.21862121500425089
0.065,0.29874999999999824,0.21814175163622915
0.066,0.2994999999999982,0.21766265399452317
0.067,0.3002499999999982,0.21718392365551603
0.068,0.30099999999999816,0.21670556220157478
0.069,0.30174999999999813,0.21622757122104935
0.07,0.3024999999999981,0.2157499523082706
0.071,0.3032499999999981,0.21527270706354806
0.072,0.30399999999999805,0.2147958370931673
0.073,0.304749999999998,0.21431934400938646
0.074,0.305499999999998,0.21384322943043277
0.075,0.30624999999999797,0.21336749498049828
0.076,0.30699999999999794,0.21289214228973521
0.077,0.3077499999999979,0.2124171729942506
0.078,0.3084999999999979,0.21194258873610083
0.079,0.30924999999999786,0.21146839116328506
0.08,0.30999999999999783,0.21099458192973886
0.081,0.3107499999999978,0.21052116269532647
0.082,0.3114999999999978,0.21004813512583342
0.083,0.31224999999999775,0.2095755008929578
0.084,0.3129999999999977,0.20910326167430124
0.085,0.3137499999999977,0.20863141915335986
0.086,0.31449999999999767,0.20815997501951355
0.087,0.31524999999999764,0.20768893096801583
0.088,0.3159999999999976,0.2072182886999822
0.089,0.3167499999999976,0.2067480499223785
0.09,0.31749999999999756,0.20627821634800828
0.091,0.31824999999999753,0.20580878969549987
0.092,0.3189999999999975,0.20533977168929252
0.093,0.3197499999999975,0.20487116405962225
0.094,0.32049999999999745,0.20440296854250653
0.095,0.3212499999999974,0.2039351868797291
0.096,0.3219999999999974,0.20346782081882342
0.097,0.3227499999999974,0.20300087211305565
0.098,0.32349999999999735,0.20253434252140734
0.099,0.3242499999999973,0.20206823380855687
0.1,0.3249999999999973,0.20160254774486064


==> csv/regularization/phase_space_alpha_0.0_long.txt <==
0.0,0.25,0.25
0.001,0.25075,0.2495
0.002,0.25149999999999995,0.249
0.003,0.2522499999999999,0.2485
0.004,0.2529999999999999,0.248
0.005,0.25374999999999986,0.2475
0.006,0.25449999999999984,0.247
0.007,0.2552499999999998,0.2465
0.008,0.2559999999999998,0.246
0.009,0.25674999999999976,0.2455
0.01,0.25749999999999973,0.245
0.011,0.2582499999999997,0.2445
0.012,0.2589999999999997,0.244
0.013,0.25974999999999965,0.2435
0.014,0.2604999999999996,0.243
0.015,0.2612499999999996,0.2425
0.016,0.26199999999999957,0.242
0.017,0.26274999999999954,0.2415
0.018,0.2634999999999995,0.241
0.019,0.2642499999999995,0.2405
0.02,0.26499999999999946,0.24
0.021,0.26574999999999943,0.2395
0.022,0.2664999999999994,0.239
0.023,0.2672499999999994,0.2385
0.024,0.26799999999999935,0.238
0.025,0.2687499999999993,0.2375
0.026,0.2694999999999993,0.237
0.027,0.27024999999999927,0.2365
0.028,0.27099999999999924,0.236
0.029,0.2717499999999992,0.2355
0.03,0.2724999999999992,0.235
0.031,0.27324999999999916,0.2345
0.032,0.27399999999999913,0.23399999999999999
0.033,0.2747499999999991,0.23349999999999999
0.034,0.2754999999999991,0.23299999999999998
0.035,0.27624999999999905,0.23249999999999998
0.036,0.276999999999999,0.232
0.037,0.277749999999999,0.2315
0.038,0.27849999999999897,0.231
0.039,0.27924999999999894,0.2305
0.04,0.2799999999999989,0.23
0.041,0.2807499999999989,0.2295
0.042,0.28149999999999886,0.229
0.043,0.28224999999999884,0.2285
0.044,0.2829999999999988,0.228
0.045,0.2837499999999988,0.2275
0.046,0.28449999999999875,0.227
0.047,0.2852499999999987,0.2265
0.048,0.2859999999999987,0.226
0.049,0.2867499999999987,0.2255
0.05,0.28749999999999865,0.225
0.051,0.2882499999999986,0.2245
0.052,0.2889999999999986,0.224
0.053,0.28974999999999856,0.2235
0.054,0.29049999999999854,0.223
0.055,0.2912499999999985,0.2225
0.056,0.2919999999999985,0.222
0.057,0.29274999999999846,0.2215
0.058,0.29349999999999843,0.221
0.059,0.2942499999999984,0.2205
0.06,0.2949999999999984,0.22
0.061,0.29574999999999835,0.2195
0.062,0.2964999999999983,0.219
0.063,0.2972499999999983,0.2185
0.064,0.29799999999999827,0.218
0.065,0.29874999999999824,0.2175
0.066,0.2994999999999982,0.217
0.067,0.3002499999999982,0.2165
0.068,0.30099999999999816,0.216
0.069,0.30174999999999813,0.2155
0.07,0.3024999999999981,0.215
0.071,0.3032499999999981,0.2145
0.072,0.30399999999999805,0.214
0.073,0.304749999999998,0.2135
0.074,0.305499999999998,0.213
0.075,0.30624999999999797,0.2125
0.076,0.30699999999999794,0.212
0.077,0.3077499999999979,0.2115
0.078,0.3084999999999979,0.211
0.079,0.30924999999999786,0.2105
0.08,0.30999999999999783,0.21
0.081,0.3107499999999978,0.2095
0.082,0.3114999999999978,0.209
0.083,0.31224999999999775,0.2085
0.084,0.3129999999999977,0.208
0.085,0.3137499999999977,0.2075
0.086,0.31449999999999767,0.20700000000000002
0.087,0.31524999999999764,0.20650000000000002
0.088,0.3159999999999976,0.20600000000000002
0.089,0.3167499999999976,0.20550000000000002
0.09,0.31749999999999756,0.20500000000000002
0.091,0.31824999999999753,0.20450000000000002
0.092,0.3189999999999975,0.20400000000000001
0.093,0.3197499999999975,0.20350000000000001
0.094,0.32049999999999745,0.203
0.095,0.3212499999999974,0.2025
0.096,0.3219999999999974,0.202
0.097,0.3227499999999974,0.2015
0.098,0.32349999999999735,0.201
0.099,0.3242499999999973,0.2005
0.1,0.3249999999999973,0.2
0.101,0.32574999999999726,0.1995
0.102,0.32649999999999724,0.199
0.103,0.3272499999999972,0.1985
0.104,0.3279999999999972,0.198
0.105,0.32874999999999716,0.1975
0.106,0.32949999999999713,0.197
0.107,0.3302499999999971,0.1965
0.108,0.3309999999999971,0.196
0.109,0.33174999999999705,0.1955
0.11,0.332499999999997,0.195
0.111,0.333249999999997,0.1945
0.112,0.33399999999999697,0.194
0.113,0.33474999999999694,0.1935
0.114,0.3354999999999969,0.193
0.115,0.3362499999999969,0.1925
0.116,0.33699999999999686,0.192
0.117,0.33774999999999683,0.1915
0.118,0.3384999999999968,0.191
0.119,0.3392499999999968,0.1905
0.12,0.33999999999999675,0.19
0.121,0.3407499999999967,0.1895
0.122,0.3414999999999967,0.189
0.123,0.34224999999999667,0.1885
0.124,0.34299999999999664,0.188
0.125,0.3437499999999966,0.1875
0.126,0.3444999999999966,0.187
0.127,0.34524999999999656,0.1865
0.128,0.34599999999999653,0.186
0.129,0.3467499999999965,0.1855
0.13,0.3474999999999965,0.185
0.131,0.34824999999999645,0.1845
0.132,0.3489999999999964,0.184
0.133,0.3497499999999964,0.1835
0.134,0.35049999999999637,0.183
0.135,0.35124999999999634,0.1825
0.136,0.3519999999999963,0.182
0.137,0.3527499999999963,0.1815
0.138,0.35349999999999626,0.181
0.139,0.35424999999999623,0.1805
0.14,0.3549999999999962,0.18
0.141,0.3557499999999962,0.1795
0.142,0.35649999999999615,0.179
0.143,0.3572499999999961,0.1785
0.144,0.3579999999999961,0.178
0.145,0.35874999999999607,0.1775
0.146,0.35949999999999604,0.177
0.147,0.360249999999996,0.1765
0.148,0.360999999999996,0.176
0.149,0.36174999999999596,0.1755
0.15,0.36249999999999594,0.175
0.151,0.3632499999999959,0.1745
0.152,0.3639999999999959,0.174
0.153,0.36474999999999586,0.1735
0.154,0.36549999999999583,0.173
0.155,0.3662499999999958,0.1725
0.156,0.3669999999999958,0.172
0.157,0.36774999999999575,0.17149999999999999
0.158,0.3684999999999957,0.17099999999999999
0.159,0.3692499999999957,0.17049999999999998
0.16,0.36999999999999567,0.16999999999999998
0.161,0.37074999999999564,0.16949999999999998
0.162,0.3714999999999956,0.16899999999999998
0.163,0.3722499999999956,0.16849999999999998
0.164,0.37299999999999556,0.16799999999999998
0.165,0.37374999999999553,0.16749999999999998
0.166,0.3744999999999955,0.16699999999999998
0.167,0.3752499999999955,0.16649999999999998
0.168,0.37599999999999545,0.16599999999999998
0.169,0.3767499999999954,0.16549999999999998
0.17,0.3774999999999954,0.16499999999999998
0.171,0.37824999999999537,0.16449999999999998
0.172,0.37899999999999534,0.164
0.173,0.3797499999999953,0.1635
0.174,0.3804999999999953,0.163
0.175,0.38124999999999526,0.1625
0.176,0.38199999999999523,0.162
0.177,0.3827499999999952,0.1615
0.178,0.3834999999999952,0.161
0.179,0.38424999999999515,0.1605
0.18,0.3849999999999951,0.16
0.181,0.3857499999999951,0.1595
0.182,0.38649999999999507,0.159
0.183,0.38724999999999504,0.1585
0.184,0.387999999999995,0.158
0.185,0.388749999999995,0.1575
0.186,0.38949999999999496,0.157
0.187,0.39024999999999493,0.1565
0.188,0.3909999999999949,0.156
0.189,0.3917499999999949,0.1555
0.19,0.39249999999999485,0.155
0.191,0.3932499999999948,0.1545
0.192,0.3939999999999948,0.154
0.193,0.39474999999999477,0.1535
0.194,0.39549999999999474,0.153
0.195,0.3962499999999947,0.1525
0.196,0.3969999999999947,0.152
0.197,0.39774999999999466,0.1515
0.198,0.39849999999999464,0.151
0.199,0.3992499999999946,0.1505
0.2,0.3999999999999946,0.15
0.201,0.40074999999999456,0.1495
0.202,0.40149999999999453,0.149
0.203,0.4022499999999945,0.1485
0.204,0.4029999999999945,0.14800000000000002
0.205,0.40374999999999445,0.14750000000000002
0.206,0.4044999999999944,0.14700000000000002
0.207,0.4052499999999944,0.14650000000000002
0.208,0.40599999999999437,0.14600000000000002
0.209,0.40674999999999434,0.14550000000000002
0.21,0.4074999999999943,0.14500000000000002
0.211,0.4082499999999943,0.14450000000000002
0.212,0.40899999999999426,0.14400000000000002
0.213,0.40974999999999423,0.14350000000000002
0.214,0.4104999999999942,0.14300000000000002
0.215,0.4112499999999942,0.14250000000000002
0.216,0.41199999999999415,0.14200000000000002
0.217,0.4127499999999941,0.14150000000000001
0.218,0.4134999999999941,0.14100000000000001
0.219,0.41424999999999407,0.1405
0.22,0.41499999999999404,0.14
0.221,0.415749999999994,0.1395
0.222,0.416499999999994,0.139
0.223,0.41724999999999396,0.1385
0.224,0.41799999999999393,0.138
0.225,0.4187499999999939,0.1375
0.226,0.4194999999999939,0.137
0.227,0.42024999999999385,0.1365
0.228,0.4209999999999938,0.136
0.229,0.4217499999999938,0.1355
0.23,0.42249999999999377,0.135
0.231,0.42324999999999374,0.1345
0.232,0.4239999999999937,0.134
0.233,0.4247499999999937,0.1335
0.234,0.42549999999999366,0.133
0.235,0.42624999999999363,0.1325
0.236,0.4269999999999936,0.132
0.237,0.4277499999999936,0.1315
0.238,0.42849999999999355,0.131
0.239,0.4292499999999935,0.1305
0.24,0.4299999999999935,0.13
0.241,0.43074999999999347,0.1295
0.242,0.43149999999999344,0.129
0.243,0.4322499999999934,0.1285
0.244,0.4329999999999934,0.128
0.245,0.43374999999999336,0.1275
0.246,0.43449999999999334,0.127
0.247,0.4352499999999933,0.1265
0.248,0.4359999999999933,0.126
0.249,0.43674999999999325,0.1255
0.25,0.4374999999999932,0.125
0.251,0.4382499999999932,0.1245
0.252,0.4389999999999932,0.124
0.253,0.43974999999999315,0.1235
0.254,0.4404999999999931,0.123
0.255,0.4412499999999931,0.1225
0.256,0.44199999999999307,0.122
0.257,0.44274999999999304,0.1215
0.258,0.443499999999993,0.121
0.259,0.444249999999993,0.1205
0.26,0.44499999999999296,0.12
0.261,0.44574999999999293,0.1195
0.262,0.4464999999999929,0.119
0.263,0.4472499999999929,0.1185
0.264,0.44799999999999285,0.118
0.265,0.4487499999999928,0.1175
0.266,0.4494999999999928,0.11699999999999999
0.267,0.45024999999999277,0.11649999999999999
0.268,0.45099999999999274,0.11599999999999999
0.269,0.4517499999999927,0.11549999999999999
0.27,0.4524999999999927,0.11499999999999999
0.271,0.45324999999999266,0.11449999999999999
0.272,0.45399999999999263,0.11399999999999999
0.273,0.4547499999999926,0.11349999999999999
0.274,0.4554999999999926,0.11299999999999999
0.275,0.45624999999999255,0.11249999999999999
0.276,0.4569999999999925,0.11199999999999999
0.277,0.4577499999999925,0.11149999999999999
0.278,0.45849999999999247,0.11099999999999999
0.279,0.45924999999999244,0.11049999999999999
0.28,0.4599999999999924,0.10999999999999999
0.281,0.4607499999999924,0.10949999999999999
0.282,0.46149999999999236,0.10900000000000001
0.283,0.46224999999999233,0.10850000000000001
0.284,0.4629999999999923,0.10800000000000001
0.285,0.4637499999999923,0.10750000000000001
0.286,0.46449999999999225,0.10700000000000001
0.287,0.4652499999999922,0.10650000000000001
0.288,0.4659999999999922,0.10600000000000001
0.289,0.46674999999999217,0.10550000000000001
0.29,0.46749999999999214,0.10500000000000001
0.291,0.4682499999999921,0.10450000000000001
0.292,0.4689999999999921,0.10400000000000001
0.293,0.46974999999999206,0.10350000000000001
0.294,0.47049999999999204,0.10300000000000001
0.295,0.471249999999992,0.10250000000000001
0.296,0.471999999999992,0.10200000000000001
0.297,0.47274999999999195,0.1015
0.298,0.4734999999999919,0.101
0.299,0.4742499999999919,0.1005
0.3,0.4749999999999919,0.1
0.301,0.47574999999999185,0.0995
0.302,0.4764999999999918,0.099
0.303,0.4772499999999918,0.0985
0.304,0.47799999999999176,0.098
0.305,0.47874999999999174,0.0975
0.306,0.4794999999999917,0.097
0.307,0.4802499999999917,0.0965
0.308,0.48099999999999166,0.096
0.309,0.48174999999999163,0.0955
0.31,0.4824999999999916,0.095
0.311,0.4832499999999916,0.0945
0.312,0.48399999999999155,0.094
0.313,0.4847499999999915,0.0935
0.314,0.4854999999999915,0.093
0.315,0.48624999999999147,0.0925
0.316,0.48699999999999144,0.092
0.317,0.4877499999999914,0.0915
0.318,0.4884999999999914,0.091
0.319,0.48924999999999136,0.0905
0.32,0.48999999999999133,0.09
0.321,0.4907499999999913,0.0895
0.322,0.4914999999999913,0.089
0.323,0.49224999999999125,0.0885
0.324,0.4929999999999912,0.088
0.325,0.4937499999999912,0.0875
0.326,0.49449999999999117,0.087
0.327,0.49524999999999114,0.0865
0.328,0.4959999999999911,0.086
0.329,0.4967499999999911,0.08549999999999999
0.33,0.49749999999999106,0.08499999999999999
0.331,0.49824999999999103,0.08449999999999999
0.332,0.498999999999991,0.08399999999999999
0.333,0.499749999999991,0.08349999999999999
0.334,0.500499999999991,0.08299999999999999
0.335,0.501249999999991,0.08249999999999999
0.336,0.501999999999991,0.08199999999999999
0.337,0.502749999999991,0.08149999999999999
0.338,0.5034999999999911,0.08099999999999999
0.339,0.5042499999999911,0.08049999999999999
0.34,0.5049999999999911,0.07999999999999999
0.341,0.5057499999999912,0.07949999999999999
0.342,0.5064999999999912,0.07899999999999999
0.343,0.5072499999999912,0.07849999999999999
0.344,0.5079999999999912,0.07800000000000001
0.345,0.5087499999999913,0.07750000000000001
0.346,0.5094999999999913,0.07700000000000001
0.347,0.5102499999999913,0.07650000000000001
0.348,0.5109999999999914,0.07600000000000001
0.349,0.5117499999999914,0.07550000000000001
0.35,0.5124999999999914,0.07500000000000001
0.351,0.5132499999999914,0.07450000000000001
0.352,0.5139999999999915,0.07400000000000001
0.353,0.5147499999999915,0.07350000000000001
0.354,0.5154999999999915,0.07300000000000001
0.355,0.5162499999999915,0.07250000000000001
0.356,0.5169999999999916,0.07200000000000001
0.357,0.5177499999999916,0.07150000000000001
0.358,0.5184999999999916,0.07100000000000001
0.359,0.5192499999999917,0.07050000000000001
0.36,0.5199999999999917,0.07
0.361,0.5207499999999917,0.0695
0.362,0.5214999999999917,0.069
0.363,0.5222499999999918,0.0685
0.364,0.5229999999999918,0.068
0.365,0.5237499999999918,0.0675
0.366,0.5244999999999919,0.067
0.367,0.5252499999999919,0.0665
0.368,0.5259999999999919,0.066
0.369,0.526749999999992,0.0655
0.37,0.527499999999992,0.065
0.371,0.528249999999992,0.0645
0.372,0.528999999999992,0.064
0.373,0.5297499999999921,0.0635
0.374,0.5304999999999921,0.063
0.375,0.5312499999999921,0.0625
0.376,0.5319999999999921,0.062
0.377,0.5327499999999922,0.0615
0.378,0.5334999999999922,0.061
0.379,0.5342499999999922,0.0605
0.38,0.5349999999999923,0.06
0.381,0.5357499999999923,0.0595
0.382,0.5364999999999923,0.059
0.383,0.5372499999999923,0.058499999999999996
0.384,0.5379999999999924,0.057999999999999996
0.385,0.5387499999999924,0.057499999999999996
0.386,0.5394999999999924,0.056999999999999995
0.387,0.5402499999999925,0.056499999999999995
0.388,0.5409999999999925,0.055999999999999994
0.389,0.5417499999999925,0.055499999999999994
0.39,0.5424999999999925,0.05499999999999999
0.391,0.5432499999999926,0.05449999999999999
0.392,0.5439999999999926,0.05399999999999999
0.393,0.5447499999999926,0.05349999999999999
0.394,0.5454999999999927,0.05299999999999999
0.395,0.5462499999999927,0.05249999999999999
0.396,0.5469999999999927,0.05199999999999999
0.397,0.5477499999999927,0.05149999999999999
0.398,0.5484999999999928,0.05099999999999999
0.399,0.5492499999999928,0.05049999999999999
0.4,0.5499999999999928,0.04999999999999999
0.401,0.5507499999999929,0.04949999999999999
0.402,0.5514999999999929,0.04899999999999999
0.403,0.5522499999999929,0.04849999999999999
0.404,0.5529999999999929,0.04799999999999999
0.405,0.553749999999993,0.04749999999999999
0.406,0.554499999999993,0.046999999999999986
0.407,0.555249999999993,0.046500000000000014
0.408,0.555999999999993,0.04600000000000001
0.409,0.5567499999999931,0.04550000000000001
0.41,0.5574999999999931,0.04500000000000001
0.411,0.5582499999999931,0.04450000000000001
0.412,0.5589999999999932,0.04400000000000001
0.413,0.5597499999999932,0.04350000000000001
0.414,0.5604999999999932,0.04300000000000001
0.415,0.5612499999999933,0.04250000000000001
0.416,0.5619999999999933,0.04200000000000001
0.417,0.5627499999999933,0.04150000000000001
0.418,0.5634999999999933,0.04100000000000001
0.419,0.5642499999999934,0.04050000000000001
0.42,0.5649999999999934,0.04000000000000001
0.421,0.5657499999999934,0.03950000000000001
0.422,0.5664999999999935,0.03900000000000001
0.423,0.5672499999999935,0.038500000000000006
0.424,0.5679999999999935,0.038000000000000006
0.425,0.5687499999999935,0.037500000000000006
0.426,0.5694999999999936,0.037000000000000005
0.427,0.5702499999999936,0.036500000000000005
0.428,0.5709999999999936,0.036000000000000004
0.429,0.5717499999999937,0.035500000000000004
0.43,0.5724999999999937,0.035
0.431,0.5732499999999937,0.0345
0.432,0.5739999999999937,0.034
0.433,0.5747499999999938,0.0335
0.434,0.5754999999999938,0.033
0.435,0.5762499999999938,0.0325
0.436,0.5769999999999939,0.032
0.437,0.5777499999999939,0.0315
0.438,0.5784999999999939,0.031
0.439,0.5792499999999939,0.0305
0.44,0.579999999999994,0.03
0.441,0.580749999999994,0.0295
0.442,0.581499999999994,0.028999999999999998
0.443,0.582249999999994,0.028499999999999998
0.444,0.5829999999999941,0.027999999999999997
0.445,0.5837499999999941,0.027499999999999997
0.446,0.5844999999999941,0.026999999999999996
0.447,0.5852499999999942,0.026499999999999996
0.448,0.5859999999999942,0.025999999999999995
0.449,0.5867499999999942,0.025499999999999995
0.45,0.5874999999999942,0.024999999999999994
0.451,0.5882499999999943,0.024499999999999994
0.452,0.5889999999999943,0.023999999999999994
0.453,0.5897499999999943,0.023499999999999993
0.454,0.5904999999999944,0.022999999999999993
0.455,0.5912499999999944,0.022499999999999992
0.456,0.5919999999999944,0.021999999999999992
0.457,0.5927499999999944,0.02149999999999999
0.458,0.5934999999999945,0.02099999999999999
0.459,0.5942499999999945,0.02049999999999999
0.46,0.5949999999999945,0.01999999999999999
0.461,0.5957499999999946,0.01949999999999999
0.462,0.5964999999999946,0.01899999999999999
0.463,0.5972499999999946,0.01849999999999999
0.464,0.5979999999999946,0.017999999999999988
0.465,0.5987499999999947,0.017499999999999988
0.466,0.5994999999999947,0.016999999999999987
0.467,0.6002499999999947,0.016499999999999987
0.468,0.6009999999999948,0.015999999999999986
0.469,0.6017499999999948,0.015500000000000014
0.47,0.6024999999999948,0.015000000000000013
0.471,0.6032499999999948,0.014500000000000013
0.472,0.6039999999999949,0.014000000000000012
0.473,0.6047499999999949,0.013500000000000012
0.474,0.6054999999999949,0.013000000000000012
0.475,0.606249999999995,0.012500000000000011
0.476,0.606999999999995,0.01200000000000001
0.477,0.607749999999995,0.01150000000000001
0.478,0.608499999999995,0.01100000000000001
0.479,0.6092499999999951,0.01050000000000001
0.48,0.6099999999999951,0.010000000000000009
0.481,0.6107499999999951,0.009500000000000008
0.482,0.6114999999999952,0.009000000000000008
0.483,0.6122499999999952,0.008500000000000008
0.484,0.6129999999999952,0.008000000000000007
0.485,0.6137499999999952,0.007500000000000007
0.486,0.6144999999999953,0.007000000000000006
0.487,0.6152499999999953,0.006500000000000006
0.488,0.6159999999999953,0.006000000000000005
0.489,0.6167499999999954,0.005500000000000005
0.49,0.6174999999999954,0.0050000000000000044
0.491,0.6182499999999954,0.004500000000000004
0.492,0.6189999999999954,0.0040000000000000036
0.493,0.6197499999999955,0.003500000000000003
0.494,0.6204999999999955,0.0030000000000000027
0.495,0.6212499999999955,0.0025000000000000022
0.496,0.6219999999999956,0.0020000000000000018
0.497,0.6227499999999956,0.0015000000000000013
0.498,0.6234999999999956,0.0010000000000000009
0.499,0.6242499999999956,0.0005000000000000004
0.5,0.6249999999999957,0.0
0.501,0.6257499999999957,0.0
0.502,0.6264999999999957,0.0
0.503,0.6272499999999958,0.0
0.504,0.6279999999999958,0.0
0.505,0.6287499999999958,0.0
0.506,0.6294999999999958,0.0
0.507,0.6302499999999959,0.0
0.508,0.6309999999999959,0.0
0.509,0.6317499999999959,0.0
0.51,0.632499999999996,0.0
0.511,0.633249999999996,0.0
0.512,0.633999999999996,0.0
0.513,0.634749999999996,0.0
0.514,0.6354999999999961,0.0
0.515,0.6362499999999961,0.0
0.516,0.6369999999999961,0.0
0.517,0.6377499999999962,0.0
0.518,0.6384999999999962,0.0
0.519,0.6392499999999962,0.0
0.52,0.6399999999999962,0.0
0.521,0.6407499999999963,0.0
0.522,0.6414999999999963,0.0
0.523,0.6422499999999963,0.0
0.524,0.6429999999999964,0.0
0.525,0.6437499999999964,0.0
0.526,0.6444999999999964,0.0
0.527,0.6452499999999964,0.0
0.528,0.6459999999999965,0.0
0.529,0.6467499999999965,0.0
0.53,0.6474999999999965,0.0
0.531,0.6482499999999966,0.0
0.532,0.6489999999999966,0.0
0.533,0.6497499999999966,0.0
0.534,0.6504999999999966,0.0
0.535,0.6512499999999967,0.0
0.536,0.6519999999999967,0.0
0.537,0.6527499999999967,0.0
0.538,0.6534999999999968,0.0
0.539,0.6542499999999968,0.0
0.54,0.6549999999999968,0.0
0.541,0.6557499999999968,0.0
0.542,0.6564999999999969,0.0
0.543,0.6572499999999969,0.0
0.544,0.6579999999999969,0.0
0.545,0.658749999999997,0.0
0.546,0.659499999999997,0.0
0.547,0.660249999999997,0.0
0.548,0.660999999999997,0.0
0.549,0.6617499999999971,0.0
0.55,0.6624999999999971,0.0
0.551,0.6632499999999971,0.0
0.552,0.6639999999999971,0.0
0.553,0.6647499999999972,0.0
0.554,0.6654999999999972,0.0
0.555,0.6662499999999972,0.0
0.556,0.6669999999999973,0.0
0.557,0.6677499999999973,0.0
0.558,0.6684999999999973,0.0
0.559,0.6692499999999973,0.0
0.56,0.6699999999999974,0.0
0.561,0.6707499999999974,0.0
0.562,0.6714999999999974,0.0
0.563,0.6722499999999975,0.0
0.564,0.6729999999999975,0.0
0.565,0.6737499999999975,0.0
0.566,0.6744999999999975,0.0
0.567,0.6752499999999976,0.0
0.568,0.6759999999999976,0.0
0.569,0.6767499999999976,0.0
0.57,0.6774999999999977,0.0
0.571,0.6782499999999977,0.0
0.572,0.6789999999999977,0.0
0.573,0.6797499999999977,0.0
0.574,0.6804999999999978,0.0
0.575,0.6812499999999978,0.0
0.576,0.6819999999999978,0.0
0.577,0.6827499999999979,0.0
0.578,0.6834999999999979,0.0
0.579,0.6842499999999979,0.0
0.58,0.6849999999999979,0.0
0.581,0.685749999999998,0.0
0.582,0.686499999999998,0.0
0.583,0.687249999999998,0.0
0.584,0.6879999999999981,0.0
0.585,0.6887499999999981,0.0
0.586,0.6894999999999981,0.0
0.587,0.6902499999999981,0.0
0.588,0.6909999999999982,0.0
0.589,0.6917499999999982,0.0
0.59,0.6924999999999982,0.0
0.591,0.6932499999999983,0.0
0.592,0.6939999999999983,0.0
0.593,0.6947499999999983,0.0
0.594,0.6954999999999983,0.0
0.595,0.6962499999999984,0.0
0.596,0.6969999999999984,0.0
0.597,0.6977499999999984,0.0
0.598,0.6984999999999985,0.0
0.599,0.6992499999999985,0.0
0.6,0.6999999999999985,0.0
0.601,0.7007499999999985,0.0
0.602,0.7014999999999986,0.0
0.603,0.7022499999999986,0.0
0.604,0.7029999999999986,0.0
0.605,0.7037499999999987,0.0
0.606,0.7044999999999987,0.0
0.607,0.7052499999999987,0.0
0.608,0.7059999999999987,0.0
0.609,0.7067499999999988,0.0
0.61,0.7074999999999988,0.0
0.611,0.7082499999999988,0.0
0.612,0.7089999999999989,0.0
0.613,0.7097499999999989,0.0
0.614,0.7104999999999989,0.0
0.615,0.7112499999999989,0.0
0.616,0.711999999999999,0.0
0.617,0.712749999999999,0.0
0.618,0.713499999999999,0.0
0.619,0.714249999999999,0.0
0.62,0.7149999999999991,0.0
0.621,0.7157499999999991,0.0
0.622,0.7164999999999991,0.0
0.623,0.7172499999999992,0.0
0.624,0.7179999999999992,0.0
0.625,0.7187499999999992,0.0
0.626,0.7194999999999993,0.0
0.627,0.7202499999999993,0.0
0.628,0.7209999999999993,0.0
0.629,0.7217499999999993,0.0
0.63,0.7224999999999994,0.0
0.631,0.7232499999999994,0.0
0.632,0.7239999999999994,0.0
0.633,0.7247499999999995,0.0
0.634,0.7254999999999995,0.0
0.635,0.7262499999999995,0.0
0.636,0.7269999999999995,0.0
0.637,0.7277499999999996,0.0
0.638,0.7284999999999996,0.0
0.639,0.7292499999999996,0.0
0.64,0.7299999999999996,0.0
0.641,0.7307499999999997,0.0
0.642,0.7314999999999997,0.0
0.643,0.7322499999999997,0.0
0.644,0.7329999999999998,0.0
0.645,0.7337499999999998,0.0
0.646,0.7344999999999998,0.0
0.647,0.7352499999999998,0.0
0.648,0.7359999999999999,0.0
0.649,0.7367499999999999,0.0
0.65,0.7374999999999999,0.0
0.651,0.73825,0.0
0.652,0.739,0.0
0.653,0.73975,0.0
0.654,0.7405,0.0
0.655,0.7412500000000001,0.0
0.656,0.7420000000000001,0.0
0.657,0.7427500000000001,0.0
0.658,0.7435000000000002,0.0
0.659,0.7442500000000002,0.0
0.66,0.7450000000000002,0.0
0.661,0.7457500000000002,0.0
0.662,0.7465000000000003,0.0
0.663,0.7472500000000003,0.0
0.664,0.7480000000000003,0.0
0.665,0.7487500000000004,0.0
0.666,0.7495000000000004,0.0
0.667,0.7502500000000004,0.0
0.668,0.7510000000000004,0.0
0.669,0.7517500000000005,0.0
0.67,0.7525000000000005,0.0
0.671,0.7532500000000005,0.0
0.672,0.7540000000000006,0.0
0.673,0.7547500000000006,0.0
0.674,0.7555000000000006,0.0
0.675,0.7562500000000006,0.0
0.676,0.7570000000000007,0.0
0.677,0.7577500000000007,0.0
0.678,0.7585000000000007,0.0
0.679,0.7592500000000008,0.0
0.68,0.7600000000000008,0.0
0.681,0.7607500000000008,0.0
0.682,0.7615000000000008,0.0
0.683,0.7622500000000009,0.0
0.684,0.7630000000000009,0.0
0.685,0.7637500000000009,0.0
0.686,0.764500000000001,0.0
0.687,0.765250000000001,0.0
0.688,0.766000000000001,0.0
0.689,0.766750000000001,0.0
0.69,0.7675000000000011,0.0
0.691,0.7682500000000011,0.0
0.692,0.7690000000000011,0.0
0.693,0.7697500000000012,0.0
0.694,0.7705000000000012,0.0
0.695,0.7712500000000012,0.0
0.696,0.7720000000000012,0.0
0.697,0.7727500000000013,0.0
0.698,0.7735000000000013,0.0
0.699,0.7742500000000013,0.0
0.7,0.7750000000000014,0.0
0.701,0.7757500000000014,0.0
0.702,0.7765000000000014,0.0
0.703,0.7772500000000014,0.0
0.704,0.7780000000000015,0.0
0.705,0.7787500000000015,0.0
0.706,0.7795000000000015,0.0
0.707,0.7802500000000016,0.0
0.708,0.7810000000000016,0.0
0.709,0.7817500000000016,0.0
0.71,0.7825000000000016,0.0
0.711,0.7832500000000017,0.0
0.712,0.7840000000000017,0.0
0.713,0.7847500000000017,0.0
0.714,0.7855000000000018,0.0
0.715,0.7862500000000018,0.0
0.716,0.7870000000000018,0.0
0.717,0.7877500000000018,0.0
0.718,0.7885000000000019,0.0
0.719,0.7892500000000019,0.0
0.72,0.7900000000000019,0.0
0.721,0.790750000000002,0.0
0.722,0.791500000000002,0.0
0.723,0.792250000000002,0.0
0.724,0.793000000000002,0.0
0.725,0.7937500000000021,0.0
0.726,0.7945000000000021,0.0
0.727,0.7952500000000021,0.0
0.728,0.7960000000000022,0.0
0.729,0.7967500000000022,0.0
0.73,0.7975000000000022,0.0
0.731,0.7982500000000022,0.0
0.732,0.7990000000000023,0.0
0.733,0.7997500000000023,0.0
0.734,0.8005000000000023,0.0
0.735,0.8012500000000023,0.0
0.736,0.8020000000000024,0.0
0.737,0.8027500000000024,0.0
0.738,0.8035000000000024,0.0
0.739,0.8042500000000025,0.0
0.74,0.8050000000000025,0.0
0.741,0.8057500000000025,0.0
0.742,0.8065000000000025,0.0
0.743,0.8072500000000026,0.0
0.744,0.8080000000000026,0.0
0.745,0.8087500000000026,0.0
0.746,0.8095000000000027,0.0
0.747,0.8102500000000027,0.0
0.748,0.8110000000000027,0.0
0.749,0.8117500000000027,0.0
0.75,0.8125000000000028,0.0
0.751,0.8132500000000028,0.0
0.752,0.8140000000000028,0.0
0.753,0.8147500000000029,0.0
0.754,0.8155000000000029,0.0
0.755,0.8162500000000029,0.0
0.756,0.817000000000003,0.0
0.757,0.817750000000003,0.0
0.758,0.818500000000003,0.0
0.759,0.819250000000003,0.0
0.76,0.8200000000000031,0.0
0.761,0.8207500000000031,0.0
0.762,0.8215000000000031,0.0
0.763,0.8222500000000031,0.0
0.764,0.8230000000000032,0.0
0.765,0.8237500000000032,0.0
0.766,0.8245000000000032,0.0
0.767,0.8252500000000033,0.0
0.768,0.8260000000000033,0.0
0.769,0.8267500000000033,0.0
0.77,0.8275000000000033,0.0
0.771,0.8282500000000034,0.0
0.772,0.8290000000000034,0.0
0.773,0.8297500000000034,0.0
0.774,0.8305000000000035,0.0
0.775,0.8312500000000035,0.0
0.776,0.8320000000000035,0.0
0.777,0.8327500000000035,0.0
0.778,0.8335000000000036,0.0
0.779,0.8342500000000036,0.0
0.78,0.8350000000000036,0.0
0.781,0.8357500000000037,0.0
0.782,0.8365000000000037,0.0
0.783,0.8372500000000037,0.0
0.784,0.8380000000000037,0.0
0.785,0.8387500000000038,0.0
0.786,0.8395000000000038,0.0
0.787,0.8402500000000038,0.0
0.788,0.8410000000000039,0.0
0.789,0.8417500000000039,0.0
0.79,0.8425000000000039,0.0
0.791,0.8432500000000039,0.0
0.792,0.844000000000004,0.0
0.793,0.844750000000004,0.0
0.794,0.845500000000004,0.0
0.795,0.846250000000004,0.0
0.796,0.8470000000000041,0.0
0.797,0.8477500000000041,0.0
0.798,0.8485000000000041,0.0
0.799,0.8492500000000042,0.0
0.8,0.8500000000000042,0.0
0.801,0.8507500000000042,0.0
0.802,0.8515000000000043,0.0
0.803,0.8522500000000043,0.0
0.804,0.8530000000000043,0.0
0.805,0.8537500000000043,0.0
0.806,0.8545000000000044,0.0
0.807,0.8552500000000044,0.0
0.808,0.8560000000000044,0.0
0.809,0.8567500000000045,0.0
0.81,0.8575000000000045,0.0
0.811,0.8582500000000045,0.0
0.812,0.8590000000000045,0.0
0.813,0.8597500000000046,0.0
0.814,0.8605000000000046,0.0
0.815,0.8612500000000046,0.0
0.816,0.8620000000000047,0.0
0.817,0.8627500000000047,0.0
0.818,0.8635000000000047,0.0
0.819,0.8642500000000047,0.0
0.82,0.8650000000000048,0.0
0.821,0.8657500000000048,0.0
0.822,0.8665000000000048,0.0
0.823,0.8672500000000049,0.0
0.824,0.8680000000000049,0.0
0.825,0.8687500000000049,0.0
0.826,0.8695000000000049,0.0
0.827,0.870250000000005,0.0
0.828,0.871000000000005,0.0
0.829,0.871750000000005,0.0
0.83,0.872500000000005,0.0
0.831,0.8732500000000051,0.0
0.832,0.8740000000000051,0.0
0.833,0.8747500000000051,0.0
0.834,0.8755000000000052,0.0
0.835,0.8762500000000052,0.0
0.836,0.8770000000000052,0.0
0.837,0.8777500000000052,0.0
0.838,0.8785000000000053,0.0
0.839,0.8792500000000053,0.0
0.84,0.8800000000000053,0.0
0.841,0.8807500000000054,0.0
0.842,0.8815000000000054,0.0
0.843,0.8822500000000054,0.0
0.844,0.8830000000000054,0.0
0.845,0.8837500000000055,0.0
0.846,0.8845000000000055,0.0
0.847,0.8852500000000055,0.0
0.848,0.8860000000000056,0.0
0.849,0.8867500000000056,0.0
0.85,0.8875000000000056,0.0
0.851,0.8882500000000056,0.0
0.852,0.8890000000000057,0.0
0.853,0.8897500000000057,0.0
0.854,0.8905000000000057,0.0
0.855,0.8912500000000058,0.0
0.856,0.8920000000000058,0.0
0.857,0.8927500000000058,0.0
0.858,0.8935000000000058,0.0
0.859,0.8942500000000059,0.0
0.86,0.8950000000000059,0.0
0.861,0.8957500000000059,0.0
0.862,0.896500000000006,0.0
0.863,0.897250000000006,0.0
0.864,0.898000000000006,0.0
0.865,0.898750000000006,0.0
0.866,0.8995000000000061,0.0
0.867,0.9002500000000061,0.0
0.868,0.9010000000000061,0.0
0.869,0.9017500000000062,0.0
0.87,0.9025000000000062,0.0
0.871,0.9032500000000062,0.0
0.872,0.9040000000000062,0.0
0.873,0.9047500000000063,0.0
0.874,0.9055000000000063,0.0
0.875,0.9062500000000063,0.0
0.876,0.9070000000000064,0.0
0.877,0.9077500000000064,0.0
0.878,0.9085000000000064,0.0
0.879,0.9092500000000064,0.0
0.88,0.9100000000000065,0.0
0.881,0.9107500000000065,0.0
0.882,0.9115000000000065,0.0
0.883,0.9122500000000066,0.0
0.884,0.9130000000000066,0.0
0.885,0.9137500000000066,0.0
0.886,0.9145000000000066,0.0
0.887,0.9152500000000067,0.0
0.888,0.9160000000000067,0.0
0.889,0.9167500000000067,0.0
0.89,0.9175000000000068,0.0
0.891,0.9182500000000068,0.0
0.892,0.9190000000000068,0.0
0.893,0.9197500000000068,0.0
0.894,0.9205000000000069,0.0
0.895,0.9212500000000069,0.0
0.896,0.9220000000000069,0.0
0.897,0.922750000000007,0.0
0.898,0.923500000000007,0.0
0.899,0.924250000000007,0.0
0.9,0.925000000000007,0.0


==> csv/regularization/phase_space_alpha_0.0_medium.txt <==
0.0,0.25,0.25
0.001,0.25075,0.2495
0.002,0.25149999999999995,0.249
0.003,0.2522499999999999,0.2485
0.004,0.2529999999999999,0.248
0.005,0.25374999999999986,0.2475
0.006,0.25449999999999984,0.247
0.007,0.2552499999999998,0.2465
0.008,0.2559999999999998,0.246
0.009,0.25674999999999976,0.2455
0.01,0.25749999999999973,0.245
0.011,0.2582499999999997,0.2445
0.012,0.2589999999999997,0.244
0.013,0.25974999999999965,0.2435
0.014,0.2604999999999996,0.243
0.015,0.2612499999999996,0.2425
0.016,0.26199999999999957,0.242
0.017,0.26274999999999954,0.2415
0.018,0.2634999999999995,0.241
0.019,0.2642499999999995,0.2405
0.02,0.26499999999999946,0.24
0.021,0.26574999999999943,0.2395
0.022,0.2664999999999994,0.239
0.023,0.2672499999999994,0.2385
0.024,0.26799999999999935,0.238
0.025,0.2687499999999993,0.2375
0.026,0.2694999999999993,0.237
0.027,0.27024999999999927,0.2365
0.028,0.27099999999999924,0.236
0.029,0.2717499999999992,0.2355
0.03,0.2724999999999992,0.235
0.031,0.27324999999999916,0.2345
0.032,0.27399999999999913,0.23399999999999999
0.033,0.2747499999999991,0.23349999999999999
0.034,0.2754999999999991,0.23299999999999998
0.035,0.27624999999999905,0.23249999999999998
0.036,0.276999999999999,0.232
0.037,0.277749999999999,0.2315
0.038,0.27849999999999897,0.231
0.039,0.27924999999999894,0.2305
0.04,0.2799999999999989,0.23
0.041,0.2807499999999989,0.2295
0.042,0.28149999999999886,0.229
0.043,0.28224999999999884,0.2285
0.044,0.2829999999999988,0.228
0.045,0.2837499999999988,0.2275
0.046,0.28449999999999875,0.227
0.047,0.2852499999999987,0.2265
0.048,0.2859999999999987,0.226
0.049,0.2867499999999987,0.2255
0.05,0.28749999999999865,0.225
0.051,0.2882499999999986,0.2245
0.052,0.2889999999999986,0.224
0.053,0.28974999999999856,0.2235
0.054,0.29049999999999854,0.223
0.055,0.2912499999999985,0.2225
0.056,0.2919999999999985,0.222
0.057,0.29274999999999846,0.2215
0.058,0.29349999999999843,0.221
0.059,0.2942499999999984,0.2205
0.06,0.2949999999999984,0.22
0.061,0.29574999999999835,0.2195
0.062,0.2964999999999983,0.219
0.063,0.2972499999999983,0.2185
0.064,0.29799999999999827,0.218
0.065,0.29874999999999824,0.2175
0.066,0.2994999999999982,0.217
0.067,0.3002499999999982,0.2165
0.068,0.30099999999999816,0.216
0.069,0.30174999999999813,0.2155
0.07,0.3024999999999981,0.215
0.071,0.3032499999999981,0.2145
0.072,0.30399999999999805,0.214
0.073,0.304749999999998,0.2135
0.074,0.305499999999998,0.213
0.075,0.30624999999999797,0.2125
0.076,0.30699999999999794,0.212
0.077,0.3077499999999979,0.2115
0.078,0.3084999999999979,0.211
0.079,0.30924999999999786,0.2105
0.08,0.30999999999999783,0.21
0.081,0.3107499999999978,0.2095
0.082,0.3114999999999978,0.209
0.083,0.31224999999999775,0.2085
0.084,0.3129999999999977,0.208
0.085,0.3137499999999977,0.2075
0.086,0.31449999999999767,0.20700000000000002
0.087,0.31524999999999764,0.20650000000000002
0.088,0.3159999999999976,0.20600000000000002
0.089,0.3167499999999976,0.20550000000000002
0.09,0.31749999999999756,0.20500000000000002
0.091,0.31824999999999753,0.20450000000000002
0.092,0.3189999999999975,0.20400000000000001
0.093,0.3197499999999975,0.20350000000000001
0.094,0.32049999999999745,0.203
0.095,0.3212499999999974,0.2025
0.096,0.3219999999999974,0.202
0.097,0.3227499999999974,0.2015
0.098,0.32349999999999735,0.201
0.099,0.3242499999999973,0.2005
0.1,0.3249999999999973,0.2
0.101,0.32574999999999726,0.1995
0.102,0.32649999999999724,0.199
0.103,0.3272499999999972,0.1985
0.104,0.3279999999999972,0.198
0.105,0.32874999999999716,0.1975
0.106,0.32949999999999713,0.197
0.107,0.3302499999999971,0.1965
0.108,0.3309999999999971,0.196
0.109,0.33174999999999705,0.1955
0.11,0.332499999999997,0.195
0.111,0.333249999999997,0.1945
0.112,0.33399999999999697,0.194
0.113,0.33474999999999694,0.1935
0.114,0.3354999999999969,0.193
0.115,0.3362499999999969,0.1925
0.116,0.33699999999999686,0.192
0.117,0.33774999999999683,0.1915
0.118,0.3384999999999968,0.191
0.119,0.3392499999999968,0.1905
0.12,0.33999999999999675,0.19
0.121,0.3407499999999967,0.1895
0.122,0.3414999999999967,0.189
0.123,0.34224999999999667,0.1885
0.124,0.34299999999999664,0.188
0.125,0.3437499999999966,0.1875
0.126,0.3444999999999966,0.187
0.127,0.34524999999999656,0.1865
0.128,0.34599999999999653,0.186
0.129,0.3467499999999965,0.1855
0.13,0.3474999999999965,0.185
0.131,0.34824999999999645,0.1845
0.132,0.3489999999999964,0.184
0.133,0.3497499999999964,0.1835
0.134,0.35049999999999637,0.183
0.135,0.35124999999999634,0.1825
0.136,0.3519999999999963,0.182
0.137,0.3527499999999963,0.1815
0.138,0.35349999999999626,0.181
0.139,0.35424999999999623,0.1805
0.14,0.3549999999999962,0.18
0.141,0.3557499999999962,0.1795
0.142,0.35649999999999615,0.179
0.143,0.3572499999999961,0.1785
0.144,0.3579999999999961,0.178
0.145,0.35874999999999607,0.1775
0.146,0.35949999999999604,0.177
0.147,0.360249999999996,0.1765
0.148,0.360999999999996,0.176
0.149,0.36174999999999596,0.1755
0.15,0.36249999999999594,0.175
0.151,0.3632499999999959,0.1745
0.152,0.3639999999999959,0.174
0.153,0.36474999999999586,0.1735
0.154,0.36549999999999583,0.173
0.155,0.3662499999999958,0.1725
0.156,0.3669999999999958,0.172
0.157,0.36774999999999575,0.17149999999999999
0.158,0.3684999999999957,0.17099999999999999
0.159,0.3692499999999957,0.17049999999999998
0.16,0.36999999999999567,0.16999999999999998
0.161,0.37074999999999564,0.16949999999999998
0.162,0.3714999999999956,0.16899999999999998
0.163,0.3722499999999956,0.16849999999999998
0.164,0.37299999999999556,0.16799999999999998
0.165,0.37374999999999553,0.16749999999999998
0.166,0.3744999999999955,0.16699999999999998
0.167,0.3752499999999955,0.16649999999999998
0.168,0.37599999999999545,0.16599999999999998
0.169,0.3767499999999954,0.16549999999999998
0.17,0.3774999999999954,0.16499999999999998
0.171,0.37824999999999537,0.16449999999999998
0.172,0.37899999999999534,0.164
0.173,0.3797499999999953,0.1635
0.174,0.3804999999999953,0.163
0.175,0.38124999999999526,0.1625
0.176,0.38199999999999523,0.162
0.177,0.3827499999999952,0.1615
0.178,0.3834999999999952,0.161
0.179,0.38424999999999515,0.1605
0.18,0.3849999999999951,0.16
0.181,0.3857499999999951,0.1595
0.182,0.38649999999999507,0.159
0.183,0.38724999999999504,0.1585
0.184,0.387999999999995,0.158
0.185,0.388749999999995,0.1575
0.186,0.38949999999999496,0.157
0.187,0.39024999999999493,0.1565
0.188,0.3909999999999949,0.156
0.189,0.3917499999999949,0.1555
0.19,0.39249999999999485,0.155
0.191,0.3932499999999948,0.1545
0.192,0.3939999999999948,0.154
0.193,0.39474999999999477,0.1535
0.194,0.39549999999999474,0.153
0.195,0.3962499999999947,0.1525
0.196,0.3969999999999947,0.152
0.197,0.39774999999999466,0.1515
0.198,0.39849999999999464,0.151
0.199,0.3992499999999946,0.1505
0.2,0.3999999999999946,0.15
0.201,0.40074999999999456,0.1495
0.202,0.40149999999999453,0.149
0.203,0.4022499999999945,0.1485
0.204,0.4029999999999945,0.14800000000000002
0.205,0.40374999999999445,0.14750000000000002
0.206,0.4044999999999944,0.14700000000000002
0.207,0.4052499999999944,0.14650000000000002
0.208,0.40599999999999437,0.14600000000000002
0.209,0.40674999999999434,0.14550000000000002
0.21,0.4074999999999943,0.14500000000000002
0.211,0.4082499999999943,0.14450000000000002
0.212,0.40899999999999426,0.14400000000000002
0.213,0.40974999999999423,0.14350000000000002
0.214,0.4104999999999942,0.14300000000000002
0.215,0.4112499999999942,0.14250000000000002
0.216,0.41199999999999415,0.14200000000000002
0.217,0.4127499999999941,0.14150000000000001
0.218,0.4134999999999941,0.14100000000000001
0.219,0.41424999999999407,0.1405
0.22,0.41499999999999404,0.14
0.221,0.415749999999994,0.1395
0.222,0.416499999999994,0.139
0.223,0.41724999999999396,0.1385
0.224,0.41799999999999393,0.138
0.225,0.4187499999999939,0.1375
0.226,0.4194999999999939,0.137
0.227,0.42024999999999385,0.1365
0.228,0.4209999999999938,0.136
0.229,0.4217499999999938,0.1355
0.23,0.42249999999999377,0.135
0.231,0.42324999999999374,0.1345
0.232,0.4239999999999937,0.134
0.233,0.4247499999999937,0.1335
0.234,0.42549999999999366,0.133
0.235,0.42624999999999363,0.1325
0.236,0.4269999999999936,0.132
0.237,0.4277499999999936,0.1315
0.238,0.42849999999999355,0.131
0.239,0.4292499999999935,0.1305
0.24,0.4299999999999935,0.13
0.241,0.43074999999999347,0.1295
0.242,0.43149999999999344,0.129
0.243,0.4322499999999934,0.1285
0.244,0.4329999999999934,0.128
0.245,0.43374999999999336,0.1275
0.246,0.43449999999999334,0.127
0.247,0.4352499999999933,0.1265
0.248,0.4359999999999933,0.126
0.249,0.43674999999999325,0.1255
0.25,0.4374999999999932,0.125
0.251,0.4382499999999932,0.1245
0.252,0.4389999999999932,0.124
0.253,0.43974999999999315,0.1235
0.254,0.4404999999999931,0.123
0.255,0.4412499999999931,0.1225
0.256,0.44199999999999307,0.122
0.257,0.44274999999999304,0.1215
0.258,0.443499999999993,0.121
0.259,0.444249999999993,0.1205
0.26,0.44499999999999296,0.12
0.261,0.44574999999999293,0.1195
0.262,0.4464999999999929,0.119
0.263,0.4472499999999929,0.1185
0.264,0.44799999999999285,0.118
0.265,0.4487499999999928,0.1175
0.266,0.4494999999999928,0.11699999999999999
0.267,0.45024999999999277,0.11649999999999999
0.268,0.45099999999999274,0.11599999999999999
0.269,0.4517499999999927,0.11549999999999999
0.27,0.4524999999999927,0.11499999999999999
0.271,0.45324999999999266,0.11449999999999999
0.272,0.45399999999999263,0.11399999999999999
0.273,0.4547499999999926,0.11349999999999999
0.274,0.4554999999999926,0.11299999999999999
0.275,0.45624999999999255,0.11249999999999999
0.276,0.4569999999999925,0.11199999999999999
0.277,0.4577499999999925,0.11149999999999999
0.278,0.45849999999999247,0.11099999999999999
0.279,0.45924999999999244,0.11049999999999999
0.28,0.4599999999999924,0.10999999999999999
0.281,0.4607499999999924,0.10949999999999999
0.282,0.46149999999999236,0.10900000000000001
0.283,0.46224999999999233,0.10850000000000001
0.284,0.4629999999999923,0.10800000000000001
0.285,0.4637499999999923,0.10750000000000001
0.286,0.46449999999999225,0.10700000000000001
0.287,0.4652499999999922,0.10650000000000001
0.288,0.4659999999999922,0.10600000000000001
0.289,0.46674999999999217,0.10550000000000001
0.29,0.46749999999999214,0.10500000000000001
0.291,0.4682499999999921,0.10450000000000001
0.292,0.4689999999999921,0.10400000000000001
0.293,0.46974999999999206,0.10350000000000001
0.294,0.47049999999999204,0.10300000000000001
0.295,0.471249999999992,0.10250000000000001
0.296,0.471999999999992,0.10200000000000001
0.297,0.47274999999999195,0.1015
0.298,0.4734999999999919,0.101
0.299,0.4742499999999919,0.1005
0.3,0.4749999999999919,0.1
0.301,0.47574999999999185,0.0995
0.302,0.4764999999999918,0.099
0.303,0.4772499999999918,0.0985
0.304,0.47799999999999176,0.098
0.305,0.47874999999999174,0.0975
0.306,0.4794999999999917,0.097
0.307,0.4802499999999917,0.0965
0.308,0.48099999999999166,0.096
0.309,0.48174999999999163,0.0955
0.31,0.4824999999999916,0.095
0.311,0.4832499999999916,0.0945
0.312,0.48399999999999155,0.094
0.313,0.4847499999999915,0.0935
0.314,0.4854999999999915,0.093
0.315,0.48624999999999147,0.0925
0.316,0.48699999999999144,0.092
0.317,0.4877499999999914,0.0915
0.318,0.4884999999999914,0.091
0.319,0.48924999999999136,0.0905
0.32,0.48999999999999133,0.09
0.321,0.4907499999999913,0.0895
0.322,0.4914999999999913,0.089
0.323,0.49224999999999125,0.0885
0.324,0.4929999999999912,0.088
0.325,0.4937499999999912,0.0875
0.326,0.49449999999999117,0.087
0.327,0.49524999999999114,0.0865
0.328,0.4959999999999911,0.086
0.329,0.4967499999999911,0.08549999999999999
0.33,0.49749999999999106,0.08499999999999999
0.331,0.49824999999999103,0.08449999999999999
0.332,0.498999999999991,0.08399999999999999
0.333,0.499749999999991,0.08349999999999999
0.334,0.500499999999991,0.08299999999999999
0.335,0.501249999999991,0.08249999999999999
0.336,0.501999999999991,0.08199999999999999
0.337,0.502749999999991,0.08149999999999999
0.338,0.5034999999999911,0.08099999999999999
0.339,0.5042499999999911,0.08049999999999999
0.34,0.5049999999999911,0.07999999999999999
0.341,0.5057499999999912,0.07949999999999999
0.342,0.5064999999999912,0.07899999999999999
0.343,0.5072499999999912,0.07849999999999999
0.344,0.5079999999999912,0.07800000000000001
0.345,0.5087499999999913,0.07750000000000001
0.346,0.5094999999999913,0.07700000000000001
0.347,0.5102499999999913,0.07650000000000001
0.348,0.5109999999999914,0.07600000000000001
0.349,0.5117499999999914,0.07550000000000001
0.35,0.5124999999999914,0.07500000000000001
0.351,0.5132499999999914,0.07450000000000001
0.352,0.5139999999999915,0.07400000000000001
0.353,0.5147499999999915,0.07350000000000001
0.354,0.5154999999999915,0.07300000000000001
0.355,0.5162499999999915,0.07250000000000001
0.356,0.5169999999999916,0.07200000000000001
0.357,0.5177499999999916,0.07150000000000001
0.358,0.5184999999999916,0.07100000000000001
0.359,0.5192499999999917,0.07050000000000001
0.36,0.5199999999999917,0.07
0.361,0.5207499999999917,0.0695
0.362,0.5214999999999917,0.069
0.363,0.5222499999999918,0.0685
0.364,0.5229999999999918,0.068
0.365,0.5237499999999918,0.0675
0.366,0.5244999999999919,0.067
0.367,0.5252499999999919,0.0665
0.368,0.5259999999999919,0.066
0.369,0.526749999999992,0.0655
0.37,0.527499999999992,0.065
0.371,0.528249999999992,0.0645
0.372,0.528999999999992,0.064
0.373,0.5297499999999921,0.0635
0.374,0.5304999999999921,0.063
0.375,0.5312499999999921,0.0625
0.376,0.5319999999999921,0.062
0.377,0.5327499999999922,0.0615
0.378,0.5334999999999922,0.061
0.379,0.5342499999999922,0.0605
0.38,0.5349999999999923,0.06
0.381,0.5357499999999923,0.0595
0.382,0.5364999999999923,0.059
0.383,0.5372499999999923,0.058499999999999996
0.384,0.5379999999999924,0.057999999999999996
0.385,0.5387499999999924,0.057499999999999996
0.386,0.5394999999999924,0.056999999999999995
0.387,0.5402499999999925,0.056499999999999995
0.388,0.5409999999999925,0.055999999999999994
0.389,0.5417499999999925,0.055499999999999994
0.39,0.5424999999999925,0.05499999999999999
0.391,0.5432499999999926,0.05449999999999999
0.392,0.5439999999999926,0.05399999999999999
0.393,0.5447499999999926,0.05349999999999999
0.394,0.5454999999999927,0.05299999999999999
0.395,0.5462499999999927,0.05249999999999999
0.396,0.5469999999999927,0.05199999999999999
0.397,0.5477499999999927,0.05149999999999999
0.398,0.5484999999999928,0.05099999999999999
0.399,0.5492499999999928,0.05049999999999999
0.4,0.5499999999999928,0.04999999999999999
0.401,0.5507499999999929,0.04949999999999999
0.402,0.5514999999999929,0.04899999999999999
0.403,0.5522499999999929,0.04849999999999999
0.404,0.5529999999999929,0.04799999999999999
0.405,0.553749999999993,0.04749999999999999
0.406,0.554499999999993,0.046999999999999986
0.407,0.555249999999993,0.046500000000000014
0.408,0.555999999999993,0.04600000000000001
0.409,0.5567499999999931,0.04550000000000001
0.41,0.5574999999999931,0.04500000000000001
0.411,0.5582499999999931,0.04450000000000001
0.412,0.5589999999999932,0.04400000000000001
0.413,0.5597499999999932,0.04350000000000001
0.414,0.5604999999999932,0.04300000000000001
0.415,0.5612499999999933,0.04250000000000001
0.416,0.5619999999999933,0.04200000000000001
0.417,0.5627499999999933,0.04150000000000001
0.418,0.5634999999999933,0.04100000000000001
0.419,0.5642499999999934,0.04050000000000001
0.42,0.5649999999999934,0.04000000000000001
0.421,0.5657499999999934,0.03950000000000001
0.422,0.5664999999999935,0.03900000000000001
0.423,0.5672499999999935,0.038500000000000006
0.424,0.5679999999999935,0.038000000000000006
0.425,0.5687499999999935,0.037500000000000006
0.426,0.5694999999999936,0.037000000000000005
0.427,0.5702499999999936,0.036500000000000005
0.428,0.5709999999999936,0.036000000000000004
0.429,0.5717499999999937,0.035500000000000004
0.43,0.5724999999999937,0.035
0.431,0.5732499999999937,0.0345
0.432,0.5739999999999937,0.034
0.433,0.5747499999999938,0.0335
0.434,0.5754999999999938,0.033
0.435,0.5762499999999938,0.0325
0.436,0.5769999999999939,0.032
0.437,0.5777499999999939,0.0315
0.438,0.5784999999999939,0.031
0.439,0.5792499999999939,0.0305
0.44,0.579999999999994,0.03
0.441,0.580749999999994,0.0295
0.442,0.581499999999994,0.028999999999999998
0.443,0.582249999999994,0.028499999999999998
0.444,0.5829999999999941,0.027999999999999997
0.445,0.5837499999999941,0.027499999999999997
0.446,0.5844999999999941,0.026999999999999996
0.447,0.5852499999999942,0.026499999999999996
0.448,0.5859999999999942,0.025999999999999995
0.449,0.5867499999999942,0.025499999999999995
0.45,0.5874999999999942,0.024999999999999994


==> csv/regularization/phase_space_alpha_0.0_short.txt <==
0.0,0.25,0.25
0.001,0.25075,0.2495
0.002,0.25149999999999995,0.249
0.003,0.2522499999999999,0.2485
0.004,0.2529999999999999,0.248
0.005,0.25374999999999986,0.2475
0.006,0.25449999999999984,0.247
0.007,0.2552499999999998,0.2465
0.008,0.2559999999999998,0.246
0.009,0.25674999999999976,0.2455
0.01,0.25749999999999973,0.245
0.011,0.2582499999999997,0.2445
0.012,0.2589999999999997,0.244
0.013,0.25974999999999965,0.2435
0.014,0.2604999999999996,0.243
0.015,0.2612499999999996,0.2425
0.016,0.26199999999999957,0.242
0.017,0.26274999999999954,0.2415
0.018,0.2634999999999995,0.241
0.019,0.2642499999999995,0.2405
0.02,0.26499999999999946,0.24
0.021,0.26574999999999943,0.2395
0.022,0.2664999999999994,0.239
0.023,0.2672499999999994,0.2385
0.024,0.26799999999999935,0.238
0.025,0.2687499999999993,0.2375
0.026,0.2694999999999993,0.237
0.027,0.27024999999999927,0.2365
0.028,0.27099999999999924,0.236
0.029,0.2717499999999992,0.2355
0.03,0.2724999999999992,0.235
0.031,0.27324999999999916,0.2345
0.032,0.27399999999999913,0.23399999999999999
0.033,0.2747499999999991,0.23349999999999999
0.034,0.2754999999999991,0.23299999999999998
0.035,0.27624999999999905,0.23249999999999998
0.036,0.276999999999999,0.232
0.037,0.277749999999999,0.2315
0.038,0.27849999999999897,0.231
0.039,0.27924999999999894,0.2305
0.04,0.2799999999999989,0.23
0.041,0.2807499999999989,0.2295
0.042,0.28149999999999886,0.229
0.043,0.28224999999999884,0.2285
0.044,0.2829999999999988,0.228
0.045,0.2837499999999988,0.2275
0.046,0.28449999999999875,0.227
0.047,0.2852499999999987,0.2265
0.048,0.2859999999999987,0.226
0.049,0.2867499999999987,0.2255
0.05,0.28749999999999865,0.225
0.051,0.2882499999999986,0.2245
0.052,0.2889999999999986,0.224
0.053,0.28974999999999856,0.2235
0.054,0.29049999999999854,0.223
0.055,0.2912499999999985,0.2225
0.056,0.2919999999999985,0.222
0.057,0.29274999999999846,0.2215
0.058,0.29349999999999843,0.221
0.059,0.2942499999999984,0.2205
0.06,0.2949999999999984,0.22
0.061,0.29574999999999835,0.2195
0.062,0.2964999999999983,0.219
0.063,0.2972499999999983,0.2185
0.064,0.29799999999999827,0.218
0.065,0.29874999999999824,0.2175
0.066,0.2994999999999982,0.217
0.067,0.3002499999999982,0.2165
0.068,0.30099999999999816,0.216
0.069,0.30174999999999813,0.2155
0.07,0.3024999999999981,0.215
0.071,0.3032499999999981,0.2145
0.072,0.30399999999999805,0.214
0.073,0.304749999999998,0.2135
0.074,0.305499999999998,0.213
0.075,0.30624999999999797,0.2125
0.076,0.30699999999999794,0.212
0.077,0.3077499999999979,0.2115
0.078,0.3084999999999979,0.211
0.079,0.30924999999999786,0.2105
0.08,0.30999999999999783,0.21
0.081,0.3107499999999978,0.2095
0.082,0.3114999999999978,0.209
0.083,0.31224999999999775,0.2085
0.084,0.3129999999999977,0.208
0.085,0.3137499999999977,0.2075
0.086,0.31449999999999767,0.20700000000000002
0.087,0.31524999999999764,0.20650000000000002
0.088,0.3159999999999976,0.20600000000000002
0.089,0.3167499999999976,0.20550000000000002
0.09,0.31749999999999756,0.20500000000000002
0.091,0.31824999999999753,0.20450000000000002
0.092,0.3189999999999975,0.20400000000000001
0.093,0.3197499999999975,0.20350000000000001
0.094,0.32049999999999745,0.203
0.095,0.3212499999999974,0.2025
0.096,0.3219999999999974,0.202
0.097,0.3227499999999974,0.2015
0.098,0.32349999999999735,0.201
0.099,0.3242499999999973,0.2005
0.1,0.3249999999999973,0.2


==> csv/regularization/phase_space_alpha_0.1.txt <==
0.0,0.25,0.25
0.001,0.25075,0.24950061510014093
0.002,0.25149999999999995,0.2490024592590717
0.003,0.2522499999999999,0.2485055307565075
0.004,0.2529999999999999,0.24800982786150666
0.005,0.25374999999999986,0.24751534883256074
0.006,0.25449999999999984,0.24702209191768515
0.007,0.2552499999999998,0.24653005535450956
0.008,0.2559999999999998,0.24603923737036903
0.009,0.25674999999999976,0.24554963618239525
0.01,0.25749999999999973,0.24506124999760764
0.011,0.2582499999999997,0.244574077013005
0.012,0.2589999999999997,0.24408811541565714
0.013,0.25974999999999965,0.2436033633827972
0.014,0.2604999999999996,0.2431198190819132
0.015,0.2612499999999996,0.24263748067084057
0.016,0.26199999999999957,0.24215634629785454
0.017,0.26274999999999954,0.2416764141017626
0.018,0.2634999999999995,0.24119768221199733
0.019,0.2642499999999995,0.24072014874870892
0.02,0.26499999999999946,0.24024381182285826
0.021,0.26574999999999943,0.23976866953631
0.022,0.2664999999999994,0.23929471998192545
0.023,0.2672499999999994,0.2388219612436559
0.024,0.26799999999999935,0.23835039139663594
0.025,0.2687499999999993,0.23788000850727664
0.026,0.2694999999999993,0.23741081063335898
0.027,0.27024999999999927,0.23694279582412725
0.028,0.27099999999999924,0.2364759621203827
0.029,0.2717499999999992,0.23601030755457683
0.03,0.2724999999999992,0.2355458301509049
0.031,0.27324999999999916,0.23508252792539985
0.032,0.27399999999999913,0.2346203988860252
0.033,0.2747499999999991,0.23415944103276906
0.034,0.2754999999999991,0.2336996523577375
0.035,0.27624999999999905,0.23324103084524817
0.036,0.276999999999999,0.23278357447192335
0.037,0.277749999999999,0.23232728120678398
0.038,0.27849999999999897,0.23187214901134262
0.039,0.27924999999999894,0.23141817583969687
0.04,0.2799999999999989,0.23096535963862255
0.041,0.2807499999999989,0.2305136983476671
0.042,0.28149999999999886,0.23006318989924263
0.043,0.28224999999999884,0.2296138322187186
0.044,0.2829999999999988,0.22916562322451517
0.045,0.2837499999999988,0.22871856082819592
0.046,0.28449999999999875,0.2282726429345603
0.047,0.2852499999999987,0.22782786744173647
0.048,0.2859999999999987,0.22738423224127363
0.049,0.2867499999999987,0.22694173521823457
0.05,0.28749999999999865,0.22650037425128736
0.051,0.2882499999999986,0.22606014721279782
0.052,0.2889999999999986,0.22562105196892135
0.053,0.28974999999999856,0.2251830863796944
0.054,0.29049999999999854,0.22474624829912612
0.055,0.2912499999999985,0.22431053557528974
0.056,0.2919999999999985,0.22387594605041383
0.057,0.29274999999999846,0.22344247756097305
0.058,0.29349999999999843,0.22301012793777908
0.059,0.2942499999999984,0.2225788950060712
0.06,0.2949999999999984,0.22214877658560653
0.061,0.29574999999999835,0.22171977049075023
0.062,0.2964999999999983,0.2212918745305656
0.063,0.2972499999999983,0.2208650865089033
0.064,0.29799999999999827,0.22043940422449124
0.065,0.29874999999999824,0.22001482547102358
0.066,0.2994999999999982,0.21959134803724972
0.067,0.3002499999999982,0.21916896970706276
0.068,0.30099999999999816,0.21874768825958846
0.069,0.30174999999999813,0.21832750146927277
0.07,0.3024999999999981,0.21790840710597012
0.071,0.3032499999999981,0.21749040293503077
0.072,0.30399999999999805,0.21707348671738835
0.073,0.304749999999998,0.21665765620964683
0.074,0.305499999999998,0.21624290916416686
0.075,0.30624999999999797,0.21582924332915282
0.076,0.30699999999999794,0.21541665644873853
0.077,0.3077499999999979,0.21500514626307307
0.078,0.3084999999999979,0.21459471050840626
0.079,0.30924999999999786,0.21418534691717395
0.08,0.30999999999999783,0.21377705321808277
0.081,0.3107499999999978,0.21336982713619454
0.082,0.3114999999999978,0.21296366639301056
0.083,0.31224999999999775,0.21255856870655532
0.084,0.3129999999999977,0.2121545317914599
0.085,0.3137499999999977,0.21175155335904544
0.086,0.31449999999999767,0.2113496311174053
0.087,0.31524999999999764,0.210948762771488
0.088,0.3159999999999976,0.2105489460231789
0.089,0.3167499999999976,0.21015017857138207
0.09,0.31749999999999756,0.20975245811210153
0.091,0.31824999999999753,0.2093557823385219
0.092,0.3189999999999975,0.20896014894108947
0.093,0.3197499999999975,0.20856555560759166
0.094,0.32049999999999745,0.20817200002323744
0.095,0.3212499999999974,0.20777947987073617
0.096,0.3219999999999974,0.20738799283037684
0.097,0.3227499999999974,0.2069975365801066
0.098,0.32349999999999735,0.20660810879560879
0.099,0.3242499999999973,0.20621970715038085
0.1,0.3249999999999973,0.20583232931581164
0.101,0.32574999999999726,0.20544597296125827
0.102,0.32649999999999724,0.20506063575412262
0.103,0.3272499999999972,0.20467631535992764
0.104,0.3279999999999972,0.20429300944239276
0.105,0.32874999999999716,0.20391071566350935
0.106,0.32949999999999713,0.20352943168361542
0.107,0.3302499999999971,0.20314915516147003
0.108,0.3309999999999971,0.20276988375432725
0.109,0.33174999999999705,0.2023916151180097
0.11,0.332499999999997,0.20201434690698172
0.111,0.333249999999997,0.20163807677442186
0.112,0.33399999999999697,0.20126280237229519
0.113,0.33474999999999694,0.200888521351425
0.114,0.3354999999999969,0.20051523136156413
0.115,0.3362499999999969,0.2001429300514659
0.116,0.33699999999999686,0.1997716150689544
0.117,0.33774999999999683,0.19940128406099472
0.118,0.3384999999999968,0.19903193467376196
0.119,0.3392499999999968,0.1986635645527107
0.12,0.33999999999999675,0.1982961713426436
0.121,0.3407499999999967,0.19792975268777924
0.122,0.3414999999999967,0.19756430623182003
0.123,0.34224999999999667,0.19719982961801924
0.124,0.34299999999999664,0.1968363204892481
0.125,0.3437499999999966,0.19647377648806158
0.126,0.3444999999999966,0.19611219525676446
0.127,0.34524999999999656,0.19575157443747687
0.128,0.34599999999999653,0.19539191167219877
0.129,0.3467499999999965,0.19503320460287463
0.13,0.3474999999999965,0.1946754508714572
0.131,0.34824999999999645,0.19431864811997124
0.132,0.3489999999999964,0.1939627939905762
0.133,0.3497499999999964,0.1936078861256288
0.134,0.35049999999999637,0.19325392216774528
0.135,0.35124999999999634,0.19290089975986285
0.136,0.3519999999999963,0.1925488165453005
0.137,0.3527499999999963,0.1921976701678202
0.138,0.35349999999999626,0.19184745827168648
0.139,0.35424999999999623,0.19149817850172637
0.14,0.3549999999999962,0.19114982850338874
0.141,0.3557499999999962,0.1908024059228025
0.142,0.35649999999999615,0.1904559084068354
0.143,0.3572499999999961,0.19011033360315133
0.144,0.3579999999999961,0.18976567916026776
0.145,0.35874999999999607,0.18942194272761287
0.146,0.35949999999999604,0.18907912195558113
0.147,0.360249999999996,0.18873721449558986
0.148,0.360999999999996,0.18839621800013412
0.149,0.36174999999999596,0.18805613012284195
0.15,0.36249999999999594,0.18771694851852824
0.151,0.3632499999999959,0.18737867084324927
0.152,0.3639999999999959,0.18704129475435594
0.153,0.36474999999999586,0.1867048179105465
0.154,0.36549999999999583,0.18636923797191923
0.155,0.3662499999999958,0.18603455260002466
0.156,0.3669999999999958,0.18570075945791664
0.157,0.36774999999999575,0.18536785621020388
0.158,0.3684999999999957,0.18503584052310024
0.159,0.3692499999999957,0.18470471006447498
0.16,0.36999999999999567,0.18437446250390246
0.161,0.37074999999999564,0.18404509551271103
0.162,0.3714999999999956,0.18371660676403212
0.163,0.3722499999999956,0.18338899393284824
0.164,0.37299999999999556,0.1830622546960406
0.165,0.37374999999999553,0.18273638673243692
0.166,0.3744999999999955,0.18241138772285764
0.167,0.3752499999999955,0.1820872553501626
0.168,0.37599999999999545,0.181763987299297
0.169,0.3767499999999954,0.18144158125733661
0.17,0.3774999999999954,0.18112003491353276
0.171,0.37824999999999537,0.18079934595935715
0.172,0.37899999999999534,0.1804795120885454
0.173,0.3797499999999953,0.18016053099714108
0.174,0.3804999999999953,0.17984240038353827
0.175,0.38124999999999526,0.17952511794852496
0.176,0.38199999999999523,0.17920868139532475
0.177,0.3827499999999952,0.1788930884296384
0.178,0.3834999999999952,0.1785783367596859
0.179,0.38424999999999515,0.17826442409624654
0.18,0.3849999999999951,0.1779513481526997
0.181,0.3857499999999951,0.17763910664506458
0.182,0.38649999999999507,0.17732769729203995
0.183,0.38724999999999504,0.17701711781504303
0.184,0.387999999999995,0.17670736593824798
0.185,0.388749999999995,0.1763984393886244
0.186,0.38949999999999496,0.17609033589597461
0.187,0.39024999999999493,0.17578305319297133
0.188,0.3909999999999949,0.17547658901519422
0.189,0.3917499999999949,0.1751709411011666
0.19,0.39249999999999485,0.17486610719239098
0.191,0.3932499999999948,0.17456208503338502
0.192,0.3939999999999948,0.1742588723717164
0.193,0.39474999999999477,0.17395646695803746
0.194,0.39549999999999474,0.1736548665461197
0.195,0.3962499999999947,0.17335406889288738
0.196,0.3969999999999947,0.1730540717584509
0.197,0.39774999999999466,0.17275487290613994
0.198,0.39849999999999464,0.17245647010253592
0.199,0.3992499999999946,0.17215886111750411
0.2,0.3999999999999946,0.17186204372422542
0.201,0.40074999999999456,0.17156601569922766
0.202,0.40149999999999453,0.17127077482241657
0.203,0.4022499999999945,0.17097631887710596
0.204,0.4029999999999945,0.17068264565004831
0.205,0.40374999999999445,0.17038975293146383
0.206,0.4044999999999944,0.17009763851507045
0.207,0.4052499999999944,0.16980630019811188
0.208,0.40599999999999437,0.1695157357813869
0.209,0.40674999999999434,0.1692259430692766
0.21,0.4074999999999943,0.16893691986977288
0.211,0.4082499999999943,0.16864866399450512
0.212,0.40899999999999426,0.16836117325876723
0.213,0.40974999999999423,0.16807444548154446
0.214,0.4104999999999942,0.16778847848553902
0.215,0.4112499999999942,0.16750327009719615
0.216,0.41199999999999415,0.16721881814672943
0.217,0.4127499999999941,0.16693512046814557
0.218,0.4134999999999941,0.16665217489926937
0.219,0.41424999999999407,0.16636997928176742
0.22,0.41499999999999404,0.16608853146117236
0.221,0.415749999999994,0.16580782928690635
0.222,0.416499999999994,0.16552787061230376
0.223,0.41724999999999396,0.16524865329463442
0.224,0.41799999999999393,0.1649701751951258
0.225,0.4187499999999939,0.1646924341789848
0.226,0.4194999999999939,0.16441542811541973
0.227,0.42024999999999385,0.1641391548776614
0.228,0.4209999999999938,0.1638636123429843
0.229,0.4217499999999938,0.1635887983927268
0.23,0.42249999999999377,0.1633147109123118
0.231,0.42324999999999374,0.16304134779126644
0.232,0.4239999999999937,0.1627687069232416
0.233,0.4247499999999937,0.162496786206031
0.234,0.42549999999999366,0.16222558354159056
0.235,0.42624999999999363,0.1619550968360563
0.236,0.4269999999999936,0.1616853239997629
0.237,0.4277499999999936,0.16141626294726155
0.238,0.42849999999999355,0.16114791159733732
0.239,0.4292499999999935,0.1608802678730264
0.24,0.4299999999999935,0.16061332970163314
0.241,0.43074999999999347,0.16034709501474625
0.242,0.43149999999999344,0.16008156174825544
0.243,0.4322499999999934,0.15981672784236703
0.244,0.4329999999999934,0.15955259124161955
0.245,0.43374999999999336,0.15928914989489928
0.246,0.43449999999999334,0.15902640175545482
0.247,0.4352499999999933,0.1587643447809121
0.248,0.4359999999999933,0.1585029769332884
0.249,0.43674999999999325,0.15824229617900676
0.25,0.4374999999999932,0.1579823004889094
0.251,0.4382499999999932,0.1577229878382712
0.252,0.4389999999999932,0.15746435620681304
0.253,0.43974999999999315,0.1572064035787145
0.254,0.4404999999999931,0.15694912794262625
0.255,0.4412499999999931,0.15669252729168276
0.256,0.44199999999999307,0.15643659962351378
0.257,0.44274999999999304,0.15618134294025623
0.258,0.443499999999993,0.1559267552485658
0.259,0.444249999999993,0.15567283455962766
0.26,0.44499999999999296,0.1554195788891676
0.261,0.44574999999999293,0.15516698625746256
0.262,0.4464999999999929,0.15491505468935074
0.263,0.4472499999999929,0.15466378221424185
0.264,0.44799999999999285,0.15441316686612674
0.265,0.4487499999999928,0.15416320668358685
0.266,0.4494999999999928,0.15391389970980343
0.267,0.45024999999999277,0.15366524399256673
0.268,0.45099999999999274,0.15341723758428427
0.269,0.4517499999999927,0.15316987854198955
0.27,0.4524999999999927,0.1529231649273502
0.271,0.45324999999999266,0.1526770948066759
0.272,0.45399999999999263,0.15243166625092597
0.273,0.4547499999999926,0.1521868773357169
0.274,0.4554999999999926,0.15194272614132942
0.275,0.45624999999999255,0.15169921075271559
0.276,0.4569999999999925,0.1514563292595053
0.277,0.4577499999999925,0.15121407975601286
0.278,0.45849999999999247,0.15097246034124318
0.279,0.45924999999999244,0.15073146911889762
0.28,0.4599999999999924,0.15049110419738
0.281,0.4607499999999924,0.15025136368980185
0.282,0.46149999999999236,0.1500122457139879
0.283,0.46224999999999233,0.14977374839248087
0.284,0.4629999999999923,0.1495358698525467
0.285,0.4637499999999923,0.1492986082261787
0.286,0.46449999999999225,0.14906196165010238
0.287,0.4652499999999922,0.14882592826577923
0.288,0.4659999999999922,0.1485905062194111
0.289,0.46674999999999217,0.14835569366194334
0.29,0.46749999999999214,0.14812148874906905
0.291,0.4682499999999921,0.1478878896412319
0.292,0.4689999999999921,0.14765489450362934
0.293,0.46974999999999206,0.1474225015062156
0.294,0.47049999999999204,0.14719070882370439
0.295,0.471249999999992,0.14695951463557133
0.296,0.471999999999992,0.1467289171260563
0.297,0.47274999999999195,0.14649891448416558
0.298,0.4734999999999919,0.14626950490367358
0.299,0.4742499999999919,0.14604068658312502
0.3,0.4749999999999919,0.1458124577258358
0.301,0.47574999999999185,0.14558481653989497
0.302,0.4764999999999918,0.14535776123816535
0.303,0.4772499999999918,0.14513129003828495
0.304,0.47799999999999176,0.1449054011626676
0.305,0.47874999999999174,0.1446800928385033
0.306,0.4794999999999917,0.1444553632977591
0.307,0.4802499999999917,0.144231210777179
0.308,0.48099999999999166,0.1440076335182841
0.309,0.48174999999999163,0.14378462976737277
0.31,0.4824999999999916,0.14356219777551993
0.311,0.4832499999999916,0.1433403357985769
0.312,0.48399999999999155,0.14311904209717097
0.313,0.4847499999999915,0.14289831493670413
0.314,0.4854999999999915,0.1426781525873525
0.315,0.48624999999999147,0.1424585533240652
0.316,0.48699999999999144,0.142239515426563
0.317,0.4877499999999914,0.14202103717933706
0.318,0.4884999999999914,0.1418031168716471
0.319,0.48924999999999136,0.14158575279752006
0.32,0.48999999999999133,0.14136894325574767
0.321,0.4907499999999913,0.14115268654988516
0.322,0.4914999999999913,0.14093698098824847
0.323,0.49224999999999125,0.14072182488391216
0.324,0.4929999999999912,0.14050721655470705
0.325,0.4937499999999912,0.14029315432321737
0.326,0.49449999999999117,0.14007963651677813
0.327,0.49524999999999114,0.1398666614674725
0.328,0.4959999999999911,0.13965422751212825
0.329,0.4967499999999911,0.13944233299231495
0.33,0.49749999999999106,0.1392309762543406
0.331,0.49824999999999103,0.1390201556492483
0.332,0.498999999999991,0.13880986953281232
0.333,0.499749999999991,0.13860011626553476
0.334,0.500499999999991,0.13839089421264184
0.335,0.501249999999991,0.13818220174407947
0.336,0.501999999999991,0.13797403723450952
0.337,0.502749999999991,0.13776639906330562
0.338,0.5034999999999911,0.13755928561454872
0.339,0.5042499999999911,0.13735269527702276
0.34,0.5049999999999911,0.13714662644421
0.341,0.5057499999999912,0.13694107751428647
0.342,0.5064999999999912,0.1367360468901172
0.343,0.5072499999999912,0.13653153297925102
0.344,0.5079999999999912,0.13632753419391602
0.345,0.5087499999999913,0.1361240489510141
0.346,0.5094999999999913,0.1359210756721157
0.347,0.5102499999999913,0.13571861278345476
0.348,0.5109999999999914,0.13551665871592306
0.349,0.5117499999999914,0.13531521190506457
0.35,0.5124999999999914,0.13511427079107008
0.351,0.5132499999999914,0.13491383381877126
0.352,0.5139999999999915,0.13471389943763468
0.353,0.5147499999999915,0.13451446610175638
0.354,0.5154999999999915,0.13431553226985504
0.355,0.5162499999999915,0.13411709640526648
0.356,0.5169999999999916,0.13391915697593715
0.357,0.5177499999999916,0.13372171245441783
0.358,0.5184999999999916,0.13352476131785718
0.359,0.5192499999999917,0.13332830204799512
0.36,0.5199999999999917,0.13313233313115658
0.361,0.5207499999999917,0.13293685305824443
0.362,0.5214999999999917,0.13274186032473273
0.363,0.5222499999999918,0.13254735343066032
0.364,0.5229999999999918,0.13235333088062312
0.365,0.5237499999999918,0.1321597911837677
0.366,0.5244999999999919,0.13196673285378402
0.367,0.5252499999999919,0.131774154408898
0.368,0.5259999999999919,0.13158205437186454
0.369,0.526749999999992,0.13139043126996014
0.37,0.527499999999992,0.13119928363497518
0.371,0.528249999999992,0.1310086100032068
0.372,0.528999999999992,0.1308184089154511
0.373,0.5297499999999921,0.13062867891699553
0.374,0.5304999999999921,0.13043941855761126
0.375,0.5312499999999921,0.13025062639154522
0.376,0.5319999999999921,0.13006230097751242
0.377,0.5327499999999922,0.129874440878688
0.378,0.5334999999999922,0.12968704466269898
0.379,0.5342499999999922,0.12950011090161662
0.38,0.5349999999999923,0.12931363817194796
0.381,0.5357499999999923,0.129127625054628
0.382,0.5364999999999923,0.12894207013501074
0.383,0.5372499999999923,0.1287569720028619
0.384,0.5379999999999924,0.12857232925234963
0.385,0.5387499999999924,0.12838814048203662
0.386,0.5394999999999924,0.1282044042948714
0.387,0.5402499999999925,0.12802111929817978
0.388,0.5409999999999925,0.1278382841036565
0.389,0.5417499999999925,0.12765589732735622
0.39,0.5424999999999925,0.12747395758968516
0.391,0.5432499999999926,0.12729246351539203
0.392,0.5439999999999926,0.12711141373355955
0.393,0.5447499999999926,0.12693080687759517
0.394,0.5454999999999927,0.12675064158522265
0.395,0.5462499999999927,0.12657091649847269
0.396,0.5469999999999927,0.12639163026367428
0.397,0.5477499999999927,0.12621278153144527
0.398,0.5484999999999928,0.12603436895668352
0.399,0.5492499999999928,0.1258563911985578
0.4,0.5499999999999928,0.1256788469204984
0.401,0.5507499999999929,0.1255017347901881
0.402,0.5514999999999929,0.1253250534795528
0.403,0.5522499999999929,0.12514880166475223
0.404,0.5529999999999929,0.12497297802617047
0.405,0.553749999999993,0.1247975812484069
0.406,0.554499999999993,0.12462261002026642
0.407,0.555249999999993,0.1244480630347502
0.408,0.555999999999993,0.12427393898904598
0.409,0.5567499999999931,0.1241002365845188
0.41,0.5574999999999931,0.12392695452670122
0.411,0.5582499999999931,0.12375409152528377
0.412,0.5589999999999932,0.1235816462941054
0.413,0.5597499999999932,0.12340961755114349
0.414,0.5604999999999932,0.12323800401850477
0.415,0.5612499999999933,0.12306680442241491
0.416,0.5619999999999933,0.12289601749320911
0.417,0.5627499999999933,0.12272564196532221
0.418,0.5634999999999933,0.12255567657727912
0.419,0.5642499999999934,0.12238612007168448
0.42,0.5649999999999934,0.12221697119521324
0.421,0.5657499999999934,0.12204822869860049
0.422,0.5664999999999935,0.12187989133663163
0.423,0.5672499999999935,0.12171195786813249
0.424,0.5679999999999935,0.12154442705595925
0.425,0.5687499999999935,0.12137729766698835
0.426,0.5694999999999936,0.12121056847210676
0.427,0.5702499999999936,0.12104423824620164
0.428,0.5709999999999936,0.1208783057681505
0.429,0.5717499999999937,0.12071276982081097
0.43,0.5724999999999937,0.1205476291910107
0.431,0.5732499999999937,0.1203828826695374
0.432,0.5739999999999937,0.12021852905112845
0.433,0.5747499999999938,0.12005456713446094
0.434,0.5754999999999938,0.11989099572214151
0.435,0.5762499999999938,0.1197278136206959
0.436,0.5769999999999939,0.11956501964055904
0.437,0.5777499999999939,0.11940261259606472
0.438,0.5784999999999939,0.1192405913054353
0.439,0.5792499999999939,0.11907895459077145
0.44,0.579999999999994,0.11891770127804202
0.441,0.580749999999994,0.11875683019707367
0.442,0.581499999999994,0.11859634018154058
0.443,0.582249999999994,0.1184362300689541
0.444,0.5829999999999941,0.11827649870065254
0.445,0.5837499999999941,0.11811714492179087
0.446,0.5844999999999941,0.11795816758133026
0.447,0.5852499999999942,0.11779956553202775
0.448,0.5859999999999942,0.11764133763042611
0.449,0.5867499999999942,0.11748348273684323
0.45,0.5874999999999942,0.11732599971536178
0.451,0.5882499999999943,0.11716888743381915
0.452,0.5889999999999943,0.11701214476379651
0.453,0.5897499999999943,0.11685577058060909
0.454,0.5904999999999944,0.11669976376329516
0.455,0.5912499999999944,0.11654412319460616
0.456,0.5919999999999944,0.11638884776099584
0.457,0.5927499999999944,0.11623393635261031
0.458,0.5934999999999945,0.1160793878632772
0.459,0.5942499999999945,0.11592520119049565
0.46,0.5949999999999945,0.11577137523542552
0.461,0.5957499999999946,0.11561790890287732
0.462,0.5964999999999946,0.11546480110130147
0.463,0.5972499999999946,0.11531205074277823
0.464,0.5979999999999946,0.11515965674300693
0.465,0.5987499999999947,0.11500761802129583
0.466,0.5994999999999947,0.11485593350055157
0.467,0.6002499999999947,0.11470460210726874
0.468,0.6009999999999948,0.11455362277151954
0.469,0.6017499999999948,0.1144029944269433
0.47,0.6024999999999948,0.114252716010736
0.471,0.6032499999999948,0.1141027864636402
0.472,0.6039999999999949,0.11395320472993414
0.473,0.6047499999999949,0.11380396975742169
0.474,0.6054999999999949,0.11365508049742179
0.475,0.606249999999995,0.11350653590475812
0.476,0.606999999999995,0.11335833493774866
0.477,0.607749999999995,0.11321047655819544
0.478,0.608499999999995,0.11306295973137381
0.479,0.6092499999999951,0.11291578342602249
0.48,0.6099999999999951,0.11276894661433295
0.481,0.6107499999999951,0.11262244827193907
0.482,0.6114999999999952,0.11247628737790688
0.483,0.6122499999999952,0.11233046291472404
0.484,0.6129999999999952,0.11218497386828957
0.485,0.6137499999999952,0.11203981922790351
0.486,0.6144999999999953,0.1118949979862568
0.487,0.6152499999999953,0.11175050913942058
0.488,0.6159999999999953,0.11160635168683608
0.489,0.6167499999999954,0.11146252463130435
0.49,0.6174999999999954,0.11131902697897594
0.491,0.6182499999999954,0.11117585773934036
0.492,0.6189999999999954,0.1110330159252162
0.493,0.6197499999999955,0.11089050055274069
0.494,0.6204999999999955,0.11074831064135948
0.495,0.6212499999999955,0.11060644521381607
0.496,0.6219999999999956,0.11046490329614228
0.497,0.6227499999999956,0.11032368391764735
0.498,0.6234999999999956,0.11018278611090787
0.499,0.6242499999999956,0.11004220891175792
0.5,0.6249999999999957,0.1099019513592785
0.501,0.6257499999999957,0.1097620124957876
0.502,0.6264999999999957,0.10962239136682977
0.503,0.6272499999999958,0.10948308702116638
0.504,0.6279999999999958,0.10934409851076515
0.505,0.6287499999999958,0.10920542489078983
0.506,0.6294999999999958,0.10906706521959086
0.507,0.6302499999999959,0.10892901855869436
0.508,0.6309999999999959,0.1087912839727927
0.509,0.6317499999999959,0.10865386052973403
0.51,0.632499999999996,0.10851674730051258
0.511,0.633249999999996,0.10837994335925827
0.512,0.633999999999996,0.10824344778322681
0.513,0.634749999999996,0.10810725965279006
0.514,0.6354999999999961,0.10797137805142532
0.515,0.6362499999999961,0.10783580206570587
0.516,0.6369999999999961,0.10770053078529068
0.517,0.6377499999999962,0.10756556330291511
0.518,0.6384999999999962,0.10743089871438011
0.519,0.6392499999999962,0.10729653611854278
0.52,0.6399999999999962,0.10716247461730655
0.521,0.6407499999999963,0.10702871331561076
0.522,0.6414999999999963,0.10689525132142169
0.523,0.6422499999999963,0.10676208774572205
0.524,0.6429999999999964,0.10662922170250105
0.525,0.6437499999999964,0.10649665230874511
0.526,0.6444999999999964,0.1063643786844275
0.527,0.6452499999999964,0.10623239995249939
0.528,0.6459999999999965,0.10610071523887887
0.529,0.6467499999999965,0.1059693236724425
0.53,0.6474999999999965,0.10583822438501461
0.531,0.6482499999999966,0.10570741651135818
0.532,0.6489999999999966,0.10557689918916469
0.533,0.6497499999999966,0.1054466715590448
0.534,0.6504999999999966,0.10531673276451892
0.535,0.6512499999999967,0.10518708195200688
0.536,0.6519999999999967,0.10505771827081872
0.537,0.6527499999999967,0.10492864087314524
0.538,0.6534999999999968,0.10479984891404831
0.539,0.6542499999999968,0.10467134155145114
0.54,0.6549999999999968,0.10454311794612892
0.541,0.6557499999999968,0.10441517726169919
0.542,0.6564999999999969,0.10428751866461278
0.543,0.6572499999999969,0.10416014132414353
0.544,0.6579999999999969,0.10403304441237965
0.545,0.658749999999997,0.10390622710421377
0.546,0.659499999999997,0.10377968857733377
0.547,0.660249999999997,0.10365342801221328
0.548,0.660999999999997,0.1035274445921025
0.549,0.6617499999999971,0.10340173750301829
0.55,0.6624999999999971,0.10327630593373566


==> csv/regularization/phase_space_alpha_1.0e-5.txt <==
0.0,0.25,0.25
0.001,0.25075,0.2495000001602949
0.002,0.25149999999999995,0.24900000064246663
0.003,0.2522499999999999,0.24850000144845757
0.004,0.2529999999999999,0.24800000258022564
0.005,0.25374999999999986,0.24750000403974456
0.006,0.25449999999999984,0.24700000582900405
0.007,0.2552499999999998,0.24650000795001004
0.008,0.2559999999999998,0.2460000104047847
0.009,0.25674999999999976,0.24550001319536663
0.01,0.25749999999999973,0.24500001632381108
0.011,0.2582499999999997,0.24450001979219016
0.012,0.2589999999999997,0.24400002360259293
0.013,0.25974999999999965,0.2435000277571256
0.014,0.2604999999999996,0.24300003225791156
0.015,0.2612499999999996,0.24250003710709198
0.016,0.26199999999999957,0.24200004230682554
0.017,0.26274999999999954,0.2415000478592888
0.018,0.2634999999999995,0.2410000537666764
0.019,0.2642499999999995,0.24050006003120122
0.02,0.26499999999999946,0.2400000666550946
0.021,0.26574999999999943,0.23950007364060644
0.022,0.2664999999999994,0.23900008099000541
0.023,0.2672499999999994,0.23850008870557937
0.024,0.26799999999999935,0.23800009678963532
0.025,0.2687499999999993,0.2375001052444996
0.026,0.2694999999999993,0.2370001140725182
0.027,0.27024999999999927,0.236500123276057
0.028,0.27099999999999924,0.23600013285750188
0.029,0.2717499999999992,0.235500142819259
0.03,0.2724999999999992,0.2350001531637549
0.031,0.27324999999999916,0.23450016389343684
0.032,0.27399999999999913,0.23400017501077314
0.033,0.2747499999999991,0.233500186518253
0.034,0.2754999999999991,0.2330001984183871
0.035,0.27624999999999905,0.23250021071370774
0.036,0.276999999999999,0.23200022340676899
0.037,0.277749999999999,0.23150023650014695
0.038,0.27849999999999897,0.23100024999644003
0.039,0.27924999999999894,0.23050026389826922
0.04,0.2799999999999989,0.23000027820827826
0.041,0.2807499999999989,0.22950029292913385
0.042,0.28149999999999886,0.22900030806352603
0.043,0.28224999999999884,0.22850032361416833
0.044,0.2829999999999988,0.22800033958379823
0.045,0.2837499999999988,0.22750035597517698
0.046,0.28449999999999875,0.22700037279109037
0.047,0.2852499999999987,0.22650039003434863
0.048,0.2859999999999987,0.226000407707787
0.049,0.2867499999999987,0.22550042581426571
0.05,0.28749999999999865,0.22500044435667044
0.051,0.2882499999999986,0.22450046333791257
0.052,0.2889999999999986,0.22400048276092954
0.053,0.28974999999999856,0.22350050262868487
0.054,0.29049999999999854,0.22300052294416878
0.055,0.2912499999999985,0.22250054371039835
0.056,0.2919999999999985,0.22200056493041775
0.057,0.29274999999999846,0.22150058660729874
0.058,0.29349999999999843,0.22100060874414068
0.059,0.2942499999999984,0.22050063134407116
0.06,0.2949999999999984,0.2200006544102462
0.061,0.29574999999999835,0.2195006779458505
0.062,0.2964999999999983,0.2190007019540977
0.063,0.2972499999999983,0.21850072643823115
0.064,0.29799999999999827,0.21800075140152364
0.065,0.29874999999999824,0.2175007768472782
0.066,0.2994999999999982,0.2170008027788282
0.067,0.3002499999999982,0.21650082919953778
0.068,0.30099999999999816,0.21600085611280234
0.069,0.30174999999999813,0.21550088352204855
0.07,0.3024999999999981,0.21500091143073513
0.071,0.3032499999999981,0.21450093984235286
0.072,0.30399999999999805,0.21400096876042535
0.073,0.304749999999998,0.21350099818850893
0.074,0.305499999999998,0.21300102813019345
0.075,0.30624999999999797,0.2125010585891025
0.076,0.30699999999999794,0.21200108956889388
0.077,0.3077499999999979,0.21150112107325983
0.078,0.3084999999999979,0.2110011531059276
0.079,0.30924999999999786,0.21050118567065992
0.08,0.30999999999999783,0.21000121877125527
0.081,0.3107499999999978,0.20950125241154832
0.082,0.3114999999999978,0.20900128659541045
0.083,0.31224999999999775,0.20850132132675017
0.084,0.3129999999999977,0.20800135660951352
0.085,0.3137499999999977,0.2075013924476845
0.086,0.31449999999999767,0.20700142884528566
0.087,0.31524999999999764,0.2065014658063784
0.088,0.3159999999999976,0.2060015033350636
0.089,0.3167499999999976,0.20550154143548194
0.09,0.31749999999999756,0.20500158011181446
0.091,0.31824999999999753,0.20450161936828315
0.092,0.3189999999999975,0.20400165920915136
0.093,0.3197499999999975,0.20350169963872417
0.094,0.32049999999999745,0.20300174066134913
0.095,0.3212499999999974,0.20250178228141666
0.096,0.3219999999999974,0.2020018245033607
0.097,0.3227499999999974,0.20150186733165912
0.098,0.32349999999999735,0.2010019107708342
0.099,0.3242499999999973,0.20050195482545347
0.1,0.3249999999999973,0.20000199950012995
0.101,0.32574999999999726,0.199502044799523
0.102,0.32649999999999724,0.19900209072833858
0.103,0.3272499999999972,0.1985021372913302
0.104,0.3279999999999972,0.19800218449329934
0.105,0.32874999999999716,0.19750223233909595
0.106,0.32949999999999713,0.1970022808336192
0.107,0.3302499999999971,0.19650232998181813
0.108,0.3309999999999971,0.19600237978869225
0.109,0.33174999999999705,0.1955024302592921
0.11,0.332499999999997,0.19500248139872
0.111,0.333249999999997,0.1945025332121307
0.112,0.33399999999999697,0.19400258570473208
0.113,0.33474999999999694,0.19350263888178576
0.114,0.3354999999999969,0.1930026927486077
0.115,0.3362499999999969,0.19250274731056935
0.116,0.33699999999999686,0.19200280257309782
0.117,0.33774999999999683,0.19150285854167687
0.118,0.3384999999999968,0.1910029152218477
0.119,0.3392499999999968,0.1905029726192096
0.12,0.33999999999999675,0.19000303073942076
0.121,0.3407499999999967,0.18950308958819895
0.122,0.3414999999999967,0.1890031491713225
0.123,0.34224999999999667,0.1885032094946309
0.124,0.34299999999999664,0.18800327056402583
0.125,0.3437499999999966,0.18750333238547165
0.126,0.3444999999999966,0.1870033949649966
0.127,0.34524999999999656,0.18650345830869347
0.128,0.34599999999999653,0.18600352242272053
0.129,0.3467499999999965,0.1855035873133023
0.13,0.3474999999999965,0.18500365298673055
0.131,0.34824999999999645,0.18450371944936522
0.132,0.3489999999999964,0.18400378670763534
0.133,0.3497499999999964,0.18350385476803985
0.134,0.35049999999999637,0.1830039236371486
0.135,0.35124999999999634,0.1825039933216035
0.136,0.3519999999999963,0.18200406382811934
0.137,0.3527499999999963,0.1815041351634848
0.138,0.35349999999999626,0.1810042073345634
0.139,0.35424999999999623,0.1805042803482948
0.14,0.3549999999999962,0.18000435421169556
0.141,0.3557499999999962,0.17950442893186036
0.142,0.35649999999999615,0.17900450451596311
0.143,0.3572499999999961,0.1785045809712579
0.144,0.3579999999999961,0.17800465830508042
0.145,0.35874999999999607,0.17750473652484872
0.146,0.35949999999999604,0.1770048156380647
0.147,0.360249999999996,0.17650489565231514
0.148,0.360999999999996,0.17600497657527292
0.149,0.36174999999999596,0.1755050584146983
0.15,0.36249999999999594,0.17500514117844002
0.151,0.3632499999999959,0.17450522487443682
0.152,0.3639999999999959,0.17400530951071846
0.153,0.36474999999999586,0.17350539509540727
0.154,0.36549999999999583,0.17300548163671922
0.155,0.3662499999999958,0.1725055691429655
0.156,0.3669999999999958,0.17200565762255393
0.157,0.36774999999999575,0.17150574708399002
0.158,0.3684999999999957,0.17100583753587884
0.159,0.3692499999999957,0.1705059289869262
0.16,0.36999999999999567,0.17000602144594024
0.161,0.37074999999999564,0.16950611492183282
0.162,0.3714999999999956,0.1690062094236212
0.163,0.3722499999999956,0.16850630496042948
0.164,0.37299999999999556,0.16800640154149038
0.165,0.37374999999999553,0.16750649917614652
0.166,0.3744999999999955,0.16700659787385233
0.167,0.3752499999999955,0.16650669764417575
0.168,0.37599999999999545,0.16600679849679983
0.169,0.3767499999999954,0.16550690044152433
0.17,0.3774999999999954,0.16500700348826774
0.171,0.37824999999999537,0.16450710764706902
0.172,0.37899999999999534,0.16400721292808934
0.173,0.3797499999999953,0.163507319341614
0.174,0.3804999999999953,0.16300742689805425
0.175,0.38124999999999526,0.16250753560794942
0.176,0.38199999999999523,0.16200764548196878
0.177,0.3827499999999952,0.1615077565309134
0.178,0.3834999999999952,0.16100786876571846
0.179,0.38424999999999515,0.16050798219745516
0.18,0.3849999999999951,0.16000809683733297
0.181,0.3857499999999951,0.15950821269670157
0.182,0.38649999999999507,0.15900832978705323
0.183,0.38724999999999504,0.15850844812002515
0.184,0.387999999999995,0.15800856770740151
0.185,0.388749999999995,0.15750868856111594
0.186,0.38949999999999496,0.15700881069325373
0.187,0.39024999999999493,0.15650893411605463
0.188,0.3909999999999949,0.1560090588419149
0.189,0.3917499999999949,0.15550918488339
0.19,0.39249999999999485,0.1550093122531972
0.191,0.3932499999999948,0.15450944096421804
0.192,0.3939999999999948,0.1540095710295013
0.193,0.39474999999999477,0.15350970246226525
0.194,0.39549999999999474,0.15300983527590084
0.195,0.3962499999999947,0.15250996948397427
0.196,0.3969999999999947,0.15201010510023005
0.197,0.39774999999999466,0.1515102421385937
0.198,0.39849999999999464,0.151010380613175
0.199,0.3992499999999946,0.1505105205382709
0.2,0.3999999999999946,0.15001066192836862
0.201,0.40074999999999456,0.14951080479814888
0.202,0.40149999999999453,0.14901094916248908
0.203,0.4022499999999945,0.14851109503646676
0.204,0.4029999999999945,0.14801124243536273
0.205,0.40374999999999445,0.14751139137466476
0.206,0.4044999999999944,0.14701154187007082
0.207,0.4052499999999944,0.14651169393749297
0.208,0.40599999999999437,0.14601184759306074
0.209,0.40674999999999434,0.145512002853125
0.21,0.4074999999999943,0.14501215973426176
0.211,0.4082499999999943,0.14451231825327604
0.212,0.40899999999999426,0.14401247842720583
0.213,0.40974999999999423,0.14351264027332614
0.214,0.4104999999999942,0.1430128038091531
0.215,0.4112499999999942,0.14251296905244826
0.216,0.41199999999999415,0.1420131360212229
0.217,0.4127499999999941,0.1415133047337423
0.218,0.4134999999999941,0.1410134752085303
0.219,0.41424999999999407,0.14051364746437411
0.22,0.41499999999999404,0.1400138215203286
0.221,0.415749999999994,0.13951399739572135
0.222,0.416499999999994,0.13901417511015746
0.223,0.41724999999999396,0.13851435468352463
0.224,0.41799999999999393,0.1380145361359982
0.225,0.4187499999999939,0.13751471948804628
0.226,0.4194999999999939,0.13701490476043526
0.227,0.42024999999999385,0.1365150919742351
0.228,0.4209999999999938,0.13601528115082503
0.229,0.4217499999999938,0.13551547231189914
0.23,0.42249999999999377,0.13501566547947225
0.231,0.42324999999999374,0.13451586067588572
0.232,0.4239999999999937,0.1340160579238139
0.233,0.4247499999999937,0.13351625724626984
0.234,0.42549999999999366,0.13301645866661194
0.235,0.42624999999999363,0.13251666220855052
0.236,0.4269999999999936,0.1320168678961542
0.237,0.4277499999999936,0.1315170757538569
0.238,0.42849999999999355,0.13101728580646474
0.239,0.4292499999999935,0.13051749807916307
0.24,0.4299999999999935,0.13001771259752395
0.241,0.43074999999999347,0.1295179293875133
0.242,0.43149999999999344,0.1290181484754987
0.243,0.4322499999999934,0.12851836988825716
0.244,0.4329999999999934,0.12801859365298313
0.245,0.43374999999999336,0.12751881979729657
0.246,0.43449999999999334,0.12701904834925123
0.247,0.4352499999999933,0.12651927933734347
0.248,0.4359999999999933,0.1260195127905208
0.249,0.43674999999999325,0.12551974873819083
0.25,0.4374999999999932,0.1250199872102305
0.251,0.4382499999999932,0.12452022823699556
0.252,0.4389999999999932,0.12402047184933007
0.253,0.43974999999999315,0.12352071807857623
0.254,0.4404999999999931,0.12302096695658463
0.255,0.4412499999999931,0.1225212185157244
0.256,0.44199999999999307,0.12202147278889397
0.257,0.44274999999999304,0.12152172980953177
0.258,0.443499999999993,0.12102198961162752
0.259,0.444249999999993,0.12052225222973345
0.26,0.44499999999999296,0.12002251769897612
0.261,0.44574999999999293,0.11952278605506828
0.262,0.4464999999999929,0.11902305733432128
0.263,0.4472499999999929,0.11852333157365749
0.264,0.44799999999999285,0.11802360881062335
0.265,0.4487499999999928,0.11752388908340244
0.266,0.4494999999999928,0.11702417243082928
0.267,0.45024999999999277,0.11652445889240294
0.268,0.45099999999999274,0.1160247485083016
0.269,0.4517499999999927,0.11552504131939698
0.27,0.4524999999999927,0.11502533736726953
0.271,0.45324999999999266,0.11452563669422364
0.272,0.45399999999999263,0.11402593934330374
0.273,0.4547499999999926,0.1135262453583102
0.274,0.4554999999999926,0.1130265547838163
0.275,0.45624999999999255,0.1125268676651851
0.276,0.4569999999999925,0.11202718404858719
0.277,0.4577499999999925,0.11152750398101853
0.278,0.45849999999999247,0.11102782751031916
0.279,0.45924999999999244,0.11052815468519203
0.28,0.4599999999999924,0.11002848555522271
0.281,0.4607499999999924,0.10952882017089927
0.282,0.46149999999999236,0.1090291585836331
0.283,0.46224999999999233,0.1085295008457799
0.284,0.4629999999999923,0.10802984701066154
0.285,0.4637499999999923,0.10753019713258845
0.286,0.46449999999999225,0.10703055126688252
0.287,0.4652499999999922,0.1065309094699009
0.288,0.4659999999999922,0.1060312717990601
0.289,0.46674999999999217,0.10553163831286116
0.29,0.46749999999999214,0.1050320090709152
0.291,0.4682499999999921,0.10453238413397005
0.292,0.4689999999999921,0.10403276356393718
0.293,0.46974999999999206,0.10353314742391995
0.294,0.47049999999999204,0.10303353577824217
0.295,0.471249999999992,0.10253392869247792
0.296,0.471999999999992,0.10203432623348183
0.297,0.47274999999999195,0.10153472846942072
0.298,0.4734999999999919,0.10103513546980564
0.299,0.4742499999999919,0.10053554730552539
0.3,0.4749999999999919,0.1000359640488806
0.301,0.47574999999999185,0.09953638577361915
0.302,0.4764999999999918,0.09903681255497242
0.303,0.4772499999999918,0.09853724446969284
0.304,0.47799999999999176,0.0980376815960924
0.305,0.47874999999999174,0.09753812401408252
0.306,0.4794999999999917,0.09703857180521486
0.307,0.4802499999999917,0.09653902505272391
0.308,0.48099999999999166,0.09603948384157016
0.309,0.48174999999999163,0.0955399482584854
0.31,0.4824999999999916,0.09504041839201877
0.311,0.4832499999999916,0.09454089433258482
0.312,0.48399999999999155,0.09404137617251257
0.313,0.4847499999999915,0.09354186400609664
0.314,0.4854999999999915,0.09304235792964964
0.315,0.48624999999999147,0.09254285804155635
0.316,0.48699999999999144,0.09204336444232986
0.317,0.4877499999999914,0.09154387723466906
0.318,0.4884999999999914,0.09104439652351869
0.319,0.48924999999999136,0.09054492241613063
0.32,0.48999999999999133,0.09004545502212791
0.321,0.4907499999999913,0.08954599445357016
0.322,0.4914999999999913,0.08904654082502195
0.323,0.49224999999999125,0.08854709425362278
0.324,0.4929999999999912,0.08804765485916002
0.325,0.4937499999999912,0.08754822276414381
0.326,0.49449999999999117,0.08704879809388494
0.327,0.49524999999999114,0.08654938097657504
0.328,0.4959999999999911,0.08604997154337
0.329,0.4967499999999911,0.08555056992847575
0.33,0.49749999999999106,0.08505117626923753
0.331,0.49824999999999103,0.08455179070623191
0.332,0.498999999999991,0.08405241338336247
0.333,0.499749999999991,0.08355304444795841
0.334,0.500499999999991,0.0830536840508772
0.335,0.501249999999991,0.08255433234661039
0.336,0.501999999999991,0.08205498949339388
0.337,0.502749999999991,0.08155565565332154
0.338,0.5034999999999911,0.08105633099246362
0.339,0.5042499999999911,0.08055701568098897
0.34,0.5049999999999911,0.08005770989329233
0.341,0.5057499999999912,0.0795584138081259
0.342,0.5064999999999912,0.07905912760873621
0.343,0.5072499999999912,0.07855985148300595
0.344,0.5079999999999912,0.07806058562360138
0.345,0.5087499999999913,0.07756133022812514
0.346,0.5094999999999913,0.07706208549927518
0.347,0.5102499999999913,0.07656285164500987
0.348,0.5109999999999914,0.07606362887871922
0.349,0.5117499999999914,0.07556441741940334
0.35,0.5124999999999914,0.07506521749185746
0.351,0.5132499999999914,0.07456602932686472
0.352,0.5139999999999915,0.07406685316139636
0.353,0.5147499999999915,0.07356768923882029
0.354,0.5154999999999915,0.07306853780911785
0.355,0.5162499999999915,0.07256939912910963
0.356,0.5169999999999916,0.07207027346269052
0.357,0.5177499999999916,0.07157116108107445
0.358,0.5184999999999916,0.07107206226304941
0.359,0.5192499999999917,0.07057297729524328
0.36,0.5199999999999917,0.07007390647240053
0.361,0.5207499999999917,0.06957485009767125
0.362,0.5214999999999917,0.06907580848291213
0.363,0.5222499999999918,0.06857678194900071
0.364,0.5229999999999918,0.06807777082616315
0.365,0.5237499999999918,0.06757877545431643
0.366,0.5244999999999919,0.06707979618342572
0.367,0.5252499999999919,0.06658083337387755
0.368,0.5259999999999919,0.06608188739686963
0.369,0.526749999999992,0.06558295863481858
0.37,0.527499999999992,0.06508404748178574
0.371,0.528249999999992,0.0645851543439229
0.372,0.528999999999992,0.06408627963993829
0.373,0.5297499999999921,0.06358742380158448
0.374,0.5304999999999921,0.06308858727416897
0.375,0.5312499999999921,0.06258977051708906
0.376,0.5319999999999921,0.06209097400439189
0.377,0.5327499999999922,0.06159219822536176
0.378,0.5334999999999922,0.06109344368513548
0.379,0.5342499999999922,0.06059471090534782
0.38,0.5349999999999923,0.06009600042480884
0.381,0.5357499999999923,0.05959731280021436
0.382,0.5364999999999923,0.05909864860689247
0.383,0.5372499999999923,0.05860000843958697
0.384,0.5379999999999924,0.05810139291328119
0.385,0.5387499999999924,0.057602802664063396
0.386,0.5394999999999924,0.05710423835003738
0.387,0.5402499999999925,0.05660570065228002
0.388,0.5409999999999925,0.056107190275849414
0.389,0.5417499999999925,0.05560870795084609
0.39,0.5424999999999925,0.055110254433531264
0.391,0.5432499999999926,0.05461183050750487
0.392,0.5439999999999926,0.05411343698494815
0.393,0.5447499999999926,0.05361507470793381
0.394,0.5454999999999927,0.0531167445498092
0.395,0.5462499999999927,0.05261844741665627
0.396,0.5469999999999927,0.05212018424883415
0.397,0.5477499999999927,0.05162195602260905
0.398,0.5484999999999928,0.05112376375187816
0.399,0.5492499999999928,0.05062560848999288
0.4,0.5499999999999928,0.05012749133168925
0.401,0.5507499999999929,0.04962941341513173
0.402,0.5514999999999929,0.0491313759240794
0.403,0.5522499999999929,0.04863338009018201
0.404,0.5529999999999929,0.048135427195416025
0.405,0.553749999999993,0.047637518574669774
0.406,0.554499999999993,0.04713965561848928
0.407,0.555249999999993,0.046641839775995696
0.408,0.555999999999993,0.046144072557987456
0.409,0.5567499999999931,0.04564635554024077
0.41,0.5574999999999931,0.04514869036702301
0.411,0.5582499999999931,0.044651078754835635
0.412,0.5589999999999932,0.04415352249640364
0.413,0.5597499999999932,0.04365602346493133
0.414,0.5604999999999932,0.04315858361864425
0.415,0.5612499999999933,0.04266120500564104
0.416,0.5619999999999933,0.04216388976907889
0.417,0.5627499999999933,0.04166664015272044
0.418,0.5634999999999933,0.04116945850687084
0.419,0.5642499999999934,0.040672347294737975
0.42,0.5649999999999934,0.04017530909925038
0.421,0.5657499999999934,0.039678346630372396
0.422,0.5664999999999935,0.03918146273295806
0.423,0.5672499999999935,0.03868466039519136
0.424,0.5679999999999935,0.038187942757663046
0.425,0.5687499999999935,0.03769131312314139
0.426,0.5694999999999936,0.037194774967098096
0.427,0.5702499999999936,0.03669833194905866
0.428,0.5709999999999936,0.03620198792485203
0.429,0.5717499999999937,0.035705746959843944
0.43,0.5724999999999937,0.0352096133432456
0.431,0.5732499999999937,0.03471359160360103
0.432,0.5739999999999937,0.03421768652556591
0.433,0.5747499999999938,0.03372190316810502
0.434,0.5754999999999938,0.033226246884247794
0.435,0.5762499999999938,0.03273072334255925
0.436,0.5769999999999939,0.032235338550499607
0.437,0.5777499999999939,0.031740098879868305
0.438,0.5784999999999939,0.03124501109454881
0.439,0.5792499999999939,0.030750082380798946
0.44,0.579999999999994,0.03025532038035901
0.441,0.580749999999994,0.029760733226684658
0.442,0.581499999999994,0.029266329584649697
0.443,0.582249999999994,0.02877211869410646
0.444,0.5829999999999941,0.028278110417742683
0.445,0.5837499999999941,0.02778431529372893
0.446,0.5844999999999941,0.027290744593717463
0.447,0.5852499999999942,0.026797410386826467
0.448,0.5859999999999942,0.026304325610331122
0.449,0.5867499999999942,0.025811504147880235
0.45,0.5874999999999942,0.025318960916173
0.451,0.5882499999999943,0.024826711961160382
0.452,0.5889999999999943,0.02433477456499025
0.453,0.5897499999999943,0.023843167365090307
0.454,0.5904999999999944,0.023351910486990396
0.455,0.5912499999999944,0.022861025692723087
0.456,0.5919999999999944,0.02237053654692211
0.457,0.5927499999999944,0.021880468603062017
0.458,0.5934999999999945,0.021390849612665
0.459,0.5942499999999945,0.02090170976074524
0.46,0.5949999999999945,0.02041308193128611
0.461,0.5957499999999946,0.019925002007158986
0.462,0.5964999999999946,0.01943750920961726
0.463,0.5972499999999946,0.018950646483349577
0.464,0.5979999999999946,0.018464460934081963
0.465,0.5987499999999947,0.017979004326901304
0.466,0.5994999999999947,0.01749433365487136
0.467,0.6002499999999947,0.017010511789158807
0.468,0.6009999999999948,0.016527608223830793
0.469,0.6017499999999948,0.016045699930769375
0.47,0.6024999999999948,0.015564872342833219
0.471,0.6032499999999948,0.015085220486534266
0.472,0.6039999999999949,0.01460685028914832
0.473,0.6047499999999949,0.014129880089394527
0.474,0.6054999999999949,0.01365444238563088
0.475,0.606249999999995,0.013180685860926605
0.476,0.606999999999995,0.012708777730318449
0.477,0.607749999999995,0.012238906461873231
0.478,0.608499999999995,0.011771284929511261
0.479,0.6092499999999951,0.011306154061276923
0.48,0.6099999999999951,0.01084378705081016
0.481,0.6107499999999951,0.010384494200471517
0.482,0.6114999999999952,0.009928628459219121
0.483,0.6122499999999952,0.009476591702867809
0.484,0.6129999999999952,0.009028841772778982
0.485,0.6137499999999952,0.008585900232806195
0.486,0.6144999999999953,0.00814836071180506
0.487,0.6152499999999953,0.00771689755524325
0.488,0.6159999999999953,0.007292274296870527
0.489,0.6167499999999954,0.006875351162750067
0.49,0.6174999999999954,0.00646709042477704
0.491,0.6182499999999954,0.006068557938105314
0.492,0.6189999999999954,0.005680918675267196
0.493,0.6197499999999955,0.005305423624168594
0.494,0.6204999999999955,0.004943385253589063
0.495,0.6212499999999955,0.00459613916661243
0.496,0.6219999999999956,0.004264990892133516
0.497,0.6227499999999956,0.003951149221466549
0.498,0.6234999999999956,0.0036556509359048834
0.499,0.6242499999999956,0.003379285462503663
0.5,0.6249999999999957,0.0031225306322627154
0.501,0.6257499999999957,0.002885510850104588
0.502,0.6264999999999957,0.0026679858357334155
0.503,0.6272499999999958,0.0024693722326031156
0.504,0.6279999999999958,0.002288793713345983
0.505,0.6287499999999958,0.0021251500611211113
0.506,0.6294999999999958,0.0019771936180800844
0.507,0.6302499999999959,0.0018436025625493228
0.508,0.6309999999999959,0.001723043615490803
0.509,0.6317499999999959,0.0016142205062259869
0.51,0.632499999999996,0.001515907700360016
0.511,0.633249999999996,0.0014269709822970801
0.512,0.633999999999996,0.0013463774891828897
0.513,0.634749999999996,0.0012731979876061568
0.514,0.6354999999999961,0.0012066039021209254
0.515,0.6362499999999961,0.00114586111703516
0.516,0.6369999999999961,0.0010903220549756554
0.517,0.6377499999999962,0.0010394170781403214
0.518,0.6384999999999962,0.0009926458941371275
0.519,0.6392499999999962,0.0009495693788422995
0.52,0.6399999999999962,0.0009098020401300576
0.521,0.6407499999999963,0.0008730052207692558
0.522,0.6414999999999963,0.0008388810593501052
0.523,0.6422499999999963,0.0008071671808729548
0.524,0.6429999999999964,0.0007776320629995165
0.525,0.6437499999999964,0.0007500710122821507
0.526,0.6444999999999964,0.0007243026816358758
0.527,0.6452499999999964,0.0007001660623316879
0.528,0.6459999999999965,0.0006775178885396619
0.529,0.6467499999999965,0.0006562303984641391
0.53,0.6474999999999965,0.0006361894024927046
0.531,0.6482499999999966,0.0006172926150048337
0.532,0.6489999999999966,0.0005994482122747037
0.533,0.6497499999999966,0.0005825735841264168
0.534,0.6504999999999966,0.0005665942516198431
0.535,0.6512499999999967,0.0005514429270752474
0.536,0.6519999999999967,0.0005370586962258339
0.537,0.6527499999999967,0.000523386305273852
0.538,0.6534999999999968,0.0005103755381758706
0.539,0.6542499999999968,0.0004979806716529367
0.54,0.6549999999999968,0.00048615999726437514
0.541,0.6557499999999968,0.00047487540144721015
0.542,0.6564999999999969,0.00046409199574841235
0.543,0.6572499999999969,0.000453777790600466
0.544,0.6579999999999969,0.0004439034069434588
0.545,0.658749999999997,0.0004344418208051624
0.546,0.659499999999997,0.0004253681366373826
0.547,0.660249999999997,0.00041665938579058676
0.548,0.660999999999997,0.00040829434700623973
0.549,0.6617499999999971,0.00040025338623015695
0.55,0.6624999999999971,0.0003925183134123704
0.551,0.6632499999999971,0.0003850722542687625
0.552,0.6639999999999971,0.0003778995352452016
0.553,0.6647499999999972,0.00037098558015270615
0.554,0.6654999999999972,0.000364316817138121
0.555,0.6662499999999972,0.0003578805948234783
0.556,0.6669999999999973,0.0003516651065928588
0.557,0.6677499999999973,0.000345659322131377
0.558,0.6684999999999973,0.0003398529254299426
0.559,0.6692499999999973,0.0003342362585639202
0.56,0.6699999999999974,0.00032880027063599167
0.561,0.6707499999999974,0.0003235364713449797
0.562,0.6714999999999974,0.00031843688870476436
0.563,0.6722499999999975,0.00031349403049184266
0.564,0.6729999999999975,0.0003087008490476953
0.565,0.6737499999999975,0.000304050709103932
0.566,0.6744999999999975,0.00029953735833464223
0.567,0.6752499999999976,0.0002951549003728411
0.568,0.6759999999999976,0.0002908977700559687
0.569,0.6767499999999976,0.00028676071069060755
0.57,0.6774999999999977,0.0002827387531485308
0.571,0.6782499999999977,0.00027882719662577354
0.572,0.6789999999999977,0.0002750215909137384
0.573,0.6797499999999977,0.00027131772004657453
0.574,0.6804999999999978,0.0002677115872028353
0.575,0.6812499999999978,0.0002641994007514144
0.576,0.6819999999999978,0.0002607775613426254
0.577,0.6827499999999979,0.0002574426499549129
0.578,0.6834999999999979,0.0002541914168161727
0.579,0.6842499999999979,0.0002510207711265665
0.58,0.6849999999999979,0.0002479277715163007
0.581,0.685749999999998,0.0002449096171782718
0.582,0.686499999999998,0.00024196363962087492
0.583,0.687249999999998,0.00023908729499122483
0.584,0.6879999999999981,0.00023627815692362983
0.585,0.6887499999999981,0.0002335339098720711
0.586,0.6894999999999981,0.00023085234288912695
0.587,0.6902499999999981,0.0002282313438170397
0.588,0.6909999999999982,0.00022566889385960617
0.589,0.6917499999999982,0.00022316306250623474
0.59,0.6924999999999982,0.00022071200278189762
0.591,0.6932499999999983,0.00021831394679904317
0.592,0.6939999999999983,0.00021596720158928093
0.593,0.6947499999999983,0.00021367014519476507
0.594,0.6954999999999983,0.00021142122300059699
0.595,0.6962499999999984,0.00020921894429115281
0.596,0.6969999999999984,0.00020706187901472703
0.597,0.6977499999999984,0.000204948654741844
0.598,0.6984999999999985,0.0002028779538040433
0.599,0.6992499999999985,0.00020084851060075612
0.6,0.6999999999999985,0.0001988591090629037
0.601,0.7007499999999985,0.00019690858026276056
0.602,0.7014999999999986,0.0001949958001603476
0.603,0.7022499999999986,0.00019311968747738953
0.604,0.7029999999999986,0.00019127920169052445
0.605,0.7037499999999987,0.00018947334113604553
0.606,0.7044999999999987,0.00018770114121905573
0.607,0.7052499999999987,0.00018596167272042635
0.608,0.7059999999999987,0.0001842540401953488
0.609,0.7067499999999988,0.00018257738045781777
0.61,0.7074999999999988,0.00018093086114573387
0.611,0.7082499999999988,0.00017931367936166107
0.612,0.7089999999999989,0.00017772506038463143
0.613,0.7097499999999989,0.0001761642564487749
0.614,0.7104999999999989,0.0001746305455846732
0.615,0.7112499999999989,0.00017312323051986087
0.616,0.711999999999999,0.00017164163763486173
0.617,0.712749999999999,0.00017018511597160016
0.618,0.713499999999999,0.00016875303629113048
0.619,0.714249999999999,0.00016734479017787782
0.62,0.7149999999999991,0.0001659597891876946
0.621,0.7157499999999991,0.00016459746403731448
0.622,0.7164999999999991,0.00016325726383285485
0.623,0.7172499999999992,0.0001619386553351719
0.624,0.7179999999999992,0.00016064112226008703
0.625,0.7187499999999992,0.0001593641646115626
0.626,0.7194999999999993,0.0001581072980459744
0.627,0.7202499999999993,0.00015687005326592285
0.628,0.7209999999999993,0.00015565197544183118
0.629,0.7217499999999993,0.00015445262366008822
0.63,0.7224999999999994,0.00015327157039606715
0.631,0.7232499999999994,0.00015210840101097245
0.632,0.7239999999999994,0.00015096271327103006
0.633,0.7247499999999995,0.00014983411688814646
0.634,0.7254999999999995,0.0001487222330806351
0.635,0.7262499999999995,0.0001476266941532467
0.636,0.7269999999999995,0.00014654714309537964
0.637,0.7277499999999996,0.00014548323319660272
0.638,0.7284999999999996,0.00014443462767860238
0.639,0.7292499999999996,0.0001434009993428395
0.64,0.7299999999999996,0.00014238203023299312
0.641,0.7307499999999997,0.0001413774113115801
0.642,0.7314999999999997,0.00014038684215002956
0.643,0.7322499999999997,0.00013941003063158708
0.644,0.7329999999999998,0.0001384466926663483
0.645,0.7337499999999998,0.00013749655191799826
0.646,0.7344999999999998,0.00013655933954157679
0.647,0.7352499999999998,0.0001356347939317562
0.648,0.7359999999999999,0.00013472266048127068
0.649,0.7367499999999999,0.00013382269134887964
0.65,0.7374999999999999,0.00013293464523645576
0.651,0.73825,0.00013205828717490625
0.652,0.739,0.00013119338831834443
0.653,0.73975,0.00013033972574626879
0.654,0.7405,0.00012949708227334017
0.655,0.7412500000000001,0.0001286652462664309
0.656,0.7420000000000001,0.00012784401146859886
0.657,0.7427500000000001,0.00012703317682977167
0.658,0.7435000000000002,0.0001262325463436756
0.659,0.7442500000000002,0.0001254419288909403
0.66,0.7450000000000002,0.00012466113808794893
0.661,0.7457500000000002,0.00012388999214132945
0.662,0.7465000000000003,0.00012312831370767108
0.663,0.7472500000000003,0.00012237592975841705
0.664,0.7480000000000003,0.0001216326714496424
0.665,0.7487500000000004,0.00012089837399646697
0.666,0.7495000000000004,0.00012017287655200631
0.667,0.7502500000000004,0.00011945602209058326
0.668,0.7510000000000004,0.00011874765729510961
0.669,0.7517500000000005,0.00011804763244836758
0.67,0.7525000000000005,0.00011735580132812146
0.671,0.7532500000000005,0.00011667202110589303
0.672,0.7540000000000006,0.00011599615224917176
0.673,0.7547500000000006,0.00011532805842701804
0.674,0.7555000000000006,0.00011466760641888618
0.675,0.7562500000000006,0.00011401466602656285
0.676,0.7570000000000007,0.00011336910998900607
0.677,0.7577500000000007,0.0001127308139001193
0.678,0.7585000000000007,0.00011209965612923867
0.679,0.7592500000000008,0.00011147551774425002
0.68,0.7600000000000008,0.00011085828243725948
0.681,0.7607500000000008,0.00011024783645270653
0.682,0.7615000000000008,0.00010964406851780156
0.683,0.7622500000000009,0.00010904686977526029
0.684,0.7630000000000009,0.00010845613371818913
0.685,0.7637500000000009,0.0001078717561270176
0.686,0.764500000000001,0.00010729363500856792
0.687,0.765250000000001,0.0001067216705369356
0.688,0.766000000000001,0.00010615576499630602
0.689,0.766750000000001,0.00010559582272556128
0.69,0.7675000000000011,0.00010504175006460087
0.691,0.7682500000000011,0.00010449345530238324
0.692,0.7690000000000011,0.00010395084862650783
0.693,0.7697500000000012,0.00010341384207440685
0.694,0.7705000000000012,0.00010288234948599428
0.695,0.7712500000000012,0.00010235628645782063
0.696,0.7720000000000012,0.00010183557029853213
0.697,0.7727500000000013,0.00010132011998574553
0.698,0.7735000000000013,0.0001008098561242135
0.699,0.7742500000000013,0.00010030470090518356
0.7,0.7750000000000014,9.980457806702675e-5
0.701,0.7757500000000014,9.930941285702516e-5
0.702,0.7765000000000014,9.881913199424885e-5
0.703,0.7772500000000014,9.83336636335777e-5
0.704,0.7780000000000015,9.785293733070854e-5
0.705,0.7787500000000015,9.737688400821704e-5
0.706,0.7795000000000015,9.690543592262568e-5
0.707,0.7802500000000016,9.643852663236002e-5
0.708,0.7810000000000016,9.59760909666485e-5
0.709,0.7817500000000016,9.551806499534521e-5
0.71,0.7825000000000016,9.506438599952288e-5
0.711,0.7832500000000017,9.461499244300259e-5
0.712,0.7840000000000017,9.41698239446051e-5
0.713,0.7847500000000017,9.372882125120024e-5
0.714,0.7855000000000018,9.329192621149868e-5
0.715,0.7862500000000018,9.285908175060698e-5
0.716,0.7870000000000018,9.243023184524884e-5
0.717,0.7877500000000018,9.200532149967328e-5
0.718,0.7885000000000019,9.158429672221496e-5
0.719,0.7892500000000019,9.116710450251392e-5
0.72,0.7900000000000019,9.075369278935264e-5
0.721,0.790750000000002,9.034401046904839e-5
0.722,0.791500000000002,8.993800734447693e-5
0.723,0.792250000000002,8.95356341146375e-5
0.724,0.793000000000002,8.913684235474506e-5
0.725,0.7937500000000021,8.874158449689168e-5
0.726,0.7945000000000021,8.83498138111588e-5
0.727,0.7952500000000021,8.796148438728474e-5
0.728,0.7960000000000022,8.757655111677615e-5
0.729,0.7967500000000022,8.719496967550533e-5
0.73,0.7975000000000022,8.681669650670298e-5
0.731,0.7982500000000022,8.644168880453384e-5
0.732,0.7990000000000023,8.606990449786661e-5
0.733,0.7997500000000023,8.570130223470307e-5
0.734,0.8005000000000023,8.533584136682232e-5
0.735,0.8012500000000023,8.497348193491766e-5
0.736,0.8020000000000024,8.46141846540388e-5
0.737,0.8027500000000024,8.425791089947815e-5
0.738,0.8035000000000024,8.390462269293464e-5
0.739,0.8042500000000025,8.355428268907311e-5
0.74,0.8050000000000025,8.320685416239593e-5
0.741,0.8057500000000025,8.286230099444764e-5
0.742,0.8065000000000025,8.252058766133885e-5
0.743,0.8072500000000026,8.218167922155462e-5
0.744,0.8080000000000026,8.184554130408195e-5
0.745,0.8087500000000026,8.151214009684271e-5
0.746,0.8095000000000027,8.118144233535546e-5
0.747,0.8102500000000027,8.085341529170953e-5
0.748,0.8110000000000027,8.052802676381671e-5
0.749,0.8117500000000027,8.020524506487797e-5
0.75,0.8125000000000028,7.988503901312782e-5
0.751,0.8132500000000028,7.956737792180757e-5
0.752,0.8140000000000028,7.925223158945782e-5
0.753,0.8147500000000029,7.893957029024568e-5
0.754,0.8155000000000029,7.862936476474292e-5
0.755,0.8162500000000029,7.832158621080831e-5
0.756,0.817000000000003,7.801620627462258e-5
0.757,0.817750000000003,7.771319704211188e-5
0.758,0.818500000000003,7.74125310303575e-5
0.759,0.819250000000003,7.711418117939406e-5
0.76,0.8200000000000031,7.681812084406325e-5
0.761,0.8207500000000031,7.652432378608964e-5
0.762,0.8215000000000031,7.623276416639235e-5
0.763,0.8222500000000031,7.594341653746617e-5
0.764,0.8230000000000032,7.565625583608182e-5
0.765,0.8237500000000032,7.537125737595851e-5
0.766,0.8245000000000032,7.508839684081114e-5
0.767,0.8252500000000033,7.480765027735592e-5
0.768,0.8260000000000033,7.452899408864899e-5
0.769,0.8267500000000033,7.425240502742514e-5
0.77,0.8275000000000033,7.397786018967234e-5
0.771,0.8282500000000034,7.370533700833126e-5
0.772,0.8290000000000034,7.343481324710577e-5
0.773,0.8297500000000034,7.316626699445383e-5
0.774,0.8305000000000035,7.289967665764785e-5
0.775,0.8312500000000035,7.263502095702923e-5
0.776,0.8320000000000035,7.237227892037401e-5
0.777,0.8327500000000035,7.211142987728625e-5
0.778,0.8335000000000036,7.185245345389668e-5
0.779,0.8342500000000036,7.159532956747816e-5
0.78,0.8350000000000036,7.134003842131087e-5
0.781,0.8357500000000037,7.108656049961692e-5
0.782,0.8365000000000037,7.083487656256438e-5
0.783,0.8372500000000037,7.058496764143773e-5
0.784,0.8380000000000037,7.03368150338779e-5
0.785,0.8387500000000038,7.009040029919145e-5
0.786,0.8395000000000038,6.984570525385425e-5
0.787,0.8402500000000038,6.960271196698731e-5
0.788,0.8410000000000039,6.936140275602687e-5
0.789,0.8417500000000039,6.912176018240845e-5
0.79,0.8425000000000039,6.888376704743127e-5
0.791,0.8432500000000039,6.86474063880671e-5
0.792,0.844000000000004,6.841266147300518e-5
0.793,0.844750000000004,6.817951579871084e-5
0.794,0.845500000000004,6.794795308549817e-5
0.795,0.846250000000004,6.771795727382457e-5
0.796,0.8470000000000041,6.748951252055768e-5
0.797,0.8477500000000041,6.726260319531163e-5
0.798,0.8485000000000041,6.703721387694983e-5
0.799,0.8492500000000042,6.681332935006001e-5
0.8,0.8500000000000042,6.659093460152643e-5
0.801,0.8507500000000042,6.637001481721305e-5
0.802,0.8515000000000043,6.61505553786329e-5
0.803,0.8522500000000043,6.59325418597978e-5
0.804,0.8530000000000043,6.571596002399871e-5
0.805,0.8537500000000043,6.550079582073876e-5
0.806,0.8545000000000044,6.528703538270786e-5
0.807,0.8552500000000044,6.507466502278514e-5
0.808,0.8560000000000044,6.486367123115233e-5
0.809,0.8567500000000045,6.465404067239333e-5
0.81,0.8575000000000045,6.444576018274639e-5
0.811,0.8582500000000045,6.423881676731469e-5
0.812,0.8590000000000045,6.403319759734627e-5
0.813,0.8597500000000046,6.382889000762504e-5
0.814,0.8605000000000046,6.362588149388948e-5
0.815,0.8612500000000046,6.342415971025139e-5
0.816,0.8620000000000047,6.322371246667013e-5
0.817,0.8627500000000047,6.302452772657952e-5
0.818,0.8635000000000047,6.282659360444531e-5
0.819,0.8642500000000047,6.262989836335053e-5
0.82,0.8650000000000048,6.243443041278884e-5
0.821,0.8657500000000048,6.224017830629147e-5
0.822,0.8665000000000048,6.204713073924839e-5
0.823,0.8672500000000049,6.185527654671563e-5
0.824,0.8680000000000049,6.166460470120871e-5
0.825,0.8687500000000049,6.147510431071812e-5
0.826,0.8695000000000049,6.128676461651661e-5
0.827,0.870250000000005,6.109957499116081e-5
0.828,0.871000000000005,6.091352493652058e-5
0.829,0.871750000000005,6.0728604081822235e-5
0.83,0.872500000000005,6.0544802181677904e-5
0.831,0.8732500000000051,6.0362109114225904e-5
0.832,0.8740000000000051,6.0180514879298874e-5
0.833,0.8747500000000051,6.00000095965364e-5
0.834,0.8755000000000052,5.9820583503691904e-5
0.835,0.8762500000000052,5.964222695477306e-5
0.836,0.8770000000000052,5.9464930418376416e-5
0.837,0.8777500000000052,5.928868447596658e-5
0.838,0.8785000000000053,5.91134798202525e-5
0.839,0.8792500000000053,5.893930725349439e-5
0.84,0.8800000000000053,5.876615768592164e-5
0.841,0.8807500000000054,5.859402213416465e-5
0.842,0.8815000000000054,5.84228917197005e-5
0.843,0.8822500000000054,5.825275766728477e-5
0.844,0.8830000000000054,5.808361130354989e-5
0.845,0.8837500000000055,5.791544405540916e-5
0.846,0.8845000000000055,5.774824744873841e-5
0.847,0.8852500000000055,5.758201310682165e-5
0.848,0.8860000000000056,5.741673274907433e-5
0.849,0.8867500000000056,5.725239818961392e-5
0.85,0.8875000000000056,5.708900133589989e-5
0.851,0.8882500000000056,5.6926534187401456e-5
0.852,0.8890000000000057,5.6764988834376306e-5
0.853,0.8897500000000057,5.660435745646897e-5
0.854,0.8905000000000057,5.644463232151731e-5
0.855,0.8912500000000058,5.628580578433129e-5
0.856,0.8920000000000058,5.612787028544397e-5
0.857,0.8927500000000058,5.597081834987638e-5
0.858,0.8935000000000058,5.581464258605506e-5
0.859,0.8942500000000059,5.565933568454917e-5
0.86,0.8950000000000059,5.5504890417015784e-5
0.861,0.8957500000000059,5.535129963503416e-5
0.862,0.896500000000006,5.519855626902326e-5
0.863,0.897250000000006,5.504665332714542e-5
0.864,0.898000000000006,5.489558389425164e-5
0.865,0.898750000000006,5.47453411307991e-5
0.866,0.8995000000000061,5.459591827190746e-5
0.867,0.9002500000000061,5.4447308626220936e-5
0.868,0.9010000000000061,5.429950557502006e-5
0.869,0.9017500000000062,5.415250257118087e-5
0.87,0.9025000000000062,5.400629313823124e-5
0.871,0.9032500000000062,5.3860870869393285e-5
0.872,0.9040000000000062,5.3716229426625794e-5
0.873,0.9047500000000063,5.357236253977771e-5
0.874,0.9055000000000063,5.342926400560277e-5
0.875,0.9062500000000063,5.3286927686885255e-5
0.876,0.9070000000000064,5.3145347511607266e-5
0.877,0.9077500000000064,5.3004517472060586e-5
0.878,0.9085000000000064,5.286443162394461e-5
0.879,0.9092500000000064,5.272508408564469e-5
0.88,0.9100000000000065,5.258646903733011e-5
0.881,0.9107500000000065,5.2448580720121374e-5
0.882,0.9115000000000065,5.23114134353686e-5
0.883,0.9122500000000066,5.217496154383272e-5
0.884,0.9130000000000066,5.203921946488055e-5
0.885,0.9137500000000066,5.1904181675804795e-5
0.886,0.9145000000000066,5.1769842711005265e-5
0.887,0.9152500000000067,5.1636197161267217e-5
0.888,0.9160000000000067,5.1503239673039714e-5
0.889,0.9167500000000067,5.137096494772786e-5
0.89,0.9175000000000068,5.1239367741026665e-5
0.891,0.9182500000000068,5.110844286213001e-5
0.892,0.9190000000000068,5.097818517314778e-5
0.893,0.9197500000000068,5.0848589588356474e-5
0.894,0.9205000000000069,5.071965107364407e-5
0.895,0.9212500000000069,5.0591364645719006e-5
0.896,0.9220000000000069,5.046372537156896e-5
0.897,0.922750000000007,5.0336728367836314e-5
0.898,0.923500000000007,5.021036880009655e-5
0.899,0.924250000000007,5.008464188234474e-5
0.9,0.925000000000007,4.9959542876371055e-5
0.901,0.9257500000000071,4.983506709110852e-5
0.902,0.9265000000000071,4.971120988214728e-5
0.903,0.9272500000000071,4.958796665105458e-5
0.904,0.9280000000000072,4.946533284486132e-5
0.905,0.9287500000000072,4.93433039555069e-5
0.906,0.9295000000000072,4.9221875519270264e-5
0.907,0.9302500000000072,4.910104311622865e-5
0.908,0.9310000000000073,4.898080236970248e-5
0.909,0.9317500000000073,4.8861148945797406e-5
0.91,0.9325000000000073,4.874207855276591e-5
0.911,0.9332500000000074,4.8623586940632624e-5
0.912,0.9340000000000074,4.850566990055594e-5
0.913,0.9347500000000074,4.8388323264453303e-5
0.914,0.9355000000000074,4.8271542904404496e-5
0.915,0.9362500000000075,4.815532473223527e-5
0.916,0.9370000000000075,4.803966469903165e-5
0.917,0.9377500000000075,4.7924558794626426e-5
0.918,0.9385000000000076,4.781000304718286e-5
0.919,0.9392500000000076,4.769599352275056e-5
0.92,0.9400000000000076,4.758252632475202e-5
0.921,0.9407500000000076,4.746959759358016e-5
0.922,0.9415000000000077,4.7357203506182e-5
0.923,0.9422500000000077,4.72453402755868e-5
0.924,0.9430000000000077,4.713400415047586e-5
0.925,0.9437500000000077,4.702319141480782e-5
0.926,0.9445000000000078,4.691289838740231e-5
0.927,0.9452500000000078,4.680312142146814e-5
0.928,0.9460000000000078,4.669385690427019e-5
0.929,0.9467500000000079,4.658510125671311e-5
0.93,0.9475000000000079,4.647685093293885e-5
0.931,0.9482500000000079,4.636910241993808e-5
0.932,0.949000000000008,4.626185223720325e-5
0.933,0.949750000000008,4.6155096936326134e-5
0.934,0.950500000000008,4.604883310063701e-5
0.935,0.951250000000008,4.5943057344816074e-5
0.936,0.9520000000000081,4.583776631460201e-5
0.937,0.9527500000000081,4.573295668637567e-5
0.938,0.9535000000000081,4.562862516678534e-5
0.939,0.9542500000000081,4.552476849249698e-5
0.94,0.9550000000000082,4.542138342980562e-5
0.941,0.9557500000000082,4.53184667742329e-5
0.942,0.9565000000000082,4.5216015350332817e-5
0.943,0.9572500000000083,4.5114026011261465e-5
0.944,0.9580000000000083,4.501249563845788e-5
0.945,0.9587500000000083,4.491142114142199e-5
0.946,0.9595000000000083,4.481079945727051e-5
0.947,0.9602500000000084,4.4710627550501036e-5
0.948,0.9610000000000084,4.461090241272836e-5
0.949,0.9617500000000084,4.451162106225426e-5
0.95,0.9625000000000085,4.441278054391484e-5
0.951,0.9632500000000085,4.4314377928678095e-5
0.952,0.9640000000000085,4.4216410313435706e-5
0.953,0.9647500000000085,4.411887482064225e-5
0.954,0.9655000000000086,4.402176859809315e-5
0.955,0.9662500000000086,4.392508881860546e-5
0.956,0.9670000000000086,4.382883267979587e-5
0.957,0.9677500000000087,4.3732997403761464e-5
0.958,0.9685000000000087,4.3637580236816076e-5
0.959,0.9692500000000087,4.3542578449254354e-5
0.96,0.9700000000000087,4.344798933507421e-5
0.961,0.9707500000000088,4.335381021172702e-5
0.962,0.9715000000000088,4.326003841984005e-5
0.963,0.9722500000000088,4.3166671322994454e-5
0.964,0.9730000000000089,4.307370630750318e-5
0.965,0.9737500000000089,4.298114078209181e-5
0.966,0.9745000000000089,4.288897217771814e-5
0.967,0.9752500000000089,4.279719794730852e-5
0.968,0.976000000000009,4.2705815565535765e-5
0.969,0.976750000000009,4.261482252859716e-5
0.97,0.977500000000009,4.252421635396464e-5
0.971,0.9782500000000091,4.243399458013497e-5
0.972,0.9790000000000091,4.2344154766491005e-5
0.973,0.9797500000000091,4.225469449299635e-5
0.974,0.9805000000000091,4.216561136002883e-5
0.975,0.9812500000000092,4.2076902988130715e-5
0.976,0.9820000000000092,4.198856701784215e-5
0.977,0.9827500000000092,4.1900601109437496e-5
0.978,0.9835000000000093,4.1813002942744926e-5
0.979,0.9842500000000093,4.1725770216979874e-5
0.98,0.9850000000000093,4.163890065048137e-5
0.981,0.9857500000000093,4.155239198053162e-5
0.982,0.9865000000000094,4.146624196318949e-5
0.983,0.9872500000000094,4.13804483730823e-5
0.984,0.9880000000000094,4.129500900315608e-5
0.985,0.9887500000000095,4.120992166459225e-5
0.986,0.9895000000000095,4.1125184186530106e-5
0.987,0.9902500000000095,4.104079441596964e-5
0.988,0.9910000000000095,4.095675021748013e-5
0.989,0.9917500000000096,4.0873049473102996e-5
0.99,0.9925000000000096,4.0789690082143615e-5
0.991,0.9932500000000096,4.0706669961004804e-5
0.992,0.9940000000000097,4.062398704302028e-5
0.993,0.9947500000000097,4.05416392782465e-5
0.994,0.9955000000000097,4.045962463335162e-5
0.995,0.9962500000000097,4.03779410913796e-5
0.996,0.9970000000000098,4.029658665166691e-5
0.997,0.9977500000000098,4.0215559329578876e-5
0.998,0.9985000000000098,4.013485715645415e-5
0.999,0.9992500000000099,4.00544781793688e-5
1.0,1.0000000000000098,3.997442046099753e-5


==> csv/shu_osher/igr.csv <==
3.000000000001244	2.0000000000017755	0.01
3.0000000000009943	2.0000000000014166	0.03
3.0000000000007967	2.0000000000011315	0.05
3.0000000000006395	2.000000000000905	0.07
3.000000000000511	2.000000000000723	0.09
3.0000000000004077	2.0000000000005786	0.11
3.0000000000003255	2.0000000000004636	0.13
3.000000000000261	2.000000000000371	0.15
3.000000000000208	2.000000000000296	0.17
3.0000000000001656	2.000000000000237	0.19
3.000000000000131	2.0000000000001874	0.21
3.0000000000001066	2.000000000000147	0.23
3.0000000000000875	2.000000000000117	0.25
3.000000000000071	2.0000000000000955	0.27
3.000000000000059	2.0000000000000817	0.29
3.000000000000046	2.000000000000067	0.31
3.000000000000038	2.0000000000000524	0.33
3.0000000000000244	2.000000000000031	0.35
3.0000000000000138	2.000000000000017	0.37
3.000000000000019	2.000000000000022	0.39
3.0000000000000204	2.0000000000000266	0.41
3.000000000000023	2.00000000000003	0.43
3.0000000000000138	2.0000000000000187	0.45
3.0000000000000093	2.0000000000000084	0.47
3.0000000000000075	2.0000000000000044	0.49
3.0000000000000053	2.000000000000003	0.51
3.0000000000000053	2.0000000000000036	0.53
3.0000000000000018	2.000000000000002	0.55
3.0000000000000004	1.9999999999999996	0.57
2.999999999999998	1.999999999999999	0.59
2.9999999999999987	2.0000000000000027	0.61
3.0000000000000004	2.0000000000000018	0.63
3.000000000000001	2.000000000000001	0.65
3.0000000000000018	1.9999999999999978	0.67
3.0000000000000018	1.9999999999999947	0.69
3.000000000000001	1.9999999999999962	0.71
3.0000000000000018	1.9999999999999987	0.73
3.0000000000000036	2.0000000000000013	0.75
3.0	2.0000000000000013	0.77
2.999999999999997	2.000000000000005	0.79
2.9999999999999947	2.0000000000000044	0.81
2.9999999999999964	2.0000000000000036	0.83
2.9999999999999987	1.9999999999999973	0.85
3.0000000000000004	2.000000000000001	0.87
2.9999999999999987	1.999999999999999	0.89
2.9999999999999982	2.000000000000001	0.91
2.999999999999999	2.0000000000000036	0.93
2.999999999999999	2.0000000000000067	0.95
2.999999999999997	2.000000000000007	0.97
2.9999999999999964	2.000000000000008	0.99
2.9999999999999942	2.0000000000000093	1.01
2.9999999999999885	2.0000000000000115	1.03
2.9999999999999853	2.0000000000000164	1.05
2.999999999999981	2.0000000000000187	1.07
2.9999999999999765	2.000000000000025	1.09
2.999999999999972	2.000000000000029	1.11
2.9999999999999662	2.000000000000035	1.13
2.9999999999999556	2.0000000000000417	1.15
2.999999999999946	2.000000000000052	1.17
2.999999999999934	2.000000000000065	1.19
2.9999999999999183	2.000000000000082	1.21
2.999999999999896	2.0000000000000995	1.23
2.9999999999998708	2.0000000000001257	1.25
2.99999999999984	2.0000000000001625	1.27
2.999999999999797	2.0000000000002043	1.29
2.999999999999744	2.0000000000002554	1.31
2.999999999999676	2.0000000000003197	1.33
2.9999999999995954	2.0000000000003966	1.35
2.999999999999497	2.0000000000005	1.37
2.999999999999371	2.000000000000623	1.39
2.9999999999992157	2.000000000000782	1.41
2.999999999999018	2.000000000000976	1.43
2.999999999998773	2.00000000000122	1.45
2.9999999999984626	2.0000000000015197	1.47
2.9999999999980798	2.000000000001901	1.49
2.9999999999976015	2.0000000000023785	1.51
2.9999999999970046	2.000000000002972	1.53
2.9999999999962537	2.000000000003713	1.55
2.9999999999953175	2.000000000004642	1.57
2.9999999999941465	2.0000000000058074	1.59
2.9999999999926805	2.000000000007257	1.61
2.99999999999085	2.0000000000090705	1.63
2.999999999988564	2.000000000011339	1.65
2.999999999985701	2.0000000000141736	1.67
2.9999999999821254	2.00000000001772	1.69
2.999999999977658	2.0000000000221534	1.71
2.9999999999720735	2.0000000000276925	1.73
2.9999999999650906	2.000000000034611	1.75
2.9999999999563647	2.000000000043262	1.77
2.9999999999454543	2.0000000000540745	1.79
2.9999999999318216	2.000000000067591	1.81
2.999999999914776	2.0000000000844844	1.83
2.999999999893474	2.0000000001056106	1.85
2.99999999986684	2.0000000001320144	1.87
2.999999999833549	2.0000000001650196	1.89
2.9999999997919313	2.000000000206276	1.91
2.999999999739916	2.000000000257845	1.93
2.999999999674897	2.000000000322301	1.95
2.9999999995936184	2.0000000004028813	1.97
2.9999999994920206	2.0000000005035994	1.99
2.9999999993650364	2.0000000006294902	2.01
2.999999999206298	2.0000000007868572	2.03
2.999999999007859	2.0000000009835874	2.05
2.99999999875982	2.0000000012294814	2.07
2.9999999984498036	2.0000000015368213	2.09
2.999999998062246	2.0000000019210398	2.11
2.9999999975777523	2.0000000024013795	2.13
2.999999996972226	2.000000003001678	2.15
2.999999996215379	2.000000003751959	2.17
2.99999999526911	2.0000000046901127	2.19
2.9999999940862336	2.000000005862863	2.21
2.9999999926080716	2.000000007328164	2.23
2.9999999907602963	2.000000009159902	2.25
2.999999988449732	2.000000011450822	2.27
2.999999985561982	2.0000000143137986	2.29
2.9999999819538368	2.000000017890247	2.31
2.9999999774421955	2.0000000223629573	2.33
2.9999999718000265	2.000000027957686	2.35
2.9999999647511397	2.0000000349454856	2.37
2.999999955944019	2.0000000436743655	2.39
2.999999944926162	2.000000054598634	2.41
2.9999999311487824	2.000000068261421	2.43
2.9999999139465343	2.0000000853112425	2.45
2.99999989244737	2.000000106618153	2.47
2.999999865533713	2.0000001333102224	2.49
2.9999998318980823	2.000000166665829	2.51
2.999999789928916	2.000000208249423	2.53
2.9999997374272755	2.0000002602880427	2.55
2.999999671669672	2.0000003255284375	2.57
2.9999995896019236	2.000000406888735	2.59
2.99999948721468	2.000000508298584	2.61
2.999999358898503	2.0000006355496254	2.63
2.9999991982704195	2.0000007949560876	2.65
2.999998998227993	2.000000993121367	2.67
2.999998748288147	2.000001240661472	2.69
2.999998434371249	2.0000015522822876	2.71
2.9999980424225154	2.0000019411501015	2.73
2.9999975552217784	2.0000024232102547	2.75
2.99999694416394	2.000003028812523	2.77
2.9999961757581053	2.000003792560528	2.79
2.9999952212280045	2.0000047384508535	2.81
2.999994034889476	2.000005910773308	2.83
2.999992537219863	2.0000073978776847	2.85
2.999990657162628	2.0000092684893254	2.87
2.9999883401271195	2.0000115581458484	2.89
2.999985446563212	2.000014416205685	2.91
2.9999817615068562	2.0000180890035097	2.93
2.999977178715545	2.0000226453952985	2.95
2.9999715780460066	2.0000281528244117	2.97
2.9999644718594625	2.000035192176395	2.99
2.9999553779975465	2.0000443021138956	3.01
2.999944324739433	2.00005522748239	3.03
2.9999307864471927	2.000068474855536	3.05
2.9999130885480345	2.000086174813679	3.07
2.9998907860149506	2.0001085652875967	3.09
2.9998645630001404	2.0001341183583325	3.11
2.9998313167662594	2.000166748535721	3.13
2.9997866969356513	2.0002120438577307	3.15
2.9997333558090284	2.000265084127258	3.17
2.9996714824280395	2.000324319726916	3.19
2.9995871524196995	2.0004086541785786	3.21
2.999475697751414	2.000522974326546	3.23
2.9993524304017694	2.0006422659149004	3.25
2.999203164245235	2.0007843091657143	3.27
2.9989837186272603	2.0010102686401634	3.29
2.99871276270853	2.0012878471827507	3.31
2.9984375632034794	2.0015414268892333	3.33
2.9980630842084137	2.001903391101765	3.35
2.9974776699513943	2.002528817563478	3.37
2.9968537177205836	2.003152198788632	3.39
2.9962729477893806	2.003638452925602	3.41
2.9952428946045675	2.004694989461464	3.43
2.9936694362419076	2.00643870528837	3.45
2.992448218043112	2.0075209610930447	3.47
2.991199237267644	2.0084665131094925	3.49
2.9879874926114915	2.0120889712537195	3.51
2.9840916397545105	2.016455047175367	3.53
2.982567334323505	2.016971538632146	3.55
2.97899235684274	2.020102178485755	3.57
2.968386274857303	2.033153469782829	3.59
2.961234116234699	2.0404826266410563	3.61
2.961812993737268	2.0354850176090915	3.63
2.9464596529935103	2.053273613515216	3.65
2.9163821925278204	2.0923870839745997	3.67
2.9115592797742904	2.0920045868042516	3.69
2.913424067344129	2.0799088410418953	3.71
2.860538342659821	2.148927860713479	3.73
2.795077539705735	2.239046651934827	3.75
2.7834859883639007	2.2420559828052538	3.77
2.7825550875955845	2.2247044900462547	3.79
2.7022305167891667	2.3330417674022206	3.81
2.5423151507692663	2.589571995910593	3.83
2.381747111995459	2.890670023005071	3.85
2.2664375954881244	3.1419647702955706	3.87
2.193450974128483	3.322665400613266	3.89
2.149665084416497	3.443795873008623	3.91
2.128565017210731	3.5121063365999468	3.93
2.1207081588612793	3.5464853989106224	3.95
2.1088714232525163	3.5869590824370596	3.97
2.0826238929108922	3.659329048305616	3.99
2.0505230228243767	3.7454280950822656	4.01
2.0277769180590766	3.8089024480981006	4.03
2.0197941863463877	3.8350596791789235	4.05
2.021286732058358	3.836289371657741	4.07
2.0256769621350466	3.8290820721605865	4.09
2.0330167567474473	3.8136333512735896	4.11
2.0461388100167275	3.7833120907776983	4.13
2.0600461461435855	3.750765810883445	4.15
2.0620152955368236	3.746930012563612	4.17
2.047160817931105	3.783650877002404	4.19
2.0265083523528036	3.834916754912787	4.21
2.013866852837128	3.8667822492975907	4.23
2.0135205670205902	3.867881976758182	4.25
2.0209687570591743	3.8493288921773154	4.27
2.0304463111476165	3.8257230255455372	4.29
2.0407357598970983	3.8002023662372006	4.31
2.050966108274755	3.7749247996442206	4.33
2.053521792012186	3.768428526748063	4.35
2.0412080082557824	3.7982297190252403	4.37
2.020169728194976	3.8499853667688453	4.39
2.004621926527352	3.8888702196982496	4.41
2.002777044095815	3.893617004250158	4.43
2.0127886459042594	3.8685874107123635	4.45
2.0261713438843763	3.8353878200365417	4.47
2.034801447262514	3.8142236982611384	4.49
2.037656582330084	3.8073343106829047	4.51
2.037394477072529	3.808057459544798	4.53
2.0320032116177624	3.821391338789804	4.55
2.0186771653519875	3.8544772022665663	4.57
2.003027162431029	3.89377617896157	4.59
1.9950273798266005	3.914218442369982	4.61
1.9993126499520006	3.9036996323226636	4.63
2.013180650490043	3.8692112311708957	4.65
2.029984146012925	3.8278869878860715	4.67
2.0436718449670397	3.794774074660802	4.69
2.051706005078759	3.7757449706152437	4.71
2.052799027576419	3.7736362975471383	4.73
2.044060039427157	3.795505322995511	4.75
2.0266311577905705	3.838979436025213	4.77
2.0107803007075624	3.879078799962824	4.79
2.0075330141364596	3.887829355009261	4.81
2.018459710051172	3.8609606194043464	4.83
2.0351972672088996	3.819861757866693	4.85
2.0459788045507072	3.79378054722292	4.87
2.0447077750251514	3.797208761073562	4.89
2.034851645850725	3.82160247095018	4.91
2.022857436967431	3.8513816567184986	4.93
2.01112085846975	3.8806938182661135	4.95
2.0003219651416453	3.9077731867185816	4.97
1.994657411506493	3.921911372761868	4.99
1.999740995356407	3.908775921691731	5.01
2.0158485260919203	3.8679918151784265	5.03
2.035525275365138	3.8188890194319502	5.05
2.0485181017608878	3.7868134604267016	5.07
2.0498091852096576	3.7834253637024062	5.09
2.0420910517647823	3.8019474752467035	5.11
2.0303075247643365	3.830520414358979	5.13
2.0173896328447256	3.8621053330918	5.15
2.0065000945867366	3.888807664155715	5.17
2.0033638217693546	3.896061359276338	5.19
2.0127906513914957	3.871698939579628	5.21
2.0324057748960693	3.8222434945011075	5.23
2.0510380898112324	3.7759662321849166	5.25
2.0568866302420514	3.7612849480438455	5.27
2.0482946622895195	3.7817036847193295	5.29
2.0325084252451333	3.819943513263284	5.31
2.0167497590309282	3.858615401505959	5.33
2.005134397696974	3.887344669795954	5.35
2.000658240522022	3.8982683624317485	5.37
2.0060573104390893	3.8843402310492694	5.39
2.0211231177140516	3.8463947674860446	5.41
2.0386969141996	3.802777055272579	5.43
2.0467050218870626	3.7831001774768342	5.45
2.0396196081567766	3.8003902853704163	5.47
2.0243261169102085	3.8380819745851715	5.49
2.0102720325991505	3.873202616413909	5.51
2.0011411070897283	3.8963425715158646	5.53
1.9972247408061208	3.9064453113984285	5.55
1.9996919989457171	3.9004270565483936	5.57
2.010828227432561	3.872691882547134	5.59
2.030364532723977	3.824458826816046	5.61
2.0512109622478825	3.7738395247824434	5.63
2.0615906604653156	3.749347930747568	5.65
2.0558792177303182	3.7639245812394626	5.67
2.0400861208018077	3.803203996780486	5.69
2.0234409167359186	3.8450826465749426	5.71
2.0113888359824954	3.8759341379625396	5.73
2.0071761982577385	3.8872024528202207	5.75
2.0133787494855437	3.8722137877223846	5.77
2.0291154772978035	3.8334872143530134	5.79
2.0463304254327523	3.7915033693876103	5.81
2.0523926637811827	3.7770719973565843	5.83
2.041945610462959	3.8028588828339163	5.85
2.023054984694875	3.849672192243532	5.87
2.0067837960068893	3.890546523009719	5.89
1.9976284131192978	3.913803218552697	5.91
1.995633833302099	3.918870989990128	5.93
2.0009729753583643	3.905220343776601	5.95
2.014324922080926	3.871428240768182	5.97
2.033913837535139	3.8225010549175886	5.99
2.0519873119470087	3.7779565472730545	6.01
2.057471658374686	3.7644310194666426	6.03
2.0474604630923285	3.78853574707444	6.05
2.0309855220339235	3.8286746228785455	6.07
2.0173986730455122	3.8620553323971745	6.09
2.0094109552012913	3.8816078832759366	6.11
2.007722523904336	3.885282999904102	6.13
2.014729874385875	3.8670632762895996	6.15
2.0310758919513385	3.8257474853445546	6.17
2.050587766614272	3.777222268955956	6.19
2.0605827833315753	3.752460832311365	6.21
2.052149752395224	3.7725221996001608	6.23
2.031676960255436	3.822348777110749	6.25
2.0132578900453897	3.8679687047741522	6.27
2.0031852768723204	3.893268606659009	6.29
2.0001506184438567	3.9009649343216948	6.31
2.0038568612973457	3.89167143106517	6.33
2.0161533455189	3.860958845190943	6.35
2.03445622639994	3.8157659832983906	6.37
2.04821863588442	3.782350969657839	6.39
2.0469889267511454	3.78577706178548	6.41
2.03187785045988	3.8233047912329283	6.43
2.014025393863957	3.8681717041305084	6.45
2.0037721882507595	3.894546822867669	6.47
2.003116066605485	3.89684495808352	6.49
2.0078364002582934	3.8855143786039217	6.51
2.016442041391079	3.864435002346092	6.53
2.0319652203476424	3.826328781914861	6.55
2.0522042469784503	3.777102728456541	6.57
2.064410838515908	3.7480148505340027	6.59
2.057726600926693	3.7647762144777355	6.61
2.037852326103907	3.81388672620242	6.63
2.0191098940057355	3.8609169942173676	6.65
2.0100507413317605	3.8841591850913146	6.67
2.010814838493653	3.8826321785724263	6.69
2.0163465741809987	3.8689246280721985	6.71
2.024819810350692	3.8477499889907185	6.73
2.0386262915329683	3.813337828360409	6.75
2.0515197264456217	3.781289620320836	6.77
2.0488717776465157	3.7871687570063512	6.79
2.0291025802109344	3.8349581137453566	6.81
2.0076766336759895	3.887496099268514	6.83
1.9969604564475325	3.9135609281061634	6.85
1.9980171022038926	3.909658774853991	6.87
2.0067493936727634	3.8860510457443334	6.89
2.0185462336883506	3.854565069354605	6.91
2.030735168823275	3.821990332115171	6.93
2.0443241470325275	3.785800157896177	6.95
2.054793052076391	3.7569598443039425	6.97
2.0493579749927666	3.7662053718171813	6.99
2.028240308185957	3.8130932421481996	7.01
2.0087139668082035	3.8558246914394507	7.03
2.002312244746209	3.8649761242025833	7.05
2.0072821847140667	3.844131230982544	7.07
2.017121152072459	3.8093814600482743	7.09
2.027025051882644	3.77238170804118	7.11
2.034745129883	3.7380131430822496	7.13
2.039372033961828	3.70751681088829	7.15
2.036873714503661	3.6894930714381924	7.17
2.0184724827312537	3.703916187320592	7.19
1.9880407277017516	3.7404043032059198	7.21
1.9645869412248136	3.750184513489831	7.23
1.9568800696401196	3.7085084362362504	7.25
1.9588225321238564	3.63167546052895	7.27
1.9609468121607747	3.5405253892496704	7.29
1.9545182810198767	3.4347106287143627	7.31
1.9348276853631525	3.3068159263770216	7.33
1.909871176352792	3.17742566073287	7.35
1.8878317858764768	3.073780971131664	7.37
1.8334830337760415	2.938438820829016	7.39
1.673184138623473	2.639457018920003	7.41
1.3920600534162046	2.1878534725800836	7.43
1.0863161266850525	1.7727882448636763	7.45
0.8466326939716906	1.4901921888454774	7.47
0.6790193138491368	1.312410697749282	7.49
0.5601282757296884	1.199465695301411	7.51
0.4737316290445194	1.1264628299385449	7.53
0.41368119831697814	1.0798227920494698	7.55
0.37837945183399324	1.052486519121064	7.57
0.3644945334576683	1.0392467419543496	7.59
0.3634049483685145	1.0331688183417043	7.61
0.3620082586544941	1.0249597690570527	7.63
0.34752940178829966	1.0062664982958933	7.65
0.3136465489636301	0.9748842203475975	7.67
0.2635983577441016	0.9368585659744134	7.69
0.20732790148219685	0.9024126302243091	7.71
0.15472050097203563	0.8794374911896098	7.73
0.11089758291223982	0.8704524439138874	7.75
0.07650754718680151	0.8737263326604088	7.77
0.050442751568809945	0.8856299245667018	7.79
0.03181739082384104	0.9024570145076606	7.81
0.020451358459078438	0.9216007823185914	7.83
0.01663110617830722	0.9421361040215241	7.85
0.02100527155395478	0.96458699691966	7.87
0.03449670379313234	0.989738722941726	7.89
0.05713900890068494	1.016738525128786	7.91
0.08553442935847096	1.041367744189577	7.93
0.11114687282379045	1.0562400366443907	7.95
0.12257712788981122	1.054523323037021	7.97
0.11171126541133557	1.0356052292729836	7.99
0.079253067646629	1.0072193314631879	8.01
0.03480246918882599	0.9805679612387689	8.03
-0.008570471678091213	0.9627490336942122	8.05
-0.04036457337240545	0.9537784281710611	8.07
-0.05559068578376972	0.949584209684729	8.09
-0.05499118826006516	0.9466881732488781	8.11
-0.043615975824602325	0.9447010545173136	8.13
-0.0280609052217478	0.94593514598056	8.15
-0.013096357778115518	0.953521164523782	8.17
0.0007233386008627757	0.9694856147588937	8.19
0.016762456258539286	0.9934469716053016	8.21
0.03881337120463077	1.0220807365483475	8.23
0.06617988058912504	1.0492893882294776	8.25
0.09112937466496994	1.0672990968726834	8.27
0.10194149407760632	1.0694645869283013	8.29
0.0905155743734352	1.0542999345761437	8.31
0.05879518987333951	1.0273589180344653	8.33
0.018168433416824517	0.9980001283419976	8.35
-0.01793167069614882	0.9736196748602949	8.37
-0.0414030963432732	0.956985173337705	8.39
-0.05133889848094213	0.9477515824169087	8.41
-0.051388716395147235	0.9447898088387423	8.43
-0.04609621915986093	0.9471345402344249	8.45
-0.038223954295609944	0.9539680031250176	8.47
-0.0277380984439521	0.9646580991703935	8.49
-0.012530011252393862	0.9790965734839736	8.51
0.009539448751306091	0.9977608419248533	8.53
0.03809899427056478	1.0207173018334748	8.55
0.06841267181242004	1.045549531406123	8.57
0.09171880639550581	1.0658313476781842	8.59
0.09870607485188944	1.0728669780178741	8.61
0.08488336428400271	1.061375516306816	8.63
0.05413472430499558	1.0345394593074988	8.65
0.016922624801806608	1.0023878166461107	8.67
-0.015985064595923797	0.9748440030604096	8.69
-0.03867334112556162	0.9567869761312529	8.71
-0.050444851151857394	0.9482208461068538	8.73
-0.05333724391995684	0.9468083967847737	8.75
-0.04988254944838185	0.9500300641674287	8.77
-0.041915398691385636	0.9563544640968602	8.79
-0.03002584187461774	0.9656291519978762	8.81
-0.013532640496915719	0.9788363141832619	8.83
0.008701981029242536	0.9972197988406847	8.85
0.03644357792615868	1.0207782864003832	8.87
0.06594977748087605	1.0464447521675644	8.89
0.08936501752395504	1.067225583456741	8.91
0.0974362908669919	1.0743785730827664	8.93
0.08493149739668128	1.0629422396745203	8.95
0.05490234521545116	1.0363066278734698	8.97
0.017558030063371508	1.0043907718285205	8.99
-0.015952611318767327	0.9768762677477608	9.01
-0.03919204226345464	0.9585117247818908	9.03
-0.05124810189305132	0.9493876454954052	9.05
-0.05427286240968031	0.9474138381399134	9.07
-0.05097943085024825	0.9502999531094426	9.09
-0.04323742001794197	0.9565618630321415	9.11
-0.031534171925182486	0.9659028082298228	9.13
-0.015100558556643495	0.9791143743044359	9.15
0.007175133333140791	0.9973687706989272	9.17
0.03498025001512335	1.020763127235907	9.19
0.064579092876495	1.0464150896744489	9.21
0.08823760425415476	1.0674563502668026	9.23
0.09679503960835467	1.0750969083466464	9.25
0.08491600976120826	1.0641587398823755	9.27
0.05537484078909066	1.0377944207788325	9.29
0.01815022705313477	1.0058347749963785	9.31
-0.015608108233252965	0.9780417150075617	9.33
-0.03927578715193878	0.9592996885357731	9.35
-0.05173883835324543	0.9498077272612574	9.37
-0.05503854536692628	0.9475481056135218	9.39
-0.05187413066010083	0.9502667829622781	9.41
-0.04415961003275045	0.9564659685071943	9.43
-0.03244660348838045	0.9657885447972288	9.45
-0.0160234712293107	0.9789558782124557	9.47
0.006196723821604161	0.9971096373602204	9.49
0.03393925929190499	1.0203878963164568	9.51
0.06357611567972676	1.0460161118893716	9.53
0.08749236611510305	1.067242551255784	9.55
0.09654383840298679	1.075291853470964	9.57
0.08523704413902285	1.0648221661731903	9.59
0.0560870991839876	1.0387351692029674	9.61
0.018905375456103723	1.006735016620747	9.63
-0.01510899210059137	0.9786646059645955	9.65
-0.03914368455936082	0.9595795194768989	9.67
-0.05191823719123891	0.9498061963335249	9.69
-0.055402088976991205	0.9473743473757894	9.71
-0.05230315728727881	0.9500179881772133	9.73
-0.04458970362505387	0.9561940112017163	9.75
-0.032883819370963914	0.9654875490029198	9.77
-0.01653129867368089	0.9785716571912264	9.79
0.005546143506816187	0.9965767098362515	9.81
0.033144772501505534	1.0196951680082034	9.83
0.06277816049041973	1.0452775894590758	9.85
0.08696191606599335	1.0667066299772239	9.87
0.09654763689262741	1.0752187505388684	9.89
0.08584720632060071	1.0652775920427848	9.91
0.05709536280722286	1.0395052513009615	9.93
0.01994708995184721	1.0074834369696932	9.95
-0.014322586391592859	0.9791606057186685	9.97
-0.03870149819518704	0.9597756453579918	9.99


==> csv/shu_osher/lf.csv <==
2.9999999999999996	1.9999999999999991	0.01
3.0000000000000004	2.000000000000001	0.03
3.0000000000000004	2.000000000000001	0.05
2.9999999999999996	1.9999999999999991	0.07
2.9999999999999996	1.9999999999999991	0.09
3.0000000000000004	2.000000000000001	0.11
3.0000000000000004	2.000000000000001	0.13
2.9999999999999996	1.9999999999999991	0.15
2.9999999999999996	1.9999999999999991	0.17
3.0000000000000004	2.000000000000001	0.19
3.0000000000000004	2.000000000000001	0.21
2.9999999999999996	1.9999999999999991	0.23
2.9999999999999996	1.9999999999999991	0.25
3.0000000000000004	2.000000000000001	0.27
3.0000000000000004	2.000000000000001	0.29
2.9999999999999996	1.9999999999999991	0.31
2.9999999999999996	1.9999999999999991	0.33
3.0000000000000004	2.000000000000001	0.35
3.0000000000000004	2.000000000000001	0.37
2.9999999999999996	1.9999999999999991	0.39
2.9999999999999996	1.9999999999999991	0.41
3.0000000000000004	2.000000000000001	0.43
3.0000000000000004	2.000000000000001	0.45
2.9999999999999996	1.9999999999999991	0.47
2.9999999999999996	1.9999999999999991	0.49
3.0000000000000004	2.000000000000001	0.51
3.0000000000000004	2.000000000000001	0.53
2.9999999999999996	1.9999999999999991	0.55
2.9999999999999996	1.9999999999999991	0.57
3.0000000000000004	2.000000000000001	0.59
3.0000000000000004	2.000000000000001	0.61
2.9999999999999996	1.9999999999999991	0.63
2.9999999999999996	1.9999999999999991	0.65
3.0000000000000004	2.000000000000001	0.67
3.0000000000000004	2.000000000000001	0.69
2.9999999999999996	1.9999999999999991	0.71
2.9999999999999996	1.9999999999999991	0.73
3.0000000000000004	2.000000000000001	0.75
3.0000000000000004	2.000000000000001	0.77
2.9999999999999996	1.9999999999999991	0.79
2.9999999999999996	1.9999999999999991	0.81
3.0000000000000004	2.000000000000001	0.83
3.0000000000000004	2.000000000000001	0.85
2.9999999999999996	1.9999999999999991	0.87
2.9999999999999996	1.9999999999999991	0.89
3.0000000000000004	2.000000000000001	0.91
3.0000000000000004	2.000000000000001	0.93
2.9999999999999996	1.9999999999999991	0.95
2.9999999999999996	1.9999999999999991	0.97
3.0000000000000004	2.000000000000001	0.99
3.0000000000000004	2.000000000000001	1.01
2.9999999999999996	1.9999999999999991	1.03
2.9999999999999996	1.9999999999999991	1.05
3.0000000000000004	2.000000000000001	1.07
3.0000000000000004	2.000000000000001	1.09
2.9999999999999996	1.9999999999999991	1.11
2.9999999999999996	1.9999999999999991	1.13
3.0000000000000004	2.000000000000001	1.15
3.0000000000000004	2.000000000000001	1.17
2.9999999999999996	1.9999999999999991	1.19
2.9999999999999996	1.9999999999999991	1.21
3.0000000000000004	2.000000000000001	1.23
3.0000000000000004	2.000000000000001	1.25
2.9999999999999996	1.9999999999999991	1.27
2.9999999999999996	1.9999999999999991	1.29
3.0000000000000004	2.000000000000001	1.31
3.0000000000000004	2.000000000000001	1.33
2.9999999999999996	1.9999999999999991	1.35
2.9999999999999996	1.9999999999999991	1.37
3.0000000000000004	2.000000000000001	1.39
3.0000000000000004	2.000000000000001	1.41
2.9999999999999996	1.9999999999999991	1.43
2.9999999999999996	1.9999999999999991	1.45
3.0000000000000004	2.000000000000001	1.47
3.0000000000000004	2.000000000000001	1.49
2.9999999999999996	1.9999999999999991	1.51
2.9999999999999996	1.9999999999999991	1.53
3.0000000000000004	2.000000000000001	1.55
3.0000000000000004	2.000000000000001	1.57
2.9999999999999996	1.9999999999999991	1.59
2.9999999999999996	1.9999999999999991	1.61
3.0000000000000004	2.000000000000001	1.63
3.0000000000000004	2.000000000000001	1.65
2.9999999999999996	1.9999999999999991	1.67
2.9999999999999996	1.9999999999999991	1.69
3.0000000000000004	2.000000000000001	1.71
3.0000000000000004	2.000000000000001	1.73
2.9999999999999996	1.9999999999999991	1.75
2.9999999999999996	1.9999999999999991	1.77
3.0000000000000004	2.000000000000001	1.79
3.0000000000000004	2.000000000000001	1.81
2.999999999999999	1.9999999999999993	1.83
2.9999999999999987	1.9999999999999996	1.85
3.0000000000000004	2.0000000000000004	1.87
2.999999999999999	2.000000000000002	1.89
2.999999999999999	2.0000000000000018	1.91
2.9999999999999964	2.0000000000000036	1.93
2.999999999999997	2.0000000000000075	1.95
2.9999999999999933	2.000000000000013	1.97
2.999999999999989	2.000000000000016	1.99
2.999999999999982	2.0000000000000266	2.01
2.9999999999999734	2.0000000000000386	2.03
2.9999999999999583	2.000000000000062	2.05
2.99999999999994	2.000000000000086	2.07
2.999999999999908	2.0000000000001337	2.09
2.9999999999998677	2.000000000000195	2.11
2.999999999999799	2.0000000000002958	2.13
2.99999999999971	2.0000000000004294	2.15
2.999999999999559	2.0000000000006466	2.17
2.999999999999367	2.000000000000932	2.19
2.999999999999049	2.000000000001403	2.21
2.9999999999986344	2.0000000000020113	2.23
2.999999999997955	2.000000000003011	2.25
2.9999999999970757	2.000000000004308	2.27
2.999999999995636	2.0000000000064206	2.29
2.999999999993777	2.000000000009157	2.31
2.999999999990751	2.000000000013608	2.33
2.9999999999868523	2.0000000000193467	2.35
2.9999999999805262	2.000000000028658	2.37
2.9999999999723967	2.0000000000406177	2.39
2.9999999999592415	2.000000000059975	2.41
2.9999999999423985	2.0000000000847646	2.43
2.9999999999152083	2.000000000124771	2.45
2.9999999998805023	2.0000000001758447	2.47
2.999999999824631	2.0000000002580594	2.49
2.9999999997535163	2.0000000003627	2.51
2.999999999639339	2.0000000005307137	2.53
2.9999999994944204	2.000000000743957	2.55
2.9999999992623314	2.000000001085481	2.57
2.9999999989685504	2.000000001517783	2.59
2.9999999984991965	2.0000000022084317	2.61
2.9999999979066105	2.00000000308042	2.63
2.9999999969621167	2.0000000044702433	2.65
2.9999999957725567	2.0000000062206773	2.67
2.999999993880862	2.000000009004308	2.69
2.9999999915038833	2.0000000125020265	2.71
2.9999999877320565	2.0000000180522637	2.73
2.9999999830031037	2.0000000250109116	2.75
2.9999999755145432	2.0000000360303285	2.77
2.999999966145286	2.0000000498171806	2.79
2.9999999513374114	2.0000000716069515	2.81
2.999999932846989	2.0000000988155935	2.83
2.999999903676983	2.0000001417392266	2.85
2.999999867319592	2.0000001952390973	2.87
2.9999998100619845	2.000000279493613	2.89
2.999999738818347	2.000000384328564	2.91
2.9999996268006868	2.000000549162458	2.93
2.9999994876420044	2.000000753934349	2.95
2.9999992691679487	2.0000010754187816	2.97
2.99999899815619	2.0000014742124272	2.99
2.9999985732669296	2.000002099436805	3.01
2.999998046909335	2.000002873971916	3.03
2.999997222743248	2.00000408673244	3.05
2.999996203007422	2.0000055872743183	3.07
2.9999946081760958	2.0000079340705756	3.09
2.999992637095315	2.0000108345200585	3.11
2.9999895576672704	2.0000153659086077	3.13
2.99998575557329	2.0000209607088104	3.15
2.999979821266118	2.0000296930853163	3.17
2.9999725009629827	2.000040464988581	3.19
2.9999610853956162	2.000057263168281	3.21
2.9999470151527854	2.000077967830176	3.23
2.9999250908235244	2.0001102301395397	3.25
2.999898088065935	2.000149965830674	3.27
2.9998560428100083	2.0002118378974973	3.29
2.999804294059639	2.0002879904119424	3.31
2.999723773053959	2.0004064862536417	3.33
2.9996247351823193	2.0005522361249084	3.35
2.999470739865818	2.000778874098516	3.37
2.9992814659205416	2.00105744825968	3.39
2.9989873929813813	2.001490300895261	3.41
2.998626262177926	2.0020219156865275	3.43
2.9980657521833476	2.0028471605649254	3.45
2.997378260236557	2.003859574082825	3.47
2.996312846517179	2.0054289845300604	3.49
2.9950085802035344	2.007351005147646	3.51
2.9929925123025094	2.0103236369957185	3.53
2.9905326457061085	2.0139534025825814	3.55
2.986747428401131	2.0195448386299937	3.57
2.982156317757331	2.026336575659834	3.59
2.975148690859802	2.0367242687448943	3.61
2.9667394737244255	2.049223980076508	3.63
2.9540888401897294	2.0681007617316007	3.65
2.939191391657343	2.0904453850245432	3.67
2.9173334153306514	2.123464908093332	3.69
2.8923944310022978	2.161496023630659	3.71
2.8572480731280545	2.2157767006578593	3.73
2.819051540107172	2.2757312332696378	3.75
2.7682676947001172	2.3571051010759607	3.77
2.7165944704437655	2.441987674154374	3.79
2.6527119022186985	2.550046182785441	3.81
2.5924690179435523	2.65533002608585	3.83
2.523499877851402	2.780177790173603	3.85
2.4631203064975526	2.8934978355772296	3.87
2.3986259317379277	3.0189406053629395	3.89
2.3456107042130063	3.1256415165198668	3.91
2.2920263983775753	3.2369369959326924	3.93
2.250044148426748	3.32665822458114	3.95
2.20929103156954	3.415951654531148	3.97
2.1784337088650774	3.485047689793137	3.99
2.1493063158084382	3.551474870222708	4.01
2.1277597989255717	3.6013823701678964	4.03
2.107799548518361	3.648209144289851	4.05
2.0932622777664682	3.6826781914968305	4.07
2.0799609449462393	3.714488431829229	4.09
2.0703729054511486	3.7375810371204854	4.11
2.0616707652209767	3.758658109846352	4.13
2.0554411569902094	3.7738162002672024	4.15
2.0498169422743073	3.7875505311141913	4.17
2.0458099025438448	3.7973645162639267	4.19
2.042204743414289	3.8062138848571956	4.21
2.039645244390334	3.812507985933923	4.23
2.0373476311522594	3.8181653028528664	4.25
2.0357211787135867	3.8221742765209283	4.27
2.03426323763217	3.825769975628931	4.29
2.0332340688735124	3.8283094448788155	4.31
2.032312287977865	3.830583907783426	4.33
2.031663644434177	3.8321844197497983	4.35
2.0310828475233995	3.833616626703118	4.37
2.030675782800478	3.834619893567796	4.39
2.0303111858516827	3.8355172336514736	4.41
2.030057058287807	3.8361419037664097	4.43
2.0298292022529596	3.8367005770658946	4.45
2.029671655677493	3.8370859207292427	4.47
2.029530093219624	3.8374306749696903	4.49
2.029433391749239	3.837665106110823	4.51
2.029346170074989	3.837875026205123	4.53
2.0292877026500094	3.8380145252170204	4.55
2.0292346239716297	3.8381396280259215	4.57
2.029200111758977	3.83821955975269	4.59
2.029168432066876	3.838291412303307	4.61
2.029148874488877	3.8383340720813637	4.63
2.0291305665076127	3.8383725592204487	4.65
2.0291203001230986	3.8383919752478817	4.67
2.0291103156311365	3.8384096005482826	4.69
2.02910578294023	3.8384145822814997	4.71
2.029100951768276	3.8384191948024213	4.73
2.0290999217891836	3.838415263716914	4.75
2.029098255544809	3.8384117830677984	4.77
2.0290993313109764	3.8384023930299844	4.79
2.0290995838938826	3.838393898469932	4.81
2.0291018918450394	3.8383812055289437	4.83
2.0291032825954907	3.8383696221309305	4.85
2.029106277073587	3.8383549690886483	4.87
2.0291083167288364	3.8383414991273557	4.89
2.0291116571760197	3.838325719923517	4.91
2.0291140386862674	3.8383111135056365	4.93
2.029117512668743	3.838294724014585	4.95
2.029120042842773	3.8382794485013267	4.97
2.0291235178960165	3.838262765884209	4.99
2.029126074689394	3.8382471117477373	5.01
2.0291294682473007	3.8382303289745985	5.03
2.02913197411534	3.8382144758293038	5.05
2.0291352347583778	3.8381977081402705	5.07
2.0291376400481735	3.8381817658858095	5.09
2.0291407358189293	3.838165079730738	5.11
2.029143008419558	3.83814911417944	5.13
2.029145919540848	3.838132545242021	5.15
2.029148038426129	3.8381165940948243	5.17
2.0291507527561876	3.8381001585298233	5.19
2.0291527039443595	3.838084241358795	5.21
2.0291552141312117	3.838067942815244	5.23
2.029156988143756	3.8380520673276863	5.25
2.029159289833856	3.838035901356707	5.27
2.0291608800842917	3.838020067351679	5.29
2.0291629707856895	3.8380040241897215	5.31
2.029164372546229	3.8379882260797142	5.33
2.02916625089904	3.83797229241996	5.35
2.029167460627637	3.8379565208566317	5.37
2.029169125929072	3.837940680987036	5.39
2.0291701408226728	3.8379249239234974	5.41
2.0291715927122733	3.837909160465206	5.43
2.0291724104033513	3.8378934038601575	5.45
2.0291736486500334	3.837877698250886	5.47
2.029174266995061	3.837861926541703	5.49
2.029175291349653	3.83784625935388	5.51
2.029175708277483	3.8378304557777905	5.53
2.0291765183680406	3.8378148069275566	5.55
2.0291767317680436	3.8377989537405868	5.57
2.029177327023556	3.837783302623084	5.59
2.0291773346606585	3.8377673812483377	5.61
2.029177714253898	3.8377517068219444	5.63
2.029177513702162	3.837735697947655	5.65
2.0291776765056193	3.837719978781873	5.67
2.029177265094792	3.8377038624226336	5.69
2.0291772096456384	3.8376880767194086	5.71
2.0291765844168776	3.83767183224963	5.73
2.029176308888142	3.837655957844686	5.75
2.029175466556227	3.8376395640105234	5.77
2.02917496873221	3.8376235783592576	5.79
2.0291739056522866	3.8376070132733506	5.81
2.029173182906757	3.837590893424473	5.83
2.029171895044161	3.8375741345466237	5.85
2.0291709443202395	3.837557857105767	5.87
2.0291694272222585	3.837540881211761	5.89
2.0291682450131767	3.837524422296607	5.91
2.0291664937819074	3.837507205436696	5.93
2.0291650761120232	3.8374905406245214	5.95
2.0291630853776663	3.8374730580724363	5.97
2.0291614277833987	3.837456162340356	5.99
2.029159191677672	3.8374383885329078	6.01
2.029157289188347	3.8374212361900906	6.03
2.0291548013181417	3.837403144656175	6.05
2.0291526484374334	3.8373857092655954	6.07
2.029149901859726	3.8373672725411216	6.09
2.0291474925496424	3.837349526825137	6.11
2.0291444797503955	3.837330716346067	6.13
2.029141807422207	3.8373126320639916	6.15
2.0291385203051906	3.8372934180215523	6.17
2.0291355778262568	3.8372749657959555	6.19
2.0291320077237343	3.8372553169231574	6.21
2.029128787457409	3.837236465971101	6.23
2.0291249251852057	3.83721634920321	6.25
2.0291214190953726	3.8371970668929642	6.27
2.0291172550931265	3.8371764467991865	6.29
2.029113454968979	3.837156697893049	6.31
2.029108979596562	3.8371355357016252	6.33
2.029104877492232	3.8371152810487876	6.35
2.0291000816013565	3.8370935329684954	6.37
2.029095670645479	3.8370727272617353	6.39
2.0290905466187494	3.8370503416209862	6.41
2.029085822438991	3.8370289296079467	6.43
2.02908036599535	3.8370058420680735	6.45
2.029075329130149	3.8369837522923333	6.47
2.029069542343044	3.83695987802611	6.49
2.0290642021828047	3.836937012751838	6.51
2.0290580983485644	3.836912234004329	6.53
2.0290524793598	3.836888453454503	6.55
2.029046090581999	3.836862600337262	6.57
2.029040241805728	3.8368376987859754	6.59
2.029033630402977	3.836810520556387	6.61
2.029027639446212	3.8367841912514398	6.63
2.0290209144953	3.8367553148214704	6.65
2.0290149273834768	3.8367271003430035	6.67
2.0290082677904873	3.836695972558894	6.69
2.0290025160109098	3.8366651973084847	6.71
2.0289962013302683	3.8366310079598405	6.73
2.0289910370206736	3.836596690385861	6.75
2.028985486643188	3.8365582743415754	6.77
2.0289814259748016	3.8365190186643003	6.79
2.028977246070298	3.8364747384092306	6.81
2.028975019217988	3.836428609368756	6.83
2.028973054688538	3.836376223734701	6.85
2.02897365807632	3.8363206131715986	6.87
2.0289750433117426	3.8362571435485124	6.89
2.028979785403411	3.836188642804768	6.91
2.0289859814735	3.8361102507703166	6.93
2.0289965047674237	3.836024540717222	6.95
2.0290092963012576	3.8359264153191264	6.97
2.029027534929873	3.83581814767515	6.99
2.029048914033116	3.8356943052708234	7.01
2.029076864596053	3.8355567615904294	7.03
2.029108555124255	3.83539924140094	7.05
2.029147417136781	3.8352227652786457	7.07
2.0291890941767794	3.8350179715569914	7.09
2.029236035889145	3.8347829358244483	7.11
2.0292784561634085	3.834495824552615	7.13
2.0293139674038603	3.834142753120688	7.15
2.0293116716663593	3.8336509143826536	7.17
2.0292489313006556	3.8329570469132497	7.19
2.029010246110815	3.8317806547048447	7.21
2.02849068243359	3.8298568302600304	7.23
2.0272335401615376	3.8260648392344794	7.25
2.0248044617944285	3.8193347349935793	7.27
2.019386673618866	3.8052211375733633	7.29
2.0092898440405724	3.779671721389207	7.31
1.98758100484145	3.7261827008880593	7.33
1.948663055982407	3.63274420918088	7.35
1.8701199807591993	3.4519294110941394	7.37
1.7423741243153539	3.1772830106102354	7.39
1.5206097913429766	2.7524576201519277	7.41
1.227800902794934	2.279106426398047	7.43
0.8471307892280949	1.784353459318227	7.45
0.5073102344230872	1.4302645043100986	7.47
0.2423872975721123	1.194813084501134	7.49
0.10829140208021451	1.0838979747946373	7.51
0.04340743603341894	1.0306991978118032	7.53
0.019280571763046924	1.0106551498570586	7.55
0.009179309650798948	1.0021464683362715	7.57
0.005654854324488681	0.9991189600994635	7.59
0.004217249127459991	0.9978603317274336	7.61
0.0037290626077271	0.9974093659748602	7.63
0.003531121893645586	0.9972221846371233	7.65
0.0034637077443272143	0.9971555619145239	7.67
0.0034286394919525323	0.9971344695120178	7.69
0.0034061946296413304	0.9971357300043244	7.71
0.0033799722144953583	0.9971505913550824	7.73
0.003349170920786437	0.9971740340001177	7.75
0.003310418808136381	0.997205671670493	7.77
0.0032645249560329394	0.9972440071740968	7.79
0.0032112476699215167	0.9972887833802648	7.81
0.0031505834710298156	0.9973398865061652	7.83
0.00308390709211285	0.997396092572531	7.85
0.00301013372073979	0.9974582996312756	7.87
0.0029319105442856563	0.9975242672627136	7.89
0.0028471313749481387	0.997595769276045	7.91
0.0027595165790771253	0.9976696680126644	7.93
0.002666061545136268	0.9977484972058768	7.95
0.002571366262069961	0.9978283779671088	7.97
0.002471670592431767	0.9979124817979371	7.99
0.002372254329583058	0.9979963558783395	8.01
0.002268753332573929	0.9980836815389966	8.03
0.0021669270262668545	0.9981696005586206	8.05
0.002061960770506207	0.9982581746765413	8.07
0.0019599008320585537	0.9983443027887421	8.09
0.001855631970722637	0.9984323006596676	8.11
0.0017553088060769744	0.9985169748705096	8.13
0.0016536569470821144	0.9986027759188585	8.15
0.0015567806541207632	0.9986845520424394	8.17
0.001459375389809727	0.9987667796366961	8.19
0.001367359949729399	0.9988444627185921	8.21
0.0012755131749890957	0.9989220077660357	8.23
0.0011894590493256006	0.9989946670096256	8.25
0.0011041558129451763	0.9990666959292408	8.27
0.0010248496219959844	0.9991336652077469	8.29
0.0009467556041499285	0.9991996138581187	8.31
0.0008746845922364557	0.9992604797212046	8.33
0.0008041674547805235	0.9993200355829821	8.35
0.0007395457923197755	0.9993746152292227	8.37
0.0006767071378187303	0.9994276905828565	8.39
0.0006195107790215952	0.999476002558582	8.41
0.0005642252707266244	0.9995227015627055	8.43
0.0005142320550540259	0.9995649319821869	8.45
0.0004661903547752631	0.9996055144774704	8.47
0.00042302226144592736	0.9996419813791492	8.49
0.00038177477617794026	0.999676825965973	8.51
0.0003449396504912214	0.9997079440777166	8.53
0.0003099385721062043	0.9997375126022714	8.55
0.00027886917115762567	0.9997637603437821	8.57
0.00024950687562489196	0.9997885654363564	8.59
0.00022359566288262646	0.9998104554953295	8.61
0.0001992381416586665	0.9998310322917574	8.63
0.00017786683733294302	0.9998490866213058	8.65
0.0001578814104094528	0.9998659693095592	8.67
0.00014044483257158978	0.9998806989464624	8.69
0.000124221900782531	0.9998944023490228	8.71
0.0001101460798594946	0.999906292072099	8.73
9.71150886748578e-5	0.9999172981223886	8.75
8.586998816629582e-5	0.9999267956725345	8.77
7.55100851916118e-5	0.9999355443800291	8.79
6.661750935932813e-5	0.9999430537525162	8.81
5.846358344064462e-5	0.9999499380760428	8.83
5.1501003247506004e-5	0.9999558162674078	8.85
4.514590346656011e-5	0.9999611802219633	8.87
3.974699708795249e-5	0.9999657367581839	8.89
3.484075980717677e-5	0.9999698760548474	8.91
3.069345970381249e-5	0.9999733746308135	8.93
2.6940338957580722e-5	0.9999765391768562	8.95
2.3783121559759318e-5	0.999979200784293	8.97
2.0937140904145427e-5	0.9999815984357767	8.99
1.855420485428059e-5	0.9999836054329427	9.01
1.6413844545221524e-5	0.9999854064802612	9.03
1.4629714827289709e-5	0.9999869071486404	9.05
1.3032231760542569e-5	0.9999882491139819	9.07
1.170621286134137e-5	0.9999893623438183	9.09
1.052197390904292e-5	0.999990354768373	9.11
9.542765253530597e-6	0.9999911746079059	9.13
8.66986604689011e-6	0.9999919035985404	9.15
7.950554073775627e-6	0.9999925034854722	9.17
7.309900398155941e-6	0.9999930358708812	9.19
6.783457735117935e-6	0.9999934724356192	9.21
6.314408346930373e-6	0.999993859448273	9.23
5.929763203518173e-6	0.9999941758354606	9.25
5.586371722762573e-6	0.999994456287411	9.27
5.305059665921955e-6	0.999994684985379	9.29
5.0529083681515005e-6	0.9999948879439127	9.31
4.846282664720377e-6	0.9999950531421211	9.33
4.659870604037047e-6	0.9999952001369657	9.35
4.506824160308005e-6	0.9999953196510959	9.37
4.3674536819395485e-6	0.9999954264604299	9.39
4.252592824058216e-6	0.9999955132756079	9.41
4.146689587277523e-6	0.9999955913456842	9.43
4.058895028899679e-6	0.999995654832462	9.45
3.976694696039872e-6	0.9999957123873294	9.47
3.908005767530064e-6	0.999995759244441	9.49
3.84254332419779e-6	0.9999958021398717	9.51
3.787305947745255e-6	0.9999958371140529	9.53
3.733649398998359e-6	0.999995869484902	9.55
3.687874819519123e-6	0.9999958959125521	9.57
3.6425523273617123e-6	0.9999959206565892	9.59
3.6034410742408972e-6	0.9999959408657411	9.61
3.5640184297289705e-6	0.9999959600003749	9.63
3.529611540030642e-6	0.9999959756050528	9.65
3.494384479687543e-6	0.9999959905269354	9.67
3.4633111258275863e-6	0.9999960026399681	9.69
3.4310839761427445e-6	0.9999960143115638	9.71
3.4023809826967795e-6	0.9999960236965599	9.73
3.3723092107927915e-6	0.9999960327786173	9.75
3.3452933869960505e-6	0.9999960399572085	9.77
3.3167727726891537e-6	0.9999960469017268	9.79
3.2909514961315816e-6	0.9999960522283725	9.81
3.2635408420113823e-6	0.9999960573430997	9.83
3.2385499687493743e-6	0.9999960610566719	9.85
3.2119176120340525e-6	0.9999960645493461	9.87
3.1874786500478017e-6	0.9999960668082919	9.89
3.1613656428064126e-6	0.9999960688166278	9.91
3.1372563324805514e-6	0.9999960697226471	9.93
3.111451139743662e-6	0.999996070334395	9.95
3.08748524572714e-6	0.9999960699481641	9.97
3.061806290715765e-6	0.9999960692143028	9.99


==> csv/shu_osher/rlw.csv <==
3.0000000000000013	1.9999999999999984	0.01
3.0000000000000018	1.9999999999999991	0.03
3.0000000000000027	2.0000000000000018	0.05
3.0000000000000004	2.0000000000000018	0.07
3.0000000000000013	2.0000000000000004	0.09
3.000000000000001	1.9999999999999971	0.11
3.0000000000000004	1.999999999999998	0.13
2.999999999999999	1.9999999999999976	0.15
3.0	2.0000000000000004	0.17
2.999999999999998	2.0000000000000027	0.19
2.9999999999999982	2.0	0.21
2.9999999999999996	1.9999999999999991	0.23
3.000000000000001	1.9999999999999987	0.25
3.0	2.0000000000000013	0.27
3.0000000000000004	2.0000000000000036	0.29
2.999999999999998	2.000000000000001	0.31
2.999999999999998	1.9999999999999996	0.33
3.0	2.0000000000000013	0.35
2.999999999999999	2.0000000000000013	0.37
2.999999999999999	1.9999999999999998	0.39
2.9999999999999987	1.9999999999999987	0.41
3.000000000000002	1.9999999999999996	0.43
3.000000000000002	1.9999999999999996	0.45
3.0000000000000013	2.0	0.47
3.000000000000001	2.0000000000000027	0.49
3.0	1.9999999999999982	0.51
3.0000000000000027	2.0	0.53
3.0000000000000018	1.9999999999999998	0.55
2.9999999999999996	1.9999999999999996	0.57
3.0	1.9999999999999984	0.59
3.0000000000000004	1.9999999999999982	0.61
3.000000000000001	1.9999999999999987	0.63
3.000000000000001	1.9999999999999976	0.65
3.000000000000002	1.9999999999999991	0.67
3.0000000000000013	2.0	0.69
3.0000000000000013	1.9999999999999996	0.71
3.0	2.0000000000000004	0.73
2.9999999999999987	2.0000000000000004	0.75
2.9999999999999973	1.9999999999999996	0.77
2.999999999999999	2.0000000000000013	0.79
3.0000000000000004	1.9999999999999998	0.81
3.0000000000000013	2.0000000000000004	0.83
3.0000000000000004	1.9999999999999982	0.85
2.999999999999999	2.0	0.87
3.000000000000001	2.0	0.89
3.0	1.9999999999999998	0.91
2.9999999999999982	1.9999999999999971	0.93
3.0	1.999999999999998	0.95
3.0000000000000027	1.999999999999999	0.97
3.0000000000000018	1.9999999999999962	0.99
3.000000000000003	1.999999999999998	1.01
3.000000000000001	2.0000000000000004	1.03
3.0	2.0000000000000013	1.05
2.9999999999999982	2.000000000000002	1.07
2.999999999999999	2.0000000000000013	1.09
3.0000000000000018	2.000000000000002	1.11
3.0000000000000004	1.9999999999999998	1.13
3.0	1.9999999999999991	1.15
3.0	1.9999999999999982	1.17
3.0	1.9999999999999991	1.19
3.000000000000001	1.9999999999999982	1.21
3.0	1.9999999999999976	1.23
3.000000000000002	2.0	1.25
3.0000000000000004	1.9999999999999987	1.27
2.999999999999999	1.9999999999999984	1.29
2.999999999999999	1.9999999999999993	1.31
3.0000000000000027	2.0	1.33
3.000000000000001	1.9999999999999951	1.35
3.0000000000000013	1.9999999999999964	1.37
3.000000000000001	1.9999999999999973	1.39
3.0000000000000013	2.0000000000000027	1.41
2.999999999999999	2.0000000000000036	1.43
2.999999999999999	2.000000000000001	1.45
2.9999999999999996	1.9999999999999987	1.47
2.9999999999999996	1.9999999999999991	1.49
3.0000000000000004	2.0	1.51
3.000000000000002	1.999999999999997	1.53
3.0000000000000027	1.999999999999999	1.55
3.0000000000000027	1.9999999999999973	1.57
3.000000000000001	1.9999999999999987	1.59
3.0	1.9999999999999993	1.61
2.9999999999999987	1.999999999999998	1.63
2.9999999999999987	1.9999999999999976	1.65
3.0000000000000013	1.9999999999999982	1.67
3.0000000000000013	1.9999999999999993	1.69
3.0000000000000004	1.9999999999999971	1.71
3.0000000000000013	1.9999999999999962	1.73
3.0000000000000013	1.999999999999999	1.75
2.9999999999999987	1.9999999999999976	1.77
3.000000000000002	2.000000000000001	1.79
3.0000000000000044	2.0000000000000018	1.81
3.0000000000000036	2.0	1.83
3.0000000000000018	1.9999999999999967	1.85
3.000000000000001	1.9999999999999976	1.87
2.9999999999999987	2.000000000000004	1.89
2.999999999999999	2.0000000000000013	1.91
3.000000000000001	1.9999999999999978	1.93
2.9999999999999982	2.000000000000005	1.95
2.9999999999999907	2.0000000000000115	1.97
3.000000000000002	1.999999999999997	1.99
3.000000000000013	1.999999999999983	2.01
2.999999999999995	2.000000000000006	2.03
2.9999999999999827	2.0000000000000266	2.05
3.000000000000021	1.9999999999999736	2.07
3.000000000000032	1.9999999999999551	2.09
2.9999999999999583	2.0000000000000657	2.11
2.9999999999999596	2.000000000000062	2.13
3.0000000000000973	1.9999999999998608	2.15
3.0000000000000444	1.9999999999999376	2.17
2.999999999999811	2.000000000000281	2.19
3.0000000000000027	1.999999999999996	2.21
3.0000000000003495	1.9999999999994873	2.23
2.999999999999827	2.0000000000002522	2.25
2.999999999999421	2.0000000000008518	2.27
3.0000000000006466	1.9999999999990483	2.29
3.000000000000819	1.9999999999987952	2.31
2.9999999999982294	2.000000000002609	2.33
2.9999999999992064	2.0000000000011724	2.35
3.0000000000041314	1.9999999999939204	2.37
2.999999999999717	2.0000000000004126	2.39
2.9999999999914877	2.000000000012526	2.41
3.000000000004377	1.9999999999935572	2.43
3.0000000000155955	1.999999999977047	2.45
2.9999999999841873	2.0000000000232707	2.47
2.9999999999751497	2.00000000003657	2.49
3.000000000043654	1.9999999999357705	2.51
3.0000000000317866	1.9999999999532307	2.53
2.9999999998934803	2.0000000001567435	2.55
2.999999999978427	2.000000000031741	2.57
3.0000000002425296	1.9999999996431177	2.59
2.999999999954785	2.0000000000665334	2.61
2.999999999472314	2.0000000007764878	2.63
3.000000000263075	1.9999999996128837	2.65
3.00000000110302	1.999999998376906	2.67
2.9999999991605253	2.0000000012352857	2.69
2.999999997805101	2.0000000032297933	2.71
3.0000000021862223	1.999999996782976	2.73
3.0000000040729917	1.9999999940065962	2.75
2.9999999949764735	2.0000000073921114	2.77
2.999999993197499	2.0000000100098725	2.79
3.000000010410074	1.999999984681584	2.81
3.0000000094803094	1.9999999860497326	2.83
2.999999980533286	2.0000000286452515	2.85
2.9999999915790534	2.000000012391418	2.87
3.0000000323166103	1.9999999524461414	2.89
2.999999993682633	2.0000000092960004	2.91
2.9999999543705305	2.0000000671437212	2.93
3.0000000562881186	1.999999917172088	2.95
3.0000000486422986	1.9999999284229115	2.97
2.9999998187158456	2.000000266759476	2.99
2.999999981535534	2.00000002717047	3.01
3.000000445661517	1.999999344209683	3.03
2.9999999136305435	2.000000127092643	3.05
2.999999060137412	2.000001383007701	3.07
3.000000347430308	1.9999994887567967	3.09
3.000001759344715	1.9999974111291103	3.11
2.999999032596328	2.0000014235338264	3.13
2.999997097468955	2.0000042710815267	3.15
3.000002502671354	1.9999963173229187	3.17
3.0000039453787433	1.999994194404952	3.19
2.9999936236635856	2.0000093827935475	3.21
2.999996768412299	2.0000047553306604	3.23
3.0000157714285485	1.9999767925758698	3.25
2.999996199976059	2.0000055918091317	3.27
2.999963207198722	2.0000541421825564	3.29
3.000027712206886	1.9999592217145923	3.31
3.00007884630383	1.9998839867946563	3.33
2.9999096382997927	2.000132969266185	3.35
2.999850379353001	2.000220205641172	3.37
3.0002313181583506	1.999659635222877	3.39
3.000233668715137	1.9996562780278506	3.41
2.9994957635427144	2.000742114609697	3.43
2.999757250941363	2.0003574351892963	3.45
3.000938839804334	1.9986191307453434	3.47
2.999960420479199	2.000058392706458	3.49
2.9985349278275173	2.002158073167007	3.51
3.000963387223472	1.9985824673244132	3.53
3.0019507172479467	1.997135894741046	3.55
2.99694827200318	2.0044944101170996	3.57
2.997559139811873	2.0036110698753804	3.59
3.007503435382103	1.98898934892688	3.61
3.003451615246551	1.9949934478113969	3.63
2.982669301321431	2.0256886491104744	3.65
2.9950226962589537	2.007641661946562	3.67
3.0414693041080123	1.9402067862120236	3.69
3.0017876884198196	1.998203145220704	3.71
2.9172432834297197	2.1277589007644346	3.73
3.0173585959439633	1.976917302305356	3.75
3.1901938155938723	1.7534100234767145	3.77
2.8899597344716907	2.161657130155108	3.79
2.778670164972817	2.429947097996305	3.81
3.3211435426487834	1.5666775843764849	3.83
3.666049979602494	1.451177116104089	3.85
2.265587505707526	3.279657096900648	3.87
2.0332215971403462	3.834512572703103	3.89
2.031058073172738	3.8339824408181675	3.91
2.077520808690153	3.7106559266182795	3.93
2.105645701659336	3.649469093291439	3.95
2.0577123167435687	3.762256995937372	3.97
1.9898450972469075	3.925780298314993	3.99
1.9612005677218503	3.998395088120491	4.01
1.969406887243274	3.975468225522433	4.03
1.9875239207734918	3.928249964402658	4.05
1.987028364160261	3.93035624045667	4.07
1.9742126935534225	3.9642590786689014	4.09
1.9851572064536012	3.9406475144268134	4.11
2.0448263114769745	3.7975772885269814	4.13
2.130577085233687	3.5938377067463083	4.15
2.147479453298864	3.5613429806921277	4.17
2.0707933463591126	3.748781741023408	4.19
2.0056871819644844	3.9136682307529207	4.21
1.9906636169528857	3.9557756911675837	4.23
2.0010922391513564	3.9322131905319133	4.25
2.0106150987087945	3.909592119989621	4.27
2.0250799790607337	3.874121001735238	4.29
2.0730196997787482	3.755058718605781	4.31
2.1337936582212844	3.6062066564502127	4.33
2.1166495506392766	3.6465716040971152	4.35
2.0281241810025956	3.8573055835349876	4.37
1.9668784212824255	4.0070692520339755	4.39
1.9547880920394394	4.034273312610069	4.41
1.9759598925527007	3.9764344071025493	4.43
2.01017185940044	3.886385493204608	4.45
2.0292016824667147	3.8360576310764065	4.47
2.0328277602275313	3.8251059113375487	4.49
2.0589945656962545	3.759614538646789	4.51
2.102827409228584	3.652314713873561	4.53
2.090283208657751	3.6832443931481404	4.55
2.021365060883635	3.850390673119395	4.57
1.9759800224200976	3.9638852661499677	4.59
1.9716422205444948	3.975216359246807	4.61
1.9877252830574421	3.9346954316762432	4.63
2.007246796838292	3.8858247912328236	4.65
2.0268932878396813	3.8372849574260397	4.67
2.059407548676024	3.758080211463381	4.69
2.1118344318475626	3.6309835453163593	4.71
2.13038379873006	3.5887565804137718	4.73
2.059181525423144	3.7592416086915574	4.75
1.9789065710669627	3.9566625435397773	4.77
1.957502197199503	4.010823939540915	4.79
1.985558972534643	3.9392598209165715	4.81
2.0385298678196406	3.805656453695281	4.83
2.079837012611862	3.703351366759958	4.85
2.0728549613121054	3.719154365137985	4.87
2.039580613055096	3.7984363101383813	4.89
2.025298220605647	3.832109483065438	4.91
2.0233432387123225	3.836069605095064	4.93
1.9986680251684528	3.8975683933117895	4.95
1.960333094844435	3.9950584721308733	4.97
1.947598311836528	4.030011995495875	4.99
1.9721907526819644	3.9709641250863372	5.01
2.0194552890584627	3.8561875740772065	5.03
2.0637664560706175	3.7513650345400067	5.05
2.0879200084411926	3.697399659049846	5.07
2.0991406038775167	3.6746046319874366	5.09
2.099960534026029	3.676487618089227	5.11
2.066346618512843	3.761206174728238	5.13
2.004094096807401	3.9165033261933506	5.15
1.9586967665096513	4.031979263416615	5.17
1.9576789861290744	4.034893773185059	5.19
2.0056630289645003	3.9128447396709953	5.21
2.081455668844677	3.72310899782111	5.23
2.124913569299735	3.61748244246083	5.25
2.102408482234751	3.6702999755530032	5.27
2.0569083416382696	3.7791253980555592	5.29
2.0216734397573486	3.865228643244811	5.31
1.9954638241196752	3.930429634752308	5.33
1.9725550437947421	3.988194186727068	5.35
1.9581352152767946	4.0248051971881615	5.37
1.969626254627861	3.9959925144551107	5.39
2.0236455597556047	3.8602493158732463	5.41
2.098004936532514	3.676491432657188	5.43
2.1163040420923145	3.6331223149140786	5.45
2.069165718400336	3.745474346848296	5.47
2.0310689423224506	3.837848045700647	5.49
2.0190972672114165	3.8667046779129	5.51
2.0084984082511563	3.89228286749945	5.53
1.985908902952234	3.9479092377597054	5.55
1.9667623690762952	3.994971622836977	5.57
1.9798124935277124	3.9611362450494525	5.59
2.0408611253531537	3.807360447111017	5.61
2.1203185867444136	3.6116849888971543	5.63
2.137577713329229	3.5698623973233787	5.65
2.0881715563245473	3.684694901299527	5.67
2.041029854191809	3.7967303191697335	5.69
2.0040539114345295	3.886258660981354	5.71
1.9730491193441002	3.9623430001308826	5.73
1.962761188428412	3.9870448554691027	5.75
1.9850823326626204	3.9303337294671987	5.77
2.046677075331553	3.7765049642622746	5.79
2.114256966040834	3.6121044910093243	5.81
2.099238231565843	3.64940906983156	5.83
2.0193400498848852	3.8420443226301977	5.85
1.9740992811163391	3.95504647200033	5.87
1.9746214019364385	3.954153926838236	5.89
1.9845635836238962	3.929771474594115	5.91
1.9813332763023217	3.939279586749703	5.93
1.976349580692233	3.953827266177728	5.95
1.9914533620537147	3.919044870019084	5.97
2.0453171589943406	3.789426181710348	5.99
2.1269293023696054	3.5942846613837283	6.01
2.145418788644259	3.556181814186769	6.03
2.069782838942478	3.7386952140814054	6.05
2.013177404109352	3.8806941332840967	6.07
2.004099801109436	3.9068042276422794	6.09
1.9977026861645772	3.9261072199418394	6.11
1.9806713725207636	3.9718513934895348	6.13
1.9866317953346595	3.960309595718604	6.15
2.0462769872524467	3.814736319214279	6.17
2.1387163351930756	3.590712550109802	6.19
2.151779090313357	3.5645274616280136	6.21
2.0539625974315765	3.7984866258141734	6.23
1.9780994365005244	3.987323024939459	6.25
1.963756472701833	4.024003241222778	6.27
1.9764360083824886	3.9907512583279905	6.29
1.984366141846224	3.969200646343861	6.31
1.9863258908157642	3.9624117221610327	6.33
2.009890358034572	3.901726284809222	6.35
2.0731277934540318	3.742467143250863	6.37
2.1334120070584572	3.594487699714593	6.39
2.1090682624980808	3.65085290944462	6.41
2.029888675053489	3.83877277970968	6.43
1.9793738269765364	3.961459224019849	6.45
1.9740824301301467	3.9718587232415654	6.47
1.992928121770481	3.9211198121509097	6.49
2.0035931444975663	3.891634476150514	6.51
2.003498896110135	3.889637476945567	6.53
2.0335301333844837	3.8149651380160887	6.55
2.1146961674965072	3.6153641933536025	6.57
2.166677321602304	3.4939045788104064	6.59
2.0930538094005726	3.6662846481054014	6.61
1.9971606547321252	3.89778365745842	6.63
1.9590352487386782	3.9936012477640745	6.65
1.9647293324317714	3.979501021532667	6.67
1.985966361314816	3.9264199761739635	6.69
1.9961117176345622	3.902245878880959	6.71
2.0146324997714418	3.859009486600726	6.73
2.0769985960260513	3.707364552899011	6.75
2.130215133563942	3.5828592241189106	6.77
2.075534784761556	3.716299101652419	6.79
1.9856602304812476	3.938120480670944	6.81
1.9492767355288831	4.032497699078367	6.83
1.9543114964605235	4.021721654960657	6.85
1.9768517896169613	3.9665668618718355	6.87
2.008071029138835	3.890414954868271	6.89
2.0339342268464744	3.8290791977230545	6.91
2.055964958023321	3.7793959330825633	6.93
2.111284815932865	3.6489837914291803	6.95
2.161829610139112	3.5344060884426494	6.97
2.1011960784622277	3.6826054765805307	6.99
2.003662583068863	3.9230882854975326	7.01
1.9667327748644352	4.019291786672418	7.03
1.9755278201865942	3.998499750683637	7.05
2.0015371949191674	3.932910542275251	7.07
2.031489576479537	3.8572477287391207	7.09
2.059615291147404	3.7863758230198146	7.11
2.085129414066272	3.722487142291999	7.13
2.120869200538885	3.6337219691877576	7.15
2.117078220401549	3.6429710260958705	7.17
2.0158125473592463	3.8853451217898654	7.19
1.9357651377341705	4.086156869588334	7.21
1.9302465473927286	4.097235521972886	7.23
1.9598037417325105	4.009081729429704	7.25
1.9982810273914986	3.9067340184980597	7.27
2.041219833200416	3.8306525454252967	7.29
2.0783464111568706	3.761661957522825	7.31
2.0771461438203214	3.6303105799867144	7.33
2.048665062330909	3.5128477551520536	7.35
2.1354262333805925	3.8532285068855536	7.37
2.269339324564516	4.62484614009618	7.39
1.5277004380728683	3.0353630701529606	7.41
-0.0070857360358968806	1.168589946545392	7.43
-0.13970692029507212	1.0006300182869643	7.45
-0.09769969631428572	0.9785383959623416	7.47
-0.05507629270521275	0.964091369404782	7.49
-0.017417447811388896	0.9571053755173993	7.51
0.017884353501625067	0.9569927587437801	7.53
0.05578979028180326	0.9636697124157962	7.55
0.09909200155359828	0.977474566129342	7.57
0.1444174520617136	0.9966324809043204	7.59
0.18050736237376275	1.0139611306963572	7.61
0.19152008407776527	1.0179379235946227	7.63
0.1671048532125485	1.0016222057471658	7.65
0.11331213031266649	0.9712498094212403	7.67
0.050195408866056064	0.9420534651330426	7.69
-0.0035939206815452885	0.9250140314547194	7.71
-0.04039475194181599	0.9212538997523808	7.73
-0.060927495098193334	0.9266507325534514	7.75
-0.06924013884916141	0.9373212168954232	7.77
-0.07000461323360378	0.9514648191325218	7.79
-0.06663959972169382	0.9682429204530447	7.81
-0.05941519280310108	0.9860659902375126	7.83
-0.04486789386099596	1.0026343019585646	7.85
-0.017830822146763493	1.0171115771128842	7.87
0.02415675404697123	1.0314625613433324	7.89
0.07546324308031606	1.0475250955665036	7.91
0.12001608442261176	1.0623215562318964	7.93
0.13635224729100162	1.0674475638400693	7.95
0.11062079757104744	1.0556520267058176	7.97
0.05017089141497144	1.0297501613199196	7.99
-0.01786186889906269	1.0008514709286074	8.01
-0.06682668668956501	0.9768700576950233	8.03
-0.08691544951345656	0.9584717176037011	8.05
-0.08338265543368441	0.9445494526323059	8.07
-0.06742438345010862	0.936120898471361	8.09
-0.04951009988317959	0.9354278330290192	8.11
-0.0361449158738215	0.9437181354358154	8.13
-0.028286894550897505	0.9601960347735655	8.15
-0.021237222055391986	0.9822916505566989	8.17
-0.00702675000064158	1.007150317584444	8.19
0.02071580852840848	1.033391343772062	8.21
0.060393399471291125	1.0598497551309858	8.23
0.09847189842318493	1.0813230112612302	8.25
0.11414652898176933	1.087536962375193	8.27
0.09375710460025972	1.0702632242759869	8.29
0.04429025816428669	1.0338894940755594	8.31
-0.010673317861118345	0.9940191321322301	8.33
-0.05074582135287745	0.9634175258017539	8.35
-0.07045926099260284	0.9452380737644424	8.37
-0.0745285114311231	0.9375471300111422	8.39
-0.06972601814922383	0.9379734632469574	8.41
-0.06096091251590106	0.9445592394135396	8.43
-0.050464908979849024	0.9552968145257564	8.45
-0.038095395645700234	0.9683579085721997	8.47
-0.022017873066085745	0.9831444697367613	8.49
0.00036260801923985883	1.001150337606003	8.51
0.03067595042214919	1.024987164915451	8.53
0.06634578199283846	1.054585212450915	8.55
0.09731462750305138	1.0823729866756604	8.57
0.10783540243620043	1.093330179101016	8.59
0.08721755997428161	1.0759025107140436	8.61
0.04169841968313753	1.0357007557870954	8.63
-0.008565754191232898	0.9919605909542285	8.65
-0.04648235465225375	0.9598766407406606	8.67
-0.06743648404049905	0.9428348672687303	8.69
-0.07453785925459507	0.937586613412634	8.71
-0.0721524745344481	0.9399580776945353	8.73
-0.06371454847101088	0.9468343477926399	8.75
-0.05167089404910197	0.9563384633668086	8.77
-0.0373421332606867	0.9677904989454142	8.79
-0.02035737300830215	0.981831366163115	8.81
0.0014627750031175404	1.000351719156683	8.83
0.03049462775684134	1.0253341914860874	8.85
0.06532140414420019	1.055710317131291	8.87
0.09643532133991782	1.083316239088588	8.89
0.10768676944902016	1.0934230471563267	8.91
0.08759120651112487	1.0753692770842989	8.93
0.04197621750701255	1.0352363860688136	8.95
-0.008758153332706279	0.9919508033368334	8.97
-0.04701484519658536	0.9602161732130208	8.99
-0.06791730250363545	0.9432036941948808	9.01
-0.07470273492206626	0.9377527796485453	9.03
-0.07205006709666739	0.9399237849851018	9.05
-0.06359210781131672	0.9467761868704181	9.07
-0.051718228612343264	0.9564223671448827	9.09
-0.03753724168305594	0.9680332022954683	9.11
-0.02053376206942118	0.9821185708351463	9.13
0.001433063354310163	1.0005733464190794	9.15
0.03058796464322957	1.0254857662958958	9.17
0.06540387071944445	1.0558634738293662	9.19
0.09639186199549483	1.0835053012709932	9.21
0.1075014572974429	1.093578766789068	9.23
0.08733108160748249	1.075409211011948	9.25
0.04172372272290557	1.0351898310486471	9.27
-0.008963628276796034	0.99191760803058	9.29
-0.04718306888348741	0.9602525262921198	9.31
-0.06806526349002255	0.943297023396829	9.33
-0.07482636131721286	0.9378651441705941	9.35
-0.07213730700764028	0.9400344029357551	9.37
-0.06364428268499828	0.9468922391227623	9.39
-0.05174988411682681	0.9565603916152592	9.41
-0.03755915972340864	0.9681975190508012	9.43
-0.020542078892956388	0.9823003886127684	9.45
0.0014498135445719976	1.0007661204828016	9.47
0.030630167781929837	1.0256904309416532	9.49
0.06544554146668205	1.0560708322517318	9.51
0.09638404393996793	1.0836776097226162	9.53
0.107401580881082	1.093667761780573	9.55
0.08714190568912045	1.075408758858964	9.57
0.04149856422375091	1.0351515916273402	9.59
-0.009165958649620465	0.9918981095283471	9.61
-0.04733747544574055	0.9602720183768066	9.63
-0.06817185813859361	0.9433518805263157	9.65
-0.07489042845997375	0.9379493998024108	9.67
-0.07216491410383366	0.9401443471979201	9.69
-0.06364394408430295	0.947023011644826	9.71
-0.05173084645826629	0.9567051917753094	9.73
-0.03752747556582	0.9683509389825385	9.75
-0.02049875972520655	0.982461578801852	9.77
0.001506430074463567	1.0009376351593018	9.79
0.030697928490287855	1.0258720220467825	9.81
0.06550959255464106	1.056250279098367	9.83
0.09641262643562992	1.0838252539810835	9.85
0.10735945188077388	1.093748659628953	9.87
0.08702127607949357	1.075414915709457	9.89
0.04133633792688695	1.0351183616619528	9.91
-0.009314192771450227	0.9918747091669144	9.93
-0.04743742041883348	0.9602857802737225	9.95
-0.06821788059403826	0.943406186816436	9.97
-0.07489080204255735	0.9380374591206341	9.99


==> csv/two_sine_waves/energy_igr_two_sine_waves.csv <==
1.4582918882369995	0.0	1.4582918882369995	0.0
1.4582242965698242	2.9612268066525615e-5	1.4582539088378907	0.0013333333190530539
1.4580971002578735	0.00011842947052231878	1.4582155297283959	0.002222222276031971
1.457910180091858	0.0002663817984425165	1.4581765618903004	0.0031111110001802444
1.4576634168624878	0.00047337393773227987	1.45813679080022	0.004000000189989805
1.457181453704834	0.0008943102331206987	1.4580757639379547	0.005333333276212215
1.4567853212356567	0.001248372831345268	1.458033694067002	0.006222222000360489
1.4563299417495728	0.0016610234087783837	1.4579909651583511	0.00711111119017005
1.4558149576187134	0.002132121467759873	1.4579470790864733	0.00800000037997961
1.4549307823181152	0.00294805946008303	1.4578788417781983	0.009333333000540733
1.4542675018310547	0.0035647151222217843	1.4578322169532765	0.010222222656011581
1.4535443782806396	0.00423941885068535	1.457783797131325	0.011111111380159855
1.4527621269226074	0.0049721089097891635	1.4577342358323966	0.012000000104308128
1.4514775276184082	0.006179808069396664	1.4576573356878049	0.013333333656191826
1.4505466222763062	0.007057404979439852	1.457604027255746	0.0142222223803401
1.4495564699172974	0.007993031501663861	1.4575495014189612	0.015111111104488373
1.4485063552856445	0.008986791838639707	1.4574931471242842	0.01600000075995922
1.4468189477920532	0.010586752029716262	1.4574056998217695	0.01733333244919777
1.445618748664856	0.011726556920810705	1.4573453055856667	0.018222222104668617
1.4443578720092773	0.012925175587446436	1.4572830475967238	0.019111111760139465
1.4430360794067383	0.014182901482783894	1.4572189808895222	0.019999999552965164
1.442352294921875	0.01483403420971996	1.457186329131595	0.020444445312023163
1.4409385919570923	0.016181070720783453	1.4571196626778757	0.02133333310484886
1.4394627809524536	0.017588146850504582	1.4570509278029582	0.02222222276031971
1.4379243850708008	0.01905571783808746	1.4569801029088882	0.02311111055314541
1.4363230466842651	0.020584282374207508	1.4569073290584726	0.024000000208616257
1.433801531791687	0.022992714353439414	1.4567942461451264	0.025333333760499954
1.432039737701416	0.02467628178026171	1.4567160194816777	0.026222221553325653
1.4302127361297607	0.026422985528647303	1.456635721658408	0.0271111112087965
1.4283193349838257	0.02823354981978099	1.4565528848036067	0.02800000086426735
1.4253534078598022	0.031070847026368753	1.456424254886171	0.029333332553505898
1.4232906103134155	0.033044571700573844	1.4563351820139894	0.030222222208976746
1.4211585521697998	0.035085100905618116	1.456243653075418	0.031111111864447594
1.4189560413360596	0.03719339341627004	1.4561494347523296	0.03200000151991844
1.415517807006836	0.04048511862145521	1.4560029256282911	0.03333333507180214
1.4131340980529785	0.04276736534311132	1.4559014633960898	0.03422222286462784
1.4106760025024414	0.04512115194878774	1.4557971544512291	0.03511111065745354
1.4081422090530396	0.04754767477443922	1.4556898838274788	0.035999998450279236
1.406846284866333	0.048788600789578584	1.4556348856559116	0.036444444209337234
1.40419602394104	0.051326585328952845	1.4555226092699929	0.03733333200216293
1.4014666080474854	0.053940522341545005	1.4554071303890304	0.03822222352027893
1.3986562490463257	0.05663178337896868	1.4552880324252944	0.03911111131310463
1.3942859172821045	0.06081676866193453	1.455102685944039	0.04044444486498833
1.3912667036056519	0.06370763181517658	1.4549743354208284	0.041333332657814026
1.3881614208221436	0.06668095726346879	1.4548423780856123	0.042222220450639725
1.3849679231643677	0.0697382943381557	1.4547062175025234	0.04311111196875572
1.3800090551376343	0.07448527539626637	1.4544943305339006	0.04444444552063942
1.3765881061553955	0.0777595792241037	1.4543476853794992	0.04533333331346512
1.3730731010437012	0.08112348263504954	1.4541965836787507	0.04622222110629082
1.369462490081787	0.08457859603969364	1.4540410861214808	0.047111112624406815
1.3638631105422974	0.08993577779190387	1.4537988883342012	0.04844444617629051
1.3600056171417236	0.09362585779092836	1.453631474932652	0.04933333396911621
1.3560465574264526	0.09741261059425499	1.4534591680207076	0.05022222176194191
1.3519842624664307	0.1012974899417296	1.4532817524081603	0.05111110955476761
1.3456943035125732	0.10731177918577695	1.4530060826983502	0.052444443106651306
1.3413680791854858	0.11144777571869646	1.4528158549041823	0.0533333346247673
1.336933970451355	0.11568624807190497	1.45262021852326	0.054222222417593
1.3323910236358643	0.12002814322835809	1.4524191668642223	0.0551111102104187
1.325371265411377	0.12673655120499472	1.4521078166163717	0.0564444437623024
1.3205533027648926	0.13133996929729053	1.451893272062183	0.0573333315551281
1.3156248331069946	0.13604862296575382	1.4516734560727484	0.058222223073244095
1.310585856437683	0.14086250248595356	1.4514483589236367	0.059111110866069794
1.3028204441070557	0.14827990630343368	1.4511003504104893	0.06044444441795349
1.2975066900253296	0.1533549246508148	1.4508616146761444	0.06133333221077919
1.2920849323272705	0.15853280143415072	1.4506177337614212	0.06222222372889519
1.2865564823150635	0.16381210915408362	1.450368591469147	0.06311111152172089
1.2780678272247314	0.1719172418091195	1.449985069033851	0.06444444507360458
1.2722816467285156	0.17744148017922434	1.44972312690774	0.06533333659172058
1.2663968801498413	0.1830592286362438	1.449456108786085	0.06622222065925598
1.2604166269302368	0.18876735417060253	1.4491839811008393	0.06711111217737198
1.2512751817703247	0.19749118833714308	1.4487663701074678	0.06844444572925568
1.2450724840164185	0.203409001447159	1.4484814854635775	0.06933332979679108
1.2387886047363281	0.2094031957770648	1.448191800513393	0.07022222131490707
1.2324274778366089	0.21546894242271897	1.4478964202593279	0.07111111283302307
1.2227532863616943	0.22469033330591737	1.4474436196676117	0.07244444638490677
1.2162230014801025	0.23091166389281348	1.447134665372916	0.07333333045244217
1.209634780883789	0.23718511349506022	1.4468198943788493	0.07422222197055817
1.2029941082000732	0.24350450176453187	1.446498609964605	0.07511111348867416
1.192948579788208	0.2530556354917164	1.4460042152799244	0.07644444704055786
1.186203956604004	0.25946138018453935	1.4456653367885433	0.07733333110809326
1.1794286966323853	0.26588979608231345	1.4453184927146987	0.07822222262620926
1.1726288795471191	0.27233388711214124	1.4449627666592604	0.07911111414432526
1.1623973846435547	0.28201386568828424	1.444411250331839	0.08044444769620895
1.1555641889572144	0.2884659282392752	1.4440301171964895	0.08133333176374435
1.1487284898757935	0.2949085387059269	1.4436370285817204	0.08222222328186035
1.1418964862823486	0.3013344374652407	1.4432309237475893	0.08311111479997635
1.1316680908203125	0.31092607402965333	1.4425941648499658	0.08444444090127945
1.1248711347579956	0.3172784772121964	1.442149611970192	0.08533333241939545
1.1180976629257202	0.32358887512479706	1.4416865380505173	0.08622222393751144
1.1113532781600952	0.3298501323707361	1.4412034105308313	0.08711110800504684
1.1013025045394897	0.33913441996369587	1.4404369245031856	0.08844444155693054
1.0946528911590576	0.34524200726610665	1.4398948984251643	0.08933333307504654
1.0880489349365234	0.35127597277550704	1.4393249077120305	0.09022222459316254
1.0814954042434692	0.35722946803083033	1.4387248722742996	0.09111110866069794
1.0717673301696777	0.3659940292274486	1.4377613593971263	0.09244444221258163
1.0653555393218994	0.3717168556487098	1.4370723949706092	0.09333333373069763
1.059006690979004	0.37733579412053153	1.4363424850995354	0.09422222524881363
1.052724003791809	0.38284431803102414	1.4355683218228332	0.09511110931634903
1.0434292554855347	0.3908860123190667	1.4343152678046014	0.09644444286823273
1.037323236465454	0.3960905531230501	1.4334137895885042	0.09733333438634872
1.0312923192977905	0.40116265148333285	1.4324549707811234	0.09822222590446472
1.025339126586914	0.40609636920382863	1.4314354957907427	0.09911110997200012
1.0165598392486572	0.41322509779364713	1.4297849370423044	0.10044444352388382
1.010810375213623	0.41778862128427363	1.4285989964978967	0.10133333504199982
1.0051469802856445	0.42219533089780725	1.4273423111834518	0.10222221910953522
0.9995714426040649	0.42644096017381994	1.4260124027778849	0.10311111062765121
0.9913785457611084	0.4324994622491669	1.4238780080102753	0.10444444417953491
0.9860334396362305	0.4363275682130143	1.4223610078492448	0.10533333569765091
0.9807843565940857	0.43998441945668354	1.4207687760507692	0.10622221976518631
0.9756337404251099	0.44346867739435014	1.41910241781946	0.10711111128330231
0.9680981636047363	0.4483705406403464	1.4164687042450828	0.108444444835186
0.963205099105835	0.4514229350496328	1.4146280341554678	0.109333336353302
0.9584200978279114	0.4543047342930011	1.4127248321209125	0.1102222204208374
0.953745424747467	0.45701836020307995	1.410763784950547	0.1111111119389534
0.9469436407089233	0.46078015404557604	1.4077237947544994	0.1124444454908371
0.9425503015518188	0.46308733721993267	1.4056376387717515	0.1133333370089531
0.938270092010498	0.46523840252817505	1.403508494538673	0.1142222210764885
0.9341031312942505	0.4672373914400798	1.4013405227343303	0.11511111259460449
0.9280641674995422	0.4699600220990421	1.3980241895985843	0.11644444614648819
0.9241784811019897	0.4715976374911284	1.3957761185931181	0.11733333021402359
0.9204035401344299	0.47309855054557115	1.393502090680001	0.11822222173213959
0.9167380928993225	0.4744673423226593	1.3912054352219818	0.11911111325025558
0.9114407300949097	0.4762828661275864	1.387723596222496	0.12044444680213928
0.908039927482605	0.4773414571446386	1.3853813846272436	0.12133333086967468
0.9047410488128662	0.47828394117425344	1.3830249899871196	0.12222222238779068
0.9015414714813232	0.479114806033071	1.3806562775143942	0.12311111390590668
0.8969230055809021	0.4801614824155016	1.3770844879964037	0.12444444745779037
0.8939608335494995	0.4807324802757429	1.3746933138252424	0.12533333897590637
0.8910890221595764	0.48120693622795896	1.3722959583875354	0.12622222304344177
0.888305127620697	0.4815888946324698	1.3698940222531668	0.12711110711097717
0.8842880129814148	0.48199700020565706	1.3662850131870719	0.12844444811344147
0.8817118406295776	0.4821648150451452	1.3638766556747228	0.12933333218097687
0.8792141675949097	0.48225370869000095	1.3614678762849106	0.13022221624851227
0.8767920732498169	0.48226752739230605	1.359059600642123	0.13111111521720886
0.8732950091362	0.48215587909328095	1.355450888229481	0.13244444131851196
0.8710501194000244	0.48199870981674886	1.3530488292167733	0.13333334028720856
0.8688709139823914	0.48177967701975133	1.3506505910021427	0.13422222435474396
0.8667539358139038	0.4815024389860034	1.3482563747999072	0.13511110842227936
0.8636870980262756	0.48098549648919153	1.3446725945154672	0.13644444942474365
0.8617098331451416	0.48057897449846854	1.3422888076436101	0.13733333349227905
0.8597822785377502	0.480127438564633	1.3399097171023833	0.13822221755981445
0.8579010367393494	0.47963479778528173	1.337535834524631	0.13911111652851105
0.8551573157310486	0.47882748234372885	1.3339847980747774	0.14044444262981415
0.853373646736145	0.47824979438101467	1.3316234411171597	0.14133332669734955
0.8516204357147217	0.4776457872066162	1.329266222921338	0.14222222566604614
0.8498923182487488	0.4770203683425822	1.326912686591331	0.14311110973358154
0.8473347425460815	0.4760536697349278	1.3233884122810093	0.14444445073604584
0.8456428050994873	0.4753985605032578	1.321041365602745	0.14533333480358124
0.843951940536499	0.4747425128288363	1.3186944533653353	0.14622221887111664
0.842252790927887	0.4740930549797535	1.3163458459076405	0.14711111783981323
0.8396646976470947	0.4731502036477293	1.312814901294824	0.14844444394111633
0.8378951549530029	0.4725567316147634	1.3104518865677663	0.14933332800865173
0.8360744118690491	0.4720038669397799	1.308078278808829	0.15022222697734833
0.8341876864433289	0.4715033055657245	1.3056909920090534	0.15111111104488373
0.8312010765075684	0.47087748984028455	1.302078566347853	0.15244443714618683
0.8290842771530151	0.4705616176812688	1.299645894834284	0.15333333611488342
0.8268513679504395	0.47034059319673105	1.2971919611471705	0.15422222018241882
0.8244901299476624	0.4702254766882845	1.2947156066359469	0.15511110424995422
0.8206842541694641	0.47027351600226286	1.290957770171727	0.15644444525241852
0.817959189414978	0.4704654426678574	1.2884246320828354	0.15733332931995392
0.8150774240493774	0.4707933826803705	1.285870806729748	0.1582222282886505
0.8120363354682922	0.4712622918399494	1.2832986273082416	0.1591111123561859
0.8071764707565308	0.4722363673230707	1.2794128380796015	0.160444438457489
0.8037421703338623	0.47306744997032224	1.2768096203041845	0.1613333374261856
0.8001579642295837	0.47404264189502854	1.2742006061246123	0.162222221493721
0.7964299321174622	0.4751594302023139	1.271589362319776	0.1631111055612564
0.7905831336975098	0.47709230137352243	1.2676754350710322	0.1644444465637207
0.7865262627601624	0.4785460705319111	1.2650723332920735	0.1653333306312561
0.7823511958122253	0.4801257797742897	1.262476975586515	0.1662222295999527
0.7780658602714539	0.4818255655106576	1.2598914257821114	0.1671111136674881
0.7714487910270691	0.48458649429973466	1.2560352853268038	0.1684444397687912
0.7669234871864319	0.48655796242388094	1.2534814496103128	0.1693333387374878
0.7623164653778076	0.4886257437142718	1.2509422090920794	0.1702222228050232
0.7576362490653992	0.4907824750423768	1.248418724107776	0.1711111068725586
0.7504962682723999	0.494167766830365	1.244664035102765	0.1724444478750229
0.7456685304641724	0.4965135106399621	1.2421820411041344	0.1733333319425583
0.7407956123352051	0.4989214057962621	1.2397170181314672	0.1742222160100937
0.7358853816986084	0.5013838308233978	1.2372692125220062	0.17511111497879028
0.7284664511680603	0.5051632110579902	1.2336296622260505	0.17644444108009338
0.7234950065612793	0.5077293361985937	1.231224342759873	0.17733334004878998
0.7185108065605164	0.5103245976916013	1.2288354042521177	0.17822222411632538
0.7135196924209595	0.5129424552360571	1.2264621476570166	0.17911110818386078
0.7060302495956421	0.5168987835367069	1.222929033132349	0.18044444918632507
0.7010399103164673	0.5195488732167166	1.220588783533184	0.18133333325386047
0.6960534453392029	0.522204570926005	1.218258016265208	0.18222221732139587
0.6910703778266907	0.52486326142599	1.2159336392526807	0.18311111629009247
0.6836017370223999	0.52885272095586	1.21245445797826	0.18444444239139557
0.6786283850669861	0.5315101833365077	1.2101385684034938	0.18533332645893097
0.673663318157196	0.5341625026991204	1.2078258208563164	0.18622222542762756
0.6687102913856506	0.5368065204217132	1.2055168118073638	0.18711110949516296
0.6613028049468994	0.540753224238335	1.2020560291852345	0.18844445049762726
0.6563704013824463	0.5433734776852033	1.1997438790676496	0.18933333456516266
0.6514319777488708	0.5459898256079034	1.1974218033567743	0.19022221863269806
0.6464825868606567	0.5486058967017242	1.195088483562381	0.19111111760139465
0.6390458345413208	0.5525293057787621	1.191575140320083	0.19244444370269775
0.6340948939323425	0.555138794287847	1.1892336882201895	0.19333332777023315
0.6291642189025879	0.5577363184469006	1.1869005373494885	0.19422222673892975
0.6242650747299194	0.5603154263319143	1.1845805010618338	0.19511111080646515
0.6169935464859009	0.5641365595231309	1.1811301060090318	0.19644445180892944
0.6122075319290161	0.5666443020358138	1.17885183396483	0.19733333587646484
0.607477605342865	0.5691142912650538	1.1765918966079187	0.19822221994400024
0.6028090715408325	0.5715417222726309	1.1743507938134634	0.19911110401153564
0.5959315896034241	0.575093213759458	1.171024803362882	0.20044444501399994
0.5914363265037537	0.577394947540959	1.1688312740447127	0.20133332908153534
0.5870174169540405	0.5796393887992122	1.1666568057532527	0.20222222805023193
0.5826781392097473	0.5818229486904967	1.164501087900244	0.20311111211776733
0.5763258934020996	0.5849769535363247	1.1613028469384243	0.20444443821907043
0.5721994638442993	0.5869944246859906	1.15919388853029	0.20533333718776703
0.5681627988815308	0.5889406432483248	1.1571034421298556	0.20622222125530243
0.5642178058624268	0.5908132437850355	1.1550310496474623	0.20711110532283783
0.5584771633148193	0.5934795975425469	1.1519567608573662	0.20844444632530212
0.5547703504562378	0.5951595054794954	1.1499298559357332	0.20933333039283752
0.5511612296104431	0.5967594700609182	1.1479206996713613	0.21022222936153412
0.5476512312889099	0.5982781855210959	1.1459294168100058	0.21111111342906952
0.542574405670166	0.6004015201065029	1.142975925776669	0.21244443953037262
0.5393162965774536	0.6017126291743149	1.1410289257517685	0.2133333384990692
0.5361602902412415	0.6029393942726462	1.1390996845138877	0.21422222256660461
0.5331066250801086	0.6040813344971259	1.1371879595772345	0.21511110663414001
0.5287187099456787	0.6056345815588764	1.134353291504555	0.2164444476366043
0.5259218811988831	0.6065635019061073	1.1324853831049904	0.2173333317041397
0.5232276320457458	0.6074072579104968	1.1306348899562426	0.2182222157716751
0.520635724067688	0.6081661124345885	1.1288018365022765	0.2191111147403717
0.5169385671615601	0.6091461690225732	1.1260847361841333	0.2204444408416748
0.5145999789237976	0.6096949411156629	1.1242949200394605	0.2213333398103714
0.5123614072799683	0.6101609169592921	1.1225223242392603	0.2222222238779068
0.5102218389511108	0.6105449871382018	1.1207668260893127	0.2231111079454422
0.5071960091590881	0.6109696890600951	1.1181656982191832	0.2244444489479065
0.5052992701530457	0.6111534491062223	1.116452719259268	0.2253333330154419
0.5034974813461304	0.6112590420030712	1.1147565233492016	0.2262222170829773
0.5017893314361572	0.611287646232177	1.1130769776683342	0.2271111160516739
0.4993996024131775	0.6111888064333022	1.1105884088464797	0.228444442152977
0.4979194700717926	0.6110301705585237	1.1089496406303163	0.2293333262205124
0.49652814865112305	0.6107987502917407	1.1073268989428637	0.23022222518920898
0.4952240586280823	0.610495760259107	1.1057198188871893	0.23111110925674438
0.4934285879135132	0.6099097553064756	1.1033383432199888	0.23244445025920868
0.4923366606235504	0.6094331922599356	1.101769852883486	0.23333333432674408
0.4913269281387329	0.6088893254636991	1.100216253602432	0.23422221839427948
0.4903981387615204	0.6082793349770017	1.098677473738522	0.23511111736297607
0.48915353417396545	0.6072428816668367	1.0963964158408022	0.23644444346427917
0.48842093348503113	0.6064725215141897	1.0948934549992209	0.23733332753181458
0.4877645969390869	0.6056397940464189	1.0934043909855058	0.23822222650051117
0.4871833920478821	0.6047455657555423	1.0919289578034244	0.23911111056804657
0.4864502549171448	0.6032905558613302	1.089740810778475	0.24044445157051086
0.4860524833202362	0.602245675022083	1.0882981583423192	0.24133333563804626
0.4857267141342163	0.6011414765436922	1.0868681906779085	0.24222221970558167
0.48547208309173584	0.5999783754300201	1.085450458521756	0.24311110377311707
0.485222190618515	0.5981241156553656	1.0833463062738806	0.24444444477558136
0.4851425588130951	0.5968154317216046	1.0819579905346997	0.24533332884311676
0.4851316511631012	0.595449260816622	1.0805809119797232	0.24622222781181335
0.4851888418197632	0.5940261650808316	1.0792150069005948	0.24711111187934875
0.48540040850639343	0.5917863029920492	1.0771867114984426	0.24844443798065186
0.4856240451335907	0.5902241280535194	1.0758481731871101	0.24933333694934845
0.4859125018119812	0.5886079469927767	1.074520448804758	0.25022223591804504
0.48626479506492615	0.5869388620675631	1.0732036571324892	0.25111111998558044
0.48691052198410034	0.5843386316511134	1.0712491536352138	0.25244444608688354
0.48741769790649414	0.582542574846594	1.0699602727530881	0.25333333015441895
0.4879845976829529	0.5806981149302932	1.068682712613246	0.25422221422195435
0.4886094331741333	0.578806883929075	1.0674163171032083	0.25511109828948975
0.4896511733531952	0.5758862460188956	1.0655374193720908	0.25644445419311523
0.4904125928878784	0.5738860209791983	1.0642986138670767	0.25733333826065063
0.4912252128124237	0.5718455409099885	1.0630707537224122	0.25822222232818604
0.492087185382843	0.5697667155687438	1.0618539009515868	0.25911110639572144
0.4934685230255127	0.5665805758220506	1.0600490988475633	0.26044443249702454
0.4944455921649933	0.5644136994668085	1.0588592916318018	0.2613333463668823
0.4954655170440674	0.5622144274271323	1.0576799444711997	0.2622222304344177
0.4965265095233917	0.5599841652288586	1.0565106747522504	0.2631111145019531
0.4981917142868042	0.5565834235835383	1.0547751378703425	0.2644444406032562
0.4993487596511841	0.5542810391189552	1.0536297987701393	0.2653333246707916
0.5005414485931396	0.5519516996642793	1.052493148257419	0.266222208738327
0.5017684102058411	0.5495963633398819	1.051364773545723	0.2671111226081848
0.5036700963973999	0.5460166035729341	1.049686699970334	0.2684444487094879
0.5049766302108765	0.5436002083128599	1.0485768385237364	0.2693333327770233
0.5063125491142273	0.5411608893759032	1.0474734384901305	0.2702222168445587
0.5076765418052673	0.5386994758457488	1.0463760176510162	0.2711111009120941
0.5097721219062805	0.5349677866424742	1.0447399085487548	0.2724444568157196
0.511200487613678	0.5324548456095597	1.0436553332232377	0.273333340883255
0.5126523971557617	0.529922716266868	1.0425751134226298	0.2742222249507904
0.5141267776489258	0.527372161280216	1.0414989389291418	0.2751111090183258
0.515622615814209	0.5248039190534439	1.040426534867653	0.2759999930858612
0.5163781642913818	0.5235133826878045	1.0398915469791863	0.2764444351196289
0.5179043412208557	0.5209198755057227	1.0388242167265784	0.2773333191871643
0.5194498300552368	0.5183102725210307	1.0377601025762675	0.2782222330570221
0.5210141539573669	0.5156851102989437	1.0366992642563106	0.2791111171245575
0.5225967168807983	0.5130448840969213	1.0356416009777196	0.2800000011920929
0.5250040292739868	0.5090573107823024	1.0340613400562892	0.281333327293396
0.5266306400299072	0.5063814361009187	1.033012076130826	0.2822222113609314
0.5282743573188782	0.5036920765179276	1.0319664338368058	0.2831111252307892
0.5299349427223206	0.5009896459956193	1.03092458871794	0.2840000092983246
0.5324565172195435	0.496912478631228	1.0293689958507715	0.2853333353996277
0.5341571569442749	0.4941794033197846	1.0283365602640595	0.2862222194671631
0.5358726382255554	0.4914348737602978	1.0273075119858532	0.2871111035346985
0.5376024842262268	0.48867921290857064	1.0262816971347974	0.2879999876022339
0.5384727120399475	0.48729728495254143	1.025769996992489	0.2884444296360016
0.5402239561080933	0.4845253876947533	1.0247493438028465	0.2893333435058594
0.5419892072677612	0.48174300408179116	1.0237322113495524	0.2902222275733948
0.543768048286438	0.4789504399553053	1.0227184882417433	0.2911111116409302
0.5455601215362549	0.4761479921439169	1.0217081136801718	0.2919999957084656
0.5464609265327454	0.47474315136372036	1.0212040778964657	0.2924444377422333
0.5482721328735352	0.47192641524783685	1.020198548121372	0.2933333218097687
0.5500956773757935	0.4691005138343116	1.019196191210105	0.29422223567962646
0.5519312620162964	0.46626573208674094	1.0181969941030373	0.29511111974716187
0.5537784695625305	0.4634223618360287	1.0172008313985592	0.29600000381469727
0.5565703511238098	0.45914190056270243	1.0157122516865122	0.29733332991600037
0.5584452152252197	0.4562784854174362	1.014723700642656	0.29822221398353577
0.5603305101394653	0.45340766503259333	1.0137381751720587	0.29911109805107117
0.5622259378433228	0.45052982785763485	1.0127557657009576	0.30000001192092896
0.5650869607925415	0.44620080605578805	1.0112877668483296	0.30133333802223206
0.5670058727264404	0.44330721339009127	1.0103130861165317	0.30222222208976746
0.5689334273338318	0.4404080481373618	1.0093414754711936	0.30311110615730286
0.5708692669868469	0.43750374159345284	1.0083730085802998	0.30399999022483826
0.571840226650238	0.4360497951473614	1.0078900217975995	0.30444443225860596
0.5737878680229187	0.4331385752739445	1.0069264432968632	0.30533334612846375
0.5757427215576172	0.43022325756660207	1.0059659791242193	0.30622223019599915
0.5777044892311096	0.42730423986396016	1.0050087290950698	0.30711111426353455
0.5796728134155273	0.42438190837955636	1.0040547217950837	0.30799999833106995
0.5806592702865601	0.42291961400667333	1.0035788842932334	0.30844444036483765
0.5826365947723389	0.4199929840708605	1.0026295788431994	0.30933332443237305
0.5846195220947266	0.41706390484869393	1.0016834269434205	0.31022220849990845
0.5866074562072754	0.4141326878773799	1.0007401440846553	0.31111112236976624
0.5886003375053406	0.4111996088399019	0.9997999463452425	0.31200000643730164
0.591597855091095	0.4067970347841321	0.9983948898752271	0.31333333253860474
0.5936012864112854	0.403860329596089	0.9974616160073744	0.31422221660614014
0.5956083536148071	0.40092251730709894	0.9965308709219061	0.31511110067367554
0.5976188778877258	0.39798374518894786	0.9956026230766737	0.3160000145435333
0.6006406545639038	0.3935740758025914	0.9942147303664952	0.3173333406448364
0.6026586294174194	0.39063346948601474	0.9932920989034342	0.3182222247123718
0.6046793460845947	0.38769234502595573	0.9923716911105505	0.3191111087799072
0.6067023277282715	0.3847508351906215	0.991453162918893	0.3199999928474426
0.6077146530151367	0.38327998563056376	0.9909946386457005	0.3204444348812103
0.6097407937049866	0.3803382079946731	0.9900790016996597	0.3213333189487457
0.6117686629295349	0.3773964924097095	0.9891651553392444	0.3222222328186035
0.6137983202934265	0.3744550650582994	0.9882533853517259	0.3231111168861389
0.615829348564148	0.37151418690520144	0.9873435354693494	0.3240000009536743
0.618878185749054	0.3671045695425108	0.9859827552915648	0.3253333270549774
0.6209117770195007	0.36416644745886106	0.9850782244783618	0.3262222111225128
0.6229459047317505	0.36123002021767947	0.98417592494943	0.3271111249923706
0.6249803304672241	0.35829561226597617	0.9832759427332003	0.328000009059906
0.6280321478843689	0.35389844066281473	0.9819305885471836	0.3293333351612091
0.6300666332244873	0.35097036721109953	0.9810370004355868	0.3302222192287445
0.6321009397506714	0.3480453062898543	0.9801462460405257	0.3311111032962799
0.634134829044342	0.34512349487770866	0.9792583239220507	0.3319999873638153
0.6351515650749207	0.34366387463182235	0.978815439706743	0.3324444591999054
0.6371845006942749	0.34074732416728004	0.9779318248615549	0.3333333432674408
0.6392166614532471	0.33783450802248893	0.977051169475736	0.3342222273349762
0.6412478089332581	0.33492558823059193	0.97617339716385	0.3351111114025116
0.6432778835296631	0.33202071263806054	0.9752985961677236	0.335999995470047
0.644292414188385	0.3305698348978696	0.9748622490862546	0.3364444375038147
0.6463204622268677	0.32767129184474575	0.9739917540716134	0.3373333215713501
0.6483468413352966	0.32477714842432226	0.9731239897596189	0.3382222354412079
0.6503716707229614	0.3218875450366765	0.9722592157596379	0.3391111195087433
0.6523945927619934	0.3190026195210267	0.9713972122830201	0.3400000035762787
0.6554250121116638	0.31468431539311403	0.9701093275047779	0.3413333296775818
0.6574425101280212	0.31181172489472564	0.9692542350227469	0.3422222137451172
0.6594575643539429	0.30894434784345703	0.9684019121973999	0.3431110978126526
0.6614699959754944	0.30608234529148515	0.9675523412669795	0.3440000116825104
0.6644832491874695	0.3017997583519354	0.9662830075394049	0.3453333377838135
0.6664884686470032	0.29895186000685214	0.9654403286538553	0.3462222218513489
0.6684903502464294	0.2961098607795254	0.9646002110259548	0.3471111059188843
0.6704889535903931	0.29327390512073226	0.9637628587111253	0.3479999899864197
0.6714869141578674	0.29185823521087695	0.9633451493687444	0.3484444320201874
0.673480212688446	0.2890315950397193	0.9625118077281654	0.34933334589004517
0.6754698157310486	0.2862113308766272	0.9616811466076758	0.35022222995758057
0.677455484867096	0.2833975651870215	0.9608530500541175	0.35111111402511597
0.6794373393058777	0.2805904145136915	0.9600277538195692	0.35199999809265137
0.6804266571998596	0.2791893597500268	0.9596160169498864	0.35244444012641907
0.6824021339416504	0.2763923743503529	0.9587945082920033	0.35333332419395447
0.6843730807304382	0.27360232785157157	0.9579754085820098	0.35422220826148987
0.6863396167755127	0.27081933097802313	0.9571589477535358	0.35511112213134766
0.6883012652397156	0.26804349167791086	0.9563447569176264	0.35600000619888306
0.6912345290184021	0.26389333057830067	0.9551278595967028	0.35733333230018616
0.6931840777397156	0.26113569830480365	0.9543197760445192	0.35822221636772156
0.6951285004615784	0.25838543221802857	0.9535139326796069	0.35911110043525696
0.69706791639328	0.25564258295685915	0.9527104993501392	0.36000001430511475
0.6999672055244446	0.2515423344985743	0.9515095400230189	0.36133334040641785
0.7018935084342957	0.24881826508331706	0.9507117735176127	0.36222222447395325
0.7038143873214722	0.24610181186336977	0.9499161991848419	0.36311110854148865
0.7057297229766846	0.2433930419775403	0.9491227649542249	0.36399999260902405
0.7066853046417236	0.24204156272529875	0.9487268673670224	0.36444443464279175
0.7085922956466675	0.23934446614267202	0.9479367617893395	0.36533331871032715
0.7104933857917786	0.23665526223692002	0.9471486480286986	0.36622223258018494
0.7123886942863464	0.23397404409127276	0.9463627383776192	0.36711111664772034
0.7142778635025024	0.2313009104761199	0.9455787739786223	0.36800000071525574
0.717100203037262	0.2273065997867012	0.9444068028239632	0.36933332681655884
0.7189737558364868	0.22465415284258494	0.9436279086790718	0.37022221088409424
0.7208407521247864	0.22201018333250522	0.9428509354572916	0.371111124753952
0.7227011322975159	0.2193748073581374	0.9420759396556533	0.3720000088214874
0.7254788279533386	0.21543811975298421	0.9409169477063228	0.3733333349227905
0.7273218035697937	0.21282475558170466	0.9401465591514984	0.3742222189903259
0.7291574478149414	0.21022040941349607	0.9393778572284375	0.37511110305786133
0.7309858202934265	0.20762520526934125	0.9386110255627678	0.37599998712539673
0.7318971157073975	0.20633107044565557	0.938228186153053	0.3764444589614868
0.7337139844894409	0.20374981041496332	0.9374637949044042	0.3773333430290222
0.735522985458374	0.20117800364039917	0.9367009890987732	0.3782222270965576
0.7373239994049072	0.1986157851350474	0.9359397845399546	0.379111111164093
0.7391166090965271	0.19606329433998715	0.9351799034365142	0.3799999952316284
0.7400099039077759	0.1947907424650639	0.9348006463728398	0.3804444372653961
0.741789698600769	0.19225312737133216	0.9340428259721012	0.3813333213329315
0.7435606122016907	0.1897256478696372	0.9332862600713279	0.3822222352027893
0.7453221678733826	0.18720852054246206	0.9325306884158446	0.3831111192703247
0.7470738291740417	0.18470201498138206	0.9317758441554238	0.3840000033378601
0.7496816515922546	0.18096296260052913	0.9306446141927838	0.3853333294391632
0.7514055371284485	0.17848477164775867	0.9298903087762072	0.3862222135066986
0.7531166672706604	0.1760189177157363	0.9291355849863967	0.387111097574234
0.7548137307167053	0.17356612707325292	0.9283798577899582	0.3880000114440918
0.7573307752609253	0.16991298141191047	0.9272437566728358	0.3893333375453949
0.758988618850708	0.16749570682763526	0.9264843256783433	0.3902222216129303
0.760630190372467	0.16509331110695502	0.9257235014794221	0.3911111056804657
0.7622554302215576	0.16270588479494474	0.9249613150165024	0.3919999897480011
0.7630618810653687	0.16151778357052127	0.9245796646358899	0.3924444317817688
0.7646625638008118	0.15915279360077905	0.9238153574015908	0.3933333456516266
0.766246497631073	0.15680278884127485	0.9230492864723479	0.394222229719162
0.7678129076957703	0.154467964855042	0.9222808725508123	0.3951111137866974
0.7693593502044678	0.15214891850828627	0.921508268712754	0.3959999978542328
0.7701234221458435	0.15099575381925323	0.9211191759650967	0.3964444398880005
0.7716253399848938	0.14870424942699767	0.9203295894118915	0.3973333239555359
0.7730689644813538	0.14643909530680466	0.9195080597881584	0.3982222080230713
0.7744016051292419	0.1442166302547303	0.9186182353839722	0.3991111218929291
0.7755495309829712	0.14206412284940306	0.9176136538323743	0.4000000059604645


==> csv/two_sine_waves/energy_lf_two_sine_waves.csv <==
1.4582918882369995	0.0	1.4582918882369995	0.0
1.456666111946106	3.745910733954361e-5	1.4567035710534455	0.0020000000949949026
1.4550070762634277	0.00014965709337788624	1.4551567333568056	0.003000000026077032
1.4533116817474365	0.000336293641812091	1.4536479753892486	0.004000000189989805
1.4515773057937622	0.0005970594811062213	1.4521743652748684	0.004999999888241291
1.4498018026351929	0.0009316410026891653	1.450733443637882	0.006000000052154064
1.4479838609695435	0.0013397237558687713	1.4493235847254122	0.007000000216066837
1.4461218118667603	0.001821024313641395	1.4479428361804016	0.00800000037997961
1.4442148208618164	0.0023752637882124006	1.4465900846500288	0.008999999612569809
1.4422614574432373	0.0030022075210283106	1.4452636649642656	0.009999999776482582
1.440260887145996	0.0037016617837846155	1.4439625489297807	0.010999999940395355
1.4382120370864868	0.004473479553845916	1.4426855166403327	0.012000000104308128
1.4361144304275513	0.0053175489553418664	1.4414319793828931	0.013000000268220901
1.4339666366577148	0.00623382571107145	1.4402004623687863	0.014000000432133675
1.431768536567688	0.007222300129288595	1.4389908366969766	0.014999999664723873
1.4295185804367065	0.008283049096881712	1.4378016295335883	0.01600000075995922
1.4272162914276123	0.009416182589291111	1.4366324740169034	0.017000000923871994
1.4248608350753784	0.01062188532894437	1.4354827204043228	0.017999999225139618
1.4224512577056885	0.011900401199803401	1.4343516589054919	0.01899999938905239
1.419986605644226	0.01325203313065959	1.4332386387748857	0.019999999552965164
1.4174658060073853	0.014677153388988451	1.4321429593963737	0.020999999716877937
1.4148881435394287	0.016176200462600487	1.4310643440020292	0.02199999988079071
1.4122521877288818	0.017749688615062542	1.4300018763439444	0.023000000044703484
1.4095571041107178	0.019398186437705967	1.4289552905484237	0.024000000208616257
1.406801462173462	0.021122331033707198	1.4279237932071691	0.02500000037252903
1.4039846658706665	0.02292285359236601	1.4269075194630325	0.026000000536441803
1.4011045694351196	0.024800530658960707	1.4259051000940803	0.027000000700354576
1.3981602191925049	0.026756230792406743	1.4249164499849116	0.02800000086426735
1.3951506614685059	0.02879087655352519	1.423941538022031	0.028999999165534973
1.392073631286621	0.030905482197118417	1.4229791134837395	0.029999999329447746
1.388927936553955	0.03310113903965428	1.4220290755936094	0.03099999949336052
1.3857120275497437	0.03537899036339276	1.4210910179131364	0.03200000151991844
1.3824243545532227	0.03774028081747538	1.420164635370698	0.032999999821186066
1.3790627717971802	0.040186328071603494	1.4192490998687837	0.03400000184774399
1.375625491142273	0.042718504707963234	1.4183439958502362	0.03500000014901161
1.3721108436584473	0.04533828472245327	1.4174491283809005	0.035999998450279236
1.3685166835784912	0.04804719480772235	1.4165638783862136	0.03700000047683716
1.364841103553772	0.050846851097324564	1.4156879546510965	0.03799999877810478
1.3610817193984985	0.05373892930389035	1.4148206487023889	0.039000000804662704
1.3572365045547485	0.05672517118766551	1.413961675742414	0.03999999910593033
1.3533031940460205	0.059807391431616175	1.4131105854776367	0.04100000113248825
1.3492794036865234	0.06298744762237662	1.4122668513089	0.041999999433755875
1.3451628684997559	0.06626726277097328	1.4114301312707291	0.0430000014603138
1.3409509658813477	0.06964879687989933	1.410599762761247	0.04399999976158142
1.3366413116455078	0.07313404791211342	1.4097753595576212	0.04500000178813934
1.3322316408157349	0.07672503031347988	1.4089566711292147	0.04600000008940697
1.3277190923690796	0.08042378204452305	1.4081428744136026	0.04699999839067459
1.3231016397476196	0.08423232505972456	1.4073339648073442	0.04800000041723251
1.3183761835098267	0.08815266427959978	1.4065288477894264	0.04899999871850014
1.3135409355163574	0.09218676168313733	1.4057276971994948	0.05000000074505806
1.3085930347442627	0.09633652087789146	1.4049295556221542	0.050999999046325684
1.303530216217041	0.10060374789456406	1.404133964111605	0.052000001072883606
1.2983505725860596	0.1049901348583746	1.4033407074444342	0.05299999937415123
1.293052077293396	0.10949722553433938	1.4025493028277354	0.05400000140070915
1.2876325845718384	0.11412638011307807	1.4017589646849165	0.054999999701976776
1.282090663909912	0.11887874010891775	1.4009694040188299	0.0560000017285347
1.2764250040054321	0.12375518634141791	1.40018019034685	0.05700000002980232
1.2706345319747925	0.12875631104059782	1.3993908430153903	0.057999998331069946
1.2647185325622559	0.13388235970341134	1.3986008922656672	0.05900000035762787
1.2586766481399536	0.139133200489721	1.3978098486296746	0.05999999865889549
1.2525088787078857	0.14450828137138716	1.397017160079273	0.061000000685453415
1.2462161779403687	0.15000658398613043	1.396222761926499	0.06199999898672104
1.23979914188385	0.15562659619738906	1.3954257380812392	0.06300000101327896
1.2332597970962524	0.16136627265205838	1.3946260697483108	0.06400000303983688
1.226600170135498	0.16722300577350158	1.3938231759089996	0.06499999761581421
1.2198231220245361	0.1731935941205598	1.393016716145096	0.06599999964237213
1.2129321098327637	0.17927425614943315	1.3922063659821968	0.06700000166893005
1.2059310674667358	0.18546057345692413	1.39139164092366	0.06800000369548798
1.1988247632980347	0.1917475337795116	1.3905722970775463	0.0689999982714653
1.1916183233261108	0.19812951721336258	1.3897478405394734	0.07000000029802322
1.1843175888061523	0.20460030981822364	1.388917898624376	0.07100000232458115
1.1769291162490845	0.21115314217544112	1.3880822584245256	0.07199999690055847
1.1694598197937012	0.21778070981241182	1.387240529606113	0.0729999989271164
1.161916971206665	0.2244752171224782	1.3863921883291432	0.07400000095367432
1.154308557510376	0.23122842527208975	1.3855369827824657	0.07500000298023224
1.146643042564392	0.23803171267041234	1.3846747552348044	0.07599999755620956
1.1389285326004028	0.24487610441729712	1.3838046370177	0.07699999958276749
1.131174087524414	0.25175236604689033	1.3829264535713044	0.07800000160932541
1.1233885288238525	0.2586510364729895	1.382039565296842	0.07900000363588333
1.1155811548233032	0.2655625039656315	1.3811436587889347	0.07999999821186066
1.107761025428772	0.27247706014590944	1.3802380855746814	0.08100000023841858
1.099937081336975	0.27938496141962066	1.3793220427565958	0.0820000022649765
1.092118740081787	0.28627648190454913	1.3783952219863362	0.08299999684095383
1.0843149423599243	0.29314196278261884	1.3774569051425432	0.08399999886751175
1.0765341520309448	0.29997186615615856	1.3765060181871034	0.08500000089406967
1.0687851905822754	0.3067568124509945	1.37554200303327	0.0860000029206276
1.0610761642456055	0.31348761770089384	1.3745637819464993	0.08699999749660492
1.0534151792526245	0.3201553266378454	1.37357050589047	0.08799999952316284
1.0458098649978638	0.32675124360725327	1.372561108605117	0.08900000154972076
1.0382672548294067	0.3332669424686001	1.3715341972980069	0.09000000357627869
1.030794382095337	0.3396943003993611	1.370488682494698	0.09099999815225601
1.02339768409729	0.3460254959029636	1.3694231800002536	0.09200000017881393
1.0160833597183228	0.35225301933885156	1.3683363790571743	0.09300000220537186
1.0088566541671753	0.3583696873564022	1.3672263415235775	0.09399999678134918
1.0017229318618774	0.3643686287557464	1.3660915606176238	0.0949999988079071
0.9946869015693665	0.3702432947932621	1.3649301963626286	0.09600000083446503
0.9877529740333557	0.3759874519808162	1.363740426014172	0.09700000286102295
0.9809249639511108	0.38159518080526444	1.3625201447563753	0.09799999743700027
0.9742062091827393	0.38706086946166796	1.3612670786444072	0.0989999994635582
0.9675999283790588	0.39237920967644735	1.3599791380555062	0.10000000149011612
0.9611087441444397	0.3975452043705352	1.358653948514975	0.10100000351667404
0.9547349214553833	0.4025541608455647	1.357289082300948	0.10199999809265137
0.9484805464744568	0.40740170246776586	1.3558822489422226	0.10300000011920929
0.9423471093177795	0.4120837742016099	1.3544308835193895	0.10400000214576721
0.9363360404968262	0.41659666895074965	1.3529327094475758	0.10499999672174454
0.9304482936859131	0.420937028341279	1.351385322027192	0.10599999874830246
0.9246851205825806	0.4251018931959556	1.3497870137785362	0.10700000077486038
0.9190467000007629	0.42908871400434956	1.3481354140051125	0.1080000028014183
0.913533627986908	0.43289539336424854	1.3464290213511565	0.10899999737739563
0.90814608335495	0.4365203183569988	1.3446664017119487	0.10999999940395355
0.9028839468955994	0.4399623944701756	1.342846341365775	0.11100000143051147
0.8977473378181458	0.4432210783702746	1.3409684161884203	0.1120000034570694
0.8927358388900757	0.44629639348633976	1.3390322323764154	0.11299999803304672
0.8878492116928101	0.44918895860297425	1.3370381702957843	0.11400000005960464
0.8830865025520325	0.4518999817398721	1.3349864842919046	0.11500000208616257
0.8784471750259399	0.4544312649147555	1.3328784399406954	0.11599999666213989
0.8739302158355713	0.4567851714002975	1.3307153872358688	0.11699999868869781
0.8695346117019653	0.45896460798216765	1.328499219684133	0.11800000071525574
0.865259051322937	0.4609729787280341	1.3262320300509711	0.11900000274181366
0.8611018061637878	0.46281413259707316	1.323915938760861	0.11999999731779099
0.8570616841316223	0.46449231657296375	1.321554000704586	0.12099999934434891
0.8531365990638733	0.466012111383026	1.3191487104468993	0.12200000137090683
0.8493245840072632	0.4673783746750657	1.316702958682329	0.12300000339746475
0.8456236720085144	0.4685961868556152	1.3142198588641296	0.12399999797344208
0.8420314192771912	0.4696707995848586	1.3117022188620497	0.125
0.8385454416275024	0.4706075844182829	1.3091530260457853	0.12600000202655792
0.8351633548736572	0.4714119979068938	1.306575352780551	0.12700000405311584
0.8318822383880615	0.4720895432246901	1.3039717816127516	0.12800000607967377
0.8286994099617004	0.47264574088731015	1.3013451508490106	0.1289999932050705
0.8256121277809143	0.4730861134248845	1.2986982412057988	0.12999999523162842
0.8226171135902405	0.4734161660056584	1.2960332795958989	0.13099999725818634
0.8197115659713745	0.4736413749873871	1.2933529409587616	0.13199999928474426
0.8168920874595642	0.4737671822242837	1.290659269683848	0.13300000131130219
0.8141553997993469	0.4737990015618134	1.2879544013611604	0.1340000033378601
0.8114981055259705	0.47374221355740476	1.2852403190833752	0.13500000536441803
0.8089166283607483	0.4736021789523961	1.2825188073131444	0.13600000739097595
0.8064073324203491	0.4733842464159075	1.2797915788362566	0.13699999451637268
0.8039663434028625	0.47309377492935667	1.2770601183322192	0.1379999965429306
0.8015896081924438	0.47273614264811625	1.27432575084056	0.13899999856948853
0.7992730140686035	0.4723167839516518	1.2715897980202553	0.14000000059604645
0.7970121502876282	0.47184121259177747	1.2688533628794056	0.14100000262260437
0.7948022484779358	0.4713150682216858	1.2661173166996216	0.1420000046491623
0.7926383018493652	0.4707441573699489	1.2633824592193141	0.14300000667572021
0.7905149459838867	0.47013451533087336	1.26064946131476	0.14399999380111694
0.788426399230957	0.46949247165554153	1.2579188708864986	0.14499999582767487
0.7863662838935852	0.46882473271529745	1.2551910166088827	0.1459999978542328
0.7843273878097534	0.4681384842855141	1.2524658720952675	0.1469999998807907
0.7823021411895752	0.46744151328937633	1.2497436544789515	0.14800000190734863
0.7802815437316895	0.46674234864841324	1.2470238923801027	0.14900000393390656
0.7782558798789978	0.46605040583360413	1.244306285712602	0.15000000596046448
0.7762138843536377	0.4653761342552305	1.2415900186088682	0.1509999930858612
0.7741428017616272	0.4647311280965174	1.2388739298581446	0.15199999511241913
0.7720286846160889	0.4641281750089603	1.2361568596250492	0.15299999713897705
0.7698560357093811	0.46358120734750674	1.2334372430568878	0.15399999916553497
0.7676080465316772	0.46310508759377056	1.2307131341254478	0.1550000011920929
0.7652674317359924	0.4627152231993237	1.227982654935316	0.15600000321865082
0.7628167867660522	0.4624269861584662	1.2252437729245185	0.15700000524520874
0.7602394819259644	0.4622550216186214	1.2224945035445858	0.15800000727176666
0.7575207352638245	0.46221252994187045	1.219733265205695	0.1589999943971634
0.7546482682228088	0.46231060154579495	1.2169588697686038	0.1599999964237213
0.7516127228736877	0.4625577277158559	1.2141704505895436	0.16099999845027924
0.7484082579612732	0.46295953027456216	1.2113677882358354	0.16200000047683716
0.7450324892997742	0.4635187597236188	1.208551249023393	0.16300000250339508
0.7414859533309937	0.46423549975333867	1.2057214530843323	0.164000004529953
0.7377719283103943	0.4651075204536883	1.2028794487640826	0.16500000655651093
0.733896017074585	0.4661306878570777	1.2000267049316626	0.16599999368190765
0.7298651933670044	0.46729939679280186	1.1971645901598063	0.16699999570846558
0.7256877422332764	0.46860696095005316	1.1942947031833295	0.1679999977350235
0.7213729023933411	0.4700459416226743	1.1914188440160154	0.16899999976158142
0.7169302105903625	0.4716083898431558	1.1885386004335183	0.17000000178813934
0.7123695611953735	0.4732860423927874	1.185655603588161	0.17100000381469727
0.7077010273933411	0.4750704703976183	1.1827714977909594	0.1720000058412552
0.7029346227645874	0.4769531831366627	1.17988780590125	0.17299999296665192
0.6980804204940796	0.4789257017890116	1.1770061222830912	0.17399999499320984
0.6931481957435608	0.48097961539785006	1.1741278111414108	0.17499999701976776
0.6881476044654846	0.48310663660247144	1.171254241067956	0.17599999904632568
0.6830882430076599	0.48529864681038504	1.168386889818045	0.1770000010728836
0.6779791712760925	0.48754772473026753	1.16552689600636	0.17800000309944153
0.6728292107582092	0.4898461908465763	1.1626754016047856	0.17900000512599945
0.6676469445228577	0.4921866667715711	1.1598336112944287	0.18000000715255737
0.6624404788017273	0.4945621033927785	1.1570025821945058	0.1809999942779541
0.6572174429893494	0.49696585100664814	1.1541832939959975	0.18199999630451202
0.6519848108291626	0.4993917158222181	1.1513765266513807	0.18299999833106995
0.6467490792274475	0.5018340138271307	1.1485830930545782	0.18400000035762787
0.6415161490440369	0.5042876183084113	1.1458037673524482	0.1850000023841858
0.6362910270690918	0.5067479592236697	1.1430389862927615	0.1860000044107437
0.6310784220695496	0.5092109832293055	1.140289405298855	0.18700000643730164
0.6258822083473206	0.51167302074214	1.1375552290894606	0.18799999356269836
0.6207064390182495	0.5141306118160558	1.1348370508343053	0.1889999955892563
0.6155548095703125	0.5165803004535032	1.1321351100238157	0.1899999976158142
0.6104312539100647	0.519018487916524	1.1294497418265887	0.19099999964237213
0.6053400039672852	0.5214414024619196	1.1267814064292048	0.19200000166893005
0.6002851724624634	0.5238452455250622	1.1241304179875256	0.19300000369548798
0.5952704548835754	0.5262265823888876	1.121497037272463	0.1940000057220459
0.5902982354164124	0.5285829210543596	1.118881156470772	0.19499999284744263
0.5853691697120667	0.530913352849701	1.1162825225617676	0.19599999487400055
0.5804811716079712	0.5332189492489854	1.1137001208569566	0.19699999690055847
0.575630247592926	0.5355024939290054	1.1111327415219314	0.1979999989271164
0.5708115696907043	0.5377674212702588	1.1085789909609631	0.19900000095367432
0.5660218596458435	0.5400163002204978	1.1060381598663414	0.20000000298023224
0.5612605214118958	0.5422495738480593	1.103510095259955	0.20100000500679016
0.5565303564071655	0.5444649991118062	1.1009953555189718	0.20200000703334808
0.5518372654914856	0.546657872433228	1.0984951379247136	0.2029999941587448
0.547188937664032	0.5488217509410354	1.0960106886050673	0.20399999618530273
0.5425935387611389	0.5509493294412171	1.093542868202356	0.20499999821186066
0.538059413433075	0.5530332078016795	1.0910926212347545	0.20600000023841858
0.533594012260437	0.5550664208456899	1.088660433106127	0.2070000022649765
0.5292040109634399	0.5570427173586934	1.0862467283221333	0.20800000429153442
0.524895191192627	0.5589566314565975	1.0838518226492244	0.20900000631809235
0.5206723809242249	0.5608034581749481	1.081475839099173	0.20999999344348907
0.5165396332740784	0.5625791666820068	1.0791187999560852	0.210999995470047
0.512500524520874	0.5642803143017665	1.0767808388226405	0.21199999749660492
0.508557915687561	0.565903969121365	1.074461884808926	0.21299999952316284
0.50471431016922	0.5674476337216783	1.0721619438908983	0.21400000154972076
0.5009718537330627	0.5689092021449729	1.0698810558780356	0.2150000035762787
0.4973321855068207	0.5702869061396423	1.067619091646463	0.2160000056028366
0.4937966465950012	0.5715792836512295	1.0653759302462307	0.21699999272823334
0.4903663992881775	0.5727851509163928	1.0631515502045703	0.21799999475479126
0.4870423674583435	0.5739035728907051	1.0609459403490487	0.21899999678134918
0.4838249385356903	0.5749338494498106	1.058758787985501	0.2199999988079071
0.48071473836898804	0.5758754887576636	1.0565902271266516	0.22100000083446503
0.47771182656288147	0.5767281967237747	1.0544400232866562	0.22200000286102295
0.47481632232666016	0.5774918624122942	1.0523081847389544	0.22300000488758087
0.4720279276371002	0.5781665382877037	1.050194465924804	0.2240000069141388
0.46934646368026733	0.5787524397137136	1.048098903393981	0.22499999403953552
0.46677136421203613	0.5792499237669189	1.046021287978955	0.22599999606609344
0.46430203318595886	0.5796594785072338	1.0439615116931926	0.22699999809265137
0.461937814950943	0.5799817126610791	1.0419195276120221	0.2280000001192093
0.45967790484428406	0.5802173465167693	1.0398952513610533	0.2290000021457672
0.4575212895870209	0.5803671935350185	1.0378884831220394	0.23000000417232513
0.4554670751094818	0.5804321485985775	1.0358992237080593	0.23100000619888306
0.45351406931877136	0.5804131767251981	1.0339272460439695	0.23199999332427979
0.45166119933128357	0.5803113003770171	1.0319724997083006	0.2329999953508377
0.4499072730541229	0.5801275824618783	1.0300348555160013	0.23399999737739563
0.44825103878974915	0.5798631204656841	1.0281141592554333	0.23499999940395355
0.4466913342475891	0.5795190332212057	1.0262103674687948	0.23600000143051147
0.44522687792778015	0.5790964582625739	1.024323336190354	0.2370000034570694
0.4438563585281372	0.5785965353830074	1.0224528939111446	0.23800000548362732
0.44257864356040955	0.5780204170894794	1.020599060649889	0.23899999260902405
0.44139233231544495	0.5773692547501947	1.0187615870656397	0.23999999463558197
0.44029614329338074	0.5766442029892942	1.016940346282675	0.2409999966621399
0.439288854598999	0.5758464196969206	1.0151352742959197	0.24199999868869781
0.43836918473243713	0.5749770678616875	1.0133462525941246	0.24300000071525574
0.43753573298454285	0.5740373129418384	1.0115730459263812	0.24400000274181366
0.4367872178554535	0.5730283333305857	1.0098155511860392	0.24500000476837158
0.43612244725227356	0.5719513123218021	1.0080737595740756	0.2460000067949295
0.4355399012565613	0.5708074446385356	1.006347345895097	0.24699999392032623
0.43503832817077637	0.5695979369916331	1.0046362651624094	0.24799999594688416
0.4346162974834442	0.5683240054133232	1.0029403028967674	0.24899999797344208
0.43427249789237976	0.5669868794292743	1.001259377321654	0.25
0.4340054988861084	0.5655878004650652	0.9995932993511736	0.25099998712539673
0.43381384015083313	0.5641280185346318	0.9979418586854649	0.25200000405311584
0.4336962103843689	0.5626087935212793	0.9963050039056482	0.2529999911785126
0.43365100026130676	0.5610313951491692	0.994682395410476	0.2540000081062317
0.4336768686771393	0.5593970977696459	0.9930739664467851	0.2549999952316284
0.43377232551574707	0.5577071864739329	0.99147951198968	0.25600001215934753
0.43393591046333313	0.5559629419238714	0.9898988523872045	0.25699999928474426
0.43416619300842285	0.5541656537928561	0.988331846801279	0.257999986410141
0.43446165323257446	0.5523166120135996	0.9867782652461741	0.2590000033378601
0.4348207712173462	0.550417102255865	0.9852378734732112	0.25999999046325684
0.4352421462535858	0.5484684072690897	0.9837105535226756	0.26100000739097595
0.43572428822517395	0.5464718089728513	0.9821960971980253	0.2619999945163727
0.4362656772136688	0.5444285777941356	0.9806942550078044	0.2630000114440918
0.4368648827075958	0.5423399762481185	0.9792048589557143	0.2639999985694885
0.43752041459083557	0.540207257630966	0.9777276722218016	0.26499998569488525
0.4382309019565582	0.5380316646155352	0.9762625665720934	0.26600000262260437
0.43899479508399963	0.5358144201444555	0.9748092152284551	0.2669999897480011
0.43981072306632996	0.5335567359186122	0.9733674589849421	0.2680000066757202
0.440677285194397	0.5312598054612021	0.9719370906555991	0.26899999380111694
0.44159314036369324	0.5289248008799183	0.9705179412436116	0.27000001072883606
0.44255682826042175	0.5265528744528987	0.9691097027133204	0.2709999978542328
0.4435669779777527	0.5241451604149461	0.9677121383926988	0.2720000147819519
0.44462233781814575	0.5217027642338254	0.9663251020519712	0.27300000190734863
0.44572150707244873	0.5192267740903889	0.9649482811628376	0.27399998903274536
0.44686323404312134	0.5167182482018684	0.9635814822449897	0.2750000059604645
0.4480462670326233	0.5141782238713541	0.9622244909039774	0.2759999930858612
0.44926926493644714	0.5116077117733799	0.9608769767098271	0.2770000100135803
0.4505311846733093	0.5090076989052581	0.9595388835785674	0.27799999713897705
0.4518306851387024	0.5063791438602294	0.9582098289989318	0.27900001406669617
0.4531666338443756	0.5037229855597323	0.9568896194041079	0.2800000011920929
0.4545378088951111	0.5010401344926021	0.9555779433877132	0.2809999883174896
0.45594322681427	0.4983314812227668	0.9542747080370368	0.28200000524520874
0.4573817253112793	0.49559788983655917	0.9529796151478385	0.28299999237060547
0.45885223150253296	0.4928402046942315	0.9516924361967645	0.2840000092983246
0.4603537619113922	0.4900592506015222	0.9504130125129144	0.2849999964237213
0.46188509464263916	0.48725583170454057	0.9491409263471797	0.28600001335144043
0.4634455144405365	0.48443073157146044	0.9478762460119969	0.28700000047683716
0.4650338292121887	0.48158472112878803	0.9466185503409767	0.2879999876022339
0.46664926409721375	0.47871854955424764	0.9453678136514614	0.289000004529953
0.4682907462120056	0.4758329557227241	0.9441237019347297	0.28999999165534973
0.4699574112892151	0.47292866268136047	0.9428860739705756	0.29100000858306885
0.4716484248638153	0.4700063816933979	0.9416548065572132	0.2919999957084656
0.47336292266845703	0.4670668077307618	0.9404297303992188	0.2930000126361847
0.47509995102882385	0.46411063200493885	0.9392105830337627	0.2939999997615814
0.47685885429382324	0.46113852666771127	0.9379973809615345	0.29499998688697815
0.4786386489868164	0.45815115868248446	0.9367898076693009	0.29600000381469727
0.4804386794567108	0.4551491860228434	0.9355878654795542	0.296999990940094
0.4822581112384796	0.45213325249298464	0.9343913637314643	0.2980000078678131
0.4840961992740631	0.44910399538833445	0.9332001946623976	0.29899999499320984
0.4859521687030792	0.446062043432482	0.9320142121355612	0.30000001192092896
0.4878253638744354	0.4430080125093978	0.9308333763838332	0.3009999990463257
0.48971500992774963	0.43994251132406337	0.929657521251813	0.3019999861717224
0.49162042140960693	0.43686613622889947	0.9284865576385064	0.30300000309944153
0.4935409128665924	0.4337794746333081	0.9273203874999005	0.30399999022483826
0.49547573924064636	0.43068310432855395	0.9261588435692003	0.3050000071525574
0.4974243640899658	0.4275775899687084	0.9250019540586742	0.3059999942779541
0.49938613176345825	0.42446348371991105	0.9238496154833693	0.3070000112056732
0.5013604164123535	0.4213413324992854	0.9227017489116389	0.30799999833106995
0.5033464431762695	0.41821166485340155	0.9215581080296711	0.3089999854564667
0.5053438544273376	0.41507500003097997	0.9204188544583176	0.3100000023841858
0.5073519349098206	0.41193184684484674	0.9192837817546673	0.3109999895095825
0.5093700885772705	0.4087826970346158	0.9181527856118863	0.31200000643730164
0.5113978385925293	0.40562803636695133	0.9170258749594806	0.31299999356269836
0.5134345889091492	0.402468334710798	0.9159029236199472	0.3140000104904175
0.5154799222946167	0.3993040504536758	0.9147839727482925	0.3149999976158142
0.5175331830978394	0.39613562935198976	0.9136688124498291	0.3160000145435333
0.5195940136909485	0.39296350503235944	0.9125575187233079	0.31700000166893005
0.5216619372367859	0.3897881003131176	0.9114500375499035	0.3179999887943268
0.5237364172935486	0.3866098258918713	0.9103462431854199	0.3190000057220459
0.5258170962333679	0.3834290788423238	0.9092461750756917	0.3199999928474426
0.5279034376144409	0.38024624748039093	0.9081496850948318	0.32100000977516174
0.5299951434135437	0.3770617065055011	0.9070568499190448	0.32199999690055847
0.5320916771888733	0.37387582195315394	0.9059674991420272	0.3230000138282776
0.5341928601264954	0.37068894577800426	0.9048818059044996	0.3240000009536743
0.5362981557846069	0.36750142150154197	0.9037995772861489	0.32499998807907104
0.5384073853492737	0.36431358214711773	0.9027209674963914	0.32600000500679016
0.5405200123786926	0.36112574897966665	0.9016457613583593	0.3269999921321869
0.5426357388496399	0.3579382357897063	0.9005739746393462	0.328000009059906
0.5447542667388916	0.3547513439223491	0.8995056106612407	0.32899999618530273
0.5468753576278687	0.35156536720321885	0.8984407248310875	0.33000001311302185
0.5489986538887024	0.3483805904346897	0.8973792443233921	0.3310000002384186
0.551123857498169	0.34519728794781157	0.8963211454459805	0.3319999873638153
0.5532506108283997	0.34201572703239513	0.8952663378607948	0.3330000042915344
0.555378794670105	0.3388361665951596	0.8942149612652646	0.33399999141693115
0.557508111000061	0.33565885894801184	0.8931669699480729	0.33500000834465027
0.559638261795044	0.33248404627484973	0.8921223080698937	0.335999995470047
0.5617690086364746	0.32931196568954535	0.89108097432602	0.3370000123977661
0.5639001131057739	0.32614284708733043	0.8900429601931044	0.33799999952316284
0.5660313367843628	0.32297691485203295	0.8890082516363957	0.33899998664855957
0.5681624412536621	0.31981438359900594	0.887976824852668	0.3400000035762787
0.570293128490448	0.3166554684165148	0.8869485969069628	0.3409999907016754
0.5724234580993652	0.3135003741668516	0.8859238322662168	0.34200000762939453
0.5745528340339661	0.31034930204684397	0.88490213608081	0.34299999475479126
0.57668137550354	0.30720244682898956	0.8838838223325296	0.3440000116825104
0.5788087844848633	0.3040600033828893	0.8828687878677526	0.3449999988079071
0.5809347033500671	0.3009221568253877	0.8818568601754548	0.34599998593330383
0.5830591320991516	0.2977890935933698	0.8808482256925214	0.34700000286102295
0.5851817727088928	0.2946609929218087	0.8798427656307015	0.3479999899864197
0.5873024463653564	0.29153803118073407	0.8788404775460905	0.3490000069141388
0.5894209742546082	0.28842038439349427	0.8778413586481024	0.3499999940395355
0.5915372967720032	0.285308222740424	0.8768455195124272	0.35100001096725464
0.5936510562896729	0.28220171688787277	0.8758527731775456	0.35199999809265137
0.5957620739936829	0.27910103193947666	0.8748631059331595	0.3529999852180481
0.5978702902793884	0.2760063354713287	0.8738766257507171	0.3540000021457672
0.5999754667282104	0.27291778892632834	0.8728932556545388	0.35499998927116394
0.602077305316925	0.2698355568686974	0.8719128621856225	0.35600000619888306
0.604175865650177	0.2667597992363988	0.8709356648865758	0.3569999933242798
0.6062707304954529	0.26369067774895294	0.8699614082444058	0.3580000102519989
0.6083619594573975	0.2606283519103543	0.8689903113677517	0.35899999737739563
0.6104490160942078	0.25757298217097	0.8680219982651778	0.36000001430511475
0.6125320792198181	0.25452472854608255	0.8670568077659007	0.3610000014305115
0.6146107912063599	0.2514837522164819	0.8660945434228418	0.3619999885559082
0.6166848540306091	0.24845021216748142	0.8651350661980906	0.3630000054836273
0.6187543272972107	0.2454242724787683	0.864178599775979	0.36399999260902405
0.6208188533782959	0.24240609480869812	0.863224948186994	0.36500000953674316
0.6228782534599304	0.23939584551069437	0.8622740989706248	0.3659999966621399
0.6249322295188904	0.23639368873815148	0.8613259182570419	0.367000013589859
0.626980721950531	0.23339979271783529	0.8603805146683663	0.36800000071525574
0.6290234327316284	0.23041432846494558	0.859437761196574	0.36899998784065247
0.6310601830482483	0.22743746752197502	0.8584976505702233	0.3700000047683716
0.6330907344818115	0.2244693858779434	0.8575601203597549	0.3709999918937683
0.6351147890090942	0.2215102612201969	0.8566250502292911	0.3720000088214874
0.6371322870254517	0.2185602740244561	0.8556925610499078	0.37299999594688416
0.6391426920890808	0.21561960894552268	0.8547623010346035	0.37400001287460327
0.6411460638046265	0.21268845372569123	0.8538345175303177	0.375
0.6431419253349304	0.2097669997175733	0.8529089250525037	0.37599998712539673
0.6451300978660583	0.2068554460413905	0.8519855439074489	0.37700000405311584
0.6471102833747864	0.20395398949232613	0.8510642728671125	0.3779999911785126
0.6490822434425354	0.20106283878014963	0.850145082222685	0.3790000081062317
0.6510456800460815	0.1981822052695934	0.849227885315675	0.3799999952316284
0.6530001759529114	0.19531230899113305	0.8483124849440444	0.38100001215934753
0.6549454927444458	0.19245337745277658	0.8473988701972224	0.38199999928474426
0.6568814516067505	0.18960564783070977	0.8464870994374603	0.382999986410141
0.6588075160980225	0.1867693696586734	0.8455768857566959	0.3840000033378601
0.6607233881950378	0.1839448034808817	0.8446681916759196	0.38499999046325684
0.6626286506652832	0.18113222707440624	0.8437608777396894	0.38600000739097595
0.6645228862762451	0.1783319349273209	0.842854821203566	0.3869999945163727
0.6664057970046997	0.17554423939903518	0.8419500364037349	0.3880000114440918
0.668276846408844	0.17276947359569572	0.8410463200045397	0.3889999985694885
0.6701355576515198	0.17000799091001273	0.8401435485615325	0.38999998569488525
0.6719813942909241	0.16726016333718086	0.8392415576281049	0.39100000262260437
0.6738138198852539	0.16452637839743112	0.838340198282685	0.3919999897480011
0.6756324172019958	0.1618070380002008	0.8374394552021966	0.3930000066757202
0.6774364709854126	0.15910254533458978	0.8365390163200024	0.39399999380111694
0.679225504398346	0.1564133034803148	0.8356388078786607	0.39500001072883606
0.6809989213943481	0.15373970561179373	0.8347386270061419	0.3959999978542328
0.682756245136261	0.15108212402842502	0.833838369164686	0.3970000147819519
0.6844968795776367	0.14844090450650693	0.8329377840841437	0.39800000190734863
0.6862204074859619	0.14581636235741557	0.8320367698433775	0.39899998903274536
0.6879264712333679	0.14320877850170843	0.8311352497350764	0.4000000059604645


==> csv/two_sine_waves/energy_ref_two_sine_waves.csv <==
1.4582918882369995	0.0	1.4582918882369995	0.0
1.458160638809204	3.456019299408197e-5	1.4581951990021982	0.0010000000474974513
1.4579510688781738	0.00014402626364296012	1.4580950951418168	0.0020000000949949026
1.4576669931411743	0.00032836659462853746	1.4579953597358029	0.003000000026077032
1.4573086500167847	0.0005874530234137865	1.4578961030401985	0.004000000189989805
1.4568760395050049	0.0009211061468716863	1.4577971456518766	0.004999999888241291
1.4568572044372559	0.0009360005937693039	1.4577932050310252	0.005040000192821026
1.4563696384429932	0.0013291469493608155	1.457698785392354	0.006000000052154064
1.4557894468307495	0.0018113679511748693	1.4576008147819244	0.007000000216066837
1.455135703086853	0.0023675740860351624	1.4575032771728882	0.00800000037997961
1.4544082880020142	0.0029975781202469243	1.457405866122261	0.008999999612569809
1.4543776512145996	0.0030243100273859014	1.4574019612419855	0.009039999917149544
1.4536081552505493	0.0037012188044327488	1.457309374054982	0.009999999776482582
1.453574538230896	0.0037308935042803526	1.4573054317351763	0.010040000081062317
1.4527347087860107	0.004478371710895157	1.457213080496906	0.010999999940395355
1.4526983499526978	0.00451098919195303	1.4572093391446508	0.01104000024497509
1.4517881870269775	0.0053289637991933425	1.4571171508261709	0.012000000104308128
1.4507689476013184	0.006252968902800138	1.4570219165041185	0.013000000268220901
1.449676513671875	0.0072504249932805465	1.4569269386651555	0.014000000432133675
1.448511004447937	0.008321429309965822	1.4568324337579028	0.014999999664723873
1.4484628438949585	0.008365802286569135	1.4568286461815276	0.015039999969303608
1.4472724199295044	0.009466145678378002	1.4567385656078824	0.01600000075995922
1.4459065198898315	0.010735095767918867	1.4566416156577504	0.01703999936580658
1.4445178508758545	0.012030989010326287	1.4565488398861808	0.018039999529719353
1.4430550336837769	0.013401521952453255	1.45645655563623	0.019039999693632126
1.4415178298950195	0.014847147227903257	1.4563649771229228	0.0200399998575449
1.4399055242538452	0.016368390209393624	1.4562739144632388	0.021040000021457672
1.4382175207138062	0.017965852292492368	1.4561833730062985	0.022040000185370445
1.4364533424377441	0.019640214050411053	1.4560935564881552	0.02304000034928322
1.4346120357513428	0.02139222587208378	1.4560042616234266	0.02404000051319599
1.4326931238174438	0.023222735879769196	1.455915859697213	0.025040000677108765
1.4306951761245728	0.025132660929726658	1.4558278370542994	0.026040000841021538
1.4286177158355713	0.027123003280040248	1.4557407191156115	0.02703999914228916
1.4264590740203857	0.02919485316244863	1.4556539271828344	0.028039999306201935
1.424218773841858	0.03134938983801394	1.4555681636798719	0.029039999470114708
1.4218947887420654	0.03358787774115424	1.4554826664832197	0.03003999963402748
1.419486403465271	0.035911678672830405	1.4553980821381014	0.031039999797940254
1.4169918298721313	0.038322234972883784	1.4553140648450151	0.03203999996185303
1.4144095182418823	0.04082108684111985	1.4552306050830022	0.03303999826312065
1.4117380380630493	0.04340987368834304	1.4551479117513924	0.034040000289678574
1.4089754819869995	0.04609032972247684	1.4550658117094764	0.0350399985909462
1.4061198234558105	0.04886428087646566	1.4549841043322762	0.03604000061750412
1.4031695127487183	0.05173364483417364	1.454903157582892	0.037039998918771744
1.4001224040985107	0.0547004378538154	1.4548228419523261	0.038040000945329666
1.3969764709472656	0.05776677607534886	1.4547432470226145	0.03903999924659729
1.3937289714813232	0.06093485853047076	1.454663830011794	0.04004000127315521
1.3903781175613403	0.06420697947850806	1.4545850970398484	0.041039999574422836
1.3869215250015259	0.06758551199897012	1.454507037000496	0.04204000160098076
1.3833564519882202	0.0710729125251981	1.4544293645134183	0.04303999990224838
1.3796803951263428	0.07467170265318623	1.454352097779529	0.044039998203516006
1.375890851020813	0.07838447427955231	1.4542753253003653	0.04504000023007393
1.3719851970672607	0.08221386645094997	1.4541990635182107	0.04603999853134155
1.3679605722427368	0.08616254654605449	1.4541231187887913	0.047040000557899475
1.363814353942871	0.09023321628598158	1.4540475702288527	0.0480399988591671
1.3595436811447144	0.09442856506227804	1.4539722462069924	0.04904000088572502
1.3551462888717651	0.09875126257592814	1.4538975514476933	0.050039999186992645
1.3506190776824951	0.1032039299578642	1.4538230076403593	0.05104000121355057
1.3459593057632446	0.10778910454139812	1.4537484103046427	0.05203999951481819
1.3411651849746704	0.11250919889427013	1.4536743838689405	0.053040001541376114
1.3362339735031128	0.11736647955159718	1.45360045305471	0.05403999984264374
1.3311636447906494	0.12236300547391732	1.4535266502645667	0.05503999814391136
1.3259525299072266	0.12750059185224005	1.4534531217594666	0.056040000170469284
1.3205987215042114	0.13278075205495243	1.4533794735591639	0.05703999847173691
1.3151013851165771	0.13820464397724974	1.453306029093827	0.05804000049829483
1.3094596862792969	0.14377303000792896	1.4532327162872258	0.059039998799562454
1.3036730289459229	0.14948619443968925	1.453159223385612	0.06004000082612038
1.2977417707443237	0.1553439099358065	1.4530856806801302	0.061039999127388
1.291666865348816	0.16134537633000923	1.4530122416788251	0.06204000115394592
1.2854493856430054	0.16748917008795816	1.4529385557309635	0.06304000318050385
1.279091477394104	0.17377319946364267	1.4528646768577467	0.06403999775648117
1.2725961208343506	0.18019467266313516	1.4527907934974857	0.06503999978303909
1.2659662961959839	0.1867500690638928	1.4527163652598767	0.06604000180959702
1.2592068910598755	0.19343511127532098	1.4526420023351965	0.06703999638557434
1.2523223161697388	0.20024477154762144	1.4525670877173602	0.06803999841213226
1.2453187704086304	0.20717327432926025	1.4524920447378906	0.06904000043869019
1.2382025718688965	0.2142141078884472	1.4524166797573437	0.07004000246524811
1.230980634689331	0.22136006283518483	1.4523406975245159	0.07103999704122543
1.2236610651016235	0.22860325932941272	1.4522643244310363	0.07203999906778336
1.216252326965332	0.235935211492309	1.452187538457641	0.07304000109434128
1.2087632417678833	0.2433468848814213	1.4521101266493046	0.0740400031208992
1.2012032270431519	0.2508287630156669	1.4520319900588188	0.07503999769687653
1.1935824155807495	0.2583709104747389	1.4519533260554884	0.07603999972343445
1.185910701751709	0.26596307157013976	1.4518737733218487	0.07704000174999237
1.1781986951828003	0.2735947172748028	1.451793412457603	0.0780399963259697
1.1704570055007935	0.2812551602008049	1.4517121657015983	0.07903999835252762
1.162696123123169	0.2889336045571138	1.4516297276802828	0.08004000037908554
1.154927134513855	0.29661923291591696	1.451546367429772	0.08104000240564346
1.1471601724624634	0.3043012614988463	1.4514614339613097	0.08203999698162079
1.1394060850143433	0.3119690269665676	1.4513751119809108	0.08303999900817871
1.1316750049591064	0.3196120210750433	1.4512870260341497	0.08404000103473663
1.1239773035049438	0.3272199614859006	1.4511972649908444	0.08504000306129456
1.1163222789764404	0.3347828112284037	1.4511050902048441	0.08603999763727188
1.1087195873260498	0.34229082693818835	1.4510104142642382	0.0870399996638298
1.1011780500411987	0.3497345857920009	1.4509126358331996	0.08804000169038773
1.0937062501907349	0.3571049751735065	1.4508112253642413	0.08904000371694565
1.0863125324249268	0.3643932031896213	1.450705735614548	0.09003999829292297
1.079003930091858	0.37159076731912055	1.4505946974109785	0.0910400003194809
1.071787714958191	0.37868938446623535	1.4504770994244263	0.09204000234603882
1.064670205116272	0.38568088527279665	1.4503510903890686	0.09303999692201614
1.0576566457748413	0.3925570029263281	1.4502136487011694	0.09403999894857407
1.05075204372406	0.39930902427148673	1.4500610679955468	0.09504000097513199
1.043959379196167	0.4059271708078467	1.4498865500040137	0.09604000300168991
1.0372809171676636	0.41239957563316887	1.4496804928008324	0.09703999757766724
1.030715823173523	0.41871083981286183	1.4494266629863848	0.09803999960422516
1.0242618322372437	0.42484063683676165	1.4491024690740053	0.09904000163078308
1.0179144144058228	0.4307646459263177	1.4486790603321404	0.100040003657341
1.0116722583770752	0.4364571349153117	1.4481293932923869	0.10103999823331833
1.0055367946624756	0.44189302372808736	1.447429818390563	0.10204000025987625
0.9994947910308838	0.44707640630791534	1.4465711973387991	0.10304000228643417
0.9935904145240784	0.4519790767397902	1.4455694912638686	0.1040399968624115
0.9877668619155884	0.45662966359767143	1.4443965255132598	0.10503999888896942
0.9821105599403381	0.4609932568695809	1.443103816809919	0.10604000091552734
0.9765303730964661	0.46513637913514616	1.4416667522316122	0.10704000294208527
0.9711009860038757	0.4689775151779765	1.4400785011818522	0.10803999751806259
0.9658312201499939	0.47258443582278753	1.4384156559727814	0.10903999954462051
0.9606491923332214	0.47598334363512373	1.4366325359683452	0.11004000157117844
0.9555843472480774	0.4791267762302236	1.434711123478301	0.11104000359773636
0.9506727457046509	0.48201887256364007	1.432691618268291	0.11203999817371368
0.9459085464477539	0.4846853242464033	1.4305938706941572	0.1130400002002716
0.9412775635719299	0.48714766839701484	1.4284252319689448	0.11404000222682953
0.9367718696594238	0.4894062720063408	1.4261781416657646	0.11503999680280685
0.9323872327804565	0.49147261269689135	1.423859845477348	0.11603999882936478
0.9281241297721863	0.49334622787916516	1.4214703576513514	0.1170400008559227
0.9239805340766907	0.4950471191173622	1.4190276531940529	0.11804000288248062
0.9199628829956055	0.496577450468338	1.4165403334639435	0.11903999745845795
0.9160900115966797	0.4979383505025976	1.4140283620992773	0.12003999948501587
0.9123609662055969	0.4991126456471986	1.4114736118527955	0.12104000151157379
0.9087347984313965	0.5001007592043916	1.408835557635788	0.12204000353813171
0.9051646590232849	0.5009651908340564	1.4061298498573414	0.12303999811410904
0.9017168283462524	0.5017394753782756	1.403456303724528	0.12404000014066696
0.89845871925354	0.5023338092647371	1.4007925285182772	0.1250399947166443
0.8952435255050659	0.5027585263708532	1.398002051875919	0.1260399967432022
0.8921028971672058	0.50315025051475	1.3952531476819559	0.12703999876976013
0.889162003993988	0.503360258640551	1.392522262634539	0.12804000079631805
0.8862006068229675	0.5034687869264518	1.3896693937494193	0.12904000282287598
0.8834326863288879	0.5035090117280254	1.3869416980569134	0.1300400048494339
0.8806798458099365	0.5033887173160054	1.384068563125942	0.13104000687599182
0.8780779242515564	0.5032462092929944	1.3813241335445507	0.13203999400138855
0.8754918575286865	0.5029507770669679	1.3784426345956544	0.13303999602794647
0.8730682134628296	0.5026209196503584	1.375689133113188	0.1340399980545044
0.8706205487251282	0.5021996405285711	1.3728201892536993	0.13504000008106232
0.8683425188064575	0.5016805389509296	1.370023057757387	0.13604000210762024
0.8660745620727539	0.5011577496267781	1.367232311699532	0.13704000413417816
0.8638606667518616	0.5005109756165078	1.3643716423683694	0.13804000616073608
0.861772894859314	0.4998249311080585	1.3615978259673724	0.1390399932861328
0.8597548604011536	0.49914711814138624	1.3589019785425398	0.14000000059604645
0.8577206134796143	0.4983790975936473	1.3560997110732615	0.14100000262260437
0.8557685613632202	0.497569888851368	1.3533384502145882	0.1420000046491623
0.8538404107093811	0.4967328265397972	1.3505732372491783	0.14300000667572021
0.8519194722175598	0.49587453345378085	1.3477940056713407	0.14399999380111694
0.8518598675727844	0.4958467010825238	1.3477065686553082	0.14404000341892242
0.850031852722168	0.4949939749910479	1.3450258277132159	0.14499999582767487
0.8499663472175598	0.4949689550254015	1.3449353022429613	0.14504000544548035
0.8481864333152771	0.4940944884077427	1.3422809217230198	0.1459999978542328
0.8481069207191467	0.4940612725738065	1.3421681932929532	0.14603999257087708
0.8463601469993591	0.49319438828635365	1.3395545352857128	0.1469999998807907
0.8462733030319214	0.49315273081429867	1.33942603384622	0.147039994597435
0.8445366024971008	0.4923016924531809	1.3368382949502817	0.14800000190734863
0.8427022099494934	0.4914213617185754	1.3341235716680688	0.14900000393390656
0.8408412337303162	0.4905753139545004	1.3314165476848165	0.15000000596046448
0.8389468193054199	0.4897671685316105	1.3287139878370304	0.1509999930858612
0.838874876499176	0.48973410725541067	1.3286089837545867	0.1510400027036667
0.8369937539100647	0.48902507196743095	1.3260188258774956	0.15199999511241913
0.8369213342666626	0.4889976519128587	1.3259189861795213	0.1520400047302246
0.8349629640579224	0.48836790431091837	1.3233308683688407	0.15299999713897705
0.8348876237869263	0.4883453726995364	1.3232329964864626	0.15304000675678253
0.8328182101249695	0.48782736657971926	1.3206455767046887	0.15399999916553497
0.832737386226654	0.4878106948101628	1.3205480810368169	0.15403999388217926
0.8305307030677795	0.4874338419660589	1.3179645450338384	0.1550000011920929
0.8280650973320007	0.48721514656583054	1.3152802438978313	0.15600000321865082
0.8253995776176453	0.4871945238264579	1.3125941014441032	0.15700000524520874
0.8225061893463135	0.48739410679543527	1.3099002961417487	0.15800000727176666
0.8193736672401428	0.48782301202000555	1.3071966792601484	0.1589999943971634
0.8192412853240967	0.4878426683782129	1.3070839537023096	0.15904000401496887
0.8159846663475037	0.4884999869638631	1.3044846533113668	0.1599999964237213
0.8158401846885681	0.48852994829887875	1.3043701329874469	0.1600400060415268
0.8123474717140198	0.48941235695142016	1.30175982866544	0.16099999845027924
0.8121922612190247	0.48945278791858904	1.3016450491376137	0.16103999316692352
0.8084696531295776	0.49056384344028414	1.2990334965698618	0.16200000047683716
0.8043671250343323	0.49193196456111243	1.2962990895954447	0.16300000250339508
0.800060510635376	0.4934990672816295	1.2935595779170055	0.164000004529953
0.7955612540245056	0.4952615545290784	1.290822808553584	0.16500000655651093
0.7908885478973389	0.4972005357062499	1.2880890836035888	0.16599999368190765
0.7906996607780457	0.4972813508063405	1.2879810115843862	0.16604000329971313
0.786052942276001	0.4993048630713699	1.2853578053473709	0.16699999570846558
0.7858516573905945	0.4993876838042879	1.2852393411948824	0.16704000532627106
0.7810575366020203	0.5015631437628092	1.2826206803648295	0.1679999977350235
0.780850350856781	0.501654380771646	1.282504731628427	0.16804000735282898
0.7759260535240173	0.5039576927177256	1.279883746241743	0.16899999976158142
0.7757219672203064	0.5040617224707802	1.2797836896910866	0.1690399944782257
0.77068692445755	0.5064810476821329	1.277167972139683	0.17000000178813934
0.7653412222862244	0.5091198581375687	1.274461080423793	0.17100000381469727
0.7598869204521179	0.5118565421081365	1.2717434625602544	0.1720000058412552
0.7543523907661438	0.5146859545421294	1.2690383453082732	0.17299999296665192
0.754130482673645	0.5148027399976218	1.2689332226712668	0.1730400025844574
0.7487621903419495	0.5175938296221467	1.2663560199640962	0.17399999499320984
0.7485376000404358	0.5177084771379112	1.266246077178347	0.17404000461101532
0.7431143522262573	0.5205585672131443	1.2636729194394016	0.17499999701976776
0.742885172367096	0.5206727358083354	1.2635579081754313	0.17504000663757324
0.7374159693717957	0.523571946877003	1.2609879162487987	0.17599999904632568
0.7371885776519775	0.5236937417471381	1.2608823193991157	0.17603999376296997
0.7316889762878418	0.526620291898892	1.2583092681867338	0.1770000010728836
0.725950300693512	0.5297021828835442	1.2556524835770562	0.17800000309944153
0.7202104926109314	0.532788013501349	1.2529985061122804	0.17900000512599945
0.7144646644592285	0.5358726384502304	1.2503373029094589	0.18000000715255737
0.7087320685386658	0.5389589567001574	1.2476910252388231	0.1809999942779541
0.7085083723068237	0.5390877929734201	1.2475961652802439	0.18104000389575958
0.7030351161956787	0.542032737829476	1.2450678540251547	0.18199999630451202
0.7028064727783203	0.5421526798388383	1.2449591526171586	0.1820400059223175
0.6973564028739929	0.5450685349866755	1.2424249378606684	0.18299999833106995
0.6971279382705688	0.5451891743092894	1.2423171125798582	0.18303999304771423
0.6917187571525574	0.548080379073749	1.2397991362263063	0.18400000035762787
0.6861286759376526	0.5510513981572278	1.2371800740948804	0.1850000023841858
0.6805889010429382	0.5539713358821294	1.2345602369250677	0.1860000044107437
0.6751052737236023	0.5568380450337216	1.2319433187573239	0.18700000643730164
0.6696234345436096	0.5597057981858926	1.2293292327295022	0.18799999356269836
0.6694021821022034	0.5598227312450064	1.2292249133472097	0.18804000318050385
0.6641039252281189	0.562606149729779	1.2267100749578979	0.1889999955892563
0.6638837456703186	0.5627209850316608	1.2266047307019794	0.18904000520706177
0.6586154103279114	0.5654718316274718	1.2240872419553832	0.1899999976158142
0.6583957672119141	0.5655846543851819	1.223980421597096	0.1900400072336197
0.6531761288642883	0.5682929092048972	1.2214690380691855	0.19099999964237213
0.652958333492279	0.568403680915524	1.221362014407803	0.19103999435901642
0.647800862789154	0.5710561820076574	1.2188570447968115	0.19200000166893005
0.6424961090087891	0.5737493208726243	1.2162454298814134	0.19300000369548798
0.6372562050819397	0.5763787231580944	1.213634928240034	0.1940000057220459
0.6319562196731567	0.5790536108939182	1.211009830567075	0.19499999284744263
0.6317451596260071	0.5791636268554368	1.2109087864814438	0.1950400024652481
0.6266358494758606	0.5817436471151645	1.208379496591025	0.19599999487400055
0.6264227032661438	0.5818516009058827	1.2082743041720265	0.19604000449180603
0.6213318109512329	0.5844183244345529	1.2057501353857858	0.19699999690055847
0.6211200952529907	0.5845257823858789	1.2056458776388697	0.19704000651836395
0.6160630583763123	0.5870647816435084	1.2031278400198206	0.1979999989271164
0.6158526539802551	0.5871691106095276	1.2030217645897827	0.19803999364376068
0.6108482480049133	0.5896593817860047	1.200507629790918	0.19900000095367432
0.6056969165802002	0.5921929997503006	1.1978899163305008	0.20000000298023224
0.6006280183792114	0.5946602415181172	1.1952882598973287	0.20100000500679016
0.5956407189369202	0.5970464509044326	1.1926871698413528	0.20200000703334808
0.5907431244850159	0.5993580032056722	1.190101127690688	0.2029999941587448
0.5905490517616272	0.5994472021786028	1.18999625394023	0.2030400037765503
0.5859411954879761	0.6015761759540164	1.1875173714419924	0.20399999618530273
0.5857529044151306	0.6016641633720479	1.1874170677871785	0.20404000580310822
0.5812398791313171	0.603706364915126	1.184946244046443	0.20499999821186066
0.581053614616394	0.6037905838732902	1.1848441984896843	0.20503999292850494
0.5766472220420837	0.6057426592260176	1.1823898812681013	0.20600000023841858
0.5721668601036072	0.6076777423804107	1.179844602484018	0.2070000022649765
0.5678020715713501	0.6095126829961424	1.1773147545674925	0.20800000429153442
0.5635565519332886	0.6112365417221106	1.1747930936553992	0.20900000631809235
0.5594326853752136	0.6128536959135542	1.1722863812887678	0.20999999344348907
0.5592701435089111	0.6129164165893637	1.1721865600982748	0.21004000306129456
0.5554335117340088	0.6143616280729249	1.1697951398069337	0.210999995470047
0.5552763938903809	0.6144199335112703	1.1696963274016512	0.21104000508785248
0.5515583753585815	0.6157595971274827	1.1673179724860643	0.21199999749660492
0.5514061450958252	0.6158145418899501	1.1672206869857753	0.2120400071144104
0.547813355922699	0.6170476399589457	1.1648609958816447	0.21299999952316284
0.5476654171943665	0.617096545606461	1.1647619628008274	0.21303999423980713
0.5441970229148865	0.6182227522615391	1.1624197751764256	0.21400000154972076
0.5407079458236694	0.6192856621039975	1.159993607927667	0.2150000035762787
0.5373480319976807	0.6202367408003253	1.157584772798006	0.2160000056028366
0.5341169834136963	0.6210779963452544	1.1551949797589507	0.21699999272823334
0.5339908003807068	0.6211094318241779	1.1551002322048847	0.21704000234603882
0.5310168266296387	0.6218076313983474	1.152824458027986	0.21799999475479126
0.5308962464332581	0.6218344577846753	1.1527307042179333	0.21804000437259674
0.528047502040863	0.6224247156709941	1.1504722177118571	0.21899999678134918
0.5279317498207092	0.6224467718982845	1.1503785217189937	0.21904000639915466
0.5252056121826172	0.6229333703524698	1.148138982535087	0.2199999988079071
0.5250949859619141	0.6229516090723783	1.1480465950342924	0.2200399935245514
0.5224931240081787	0.6233344955919744	1.1458276196001531	0.22100000083446503
0.519910454750061	0.6236254477032683	1.1435359024533294	0.22200000286102295
0.5174541473388672	0.6238095852357253	1.1412637325745925	0.22300000488758087
0.5151225924491882	0.6238907488135736	1.1390133412627619	0.2240000069141388
0.5129139423370361	0.6238705387131653	1.1367844810502015	0.22499999403953552
0.5128287076950073	0.6238677064814238	1.136696414176431	0.225040003657341
0.5108189582824707	0.6237565685003883	1.134575526782859	0.22599999606609344
0.5107373595237732	0.6237501579937677	1.1344875175175408	0.22604000568389893
0.5088323354721069	0.6235569610388292	1.1323892965109361	0.22699999809265137
0.5087553262710571	0.6235471693220123	1.1323024955930694	0.22703999280929565
0.5069556832313538	0.6232687003191848	1.1302243835505386	0.2280000001192093
0.5051864385604858	0.6228928347900413	1.1280792733505272	0.2290000021457672
0.503524661064148	0.6224311225948531	1.125955783659001	0.23000000417232513
0.501972496509552	0.6218814025046657	1.1238538990142177	0.23100000619888306
0.5005261301994324	0.6212472983270461	1.1217734285264784	0.23199999332427979
0.5004692673683167	0.6212196084623578	1.1216888758306744	0.23204000294208527
0.49918583035469055	0.6205287765347092	1.1197146068893997	0.2329999953508377
0.4991344213485718	0.6204983140043558	1.1196327353529276	0.2330400049686432
0.4979515075683594	0.6197247716128085	1.1176762791811679	0.23399999737739563
0.4979037344455719	0.6196905884635937	1.1175943229091656	0.2340400069952011
0.4968193471431732	0.6188400998170289	1.1156594469602021	0.23499999940395355
0.49677667021751404	0.6188033005616367	1.1155799707791507	0.23503999412059784
0.4957905411720276	0.6178732100219215	1.1136637511939491	0.23600000143051147
0.49486032128334045	0.6168284406826023	1.1116887619659428	0.2370000034570694
0.49403008818626404	0.6157063661713287	1.1097364543575927	0.23800000548362732
0.4932955503463745	0.6145073888494541	1.1078029391958286	0.23899999260902405
0.4932679831981659	0.6144580043149666	1.1077259875131324	0.23904000222682953
0.49265676736831665	0.6132352142741189	1.1058919816424355	0.23999999463558197
0.49263259768486023	0.6131820549497187	1.105814652634579	0.24004000425338745
0.49211055040359497	0.6118878469076243	1.1039983973112193	0.2409999966621399
0.4920898377895355	0.6118318596333352	1.1039216974228707	0.24104000627994537
0.49165499210357666	0.6104706157662187	1.1021256078697954	0.24199999868869781
0.49163854122161865	0.6104120204135595	1.1020505616351781	0.2420399934053421
0.49128884077072144	0.6089815490557009	1.1002703898264223	0.24300000071525574
0.49100953340530396	0.6074266019467154	1.0984361353520193	0.24400000274181366
0.49081677198410034	0.6058036051728517	1.096620377156952	0.24500000476837158
0.4907071888446808	0.6041170697837552	1.094824258628436	0.2460000067949295
0.4906822741031647	0.6023621307746976	1.0930444048778623	0.24699999392032623
0.490681916475296	0.6022902120707183	1.0929721285460143	0.2470400035381317
0.49074187874794006	0.6005438024402836	1.0912856811882237	0.24799999594688416
0.4907459318637848	0.6004688875780211	1.0912148194418059	0.24804000556468964
0.49088525772094727	0.5986544241515999	1.0895396818725471	0.24899999797344208
0.4908924698829651	0.5985776057883299	1.089470075671295	0.24903999269008636
0.4911121129989624	0.5967024147637496	1.087814527762712	0.25
0.49112313985824585	0.596623089165746	1.0877462290239919	0.2500399947166443
0.49141788482666016	0.5946878800664468	1.086105764893107	0.25099998712539673
0.4914325475692749	0.5946065414828863	1.0860390890521612	0.2510400116443634
0.49180135130882263	0.5926141408400829	1.0844154921489055	0.25200000405311584
0.49225640296936035	0.5904836063920884	1.0827400093614488	0.2529999911785126
0.4922756254673004	0.5903968370898811	1.0826724625571815	0.25303998589515686
0.4927828013896942	0.588297620213591	1.0810804216032852	0.2540000081062317
0.49337708950042725	0.5860620614705185	1.0794391509709458	0.2549999952316284
0.4934026300907135	0.5859718837641386	1.079374513854852	0.2550399899482727
0.49403855204582214	0.5837749095487443	1.0778134615945665	0.25600001215934753
0.49476495385169983	0.5814415566583215	1.0762065105100214	0.25699999928474426
0.49479541182518005	0.5813466713833915	1.0761420832085715	0.25703999400138855
0.49555158615112305	0.5790610249661476	1.0746126111172707	0.257999986410141
0.49558407068252563	0.5789647459292437	1.0745488166117694	0.25804001092910767
0.49639901518821716	0.5766357774268065	1.0730347926150237	0.2590000033378601
0.497304230928421	0.5741700350885699	1.071474266016991	0.25999999046325684
0.49734175205230713	0.5740706064677807	1.0714123585200879	0.2600399851799011
0.4982663691043854	0.5716617586991926	1.069928127803578	0.26100000739097595
0.4992843270301819	0.5691151195098838	1.0683994465400657	0.2619999945163727
0.4993264377117157	0.5690124887308841	1.0683389264425998	0.26203998923301697
0.5003545880317688	0.5665307776985782	1.066885365730347	0.2630000114440918
0.5014765858650208	0.5639086540883085	1.0653852399533292	0.2639999985694885
0.5015220046043396	0.5638029931403423	1.065324997744682	0.2640399932861328
0.5026472210884094	0.5612531260980185	1.063900347186428	0.26499998569488525
0.502694845199585	0.5611460808390425	1.0638409260386275	0.26504001021385193
0.5038625001907349	0.5585679268644097	1.0624304270551446	0.26600000262260437
0.5051205158233643	0.5558539334682244	1.0609744492915887	0.2669999897480011
0.5051719546318054	0.5557451660662198	1.0609171206980252	0.2670400142669678
0.5064200758934021	0.5531143280991659	1.059534403992568	0.2680000066757202
0.5077584385871887	0.5503496918316393	1.058108130418828	0.26899999380111694
0.5078126788139343	0.5502383843799761	1.0580510631939104	0.26903998851776123
0.5091350078582764	0.5475593464869379	1.0566943543452143	0.27000001072883606
0.5105502605438232	0.5447457735286876	1.0552960340725108	0.2709999978542328
0.5106075406074524	0.5446329792023996	1.055240519809852	0.2710399925708771
0.5120018720626831	0.5419108011262801	1.0539126731889632	0.2720000147819519
0.5134883522987366	0.5390526633416375	1.052541015640374	0.27300000190734863
0.5150097608566284	0.5361716125660023	1.0511813734226307	0.27399998903274536
0.5150712132453918	0.5360560100436285	1.0511272232890203	0.27404001355171204
0.5165650248527527	0.5332704373702501	1.0498354622230028	0.2750000059604645
0.5181514024734497	0.530348990274577	1.0485003927480268	0.2759999930858612
0.5182157754898071	0.5302315820738226	1.0484473575636297	0.2760399878025055
0.5197685360908508	0.5274076114122277	1.0471761475030785	0.2770000100135803
0.5214160084724426	0.5244481144876341	1.0458641229600767	0.27799999713897705
0.5214824080467224	0.5243296188950155	1.045812026941738	0.27803999185562134
0.5230926275253296	0.5214725837685465	1.0445652112938761	0.27900001406669617
0.524795651435852	0.5184783734376577	1.0432740248735097	0.2800000011920929
0.5265262722969055	0.5154675251197216	1.0419937974166271	0.2809999883174896
0.5265966653823853	0.5153473836309708	1.041944049013356	0.2810400128364563
0.52828449010849	0.5124390710387163	1.0407235611472063	0.28200000524520874
0.5300679206848145	0.5093955522050182	1.0394634728898327	0.28299999237060547
0.530139684677124	0.50927302952645	1.039412714203574	0.28303998708724976
0.5318730473518372	0.5063372200309595	1.0382102673827966	0.2840000092983246
0.5336999297142029	0.503264469799213	1.036964399513416	0.2849999964237213
0.53377366065979	0.503141732715028	1.036915393374818	0.2850399911403656
0.535550594329834	0.500177764653893	1.035728358983727	0.28600001335144043
0.5374240875244141	0.4970762798284385	1.0345003673528526	0.28700000047683716
0.539318859577179	0.49395894078363956	1.0332778003608185	0.2879999876022339
0.5393952131271362	0.4938335251805337	1.03322873830767	0.28804001212120056
0.5412343740463257	0.4908262954862166	1.0320606695325423	0.289000004529953
0.5431702733039856	0.4876804390431362	1.0308507123471218	0.28999999165534973
0.5432478785514832	0.4875545762366431	1.0308024547881263	0.290039986371994
0.5451259613037109	0.48452367187334655	1.0296496331770575	0.29100000858306885
0.5471003651618958	0.48135539651903425	1.02845576168093	0.2919999957084656
0.5471795797348022	0.4812283530285546	1.0284079327633568	0.29203999042510986
0.5490933060646057	0.47817448582722255	1.0272677918918283	0.2930000126361847
0.5511046051979065	0.47498134578912454	1.026085950987031	0.2939999997615814
0.5511854887008667	0.47485330714801277	1.0260387958488795	0.2940399944782257
0.553132176399231	0.4717775978194867	1.0249097742187177	0.29499998688697815
0.5532137155532837	0.4716491709461912	1.0248628864994749	0.2950400114059448
0.5551751852035522	0.4685649774470977	1.02374016265065	0.29600000381469727
0.5572324395179749	0.4653436976056051	1.02257613712358	0.296999990940094
0.5573148131370544	0.4652146593913664	1.0225294725284209	0.2970399856567383
0.5593042373657227	0.462113045609303	1.0214172829750257	0.2980000078678131
0.5613915324211121	0.4588739756660547	1.0202655080871668	0.29899999499320984
0.5614753365516663	0.4587444686216755	1.0202198051733418	0.2990399897098541
0.5634931325912476	0.4556262957952355	1.019119428386483	0.30000001192092896
0.5656074285507202	0.4523697909403266	1.0179772194910468	0.3009999990463257
0.5656923055648804	0.45223891450959597	1.0179312200744763	0.30103999376296997
0.5677330493927002	0.449104680548964	1.0168377299416642	0.3019999861717224
0.5678183436393738	0.4489739424679544	1.0167922861073282	0.3020400106906891
0.5698705315589905	0.44583336240960936	1.0157038939685998	0.30300000309944153
0.5720195770263672	0.4425562053210248	1.014575782347392	0.30399999022483826
0.5721052885055542	0.4424248986355428	1.014530187141097	0.30404001474380493
0.5741783380508423	0.43927341144493104	1.0134517494957733	0.3050000071525574
0.576347827911377	0.4359847360595457	1.0123325639709226	0.3059999942779541
0.576435387134552	0.43585305700964216	1.0122884441441942	0.3060399889945984
0.5785265564918518	0.4326891914221509	1.0112157479140027	0.3070000112056732
0.5807129144668579	0.42938908039307266	1.0101019948599306	0.30799999833106995
0.5808002352714539	0.4292569696464321	1.010057204917886	0.30803999304771423
0.5829062461853027	0.42608613534294637	1.008992381528249	0.3089999854564667
0.5829939842224121	0.42595411321606313	1.0089480974384752	0.30904000997543335
0.5851061940193176	0.4227806833855561	1.0078868774048737	0.3100000023841858
0.5873124003410339	0.41947049858443153	1.0067828989254655	0.3109999895095825
0.5874009728431702	0.41933808206749346	1.0067390549106636	0.3110400140285492
0.5895241498947144	0.41615488468287243	1.0056790345775868	0.31200000643730164
0.5917402505874634	0.41283499933406587	1.0045752499215292	0.31299999356269836
0.5918287038803101	0.41270176467660313	1.0045304685569132	0.31303998827934265
0.5939584374427795	0.40951327855975084	1.0034717160025304	0.3140000104904175
0.5961795449256897	0.40619139150897654	1.0023709364346662	0.3149999976158142
0.5962685942649841	0.40605878082612756	1.0023273750911117	0.3150399923324585
0.5984041690826416	0.40286873789851496	1.0012729069811566	0.3160000145435333
0.6006320714950562	0.39954464394157263	1.0001767154366288	0.31700000166893005
0.6028623580932617	0.39622027532165216	0.9990826334149139	0.3179999887943268
0.6029514074325562	0.3960869998403349	0.9990384072728911	0.31804001331329346
0.6050930619239807	0.3928972826862891	0.9979903446102698	0.3190000057220459
0.6073250770568848	0.38957705054171177	0.9969021275985965	0.3199999928474426
0.6074143648147583	0.3894444708008695	0.9968588356156278	0.3200399875640869
0.60955810546875	0.3862586117250779	0.9958167171938279	0.32100000977516174
0.6117929220199585	0.3829414761196315	0.99473439813959	0.32199999690055847
0.6118828058242798	0.3828089537671202	0.9946917595914	0.32203999161720276
0.6140287518501282	0.3796259578936674	0.9936547097437956	0.3230000138282776
0.6162631511688232	0.37631338047892715	0.9925765316477504	0.3240000009536743
0.6184978485107422	0.37300568490051944	0.9915035334112616	0.32499998807907104
0.6185870170593262	0.37287331885069275	0.9914603359100189	0.3250400125980377
0.6207308173179626	0.36970104046470054	0.9904318577826632	0.32600000500679016
0.62296462059021	0.36639995952725	0.98936458011746	0.3269999921321869
0.6230541467666626	0.3662680655275419	0.9893222122942045	0.3270399868488312
0.6251972913742065	0.3631018149500602	0.9882991063242668	0.328000009059906
0.6274277567863464	0.359808252812849	0.9872360095991954	0.32899999618530273
0.6275172829627991	0.3596767705274866	0.9871940534902857	0.329039990901947
0.6296564340591431	0.3565201778142857	0.9861766118734288	0.33000001311302185
0.63188236951828	0.35323726502282726	0.9851196345411073	0.3310000002384186
0.6341074109077454	0.3499586630358489	0.9840660739435942	0.3319999873638153
0.6341962814331055	0.34982750071727153	0.984023782150377	0.332040011882782
0.636329710483551	0.34668412609656896	0.98301383658012	0.3330000042915344
0.638549268245697	0.3434152814185465	0.9819645496642435	0.33399999141693115
0.6386376619338989	0.3432845645987901	0.981922226532689	0.33403998613357544
0.6407648921012878	0.3401529873770759	0.9809178794783637	0.33500000834465027
0.6429784297943115	0.3368972091128195	0.979875638907131	0.335999995470047
0.6430667638778687	0.3367670329225527	0.9798337968004214	0.3360399901866913
0.645189106464386	0.3336464661084051	0.9788355725727911	0.3370000123977661
0.6474844813346863	0.33027111579452173	0.977755597129208	0.33803999423980713
0.6496873497962952	0.32703323894663416	0.9767205887429293	0.33904001116752625
0.651885986328125	0.32380270945939005	0.975688695787515	0.340039998292923
0.6540824770927429	0.32057895797526736	0.9746614350680103	0.3410399854183197
0.656274676322937	0.31736062297072376	0.9736352992936608	0.3420400023460388
0.6584619879722595	0.31414886349224114	0.9726108514645007	0.34303998947143555
0.6606442928314209	0.31094673486016955	0.9715910276915904	0.34404000639915466
0.6628230214118958	0.30775192679548047	0.9705749482073762	0.3450399935245514
0.6649990677833557	0.30456389557079966	0.9695629633541554	0.3460400104522705
0.6671687364578247	0.3013820210308529	0.9685507574886776	0.34703999757766724
0.6693349480628967	0.2982096345831504	0.9675445826460471	0.34804001450538635
0.6714969277381897	0.2950446906305215	0.9665416183687112	0.3490400016307831
0.6736548542976379	0.29188807890288837	0.9655429332005263	0.3500399887561798
0.6758106350898743	0.2887374832983025	0.9645481183881768	0.3510400056838989
0.6779600977897644	0.2855936397924972	0.9635537375822616	0.35203999280929565
0.6801036596298218	0.2824604525421526	0.9625641121719744	0.35304000973701477
0.6822451949119568	0.2793357065187809	0.9615809014307377	0.3540399968624115
0.684383749961853	0.2762155687003829	0.9605993186622359	0.3550400137901306
0.6865147352218628	0.27310342492842743	0.9596181601502902	0.35604000091552734
0.6886404156684875	0.2700018891542304	0.958642304822718	0.3570399880409241
0.6907628178596497	0.26690789895939027	0.9576707168190399	0.3580400049686432
0.6928803324699402	0.2638215783264952	0.9567019107964354	0.3590399920940399
0.6949920654296875	0.2607442281330945	0.955736293562782	0.36004000902175903
0.6970980167388916	0.25767586693661126	0.9547738836755029	0.36103999614715576
0.699199378490448	0.2546167531832486	0.9538161316736966	0.3620400130748749
0.7012947201728821	0.2515654966469252	0.9528602168198073	0.3630400002002716
0.7033834457397461	0.24852334004603938	0.9519067857857855	0.36403998732566833
0.7054657936096191	0.24549178863173937	0.9509575822413585	0.36504000425338745
0.7075424194335938	0.2424692168519038	0.9500116362854976	0.3660399913787842
0.7096121907234192	0.2394553643107491	0.9490675550341683	0.3670400083065033
0.7116742134094238	0.23645282530257727	0.9481270387120011	0.3680399954319
0.7137292623519897	0.23346028932604757	0.9471895516780373	0.36904001235961914
0.715778112411499	0.23047686724269179	0.9462549796541908	0.37003999948501587
0.7178182601928711	0.22750441477327454	0.9453226749661456	0.3710399866104126
0.7198495268821716	0.22454290543367517	0.9443924323158468	0.3720400035381317
0.7218745946884155	0.22159292835172062	0.9434675230401361	0.37303999066352844
0.7238902449607849	0.21865197954503302	0.9425422245058179	0.37404000759124756
0.7258970737457275	0.21572287717916794	0.9416199509248955	0.3750399947166443
0.7278947830200195	0.21280674528401455	0.9407015283040341	0.3760400116443634
0.7298837304115295	0.20990129402817326	0.9397850244397028	0.37703999876976013
0.7318627238273621	0.20700750659715395	0.938870230424516	0.37803998589515686
0.7338313460350037	0.20412635762629305	0.9379577036612967	0.379040002822876
0.7357903122901917	0.20125740001096348	0.9370477123011551	0.3800399899482727
0.737739086151123	0.19840040219988087	0.9361394883510039	0.3810400068759918
0.7396759986877441	0.19555717404982031	0.9352331727375645	0.38203999400138855
0.7416032552719116	0.19272674574095072	0.9343300010128623	0.38304001092910767
0.7435190677642822	0.18990885895184073	0.933427926716123	0.3840399980545044
0.7454227805137634	0.18710401477499916	0.9325267952887626	0.3850399851799011
0.7473146915435791	0.1843140438288895	0.9316287353724686	0.38604000210762024
0.7491949796676636	0.18153725214398397	0.9307322318116475	0.38703998923301697
0.7510613203048706	0.17877476164513606	0.9298360819500067	0.3880400061607361
0.7529078125953674	0.17603355500148243	0.9289413675968499	0.3890399932861328
0.7547255158424377	0.17331896384082457	0.9280444796832623	0.39004001021385193
0.7565165758132935	0.17062980692550722	0.9271463827388007	0.39103999733924866
0.7582842111587524	0.1679640969022551	0.9262483080610076	0.3920400142669678
0.760032594203949	0.16531812399891077	0.9253507182028597	0.3930400013923645
0.7617626190185547	0.16268913949783936	0.924451758516394	0.39403998851776123
0.7634743452072144	0.16007842403543826	0.9235527692426526	0.39504000544548035
0.7651681900024414	0.15748516625920184	0.9226533562616432	0.3960399925708771
0.7668436169624329	0.15490918606077253	0.9217528030232054	0.3970400094985962
0.768501341342926	0.1523509500821536	0.9208522914250796	0.3980399966239929
0.7701418399810791	0.14980991257620158	0.9199517525572807	0.39904001355171204
0.7717649936676025	0.14728562206296747	0.91905061573057	0.40004000067710876


==> csv/vanishing_viscosity_visualization/euler_high_vis_u_0.0.csv <==
0.2157078599138974	0.0
0.23141509970838153	0.001001001001001001
0.24712109928852044	0.002002002002002002
0.2628252386083437	0.003003003003003003
0.27852689769532074	0.004004004004004004
0.29422545667483635	0.005005005005005005
0.3099202957946623	0.006006006006006006
0.3256107954494239	0.007007007007007007
0.34129633620506133	0.008008008008008008
0.3569762988232834	0.009009009009009009
0.37265006428601444	0.01001001001001001
0.3883170138198318	0.011011011011011011
0.40397652892039393	0.012012012012012012
0.4196279913768579	0.013013013013013013
0.43527078329628577	0.014014014014014014
0.45090428712803726	0.015015015015015015
0.4665278856881498	0.016016016016016016
0.4821409621837042	0.01701701701701702
0.4977429002371743	0.018018018018018018
0.5133330839107606	0.01901901901901902
0.5289108977307062	0.02002002002002002
0.5444757267115952	0.021021021021021023
0.5600269563806304	0.022022022022022022
0.5755639728018926	0.023023023023023025
0.5910861626005772	0.024024024024024024
0.606592912987209	0.025025025025025027
0.6220836117818347	0.026026026026026026
0.6375576474381901	0.02702702702702703
0.6530144090678434	0.028028028028028028
0.6684532864643116	0.02902902902902903
0.6838736701271506	0.03003003003003003
0.6992749512860176	0.031031031031031032
0.7146565219247034	0.03203203203203203
0.7300177748051366	0.03303303303303303
0.7453581034913563	0.03403403403403404
0.760676902373453	0.035035035035035036
0.7759735666914764	0.036036036036036036
0.7912474925593116	0.037037037037037035
0.8064980769885186	0.03803803803803804
0.821724717912137	0.03903903903903904
0.8369268142084554	0.04004004004004004
0.8521037657247423	0.04104104104104104
0.8672549733009389	0.042042042042042045
0.8823798387933128	0.043043043043043044
0.8974777650980732	0.044044044044044044
0.9125481561749402	0.04504504504504504
0.9275904170706795	0.04604604604604605
0.9426039539425872	0.04704704704704705
0.9575881740819348	0.04804804804804805
0.9725424859373686	0.04904904904904905
0.9874662991382619	0.05005005005005005
1.0023590245180238	0.05105105105105105
1.017220074137356	0.05205205205205205
1.0320488613074665	0.05305305305305305
1.0468448006132285	0.05405405405405406
1.0616073079362927	0.055055055055055056
1.0763358004781476	0.056056056056056056
1.0910296967831268	0.057057057057057055
1.1056884167613643	0.05805805805805806
1.1203113817116948	0.05905905905905906
1.1348980143445009	0.06006006006006006
1.1494477388045026	0.06106106106106106
1.1639599806934913	0.062062062062062065
1.178434167093006	0.06306306306306306
1.1928697265869515	0.06406406406406406
1.2072660892841565	0.06506506506506507
1.2216226868408726	0.06606606606606606
1.2359389524832103	0.06706706706706707
1.2502143210295156	0.06806806806806807
1.2644482289126817	0.06906906906906907
1.2786401142023975	0.07007007007007007
1.2927894166273324	0.07107107107107107
1.3068955775972535	0.07207207207207207
1.3209580402250805	0.07307307307307308
1.3349762493488668	0.07407407407407407
1.3489496515537194	0.07507507507507508
1.3628776951936457	0.07607607607607608
1.3767598304133313	0.07707707707707707
1.3905955091698476	0.07807807807807808
1.4043841852542882	0.07907907907907907
1.4181253143133306	0.08008008008008008
1.4318183538707288	0.08108108108108109
1.445462763348727	0.08208208208208208
1.459058004089402	0.08308308308308308
1.4726035393759282	0.08408408408408409
1.486098834453766	0.08508508508508508
1.4995433565517737	0.08608608608608609
1.5129365749032389	0.08708708708708708
1.526277960766835	0.08808808808808809
1.5395669874474915	0.0890890890890891
1.5528031303171894	0.09009009009009009
1.5659858668356728	0.09109109109109109
1.5791146765710755	0.0920920920920921
1.5921890412204698	0.09309309309309309
1.6052084446303263	0.0940940940940941
1.6181723728168913	0.09509509509509509
1.6310803139864771	0.0960960960960961
1.6439317585556688	0.0970970970970971
1.6567261991714404	0.0980980980980981
1.669463130731183	0.0990990990990991
1.682142050402648	0.1001001001001001
1.694762457643797	0.1011011011011011
1.7073238542225617	0.1021021021021021
1.7198257442365137	0.1031031031031031
1.7322676341324408	0.1041041041041041
1.7446490327258357	0.10510510510510511
1.7569694512202814	0.1061061061061061
1.7692284032267511	0.10710710710710711
1.781425404782811	0.10810810810810811
1.793559974371724	0.1091091091091091
1.805631632941461	0.11011011011011011
1.8176399039236106	0.1111111111111111
1.829584313252197	0.11211211211211211
1.8414643893823912	0.11311311311311312
1.8532796633091295	0.11411411411411411
1.8650296685856291	0.11511511511511512
1.8767139413418	0.11611611611611612
1.888332020302561	0.11711711711711711
1.899883446806048	0.11811811811811812
1.9113677648217215	0.11911911911911911
1.9227845209683712	0.12012012012012012
1.9341332645320122	0.12112112112112113
1.9454135474836816	0.12212212212212212
1.9566249244971228	0.12312312312312312
1.9677669529663686	0.12412412412412413
1.9788391930232134	0.12512512512512514
1.9898412075545777	0.12612612612612611
2.0007725622197676	0.12712712712712712
2.0116328254676166	0.12812812812812813
2.022421568553529	0.12912912912912913
2.0331383655564004	0.13013013013013014
2.043782793395435	0.13113113113113112
2.054354431846848	0.13213213213213212
2.0648528635604553	0.13313313313313313
2.075277674076149	0.13413413413413414
2.0856284518402597	0.13513513513513514
2.0959047882218047	0.13613613613613615
2.1061062775286197	0.13713713713713713
2.116232517023375	0.13813813813813813
2.126283106939473	0.13913913913913914
2.1362576504968347	0.14014014014014015
2.146155753917559	0.14114114114114115
2.1559770264414704	0.14214214214214213
2.165721080341547	0.14314314314314314
2.1753875309392257	0.14414414414414414
2.1849759966195883	0.14514514514514515
2.1944860988464274	0.14614614614614616
2.2039174621771913	0.14714714714714713
2.213269714277805	0.14814814814814814
2.222542485937369	0.14914914914914915
2.231735411082735	0.15015015015015015
2.24084812679296	0.15115115115115116
2.249880273313631	0.15215215215215216
2.2588314940710688	0.15315315315315314
2.267701435686405	0.15415415415415415
2.2764897479895314	0.15515515515515516
2.285196084032928	0.15615615615615616
2.2938201001053544	0.15715715715715717
2.3023614557454226	0.15815815815815815
2.310819813755038	0.15915915915915915
2.319194840212708	0.16016016016016016
2.3274862044867297	0.16116116116116116
2.335693579248238	0.16216216216216217
2.343816640484131	0.16316316316316315
2.3518550675098595	0.16416416416416416
2.3598085429820883	0.16516516516516516
2.3676767529112253	0.16616616616616617
2.3754593866738145	0.16716716716716717
2.3831561370248004	0.16816816816816818
2.3907667001096593	0.16916916916916916
2.398290775476391	0.17017017017017017
2.4057280660873834	0.17117117117117117
2.413078278331138	0.17217217217217218
2.4203411220338618	0.17317317317317318
2.42751631047092	0.17417417417417416
2.4346035603781595	0.17517517517517517
2.4416025919630897	0.17617617617617617
2.4485131289159274	0.17717717717717718
2.4553348984205075	0.1781781781781782
2.4620676311650493	0.17917917917917917
2.4687110613527925	0.18018018018018017
2.475264926712489	0.18118118118118118
2.481728968508757	0.18218218218218218
2.488102931552294	0.1831831831831832
2.494386564209953	0.1841841841841842
2.500579618414676	0.18518518518518517
2.506681849675287	0.18618618618618618
2.5126930170861455	0.1871871871871872
2.5186128833366537	0.1881881881881882
2.5244412147206283	0.1891891891891892
2.5301777811455275	0.19019019019019018
2.53582235614153	0.19119119119119118
2.541374716870481	0.1921921921921922
2.546834644134685	0.1931931931931932
2.5522019223855636	0.1941941941941942
2.5574763397321614	0.19519519519519518
2.562657687949512	0.1961961961961962
2.567745762486861	0.1971971971971972
2.5727403624757366	0.1981981981981982
2.577641290737884	0.1991991991991992
2.582448353793047	0.2002002002002002
2.5871613618666074	0.2012012012012012
2.5917801288970765	0.2022022022022022
2.59630447254344	0.2032032032032032
2.6007342141923577	0.2042042042042042
2.605069178965215	0.20520520520520522
2.6093091957250243	0.2062062062062062
2.613454097083185	0.2072072072072072
2.6175037194060877	0.2082082082082082
2.621457902821578	0.2092092092092092
2.6253164912252647	0.21021021021021022
2.629079332286685	0.21121121121121122
2.6327462774553165	0.2122122122122122
2.636317181966443	0.2132132132132132
2.6397919048468683	0.21421421421421422
2.643170308920484	0.21521521521521522
2.6464522608136805	0.21621621621621623
2.6496376309606173	0.2172172172172172
2.6527262936083353	0.2182182182182182
2.655718126821722	0.21921921921921922
2.6586130124883245	0.22022022022022023
2.6614108363230136	0.22122122122122123
2.6641114878724954	0.2222222222222222
2.6667148605196704	0.22322322322322322
2.669220851487845	0.22422422422422422
2.6716293618447855	0.22522522522522523
2.6739402965066277	0.22622622622622623
2.6761535642416283	0.22722722722722724
2.6782690776737668	0.22822822822822822
2.680286753286195	0.22922922922922923
2.6822065114245346	0.23023023023023023
2.684028276300021	0.23123123123123124
2.6857519759924973	0.23223223223223224
2.6873775424532504	0.23323323323323322
2.6889049115077004	0.23423423423423423
2.6903340228579316	0.23523523523523523
2.691664820085075	0.23623623623623624
2.692897250651535	0.23723723723723725
2.6940312659030634	0.23823823823823823
2.695066821070679	0.23923923923923923
2.696003875272438	0.24024024024024024
2.6968423915150437	0.24124124124124124
2.6975823366953118	0.24224224224224225
2.698223681601473	0.24324324324324326
2.6987664009143293	0.24424424424424424
2.6992104732082502	0.24524524524524524
2.6995558809520226	0.24624624624624625
2.6998026105095403	0.24724724724724725
2.699950652140343	0.24824824824824826
2.7	0.24924924924924924
2.699950652140343	0.2502502502502503
2.6998026105095403	0.25125125125125125
2.6995558809520226	0.25225225225225223
2.6992104732082502	0.25325325325325326
2.6987664009143293	0.25425425425425424
2.698223681601473	0.2552552552552553
2.6975823366953118	0.25625625625625625
2.6968423915150437	0.25725725725725723
2.696003875272438	0.25825825825825827
2.695066821070679	0.25925925925925924
2.6940312659030634	0.2602602602602603
2.692897250651535	0.26126126126126126
2.691664820085075	0.26226226226226224
2.6903340228579316	0.26326326326326327
2.6889049115077004	0.26426426426426425
2.6873775424532504	0.2652652652652653
2.6857519759924973	0.26626626626626626
2.684028276300021	0.2672672672672673
2.6822065114245346	0.2682682682682683
2.6802867532861945	0.26926926926926925
2.6782690776737668	0.2702702702702703
2.6761535642416283	0.27127127127127126
2.6739402965066277	0.2722722722722723
2.671629361844785	0.2732732732732733
2.6692208514878444	0.27427427427427425
2.6667148605196704	0.2752752752752753
2.6641114878724954	0.27627627627627627
2.6614108363230136	0.2772772772772773
2.658613012488324	0.2782782782782783
2.655718126821722	0.27927927927927926
2.6527262936083353	0.2802802802802803
2.6496376309606173	0.28128128128128127
2.6464522608136805	0.2822822822822823
2.6431703089204834	0.2832832832832833
2.6397919048468688	0.28428428428428426
2.636317181966443	0.2852852852852853
2.6327462774553165	0.2862862862862863
2.629079332286685	0.2872872872872873
2.625316491225265	0.2882882882882883
2.6214579028215783	0.28928928928928926
2.6175037194060877	0.2902902902902903
2.613454097083185	0.2912912912912913
2.6093091957250243	0.2922922922922923
2.605069178965215	0.2932932932932933
2.6007342141923577	0.29429429429429427
2.59630447254344	0.2952952952952953
2.5917801288970765	0.2962962962962963
2.587161361866608	0.2972972972972973
2.582448353793047	0.2982982982982983
2.5776412907378843	0.2992992992992993
2.572740362475737	0.3003003003003003
2.567745762486861	0.3013013013013013
2.5626576879495127	0.3023023023023023
2.5574763397321614	0.3033033033033033
2.5522019223855636	0.30430430430430433
2.5468346441346856	0.3053053053053053
2.541374716870481	0.3063063063063063
2.5358223561415305	0.3073073073073073
2.5301777811455275	0.3083083083083083
2.5244412147206288	0.30930930930930933
2.5186128833366537	0.3103103103103103
2.5126930170861455	0.3113113113113113
2.5066818496752874	0.3123123123123123
2.500579618414676	0.3133133133133133
2.4943865642099534	0.31431431431431434
2.4881029315522945	0.3153153153153153
2.481728968508757	0.3163163163163163
2.475264926712489	0.3173173173173173
2.4687110613527925	0.3183183183183183
2.462067631165049	0.31931931931931934
2.455334898420507	0.3203203203203203
2.4485131289159283	0.3213213213213213
2.44160259196309	0.32232232232232233
2.43460356037816	0.3233233233233233
2.42751631047092	0.32432432432432434
2.4203411220338618	0.3253253253253253
2.413078278331138	0.3263263263263263
2.4057280660873834	0.32732732732732733
2.398290775476391	0.3283283283283283
2.390766700109659	0.32932932932932935
2.3831561370248004	0.3303303303303303
2.3754593866738145	0.33133133133133136
2.3676767529112257	0.33233233233233234
2.3598085429820888	0.3333333333333333
2.3518550675098595	0.33433433433433435
2.3438166404841305	0.3353353353353353
2.335693579248238	0.33633633633633636
2.3274862044867293	0.33733733733733734
2.319194840212708	0.3383383383383383
2.3108198137550375	0.33933933933933935
2.302361455745423	0.34034034034034033
2.2938201001053544	0.34134134134134136
2.285196084032928	0.34234234234234234
2.276489747989532	0.3433433433433433
2.2677014356864045	0.34434434434434436
2.2588314940710683	0.34534534534534533
2.2498802733136305	0.34634634634634637
2.24084812679296	0.34734734734734735
2.2317354110827345	0.3483483483483483
2.222542485937369	0.34934934934934936
2.2132697142778053	0.35035035035035034
2.203917462177192	0.35135135135135137
2.1944860988464283	0.35235235235235235
2.1849759966195887	0.3533533533533533
2.1753875309392265	0.35435435435435436
2.1657210803415476	0.35535535535535534
2.155977026441471	0.3563563563563564
2.146155753917559	0.35735735735735735
2.1362576504968347	0.35835835835835833
2.126283106939473	0.35935935935935936
2.116232517023375	0.36036036036036034
2.1061062775286206	0.3613613613613614
2.095904788221805	0.36236236236236236
2.08562845184026	0.3633633633633634
2.075277674076149	0.36436436436436437
2.0648528635604557	0.36536536536536535
2.0543544318468485	0.3663663663663664
2.043782793395435	0.36736736736736736
2.0331383655564	0.3683683683683684
2.0224215685535287	0.36936936936936937
2.011632825467617	0.37037037037037035
2.0007725622197676	0.3713713713713714
1.9898412075545784	0.37237237237237236
1.9788391930232136	0.3733733733733734
1.9677669529663688	0.3743743743743744
1.956624924497123	0.37537537537537535
1.9454135474836818	0.3763763763763764
1.9341332645320122	0.37737737737737737
1.922784520968371	0.3783783783783784
1.911367764821722	0.3793793793793794
1.8998834468060484	0.38038038038038036
1.8883320203025613	0.3813813813813814
1.8767139413418004	0.38238238238238237
1.8650296685856291	0.3833833833833834
1.8532796633091295	0.3843843843843844
1.841464389382391	0.38538538538538536
1.8295843132521967	0.3863863863863864
1.8176399039236106	0.38738738738738737
1.8056316329414612	0.3883883883883884
1.7935599743717245	0.3893893893893894
1.7814254047828113	0.39039039039039036
1.7692284032267513	0.3913913913913914
1.7569694512202814	0.3923923923923924
1.7446490327258357	0.3933933933933934
1.7322676341324408	0.3943943943943944
1.7198257442365132	0.3953953953953954
1.7073238542225615	0.3963963963963964
1.6947624576437967	0.3973973973973974
1.6821420504026483	0.3983983983983984
1.6694631307311831	0.3993993993993994
1.6567261991714404	0.4004004004004004
1.643931758555669	0.4014014014014014
1.631080313986477	0.4024024024024024
1.6181723728168909	0.4034034034034034
1.605208444630326	0.4044044044044044
1.5921890412204696	0.40540540540540543
1.5791146765710748	0.4064064064064064
1.565985866835673	0.4074074074074074
1.5528031303171896	0.4084084084084084
1.5395669874474915	0.4094094094094094
1.526277960766835	0.41041041041041043
1.5129365749032389	0.4114114114114114
1.4995433565517733	0.4124124124124124
1.4860988344537658	0.4134134134134134
1.4726035393759276	0.4144144144144144
1.4590580040894015	0.41541541541541543
1.4454627633487271	0.4164164164164164
1.431818353870729	0.4174174174174174
1.4181253143133317	0.4184184184184184
1.4043841852542889	0.4194194194194194
1.3905955091698485	0.42042042042042044
1.376759830413332	0.4214214214214214
1.3628776951936463	0.42242242242242245
1.3489496515537198	0.42342342342342343
1.334976249348867	0.4244244244244244
1.3209580402250807	0.42542542542542544
1.3068955775972537	0.4264264264264264
1.2927894166273322	0.42742742742742745
1.2786401142023982	0.42842842842842843
1.2644482289126822	0.4294294294294294
1.2502143210295162	0.43043043043043044
1.2359389524832107	0.4314314314314314
1.2216226868408728	0.43243243243243246
1.207266089284157	0.43343343343343343
1.1928697265869515	0.4344344344344344
1.1784341670930059	0.43543543543543545
1.1639599806934913	0.4364364364364364
1.1494477388045035	0.43743743743743746
1.1348980143445018	0.43843843843843844
1.1203113817116954	0.4394394394394394
1.1056884167613645	0.44044044044044045
1.091029696783127	0.44144144144144143
1.0763358004781476	0.44244244244244246
1.0616073079362927	0.44344344344344344
1.0468448006132283	0.4444444444444444
1.0320488613074663	0.44544544544544545
1.017220074137357	0.44644644644644643
1.0023590245180243	0.44744744744744747
0.9874662991382623	0.44844844844844844
0.9725424859373688	0.4494494494494494
0.9575881740819352	0.45045045045045046
0.9426039539425872	0.45145145145145144
0.9275904170706795	0.45245245245245247
0.9125481561749402	0.45345345345345345
0.8974777650980728	0.4544544544544545
0.8823798387933126	0.45545545545545546
0.8672549733009394	0.45645645645645644
0.8521037657247426	0.4574574574574575
0.8369268142084556	0.45845845845845845
0.821724717912137	0.4594594594594595
0.8064980769885186	0.46046046046046046
0.7912474925593116	0.46146146146146144
0.7759735666914762	0.4624624624624625
0.7606769023734525	0.46346346346346345
0.7453581034913559	0.4644644644644645
0.7300177748051371	0.46546546546546547
0.7146565219247036	0.46646646646646645
0.6992749512860177	0.4674674674674675
0.6838736701271506	0.46846846846846846
0.6684532864643115	0.4694694694694695
0.6530144090678431	0.47047047047047047
0.6375576474381897	0.47147147147147145
0.6220836117818341	0.4724724724724725
0.6065929129872083	0.47347347347347346
0.5910861626005774	0.4744744744744745
0.5755639728018929	0.4754754754754755
0.5600269563806304	0.47647647647647645
0.544475726711595	0.4774774774774775
0.528910897730706	0.47847847847847846
0.5133330839107613	0.4794794794794795
0.497742900237175	0.4804804804804805
0.48214096218370467	0.48148148148148145
0.4665278856881501	0.4824824824824825
0.4509042871280375	0.48348348348348347
0.4352707832962859	0.4844844844844845
0.4196279913768579	0.4854854854854855
0.4039765289203948	0.4864864864864865
0.38831701381983263	0.4874874874874875
0.37265006428601516	0.48848848848848847
0.35697629882328397	0.4894894894894895
0.3412963362050617	0.4904904904904905
0.3256107954494242	0.4914914914914915
0.3099202957946624	0.4924924924924925
0.29422545667483635	0.4934934934934935
0.2785268976953206	0.4944944944944945
0.26282523860834456	0.4954954954954955
0.24712109928852116	0.4964964964964965
0.2314150997083821	0.4974974974974975
0.21570785991389782	0.4984984984984985
0.20000000000000032	0.4994994994994995
0.1842921400861028	0.5005005005005005
0.16858490029161854	0.5015015015015015
0.15287890071147947	0.5025025025025025
0.13717476139165607	0.5035035035035035
0.12147310230468003	0.5045045045045045
0.10577454332516428	0.5055055055055055
0.09007970420533824	0.5065065065065065
0.07438920455057646	0.5075075075075075
0.05870366379493891	0.5085085085085085
0.04302370117671664	0.5095095095095095
0.027349935713985474	0.5105105105105106
0.011682986180168026	0.5115115115115115
-0.0039765289203941845	0.5125125125125125
-0.01962799137685728	0.5135135135135135
-0.035270783296285246	0.5145145145145145
-0.050904287128036796	0.5155155155155156
-0.06652788568814949	0.5165165165165165
-0.08214096218370409	0.5175175175175175
-0.0977429002371743	0.5185185185185185
-0.11333308391076069	0.5195195195195195
-0.12891089773070652	0.5205205205205206
-0.14447572671159553	0.5215215215215215
-0.16002695638063086	0.5225225225225225
-0.17556397280189218	0.5235235235235235
-0.19108616260057681	0.5245245245245245
-0.20659291298720878	0.5255255255255256
-0.2220836117818346	0.5265265265265265
-0.23755764743819024	0.5275275275275275
-0.2530144090678436	0.5285285285285285
-0.26845328646431194	0.5295295295295295
-0.28387367012715115	0.5305305305305306
-0.2992749512860181	0.5315315315315315
-0.314656521924703	0.5325325325325325
-0.33001777480513633	0.5335335335335335
-0.34535810349135626	0.5345345345345346
-0.360676902373453	0.5355355355355356
-0.3759735666914766	0.5365365365365365
-0.39124749255931196	0.5375375375375375
-0.406498076988519	0.5385385385385385
-0.42172471791213756	0.5395395395395396
-0.4369268142084561	0.5405405405405406
-0.45210376572474203	0.5415415415415415
-0.46725497330093874	0.5425425425425425
-0.4823798387933131	0.5435435435435435
-0.49747776509807323	0.5445445445445446
-0.5125481561749405	0.5455455455455456
-0.52759041707068	0.5465465465465466
-0.5426039539425878	0.5475475475475475
-0.5575881740819355	0.5485485485485485
-0.5725424859373693	0.5495495495495496
-0.5874662991382629	0.5505505505505506
-0.6023590245180237	0.5515515515515516
-0.6172200741373564	0.5525525525525525
-0.6320488613074668	0.5535535535535535
-0.6468448006132288	0.5545545545545546
-0.661607307936293	0.5555555555555556
-0.6763358004781481	0.5565565565565566
-0.6910296967831275	0.5575575575575575
-0.7056884167613651	0.5585585585585585
-0.7203113817116957	0.5595595595595596
-0.7348980143445012	0.5605605605605606
-0.7494477388045029	0.5615615615615616
-0.7639599806934916	0.5625625625625625
-0.7784341670930064	0.5635635635635635
-0.792869726586952	0.5645645645645646
-0.8072660892841574	0.5655655655655656
-0.8216226868408734	0.5665665665665666
-0.8359389524832113	0.5675675675675675
-0.8502143210295166	0.5685685685685685
-0.8644482289126818	0.5695695695695696
-0.8786401142023978	0.5705705705705706
-0.8927894166273327	0.5715715715715716
-0.9068955775972543	0.5725725725725725
-0.9209580402250814	0.5735735735735735
-0.9349762493488678	0.5745745745745746
-0.9489496515537204	0.5755755755755756
-0.9628776951936449	0.5765765765765766
-0.9767598304133305	0.5775775775775776
-0.9905955091698471	0.5785785785785785
-1.0043841852542876	0.5795795795795796
-1.0181253143133302	0.5805805805805806
-1.0318183538707286	0.5815815815815816
-1.0454627633487268	0.5825825825825826
-1.0590580040894009	0.5835835835835835
-1.0726035393759272	0.5845845845845846
-1.0860988344537652	0.5855855855855856
-1.099543356551773	0.5865865865865866
-1.1129365749032385	0.5875875875875876
-1.1262779607668347	0.5885885885885885
-1.1395669874474912	0.5895895895895896
-1.1528031303171893	0.5905905905905906
-1.1659858668356726	0.5915915915915916
-1.1791146765710747	0.5925925925925926
-1.192189041220469	0.5935935935935935
-1.2052084446303257	0.5945945945945946
-1.2181723728168905	0.5955955955955956
-1.2310803139864768	0.5965965965965966
-1.2439317585556686	0.5975975975975976
-1.2567261991714398	0.5985985985985987
-1.2694631307311826	0.5995995995995996
-1.282142050402648	0.6006006006006006
-1.2947624576437964	0.6016016016016016
-1.307323854222561	0.6026026026026026
-1.3198257442365127	0.6036036036036037
-1.3322676341324406	0.6046046046046046
-1.3446490327258354	0.6056056056056056
-1.3569694512202808	0.6066066066066066
-1.369228403226751	0.6076076076076076
-1.3814254047828107	0.6086086086086087
-1.3935599743717242	0.6096096096096096
-1.405631632941461	0.6106106106106106
-1.41763990392361	0.6116116116116116
-1.4295843132521961	0.6126126126126126
-1.4414643893823904	0.6136136136136137
-1.4532796633091294	0.6146146146146146
-1.4650296685856288	0.6156156156156156
-1.4767139413417998	0.6166166166166166
-1.488332020302561	0.6176176176176176
-1.499883446806048	0.6186186186186187
-1.5113677648217219	0.6196196196196196
-1.5227845209683706	0.6206206206206206
-1.5341332645320118	0.6216216216216216
-1.5454135474836812	0.6226226226226226
-1.5566249244971229	0.6236236236236237
-1.5677669529663687	0.6246246246246246
-1.578839193023213	0.6256256256256256
-1.5898412075545778	0.6266266266266266
-1.6007725622197675	0.6276276276276276
-1.6116328254676169	0.6286286286286287
-1.6224215685535284	0.6296296296296297
-1.6331383655563996	0.6306306306306306
-1.6437827933954343	0.6316316316316316
-1.6543544318468477	0.6326326326326326
-1.6648528635604554	0.6336336336336337
-1.6752776740761488	0.6346346346346347
-1.6856284518402596	0.6356356356356356
-1.695904788221804	0.6366366366366366
-1.7061062775286198	0.6376376376376376
-1.716232517023374	0.6386386386386387
-1.7262831069394735	0.6396396396396397
-1.7362576504968343	0.6406406406406406
-1.746155753917559	0.6416416416416416
-1.7559770264414702	0.6426426426426426
-1.7657210803415466	0.6436436436436437
-1.775387530939226	0.6446446446446447
-1.7849759966195877	0.6456456456456456
-1.7944860988464277	0.6466466466466466
-1.8039174621771912	0.6476476476476476
-1.8132697142778051	0.6486486486486487
-1.8225424859373682	0.6496496496496497
-1.8317354110827353	0.6506506506506506
-1.8408481267929597	0.6516516516516516
-1.8498802733136304	0.6526526526526526
-1.8588314940710686	0.6536536536536537
-1.867701435686404	0.6546546546546547
-1.8764897479895317	0.6556556556556556
-1.8851960840329276	0.6566566566566566
-1.8938201001053547	0.6576576576576577
-1.9023614557454225	0.6586586586586587
-1.9108198137550383	0.6596596596596597
-1.9191948402127081	0.6606606606606606
-1.92748620448673	0.6616616616616616
-1.9356935792482377	0.6626626626626627
-1.9438166404841304	0.6636636636636637
-1.9518550675098594	0.6646646646646647
-1.9598085429820877	0.6656656656656657
-1.9676767529112256	0.6666666666666666
-1.975459386673814	0.6676676676676677
-1.9831561370248008	0.6686686686686687
-1.9907667001096592	0.6696696696696697
-1.9982907754763912	0.6706706706706707
-2.005728066087383	0.6716716716716716
-2.013078278331138	0.6726726726726727
-2.0203411220338614	0.6736736736736737
-2.0275163104709195	0.6746746746746747
-2.0346035603781596	0.6756756756756757
-2.0416025919630894	0.6766766766766766
-2.048513128915928	0.6776776776776777
-2.055334898420507	0.6786786786786787
-2.0620676311650494	0.6796796796796797
-2.068711061352792	0.6806806806806807
-2.0752649267124887	0.6816816816816816
-2.0817289685087568	0.6826826826826827
-2.0881029315522937	0.6836836836836837
-2.094386564209953	0.6846846846846847
-2.1005796184146757	0.6856856856856857
-2.1066818496752875	0.6866866866866866
-2.112693017086145	0.6876876876876877
-2.1186128833366533	0.6886886886886887
-2.1244412147206284	0.6896896896896897
-2.1301777811455267	0.6906906906906907
-2.13582235614153	0.6916916916916916
-2.1413747168704806	0.6926926926926927
-2.1468346441346853	0.6936936936936937
-2.1522019223855633	0.6946946946946947
-2.1574763397321615	0.6956956956956957
-2.1626576879495123	0.6966966966966966
-2.167745762486861	0.6976976976976977
-2.1727403624757367	0.6986986986986987
-2.1776412907378835	0.6996996996996997
-2.182448353793047	0.7007007007007007
-2.187161361866607	0.7017017017017017
-2.1917801288970766	0.7027027027027027
-2.1963044725434386	0.7037037037037037
-2.2007342141923574	0.7047047047047047
-2.205069178965214	0.7057057057057057
-2.209309195725024	0.7067067067067067
-2.213454097083184	0.7077077077077077
-2.2175037194060874	0.7087087087087087
-2.221457902821577	0.7097097097097097
-2.2253164912252643	0.7107107107107107
-2.2290793322866844	0.7117117117117117
-2.2327462774553157	0.7127127127127127
-2.2363171819664425	0.7137137137137137
-2.239791904846868	0.7147147147147147
-2.243170308920483	0.7157157157157157
-2.2464522608136797	0.7167167167167167
-2.249637630960617	0.7177177177177178
-2.252726293608335	0.7187187187187187
-2.2557181268217215	0.7197197197197197
-2.2586130124883237	0.7207207207207207
-2.261410836323013	0.7217217217217218
-2.2641114878724946	0.7227227227227228
-2.2667148605196696	0.7237237237237237
-2.269220851487844	0.7247247247247247
-2.2716293618447847	0.7257257257257257
-2.2739402965066273	0.7267267267267268
-2.276153564241628	0.7277277277277278
-2.2782690776737664	0.7287287287287287
-2.280286753286194	0.7297297297297297
-2.2822065114245342	0.7307307307307307
-2.284028276300021	0.7317317317317318
-2.285751975992497	0.7327327327327328
-2.28737754245325	0.7337337337337337
-2.2889049115077	0.7347347347347347
-2.290334022857931	0.7357357357357357
-2.2916648200850744	0.7367367367367368
-2.2928972506515346	0.7377377377377378
-2.294031265903063	0.7387387387387387
-2.295066821070679	0.7397397397397397
-2.2960038752724374	0.7407407407407407
-2.2968423915150433	0.7417417417417418
-2.2975823366953114	0.7427427427427428
-2.2982236816014727	0.7437437437437437
-2.298766400914329	0.7447447447447447
-2.29921047320825	0.7457457457457457
-2.2995558809520222	0.7467467467467468
-2.29980261050954	0.7477477477477478
-2.2999506521403426	0.7487487487487487
-2.3	0.7497497497497497
-2.2999506521403426	0.7507507507507507
-2.29980261050954	0.7517517517517518
-2.2995558809520222	0.7527527527527528
-2.29921047320825	0.7537537537537538
-2.298766400914329	0.7547547547547547
-2.2982236816014727	0.7557557557557557
-2.2975823366953114	0.7567567567567568
-2.2968423915150433	0.7577577577577578
-2.2960038752724374	0.7587587587587588
-2.295066821070679	0.7597597597597597
-2.294031265903063	0.7607607607607607
-2.2928972506515346	0.7617617617617618
-2.2916648200850744	0.7627627627627628
-2.290334022857931	0.7637637637637638
-2.2889049115077	0.7647647647647647
-2.28737754245325	0.7657657657657657
-2.285751975992497	0.7667667667667668
-2.284028276300021	0.7677677677677678
-2.2822065114245342	0.7687687687687688
-2.2802867532861946	0.7697697697697697
-2.2782690776737664	0.7707707707707707
-2.276153564241628	0.7717717717717718
-2.2739402965066273	0.7727727727727728
-2.2716293618447847	0.7737737737737738
-2.2692208514878445	0.7747747747747747
-2.26671486051967	0.7757757757757757
-2.264111487872495	0.7767767767767768
-2.261410836323013	0.7777777777777778
-2.258613012488324	0.7787787787787788
-2.2557181268217215	0.7797797797797797
-2.252726293608335	0.7807807807807807
-2.2496376309606174	0.7817817817817818
-2.24645226081368	0.7827827827827828
-2.2431703089204835	0.7837837837837838
-2.239791904846868	0.7847847847847848
-2.2363171819664425	0.7857857857857858
-2.2327462774553157	0.7867867867867868
-2.229079332286685	0.7877877877877878
-2.2253164912252648	0.7887887887887888
-2.2214579028215775	0.7897897897897898
-2.2175037194060874	0.7907907907907908
-2.213454097083184	0.7917917917917918
-2.209309195725024	0.7927927927927928
-2.205069178965214	0.7937937937937938
-2.2007342141923574	0.7947947947947948
-2.196304472543439	0.7957957957957958
-2.1917801288970757	0.7967967967967968
-2.1871613618666075	0.7977977977977978
-2.182448353793047	0.7987987987987988
-2.177641290737884	0.7997997997997998
-2.172740362475736	0.8008008008008008
-2.167745762486861	0.8018018018018018
-2.1626576879495114	0.8028028028028028
-2.157476339732161	0.8038038038038038
-2.1522019223855633	0.8048048048048048
-2.146834644134685	0.8058058058058059
-2.1413747168704806	0.8068068068068068
-2.1358223561415297	0.8078078078078078
-2.1301777811455276	0.8088088088088088
-2.124441214720628	0.8098098098098098
-2.1186128833366533	0.8108108108108109
-2.1126930170861447	0.8118118118118118
-2.1066818496752866	0.8128128128128128
-2.100579618414675	0.8138138138138138
-2.0943865642099526	0.8148148148148148
-2.088102931552294	0.8158158158158159
-2.0817289685087568	0.8168168168168168
-2.075264926712489	0.8178178178178178
-2.0687110613527917	0.8188188188188188
-2.062067631165049	0.8198198198198198
-2.055334898420506	0.8208208208208209
-2.048513128915927	0.8218218218218218
-2.041602591963089	0.8228228228228228
-2.034603560378159	0.8238238238238238
-2.02751631047092	0.8248248248248248
-2.0203411220338605	0.8258258258258259
-2.013078278331138	0.8268268268268268
-2.0057280660873826	0.8278278278278278
-1.9982907754763908	0.8288288288288288
-1.9907667001096583	0.8298298298298298
-1.9831561370248003	0.8308308308308309
-1.9754593866738135	0.8318318318318318
-1.967676752911226	0.8328328328328328
-1.9598085429820886	0.8338338338338338
-1.9518550675098598	0.8348348348348348
-1.9438166404841308	0.8358358358358359
-1.9356935792482386	0.8368368368368369
-1.927486204486731	0.8378378378378378
-1.9191948402127086	0.8388388388388388
-1.9108198137550387	0.8398398398398398
-1.9023614557454234	0.8408408408408409
-1.8938201001053552	0.8418418418418419
-1.885196084032928	0.8428428428428428
-1.8764897479895322	0.8438438438438438
-1.8677014356864048	0.8448448448448449
-1.858831494071069	0.8458458458458459
-1.8498802733136308	0.8468468468468469
-1.8408481267929606	0.8478478478478478
-1.8317354110827362	0.8488488488488488
-1.8225424859373691	0.8498498498498499
-1.813269714277806	0.8508508508508509
-1.8039174621771916	0.8518518518518519
-1.7944860988464284	0.8528528528528528
-1.7849759966195886	0.8538538538538538
-1.7753875309392266	0.8548548548548549
-1.765721080341547	0.8558558558558559
-1.755977026441471	0.8568568568568569
-1.7461557539175598	0.8578578578578578
-1.736257650496835	0.8588588588588588
-1.726283106939474	0.8598598598598599
-1.7162325170233748	0.8608608608608609
-1.7061062775286207	0.8618618618618619
-1.6959047882218046	0.8628628628628628
-1.68562845184026	0.8638638638638638
-1.6752776740761488	0.8648648648648649
-1.6648528635604558	0.8658658658658659
-1.6543544318468493	0.8668668668668669
-1.6437827933954352	0.8678678678678678
-1.6331383655564011	0.8688688688688688
-1.622421568553529	0.8698698698698699
-1.6116328254676173	0.8708708708708709
-1.600772562219767	0.8718718718718719
-1.5898412075545785	0.8728728728728729
-1.578839193023213	0.8738738738738738
-1.5677669529663694	0.8748748748748749
-1.5566249244971242	0.8758758758758759
-1.5454135474836819	0.8768768768768769
-1.5341332645320136	0.8778778778778779
-1.5227845209683712	0.8788788788788788
-1.5113677648217225	0.8798798798798799
-1.4998834468060478	0.8808808808808809
-1.4883320203025618	0.8818818818818819
-1.4767139413417998	0.8828828828828829
-1.4650296685856294	0.8838838838838838
-1.4532796633091307	0.8848848848848849
-1.4414643893823913	0.8858858858858859
-1.429584313252198	0.8868868868868869
-1.417639903923611	0.8878878878878879
-1.4056316329414618	0.8888888888888888
-1.3935599743717242	0.8898898898898899
-1.3814254047828116	0.8908908908908909
-1.3692284032267505	0.8918918918918919
-1.3569694512202815	0.8928928928928929
-1.344649032725837	0.8938938938938938
-1.3322676341324413	0.8948948948948949
-1.3198257442365142	0.8958958958958959
-1.3073238542225618	0.8968968968968969
-1.294762457643798	0.8978978978978979
-1.282142050402648	0.8988988988988988
-1.2694631307311834	0.8998998998998999
-1.2567261991714396	0.9009009009009009
-1.2439317585556695	0.9019019019019019
-1.2310803139864783	0.9029029029029029
-1.2181723728168914	0.9039039039039038
-1.2052084446303273	0.9049049049049049
-1.1921890412204699	0.9059059059059059
-1.1791146765710763	0.9069069069069069
-1.1659858668356724	0.9079079079079079
-1.1528031303171902	0.908908908908909
-1.139566987447491	0.9099099099099099
-1.1262779607668354	0.9109109109109109
-1.1129365749032385	0.9119119119119119
-1.0995433565517736	0.9129129129129129
-1.086098834453767	0.913913913913914
-1.0726035393759281	0.914914914914915
-1.0590580040894026	0.9159159159159159
-1.0454627633487266	0.9169169169169169
-1.0318183538707293	0.9179179179179179
-1.01812531431333	0.918918918918919
-1.0043841852542883	0.91991991991992
-0.9905955091698468	0.9209209209209209
-0.9767598304133314	0.9219219219219219
-0.9628776951936466	0.9229229229229229
-0.9489496515537192	0.923923923923924
-0.9349762493488674	0.924924924924925
-0.9209580402250801	0.9259259259259259
-0.9068955775972543	0.9269269269269269
-0.8927894166273314	0.9279279279279279
-0.8786401142023974	0.928928928928929
-0.8644482289126805	0.92992992992993
-0.8502143210295154	0.9309309309309309
-0.835938952483211	0.9319319319319319
-0.8216226868408723	0.9329329329329329
-0.8072660892841572	0.933933933933934
-0.7928697265869509	0.934934934934935
-0.7784341670930062	0.9359359359359359
-0.7639599806934905	0.9369369369369369
-0.7494477388045029	0.9379379379379379
-0.7348980143444999	0.938938938938939
-0.7203113817116946	0.93993993993994
-0.7056884167613648	0.9409409409409409
-0.6910296967831262	0.9419419419419419
-0.6763358004781479	0.9429429429429429
-0.6616073079362919	0.943943943943944
-0.6468448006132286	0.944944944944945
-0.6320488613074655	0.9459459459459459
-0.6172200741373559	0.9469469469469469
-0.6023590245180224	0.9479479479479479
-0.5874662991382618	0.948948948948949
-0.5725424859373691	0.94994994994995
-0.5575881740819344	0.950950950950951
-0.5426039539425875	0.9519519519519519
-0.5275904170706787	0.9529529529529529
-0.5125481561749403	0.953953953953954
-0.4974777650980719	0.954954954954955
-0.48237983879331287	0.955955955955956
-0.4672549733009375	0.9569569569569569
-0.4521037657247419	0.9579579579579579
-0.43692681420845597	0.958958958958959
-0.42172471791213834	0.95995995995996
-0.40649807698851875	0.960960960960961
-0.39124749255931285	0.9619619619619619
-0.3759735666914786	0.9629629629629629
-0.3606769023734539	0.963963963963964
-0.34535810349135826	0.964964964964965
-0.3300177748051372	0.965965965965966
-0.3146565219247049	0.9669669669669669
-0.29927495128601794	0.9679679679679679
-0.28387367012715203	0.968968968968969
-0.2684532864643117	0.96996996996997
-0.2530144090678445	0.970970970970971
-0.23755764743819002	0.9719719719719719
-0.2220836117818355	0.972972972972973
-0.20659291298721083	0.973973973973974
-0.1910861626005778	0.974974974974975
-0.17556397280189417	0.975975975975976
-0.16002695638063075	0.9769769769769769
-0.14447572671159642	0.977977977977978
-0.12891089773070635	0.978978978978979
-0.11333308391076163	0.97997997997998
-0.09774290023717414	0.980980980980981
-0.08214096218370498	0.9819819819819819
-0.06652788568815154	0.982982982982983
-0.050904287128037684	0.983983983983984
-0.035270783296287245	0.984984984984985
-0.019627991376858167	0.985985985985986
-0.0039765289203951	0.986986986986987
0.01168298618016822	0.987987987987988
0.027349935713984558	0.988988988988989
0.04302370117671686	0.98998998998999
0.058703663794937994	0.990990990990991
0.07438920455057446	0.991991991991992
0.09007970420533733	0.992992992992993
0.10577454332516226	0.993993993993994
0.12147310230467911	0.994994994994995
0.1371747613916552	0.995995995995996
0.15287890071147966	0.996996996996997
0.1685849002916176	0.997997997997998
0.184292140086103	0.998998998998999
0.1999999999999994	1.0


==> csv/vanishing_viscosity_visualization/euler_high_vis_u_0.064.csv <==
0.11088001237574982	0.0
0.11843002419212337	0.001001001001001001
0.12598059036415393	0.002002002002002002
0.13353165948202692	0.003003003003003003
0.14108318016564722	0.004004004004004004
0.14863510106159183	0.005005005005005005
0.15618737084006917	0.006006006006006006
0.163739938191881	0.007007007007007007
0.17129275182538903	0.008008008008008008
0.17884576046348374	0.009009009009009009
0.18639891284055593	0.01001001001001001
0.19395215769947108	0.011011011011011011
0.20150544378854324	0.012012012012012012
0.20905871985851232	0.013013013013013013
0.21661193465951958	0.014014014014014014
0.22416503693808468	0.015015015015015015
0.23171797543408093	0.016016016016016016
0.23927069887771002	0.01701701701701702
0.24682315598647536	0.018018018018018018
0.25437529546215193	0.01901901901901902
0.26192706598775467	0.02002002002002002
0.2694784162245041	0.021021021021021023
0.2770292948087851	0.022022022022022022
0.28457965034910654	0.023023023023023025
0.29212943142304976	0.024024024024024024
0.2996785865742188	0.025025025025025027
0.3072270643091768	0.026026026026026026
0.3147748130943846	0.02702702702702703
0.32232178135312345	0.028028028028028028
0.3298679174624185	0.02902902902902903
0.3374131697499479	0.03003003003003003
0.3449574864909472	0.031031031031031032
0.3525008159051023	0.03203203203203203
0.3600431061534346	0.03303303303303303
0.367584305335174	0.03403403403403404
0.37512436148462286	0.035035035035035036
0.38266322256800656	0.036036036036036036
0.39020083648031534	0.037037037037037035
0.39773715104212926	0.03803803803803804
0.40527211399643426	0.03903903903903904
0.4128056730054218	0.04004004004004004
0.42033777564727537	0.04104104104104104
0.42786836941294204	0.042042042042042045
0.43539740170288826	0.043043043043043044
0.44292481982384063	0.044044044044044044
0.450450570985508	0.04504504504504504
0.4579746022972894	0.04604604604604605
0.46549686076495994	0.04704704704704705
0.473017293287343	0.04804804804804805
0.4805358466529588	0.04904904904904905
0.48805246753665743	0.05005005005005005
0.4955671024962264	0.05105105105105105
0.5030796979689832	0.05205205205205205
0.510590200268341	0.05305305305305305
0.5180985555803534	0.05405405405405406
0.52560470996024	0.055055055055055056
0.5331086093288797	0.056056056056056056
0.5406101994692892	0.057057057057057055
0.5481094260230696	0.05805805805805806
0.5556062344868299	0.05905905905905906
0.5631005702085827	0.06006006006006006
0.570592378384115	0.06106106106106106
0.5780816040533265	0.062062062062062065
0.5855681920965445	0.06306306306306306
0.5930520872308048	0.06406406406406406
0.6005332340061037	0.06506506506506507
0.6080115768016203	0.06606606606606606
0.6154870598219043	0.06706706706706707
0.6229596270930338	0.06806806806806807
0.6304292224587358	0.06906906906906907
0.6378957895764774	0.07007007007007007
0.6453592719135155	0.07107107107107107
0.6528196127429173	0.07207207207207207
0.6602767551395362	0.07307307307307308
0.6677306419759582	0.07407407407407407
0.6751812159184009	0.07507507507507508
0.6826284194225795	0.07607607607607608
0.6900721947295281	0.07707707707707707
0.6975124838613819	0.07807807807807808
0.7049492286171156	0.07907907907907907
0.7123823705682356	0.08008008008008008
0.7198118510544349	0.08108108108108109
0.7272376111791934	0.08208208208208208
0.7346595918053385	0.08308308308308308
0.7420777335505533	0.08408408408408409
0.7494919767828397	0.08508508508508508
0.7569022616159293	0.08608608608608609
0.7643085279046427	0.08708708708708708
0.7717107152401982	0.08808808808808809
0.7791087629454687	0.0890890890890891
0.7865026100701769	0.09009009009009009
0.7938921953860469	0.09109109109109109
0.8012774573818829	0.0920920920920921
0.8086583342586086	0.09309309309309309
0.816034763924225	0.0940940940940941
0.8234066839887325	0.09509509509509509
0.8307740317589634	0.0960960960960961
0.8381367442333781	0.0970970970970971
0.8454947580967715	0.0980980980980981
0.8528480097149355	0.0990990990990991
0.8601964351292314	0.1001001001001001
0.8675399700511169	0.1011011011011011
0.8748785498565758	0.1021021021021021
0.8822121095805047	0.1031031031031031
0.889540583910994	0.1041041041041041
0.896863907183566	0.10510510510510511
0.9041820133753035	0.1061061061061061
0.9114948360989309	0.10710710710710711
0.918802308596784	0.10810810810810811
0.9261043637347282	0.1091091091091091
0.9334009339959615	0.11011011011011011
0.940691951474762	0.1111111111111111
0.9479773478701172	0.11211211211211211
0.9552570544792973	0.11311311311311312
0.9625310021912963	0.11411411411411411
0.9697991214802248	0.11511511511511512
0.9770613423985613	0.11611611611611612
0.9843175945703497	0.11711711711711711
0.9915678071842529	0.11811811811811812
0.998811908986548	0.11911911911911911
1.0060498282739763	0.12012012012012012
1.0132814928865221	0.12112112112112113
1.0205068302000513	0.12212212212212212
1.027725767118867	0.12312312312312312
1.0349382300681245	0.12412412412412413
1.0421441449861546	0.12512512512512514
1.0493434373166441	0.12612612612612611
1.0565360320007202	0.12712712712712712
1.0637218534688806	0.12812812812812813
1.0709008256328316	0.12912912912912913
1.0780728718771557	0.13013013013013014
1.0852379150508924	0.13113113113113112
1.0923958774589337	0.13213213213213212
1.09954668085333	0.13313313313313313
1.1066902464244077	0.13413413413413414
1.1138264947917833	0.13513513513513514
1.1209553459951946	0.13613613613613615
1.128076719485205	0.13713713713713713
1.1351905341137374	0.13813813813813813
1.1422967081244564	0.13913913913913914
1.1493951591429887	0.14014014014014015
1.1564858041669703	0.14114114114114115
1.1635685595559355	0.14214214214214213
1.1706433410210175	0.14314314314314314
1.17771006361449	0.14414414414414414
1.1847686417191037	0.14514514514514515
1.191818989037264	0.14614614614614616
1.1988610185799882	0.14714714714714713
1.2058946426557027	0.14814814814814814
1.212919772858802	0.14914914914914915
1.2199363200580433	0.15015015015015015
1.2269441943846995	0.15115115115115116
1.233943305220522	0.15215215215215216
1.2409335611854677	0.15315315315315314
1.2479148701252225	0.15415415415415415
1.254887139098469	0.15515515515515516
1.2618502743639528	0.15615615615615616
1.2688041813672721	0.15715715715715717
1.275748764727463	0.15815815815815815
1.2826839282232878	0.15915915915915915
1.289609574779316	0.16016016016016016
1.2965256064516888	0.16116116116116116
1.3034319244136672	0.16216216216216217
1.3103284289408546	0.16316316316316315
1.3172150193961776	0.16416416416416416
1.3240915942145444	0.16516516516516516
1.3309580508872354	0.16616616616616617
1.3378142859459574	0.16716716716716717
1.344660194946626	0.16816816816816818
1.351495672452783	0.16916916916916916
1.3583206120187357	0.17017017017017017
1.3651349061723124	0.17117117117117117
1.371938446397326	0.17217217217217218
1.3787311231156265	0.17317317317317318
1.385512825668863	0.17417417417417416
1.3922834422997992	0.17517517517517517
1.399042860133333	0.17617617617617617
1.405790965157039	0.17717717717717718
1.4125276422014088	0.1781781781781782
1.4192527749195845	0.17917917917917917
1.4259662457667763	0.18018018018018017
1.4326679359791454	0.18118118118118118
1.4393577255523586	0.18218218218218218
1.4460354932195785	0.1831831831831832
1.452701116429105	0.1841841841841842
1.459354471321436	0.18518518518518517
1.4659954327059412	0.18618618618618618
1.4726238740369446	0.1871871871871872
1.4792396673893868	0.1881881881881882
1.4858426834338765	0.1891891891891892
1.4924327914112827	0.19019019019019018
1.4990098591067074	0.19119119119119118
1.5055737528229545	0.1921921921921922
1.5121243373533542	0.1931931931931932
1.5186614759540642	0.1941941941941942
1.5251850303156818	0.19519519519519518
1.5316948605343066	0.1961961961961962
1.5381908250818852	0.1971971971971972
1.544672780775972	0.1981981981981982
1.5511405827487277	0.1991991991991992
1.5575940844153178	0.2002002002002002
1.5640331374414973	0.2012012012012012
1.5704575917105632	0.2022022022022022
1.576867295289454	0.2032032032032032
1.5832620943941806	0.2042042042042042
1.5896418333543645	0.20520520520520522
1.5960063545770558	0.2062062062062062
1.6023554985096324	0.2072072072072072
1.6086891036019184	0.2082082082082082
1.615007006267354	0.2092092092092092
1.6213090408433273	0.21021021021021022
1.627595039550509	0.21121121121121122
1.6338648324513148	0.2122122122122122
1.6401182474073044	0.2132132132132132
1.646355110035661	0.21421421421421422
1.6525752436645607	0.21521521521521522
1.6587784692875602	0.21621621621621623
1.664964605516823	0.2172172172172172
1.6711334685353054	0.2182182182182182
1.6772848720477187	0.21921921921921922
1.6834186272303968	0.22022022022022023
1.6895345426798736	0.22122122122122123
1.6956324243602992	0.2222222222222222
1.7017120755495074	0.22322322322322322
1.707773296783854	0.22422422422422422
1.7138158858016255	0.22522522522522523
1.719839637485164	0.22622622622622623
1.7258443438014799	0.22722722722722724
1.7318297937415095	0.22822822822822822
1.7377957732577765	0.22922922922922923
1.7437420652006403	0.23023023023023023
1.7496684492528385	0.23123123123123124
1.75557470186256	0.23223223223223224
1.7614605961747096	0.23323323323323322
1.7673259019606304	0.23423423423423423
1.7731703855459189	0.23523523523523523
1.7789938097366098	0.23623623623623624
1.7847959337433659	0.23723723723723725
1.7905765131039382	0.23823823823823823
1.7963352996035278	0.23923923923923923
1.8020720411933344	0.24024024024024024
1.8077864819068892	0.24124124124124124
1.8134783617744803	0.24224224224224225
1.8191474167352524	0.24324324324324326
1.8247933785472927	0.24424424424424424
1.830415974695277	0.24524524524524524
1.8360149282959979	0.24624624624624625
1.8415899580013264	0.24724724724724725
1.8471407778989495	0.24824824824824826
1.8526670974104134	0.24924924924924924
1.8581686211868307	0.2502502502502503
1.863645049001759	0.25125125125125125
1.8690960756416328	0.25225225225225223
1.87452139079322	0.25325325325325326
1.879920678928522	0.25425425425425424
1.8852936191865557	0.2552552552552553
1.890639885252451	0.25625625625625625
1.895959145233296	0.25725725725725723
1.9012510615311566	0.25825825825825827
1.9065152907127172	0.25925925925925924
1.9117514833759492	0.2602602602602603
1.9169592840132619	0.26126126126126126
1.9221383308715447	0.26226226226226224
1.9272882558085531	0.26326326326326327
1.9324086841460353	0.26426426426426425
1.9374992345190707	0.2652652652652653
1.9425595187220028	0.26626626626626626
1.947589141550445	0.2672672672672673
1.9525877006397383	0.2682682682682683
1.9575547862993505	0.26926926926926925
1.9624899813435737	0.2702702702702703
1.9673928609180475	0.27127127127127126
1.9722629923224229	0.2722722722722723
1.9770999348287508	0.2732732732732733
1.981903239495851	0.27427427427427425
1.986672448979305	0.2752752752752753
1.9914070973372975	0.27627627627627627
1.9961067098319756	0.2772772772772773
2.000770802726536	0.2782782782782783
2.005398883077735	0.27927927927927926
2.009990448524031	0.2802802802802803
2.0145449870690566	0.28128128128128127
2.0190619768606437	0.2822822822822823
2.0235408859651183	0.2832832832832833
2.027981172137078	0.28428428428428426
2.0323822825843934	0.2852852852852853
2.0367436537286654	0.2862862862862863
2.0410647109608844	0.2872872872872873
2.045344868392527	0.2882882882882883
2.0495835286018855	0.28928928928928926
2.053780082375856	0.2902902902902903
2.0579339084470014	0.2912912912912913
2.0620443732261595	0.2922922922922923
2.0661108305303997	0.2932932932932933
2.0701326213066595	0.29429429429429427
2.0741090733508663	0.2952952952952953
2.078039501022902	0.2962962962962963
2.081923204957271	0.2972972972972973
2.0857594717698356	0.2982982982982983
2.089547573760523	0.2992992992992993
2.0932867686124075	0.3003003003003003
2.096976299087107	0.3013013013013013
2.100615392716946	0.3023023023023023
2.1042032614938515	0.3033033033033033
2.107739101555503	0.30430430430430433
2.111222092868733	0.3053053053053053
2.114651398910766	0.3063063063063063
2.1180261663483404	0.3073073073073073
2.1213455247153536	0.3083083083083083
2.1246085860891553	0.30930930930930933
2.127814444766164	0.3103103103103103
2.130962176937037	0.3113113113113113
2.134050840362101	0.3123123123123123
2.1370794740473764	0.3133133133133133
2.14004709792197	0.31431431431431434
2.142952712517238	0.3153153153153153
2.145795298648605	0.3163163163163163
2.1485738171005084	0.3173173173173173
2.1512872083154435	0.3183183183183183
2.153934392087689	0.31931931931931934
2.1565142672627706	0.3203203203203203
2.159025711443355	0.3213213213213213
2.1614675807027233	0.32232232232232233
2.1638387093066385	0.3233233233233233
2.166137909444852	0.32432432432432434
2.1683639709731817	0.3253253253253253
2.1705156611675274	0.3263263263263263
2.1725917244908612	0.32732732732732733
2.1745908823746873	0.3283283283283283
2.1765118330161237	0.32932932932932935
2.178353251192226	0.3303303303303303
2.180113788092824	0.33133133133133136
2.1817920711736143	0.33233233233233234
2.1833867040309083	0.3333333333333333
2.18489626629989	0.33433433433433435
2.186319313577909	0.3353353353353353
2.187654377374781	0.33633633633633636
2.1888999650917347	0.33733733733733734
2.19005456003109	0.3383383383383383
2.191116621438406	0.33933933933933935
2.1920845845793018	0.34034034034034033
2.192956860852762	0.34134134134134136
2.1937318379432322	0.34234234234234234
2.194407880013397	0.3433433433433433
2.1949833279399935	0.34434434434434436
2.1954564995946475	0.34534534534534533
2.195825690172091	0.34634634634634637
2.1960891725678136	0.34734734734734735
2.1962451978075057	0.3483483483483483
2.1962919955303613	0.34934934934934936
2.1962277745285634	0.35035035035035034
2.196050723345011	0.35135135135135137
2.1957590109315324	0.35235235235235235
2.1953507873695806	0.3533533533533533
2.194824184655555	0.35435435435435436
2.1941773175526147	0.35535535535535534
2.1934082845109772	0.3563563563563564
2.192515168658401	0.35735735735735735
2.191496038862624	0.35835835835835833
2.19034895086723	0.35935935935935936
2.189071948502444	0.36036036036036034
2.187663064972027	0.3613613613613614
2.1861203242174554	0.36236236236236236
2.1844417423601605	0.3633633633633634
2.1826253292226383	0.36436436436436437
2.180669089928768	0.36536536536536535
2.1785710265836653	0.3663663663663664
2.1763291400329425	0.36736736736736736
2.173941431701106	0.3683683683683684
2.1714059055084625	0.36936936936936937
2.168720569865607	0.37037037037037035
2.1658834397442748	0.3713713713713714
2.162892538822921	0.37237237237237236
2.1597459017051635	0.3733733733733734
2.15644157620872	0.3743743743743744
2.152977625722221	0.37537537537537535
2.1493521316268103	0.3763763763763764
2.1455631957790864	0.37737737737737737
2.1416089430515695	0.3783783783783784
2.1374875239263957	0.3793793793793794
2.1331971171376667	0.38038038038038036
2.1287359323573103	0.3813813813813814
2.124102212919139	0.38238238238238237
2.119294238575126	0.3833833833833834
2.114310328277846	0.3843843843843844
2.109148842982342	0.38538538538538536
2.103808188460645	0.3863863863863864
2.098286818121526	0.38738738738738737
2.092583235828053	0.3883883883883884
2.08669599870493	0.3893893893893894
2.0806237199276647	0.39039039039039036
2.0743650714849866	0.3913913913913914
2.0679187869062283	0.3923923923923924
2.0612836639446366	0.3933933933933934
2.0544585672081053	0.3943943943943944
2.047442430728069	0.3953953953953954
2.0402342604579147	0.3963963963963964
2.032833136691652	0.3973973973973974
2.02523821639421	0.3983983983983984
2.017448735434302	0.3993993993993994
2.009464010711438	0.4004004004004004
2.0012834421683956	0.4014014014014014
1.9929065146811706	0.4024024024024024
1.9843327998182578	0.4034034034034034
1.975561957461934	0.4044044044044044
1.9665937372841387	0.40540540540540543
1.9574279800704504	0.4064064064064064
1.9480646188856883	0.4074074074074074
1.9385036800756508	0.4084084084084084
1.9287452840996087	0.4094094094094094
1.9187896461892522	0.41041041041041043
1.9086370768299334	0.4114114114114114
1.8982879820612197	0.4124124124124124
1.8877428635939622	0.4134134134134134
1.877002318742289	0.4144144144144144
1.8660670401691855	0.41541541541541543
1.8549378154455307	0.4164164164164164
1.8436155264227576	0.4174174174174174
1.8321011484204968	0.4184184184184184
1.820395749230882	0.4194194194194194
1.8085004879423525	0.42042042042042044
1.796416613586121	0.4214214214214214
1.7841454636095604	0.42242242242242245
1.7716884621810947	0.42342342342342343
1.7590471183321852	0.4244244244244244
1.7462230239423098	0.42542542542542544
1.733217851573726	0.4264264264264264
1.7200333521631064	0.42742742742742745
1.7066713525778814	0.42842842842842843
1.693133753045386	0.4294294294294294
1.6794225244635403	0.43043043043043044
1.6655397056019585	0.4314314314314314
1.6514874002029178	0.43243243243243246
1.6372677739916999	0.43343343343343343
1.622883051606195	0.4344344344344344
1.6083355134557173	0.43543543543543545
1.5936274925191722	0.4364364364364364
1.5787613710927106	0.43743743743743746
1.5637395774970984	0.43843843843843844
1.5485645827548962	0.4394394394394394
1.533238897247562	0.44044044044044045
1.5177650673623424	0.44144144144144143
1.502145672138763	0.44244244244244246
1.4863833199241825	0.44344344344344344
1.4704806450477408	0.4444444444444444
1.454440304521621	0.44544544544544545
1.438264974778319	0.44644644644644643
1.421957348452171	0.44744744744744747
1.4055201312130805	0.44844844844844844
1.3889560386599071	0.4494494494494494
1.3722677932806249	0.45045045045045046
1.3554581214858419	0.45145145145145144
1.3385297507218878	0.45245245245245247
1.3214854066691424	0.45345345345345345
1.3043278105308707	0.4544544544544545
1.2870596764172808	0.45545545545545546
1.2696837088291326	0.45645645645645644
1.2522026002446502	0.4574574574574575
1.2346190288131258	0.45845845845845845
1.2169356561580278	0.4594594594594595
1.1991551252920978	0.46046046046046046
1.1812800586463466	0.46146146146146144
1.163313056214558	0.4624624624624625
1.14525669381438	0.46346346346346345
1.1271135214657921	0.4644644644644645
1.1088860618872536	0.46546546546546547
1.0905768091095898	0.46646646646646645
1.0721882272071979	0.4674674674674675
1.053722749145991	0.46846846846846846
1.0351827757470227	0.4694694694694695
1.0165706747646348	0.47047047047047047
0.997888780077534	0.47147147147147145
0.9791393909911389	0.4724724724724725
0.960324771649155	0.47347347347347346
0.9414471505522927	0.4744744744744745
0.922508720181729	0.4754754754754755
0.9035116367248801	0.47647647647647645
0.8844580199008012	0.4774774774774775
0.8653499528825174	0.47847847847847846
0.8461894823133822	0.4794794794794795
0.8269786184145886	0.4804804804804805
0.8077193351807546	0.48148148148148145
0.7884135706606112	0.4824824824824825
0.7690632273196024	0.48348348348348347
0.7496701724813634	0.4844844844844845
0.730236238844847	0.4854854854854855
0.7107632250740475	0.4864864864864865
0.6912528964570889	0.4874874874874875
0.6717069856316547	0.48848848848848847
0.652127193373569	0.4894894894894895
0.6325151894455532	0.4904904904904905
0.6128726135030478	0.4914914914914915
0.5932010760541959	0.4924924924924925
0.5735021594709798	0.4934934934934935
0.5537774190486965	0.4944944944944945
0.5340283841108816	0.4954954954954955
0.514256559156969	0.4964964964964965
0.49446342504992297	0.4974974974974975
0.4746504402412371	0.4984984984984985
0.4548190420306687	0.4994994994994995
0.4349706478582078	0.5005005005005005
0.4151066566257804	0.5015015015015015
0.39522845004628937	0.5025025025025025
0.37533739401761246	0.5035035035035035
0.3554348400192603	0.5045045045045045
0.33552212652941904	0.5055055055055055
0.3156005804601732	0.5065065065065065
0.29567151860872304	0.5075075075075075
0.27573624912246947	0.5085085085085085
0.25579607297585344	0.5095095095095095
0.23585228545688608	0.5105105105105106
0.21590617766130923	0.5115115115115115
0.19595903799236628	0.5125125125125125
0.17601215366415796	0.5135135135135135
0.15606681220658575	0.5145145145145145
0.13612430296987055	0.5155155155155156
0.11618591862665477	0.5165165165165165
0.0962529566696645	0.5175175175175175
0.07632672090292598	0.5185185185185185
0.05640852292448135	0.5195195195195195
0.036499683598563475	0.5205205205205206
0.016601534515123768	0.5215215215215215
-0.003284580565381823	0.5225225225225225
-0.023157304284123822	0.5235235235235235
-0.04301526427511407	0.5245245245245245
-0.06285707177776598	0.5255255255255256
-0.08268132027305426	0.5265265265265265
-0.10248658414563643	0.5275275275275275
-0.12227141737429023	0.5285285285285285
-0.1420343522531409	0.5295295295295295
-0.16177389814614232	0.5305305305305306
-0.18148854027740496	0.5315315315315315
-0.20117673855994989	0.5325325325325325
-0.22083692646560404	0.5335335335335335
-0.24046750993873223	0.5345345345345346
-0.26006686635664145	0.5355355355355356
-0.2796333435394645	0.5365365365365365
-0.299165258812473	0.5375375375375375
-0.31866089812372583	0.5385385385385385
-0.3381185152201058	0.5395395395395396
-0.3575363308847329	0.5405405405405406
-0.37691253223888915	0.5415415415415415
-0.3962452721115019	0.5425425425425425
-0.41553266847937625	0.5435435435435435
-0.4347728039812507	0.5445445445445446
-0.45396372550888653	0.5455455455455456
-0.4731034438782565	0.5465465465465466
-0.4921899335840181	0.5475475475475475
-0.5112211326402823	0.5485485485485485
-0.5301949425107885	0.5495495495495496
-0.5491092281313886	0.5505505505505506
-0.5679618180278143	0.5515515515515516
-0.5867505045314666	0.5525525525525525
-0.6054730440959968	0.5535535535535535
-0.6241271577171834	0.5545545545545546
-0.6427105314586039	0.5555555555555556
-0.6612208170852913	0.5565565565565566
-0.6796556328075246	0.5575575575575575
-0.6980125641365622	0.5585585585585585
-0.7162891648540214	0.5595595595595596
-0.7344829580962539	0.5605605605605606
-0.7525914375548987	0.5615615615615616
-0.7706120687944101	0.5625625625625625
-0.7885422906871387	0.5635635635635635
-0.8063795169661327	0.5645645645645646
-0.8241211378955435	0.5655655655655656
-0.8417645220581066	0.5665665665665666
-0.8593070182587998	0.5675675675675675
-0.8767459575433785	0.5685685685685685
-0.8940786553300587	0.5695695695695696
-0.9113024136521911	0.5705705705705706
-0.9284145235093211	0.5715715715715716
-0.9454122673235671	0.5725725725725725
-0.9622929214977983	0.5735735735735735
-0.9790537590715943	0.5745745745745746
-0.9956920524705315	0.5755755755755756
-1.0122050763438135	0.5765765765765766
-1.0285901104848503	0.5775775775775776
-1.0448444428288504	0.5785785785785785
-1.0609653725210997	0.5795795795795796
-1.0769502130490851	0.5805805805805806
-1.0927962954312234	0.5815815815815816
-1.1085009714545375	0.5825825825825826
-1.1240616169531892	0.5835835835835835
-1.1394756351194566	0.5845845845845846
-1.1547404598383342	0.5855855855855856
-1.169853559036705	0.5865865865865866
-1.1848124380376426	0.5875875875875876
-1.1996146429102903	0.5885885885885885
-1.2142577638054197	0.5895895895895896
-1.2287394382667562	0.5905905905905906
-1.2430573545079049	0.5915915915915916
-1.257209254644773	0.5925925925925926
-1.271192937873251	0.5935935935935935
-1.2850062635820547	0.5945945945945946
-1.2986471543906126	0.5955955955955956
-1.3121135991021171	0.5965965965965966
-1.3254036555619693	0.5975975975975976
-1.3385154534121488	0.5985985985985987
-1.3514471967322865	0.5995995995995996
-1.3641971665586266	0.6006006006006006
-1.3767637232723704	0.6016016016016016
-1.3891453088494696	0.6026026026026026
-1.401340448964259	0.6036036036036037
-1.4133477549400522	0.6046046046046046
-1.4251659255401876	0.6056056056056056
-1.4367937485938287	0.6066066066066066
-1.4482301024512738	0.6076076076076076
-1.4594739572643913	0.6086086086086087
-1.4705243760883129	0.6096096096096096
-1.4813805158014075	0.6106106106106106
-1.4920416278411328	0.6116116116116116
-1.5025070587542628	0.6126126126126126
-1.5127762505605817	0.6136136136136137
-1.5228487409300404	0.6146146146146146
-1.5327241631739756	0.6156156156156156
-1.5424022460518636	0.6166166166166166
-1.551882813395674	0.6176176176176176
-1.5611657835547164	0.6186186186186187
-1.5702511686644613	0.6196196196196196
-1.57913907374352	0.6206206206206206
-1.5878296956235878	0.6216216216216216
-1.5963233217177266	0.6226226226226226
-1.6046203286329321	0.6236236236236237
-1.6127211806334367	0.6246246246246246
-1.6206264279616547	0.6256256256256256
-1.628336705024133	0.6266266266266266
-1.635852728450178	0.6276276276276276
-1.643175295031256	0.6286286286286287
-1.6503052795494235	0.6296296296296297
-1.6572436325033986	0.6306306306306306
-1.663991377740922	0.6316316316316316
-1.670549610006339	0.6326326326326326
-1.6769194924122606	0.6336336336336337
-1.6831022538443345	0.6346346346346347
-1.6890991863080205	0.6356356356356356
-1.6949116422263142	0.6366366366366366
-1.7005410316971774	0.6376376376376376
-1.7059888197193536	0.6386386386386387
-1.7112565233950305	0.6396396396396397
-1.716345709117639	0.6406406406406406
-1.7212579897527804	0.6416416416416416
-1.7259950218200655	0.6426426426426426
-1.7305585026832815	0.6436436436436437
-1.734950167756057	0.6446446446446447
-1.7391717877297668	0.6456456456456456
-1.743225165830137	0.6466466466466466
-1.747112135108589	0.6476476476476476
-1.7508345557739968	0.6486486486486487
-1.7543943125701356	0.6496496496496497
-1.7577933122036962	0.6506506506506506
-1.761033480827353	0.6516516516516516
-1.764116761581953	0.6526526526526526
-1.7670451122015207	0.6536536536536537
-1.769820502684343	0.6546546546546547
-1.772444913033056	0.6556556556556556
-1.774920331066228	0.6566566566566566
-1.7772487503036019	0.6576576576576577
-1.7794321679267773	0.6586586586586587
-1.781472582816772	0.6596596596596597
-1.7833719936695898	0.6606606606606606
-1.78513239719055	0.6616616616616616
-1.7867557863679187	0.6626626626626627
-1.7882441488259857	0.6636636636636637
-1.7895994652575893	0.6646646646646647
-1.790823707935688	0.6656656656656657
-1.7919188393035208	0.6666666666666666
-1.7928868106424782	0.6676676676676677
-1.7937295608168176	0.6686686686686687
-1.7944490150939634	0.6696696696696697
-1.7950470840391561	0.6706706706706707
-1.7955256624829006	0.6716716716716716
-1.7958866285596637	0.6726726726726727
-1.796131842816037	0.6736736736736737
-1.796263147386579	0.6746746746746747
-1.7962823652353677	0.6756756756756757
-1.7961912994612999	0.6766766766766766
-1.7959917326650443	0.6776776776776777
-1.7956854263755466	0.6786786786786787
-1.7952741205339353	0.6796796796796797
-1.79475953303263	0.6806806806806807
-1.7941433593074716	0.6816816816816816
-1.7934272719806361	0.6826826826826827
-1.7926129205521675	0.6836836836836837
-1.791701931137869	0.6846846846846847
-1.7906959062514365	0.6856856856856857
-1.789596424628599	0.6866866866866866
-1.7884050410912078	0.6876876876876877
-1.7871232864490978	0.6886886886886887
-1.7857526674377444	0.6896896896896897
-1.7842946666896005	0.6906906906906907
-1.782750742737266	0.6916916916916916
-1.7811223300464218	0.6926926926926927
-1.7794108390768348	0.6936936936936937
-1.7776176563694355	0.6946946946946947
-1.7757441446579088	0.6956956956956957
-1.7737916430029053	0.6966966966966966
-1.771761466947448	0.6976976976976977
-1.769654908691737	0.6986986986986987
-1.767473237286072	0.6996996996996997
-1.7652176988402029	0.7007007007007007
-1.7628895167479646	0.7017017017017017
-1.760489891925612	0.7027027027027027
-1.7580200030628412	0.7037037037037037
-1.755481006885039	0.7047047047047047
-1.7528740384258505	0.7057057057057057
-1.7502002113087318	0.7067067067067067
-1.7474606180366916	0.7077077077077077
-1.7446563302889992	0.7087087087087087
-1.7417883992241647	0.7097097097097097
-1.738857855788092	0.7107107107107107
-1.7358657110267859	0.7117117117117117
-1.7328129564026438	0.7127127127127127
-1.7297005641137861	0.7137137137137137
-1.726529487415562	0.7147147147147147
-1.7233006609437702	0.7157157157157157
-1.7200150010388104	0.7167167167167167
-1.716673406070413	0.7177177177177178
-1.7132767567622011	0.7187187187187187
-1.709825916515847	0.7197197197197197
-1.706321731734139	0.7207207207207207
-1.7027650321427674	0.7217217217217218
-1.699156631110253	0.7227227227227228
-1.6954973259658443	0.7237237237237237
-1.6917878983149157	0.7247247247247247
-1.6880291143517017	0.7257257257257257
-1.6842217251689868	0.7267267267267268
-1.6803664670646241	0.7277277277277278
-1.6764640618445554	0.7287287287287287
-1.6725152171222422	0.7297297297297297
-1.6685206266142325	0.7307307307307307
-1.6644809704318164	0.7317317317317318
-1.6603969153685183	0.7327327327327328
-1.656269115183431	0.7337337337337337
-1.6520982108801587	0.7347347347347347
-1.6478848309814236	0.7357357357357357
-1.6436295917991053	0.7367367367367368
-1.6393330976998288	0.7377377377377378
-1.6349959413658677	0.7387387387387387
-1.630618704051505	0.7397397397397397
-1.626201955834673	0.7407407407407407
-1.6217462558639844	0.7417417417417418
-1.6172521526010268	0.7427427427427428
-1.6127201840580543	0.7437437437437437
-1.6081508780309444	0.7447447447447447
-1.6035447523275745	0.7457457457457457
-1.5989023149915158	0.7467467467467468
-1.5942240645211865	0.7477477477477478
-1.5895104900843953	0.7487487487487487
-1.5847620717284105	0.7497497497497497
-1.5799792805855086	0.7507507507507507
-1.575162579074133	0.7517517517517518
-1.5703124210956387	0.7527527527527528
-1.5654292522267454	0.7537537537537538
-1.5605135099076983	0.7547547547547547
-1.5555656236262383	0.7557557557557557
-1.5505860150974196	0.7567567567567568
-1.5455750984393546	0.7577577577577578
-1.5405332803449259	0.7587587587587588
-1.5354609602495795	0.7597597597597597
-1.5303585304951963	0.7607607607607607
-1.5252263764902008	0.7617617617617618
-1.5200648768658735	0.7627627627627628
-1.5148744036290496	0.7637637637637638
-1.5096553223111515	0.7647647647647647
-1.504407992113761	0.7657657657657657
-1.4991327660506533	0.7667667667667668
-1.4938299910865251	0.7677677677677678
-1.4885000082723148	0.7687687687687688
-1.4831431528773646	0.7697697697697697
-1.477759754518306	0.7707707707707707
-1.4723501372849397	0.7717717717717718
-1.4669146198629592	0.7727727727727728
-1.461453515653822	0.7737737737737738
-1.4559671328915844	0.7747747747747747
-1.4504557747570292	0.7757757757757757
-1.4449197394888855	0.7767767767767768
-1.4393593204924648	0.7777777777777778
-1.4337748064455265	0.7787787787787788
-1.4281664814016843	0.7797797797797797
-1.4225346248911594	0.7807807807807807
-1.4168795120192057	0.7817817817817818
-1.4112014135619986	0.7827827827827828
-1.4055005960603129	0.7837837837837838
-1.399777321910781	0.7847847847847848
-1.3940318494550552	0.7857857857857858
-1.3882644330666636	0.7867867867867868
-1.38247532323587	0.7877877877877878
-1.3766647666523506	0.7887887887887888
-1.3708330062859666	0.7897897897897898
-1.36498028146546	0.7907907907907908
-1.3591068279553473	0.7917917917917918
-1.353212878030838	0.7927927927927928
-1.3472986605510402	0.7937937937937938
-1.3413644010302885	0.7947947947947948
-1.3354103217078532	0.7957957957957958
-1.3294366416158563	0.7967967967967968
-1.3234435766456627	0.7977977977977978
-1.3174313396125603	0.7987987987987988
-1.3114001403189968	0.7997997997997998
-1.3053501856161938	0.8008008008008008
-1.2992816794643895	0.8018018018018018
-1.2931948229915435	0.8028028028028028
-1.2870898145507361	0.8038038038038038
-1.2809668497761186	0.8048048048048048
-1.2748261216376144	0.8058058058058059
-1.268667820494249	0.8068068068068068
-1.2624921341463011	0.8078078078078078
-1.2562992478861439	0.8088088088088088
-1.2500893445479764	0.8098098098098098
-1.2438626045563046	0.8108108108108109
-1.237619205973379	0.8118118118118118
-1.2313593245454353	0.8128128128128128
-1.225083133747959	0.8138138138138138
-1.218790804829798	0.8148148148148148
-1.2124825068563678	0.8158158158158159
-1.2061584067517481	0.8168168168168168
-1.1998186693399264	0.8178178178178178
-1.1934634573849934	0.8188188188188188
-1.1870929316305163	0.8198198198198198
-1.1807072508379337	0.8208208208208209
-1.1743065718241614	0.8218218218218218
-1.1678910494982662	0.8228228228228228
-1.1614608368974022	0.8238238238238238
-1.155016085221854	0.8248248248248248
-1.1485569438693815	0.8258258258258259
-1.1420835604687218	0.8268268268268268
-1.1355960809124215	0.8278278278278278
-1.1290946493888725	0.8288288288288288
-1.1225794084137153	0.8298298298298298
-1.1160504988604782	0.8308308308308309
-1.1095080599906204	0.8318318318318318
-1.1029522294828555	0.8328328328328328
-1.0963831434618976	0.8338338338338338
-1.0898009365265289	0.8348348348348348
-1.083205741777125	0.8358358358358359
-1.0765976908425243	0.8368368368368369
-1.0699769139063928	0.8378378378378378
-1.0633435397329565	0.8388388388388388
-1.0566976956922636	0.8398398398398398
-1.0500395077848368	0.8408408408408409
-1.043369100665887	0.8418418418418419
-1.0366865976689401	0.8428428428428428
-1.029992120829051	0.8438438438438438
-1.0232857909054598	0.8448448448448449
-1.0165677274038516	0.8458458458458459
-1.0098380485980942	0.8468468468468469
-1.003096871551586	0.8478478478478478
-0.9963443121381179	0.8488488488488488
-0.9895804850623656	0.8498498498498499
-0.9828055038799064	0.8508508508508509
-0.976019481016898	0.8518518518518519
-0.9692225277893001	0.8528528528528528
-0.9624147544217723	0.8538538538538538
-0.955596270066137	0.8548548548548549
-0.9487671828195399	0.8558558558558559
-0.9419275997421879	0.8568568568568569
-0.9350776268748047	0.8578578578578578
-0.9282173692556832	0.8588588588588588
-0.9213469309374667	0.8598598598598599
-0.9144664150035485	0.8608608608608609
-0.9075759235842119	0.8618618618618619
-0.9006755578724052	0.8628628628628628
-0.8937654181392752	0.8638638638638638
-0.8868456037493452	0.8648648648648649
-0.8799162131754648	0.8658658658658659
-0.8729773440134283	0.8668668668668669
-0.8660290929963617	0.8678678678678678
-0.8590715560088076	0.8688688688688688
-0.8521048281005797	0.8698698698698699
-0.8451290035003349	0.8708708708708709
-0.8381441756289227	0.8718718718718719
-0.8311504371124632	0.8728728728728729
-0.8241478797952202	0.8738738738738738
-0.8171365947522073	0.8748748748748749
-0.8101166723016023	0.8758758758758759
-0.8030882020169064	0.8768768768768769
-0.7960512727389194	0.8778778778778779
-0.7890059725874712	0.8788788788788788
-0.7819523889729814	0.8798798798798799
-0.7748906086077785	0.8808808808808809
-0.7678207175172647	0.8818818818818819
-0.7607428010508418	0.8828828828828829
-0.7536569438926938	0.8838838838838838
-0.7465632300723456	0.8848848848848849
-0.7394617429750748	0.8858858858858859
-0.7323525653521185	0.8868868868868869
-0.7252357793307346	0.8878878878878879
-0.7181114664240705	0.8888888888888888
-0.7109797075408898	0.8898898898898899
-0.7038405829951169	0.8908908908908909
-0.6966941725152439	0.8918918918918919
-0.6895405552535661	0.8928928928928929
-0.6823798097952831	0.8938938938938938
-0.675212014167438	0.8948948948948949
-0.6680372458477281	0.8958958958958959
-0.6608555817731557	0.8968968968968969
-0.653667098348566	0.8978978978978979
-0.6464718714550219	0.8988988988988988
-0.6392699764580777	0.8998998998998999
-0.632061488215891	0.9009009009009009
-0.6248464810872438	0.9019019019019019
-0.6176250289394057	0.9029029029029029
-0.610397205155907	0.9039039039039038
-0.6031630826441695	0.9049049049049049
-0.5959227338430403	0.9059059059059059
-0.5886762307301988	0.9069069069069069
-0.5814236448294642	0.9079079079079079
-0.5741650472179852	0.908908908908909
-0.5669005085333326	0.9099099099099099
-0.5596300989804807	0.9109109109109109
-0.5523538883386949	0.9119119119119119
-0.5450719459683115	0.9129129129129129
-0.5377843408174309	0.913913913913914
-0.5304911414285032	0.914914914914915
-0.523192415944836	0.9159159159159159
-0.5158882321169954	0.9169169169169169
-0.5085786573091319	0.9179179179179179
-0.5012637585052083	0.918918918918919
-0.4939436023151507	0.91991991991992
-0.48661825498091005	0.9209209209209209
-0.4792877823824456	0.9219219219219219
-0.47195225004362734	0.9229229229229229
-0.46461172313805954	0.923923923923924
-0.4572662664948288	0.924924924924925
-0.44991594460417755	0.9259259259259259
-0.44256082162310184	0.9269269269269269
-0.4352009613808811	0.9279279279279279
-0.4278364273845329	0.928928928928929
-0.4204672828242054	0.92992992992993
-0.4130935905784947	0.9309309309309309
-0.40571541321970456	0.9319319319319319
-0.3983328130190342	0.9329329329329329
-0.3909458519517097	0.933933933933934
-0.3835545917020477	0.934934934934935
-0.3761590936684647	0.9359359359359359
-0.3687594189684212	0.9369369369369369
-0.3613556284433145	0.9379379379379379
-0.3539477826633081	0.938938938938939
-0.3465359419321134	0.93993993993994
-0.3391201662917093	0.9409409409409409
-0.33170051552701696	0.9419419419419419
-0.32427704917051475	0.9429429429429429
-0.31684982650681065	0.943943943943944
-0.30941890657715765	0.944944944944945
-0.30198434818392755	0.9459459459459459
-0.2945462098950308	0.9469469469469469
-0.28710455004829694	0.9479479479479479
-0.279659426755803	0.948948948948949
-0.2722108979081648	0.94994994994995
-0.2647590211787764	0.950950950950951
-0.25730385402801836	0.9519519519519519
-0.2498454537074119	0.9529529529529529
-0.24238387726374588	0.953953953953954
-0.23491918154315247	0.954954954954955
-0.22745142319515438	0.955955955955956
-0.21998065867666627	0.9569569569569569
-0.2125069442559668	0.9579579579579579
-0.2050303360166278	0.958958958958959
-0.1975508898614156	0.95995995995996
-0.1900686615161512	0.960960960960961
-0.18258370653354455	0.9619619619619619
-0.1750960802969882	0.9629629629629629
-0.16760583802432855	0.963963963963964
-0.1601130347715963	0.964964964964965
-0.15261772543671703	0.965965965965966
-0.1451199647631823	0.9669669669669669
-0.13761980734370274	0.9679679679679679
-0.13011730762382231	0.968968968968969
-0.12261251990551685	0.96996996996997
-0.11510549835075529	0.970970970970971
-0.10759629698504569	0.9719719719719719
-0.10008496970094674	0.972972972972973
-0.09257157026156403	0.973973973973974
-0.08505615230401443	0.974974974974975
-0.07753876934287571	0.975975975975976
-0.07001947477360627	0.9769769769769769
-0.06249832187595097	0.977977977977978
-0.054975363817318844	0.978978978978979
-0.04745065365614764	0.97997997997998
-0.03992424434524214	0.980980980980981
-0.032396188735100154	0.9819819819819819
-0.02486653957721392	0.982982982982983
-0.01733534952736	0.983983983983984
-0.009802671148866217	0.984984984984985
-0.002268556915868067	0.985985985985986
0.00526694078345648	0.986986986986987
0.012803769643661598	0.987987987987988
0.020341877438828534	0.988988988988989
0.02788121201936895	0.98998998998999
0.03542172130884712	0.990990990990991
0.04296335330080975	0.991991991991992
0.05050605605563317	0.992992992992993
0.05804977769737726	0.993993993993994
0.06559446641065526	0.994994994994995
0.07314007043750975	0.995995995995996
0.08068653807430287	0.996996996996997
0.0882338176686118	0.997997997997998
0.09578185761613743	0.998998998998999
0.1033306063576172	1.0


==> csv/vanishing_viscosity_visualization/euler_high_vis_u_0.16.csv <==
0.07070502551879031	0.0
0.07486994497424102	0.001001001001001001
0.07903541379730547	0.002002002002002002
0.0832014123375317	0.003003003003003003
0.08736792108617913	0.004004004004004004
0.09153492067035192	0.005005005005005005
0.09570239184725031	0.006006006006006006
0.0998703154985143	0.007007007007007007
0.10403867262467577	0.008008008008008008
0.10820744433969391	0.009009009009009009
0.1123766118655898	0.01001001001001001
0.116546156527156	0.011011011011011011
0.120716059746756	0.012012012012012012
0.12488630303919082	0.013013013013013013
0.12905686800664698	0.014014014014014014
0.13322773633370327	0.015015015015015015
0.13739888978241116	0.016016016016016016
0.14157031018742566	0.01701701701701702
0.1457419794512028	0.018018018018018018
0.1499138795392394	0.01901901901901902
0.15408599247537158	0.02002002002002002
0.15825830033710916	0.021021021021021023
0.1624307852510206	0.022022022022022022
0.16660342938814682	0.023023023023023025
0.1707762149594585	0.024024024024024024
0.17494912421133468	0.025025025025025027
0.1791221394210791	0.026026026026026026
0.18329524289244886	0.02702702702702703
0.1874684169512155	0.028028028028028028
0.19164164394073127	0.02902902902902903
0.19581490621752007	0.03003003003003003
0.19998818614686778	0.031031031031031032
0.20416146609843014	0.03203203203203203
0.20833472844183276	0.03303303303303303
0.21250795554228297	0.03403403403403404
0.21668112975616569	0.035035035035035036
0.22085423342664526	0.036036036036036036
0.22502724887924533	0.037037037037037035
0.22920015841742514	0.03803803803803804
0.2333729443181302	0.03903903903903904
0.23754558882733065	0.04004004004004004
0.2417180741555279	0.04104104104104104
0.24589038247324105	0.042042042042042045
0.2500624959064561	0.043043043043043044
0.25423439653204666	0.044044044044044044
0.25840606637315106	0.04504504504504504
0.2625774873945129	0.04604604604604605
0.26674864149777233	0.04704704704704705
0.2709195105167118	0.04804804804804805
0.2750900762124458	0.04904904904904905
0.2792603202685572	0.05005005005005005
0.28343022428617154	0.05105105105105105
0.2875997697789671	0.05205205205205205
0.2917689381681179	0.05305305305305305
0.295937710777163	0.05405405405405406
0.3001060688268013	0.055055055055055056
0.30427399342960276	0.056056056056056056
0.3084414655846394	0.057057057057057055
0.3126084661720215	0.05805805805805806
0.3167749759473461	0.05905905905905906
0.3209409755360415	0.06006006006006006
0.3251064454276147	0.06106106106106106
0.32927136596978546	0.062062062062062065
0.3334357173625139	0.06306306306306306
0.33759947965190557	0.06406406406406406
0.34176263272399765	0.06506506506506507
0.3459251562984155	0.06606606606606606
0.3500870299218979	0.06706706706706707
0.3542482329616814	0.06806806806806807
0.35840874459874456	0.06906906906906907
0.36256854382089787	0.07007007007007007
0.36672760941572163	0.07107107107107107
0.37088591996334114	0.07207207207207207
0.3750434538290326	0.07307307307307308
0.3792001891556568	0.07407407407407407
0.38335610385591096	0.07507507507507508
0.3875111756043929	0.07607607607607608
0.3916653818294717	0.07707707707707707
0.3958186997049556	0.07807807807807808
0.3999711061415525	0.07907907907907907
0.40412257777811217	0.08008008008008008
0.4082730909726471	0.08108108108108109
0.4124226217931181	0.08208208208208208
0.4165711460079826	0.08308308308308308
0.4207186390764929	0.08408408408408409
0.42486507613873675	0.08508508508508508
0.42901043200541317	0.08608608608608609
0.43315468114733097	0.08708708708708708
0.43729779768462496	0.08808808808808809
0.44143975537567504	0.0890890890890891
0.44558052760572303	0.09009009009009009
0.4497200873751713	0.09109109109109109
0.4538584072875615	0.0920920920920921
0.45799545953720927	0.09309309309309309
0.4621312158964997	0.0940940940940941
0.4662656477028148	0.09509509509509509
0.47039872584509773	0.0960960960960961
0.474530420750026	0.0970970970970971
0.47866070236779623	0.0980980980980981
0.4827895401574897	0.0990990990990991
0.48691690307202723	0.1001001001001001
0.491042759542673	0.1011011011011011
0.49516707746310284	0.1021021021021021
0.4992898241729908	0.1031031031031031
0.5034109664411298	0.1041041041041041
0.5075304704480429	0.10510510510510511
0.5116483017680914	0.1061061061061061
0.5157644253510465	0.10710710710710711
0.5198788055031209	0.10810810810810811
0.5239914058674298	0.1091091091091091
0.5281021894038748	0.11011011011011011
0.5322111183684252	0.1111111111111111
0.5363181542917779	0.11211211211211211
0.5404232579573798	0.11311311311311312
0.5445263893787875	0.11411411411411411
0.5486275077763467	0.11511511511511512
0.5527265715531698	0.11611611611611612
0.5568235382703844	0.11711711711711711
0.5609183646216389	0.11811811811811812
0.5650110064068309	0.11911911911911911
0.5691014185050443	0.12012012012012012
0.5731895548466598	0.12112112112112113
0.5772753683846258	0.12212212212212212
0.5813588110648468	0.12312312312312312
0.5854398337956807	0.12412412412412413
0.5895183864164993	0.12512512512512514
0.5935944176652976	0.12612612612612611
0.5976678751453113	0.12712712712712712
0.6017387052906199	0.12812812812812813
0.6058068533307007	0.12912912912912913
0.6098722632538989	0.13013013013013014
0.6139348777697878	0.13113113113113112
0.6179946382703777	0.13213213213213212
0.6220514847901433	0.13313313313313313
0.626105355964833	0.13413413413413414
0.6301561889890196	0.13513513513513514
0.6342039195723629	0.13613613613613615
0.6382484818945334	0.13713713713713713
0.6422898085587725	0.13813813813813813
0.6463278305440303	0.13913913913913914
0.6503624771556601	0.14014014014014015
0.6543936759746053	0.14114114114114115
0.6584213528050522	0.14214214214214213
0.662445431620494	0.14314314314314314
0.6664658345081625	0.14414414414414414
0.6704824816117824	0.14514514514514515
0.6744952910725956	0.14614614614614616
0.6785041789686107	0.14714714714714713
0.682509059252026	0.14814814814814814
0.6865098436847689	0.14914914914914915
0.6905064417721135	0.15015015015015015
0.6944987606943003	0.15115115115115116
0.6984867052361304	0.15215215215215216
0.7024701777144505	0.15315315315315314
0.706449077903498	0.15415415415415415
0.7104233029580215	0.15515515515515516
0.7143927473341479	0.15615615615615616
0.7183573027079037	0.15715715715715717
0.722316857891359	0.15815815815815815
0.7262712987463082	0.15915915915915915
0.7302205080954456	0.16016016016016016
0.7341643656309501	0.16116116116116116
0.7381027478204382	0.16216216216216217
0.7420355278101971	0.16316316316316315
0.7459625753256515	0.16416416416416416
0.7498837565689817	0.16516516516516516
0.7537989341138397	0.16616616616616617
0.7577079667970793	0.16716716716716717
0.7616107096074557	0.16816816816816818
0.7655070135711938	0.16916916916916916
0.7693967256343968	0.17017017017017017
0.7732796885421822	0.17117117117117117
0.7771557407145236	0.17217217217217218
0.7810247161186822	0.17317317317317318
0.7848864441382115	0.17417417417417416
0.7887407494384083	0.17517517517517517
0.7925874518282202	0.17617617617617617
0.796426366118448	0.17717717717717718
0.8002573019762924	0.1781781781781782
0.804080063776058	0.17917917917917917
0.8078944504460874	0.18018018018018017
0.8117002553117242	0.18118118118118118
0.8154972659343963	0.18218218218218218
0.8192852639466216	0.1831831831831832
0.8230640248830188	0.1841841841841842
0.8268333180071537	0.18518518518518517
0.8305929061342934	0.18618618618618618
0.8343425454499145	0.1871871871871872
0.8380819853240459	0.1881881881881882
0.8418109681212991	0.1891891891891892
0.845529229006684	0.19019019019019018
0.8492364957470626	0.19119119119119118
0.8529324885083679	0.1921921921921922
0.8566169196484391	0.1931931931931932
0.8602894935056277	0.1941941941941942
0.8639499061830308	0.19519519519519518
0.8675978453285366	0.1961961961961962
0.8712329899105493	0.1971971971971972
0.8748550099895994	0.1981981981981982
0.8784635664857375	0.1991991991991992
0.8820583109419292	0.2002002002002002
0.8856388852833913	0.2012012012012012
0.8892049215730963	0.2022022022022022
0.8927560417634336	0.2032032032032032
0.8962918574442753	0.2042042042042042
0.8998119695874719	0.20520520520520522
0.9033159682880613	0.2062062062062062
0.9068034325022639	0.2072072072072072
0.9102739297825703	0.2082082082082082
0.9137270160100597	0.2092092092092092
0.9171622351242853	0.21021021021021022
0.9205791188509217	0.21121121121121122
0.9239771864275605	0.2122122122122122
0.9273559443279045	0.2132132132132132
0.9307148859848043	0.21421421421421422
0.9340534915124469	0.21521521521521522
0.9373712274282027	0.21621621621621623
0.9406675463745121	0.2172172172172172
0.9439418868413858	0.2182182182182182
0.9471936728899657	0.21921921921921922
0.9504223138778093	0.22022022022022023
0.9536272041864156	0.22122122122122123
0.9568077229517378	0.2222222222222222
0.9599632337982907	0.22322322322322322
0.9630930845776826	0.22422422422422422
0.9661966071122775	0.22522522522522523
0.9692731169449027	0.22622622622622623
0.9723219130954134	0.22722722722722724
0.9753422778251281	0.22822822822822822
0.978333476410044	0.22922922922922923
0.9812947569239638	0.23023023023023023
0.9842253500325304	0.23123123123123124
0.9871244687994318	0.23223223223223224
0.9899913085058707	0.23323323323323322
0.9928250464846726	0.23423423423423423
0.995624841970245	0.23523523523523523
0.9983898359658754	0.23623623623623624
1.0011191511296824	0.23723723723723725
1.0038118916808374	0.23823823823823823
1.0064671433274641	0.23923923923923923
1.0090839732179593	0.24024024024024024
1.0116614299172304	0.24124124124124124
1.0141985434097143	0.24224224224224225
1.0166943251307603	0.24324324324324326
1.0191477680283407	0.24424424424424424
1.0215578466567583	0.24524524524524524
1.0239235173043906	0.24624624624624625
1.0262437181572286	0.24724724724724725
1.0285173695002916	0.24824824824824826
1.03074337395875	0.24924924924924924
1.0329206167808667	0.2502502502502503
1.0350479661646255	0.25125125125125125
1.0371242736301696	0.25225225225225223
1.0391483744399213	0.25325325325325326
1.0411190880684875	0.25425425425425424
1.04303521872419	0.2552552552552553
1.0448955559242676	0.25625625625625625
1.0466988751255195	0.25725725725725723
1.0484439384123394	0.25825825825825827
1.0501294952437805	0.25925925925925924
1.051754283261472	0.2602602602602603
1.0533170291598368	0.26126126126126126
1.0548164496202512	0.26226226226226224
1.0562512523103453	0.26326326326326327
1.0576201369498515	0.26426426426426425
1.0589217964438964	0.2652652652652653
1.0601549180848229	0.26626626626626626
1.061318184823098	0.2672672672672673
1.0624102766079937	0.2682682682682683
1.063429871798189	0.26926926926926925
1.0643756486425244	0.2702702702702703
1.065246286830575	0.27127127127127126
1.0660404691127594	0.2722722722722723
1.0667568829890945	0.2732732732732733
1.0673942224657438	0.27427427427427425
1.0679511898778535	0.2752752752752753
1.0684264977771931	0.27627627627627627
1.068818870882422	0.2772772772772773
1.0691270480898258	0.2782782782782783
1.0693497845416224	0.27927927927927926
1.0694858537489638	0.2802802802802803
1.06953404976599	0.28128128128128127
1.0694931894113064	0.2822822822822823
1.0693621145324874	0.2832832832832833
1.0691396943092089	0.28428428428428426
1.0688248275898586	0.2852852852852853
1.06841644525647	0.2862862862862863
1.0679135126120882	0.2872872872872873
1.0673150317846989	0.2882882882882883
1.0666200441411189	0.28928928928928926
1.0658276327043164	0.2902902902902903
1.0649369245669276	0.2912912912912913
1.0639470932938428	0.2922922922922923
1.0628573613060894	0.2932932932932933
1.0616670022383863	0.29429429429429427
1.0603753432621799	0.2952952952952953
1.058981767366162	0.2962962962962963
1.0574857155857895	0.2972972972972973
1.055886689173593	0.2982982982982983
1.0541842517016515	0.2992992992992993
1.0523780310879753	0.3003003003003003
1.0504677215382126	0.3013013013013013
1.048453085394551	0.3023023023023023
1.046333954883457	0.3033033033033033
1.0441102337544492	0.30430430430430433
1.0417818988019643	0.3053053053053053
1.039349001263044	0.3063063063063063
1.036811668083503	0.3073073073073073
1.034170103046029	0.3083083083083083
1.031424587753694	0.30930930930930933
1.0285754824632038	0.3103103103103103
1.025623226762375	0.3113113113113113
1.0225683400872256	0.3123123123123123
1.0194114220743224	0.3133133133133133
1.016153152744977	0.31431431431431434
1.012794292518236	0.3153153153153153
1.0093356820505732	0.3163163163163163
1.0057782419006298	0.3173173173173173
1.0021229720183291	0.3183183183183183
0.99837095105816	0.31931931931931934
0.994523335517435	0.3203203203203203
0.990581358700796	0.3213213213213213
0.9865463295132472	0.32232232232232233
0.9824196310844721	0.3233233233233233
0.9782027192281484	0.32432432432432434
0.9738971207404387	0.3253253253253253
0.9695044315427486	0.3263263263263263
0.9650263146742577	0.32732732732732733
0.9604644981405706	0.3283283283283283
0.955820772625195	0.32932932932932935
0.9510969890713272	0.3303303303303303
0.9462950561416675	0.33133133133133136
0.9414169375647157	0.33233233233233234
0.9364646493761147	0.3333333333333333
0.9314402570642392	0.33433433433433435
0.9263458726292659	0.3353353353353353
0.9211836515654526	0.33633633633633636
0.9159557897763011	0.33733733733733734
0.9106645204326662	0.3383383383383383
0.9053121107836899	0.33933933933933935
0.8999008589307449	0.34034034034034033
0.8944330905742586	0.34134134134134136
0.8889111557435093	0.34234234234234234
0.8833374255190435	0.3433433433433433
0.8777142887575288	0.34434434434434436
0.8720441488282773	0.34534534534534533
0.8663294203707809	0.34634634634634637
0.8605725260819325	0.34734734734734735
0.8547758935416286	0.3483483483483483
0.8489419520847274	0.34934934934934936
0.8430731297272807	0.35035035035035034
0.8371718501541955	0.35135135135135137
0.8312405297753682	0.35235235235235235
0.8252815748565342	0.3533533533533533
0.8192973787309249	0.35435435435435436
0.8132903190970162	0.35535535535535534
0.8072627554074497	0.3563563563563564
0.8012170263534242	0.35735735735735735
0.7951554474486191	0.35835835835835833
0.7890803087159416	0.35935935935935936
0.7829938724801592	0.36036036036036034
0.7768983712687191	0.3613613613613614
0.7707960058228422	0.36236236236236236
0.7646889432202499	0.3633633633633634
0.7585793151106819	0.36436436436436437
0.7524692160646791	0.36536536536536535
0.7463607020359283	0.3663663663663664
0.7402557889368252	0.36736736736736736
0.7341564513267735	0.3683683683683684
0.7280646212121382	0.36936936936936937
0.7219821869566801	0.37037037037037035
0.7159109923007393	0.3713713713713714
0.7098528354873946	0.37237237237237236
0.7038094684933135	0.3733733733733734
0.6977825963620079	0.3743743743743744
0.6917738766367579	0.37537537537537535
0.6857849188904918	0.3763763763763764
0.67981728434953	0.37737737737737737
0.6738724856081495	0.3783783783783784
0.6679519864305989	0.3793793793793794
0.6620572016372867	0.38038038038038036
0.6561894970715667	0.3813813813813814
0.6503501896437032	0.38238238238238237
0.6445405474483019	0.3833833833833834
0.6387617899517147	0.3843843843843844
0.6330150882456538	0.38538538538538536
0.6273015653634995	0.3863863863863864
0.6216222966555502	0.38738738738738737
0.6159783102197343	0.3883883883883884
0.6103705873840993	0.3893893893893894
0.6048000632376727	0.39039039039039036
0.5992676272061364	0.3913913913913914
0.5937741236690093	0.3923923923923924
0.5883203526149469	0.3933933933933934
0.5829070703319941	0.3943943943943944
0.5775349901295819	0.3953953953953954
0.5722047830892796	0.3963963963963964
0.566917078841293	0.3973973973973974
0.5616724663639165	0.3983983983983984
0.5564714948031435	0.3993993993993994
0.5513146743098499	0.4004004004004004
0.5462024768919804	0.4014014014014014
0.5411353372793676	0.4024024024024024
0.5361136537988385	0.4034034034034034
0.5311377892574608	0.4044044044044044
0.5262080718318084	0.40540540540540543
0.5213247959613149	0.4064064064064064
0.5164882232438204	0.4074074074074074
0.5116985833315916	0.4084084084084084
0.5069560748261369	0.4094094094094094
0.5022608661703027	0.41041041041041043
0.49761309653618124	0.4114114114114114
0.4930128767075102	0.4124124124124124
0.4884602899552948	0.4134134134134134
0.48395539290551426	0.4144144144144144
0.4794982163978311	0.41541541541541543
0.47508876633433966	0.4164164164164164
0.4707270245174392	0.4174174174174174
0.4664129494760372	0.4184184184184184
0.462146477279318	0.4194194194194194
0.4579275223374387	0.42042042042042044
0.4537559781885273	0.4214214214214214
0.44963171827148024	0.42242242242242245
0.4455545966840697	0.42342342342342343
0.4415244489259775	0.4244244244244244
0.4375410926263825	0.42542542542542544
0.43360432825583256	0.4264264264264264
0.4297139398221304	0.42742742742742745
0.42586969555006193	0.42842842842842843
0.42207134854479306	0.4294294294294294
0.4183186374388452	0.43043043043043044
0.4146112870225608	0.4314314314314314
0.41094900885804536	0.43243243243243246
0.4073315018765628	0.43343343343343343
0.4037584529594446	0.4344344344344344
0.4002295375025423	0.43543543543543545
0.3967444199643461	0.4364364364364364
0.39330275439784845	0.43743743743743746
0.3899041849663236	0.43843843843843844
0.38654834644314445	0.4394394394394394
0.38323486469584983	0.44044044044044045
0.379963357154618	0.44144144144144143
0.3767334332653923	0.44244244244244246
0.3735446949278453	0.44344344344344344
0.3703967369184501	0.4444444444444444
0.3672891472988758	0.44544544544544545
0.3642215078099866	0.44644644644644643
0.3611933942516883	0.44744744744744747
0.3582043768489102	0.44844844844844844
0.3552540206039872	0.4494494494494494
0.3523418856357307	0.45045045045045046
0.3494675275054735	0.45145145145145144
0.3466304975303746	0.45245245245245247
0.34383034308428295	0.45345345345345345
0.34106660788644133	0.4544544544544545
0.33833883227834066	0.45545545545545546
0.33564655348899963	0.45645645645645644
0.3329893058889831	0.4574574574574575
0.3303666212334332	0.45845845845845845
0.3277780288944198	0.4594594594594595
0.325223056082887	0.46046046046046046
0.322701228060492	0.46146146146146144
0.3202120683416116	0.4624624624624625
0.31775509888580433	0.46346346346346345
0.3153298402809982	0.4644644644644645
0.3129358119176834	0.46546546546546547
0.3105725321543743	0.46646646646646645
0.3082395184746088	0.4674674674674675
0.3059362876357432	0.46846846846846846
0.303662355809801	0.4694694694694695
0.30141723871662285	0.47047047047047047
0.29920045174956833	0.47147147147147145
0.297011510094007	0.4724724724724725
0.2948499288388368	0.47347347347347346
0.2927152230812602	0.4744744744744745
0.29060690802504446	0.4754754754754755
0.28852449907248573	0.47647647647647645
0.28646751191029324	0.4774774774774775
0.2844354625896038	0.47847847847847846
0.28242786760033084	0.4794794794794795
0.2804442439400492	0.4804804804804805
0.27848410917760846	0.48148148148148145
0.27654698151166773	0.4824824824824825
0.2746323798243309	0.48348348348348347
0.27273982373007055	0.4844844844844845
0.2708688336201033	0.4854854854854855
0.2690189307024004	0.4864864864864865
0.26718963703748483	0.4874874874874875
0.2653804755701867	0.48848848848848847
0.2635909701575032	0.4894894894894895
0.26182064559272383	0.4904904904904905
0.26006902762595624	0.4914914914914915
0.2583356429812079	0.4924924924924925
0.25662001937014867	0.4934934934934935
0.2549216855027017	0.4944944944944945
0.253240171094578	0.4954954954954955
0.25157500687189666	0.4964964964964965
0.24992572457299664	0.4974974974974975
0.24829185694757444	0.4984984984984985
0.24667293775324736	0.4994994994994995
0.24506850174966896	0.5005005005005005
0.2434780846902887	0.5015015015015015
0.24190122331187738	0.5025025025025025
0.2403374553219024	0.5035035035035035
0.2387863193838695	0.5045045045045045
0.23724735510070732	0.5055055055055055
0.23572010299630788	0.5065065065065065
0.23420410449529072	0.5075075075075075
0.23269890190110212	0.5085085085085085
0.2312040383725085	0.5095095095095095
0.22971905789859254	0.5105105105105106
0.22824350527230594	0.5115115115115115
0.22677692606268235	0.5125125125125125
0.2253188665857606	0.5135135135135135
0.22386887387431736	0.5145145145145145
0.22242649564645575	0.5155155155155156
0.2209912802731445	0.5165165165165165
0.2195627767447522	0.5175175175175175
0.2181405346366662	0.5185185185185185
0.21672410407403842	0.5195195195195195
0.21531303569574556	0.5205205205205206
0.21390688061760096	0.5215215215215215
0.2125051903949062	0.5225225225225225
0.211107516984374	0.5235235235235235
0.20971341270551067	0.5245245245245245
0.20832243020148802	0.5255255255255256
0.20693412239958872	0.5265265265265265
0.20554804247125572	0.5275275275275275
0.20416374379182792	0.5285285285285285
0.20278077989999058	0.5295295295295295
0.20139870445702296	0.5305305305305306
0.2000170712058693	0.5315315315315315
0.19863543393011673	0.5325325325325325
0.19725334641290462	0.5335335335335335
0.1958703623958479	0.5345345345345346
0.19448603553800203	0.5355355355355356
0.19309991937494791	0.5365365365365365
0.19171156727802746	0.5375375375375375
0.19032053241380936	0.5385385385385385
0.18892636770381202	0.5395395395395396
0.1875286257845702	0.5405405405405406
0.18612685896806785	0.5415415415415415
0.18472061920262806	0.5425425425425425
0.18330945803428328	0.5435435435435435
0.18189292656871786	0.5445445445445446
0.1804705754338079	0.5455455455455456
0.1790419547428529	0.5465465465465466
0.17760661405852587	0.5475475475475475
0.1761641023576395	0.5485485485485485
0.17471396799675562	0.5495495495495496
0.17325575867874138	0.5505505505505506
0.17178902142029895	0.5515515515515516
0.17031330252057797	0.5525525525525525
0.16882814753089942	0.5535535535535535
0.16733310122570358	0.5545545545545546
0.1658277075747556	0.5555555555555556
0.16431150971672417	0.5565565565565566
0.16278404993417103	0.5575575575575575
0.1612448696300723	0.5585585585585585
0.15969350930591214	0.5595595595595596
0.1581295085414755	0.5605605605605606
0.15655240597638592	0.5615615615615616
0.15496173929351895	0.5625625625625625
0.15335704520434348	0.5635635635635635
0.1517378594363274	0.5645645645645646
0.150103716722464	0.5655655655655656
0.1484541507930645	0.5665665665665666
0.14678869436987627	0.5675675675675675
0.14510687916268014	0.5685685685685685
0.14340823586843374	0.5695695695695696
0.14169229417311965	0.5705705705705706
0.1399585827563727	0.5715715715715716
0.13820662929905395	0.5725725725725725
0.13643596049385115	0.5735735735735735
0.134646102059083	0.5745745745745746
0.13283657875579305	0.5755755755755756
0.1310069144083202	0.5765765765765766
0.12915663192843968	0.5775775775775776
0.12728525334326934	0.5785785785785785
0.1253922998270447	0.5795795795795796
0.12347729173696685	0.5805805805805806
0.12153974865323391	0.5815815815815816
0.11957918942347223	0.5825825825825826
0.11759513221168509	0.5835835835835835
0.1155870945519465	0.5845845845845846
0.11355459340696596	0.5855855855855856
0.11149714523176403	0.5865865865865866
0.10941426604259116	0.5875875875875876
0.10730547149134442	0.5885885885885885
0.10517027694561978	0.5895895895895896
0.10300819757466934	0.5905905905905906
0.10081874844140805	0.5915915915915916
0.09860144460075275	0.5925925925925926
0.09635580120444535	0.5935935935935935
0.09408133361265675	0.5945945945945946
0.09177755751253017	0.5955955955955956
0.08944398904397424	0.5965965965965966
0.08708014493287174	0.5975975975975976
0.08468554263202654	0.5985985985985987
0.08225970047002258	0.5995995995995996
0.07980213780832963	0.6006006006006006
0.07731237520683563	0.6016016016016016
0.07478993459815318	0.6026026026026026
0.0722343394708851	0.6036036036036037
0.06964511506220834	0.6046046046046046
0.0670217885599655	0.6056056056056056
0.06436388931463422	0.6066066066066066
0.061670949061366664	0.6076076076076076
0.05894250215247908	0.6086086086086087
0.056178085800585184	0.6096096096096096
0.053377240332761804	0.6106106106106106
0.0505395094559401	0.6116116116116116
0.04766444053391725	0.6126126126126126
0.04475158487617976	0.6136136136136137
0.04180049803893722	0.6146146146146146
0.038810740138553075	0.6156156156156156
0.0357818761777727	0.6166166166166166
0.03271347638492757	0.6176176176176176
0.029605116566514343	0.6186186186186187
0.02645637847331676	0.6196196196196196
0.023266850180463306	0.6206206206206206
0.020036126481574677	0.6216216216216216
0.016763809297383327	0.6226226226226226
0.013449508098961283	0.6236236236236237
0.010092840345922664	0.6246246246246246
0.006693431939714312	0.6256256256256256
0.0032509176923400875	0.6266266266266266
-0.00023505818939674575	0.6276276276276276
-0.0037648416038141893	0.6286286286286287
-0.0073387680383861925	0.6296296296296297
-0.010957162037605982	0.6306306306306306
-0.014620336654671525	0.6316316316316316
-0.0183285928867488	0.6326326326326326
-0.022082219093856638	0.6336336336336337
-0.02588149040117834	0.6346346346346347
-0.029726668084902503	0.6356356356356356
-0.03361799894145708	0.6366366366366366
-0.037555714640307145	0.6376376376376376
-0.041540031060248936	0.6386386386386387
-0.04557114760944908	0.6396396396396397
-0.049649246529240645	0.6406406406406406
-0.053774492182014036	0.6416416416416416
-0.05794703032330535	0.6426426426426426
-0.06216698735852059	0.6436436436436437
-0.06643446958450118	0.6446446446446447
-0.07074956241648185	0.6456456456456456
-0.07511232960076256	0.6466466466466466
-0.07952281241376954	0.6476476476476476
-0.08398102884795705	0.6486486486486487
-0.08848697278536276	0.6496496496496497
-0.0930406131594101	0.6506506506506506
-0.09764189310592267	0.6516516516516516
-0.10229072910409884	0.6526526526526526
-0.10698701010857667	0.6536536536536537
-0.11173059667350609	0.6546546546546547
-0.11652132006993537	0.6556556556556556
-0.12135898139761066	0.6566566566566566
-0.12624335069268486	0.6576576576576577
-0.13117416603262835	0.6586586586586587
-0.13615113264003728	0.6596596596596597
-0.1411739219868372	0.6606606606606606
-0.14624217090078603	0.6616616616616616
-0.15135548067598797	0.6626626626626627
-0.15651341618953904	0.6636636636636637
-0.16171550502623505	0.6646646646646647
-0.16696123661368414	0.6656656656656657
-0.1722500613699778	0.6666666666666666
-0.17758138986648614	0.6676676676676677
-0.18295459200815192	0.6686686686686687
-0.18836899623407297	0.6696696696696697
-0.19382388874096235	0.6706706706706707
-0.1993185127324927	0.6716716716716716
-0.20485206769731953	0.6726726726726727
-0.21042370871899427	0.6736736736736737
-0.21603254582075385	0.6746746746746747
-0.2216776433485793	0.6756756756756757
-0.22735801939568637	0.6766766766766766
-0.23307264527199173	0.6776776776776777
-0.23882044502186778	0.6786786786786787
-0.244600294993851	0.6796796796796797
-0.25041102346572425	0.6806806806806807
-0.25625141032872467	0.6816816816816816
-0.262120186834359	0.6826826826826827
-0.2680160354076139	0.6836836836836837
-0.27393758953005715	0.6846846846846847
-0.27988343369659024	0.6856856856856857
-0.28585210344930584	0.6866866866866866
-0.2918420854921182	0.6876876876876877
-0.2978518178895059	0.6886886886886887
-0.3038796903528725	0.6896896896896897
-0.30992404461767037	0.6906906906906907
-0.3159831749145577	0.6916916916916916
-0.32205532853744734	0.6926926926926927
-0.32813870651140126	0.6936936936936937
-0.3342314643628565	0.6946946946946947
-0.34033171299471954	0.6956956956956957
-0.3464375196683613	0.6966966966966966
-0.3525469090945327	0.6976976976976977
-0.35865786463468446	0.6986986986986987
-0.3647683296141065	0.6996996996996997
-0.3708762087477205	0.7007007007007007
-0.37697936967925166	0.7017017017017017
-0.3830756446338706	0.7027027027027027
-0.3891628321842558	0.7037037037037037
-0.3952386991293445	0.7047047047047047
-0.40130098248486606	0.7057057057057057
-0.40734739158403555	0.7067067067067067
-0.41337561028657444	0.7077077077077077
-0.41938329929349166	0.7087087087087087
-0.4253680985648168	0.7097097097097097
-0.43132762983672973	0.7107107107107107
-0.4372594992342751	0.7117117117117117
-0.4431612999750998	0.7127127127127127
-0.4490306151593905	0.7137137137137137
-0.45486502064044404	0.7147147147147147
-0.4606620879700583	0.7157157157157157
-0.46641938741220335	0.7167167167167167
-0.4721344910182129	0.7177177177177178
-0.4778049757560429	0.7187187187187187
-0.48342842668596586	0.7197197197197197
-0.48900244017442274	0.7207207207207207
-0.49452462713763096	0.7217217217217218
-0.49999261630596453	0.7227227227227228
-0.5054040575000635	0.7237237237237237
-0.5107566249091329	0.7247247247247247
-0.5160480203618966	0.7257257257257257
-0.5212759765802876	0.7267267267267268
-0.5264382604060229	0.7277277277277278
-0.5315326759899579	0.7287287287287287
-0.5365570679342531	0.7297297297297297
-0.5415093243772602	0.7307307307307307
-0.5463873800112655	0.7317317317317318
-0.5511892190232172	0.7327327327327328
-0.555912877948904	0.7337337337337337
-0.5605564484311487	0.7347347347347347
-0.5651180798730288	0.7357357357357357
-0.5695959819773402	0.7367367367367368
-0.5739884271640738	0.7377377377377378
-0.578293752857977	0.7387387387387387
-0.5825103636389145	0.7397397397397397
-0.5866367332481452	0.7407407407407407
-0.5906714064443553	0.7417417417417418
-0.5946130007037534	0.7427427427427428
-0.5984602077593424	0.7437437437437437
-0.6022117949749978	0.7447447447447447
-0.605866606550842	0.7457457457457457
-0.6094235645569642	0.7467467467467468
-0.6128816697934232	0.7477477477477478
-0.6162400024750518	0.7487487487487487
-0.6194977227404828	0.7497497497497497
-0.622654070985401	0.7507507507507507
-0.6257083680208992	0.7517517517517518
-0.6286600150584175	0.7527527527527528
-0.6315084935235461	0.7537537537537538
-0.6342533647015722	0.7547547547547547
-0.6368942692183777	0.7557557557557557
-0.6394309263608581	0.7567567567567568
-0.6418631332416816	0.7577577577577578
-0.6441907638137085	0.7587587587587588
-0.646413767739958	0.7597597597597597
-0.6485321691254332	0.7607607607607607
-0.6505460651175861	0.7617617617617618
-0.6524556243825451	0.7627627627627628
-0.6542610854645982	0.7637637637637638
-0.6559627550366722	0.7647647647647647
-0.6575610060498197	0.7657657657657657
-0.659056275789875	0.7667667667667668
-0.6604490638496122	0.7677677677677678
-0.6617399300247908	0.7687687687687688
-0.6629294921425564	0.7697697697697697
-0.664018423830615	0.7707707707707707
-0.6650074522355985	0.7717717717717718
-0.6658973556989072	0.7727727727727728
-0.6666889613982168	0.7737737737737738
-0.6673831429626607	0.7747747747747747
-0.6679808180694904	0.7757757757757757
-0.6684829460298071	0.7767767767767768
-0.6688905253706717	0.7777777777777778
-0.6692045914206394	0.7787787787787788
-0.6694262139054412	0.7797797797797797
-0.6695564945602167	0.7807807807807807
-0.6695965647643555	0.7817817817817818
-0.6695475832046514	0.7827827827827828
-0.6694107335721016	0.7837837837837838
-0.6691872222973204	0.7847847847847848
-0.6688782763291369	0.7857857857857858
-0.6684851409605969	0.7867867867867868
-0.6680090777061642	0.7877877877877878
-0.6674513622335981	0.7887887887887888
-0.6668132823535307	0.7897897897897898
-0.6660961360694937	0.7907907907907908
-0.6653012296906887	0.7917917917917918
-0.6644298760095415	0.7927927927927928
-0.6634833925456425	0.7937937937937938
-0.6624630998574619	0.7947947947947948
-0.6613703199227974	0.7957957957957958
-0.6602063745887318	0.7967967967967968
-0.6589725840914906	0.7977977977977978
-0.6576702656464153	0.7987987987987988
-0.6563007321079356	0.7997997997997998
-0.6548652906992705	0.8008008008008008
-0.6533652418112867	0.8018018018018018
-0.651801877869836	0.8028028028028028
-0.6501764822706042	0.8038038038038038
-0.648490328380449	0.8048048048048048
-0.6467446786039409	0.8058058058058059
-0.6449407835137905	0.8068068068068068
-0.6430798810436203	0.8078078078078078
-0.6411631957415459	0.8088088088088088
-0.6391919380828089	0.8098098098098098
-0.6371673038397723	0.8108108108108109
-0.6350904735073623	0.8118118118118118
-0.632962611782157	0.8128128128128128
-0.6307848670931026	0.8138138138138138
-0.6285583711819844	0.8148148148148148
-0.6262842387315839	0.8158158158158159
-0.6239635670396105	0.8168168168168168
-0.621597435736324	0.8178178178178178
-0.61918690654394	0.8188188188188188
-0.6167330230757471	0.8198198198198198
-0.614236810673057	0.8208208208208209
-0.6116992762779654	0.8218218218218218
-0.6091214083400903	0.8228228228228228
-0.6065041767553341	0.8238238238238238
-0.6038485328349117	0.8248248248248248
-0.601155409302766	0.8258258258258259
-0.5984257203197081	0.8268268268268268
-0.595660361532491	0.8278278278278278
-0.5928602101462586	0.8288288288288288
-0.5900261250186792	0.8298298298298298
-0.5871589467743131	0.8308308308308309
-0.5842594979376304	0.8318318318318318
-0.5813285830833431	0.8328328328328328
-0.5783669890025779	0.8338338338338338
-0.5753754848836657	0.8348348348348348
-0.5723548225061909	0.8358358358358359
-0.5693057364471827	0.8368368368368369
-0.5662289442982136	0.8378378378378378
-0.5631251468923861	0.8388388388388388
-0.5599950285400914	0.8398398398398398
-0.5568392572726231	0.8408408408408409
-0.5536584850926376	0.8418418418418419
-0.5504533482306467	0.8428428428428428
-0.5472244674066326	0.8438438438438438
-0.5439724480960689	0.8448448448448449
-0.5406978807995382	0.8458458458458459
-0.5374013413153101	0.8468468468468469
-0.5340833910141703	0.8478478478478478
-0.5307445771159468	0.8488488488488488
-0.5273854329670999	0.8498498498498499
-0.5240064783189116	0.8508508508508509
-0.5206082196057114	0.8518518518518519
-0.517191150222746	0.8528528528528528
-0.5137557508032045	0.8538538538538538
-0.5103024894940685	0.8548548548548549
-0.5068318222303643	0.8558558558558559
-0.5033441930075487	0.8568568568568569
-0.499840034151659	0.8578578578578578
-0.4963197665870185	0.8588588588588588
-0.492783800101175	0.8598598598598599
-0.4892325336069152	0.8608608608608609
-0.48566635540108133	0.8618618618618619
-0.48208564342006927	0.8628628628628628
-0.47849076549178315	0.8638638638638638
-0.47488207958396333	0.8648648648648649
-0.4712599340486936	0.8658658658658659
-0.46762466786304474	0.8668668668668669
-0.46397661086569275	0.8678678678678678
-0.460316083989493	0.8688688688688688
-0.45664339948988253	0.8698698698698699
-0.45295886116911505	0.8708708708708709
-0.4492627645962269	0.8718718718718719
-0.44555539732275873	0.8728728728728729
-0.44183703909415634	0.8738738738738738
-0.43810796205688934	0.8748748748748749
-0.43436843096123423	0.8758758758758759
-0.43061870335977476	0.8768768768768769
-0.4268590298015819	0.8778778778778779
-0.4230896540221398	0.8788788788788788
-0.4193108131289938	0.8798798798798799
-0.41552273778319826	0.8808808808808809
-0.41172565237655173	0.8818818818818819
-0.40791977520470396	0.8828828828828829
-0.40410531863613774	0.8838838838838838
-0.400282489277108	0.8848848848848849
-0.39645148813255926	0.8858858858858859
-0.39261251076310094	0.8868868868868869
-0.38876574743807424	0.8878878878878879
-0.3849113832847892	0.8888888888888888
-0.38104959843397485	0.8898898898898899
-0.3771805681615223	0.8908908908908909
-0.3733044630265676	0.8918918918918919
-0.3694214490059946	0.8928928928928929
-0.36553168762541327	0.8938938938938938
-0.36163533608668647	0.8948948948948949
-0.35773254739207105	0.8958958958958959
-0.35382347046503976	0.8968968968968969
-0.3499082502678558	0.8978978978978979
-0.34598702791596453	0.8988988988988988
-0.3420599407892749	0.8998998998998999
-0.3381271226403933	0.9009009009009009
-0.3341887036998863	0.9019019019019019
-0.3302448107786286	0.9029029029029029
-0.32629556736731585	0.9039039039039038
-0.32234109373319747	0.9049049049049049
-0.31838150701410534	0.9059059059059059
-0.3144169213098348	0.9069069069069069
-0.31044744777095085	0.9079079079079079
-0.3064731946850763	0.908908908908909
-0.302494267560729	0.9099099099099099
-0.29851076920876923	0.9109109109109109
-0.29452279982151636	0.9119119119119119
-0.2905304570495985	0.9129129129129129
-0.28653383607658955	0.913913913913914
-0.2825330296914963	0.914914914914915
-0.2785281283591485	0.9159159159159159
-0.27451922028855114	0.9169169169169169
-0.2705063914992511	0.9179179179179179
-0.2664897258857732	0.918918918918919
-0.26246930528017853	0.91991991991992
-0.25844520951279515	0.9209209209209209
-0.25441751647117333	0.9219219219219219
-0.25038630215731356	0.9229229229229229
-0.24635164074321486	0.923923923923924
-0.24231360462479323	0.924924924924925
-0.2382722644742126	0.9259259259259259
-0.2342276892906762	0.9269269269269269
-0.23017994644972078	0.9279279279279279
-0.22612910175105685	0.928928928928929
-0.22207521946499695	0.92992992992993
-0.21801836237751213	0.9309309309309309
-0.21395859183395735	0.9319319319319319
-0.2098959677815029	0.9329329329329329
-0.20583054881031249	0.933933933933934
-0.20176239219350017	0.934934934934935
-0.1976915539259081	0.9359359359359359
-0.1936180887617326	0.9369369369369369
-0.18954205025104112	0.9379379379379379
-0.18546349077520388	0.938938938938939
-0.18138246158128055	0.93993993993994
-0.17729901281538776	0.9409409409409409
-0.17321319355508083	0.9419419419419419
-0.16912505184077758	0.9429429429429429
-0.16503463470625468	0.943943943943944
-0.16094198820824296	0.944944944944945
-0.15684715745515018	0.9459459459459459
-0.15275018663493686	0.9469469469469469
-0.14865111904217126	0.9479479479479479
-0.1445499971042885	0.948948948948949
-0.14044686240707852	0.94994994994995
-0.13634175571942495	0.950950950950951
-0.1322347170173205	0.9519519519519519
-0.12812578550717765	0.9529529529529529
-0.1240149996484608	0.953953953953954
-0.11990239717565462	0.954954954954955
-0.11578801511959748	0.955955955955956
-0.11167188982818907	0.9569569569569569
-0.10755405698650425	0.9579579579579579
-0.10343455163631722	0.958958958958959
-0.09931340819507009	0.95995995995996
-0.09519066047428669	0.960960960960961
-0.09106634169746565	0.9619619619619619
-0.08694048451745291	0.9629629629629629
-0.08281312103332535	0.963963963963964
-0.07868428280678631	0.964964964964965
-0.07455400087810278	0.965965965965966
-0.07042230578158426	0.9669669669669669
-0.06628922756063242	0.9679679679679679
-0.06215479578236098	0.968968968968969
-0.05801903955181292	0.96996996996997
-0.05388198752577531	0.970970970970971
-0.04974366792621666	0.9719719719719719
-0.045604108553347254	0.972972972972973
-0.04146333679832597	0.973973973973974
-0.037321379655614044	0.974974974974975
-0.033178263734997805	0.975975975975976
-0.02903401527328084	0.9769769769769769
-0.024888660145666524	0.977977977977978
-0.020742223876831112	0.978978978978979
-0.01659473165170733	0.97997997997998
-0.012446208325978293	0.980980980980981
-0.008296678436301337	0.9819819819819819
-0.0041461662102604295	0.982982982982983
5.3044239331206e-6	0.983983983983984
0.004157709827994001	0.984984984984985
0.00831102664435063	0.985985985985986
0.012465231787170721	0.986986986986987
0.016620302433604628	0.987987987987988
0.020776216015251425	0.988988988988989
0.024932950209826877	0.98998998998999
0.02909048293304009	0.990990990990991
0.03324879233065683	0.991991991991992
0.037407856770758294	0.992992992992993
0.04156765483617226	0.993993993993994
0.045728165317086934	0.994994994994995
0.049889367203823864	0.995995995995996
0.05405123967978128	0.996996996996997
0.05821376211452407	0.997997997997998
0.06237691405703236	0.998998998998999
0.06654067522908488	1.0


==> csv/vanishing_viscosity_visualization/euler_high_vis_u_0.32.csv <==
0.48119000944790874	0.0
0.47699167590704245	0.001001001001001001
0.47277803550258407	0.002002002002002002
0.4685494796143971	0.003003003003003003
0.46430639812414326	0.004004004004004004
0.46004917913562	0.005005005005005005
0.4557782086969705	0.006006006006006006
0.45149387052525264	0.007007007007007007
0.44719654573404954	0.008008008008008008
0.44288661256461864	0.009009009009009009
0.4385644461212832	0.01001001001001001
0.4342304181115698	0.011011011011011011
0.4298848965918032	0.012012012012012012
0.42552824571867087	0.013013013013013013
0.4211608255074635	0.014014014014014014
0.41678299159750487	0.015015015015015015
0.4123950950254721	0.016016016016016016
0.40799748200709995	0.01701701701701702
0.4035904937279694	0.018018018018018018
0.39917446614384233	0.01901901901901902
0.3947497297912274	0.02002002002002002
0.3903166096086096	0.021021021021021023
0.38587542476899545	0.022022022022022022
0.381426488524175	0.023023023023023025
0.37697010806130615	0.024024024024024024
0.3725065843721867	0.025025025025025027
0.3680362121357637	0.026026026026026026
0.36355927961419804	0.02702702702702703
0.3590760685629753	0.028028028028028028
0.35458685415532387	0.02902902902902903
0.35009190492136	0.03003003003003003
0.3455914827021657	0.031031031031031032
0.3410858426191335	0.03203203203203203
0.3365752330587229	0.03303303303303303
0.3320598956728761	0.03403403403403404
0.3275400653951644	0.035035035035035036
0.323015970472824	0.036036036036036036
0.3184878325146757	0.037037037037037035
0.31395586655499125	0.03803803803803804
0.3094202811332214	0.03903903903903904
0.3048812783895513	0.04004004004004004
0.3003390541761121	0.04104104104104104
0.2957937981837202	0.042042042042042045
0.2912456940838827	0.043043043043043044
0.28669491968584765	0.044044044044044044
0.28214164710834505	0.04504504504504504
0.27758604296570955	0.04604604604604605
0.273028268567937	0.04704704704704705
0.2684684801342799	0.04804804804804805
0.2639068290198471	0.04904904904904905
0.2593434619547285	0.05005005005005005
0.25477852129502715	0.05105105105105105
0.250212145285243	0.05205205205205205
0.24564446833131243	0.05305305305305305
0.24107562128367832	0.05405405405405406
0.2365057317296261	0.055055055055055056
0.23193492429419502	0.056056056056056056
0.2273633209488437	0.057057057057057055
0.22279104132712238	0.05805805805805806
0.2182182030464827	0.05905905905905906
0.2136449220354325	0.06006006006006006
0.20907131286512998	0.06106106106106106
0.20449748908458673	0.062062062062062065
0.19992356355855323	0.06306306306306306
0.19534964880722921	0.06406406406406406
0.1907758573468606	0.06506506506506507
0.18620230203035568	0.06606606606606606
0.1816290963869778	0.06706706706706707
0.17705635496025154	0.06806806806806807
0.17248419364314965	0.06906906906906907
0.1679127300097102	0.07007007007007007
0.16334208364217634	0.07107107107107107
0.158772376452832	0.07207207207207207
0.15420373299966222	0.07307307307307308
0.14963628079504615	0.07407407407407407
0.14507015060666123	0.07507507507507508
0.14050547674984906	0.07607607607607608
0.13594239737068362	0.07707707707707707
0.13138105471904452	0.07807807807807808
0.1268215954110053	0.07907907907907907
0.1222641706799036	0.08008008008008008
0.11770893661547778	0.08108108108108109
0.11315605439051117	0.08208208208208208
0.10860569047444693	0.08308308308308308
0.1040580168334974	0.08408408408408409
0.09951321111679523	0.08508508508508508
0.09497145682819502	0.08608608608608609
0.0904329434833638	0.08708708708708708
0.08589786675185601	0.08808808808808809
0.08136642858390454	0.0890890890890891
0.07683883732171326	0.09009009009009009
0.07231530779507601	0.09109109109109109
0.06779606140119825	0.0920920920920921
0.06328132616863892	0.09309309309309309
0.05877133680533851	0.0940940940940941
0.05426633473074184	0.09509509509509509
0.04976656809206872	0.0960960960960961
0.04527229176482902	0.0970970970970971
0.04078376733771879	0.0980980980980981
0.0363012630820777	0.0990990990990991
0.03182505390612268	0.1001001001001001
0.027355421294217388	0.1011011011011011
0.022892653231463934	0.1021021021021021
0.018437044113949686	0.1031031031031031
0.013988894645001228	0.1041041041041041
0.009548511717843444	0.10510510510510511
0.0051162082850746094	0.1061061061061061
0.0006923032154132033	0.10710710710710711
-0.003722878861822201	0.10810810810810811
-0.008129007723994369	0.1091091091091091
-0.012525747733686421	0.11011011011011011
-0.016912758027951644	0.1111111111111111
-0.021289692717735887	0.11211211211211211
-0.025656201096893577	0.11311311311311312
-0.030011927860232625	0.11411411411411411
-0.0343565133299859	0.11511511511511512
-0.038689593690126006	0.11611611611611612
-0.043010801227906285	0.11711711711711711
-0.047319764582034046	0.11811811811811812
-0.05161610899685239	0.11911911911911911
-0.05589945658193332	0.12012012012012012
-0.060169426576459725	0.12112112112112113
-0.06442563561780312	0.12212212212212212
-0.06866769801368242	0.12312312312312312
-0.07289522601732164	0.12412412412412413
-0.07710783010500667	0.12512512512512514
-0.08130511925547523	0.12612612612612611
-0.08548670123056136	0.12712712712712712
-0.08965218285654995	0.12812812812812813
-0.09380117030568898	0.12912912912912913
-0.09793326937734187	0.13013013013013014
-0.10204808577825664	0.13113113113113112
-0.10614522540146723	0.13213213213213212
-0.11022429460333516	0.13313313313313313
-0.11428490047828302	0.13413413413413414
-0.11832665113076314	0.13513513513513514
-0.12234915594405162	0.13613613613613615
-0.12635202584544772	0.13713713713713713
-0.1303348735675098	0.13813813813813813
-0.13429731390494715	0.13913913913913914
-0.13823896396683855	0.14014014014014015
-0.1421594434238401	0.14114114114114115
-0.14605837475009226	0.14214214214214213
-0.1499353834595304	0.14314314314314314
-0.15379009833635138	0.14414414414414414
-0.15762215165937996	0.14514514514514515
-0.1614311794201294	0.14614614614614616
-0.16521682153434	0.14714714714714713
-0.16897872204683004	0.14814814814814814
-0.17271652932948256	0.14914914914914915
-0.17642989627224048	0.15015015015015015
-0.18011848046697154	0.15115115115115116
-0.18378194438411294	0.15215215215215216
-0.18741995554199306	0.15315315315315314
-0.19103218666877408	0.15415415415415415
-0.19461831585694922	0.15515515515515516
-0.19817802671036855	0.15615615615615616
-0.201711008483762	0.15715715715715717
-0.20521695621475958	0.15815815815815815
-0.2086955708484129	0.15915915915915915
-0.21214655935423918	0.16016016016016016
-0.21556963483582486	0.16116116116116116
-0.21896451663303107	0.16216216216216217
-0.22233093041686505	0.16316316316316315
-0.22566860827708118	0.16416416416416416
-0.2289772888025979	0.16516516516516516
-0.232256717154815	0.16616616616616617
-0.23550664513393565	0.16716716716716717
-0.2387268312383964	0.16816816816816818
-0.2419170407175256	0.16916916916916916
-0.2450770456175487	0.17017017017017017
-0.24820662482107592	0.17117117117117117
-0.2513055640802019	0.17217217217217218
-0.25437365604336654	0.17317317317317318
-0.2574107002761163	0.17417417417417416
-0.26041650327592464	0.17517517517517517
-0.26339087848121967	0.17617617617617617
-0.26633364627478506	0.17717717717717718
-0.26924463398168874	0.1781781781781782
-0.2721236758619113	0.17917917917917917
-0.274970613097832	0.18018018018018017
-0.27778529377674993	0.18118118118118118
-0.2805675728685986	0.18218218218218218
-0.28331731219903616	0.1831831831831832
-0.28603438041806956	0.1841841841841842
-0.2887186529643934	0.18518518518518517
-0.2913700120256074	0.18618618618618618
-0.293988346494484	0.1871871871871872
-0.29657355192145696	0.1881881881881882
-0.29912553046349516	0.1891891891891892
-0.3016441908295316	0.19019019019019018
-0.3041294482226085	0.19119119119119118
-0.3065812242789053	0.1921921921921922
-0.3089994470038069	0.1931931931931932
-0.31138405070517267	0.1941941941941942
-0.31373497592396127	0.19519519519519518
-0.31605216936236513	0.1961961961961962
-0.31833558380960414	0.1971971971971972
-0.3205851780655283	0.1981981981981982
-0.3228009168621715	0.1991991991991992
-0.3249827707833996	0.2002002002002002
-0.32713071618279066	0.2012012012012012
-0.3292447350998827	0.2022022022022022
-0.33132481517491863	0.2032032032032032
-0.3333709495622203	0.2042042042042042
-0.3353831368423123	0.20520520520520522
-0.3373613809329195	0.2062062062062062
-0.33930569099895463	0.2072072072072072
-0.34121608136161	0.2082082082082082
-0.3430925714066657	0.2092092092092092
-0.34493518549211705	0.21021021021021022
-0.3467439528552296	0.21121121121121122
-0.3485189075191178	0.2122122122122122
-0.35026008819894516	0.2132132132132132
-0.3519675382078383	0.21421421421421422
-0.35364130536260413	0.21521521521521522
-0.35528144188933475	0.21621621621621623
-0.35688800432898576	0.2172172172172172
-0.35846105344300166	0.2182182182182182
-0.36000065411906945	0.21921921921921922
-0.36150687527706843	0.22022022022022023
-0.362979789775288	0.22122122122122123
-0.36441947431697885	0.2222222222222222
-0.3658260093572982	0.22322322322322322
-0.36719947901071354	0.22422422422422422
-0.3685399709589157	0.22522522522522523
-0.36984757635930154	0.22622622622622623
-0.37112238975407086	0.22722722722722724
-0.37236450897999274	0.22822822822822822
-0.3735740350788788	0.22922922922922923
-0.3747510722088159	0.23023023023023023
-0.375895727556188	0.23123123123123124
-0.37700811124853634	0.23223223223223224
-0.37808833626828176	0.23323323323323322
-0.37913651836735396	0.23423423423423423
-0.3801527759827471	0.23523523523523523
-0.38113723015304246	0.23623623623623624
-0.3820900044359105	0.23723723723723725
-0.38301122482663297	0.23823823823823823
-0.3839010196776512	0.23923923923923923
-0.384759519619175	0.24024024024024024
-0.3855868574808607	0.24124124124124124
-0.3863831682145826	0.24224224224224225
-0.3871485888183063	0.24324324324324326
-0.3878832582610842	0.24424424424424424
-0.3885873174091778	0.24524524524524524
-0.389260908953326	0.24624624624624625
-0.3899041773371581	0.24724724724724725
-0.39051726868676806	0.24824824824824826
-0.39110033074145084	0.24924924924924924
-0.39165351278560745	0.2502502502502503
-0.3921769655818217	0.25125125125125125
-0.39267084130511326	0.25225225225225223
-0.393135293478364	0.25325325325325326
-0.3935704769089236	0.25425425425425424
-0.39397654762638795	0.2552552552552553
-0.3943536628215528	0.25625625625625625
-0.39470198078653945	0.25725725725725723
-0.3950216608560854	0.25825825825825827
-0.3953128633500018	0.25925925925925924
-0.3955757495167861	0.2602602602602603
-0.39581048147838965	0.26126126126126126
-0.39601722217612945	0.26226226226226224
-0.3961961353177402	0.26326326326326327
-0.39634738532555547	0.26426426426426425
-0.3964711372858143	0.2652652652652653
-0.39656755689907713	0.26626626626626626
-0.39663681043175225	0.2672672672672673
-0.396679064668709	0.2682682682682683
-0.39669448686698244	0.26926926926926925
-0.3966832447105455	0.2702702702702703
-0.39664550626614753	0.27127127127127126
-0.39658143994020034	0.2722722722722723
-0.39649121443670504	0.2732732732732733
-0.39637499871620624	0.27427427427427425
-0.39623296195575686	0.2752752752752753
-0.39606527350989146	0.27627627627627627
-0.39587210287258096	0.2772772772772773
-0.39565361964017076	0.2782782782782783
-0.39540999347527417	0.27927927927927926
-0.3951413940716233	0.2802802802802803
-0.39484799111984836	0.28128128128128127
-0.3945299542741856	0.2822822822822823
-0.3941874531200883	0.2832832832832833
-0.3938206571427388	0.28428428428428426
-0.3934297356964343	0.2852852852852853
-0.3930148579748481	0.2862862862862863
-0.39257619298213436	0.2872872872872873
-0.39211390950488284	0.2882882882882883
-0.3916281760848881	0.28928928928928926
-0.3911191609927399	0.2902902902902903
-0.39058703220220126	0.2912912912912913
-0.39003195736538027	0.2922922922922923
-0.3894541037886602	0.2932932932932933
-0.3888536384093971	0.29429429429429427
-0.3882307277733471	0.2952952952952953
-0.38758553801283396	0.2962962962962963
-0.3869182348256198	0.2972972972972973
-0.3862289834544875	0.2982982982982983
-0.3855179486675001	0.2992992992992993
-0.3847852947389453	0.3003003003003003
-0.38403118543092946	0.3013013013013013
-0.38325578397563137	0.3023023023023023
-0.3824592530581774	0.3033033033033033
-0.3816417548001536	0.30430430430430433
-0.38080345074371036	0.3053053053053053
-0.37994450183628	0.3063063063063063
-0.37906506841586257	0.3073073073073073
-0.3781653101968976	0.3083083083083083
-0.3772453862566804	0.30930930930930933
-0.3763054550223421	0.3103103103103103
-0.3753456742583449	0.3113113113113113
-0.3743662010545234	0.3123123123123123
-0.37336719181461325	0.3133133133133133
-0.37234880224530503	0.31431431431431434
-0.3713111873457617	0.3153153153153153
-0.3702545013976381	0.3163163163163163
-0.3691788979555439	0.3173173173173173
-0.36808452983798523	0.3183183183183183
-0.3669715491187265	0.31931931931931934
-0.3658401071186139	0.3203203203203203
-0.3646903543977946	0.3213213213213213
-0.3635224407483785	0.32232232232232233
-0.3623365151874731	0.3233233233233233
-0.36113272595064627	0.32432432432432434
-0.35991122048573687	0.3253253253253253
-0.35867214544707593	0.3263263263263263
-0.35741564669003784	0.32732732732732733
-0.3561418692659819	0.3283283283283283
-0.35485095741750705	0.32932932932932935
-0.35354305457407637	0.3303303303303303
-0.35221830334793974	0.33133133133133136
-0.35087684553040804	0.33233233233233234
-0.3495188220884067	0.3333333333333333
-0.34814437316136687	0.33433433433433435
-0.34675363805837717	0.3353353353353353
-0.3453467552556586	0.33633633633633636
-0.343923862394282	0.33733733733733734
-0.3424850962781959	0.3383383383383383
-0.34103059287247883	0.33933933933933935
-0.33956048730188987	0.34034034034034033
-0.33807491384962635	0.34134134134134136
-0.3365740059563671	0.34234234234234234
-0.3350578962195088	0.3433433433433433
-0.3335267163926725	0.34434434434434436
-0.3319805973853912	0.34534534534534533
-0.3304196692630548	0.34634634634634637
-0.3288440612470212	0.34734734734734735
-0.327253901714973	0.3483483483483483
-0.3256493182014294	0.34934934934934936
-0.32403043739848875	0.35035035035035034
-0.32239738515671723	0.35135135135135137
-0.3207502864862535	0.35235235235235235
-0.3190892655580511	0.3533533533533533
-0.3174144457053241	0.35435435435435436
-0.31572594942511883	0.35535535535535534
-0.31402389838008044	0.3563563563563564
-0.312308413400333	0.35735735735735735
-0.3105796144855458	0.35835835835835833
-0.3088376208071016	0.35935935935935936
-0.3070825507104432	0.36036036036036034
-0.3053145217175109	0.3613613613613614
-0.3035336505293501	0.36236236236236236
-0.3017400530288	0.3633633633633634
-0.29993384428334363	0.36436436436436437
-0.29811513854803134	0.36536536536536535
-0.29628404926855567	0.3663663663663664
-0.29444068908439197	0.36736736736736736
-0.29258516983208405	0.3683683683683684
-0.2907176025485842	0.36936936936936937
-0.28883809747473393	0.37037037037037035
-0.2869467640587904	0.3713713713713714
-0.2850437109600857	0.37237237237237236
-0.2831290460527253	0.3733733733733734
-0.28120287642941233	0.3743743743743744
-0.27926530840530556	0.37537537537537535
-0.277316447521993	0.3763763763763764
-0.2753563985514975	0.37737737737737737
-0.2733852655003884	0.3783783783783784
-0.2714031516139203	0.3793793793793794
-0.26941015938027174	0.38038038038038036
-0.26740639053480547	0.3813813813813814
-0.26539194606442296	0.38238238238238237
-0.2633669262119342	0.3833833833833834
-0.2613314304805185	0.3843843843843844
-0.25928555763819305	0.38538538538538536
-0.2572294057223683	0.3863863863863864
-0.2551630720444076	0.38738738738738737
-0.25308665319426626	0.3883883883883884
-0.25100024504513246	0.3893893893893894
-0.24890394275814234	0.39039039039039036
-0.2467978407870922	0.3913913913913914
-0.244682032883221	0.3923923923923924
-0.24255661209998589	0.3933933933933934
-0.240421670797904	0.3943943943943944
-0.23827730064938313	0.3953953953953954
-0.23612359264361507	0.3963963963963964
-0.2339606370914546	0.3973973973973974
-0.2317885236303566	0.3983983983983984
-0.22960734122929596	0.3993993993993994
-0.2274171781937431	0.4004004004004004
-0.2252181221706166	0.4014014014014014
-0.22301026015329153	0.4024024024024024
-0.22079367848657888	0.4034034034034034
-0.21856846287175985	0.4044044044044044
-0.2163346983715872	0.40540540540540543
-0.21409246941533833	0.4064064064064064
-0.21184185980383557	0.4074074074074074
-0.20958295271451105	0.4084084084084084
-0.2073158307064397	0.4094094094094094
-0.20504057572541423	0.41041041041041043
-0.20275726910898345	0.4114114114114114
-0.20046599159153325	0.4124124124124124
-0.19816682330932628	0.4134134134134134
-0.19585984380558444	0.4144144144144144
-0.1935451320355259	0.41541541541541543
-0.1912227663714445	0.4164164164164164
-0.18889282460774065	0.4174174174174174
-0.1865553839659938	0.4184184184184184
-0.18421052109998384	0.4194194194194194
-0.1818583121007532	0.42042042042042044
-0.1794988325016148	0.4214214214214214
-0.177132157283201	0.42242242242242245
-0.1747583608784553	0.42342342342342343
-0.17237751717766436	0.4244244244244244
-0.1699896995334313	0.42542542542542544
-0.16759498076568785	0.4264264264264264
-0.16519343316664653	0.42742742742742745
-0.16278512850579013	0.42842842842842843
-0.16037013803480096	0.4294294294294294
-0.15794853249252488	0.43043043043043044
-0.1555203821098754	0.4314314314314314
-0.1530857566147705	0.43243243243243246
-0.15064472523700903	0.43343343343343343
-0.14819735671317874	0.4344344344344344
-0.14574371929150312	0.43543543543543545
-0.14328388073671877	0.4364364364364364
-0.14081790833489075	0.43743743743743746
-0.13834586889825815	0.43843843843843844
-0.13586782877001638	0.4394394394394394
-0.13338385382912918	0.44044044044044045
-0.13089400949507665	0.44144144144144143
-0.12839836073263253	0.44244244244244246
-0.12589697205657666	0.44344344344344344
-0.12338990753643622	0.4444444444444444
-0.12087723080116196	0.44544544544544545
-0.11835900504383205	0.44644644644644643
-0.11583529302629127	0.44744744744744747
-0.11330615708381651	0.44844844844844844
-0.11077165912971801	0.4494494494494494
-0.10823186065996603	0.45045045045045046
-0.10568682275775344	0.45145145145145144
-0.10313660609808276	0.45245245245245247
-0.10058127095228923	0.45345345345345345
-0.0980208771925882	0.4544544544544545
-0.09545548429655806	0.45545545545545546
-0.09288515135164738	0.45645645645645644
-0.09030993705961744	0.4574574574574575
-0.08772989974100866	0.45845845845845845
-0.08514509733954279	0.4594594594594595
-0.08255558742654792	0.46046046046046046
-0.07996142720532033	0.46146146146146144
-0.07736267351550823	0.4624624624624625
-0.07475938283743253	0.46346346346346345
-0.0721516112964297	0.4644644644644645
-0.06953941466713143	0.46546546546546547
-0.06692284837776635	0.46646646646646645
-0.06430196751439873	0.4674674674674675
-0.0616768268251892	0.46846846846846846
-0.05904748072459254	0.4694694694694695
-0.05641398329757754	0.47047047047047047
-0.05377638830378419	0.47147147147147145
-0.05113474918170252	0.4724724724724725
-0.04848911905278986	0.47347347347347346
-0.04583955072560872	0.4744744744744745
-0.043186096699904336	0.4754754754754755
-0.040528809170702056	0.47647647647647645
-0.03786774003234553	0.4774774774774775
-0.03520294088255383	0.47847847847847846
-0.032534463026420817	0.4794794794794795
-0.02986235748043238	0.4804804804804805
-0.027186674976427384	0.48148148148148145
-0.024507465965575632	0.4824824824824825
-0.021824780622300727	0.48348348348348347
-0.019138668848219364	0.4844844844844845
-0.016449180276026633	0.4854854854854855
-0.013756364273397178	0.4864864864864865
-0.01106026994683358	0.4874874874874875
-0.008360946145529843	0.48848848848848847
-0.005658441465183639	0.4894894894894895
-0.002952804251822643	0.4904904904904905
-0.00024408260558129915	0.4914914914914915
0.002467675615509275	0.4924924924924925
0.005182422791779395	0.4934934934934935
0.007900111538166547	0.4944944944944945
0.010620694700507772	0.4954954954954955
0.013344125351820186	0.4964964964964965
0.01607035678862703	0.4974974974974975
0.018799342527272094	0.4984984984984985
0.021531036300278802	0.4994994994994995
0.02426539205269764	0.5005005005005005
0.027002363938497517	0.5015015015015015
0.029741906316945455	0.5025025025025025
0.03248397374902935	0.5035035035035035
0.03522852099386911	0.5045045045045045
0.03797550300516997	0.5055055055055055
0.04072487492766428	0.5065065065065065
0.043476592093594446	0.5075075075075075
0.04623061001918456	0.5085085085085085
0.04898688440115204	0.5095095095095095
0.05174537111320832	0.5105105105105106
0.05450602620259822	0.5115115115115115
0.05726880588662872	0.5125125125125125
0.060033666549235296	0.5135135135135135
0.06280056473753784	0.5145145145145145
0.06556945715843294	0.5155155155155156
0.06834030067517607	0.5165165165165165
0.071113052303999	0.5175175175175175
0.07388766921071714	0.5185185185185185
0.07666410870737113	0.5195195195195195
0.0794423282488585	0.5205205205205206
0.0822222854295985	0.5215215215215215
0.08500393798018693	0.5225225225225225
0.08778724376408334	0.5235235235235235
0.09057216077428816	0.5245245245245245
0.09335864713005118	0.5255255255255256
0.09614666107356992	0.5265265265265265
0.0989361609667186	0.5275275275275275
0.10172710528776648	0.5285285285285285
0.10451945262812656	0.5295295295295295
0.10731316168909298	0.5305305305305306
0.11010819127860806	0.5315315315315315
0.11290450030801792	0.5325325325325325
0.11570204778885712	0.5335335335335335
0.11850079282962127	0.5345345345345346
0.12130069463256785	0.5355355355355356
0.12410171249050556	0.5365365365365365
0.12690380578360982	0.5375375375375375
0.12970693397622785	0.5385385385385385
0.13251105661370802	0.5395395395395396
0.13531613331921927	0.5405405405405406
0.13812212379059377	0.5415415415415415
0.14092898779715918	0.5425425425425425
0.14373668517659394	0.5435435435435435
0.146545175831771	0.5445445445445446
0.14935441972762498	0.5455455455455456
0.15216437688800635	0.5465465465465466
0.15497500739255882	0.5475475475475475
0.15778627137358364	0.5485485485485485
0.16059812901292622	0.5495495495495496
0.1634105405388488	0.5505505505505506
0.16622346622292536	0.5515515515515516
0.16903686637692253	0.5525525525525525
0.17185070134970085	0.5535535535535535
0.17466493152410298	0.5545545545545546
0.17747951731386025	0.5555555555555556
0.18029441916048738	0.5565565565565566
0.18310959753019324	0.5575575575575575
0.18592501291078087	0.5585585585585585
0.18874062580856113	0.5595595595595596
0.1915563967452575	0.5605605605605606
0.1943722862549214	0.5615615615615616
0.19718825488084019	0.5625625625625625
0.20000426317245387	0.5635635635635635
0.20282027168226488	0.5645645645645646
0.2056362409627549	0.5655655655655656
0.20845213156329548	0.5665665665665666
0.2112679040270645	0.5675675675675675
0.21408351888795585	0.5685685685685685
0.21689893666749432	0.5695695695695696
0.2197141178717441	0.5705705705705706
0.22252902298822025	0.5715715715715716
0.2253436124827955	0.5725725725725725
0.22815784679660697	0.5735735735735735
0.23097168634296034	0.5745745745745746
0.23378509150423044	0.5755755755755756
0.23659802262876217	0.5765765765765766
0.23941044002776393	0.5775775775775776
0.24222230397220376	0.5785785785785785
0.2450335746896945	0.5795795795795796
0.24784421236138462	0.5805805805805806
0.25065417711883425	0.5815815815815816
0.2534634290408987	0.5825825825825826
0.25627192815059496	0.5835835835835835
0.25907963441197673	0.5845845845845846
0.2618865077269907	0.5855855855855856
0.26469250793234084	0.5865865865865866
0.267497594796335	0.5875875875875876
0.2703017280157366	0.5885885885885885
0.2731048672125999	0.5895895895895896
0.27590697193110963	0.5905905905905906
0.27870800163440235	0.5915915915915916
0.28150791570139344	0.5925925925925926
0.28430667342358434	0.5935935935935935
0.287104234001875	0.5945945945945946
0.28990055654335584	0.5955955955955956
0.29269560005810497	0.5965965965965966
0.2954893234559639	0.5975975975975976
0.29828168554331874	0.5985985985985987
0.30107264501985836	0.5995995995995996
0.3038621604753379	0.6006006006006006
0.3066501903863189	0.6016016016016016
0.30943669311291533	0.6026026026026026
0.31222162689551297	0.6036036036036037
0.31500494985149663	0.6046046046046046
0.31778661997194974	0.6056056056056056
0.32056659511836055	0.6066066066066066
0.32334483301930067	0.6076076076076076
0.32612129126711004	0.6086086086086087
0.3288959273145526	0.6096096096096096
0.3316686984714801	0.6106106106106106
0.3344395619014632	0.6116116116116116
0.337208474618433	0.6126126126126126
0.3399753934832867	0.6136136136136137
0.34274027520050665	0.6146146146146146
0.34550307631473903	0.6156156156156156
0.3482637532073888	0.6166166166166166
0.3510222620931717	0.6176176176176176
0.3537785590166834	0.6186186186186187
0.35653259984892455	0.6196196196196196
0.35928434028384226	0.6206206206206206
0.3620337358348273	0.6216216216216216
0.3647807418312285	0.6226226226226226
0.36752531341482003	0.6236236236236237
0.37026740553628745	0.6246246246246246
0.3730069729516648	0.6256256256256256
0.37574397021879147	0.6266266266266266
0.37847835169371785	0.6276276276276276
0.38121007152713315	0.6286286286286287
0.38393908366073787	0.6296296296296297
0.38666534182364065	0.6306306306306306
0.38938879952869937	0.6316316316316316
0.39210941006888445	0.6326326326326326
0.39482712651358787	0.6336336336336337
0.3975419017049525	0.6346346346346347
0.40025368825414803	0.6356356356356356
0.4029624385376665	0.6366366366366366
0.40566810469356274	0.6376376376376376
0.4083706386177159	0.6386386386386387
0.41106999196003524	0.6396396396396397
0.4137661161206846	0.6406406406406406
0.4164589622462543	0.6416416416416416
0.41914848122594756	0.6426426426426426
0.4218346236877174	0.6436436436436437
0.4245173399944152	0.6446446446446447
0.42719658023989127	0.6456456456456456
0.42987229424510537	0.6466466466466466
0.4325444315541894	0.6476476476476476
0.43521294143052147	0.6486486486486487
0.4378777728527475	0.6496496496496497
0.4405388745108194	0.6506506506506506
0.4431961948019765	0.6516516516516516
0.44584968182674534	0.6526526526526526
0.44849928338488054	0.6536536536536537
0.451144946971327	0.6546546546546547
0.4537866197721193	0.6556556556556556
0.4564242486603054	0.6566566566566566
0.459057780191805	0.6576576576576577
0.46168716060129333	0.6586586586586587
0.46431233579801906	0.6596596596596597
0.4669332513616478	0.6606606606606606
0.46954985253803877	0.6616616616616616
0.47216208423504824	0.6626626626626627
0.4747698910182645	0.6636636636636637
0.4773732171067712	0.6646646646646647
0.4799720063688406	0.6656656656656657
0.4825662023176563	0.6666666666666666
0.48515574810696516	0.6676676676676677
0.4877405865267586	0.6686686686686687
0.4903206599988844	0.6696696696696697
0.4928959105726864	0.6706706706706707
0.49546627992057407	0.6716716716716716
0.4980317093336236	0.6726726726726727
0.5005921397171053	0.6736736736736737
0.5031475115860428	0.6746746746746747
0.5056977650607026	0.6756756756756757
0.5082428398621104	0.6766766766766766
0.5107826753075013	0.6776776776776777
0.5133172103057957	0.6786786786786787
0.5158463833530101	0.6796796796796797
0.5183701325276937	0.6806806806806807
0.5208883954862984	0.6816816816816816
0.5234011094585775	0.6826826826826827
0.5259082112429174	0.6836836836836837
0.5284096372016972	0.6846846846846847
0.5309053232565814	0.6856856856856857
0.5333952048838456	0.6866866866866866
0.5358792171096278	0.6876876876876877
0.5383572945052205	0.6886886886886887
0.5408293711822845	0.6896896896896897
0.5432953807881058	0.6906906906906907
0.5457552565007758	0.6916916916916916
0.5482089310244118	0.6926926926926927
0.5506563365843046	0.6936936936936937
0.5530974049221064	0.6946946946946947
0.5555320672909458	0.6956956956956957
0.5579602544505844	0.6966966966966966
0.560381896662501	0.6976976976976977
0.5627969236850188	0.6986986986986987
0.5652052647683604	0.6996996996996997
0.5676068486497471	0.7007007007007007
0.5700016035484285	0.7017017017017017
0.5723894571607535	0.7027027027027027
0.5747703366551769	0.7037037037037037
0.5771441686673054	0.7047047047047047
0.5795108792948841	0.7057057057057057
0.5818703940928188	0.7067067067067067
0.5842226380681436	0.7077077077077077
0.5865675356750253	0.7087087087087087
0.5889050108097129	0.7097097097097097
0.5912349868055264	0.7107107107107107
0.5935573864277932	0.7117117117117117
0.5958721318688222	0.7127127127127127
0.5981791447428311	0.7137137137137137
0.6004783460809116	0.7147147147147147
0.6027696563259474	0.7157157157157157
0.6050529953275746	0.7167167167167167
0.6073282823370965	0.7177177177177178
0.6095954360024416	0.7187187187187187
0.6118543743630791	0.7197197197197197
0.6141050148449785	0.7207207207207207
0.616347274255531	0.7217217217217218
0.6185810687785147	0.7227227227227228
0.6208063139690263	0.7237237237237237
0.6230229247484569	0.7247247247247247
0.6252308153994387	0.7257257257257257
0.6274298995608372	0.7267267267267268
0.6296200902227169	0.7277277277277278
0.6318012997213569	0.7287287287287287
0.6339734397342409	0.7297297297297297
0.6361364212751002	0.7307307307307307
0.6382901546889362	0.7317317317317318
0.6404345496470962	0.7327327327327328
0.6425695151423353	0.7337337337337337
0.6446949594839307	0.7347347347347347
0.6468107902927891	0.7357357357357357
0.6489169144966087	0.7367367367367368
0.6510132383250393	0.7377377377377378
0.653099667304897	0.7387387387387387
0.6551761062553857	0.7397397397397397
0.6572424592833733	0.7407407407407407
0.6592986297786827	0.7417417417417418
0.6613445204094369	0.7427427427427428
0.6633800331174285	0.7437437437437437
0.6654050691135428	0.7447447447447447
0.6674195288732149	0.7457457457457457
0.66942331213194	0.7467467467467468
0.671416317880827	0.7477477477477478
0.6733984443622084	0.7487487487487487
0.6753695890652986	0.7497497497497497
0.6773296487219121	0.7507507507507507
0.679278519302242	0.7517517517517518
0.6812160960106949	0.7527527527527528
0.6831422732817986	0.7537537537537538
0.6850569447761704	0.7547547547547547
0.6869600033765625	0.7557557557557557
0.6888513411839767	0.7567567567567568
0.6907308495138615	0.7577577577577578
0.6925984188923833	0.7587587587587588
0.6944539390527925	0.7597597597597597
0.6962972989318609	0.7607607607607607
0.698128386666433	0.7617617617617618
0.6999470895900454	0.7627627627627628
0.7017532942296727	0.7637637637637638
0.7035468863025507	0.7647647647647647
0.7053277507131276	0.7657657657657657
0.7070957715501088	0.7667667667667668
0.7088508320836308	0.7677677677677678
0.7105928147625408	0.7687687687687688
0.7123216012118132	0.7697697697697697
0.714037072230081	0.7707707707707707
0.7157391077873126	0.7717717717717718
0.7174275870226138	0.7727727727727728
0.7191023882421825	0.7737737737737738
0.7207633889174012	0.7747747747747747
0.7224104656830901	0.7757757757757757
0.724043494335909	0.7767767767767768
0.7256623498329293	0.7777777777777778
0.7272669062903692	0.7787787787787788
0.7288570369825023	0.7797797797797797
0.7304326143407498	0.7807807807807807
0.7319935099529489	0.7817817817817818
0.733539594562824	0.7827827827827828
0.7350707380696399	0.7837837837837838
0.7365868095280736	0.7847847847847848
0.7380876771482804	0.7857857857857858
0.7395732082961881	0.7867867867867868
0.7410432694940026	0.7877877877877878
0.7424977264209524	0.7887887887887888
0.7439364439142587	0.7897897897897898
0.7453592859703586	0.7907907907907908
0.7467661157463665	0.7917917917917918
0.7481567955618059	0.7927927927927928
0.7495311869005894	0.7937937937937938
0.7508891504132894	0.7947947947947948
0.7522305459196688	0.7957957957957958
0.7535552324115191	0.7967967967967968
0.7548630680557737	0.7977977977977978
0.7561539101979453	0.7987987987987988
0.757427615365856	0.7997997997997998
0.7586840392737063	0.8008008008008008
0.7599230368264541	0.8018018018018018
0.7611444621245531	0.8028028028028028
0.7623481684690132	0.8038038038038038
0.7635340083668458	0.8048048048048048
0.7647018335368415	0.8058058058058059
0.7658514949157589	0.8068068068068068
0.766982842664857	0.8078078078078078
0.7680957261768667	0.8088088088088088
0.7691899940833186	0.8098098098098098
0.7702654942623319	0.8108108108108109
0.7713220738467832	0.8118118118118118
0.7723595792329508	0.8128128128128128
0.7733778560895659	0.8138138138138138
0.7743767493673576	0.8148148148148148
0.7753561033090249	0.8158158158158159
0.7763157614597289	0.8168168168168168
0.7772555666780308	0.8178178178178178
0.778175361147372	0.8188188188188188
0.7790749863880256	0.8198198198198198
0.7799542832696146	0.8208208208208209
0.780813092024117	0.8218218218218218
0.7816512522594705	0.8228228228228228
0.7824686029736835	0.8238238238238238
0.7832649825695709	0.8248248248248248
0.7840402288700214	0.8258258258258259
0.7847941791339131	0.8268268268268268
0.7855266700725877	0.8278278278278278
0.7862375378669973	0.8288288288288288
0.7869266181854362	0.8298298298298298
0.7875937462019694	0.8308308308308309
0.7882387566154763	0.8318318318318318
0.7888614836694133	0.8328328328328328
0.7894617611722191	0.8338338338338338
0.7900394225184699	0.8348348348348348
0.7905943007106965	0.8358358358358359
0.7911262283819888	0.8368368368368369
0.7916350378192776	0.8378378378378378
0.7921205609874435	0.8388388388388388
0.7925826295541202	0.8398398398398398
0.793021074915359	0.8408408408408409
0.7934357282220158	0.8418418418418419
0.7938264204070221	0.8428428428428428
0.7941929822134104	0.8438438438438438
0.7945352442232522	0.8448448448448449
0.7948530368873753	0.8458458458458459
0.7951461905560245	0.8468468468468469
0.7954145355103268	0.8478478478478478
0.7956579019947304	0.8488488488488488
0.7958761202502737	0.8498498498498499
0.796069020548858	0.8508508508508509
0.7962364332283742	0.8518518518518519
0.7963781887288648	0.8528528528528528
0.796494117629562	0.8538538538538538
0.7965840506869906	0.8548548548548549
0.7966478188739738	0.8558558558558559
0.7966852534197265	0.8568568568568569
0.7966961858508811	0.8578578578578578
0.7966804480336211	0.8588588588588588
0.7966378722167776	0.8598598598598599
0.7965682910760516	0.8608608608608609
0.7964715377592252	0.8618618618618619
0.7963474459325215	0.8628628628628628
0.7961958498279765	0.8638638638638638
0.7960165842919771	0.8648648648648649
0.795809484834833	0.8658658658658659
0.7955743876815377	0.8668668668668669
0.7953111298235748	0.8678678678678678
0.7950195490719376	0.8688688688688688
0.7946994841112066	0.8698698698698699
0.7943507745548531	0.8708708708708709
0.7939732610016207	0.8718718718718719
0.7935667850931407	0.8728728728728729
0.7931311895726358	0.8738738738738738
0.7926663183448718	0.8748748748748749
0.7921720165371993	0.8758758758758759
0.7916481305618555	0.8768768768768769
0.7910945081793557	0.8778778778778779
0.7905109985631485	0.8788788788788788
0.7898974523653651	0.8798798798798799
0.7892537217838244	0.8808808808808809
0.7885796606301317	0.8818818818818819
0.7878751243990292	0.8828828828828829
0.7871399703388271	0.8838838838838838
0.7863740575230778	0.8848848848848849
0.7855772469233182	0.8858858858858859
0.784749401483037	0.8868868868868869
0.7838903861926901	0.8878878878878879
0.7830000681659222	0.8888888888888888
0.7820783167168053	0.8898898898898899
0.7811250034382617	0.8908908908908909
0.7801400022814682	0.8918918918918919
0.7791231896364065	0.8928928928928929
0.7780744444133607	0.8938938938938938
0.7769936481255166	0.8948948948948949
0.7758806849724601	0.8958958958958959
0.7747354419247255	0.8968968968968969
0.7735578088091907	0.8978978978978979
0.772347678395461	0.8988988988988988
0.7711049464830361	0.8998998998998999
0.7698295119893965	0.9009009009009009
0.7685212770388001	0.9019019019019019
0.7671801470519232	0.9029029029029029
0.7658060308361191	0.9039039039039038
0.7643988406764453	0.9049049049049049
0.7629584924272043	0.9059059059059059
0.7614849056041567	0.9069069069069069
0.7599780034771442	0.9079079079079079
0.7584377131632732	0.908908908908909
0.756863965720392	0.9099099099099099
0.7552566962410037	0.9109109109109109
0.7536158439463473	0.9119119119119119
0.751941352280777	0.9129129129129129
0.7502331690061687	0.913913913913914
0.7484912462964762	0.914914914914915
0.7467155408321622	0.9159159159159159
0.7449060138946136	0.9169169169169169
0.743062631460268	0.9179179179179179
0.741185364294545	0.918918918918919
0.7392741880453108	0.91991991991992
0.7373290833359549	0.9209209209209209
0.7353500358578072	0.9219219219219219
0.7333370364619617	0.9229229229229229
0.7312900812502305	0.923923923923924
0.729209171665287	0.924924924924925
0.7270943145797177	0.9259259259259259
0.7249455223840242	0.9269269269269269
0.7227628130733031	0.9279279279279279
0.720546210332624	0.928928928928929
0.7182957436208335	0.92992992992993
0.7160114482528005	0.9309309309309309
0.7136933654798164	0.9319319319319319
0.7113415425681674	0.9329329329329329
0.7089560328755753	0.933933933933934
0.7065368959255313	0.934934934934935
0.7040841974791993	0.9359359359359359
0.7015980096049217	0.9369369369369369
0.6990784107449786	0.9379379379379379
0.6965254857796519	0.938938938938939
0.69393932608822	0.93993993993994
0.6913200296069428	0.9409409409409409
0.6886677008836491	0.9419419419419419
0.6859824511289909	0.9429429429429429
0.6832643982639658	0.943943943943944
0.6805136669637702	0.944944944944945
0.6777303886975916	0.9459459459459459
0.6749147017643806	0.9469469469469469
0.6720667513242339	0.9479479479479479
0.6691866894254054	0.948948948948949
0.6662746750265943	0.94994994994995
0.6633308740145158	0.950950950950951
0.6603554592164127	0.9519519519519519
0.6573486104075079	0.9529529529529529
0.6543105143130675	0.953953953953954
0.6512413646050703	0.954954954954955
0.6481413618931643	0.955955955955956
0.6450107137099054	0.9569569569569569
0.6418496344899712	0.9579579579579579
0.6386583455433497	0.958958958958959
0.6354370750222037	0.95995995995996
0.632186057881419	0.960960960960961
0.6289055358325583	0.9619619619619619
0.6255957572912196	0.9629629629629629
0.6222569773175579	0.963963963963964
0.6188894575499676	0.964964964964965
0.6154934661317013	0.965965965965966
0.6120692776304476	0.9669669669669669
0.6086171729506515	0.9679679679679679
0.605137439238625	0.968968968968969
0.601630369780248	0.96996996996997
0.5980962638913346	0.970970970970971
0.5945354268004809	0.9719719719719719
0.590948169524498	0.972972972972973
0.5873348087362713	0.973973973973974
0.5836956666251754	0.974974974974975
0.5800310707499153	0.975975975975976
0.5763413538839508	0.9769769769769769
0.5726268538534072	0.977977977977978
0.5688879133676601	0.978978978978979
0.5651248798425301	0.97997997997998
0.561338105216309	0.980980980980981
0.5575279457585909	0.9819819819819819
0.55369476187216	0.982982982982983
0.5498389178879546	0.983983983983984
0.5459607818533868	0.984984984984985
0.542060725314085	0.985985985985986
0.5381391230893711	0.986986986986987
0.5341963530415846	0.987987987987988
0.5302327958396026	0.988988988988989
0.5262488347167117	0.98998998998999
0.5222448552232182	0.990990990990991
0.5182212449739977	0.991991991991992
0.5141783933914096	0.992992992992993
0.51011669144382	0.993993993993994
0.5060365313801989	0.994994994994995
0.5019383064610738	0.995995995995996
0.49782241068635247	0.996996996996997
0.4936892385203267	0.997997997997998
0.4895391846144152	0.998998998998999
0.48537264352799486	1.0


==> csv/vanishing_viscosity_visualization/euler_low_vis_u_0.0.csv <==
0.2157078599138974	0.0
0.23141509970838153	0.001001001001001001
0.24712109928852044	0.002002002002002002
0.2628252386083437	0.003003003003003003
0.27852689769532074	0.004004004004004004
0.29422545667483635	0.005005005005005005
0.3099202957946623	0.006006006006006006
0.3256107954494239	0.007007007007007007
0.34129633620506133	0.008008008008008008
0.3569762988232834	0.009009009009009009
0.37265006428601444	0.01001001001001001
0.3883170138198318	0.011011011011011011
0.40397652892039393	0.012012012012012012
0.4196279913768579	0.013013013013013013
0.43527078329628577	0.014014014014014014
0.45090428712803726	0.015015015015015015
0.4665278856881498	0.016016016016016016
0.4821409621837042	0.01701701701701702
0.4977429002371743	0.018018018018018018
0.5133330839107606	0.01901901901901902
0.5289108977307062	0.02002002002002002
0.5444757267115952	0.021021021021021023
0.5600269563806304	0.022022022022022022
0.5755639728018926	0.023023023023023025
0.5910861626005772	0.024024024024024024
0.606592912987209	0.025025025025025027
0.6220836117818347	0.026026026026026026
0.6375576474381901	0.02702702702702703
0.6530144090678434	0.028028028028028028
0.6684532864643116	0.02902902902902903
0.6838736701271506	0.03003003003003003
0.6992749512860176	0.031031031031031032
0.7146565219247034	0.03203203203203203
0.7300177748051366	0.03303303303303303
0.7453581034913563	0.03403403403403404
0.760676902373453	0.035035035035035036
0.7759735666914764	0.036036036036036036
0.7912474925593116	0.037037037037037035
0.8064980769885186	0.03803803803803804
0.821724717912137	0.03903903903903904
0.8369268142084554	0.04004004004004004
0.8521037657247423	0.04104104104104104
0.8672549733009389	0.042042042042042045
0.8823798387933128	0.043043043043043044
0.8974777650980732	0.044044044044044044
0.9125481561749402	0.04504504504504504
0.9275904170706795	0.04604604604604605
0.9426039539425872	0.04704704704704705
0.9575881740819348	0.04804804804804805
0.9725424859373686	0.04904904904904905
0.9874662991382619	0.05005005005005005
1.0023590245180238	0.05105105105105105
1.017220074137356	0.05205205205205205
1.0320488613074665	0.05305305305305305
1.0468448006132285	0.05405405405405406
1.0616073079362927	0.055055055055055056
1.0763358004781476	0.056056056056056056
1.0910296967831268	0.057057057057057055
1.1056884167613643	0.05805805805805806
1.1203113817116948	0.05905905905905906
1.1348980143445009	0.06006006006006006
1.1494477388045026	0.06106106106106106
1.1639599806934913	0.062062062062062065
1.178434167093006	0.06306306306306306
1.1928697265869515	0.06406406406406406
1.2072660892841565	0.06506506506506507
1.2216226868408726	0.06606606606606606
1.2359389524832103	0.06706706706706707
1.2502143210295156	0.06806806806806807
1.2644482289126817	0.06906906906906907
1.2786401142023975	0.07007007007007007
1.2927894166273324	0.07107107107107107
1.3068955775972535	0.07207207207207207
1.3209580402250805	0.07307307307307308
1.3349762493488668	0.07407407407407407
1.3489496515537194	0.07507507507507508
1.3628776951936457	0.07607607607607608
1.3767598304133313	0.07707707707707707
1.3905955091698476	0.07807807807807808
1.4043841852542882	0.07907907907907907
1.4181253143133306	0.08008008008008008
1.4318183538707288	0.08108108108108109
1.445462763348727	0.08208208208208208
1.459058004089402	0.08308308308308308
1.4726035393759282	0.08408408408408409
1.486098834453766	0.08508508508508508
1.4995433565517737	0.08608608608608609
1.5129365749032389	0.08708708708708708
1.526277960766835	0.08808808808808809
1.5395669874474915	0.0890890890890891
1.5528031303171894	0.09009009009009009
1.5659858668356728	0.09109109109109109
1.5791146765710755	0.0920920920920921
1.5921890412204698	0.09309309309309309
1.6052084446303263	0.0940940940940941
1.6181723728168913	0.09509509509509509
1.6310803139864771	0.0960960960960961
1.6439317585556688	0.0970970970970971
1.6567261991714404	0.0980980980980981
1.669463130731183	0.0990990990990991
1.682142050402648	0.1001001001001001
1.694762457643797	0.1011011011011011
1.7073238542225617	0.1021021021021021
1.7198257442365137	0.1031031031031031
1.7322676341324408	0.1041041041041041
1.7446490327258357	0.10510510510510511
1.7569694512202814	0.1061061061061061
1.7692284032267511	0.10710710710710711
1.781425404782811	0.10810810810810811
1.793559974371724	0.1091091091091091
1.805631632941461	0.11011011011011011
1.8176399039236106	0.1111111111111111
1.829584313252197	0.11211211211211211
1.8414643893823912	0.11311311311311312
1.8532796633091295	0.11411411411411411
1.8650296685856291	0.11511511511511512
1.8767139413418	0.11611611611611612
1.888332020302561	0.11711711711711711
1.899883446806048	0.11811811811811812
1.9113677648217215	0.11911911911911911
1.9227845209683712	0.12012012012012012
1.9341332645320122	0.12112112112112113
1.9454135474836816	0.12212212212212212
1.9566249244971228	0.12312312312312312
1.9677669529663686	0.12412412412412413
1.9788391930232134	0.12512512512512514
1.9898412075545777	0.12612612612612611
2.0007725622197676	0.12712712712712712
2.0116328254676166	0.12812812812812813
2.022421568553529	0.12912912912912913
2.0331383655564004	0.13013013013013014
2.043782793395435	0.13113113113113112
2.054354431846848	0.13213213213213212
2.0648528635604553	0.13313313313313313
2.075277674076149	0.13413413413413414
2.0856284518402597	0.13513513513513514
2.0959047882218047	0.13613613613613615
2.1061062775286197	0.13713713713713713
2.116232517023375	0.13813813813813813
2.126283106939473	0.13913913913913914
2.1362576504968347	0.14014014014014015
2.146155753917559	0.14114114114114115
2.1559770264414704	0.14214214214214213
2.165721080341547	0.14314314314314314
2.1753875309392257	0.14414414414414414
2.1849759966195883	0.14514514514514515
2.1944860988464274	0.14614614614614616
2.2039174621771913	0.14714714714714713
2.213269714277805	0.14814814814814814
2.222542485937369	0.14914914914914915
2.231735411082735	0.15015015015015015
2.24084812679296	0.15115115115115116
2.249880273313631	0.15215215215215216
2.2588314940710688	0.15315315315315314
2.267701435686405	0.15415415415415415
2.2764897479895314	0.15515515515515516
2.285196084032928	0.15615615615615616
2.2938201001053544	0.15715715715715717
2.3023614557454226	0.15815815815815815
2.310819813755038	0.15915915915915915
2.319194840212708	0.16016016016016016
2.3274862044867297	0.16116116116116116
2.335693579248238	0.16216216216216217
2.343816640484131	0.16316316316316315
2.3518550675098595	0.16416416416416416
2.3598085429820883	0.16516516516516516
2.3676767529112253	0.16616616616616617
2.3754593866738145	0.16716716716716717
2.3831561370248004	0.16816816816816818
2.3907667001096593	0.16916916916916916
2.398290775476391	0.17017017017017017
2.4057280660873834	0.17117117117117117
2.413078278331138	0.17217217217217218
2.4203411220338618	0.17317317317317318
2.42751631047092	0.17417417417417416
2.4346035603781595	0.17517517517517517
2.4416025919630897	0.17617617617617617
2.4485131289159274	0.17717717717717718
2.4553348984205075	0.1781781781781782
2.4620676311650493	0.17917917917917917
2.4687110613527925	0.18018018018018017
2.475264926712489	0.18118118118118118
2.481728968508757	0.18218218218218218
2.488102931552294	0.1831831831831832
2.494386564209953	0.1841841841841842
2.500579618414676	0.18518518518518517
2.506681849675287	0.18618618618618618
2.5126930170861455	0.1871871871871872
2.5186128833366537	0.1881881881881882
2.5244412147206283	0.1891891891891892
2.5301777811455275	0.19019019019019018
2.53582235614153	0.19119119119119118
2.541374716870481	0.1921921921921922
2.546834644134685	0.1931931931931932
2.5522019223855636	0.1941941941941942
2.5574763397321614	0.19519519519519518
2.562657687949512	0.1961961961961962
2.567745762486861	0.1971971971971972
2.5727403624757366	0.1981981981981982
2.577641290737884	0.1991991991991992
2.582448353793047	0.2002002002002002
2.5871613618666074	0.2012012012012012
2.5917801288970765	0.2022022022022022
2.59630447254344	0.2032032032032032
2.6007342141923577	0.2042042042042042
2.605069178965215	0.20520520520520522
2.6093091957250243	0.2062062062062062
2.613454097083185	0.2072072072072072
2.6175037194060877	0.2082082082082082
2.621457902821578	0.2092092092092092
2.6253164912252647	0.21021021021021022
2.629079332286685	0.21121121121121122
2.6327462774553165	0.2122122122122122
2.636317181966443	0.2132132132132132
2.6397919048468683	0.21421421421421422
2.643170308920484	0.21521521521521522
2.6464522608136805	0.21621621621621623
2.6496376309606173	0.2172172172172172
2.6527262936083353	0.2182182182182182
2.655718126821722	0.21921921921921922
2.6586130124883245	0.22022022022022023
2.6614108363230136	0.22122122122122123
2.6641114878724954	0.2222222222222222
2.6667148605196704	0.22322322322322322
2.669220851487845	0.22422422422422422
2.6716293618447855	0.22522522522522523
2.6739402965066277	0.22622622622622623
2.6761535642416283	0.22722722722722724
2.6782690776737668	0.22822822822822822
2.680286753286195	0.22922922922922923
2.6822065114245346	0.23023023023023023
2.684028276300021	0.23123123123123124
2.6857519759924973	0.23223223223223224
2.6873775424532504	0.23323323323323322
2.6889049115077004	0.23423423423423423
2.6903340228579316	0.23523523523523523
2.691664820085075	0.23623623623623624
2.692897250651535	0.23723723723723725
2.6940312659030634	0.23823823823823823
2.695066821070679	0.23923923923923923
2.696003875272438	0.24024024024024024
2.6968423915150437	0.24124124124124124
2.6975823366953118	0.24224224224224225
2.698223681601473	0.24324324324324326
2.6987664009143293	0.24424424424424424
2.6992104732082502	0.24524524524524524
2.6995558809520226	0.24624624624624625
2.6998026105095403	0.24724724724724725
2.699950652140343	0.24824824824824826
2.7	0.24924924924924924
2.699950652140343	0.2502502502502503
2.6998026105095403	0.25125125125125125
2.6995558809520226	0.25225225225225223
2.6992104732082502	0.25325325325325326
2.6987664009143293	0.25425425425425424
2.698223681601473	0.2552552552552553
2.6975823366953118	0.25625625625625625
2.6968423915150437	0.25725725725725723
2.696003875272438	0.25825825825825827
2.695066821070679	0.25925925925925924
2.6940312659030634	0.2602602602602603
2.692897250651535	0.26126126126126126
2.691664820085075	0.26226226226226224
2.6903340228579316	0.26326326326326327
2.6889049115077004	0.26426426426426425
2.6873775424532504	0.2652652652652653
2.6857519759924973	0.26626626626626626
2.684028276300021	0.2672672672672673
2.6822065114245346	0.2682682682682683
2.6802867532861945	0.26926926926926925
2.6782690776737668	0.2702702702702703
2.6761535642416283	0.27127127127127126
2.6739402965066277	0.2722722722722723
2.671629361844785	0.2732732732732733
2.6692208514878444	0.27427427427427425
2.6667148605196704	0.2752752752752753
2.6641114878724954	0.27627627627627627
2.6614108363230136	0.2772772772772773
2.658613012488324	0.2782782782782783
2.655718126821722	0.27927927927927926
2.6527262936083353	0.2802802802802803
2.6496376309606173	0.28128128128128127
2.6464522608136805	0.2822822822822823
2.6431703089204834	0.2832832832832833
2.6397919048468688	0.28428428428428426
2.636317181966443	0.2852852852852853
2.6327462774553165	0.2862862862862863
2.629079332286685	0.2872872872872873
2.625316491225265	0.2882882882882883
2.6214579028215783	0.28928928928928926
2.6175037194060877	0.2902902902902903
2.613454097083185	0.2912912912912913
2.6093091957250243	0.2922922922922923
2.605069178965215	0.2932932932932933
2.6007342141923577	0.29429429429429427
2.59630447254344	0.2952952952952953
2.5917801288970765	0.2962962962962963
2.587161361866608	0.2972972972972973
2.582448353793047	0.2982982982982983
2.5776412907378843	0.2992992992992993
2.572740362475737	0.3003003003003003
2.567745762486861	0.3013013013013013
2.5626576879495127	0.3023023023023023
2.5574763397321614	0.3033033033033033
2.5522019223855636	0.30430430430430433
2.5468346441346856	0.3053053053053053
2.541374716870481	0.3063063063063063
2.5358223561415305	0.3073073073073073
2.5301777811455275	0.3083083083083083
2.5244412147206288	0.30930930930930933
2.5186128833366537	0.3103103103103103
2.5126930170861455	0.3113113113113113
2.5066818496752874	0.3123123123123123
2.500579618414676	0.3133133133133133
2.4943865642099534	0.31431431431431434
2.4881029315522945	0.3153153153153153
2.481728968508757	0.3163163163163163
2.475264926712489	0.3173173173173173
2.4687110613527925	0.3183183183183183
2.462067631165049	0.31931931931931934
2.455334898420507	0.3203203203203203
2.4485131289159283	0.3213213213213213
2.44160259196309	0.32232232232232233
2.43460356037816	0.3233233233233233
2.42751631047092	0.32432432432432434
2.4203411220338618	0.3253253253253253
2.413078278331138	0.3263263263263263
2.4057280660873834	0.32732732732732733
2.398290775476391	0.3283283283283283
2.390766700109659	0.32932932932932935
2.3831561370248004	0.3303303303303303
2.3754593866738145	0.33133133133133136
2.3676767529112257	0.33233233233233234
2.3598085429820888	0.3333333333333333
2.3518550675098595	0.33433433433433435
2.3438166404841305	0.3353353353353353
2.335693579248238	0.33633633633633636
2.3274862044867293	0.33733733733733734
2.319194840212708	0.3383383383383383
2.3108198137550375	0.33933933933933935
2.302361455745423	0.34034034034034033
2.2938201001053544	0.34134134134134136
2.285196084032928	0.34234234234234234
2.276489747989532	0.3433433433433433
2.2677014356864045	0.34434434434434436
2.2588314940710683	0.34534534534534533
2.2498802733136305	0.34634634634634637
2.24084812679296	0.34734734734734735
2.2317354110827345	0.3483483483483483
2.222542485937369	0.34934934934934936
2.2132697142778053	0.35035035035035034
2.203917462177192	0.35135135135135137
2.1944860988464283	0.35235235235235235
2.1849759966195887	0.3533533533533533
2.1753875309392265	0.35435435435435436
2.1657210803415476	0.35535535535535534
2.155977026441471	0.3563563563563564
2.146155753917559	0.35735735735735735
2.1362576504968347	0.35835835835835833
2.126283106939473	0.35935935935935936
2.116232517023375	0.36036036036036034
2.1061062775286206	0.3613613613613614
2.095904788221805	0.36236236236236236
2.08562845184026	0.3633633633633634
2.075277674076149	0.36436436436436437
2.0648528635604557	0.36536536536536535
2.0543544318468485	0.3663663663663664
2.043782793395435	0.36736736736736736
2.0331383655564	0.3683683683683684
2.0224215685535287	0.36936936936936937
2.011632825467617	0.37037037037037035
2.0007725622197676	0.3713713713713714
1.9898412075545784	0.37237237237237236
1.9788391930232136	0.3733733733733734
1.9677669529663688	0.3743743743743744
1.956624924497123	0.37537537537537535
1.9454135474836818	0.3763763763763764
1.9341332645320122	0.37737737737737737
1.922784520968371	0.3783783783783784
1.911367764821722	0.3793793793793794
1.8998834468060484	0.38038038038038036
1.8883320203025613	0.3813813813813814
1.8767139413418004	0.38238238238238237
1.8650296685856291	0.3833833833833834
1.8532796633091295	0.3843843843843844
1.841464389382391	0.38538538538538536
1.8295843132521967	0.3863863863863864
1.8176399039236106	0.38738738738738737
1.8056316329414612	0.3883883883883884
1.7935599743717245	0.3893893893893894
1.7814254047828113	0.39039039039039036
1.7692284032267513	0.3913913913913914
1.7569694512202814	0.3923923923923924
1.7446490327258357	0.3933933933933934
1.7322676341324408	0.3943943943943944
1.7198257442365132	0.3953953953953954
1.7073238542225615	0.3963963963963964
1.6947624576437967	0.3973973973973974
1.6821420504026483	0.3983983983983984
1.6694631307311831	0.3993993993993994
1.6567261991714404	0.4004004004004004
1.643931758555669	0.4014014014014014
1.631080313986477	0.4024024024024024
1.6181723728168909	0.4034034034034034
1.605208444630326	0.4044044044044044
1.5921890412204696	0.40540540540540543
1.5791146765710748	0.4064064064064064
1.565985866835673	0.4074074074074074
1.5528031303171896	0.4084084084084084
1.5395669874474915	0.4094094094094094
1.526277960766835	0.41041041041041043
1.5129365749032389	0.4114114114114114
1.4995433565517733	0.4124124124124124
1.4860988344537658	0.4134134134134134
1.4726035393759276	0.4144144144144144
1.4590580040894015	0.41541541541541543
1.4454627633487271	0.4164164164164164
1.431818353870729	0.4174174174174174
1.4181253143133317	0.4184184184184184
1.4043841852542889	0.4194194194194194
1.3905955091698485	0.42042042042042044
1.376759830413332	0.4214214214214214
1.3628776951936463	0.42242242242242245
1.3489496515537198	0.42342342342342343
1.334976249348867	0.4244244244244244
1.3209580402250807	0.42542542542542544
1.3068955775972537	0.4264264264264264
1.2927894166273322	0.42742742742742745
1.2786401142023982	0.42842842842842843
1.2644482289126822	0.4294294294294294
1.2502143210295162	0.43043043043043044
1.2359389524832107	0.4314314314314314
1.2216226868408728	0.43243243243243246
1.207266089284157	0.43343343343343343
1.1928697265869515	0.4344344344344344
1.1784341670930059	0.43543543543543545
1.1639599806934913	0.4364364364364364
1.1494477388045035	0.43743743743743746
1.1348980143445018	0.43843843843843844
1.1203113817116954	0.4394394394394394
1.1056884167613645	0.44044044044044045
1.091029696783127	0.44144144144144143
1.0763358004781476	0.44244244244244246
1.0616073079362927	0.44344344344344344
1.0468448006132283	0.4444444444444444
1.0320488613074663	0.44544544544544545
1.017220074137357	0.44644644644644643
1.0023590245180243	0.44744744744744747
0.9874662991382623	0.44844844844844844
0.9725424859373688	0.4494494494494494
0.9575881740819352	0.45045045045045046
0.9426039539425872	0.45145145145145144
0.9275904170706795	0.45245245245245247
0.9125481561749402	0.45345345345345345
0.8974777650980728	0.4544544544544545
0.8823798387933126	0.45545545545545546
0.8672549733009394	0.45645645645645644
0.8521037657247426	0.4574574574574575
0.8369268142084556	0.45845845845845845
0.821724717912137	0.4594594594594595
0.8064980769885186	0.46046046046046046
0.7912474925593116	0.46146146146146144
0.7759735666914762	0.4624624624624625
0.7606769023734525	0.46346346346346345
0.7453581034913559	0.4644644644644645
0.7300177748051371	0.46546546546546547
0.7146565219247036	0.46646646646646645
0.6992749512860177	0.4674674674674675
0.6838736701271506	0.46846846846846846
0.6684532864643115	0.4694694694694695
0.6530144090678431	0.47047047047047047
0.6375576474381897	0.47147147147147145
0.6220836117818341	0.4724724724724725
0.6065929129872083	0.47347347347347346
0.5910861626005774	0.4744744744744745
0.5755639728018929	0.4754754754754755
0.5600269563806304	0.47647647647647645
0.544475726711595	0.4774774774774775
0.528910897730706	0.47847847847847846
0.5133330839107613	0.4794794794794795
0.497742900237175	0.4804804804804805
0.48214096218370467	0.48148148148148145
0.4665278856881501	0.4824824824824825
0.4509042871280375	0.48348348348348347
0.4352707832962859	0.4844844844844845
0.4196279913768579	0.4854854854854855
0.4039765289203948	0.4864864864864865
0.38831701381983263	0.4874874874874875
0.37265006428601516	0.48848848848848847
0.35697629882328397	0.4894894894894895
0.3412963362050617	0.4904904904904905
0.3256107954494242	0.4914914914914915
0.3099202957946624	0.4924924924924925
0.29422545667483635	0.4934934934934935
0.2785268976953206	0.4944944944944945
0.26282523860834456	0.4954954954954955
0.24712109928852116	0.4964964964964965
0.2314150997083821	0.4974974974974975
0.21570785991389782	0.4984984984984985
0.20000000000000032	0.4994994994994995
0.1842921400861028	0.5005005005005005
0.16858490029161854	0.5015015015015015
0.15287890071147947	0.5025025025025025
0.13717476139165607	0.5035035035035035
0.12147310230468003	0.5045045045045045
0.10577454332516428	0.5055055055055055
0.09007970420533824	0.5065065065065065
0.07438920455057646	0.5075075075075075
0.05870366379493891	0.5085085085085085
0.04302370117671664	0.5095095095095095
0.027349935713985474	0.5105105105105106
0.011682986180168026	0.5115115115115115
-0.0039765289203941845	0.5125125125125125
-0.01962799137685728	0.5135135135135135
-0.035270783296285246	0.5145145145145145
-0.050904287128036796	0.5155155155155156
-0.06652788568814949	0.5165165165165165
-0.08214096218370409	0.5175175175175175
-0.0977429002371743	0.5185185185185185
-0.11333308391076069	0.5195195195195195
-0.12891089773070652	0.5205205205205206
-0.14447572671159553	0.5215215215215215
-0.16002695638063086	0.5225225225225225
-0.17556397280189218	0.5235235235235235
-0.19108616260057681	0.5245245245245245
-0.20659291298720878	0.5255255255255256
-0.2220836117818346	0.5265265265265265
-0.23755764743819024	0.5275275275275275
-0.2530144090678436	0.5285285285285285
-0.26845328646431194	0.5295295295295295
-0.28387367012715115	0.5305305305305306
-0.2992749512860181	0.5315315315315315
-0.314656521924703	0.5325325325325325
-0.33001777480513633	0.5335335335335335
-0.34535810349135626	0.5345345345345346
-0.360676902373453	0.5355355355355356
-0.3759735666914766	0.5365365365365365
-0.39124749255931196	0.5375375375375375
-0.406498076988519	0.5385385385385385
-0.42172471791213756	0.5395395395395396
-0.4369268142084561	0.5405405405405406
-0.45210376572474203	0.5415415415415415
-0.46725497330093874	0.5425425425425425
-0.4823798387933131	0.5435435435435435
-0.49747776509807323	0.5445445445445446
-0.5125481561749405	0.5455455455455456
-0.52759041707068	0.5465465465465466
-0.5426039539425878	0.5475475475475475
-0.5575881740819355	0.5485485485485485
-0.5725424859373693	0.5495495495495496
-0.5874662991382629	0.5505505505505506
-0.6023590245180237	0.5515515515515516
-0.6172200741373564	0.5525525525525525
-0.6320488613074668	0.5535535535535535
-0.6468448006132288	0.5545545545545546
-0.661607307936293	0.5555555555555556
-0.6763358004781481	0.5565565565565566
-0.6910296967831275	0.5575575575575575
-0.7056884167613651	0.5585585585585585
-0.7203113817116957	0.5595595595595596
-0.7348980143445012	0.5605605605605606
-0.7494477388045029	0.5615615615615616
-0.7639599806934916	0.5625625625625625
-0.7784341670930064	0.5635635635635635
-0.792869726586952	0.5645645645645646
-0.8072660892841574	0.5655655655655656
-0.8216226868408734	0.5665665665665666
-0.8359389524832113	0.5675675675675675
-0.8502143210295166	0.5685685685685685
-0.8644482289126818	0.5695695695695696
-0.8786401142023978	0.5705705705705706
-0.8927894166273327	0.5715715715715716
-0.9068955775972543	0.5725725725725725
-0.9209580402250814	0.5735735735735735
-0.9349762493488678	0.5745745745745746
-0.9489496515537204	0.5755755755755756
-0.9628776951936449	0.5765765765765766
-0.9767598304133305	0.5775775775775776
-0.9905955091698471	0.5785785785785785
-1.0043841852542876	0.5795795795795796
-1.0181253143133302	0.5805805805805806
-1.0318183538707286	0.5815815815815816
-1.0454627633487268	0.5825825825825826
-1.0590580040894009	0.5835835835835835
-1.0726035393759272	0.5845845845845846
-1.0860988344537652	0.5855855855855856
-1.099543356551773	0.5865865865865866
-1.1129365749032385	0.5875875875875876
-1.1262779607668347	0.5885885885885885
-1.1395669874474912	0.5895895895895896
-1.1528031303171893	0.5905905905905906
-1.1659858668356726	0.5915915915915916
-1.1791146765710747	0.5925925925925926
-1.192189041220469	0.5935935935935935
-1.2052084446303257	0.5945945945945946
-1.2181723728168905	0.5955955955955956
-1.2310803139864768	0.5965965965965966
-1.2439317585556686	0.5975975975975976
-1.2567261991714398	0.5985985985985987
-1.2694631307311826	0.5995995995995996
-1.282142050402648	0.6006006006006006
-1.2947624576437964	0.6016016016016016
-1.307323854222561	0.6026026026026026
-1.3198257442365127	0.6036036036036037
-1.3322676341324406	0.6046046046046046
-1.3446490327258354	0.6056056056056056
-1.3569694512202808	0.6066066066066066
-1.369228403226751	0.6076076076076076
-1.3814254047828107	0.6086086086086087
-1.3935599743717242	0.6096096096096096
-1.405631632941461	0.6106106106106106
-1.41763990392361	0.6116116116116116
-1.4295843132521961	0.6126126126126126
-1.4414643893823904	0.6136136136136137
-1.4532796633091294	0.6146146146146146
-1.4650296685856288	0.6156156156156156
-1.4767139413417998	0.6166166166166166
-1.488332020302561	0.6176176176176176
-1.499883446806048	0.6186186186186187
-1.5113677648217219	0.6196196196196196
-1.5227845209683706	0.6206206206206206
-1.5341332645320118	0.6216216216216216
-1.5454135474836812	0.6226226226226226
-1.5566249244971229	0.6236236236236237
-1.5677669529663687	0.6246246246246246
-1.578839193023213	0.6256256256256256
-1.5898412075545778	0.6266266266266266
-1.6007725622197675	0.6276276276276276
-1.6116328254676169	0.6286286286286287
-1.6224215685535284	0.6296296296296297
-1.6331383655563996	0.6306306306306306
-1.6437827933954343	0.6316316316316316
-1.6543544318468477	0.6326326326326326
-1.6648528635604554	0.6336336336336337
-1.6752776740761488	0.6346346346346347
-1.6856284518402596	0.6356356356356356
-1.695904788221804	0.6366366366366366
-1.7061062775286198	0.6376376376376376
-1.716232517023374	0.6386386386386387
-1.7262831069394735	0.6396396396396397
-1.7362576504968343	0.6406406406406406
-1.746155753917559	0.6416416416416416
-1.7559770264414702	0.6426426426426426
-1.7657210803415466	0.6436436436436437
-1.775387530939226	0.6446446446446447
-1.7849759966195877	0.6456456456456456
-1.7944860988464277	0.6466466466466466
-1.8039174621771912	0.6476476476476476
-1.8132697142778051	0.6486486486486487
-1.8225424859373682	0.6496496496496497
-1.8317354110827353	0.6506506506506506
-1.8408481267929597	0.6516516516516516
-1.8498802733136304	0.6526526526526526
-1.8588314940710686	0.6536536536536537
-1.867701435686404	0.6546546546546547
-1.8764897479895317	0.6556556556556556
-1.8851960840329276	0.6566566566566566
-1.8938201001053547	0.6576576576576577
-1.9023614557454225	0.6586586586586587
-1.9108198137550383	0.6596596596596597
-1.9191948402127081	0.6606606606606606
-1.92748620448673	0.6616616616616616
-1.9356935792482377	0.6626626626626627
-1.9438166404841304	0.6636636636636637
-1.9518550675098594	0.6646646646646647
-1.9598085429820877	0.6656656656656657
-1.9676767529112256	0.6666666666666666
-1.975459386673814	0.6676676676676677
-1.9831561370248008	0.6686686686686687
-1.9907667001096592	0.6696696696696697
-1.9982907754763912	0.6706706706706707
-2.005728066087383	0.6716716716716716
-2.013078278331138	0.6726726726726727
-2.0203411220338614	0.6736736736736737
-2.0275163104709195	0.6746746746746747
-2.0346035603781596	0.6756756756756757
-2.0416025919630894	0.6766766766766766
-2.048513128915928	0.6776776776776777
-2.055334898420507	0.6786786786786787
-2.0620676311650494	0.6796796796796797
-2.068711061352792	0.6806806806806807
-2.0752649267124887	0.6816816816816816
-2.0817289685087568	0.6826826826826827
-2.0881029315522937	0.6836836836836837
-2.094386564209953	0.6846846846846847
-2.1005796184146757	0.6856856856856857
-2.1066818496752875	0.6866866866866866
-2.112693017086145	0.6876876876876877
-2.1186128833366533	0.6886886886886887
-2.1244412147206284	0.6896896896896897
-2.1301777811455267	0.6906906906906907
-2.13582235614153	0.6916916916916916
-2.1413747168704806	0.6926926926926927
-2.1468346441346853	0.6936936936936937
-2.1522019223855633	0.6946946946946947
-2.1574763397321615	0.6956956956956957
-2.1626576879495123	0.6966966966966966
-2.167745762486861	0.6976976976976977
-2.1727403624757367	0.6986986986986987
-2.1776412907378835	0.6996996996996997
-2.182448353793047	0.7007007007007007
-2.187161361866607	0.7017017017017017
-2.1917801288970766	0.7027027027027027
-2.1963044725434386	0.7037037037037037
-2.2007342141923574	0.7047047047047047
-2.205069178965214	0.7057057057057057
-2.209309195725024	0.7067067067067067
-2.213454097083184	0.7077077077077077
-2.2175037194060874	0.7087087087087087
-2.221457902821577	0.7097097097097097
-2.2253164912252643	0.7107107107107107
-2.2290793322866844	0.7117117117117117
-2.2327462774553157	0.7127127127127127
-2.2363171819664425	0.7137137137137137
-2.239791904846868	0.7147147147147147
-2.243170308920483	0.7157157157157157
-2.2464522608136797	0.7167167167167167
-2.249637630960617	0.7177177177177178
-2.252726293608335	0.7187187187187187
-2.2557181268217215	0.7197197197197197
-2.2586130124883237	0.7207207207207207
-2.261410836323013	0.7217217217217218
-2.2641114878724946	0.7227227227227228
-2.2667148605196696	0.7237237237237237
-2.269220851487844	0.7247247247247247
-2.2716293618447847	0.7257257257257257
-2.2739402965066273	0.7267267267267268
-2.276153564241628	0.7277277277277278
-2.2782690776737664	0.7287287287287287
-2.280286753286194	0.7297297297297297
-2.2822065114245342	0.7307307307307307
-2.284028276300021	0.7317317317317318
-2.285751975992497	0.7327327327327328
-2.28737754245325	0.7337337337337337
-2.2889049115077	0.7347347347347347
-2.290334022857931	0.7357357357357357
-2.2916648200850744	0.7367367367367368
-2.2928972506515346	0.7377377377377378
-2.294031265903063	0.7387387387387387
-2.295066821070679	0.7397397397397397
-2.2960038752724374	0.7407407407407407
-2.2968423915150433	0.7417417417417418
-2.2975823366953114	0.7427427427427428
-2.2982236816014727	0.7437437437437437
-2.298766400914329	0.7447447447447447
-2.29921047320825	0.7457457457457457
-2.2995558809520222	0.7467467467467468
-2.29980261050954	0.7477477477477478
-2.2999506521403426	0.7487487487487487
-2.3	0.7497497497497497
-2.2999506521403426	0.7507507507507507
-2.29980261050954	0.7517517517517518
-2.2995558809520222	0.7527527527527528
-2.29921047320825	0.7537537537537538
-2.298766400914329	0.7547547547547547
-2.2982236816014727	0.7557557557557557
-2.2975823366953114	0.7567567567567568
-2.2968423915150433	0.7577577577577578
-2.2960038752724374	0.7587587587587588
-2.295066821070679	0.7597597597597597
-2.294031265903063	0.7607607607607607
-2.2928972506515346	0.7617617617617618
-2.2916648200850744	0.7627627627627628
-2.290334022857931	0.7637637637637638
-2.2889049115077	0.7647647647647647
-2.28737754245325	0.7657657657657657
-2.285751975992497	0.7667667667667668
-2.284028276300021	0.7677677677677678
-2.2822065114245342	0.7687687687687688
-2.2802867532861946	0.7697697697697697
-2.2782690776737664	0.7707707707707707
-2.276153564241628	0.7717717717717718
-2.2739402965066273	0.7727727727727728
-2.2716293618447847	0.7737737737737738
-2.2692208514878445	0.7747747747747747
-2.26671486051967	0.7757757757757757
-2.264111487872495	0.7767767767767768
-2.261410836323013	0.7777777777777778
-2.258613012488324	0.7787787787787788
-2.2557181268217215	0.7797797797797797
-2.252726293608335	0.7807807807807807
-2.2496376309606174	0.7817817817817818
-2.24645226081368	0.7827827827827828
-2.2431703089204835	0.7837837837837838
-2.239791904846868	0.7847847847847848
-2.2363171819664425	0.7857857857857858
-2.2327462774553157	0.7867867867867868
-2.229079332286685	0.7877877877877878
-2.2253164912252648	0.7887887887887888
-2.2214579028215775	0.7897897897897898
-2.2175037194060874	0.7907907907907908
-2.213454097083184	0.7917917917917918
-2.209309195725024	0.7927927927927928
-2.205069178965214	0.7937937937937938
-2.2007342141923574	0.7947947947947948
-2.196304472543439	0.7957957957957958
-2.1917801288970757	0.7967967967967968
-2.1871613618666075	0.7977977977977978
-2.182448353793047	0.7987987987987988
-2.177641290737884	0.7997997997997998
-2.172740362475736	0.8008008008008008
-2.167745762486861	0.8018018018018018
-2.1626576879495114	0.8028028028028028
-2.157476339732161	0.8038038038038038
-2.1522019223855633	0.8048048048048048
-2.146834644134685	0.8058058058058059
-2.1413747168704806	0.8068068068068068
-2.1358223561415297	0.8078078078078078
-2.1301777811455276	0.8088088088088088
-2.124441214720628	0.8098098098098098
-2.1186128833366533	0.8108108108108109
-2.1126930170861447	0.8118118118118118
-2.1066818496752866	0.8128128128128128
-2.100579618414675	0.8138138138138138
-2.0943865642099526	0.8148148148148148
-2.088102931552294	0.8158158158158159
-2.0817289685087568	0.8168168168168168
-2.075264926712489	0.8178178178178178
-2.0687110613527917	0.8188188188188188
-2.062067631165049	0.8198198198198198
-2.055334898420506	0.8208208208208209
-2.048513128915927	0.8218218218218218
-2.041602591963089	0.8228228228228228
-2.034603560378159	0.8238238238238238
-2.02751631047092	0.8248248248248248
-2.0203411220338605	0.8258258258258259
-2.013078278331138	0.8268268268268268
-2.0057280660873826	0.8278278278278278
-1.9982907754763908	0.8288288288288288
-1.9907667001096583	0.8298298298298298
-1.9831561370248003	0.8308308308308309
-1.9754593866738135	0.8318318318318318
-1.967676752911226	0.8328328328328328
-1.9598085429820886	0.8338338338338338
-1.9518550675098598	0.8348348348348348
-1.9438166404841308	0.8358358358358359
-1.9356935792482386	0.8368368368368369
-1.927486204486731	0.8378378378378378
-1.9191948402127086	0.8388388388388388
-1.9108198137550387	0.8398398398398398
-1.9023614557454234	0.8408408408408409
-1.8938201001053552	0.8418418418418419
-1.885196084032928	0.8428428428428428
-1.8764897479895322	0.8438438438438438
-1.8677014356864048	0.8448448448448449
-1.858831494071069	0.8458458458458459
-1.8498802733136308	0.8468468468468469
-1.8408481267929606	0.8478478478478478
-1.8317354110827362	0.8488488488488488
-1.8225424859373691	0.8498498498498499
-1.813269714277806	0.8508508508508509
-1.8039174621771916	0.8518518518518519
-1.7944860988464284	0.8528528528528528
-1.7849759966195886	0.8538538538538538
-1.7753875309392266	0.8548548548548549
-1.765721080341547	0.8558558558558559
-1.755977026441471	0.8568568568568569
-1.7461557539175598	0.8578578578578578
-1.736257650496835	0.8588588588588588
-1.726283106939474	0.8598598598598599
-1.7162325170233748	0.8608608608608609
-1.7061062775286207	0.8618618618618619
-1.6959047882218046	0.8628628628628628
-1.68562845184026	0.8638638638638638
-1.6752776740761488	0.8648648648648649
-1.6648528635604558	0.8658658658658659
-1.6543544318468493	0.8668668668668669
-1.6437827933954352	0.8678678678678678
-1.6331383655564011	0.8688688688688688
-1.622421568553529	0.8698698698698699
-1.6116328254676173	0.8708708708708709
-1.600772562219767	0.8718718718718719
-1.5898412075545785	0.8728728728728729
-1.578839193023213	0.8738738738738738
-1.5677669529663694	0.8748748748748749
-1.5566249244971242	0.8758758758758759
-1.5454135474836819	0.8768768768768769
-1.5341332645320136	0.8778778778778779
-1.5227845209683712	0.8788788788788788
-1.5113677648217225	0.8798798798798799
-1.4998834468060478	0.8808808808808809
-1.4883320203025618	0.8818818818818819
-1.4767139413417998	0.8828828828828829
-1.4650296685856294	0.8838838838838838
-1.4532796633091307	0.8848848848848849
-1.4414643893823913	0.8858858858858859
-1.429584313252198	0.8868868868868869
-1.417639903923611	0.8878878878878879
-1.4056316329414618	0.8888888888888888
-1.3935599743717242	0.8898898898898899
-1.3814254047828116	0.8908908908908909
-1.3692284032267505	0.8918918918918919
-1.3569694512202815	0.8928928928928929
-1.344649032725837	0.8938938938938938
-1.3322676341324413	0.8948948948948949
-1.3198257442365142	0.8958958958958959
-1.3073238542225618	0.8968968968968969
-1.294762457643798	0.8978978978978979
-1.282142050402648	0.8988988988988988
-1.2694631307311834	0.8998998998998999
-1.2567261991714396	0.9009009009009009
-1.2439317585556695	0.9019019019019019
-1.2310803139864783	0.9029029029029029
-1.2181723728168914	0.9039039039039038
-1.2052084446303273	0.9049049049049049
-1.1921890412204699	0.9059059059059059
-1.1791146765710763	0.9069069069069069
-1.1659858668356724	0.9079079079079079
-1.1528031303171902	0.908908908908909
-1.139566987447491	0.9099099099099099
-1.1262779607668354	0.9109109109109109
-1.1129365749032385	0.9119119119119119
-1.0995433565517736	0.9129129129129129
-1.086098834453767	0.913913913913914
-1.0726035393759281	0.914914914914915
-1.0590580040894026	0.9159159159159159
-1.0454627633487266	0.9169169169169169
-1.0318183538707293	0.9179179179179179
-1.01812531431333	0.918918918918919
-1.0043841852542883	0.91991991991992
-0.9905955091698468	0.9209209209209209
-0.9767598304133314	0.9219219219219219
-0.9628776951936466	0.9229229229229229
-0.9489496515537192	0.923923923923924
-0.9349762493488674	0.924924924924925
-0.9209580402250801	0.9259259259259259
-0.9068955775972543	0.9269269269269269
-0.8927894166273314	0.9279279279279279
-0.8786401142023974	0.928928928928929
-0.8644482289126805	0.92992992992993
-0.8502143210295154	0.9309309309309309
-0.835938952483211	0.9319319319319319
-0.8216226868408723	0.9329329329329329
-0.8072660892841572	0.933933933933934
-0.7928697265869509	0.934934934934935
-0.7784341670930062	0.9359359359359359
-0.7639599806934905	0.9369369369369369
-0.7494477388045029	0.9379379379379379
-0.7348980143444999	0.938938938938939
-0.7203113817116946	0.93993993993994
-0.7056884167613648	0.9409409409409409
-0.6910296967831262	0.9419419419419419
-0.6763358004781479	0.9429429429429429
-0.6616073079362919	0.943943943943944
-0.6468448006132286	0.944944944944945
-0.6320488613074655	0.9459459459459459
-0.6172200741373559	0.9469469469469469
-0.6023590245180224	0.9479479479479479
-0.5874662991382618	0.948948948948949
-0.5725424859373691	0.94994994994995
-0.5575881740819344	0.950950950950951
-0.5426039539425875	0.9519519519519519
-0.5275904170706787	0.9529529529529529
-0.5125481561749403	0.953953953953954
-0.4974777650980719	0.954954954954955
-0.48237983879331287	0.955955955955956
-0.4672549733009375	0.9569569569569569
-0.4521037657247419	0.9579579579579579
-0.43692681420845597	0.958958958958959
-0.42172471791213834	0.95995995995996
-0.40649807698851875	0.960960960960961
-0.39124749255931285	0.9619619619619619
-0.3759735666914786	0.9629629629629629
-0.3606769023734539	0.963963963963964
-0.34535810349135826	0.964964964964965
-0.3300177748051372	0.965965965965966
-0.3146565219247049	0.9669669669669669
-0.29927495128601794	0.9679679679679679
-0.28387367012715203	0.968968968968969
-0.2684532864643117	0.96996996996997
-0.2530144090678445	0.970970970970971
-0.23755764743819002	0.9719719719719719
-0.2220836117818355	0.972972972972973
-0.20659291298721083	0.973973973973974
-0.1910861626005778	0.974974974974975
-0.17556397280189417	0.975975975975976
-0.16002695638063075	0.9769769769769769
-0.14447572671159642	0.977977977977978
-0.12891089773070635	0.978978978978979
-0.11333308391076163	0.97997997997998
-0.09774290023717414	0.980980980980981
-0.08214096218370498	0.9819819819819819
-0.06652788568815154	0.982982982982983
-0.050904287128037684	0.983983983983984
-0.035270783296287245	0.984984984984985
-0.019627991376858167	0.985985985985986
-0.0039765289203951	0.986986986986987
0.01168298618016822	0.987987987987988
0.027349935713984558	0.988988988988989
0.04302370117671686	0.98998998998999
0.058703663794937994	0.990990990990991
0.07438920455057446	0.991991991991992
0.09007970420533733	0.992992992992993
0.10577454332516226	0.993993993993994
0.12147310230467911	0.994994994994995
0.1371747613916552	0.995995995995996
0.15287890071147966	0.996996996996997
0.1685849002916176	0.997997997997998
0.184292140086103	0.998998998998999
0.1999999999999994	1.0


==> csv/vanishing_viscosity_visualization/euler_low_vis_u_0.064.csv <==
0.1098965695722217	0.0
0.11752219675371044	0.001001001001001001
0.1251482878634804	0.002002002002002002
0.13277480019323784	0.003003003003003003
0.1404016910531638	0.004004004004004004
0.14802891777003088	0.005005005005005005
0.15565643768532728	0.006006006006006006
0.1632842081533786	0.007007007007007007
0.17091218653947302	0.008008008008008008
0.1785403302179878	0.009009009009009009
0.1861685965705154	0.01001001001001001
0.1937969429839936	0.011011011011011011
0.20142532684883058	0.012012012012012012
0.20905370555703887	0.013013013013013013
0.21668203650035894	0.014014014014014014
0.2243102770683941	0.015015015015015015
0.23193838464673455	0.016016016016016016
0.23956631661508965	0.01701701701701702
0.2471940303454124	0.018018018018018018
0.2548214832000296	0.01901901901901902
0.26244863252976436	0.02002002002002002
0.27007543567206355	0.021021021021021023
0.277701849949117	0.022022022022022022
0.2853278326659824	0.023023023023023025
0.29295334110870025	0.024024024024024024
0.3005783325424146	0.025025025025025027
0.30820276420948234	0.026026026026026026
0.3158265933275903	0.02702702702702703
0.32344977708785777	0.028028028028028028
0.33107227265294786	0.02902902902902903
0.33869403715516344	0.03003003003003003
0.34631502769455125	0.031031031031031032
0.353935201336991	0.03203203203203203
0.3615545151122912	0.03303303303303303
0.3691729260122697	0.03403403403403404
0.3767903909888403	0.035035035035035036
0.3844068669520855	0.036036036036036036
0.3920223107683319	0.037037037037037035
0.3996366792582125	0.03803803803803804
0.4072499291947335	0.03903903903903904
0.41486201730132244	0.04004004004004004
0.42247290024988615	0.04104104104104104
0.430082534658844	0.042042042042042045
0.43769087709117654	0.043043043043043044
0.44529788405244247	0.044044044044044044
0.45290351198881496	0.04504504504504504
0.4605077172850855	0.04604604604604605
0.46811045626268394	0.04704704704704705
0.4757116851776679	0.04804804804804805
0.48331136021872834	0.04904904904904905
0.49090943750516075	0.05005005005005005
0.4985058730848566	0.05105105105105105
0.5061006229322546	0.05205205205205205
0.5136936429463176	0.05305305305305305
0.5212848889484627	0.05405405405405406
0.5288743166805223	0.055055055055055056
0.5364618818026533	0.056056056056056056
0.5440475398912781	0.057057057057057055
0.5516312464369741	0.05805805805805806
0.559212956842396	0.05905905905905906
0.5667926264201398	0.06006006006006006
0.5743702103906462	0.06106106106106106
0.5819456638800414	0.062062062062062065
0.5895189419180167	0.06306306306306306
0.5970899994356471	0.06406406406406406
0.6046587912632454	0.06506506506506507
0.6122252721281574	0.06606606606606606
0.619789396652588	0.06706706706706707
0.6273511193513751	0.06806806806806807
0.6349103946297842	0.06906906906906907
0.6424671767812574	0.07007007007007007
0.6500214199851813	0.07107107107107107
0.657573078304606	0.07207207207207207
0.6651221056839836	0.07307307307307308
0.6726684559468594	0.07407407407407407
0.6802120827935784	0.07507507507507508
0.6877529397989474	0.07607607607607608
0.695290980409907	0.07707707707707707
0.7028261579431658	0.07807807807807808
0.7103584255828336	0.07907907907907907
0.7178877363780286	0.08008008008008008
0.7254140432404708	0.08108108108108109
0.7329372989420564	0.08208208208208208
0.7404574561124172	0.08308308308308308
0.7479744672364547	0.08408408408408409
0.7554882846518666	0.08508508508508508
0.7629988605466391	0.08608608608608609
0.7705061469565377	0.08708708708708708
0.7780100957625578	0.08808808808808809
0.7855106586883785	0.0890890890890891
0.7930077872977691	0.09009009009009009
0.8005014329920014	0.09109109109109109
0.8079915470072165	0.0920920920920921
0.8154780804117916	0.09309309309309309
0.8229609841036625	0.0940940940940941
0.8304402088076457	0.09509509509509509
0.8379157050727165	0.0960960960960961
0.8453874232692817	0.0970970970970971
0.8528553135864133	0.0980980980980981
0.8603193260290708	0.0990990990990991
0.867779410415284	0.1001001001001001
0.8752355163733305	0.1011011011011011
0.8826875933388629	0.1021021021021021
0.8901355905520322	0.1031031031031031
0.8975794570545692	0.1041041041041041
0.9050191416868473	0.10510510510510511
0.9124545930849126	0.1061061061061061
0.9198857596774882	0.10710710710710711
0.9273125896829496	0.10810810810810811
0.9347350311062698	0.1091091091091091
0.942153031735936	0.11011011011011011
0.949566539140835	0.1111111111111111
0.9569755006671059	0.11211211211211211
0.964379863434969	0.11311311311311312
0.9717795743355087	0.11411411411411411
0.9791745800274422	0.11511511511511512
0.9865648269338367	0.11611611611611612
0.9939502612388075	0.11711711711711711
1.00133082888417	0.11811811811811812
1.00870647556607	0.11911911911911911
1.0160771467315621	0.12012012012012012
1.0234427875751704	0.12112112112112113
1.0308033430353936	0.12212212212212212
1.0381587577911913	0.12312312312312312
1.0455089762584115	0.12412412412412413
1.052853942586204	0.12512512512512514
1.060193600653366	0.12612612612612611
1.0675278940646804	0.12712712712712712
1.0748567661471746	0.12812812812812813
1.0821801599463785	0.12912912912912913
1.089498018222505	0.13013013013013014
1.0968102834466118	0.13113113113113112
1.1041168977967042	0.13213213213213212
1.1114178031538056	0.13313313313313313
1.1187129410979695	0.13413413413413414
1.1260022529042566	0.13513513513513514
1.1332856795386588	0.13613613613613615
1.1405631616539764	0.13713713713713713
1.1478346395856502	0.13813813813813813
1.155100053347537	0.13913913913913914
1.1623593426276393	0.14014014014014015
1.169612446783788	0.14114114114114115
1.17685930483926	0.14214214214214213
1.1840998554783582	0.14314314314314314
1.1913340370419243	0.14414414414414414
1.198561787522806	0.14514514514514515
1.2057830445612607	0.14614614614614616
1.212997745440309	0.14714714714714713
1.2202058270810234	0.14814814814814814
1.2274072260377649	0.14914914914914915
1.234601878493353	0.15015015015015015
1.2417897202541788	0.15115115115115116
1.248970686745252	0.15215215215215216
1.2561447130051926	0.15315315315315314
1.263311733681142	0.15415415415415415
1.2704716830236307	0.15515515515515516
1.2776244948813542	0.15615615615615616
1.2847701026959055	0.15715715715715717
1.2919084394964135	0.15815815815815815
1.2990394378941372	0.15915915915915915
1.3061630300769573	0.16016016016016016
1.3132791478038286	0.16116116116116116
1.3203877223991254	0.16216216216216217
1.3274886847469365	0.16316316316316315
1.3345819652852653	0.16416416416416416
1.341667494000162	0.16516516516516516
1.3487452004197695	0.16616616616616617
1.3558150136082894	0.16716716716716717
1.3628768621598675	0.16816816816816818
1.3699306741923885	0.16916916916916916
1.3769763773411896	0.17017017017017017
1.384013898752683	0.17117117117117117
1.3910431650778943	0.17217217217217218
1.398064102465898	0.17317317317317318
1.4050766365571736	0.17417417417417416
1.4120806924768587	0.17517517517517517
1.4190761948279045	0.17617617617617617
1.4260630676841437	0.17717717717717718
1.4330412345832384	0.1781781781781782
1.4400106185195527	0.17917917917917917
1.446971141936891	0.18018018018018017
1.4539227267211579	0.18118118118118118
1.4608652941928912	0.18218218218218218
1.467798765099692	0.1831831831831832
1.4747230596085434	0.1841841841841842
1.4816380972980114	0.18518518518518517
1.488543797150331	0.18618618618618618
1.4954400775433745	0.1871871871871872
1.5023268562424936	0.1881881881881882
1.5092040503922464	0.1891891891891892
1.5160715765079869	0.19019019019019018
1.5229293504673396	0.19119119119119118
1.5297772875015272	0.1921921921921922
1.5366153021865847	0.1931931931931932
1.5434433084344106	0.1941941941941942
1.550261219483711	0.19519519519519518
1.5570689478907684	0.1961961961961962
1.5638664055200993	0.1971971971971972
1.5706535035349296	0.1981981981981982
1.5774301523875585	0.1991991991991992
1.5841962618095229	0.2002002002002002
1.5909517408016578	0.2012012012012012
1.5976964976239427	0.2022022022022022
1.604430439785235	0.2032032032032032
1.6111534740327922	0.2042042042042042
1.617865506341667	0.20520520520520522
1.6245664419038859	0.2062062062062062
1.631256185117495	0.2072072072072072
1.637934639575379	0.2082082082082082
1.644601708053951	0.2092092092092092
1.651257292501584	0.21021021021021022
1.6579012940269329	0.21121121121121122
1.6645336128869748	0.2122122122122122
1.6711541484749324	0.2132132132132132
1.677762799307913	0.21421421421421422
1.6843594630144152	0.21521521521521522
1.6909440363215484	0.21621621621621623
1.6975164150421078	0.2172172172172172
1.7040764940613566	0.2182182182182182
1.710624167323645	0.21921921921921922
1.7171593278187411	0.22022022022022023
1.7236818675679741	0.22122122122122123
1.7301916776100905	0.2222222222222222
1.7366886479869017	0.22322322322322322
1.74317266772865	0.22422422422422422
1.7496436248391367	0.22522522522522523
1.7561014062805635	0.22622622622622623
1.7625458979581343	0.22722722722722724
1.7689769847043477	0.22822822822822822
1.7753945502630355	0.22922922922922923
1.7817984772730937	0.23023023023023023
1.7881886472519308	0.23123123123123124
1.7945649405786017	0.23223223223223224
1.8009272364766535	0.23323323323323322
1.8072754129966273	0.23423423423423423
1.8136093469982717	0.23523523523523523
1.8199289141323884	0.23623623623623624
1.8262339888223815	0.23723723723723725
1.8325244442454205	0.23823823823823823
1.8388001523132824	0.23923923923923923
1.8450609836528156	0.24024024024024024
1.8513068075860346	0.24124124124124124
1.8575374921098462	0.24224224224224225
1.8637529038753733	0.24324324324324326
1.869952908166899	0.24424424424424424
1.8761373688803853	0.24524524524524524
1.8823061485015973	0.24624624624624625
1.8884591080837825	0.24724724724724725
1.894596107224927	0.24824824824824826
1.9007170040445582	0.24924924924924924
1.906821655160101	0.2502502502502503
1.9129099156627416	0.25125125125125125
1.9189816390928516	0.25225225225225223
1.9250366774148677	0.25325325325325326
1.9310748809917297	0.25425425425425424
1.9370960985587369	0.2552552552552553
1.9431001771969396	0.25625625625625625
1.94908696230593	0.25725725725725723
1.9550562975761314	0.25825825825825827
1.9610080249604667	0.25925925925925924
1.9669419846454907	0.2602602602602603
1.9728580150218815	0.26126126126126126
1.978755952654356	0.26226226226226224
1.9846356322509195	0.26326326326326327
1.9904968866315027	0.26426426426426425
1.9963395466959097	0.2652652652652653
2.002163441391105	0.26626626626626626
2.0079683976777907	0.2672672672672673
2.0137542404962754	0.2682682682682683
2.019520792731605	0.26926926926926925
2.0252678751779416	0.2702702702702703
2.0309953065021684	0.27127127127127126
2.0367029032066966	0.2722722722722723
2.042390479591465	0.2732732732732733
2.048057847715088	0.27427427427427425
2.053704817355163	0.2752752752752753
2.0593311959676743	0.27627627627627627
2.064936788645498	0.2772772772772773
2.0705213980759822	0.2782782782782783
2.0760848244975496	0.27927927927927926
2.081626865655337	0.2802802802802803
2.087147316755803	0.28128128128128127
2.0926459704203126	0.2822822822822823
2.0981226166376317	0.2832832832832833
2.1035770427153513	0.28428428428428426
2.109009033230144	0.2852852852852853
2.114418369976889	0.2862862862862863
2.1198048319165785	0.2872872872872873
2.1251681951230137	0.2882882882882883
2.1305082327282063	0.28928928928928926
2.135824714866506	0.2902902902902903
2.141117408617363	0.2912912912912913
2.146386077946728	0.2922922922922923
2.1516304836470077	0.2932932932932933
2.1568503832755894	0.29429429429429427
2.1620455310918154	0.2952952952952953
2.1672156779924485	0.2962962962962963
2.172360571445498	0.2972972972972973
2.1774799554224322	0.2982982982982983
2.182573570328659	0.2992992992992993
2.1876411529322937	0.3003003003003003
2.1926824362910744	0.3013013013013013
2.197697149677475	0.3023023023023023
2.2026850185018407	0.3033033033033033
2.2076457642335976	0.30430430430430433
2.212579104320376	0.3053053053053053
2.2174847521050722	0.3063063063063063
2.222362416740695	0.3073073073073073
2.227211803103012	0.3083083083083083
2.232032611700844	0.30930930930930933
2.236824538584006	0.3103103103103103
2.2415872752487487	0.3113113113113113
2.246320508540684	0.3123123123123123
2.25102392055505	0.3133133133133133
2.2556971885342905	0.31431431431431434
2.2603399847627865	0.3153153153153153
2.2649519764587307	0.3163163163163163
2.2695328256629517	0.3173173173173173
2.274082189124691	0.3183183183183183
2.278599718184116	0.31931931931931934
2.2830850586515665	0.3203203203203203
2.287537850683326	0.3213213213213213
2.2919577286538746	0.32232232232232233
2.2963443210244456	0.3233233233233233
2.3006972502077905	0.32432432432432434
2.305016132428993	0.3253253253253253
2.309300577582218	0.3263263263263263
2.3135501890832217	0.32732732732732733
2.3177645637174984	0.3283283283283283
2.321943291483878	0.32932932932932935
2.326085955433433	0.3303303303303303
2.330192131503507	0.33133133133133136
2.3342613883466914	0.33233233233233234
2.338293287154559	0.3333333333333333
2.3422873814759626	0.33433433433433435
2.3462432170296865	0.3353353353353353
2.350160331511252	0.33633633633633636
2.354038254393633	0.33733733733733734
2.357876506721659	0.3383383383383383
2.361674600899877	0.33933933933933935
2.365432040473572	0.34034034034034033
2.3691483199027457	0.34134134134134136
2.372822924328695	0.34234234234234234
2.376455329332986	0.3433433433433433
2.38004500068842	0.34434434434434436
2.383591394101781	0.34534534534534533
2.387093954947903	0.34634634634634637
2.390552117994848	0.34734734734734735
2.3939653071196756	0.3483483483483483
2.39733293501456	0.34934934934934936
2.4006544028827266	0.35035035035035034
2.403929100123884	0.35135135135135137
2.4071564040086155	0.35235235235235235
2.410335679341353	0.3533533533533533
2.4134662781113354	0.35435435435435436
2.4165475391311553	0.35535535535535534
2.41957878766222	0.3563563563563564
2.422559335026689	0.35735735735735735
2.425488478205147	0.35835835835835833
2.4283654994195265	0.35935935935935936
2.4311896657004652	0.36036036036036034
2.4339602284385418	0.3613613613613614
2.4366764229185125	0.36236236236236236
2.4393374678359034	0.3633633633633634
2.44194256479501	0.36436436436436437
2.4444908977875546	0.36536536536536535
2.446981632650995	0.3663663663663664
2.449413916505589	0.36736736736736736
2.451786877169143	0.3683683683683684
2.454099622548421	0.36936936936936937
2.4563512400060263	0.37037037037037035
2.458540795701606	0.3713713713713714
2.4606673339060583	0.37237237237237236
2.4627298762874408	0.3733733733733734
2.4647274211671264	0.3743743743743744
2.4666589427447154	0.37537537537537535
2.4685233902901005	0.3763763763763764
2.470319687300991	0.37737737737737737
2.4720467306241023	0.3783783783783784
2.4737033895381035	0.3793793793793794
2.475288504796304	0.38038038038038036
2.4768008876269003	0.3813813813813814
2.478239318688574	0.38238238238238237
2.4796025469788914	0.3833833833833834
2.480889288693064	0.3843843843843844
2.4820982260301774	0.38538538538538536
2.483228005944089	0.3863863863863864
2.484277238835757	0.38738738738738737
2.4852444971837877	0.3883883883883884
2.486128314109529	0.3893893893893894
2.4869271818730594	0.39039039039039036
2.4876395502958903	0.3913913913913914
2.488263825106182	0.3923923923923924
2.4887983662017557	0.3933933933933934
2.489241485826045	0.3943943943943944
2.4895914466516147	0.3953953953953954
2.4898464597656775	0.3963963963963964
2.49000468255142	0.3973973973973974
2.4900642164587854	0.3983983983983984
2.4900231046575554	0.3993993993993994
2.4898793295654085	0.4004004004004004
2.489630810242761	0.4014014014014014
2.4892753996458543	0.4024024024024024
2.4888108817286767	0.4034034034034034
2.488234968383831	0.4044044044044044
2.487545296211414	0.40540540540540543
2.486739423104459	0.4064064064064064
2.485814824638244	0.4074074074074074
2.4847688902501264	0.4084084084084084
2.483598919195147	0.4094094094094094
2.482302116261818	0.41041041041041043
2.480875587230907	0.4114114114114114
2.4793163340589643	0.4124124124124124
2.477621249766518	0.4134134134134134
2.4757871130095244	0.4144144144144144
2.4738105823105756	0.41541541541541543
2.4716881899246657	0.4164164164164164
2.4694163353119687	0.4174174174174174
2.4669912781879484	0.4184184184184184
2.4644091311184027	0.4194194194194194
2.4616658516244403	0.42042042042042044
2.458757233759239	0.4214214214214214
2.4556788991152554	0.42242242242242245
2.4524262872168934	0.42342342342342343
2.4489946452498232	0.4244244244244244
2.445379017073845	0.42542542542542544
2.4415742314616637	0.4264264264264264
2.437574889500922	0.42742742742742745
2.433375351091488	0.42842842842842843
2.4289697204642167	0.4294294294294294
2.4243518306411462	0.43043043043043044
2.419515226750463	0.4314314314314314
2.41445314810249	0.43243243243243246
2.409158508925422	0.43343343343343343
2.4036238776517456	0.4344344344344344
2.3978414546380784	0.43543543543543545
2.391803048192859	0.4364364364364364
2.3855000487779403	0.43743743743743746
2.3789234012419604	0.43843843843843844
2.3720635749356513	0.4394394394394394
2.364910531552434	0.44044044044044045
2.357453690532204	0.44144144144144143
2.3496818918629825	0.44244244244244246
2.3415833561147874	0.44344344344344344
2.333145641544141	0.4444444444444444
2.324355598117283	0.44544544544544545
2.3151993183177217	0.44644644644644643
2.3056620846312565	0.44744744744744747
2.2957283136425866	0.44844844844844844
2.2853814967355386	0.4494494494494494
2.274604137468828	0.45045045045045046
2.263377685806738	0.45145145145145144
2.2516824695262647	0.45245245245245247
2.2394976233074546	0.45345345345345345
2.2268010162516747	0.4544544544544545
2.2135691788746974	0.45545545545545546
2.19977723100048	0.45645645645645644
2.1853988124510995	0.4574574574574575
2.1704060190028627	0.45845845845845845
2.1547693467719173	0.4594594594594595
2.1384576490165235	0.46046046046046046
2.1214381103048483	0.46146146146146144
2.103676244096455	0.4624624624624625
2.0851359210100613	0.46346346346346345
2.065779436369681	0.4644644644644645
2.0455676269811027	0.46546546546546547
2.0244600484040958	0.46646646646646645
2.0024152251252616	0.4674674674674675
1.9793909868277844	0.46846846846846846
1.9553449041711175	0.4694694694694695
1.930234836859843	0.47047047047047047
1.9040196049805014	0.47147147147147145
1.8766597912856604	0.4724724724724725
1.8481186769965134	0.47347347347347346
1.818363306550034	0.4744744744744745
1.787365667461374	0.4754754754754755
1.7551039602741672	0.47647647647647645
1.7215639209224614	0.4774774774774775
1.6867401446030938	0.47847847847847846
1.6506373477278133	0.4794794794794795
1.613271494295368	0.4804804804804805
1.574670706881131	0.48148148148148145
1.5348758821048167	0.4824824824824825
1.4939409372440458	0.48348348348348347
1.4519326292390764	0.4844844844844845
1.4089299093276375	0.4854854854854855
1.3650228044916288	0.4864864864864865
1.320310848286727	0.4874874874874875
1.2749011152142384	0.48848848848848847
1.2289059410704457	0.4894894894894895
1.1824404334605438	0.4904904904904905
1.1356198895154268	0.4914914914914915
1.0885572406331137	0.4924924924924925
1.0413606369687527	0.4934934934934935
0.9941312688409601	0.4944944944944945
0.9469615005446576	0.4954954954954955
0.8999333670635097	0.4964964964964965
0.8531174586661027	0.4974974974974975
0.8065721947737143	0.4984984984984985
0.7603434685955235	0.4994994994994995
0.71446462889342	0.5005005005005005
0.6689567552126343	0.5015015015015015
0.6238291777626811	0.5025025025025025
0.579080192213181	0.5035035035035035
0.5346979221060914	0.5045045045045045
0.49066128643030477	0.5055055055055055
0.446941036248686	0.5065065065065065
0.40350083132178033	0.5075075075075075
0.36029833480066287	0.5085085085085085
0.3172863107885179	0.5095095095095095
0.27441371556734806	0.5105105105105106
0.2316267783440377	0.5115115115115115
0.1888700713705765	0.5125125125125125
0.146087572179402	0.5135135135135135
0.10322372242597253	0.5145145145145145
0.06022448844345042	0.5155155155155156
0.01703842809192616	0.5165165165165165
-0.026382233168747694	0.5175175175175175
-0.07008051682730869	0.5185185185185185
-0.11409360020428203	0.5195195195195195
-0.15845172828727472	0.5205205205205206
-0.2031771429573413	0.5215215215215215
-0.24828305058246747	0.5225225225225225
-0.29377265589129103	0.5235235235235235
-0.33963829692251324	0.5245245245245245
-0.3858607220674931	0.5255255255255256
-0.43240855503194603	0.5265265265265265
-0.479237996072538	0.5275275275275275
-0.5262928072063701	0.5285285285285285
-0.5735046244045063	0.5295295295295295
-0.620793630435068	0.5305305305305306
-0.6680696077683175	0.5315315315315315
-0.7152333720892768	0.5325325325325325
-0.7621785644403248	0.5335335335335335
-0.8087937554925011	0.5345345345345346
-0.8549647911875395	0.5355355355355356
-0.9005772876548446	0.5365365365365365
-0.9455191675716239	0.5375375375375375
-0.9896831222831646	0.5385385385385385
-1.0329688854934145	0.5395395395395396
-1.0752852154895451	0.5405405405405406
-1.1165515027201904	0.5415415415415415
-1.1566989459793695	0.5425425425425425
-1.1956712704919736	0.5435435435435435
-1.233424991534442	0.5445445445445446
-1.2699292547171255	0.5455455455455456
-1.3051653062066433	0.5465465465465466
-1.3391256614264127	0.5475475475475475
-1.371813048635771	0.5485485485485485
-1.403239204699017	0.5495495495495496
-1.4334235954777481	0.5505505505505506
-1.4623921241901703	0.5515515515515516
-1.4901758794693405	0.5525525525525525
-1.5168099622796214	0.5535535535535535
-1.5423324185861154	0.5545545545545546
-1.5667832936222794	0.5555555555555556
-1.5902038143058659	0.5565565565565566
-1.6126356990367259	0.5575575575575575
-1.6341205887505637	0.5585585585585585
-1.6546995895168686	0.5595595595595596
-1.674412914880558	0.5605605605605606
-1.693299615246319	0.5615615615615616
-1.7113973815889694	0.5625625625625625
-1.728742411372656	0.5635635635635635
-1.7453693255498988	0.5645645645645646
-1.7613111267115835	0.5655655655655656
-1.7765991897380227	0.5665665665665666
-1.7912632775672743	0.5675675675675675
-1.8053315758890336	0.5685685685685685
-1.8188307416559448	0.5695695695695696
-1.8317859612616916	0.5705705705705706
-1.8442210150632683	0.5715715715715716
-1.856158345627415	0.5725725725725725
-1.86761912766833	0.5735735735735735
-1.8786233381272692	0.5745745745745746
-1.889189825238056	0.5755755755755756
-1.8993363757385644	0.5765765765765766
-1.9090797796394618	0.5775775775775776
-1.9184358921585343	0.5785785785785785
-1.9274196925819451	0.5795795795795796
-1.9360453399306017	0.5805805805805806
-1.9443262253980034	0.5815815815815816
-1.952275021590917	0.5825825825825826
-1.9599037286512715	0.5835835835835835
-1.9672237173703047	0.5845845845845846
-1.9742457694278785	0.5855855855855856
-1.980980114903136	0.5865865865865866
-1.9874364672097453	0.5875875875875876
-1.9936240556111648	0.5885885885885885
-1.9995516554701556	0.5895895895895896
-2.0052276163830602	0.5905905905905906
-2.0106598883438696	0.5915915915915916
-2.015856046076576	0.5925925925925926
-2.020823311666998	0.5935935935935935
-2.025568575617637	0.5945945945945946
-2.0300984164413935	0.5955955955955956
-2.0344191189022838	0.5965965965965966
-2.0385366910038125	0.5975975975975976
-2.0424568798184914	0.5985985985985987
-2.0461851862451037	0.5995995995995996
-2.0497268787738436	0.6006006006006006
-2.053087006333414	0.6016016016016016
-2.056270410288368	0.6026026026026026
-2.0592817356498503	0.6036036036036037
-2.062125441557731	0.6046046046046046
-2.064805811087869	0.6056056056056056
-2.0673269604337037	0.6066066066066066
-2.069692847507814	0.6076076076076076
-2.071907280005195	0.6086086086086087
-2.0739739229670127	0.6096096096096096
-2.07589630588028	0.6106106106106106
-2.0776778293463942	0.6116116116116116
-2.079321771348648	0.6126126126126126
-2.0808312931467574	0.6136136136136137
-2.082209444824022	0.6146146146146146
-2.0834591705110164	0.6156156156156156
-2.084583313307662	0.6166166166166166
-2.085584619924072	0.6176176176176176
-2.086465745058842	0.6186186186186187
-2.0872292555322334	0.6196196196196196
-2.0878776341902276	0.6206206206206206
-2.0884132835944347	0.6216216216216216
-2.0888385295115293	0.6226226226226226
-2.0891556242151186	0.6236236236236237
-2.089366749611803	0.6246246246246246
-2.0894740202025273	0.6256256256256256
-2.089479485889382	0.6266266266266266
-2.0893851346374164	0.6276276276276276
-2.089192895000267	0.6286286286286287
-2.088904638517858	0.6296296296296297
-2.0885221819938136	0.6306306306306306
-2.088047289659734	0.6316316316316316
-2.0874816752329806	0.6326326326326326
-2.086827003874181	0.6336336336336337
-2.0860848940502446	0.6346346346346347
-2.0852569193083044	0.6356356356356356
-2.0843446099656213	0.6366366366366366
-2.083349454720207	0.6376376376376376
-2.082272902186553	0.6386386386386387
-2.081116362360627	0.6396396396396397
-2.079881208018005	0.6406406406406406
-2.078568776048763	0.6416416416416416
-2.077180368732541	0.6426426426426426
-2.0757172549569782	0.6436436436436437
-2.07418067138249	0.6446446446446447
-2.07257182355624	0.6456456456456456
-2.0708918869779156	0.6466466466466466
-2.069142008119814	0.6476476476476476
-2.0673233054035727	0.6486486486486487
-2.0654368701357315	0.6496496496496497
-2.0634837674042217	0.6506506506506506
-2.061465036937702	0.6516516516516516
-2.059381693929607	0.6526526526526526
-2.057234729828623	0.6536536536536537
-2.0550251130972366	0.6546546546546547
-2.0527537899398873	0.6556556556556556
-2.0504216850021946	0.6566566566566566
-2.0480297020426197	0.6576576576576577
-2.0455787245778803	0.6586586586586587
-2.0430696165033218	0.6596596596596597
-2.040503222689433	0.6606606606606606
-2.03788036955559	0.6616616616616616
-2.0352018656220783	0.6626626626626627
-2.032468502041363	0.6636636636636637
-2.02968105310957	0.6646646646646647
-2.0268402767590286	0.6656656656656657
-2.023946915032746	0.6666666666666666
-2.0210016945415803	0.6676676676676677
-2.018005326904906	0.6686686686686687
-2.014958509175432	0.6696696696696697
-2.0118619242489317	0.6706706706706707
-2.008716241259436	0.6716716716716716
-2.0055221159606056	0.6726726726726727
-2.002280191093772	0.6736736736736737
-1.9989910967432891	0.6746746746746747
-1.9956554506796416	0.6756756756756757
-1.992273858690897	0.6766766766766766
-1.9888469149028987	0.6776776776776777
-1.9853752020887314	0.6786786786786787
-1.9818592919678253	0.6796796796796797
-1.9782997454951794	0.6806806806806807
-1.9746971131410314	0.6816816816816816
-1.9710519351614229	0.6826826826826827
-1.9673647418599425	0.6836836836836837
-1.9636360538410647	0.6846846846846847
-1.9598663822553466	0.6856856856856857
-1.9560562290368513	0.6866866866866866
-1.9522060871330429	0.6876876876876877
-1.9483164407274887	0.6886886886886887
-1.9443877654556028	0.6896896896896897
-1.9404205286137106	0.6906906906906907
-1.9364151893616839	0.6916916916916916
-1.932372198919373	0.6926926926926927
-1.928292000757076	0.6936936936936937
-1.9241750307802592	0.6946946946946947
-1.920021717508733	0.6956956956956957
-1.915832482250497	0.6966966966966966
-1.9116077392704196	0.6976976976976977
-1.9073478959539796	0.6986986986986987
-1.903053352966186	0.6996996996996997
-1.898724504405914	0.7007007007007007
-1.8943617379557487	0.7017017017017017
-1.889965435027558	0.7027027027027027
-1.8855359709038775	0.7037037037037037
-1.8810737148753254	0.7047047047047047
-1.876579030374099	0.7057057057057057
-1.8720522751037734	0.7067067067067067
-1.867493801165445	0.7077077077077077
-1.8629039551804119	0.7087087087087087
-1.8582830784094566	0.7097097097097097
-1.8536315068688773	0.7107107107107107
-1.8489495714433508	0.7117117117117117
-1.8442375979957535	0.7127127127127127
-1.8394959074740151	0.7137137137137137
-1.8347248160151284	0.7147147147147147
-1.8299246350463834	0.7157157157157157
-1.8250956713839266	0.7167167167167167
-1.8202382273287336	0.7177177177177178
-1.8153526007600664	0.7187187187187187
-1.8104390852265058	0.7197197197197197
-1.8054979700346234	0.7207207207207207
-1.8005295403353856	0.7217217217217218
-1.7955340772083324	0.7227227227227228
-1.7905118577436316	0.7237237237237237
-1.7854631551220423	0.7247247247247247
-1.780388238692884	0.7257257257257257
-1.7752873740500317	0.7267267267267268
-1.7701608231060486	0.7277277277277278
-1.765008844164457	0.7287287287287287
-1.7598316919902455	0.7297297297297297
-1.754629617878646	0.7307307307307307
-1.7494028697222348	0.7317317317317318
-1.7441516920763993	0.7327327327327328
-1.738876326223248	0.7337337337337337
-1.7335770102339567	0.7347347347347347
-1.7282539790296612	0.7357357357357357
-1.7229074644408722	0.7367367367367368
-1.7175376952655133	0.7377377377377378
-1.7121448973255762	0.7387387387387387
-1.7067292935224687	0.7397397397397397
-1.701291103891053	0.7407407407407407
-1.695830545652466	0.7417417417417418
-1.6903478332656772	0.7427427427427428
-1.684843178477926	0.7437437437437437
-1.6793167903739394	0.7447447447447447
-1.673768875424104	0.7457457457457457
-1.6681996375314838	0.7467467467467468
-1.6626092780778439	0.7477477477477478
-1.656997995968586	0.7487487487487487
-1.6513659876767457	0.7497497497497497
-1.645713447285952	0.7507507507507507
-1.6400405665324997	0.7517517517517518
-1.634347534846451	0.7527527527527528
-1.6286345393918817	0.7537537537537538
-1.622901765106213	0.7547547547547547
-1.6171493947387336	0.7557557557557557
-1.6113776088882539	0.7567567567567568
-1.605586586039992	0.7577577577577578
-1.5997765026016404	0.7587587587587588
-1.5939475329386954	0.7597597597597597
-1.588099849409014	0.7607607607607607
-1.5822336223966764	0.7617617617617618
-1.5763490203451036	0.7627627627627628
-1.5704462097895249	0.7637637637637638
-1.564525355388733	0.7647647647647647
-1.5585866199562215	0.7657657657657657
-1.5526301644906502	0.7667667667667668
-1.546656148205717	0.7677677677677678
-1.5406647285593944	0.7687687687687688
-1.5346560612826003	0.7697697697697697
-1.5286303004072663	0.7707707707707707
-1.5225875982938657	0.7717717717717718
-1.5165281056583677	0.7727727727727728
-1.510451971598682	0.7737737737737738
-1.5043593436205493	0.7747747747747747
-1.4982503676629546	0.7757757757757757
-1.492125188123008	0.7767767767767768
-1.485983947880372	0.7777777777777778
-1.4798267883211824	0.7787787787787788
-1.4736538493615359	0.7797797797797797
-1.4674652694704944	0.7807807807807807
-1.4612611856926765	0.7817817817817818
-1.4550417336703956	0.7827827827827828
-1.4488070476653883	0.7837837837837838
-1.442557260580124	0.7847847847847848
-1.4362925039787218	0.7857857857857858
-1.4300129081074604	0.7867867867867868
-1.4237186019149215	0.7877877877877878
-1.4174097130717385	0.7887887887887888
-1.411086367990001	0.7897897897897898
-1.4047486918422762	0.7907907907907908
-1.3983968085803078	0.7917917917917918
-1.392030840953344	0.7927927927927928
-1.3856509105261587	0.7937937937937938
-1.3792571376967226	0.7947947947947948
-1.372849641713571	0.7957957957957958
-1.3664285406928462	0.7967967967967968
-1.3599939516350503	0.7977977977977978
-1.3535459904414795	0.7987987987987988
-1.3470847719303851	0.7997997997997998
-1.3406104098528318	0.8008008008008008
-1.3341230169082923	0.8018018018018018
-1.3276227047599496	0.8028028028028028
-1.3211095840497598	0.8038038038038038
-1.314583764413212	0.8048048048048048
-1.3080453544938808	0.8058058058058059
-1.3014944619576796	0.8068068068068068
-1.2949311935069137	0.8078078078078078
-1.2883556548940498	0.8088088088088088
-1.2817679509352926	0.8098098098098098
-1.2751681855238923	0.8108108108108109
-1.2685564616432599	0.8118118118118118
-1.2619328813798372	0.8128128128128128
-1.2552975459357663	0.8138138138138138
-1.248650555641341	0.8148148148148148
-1.2419920099672521	0.8158158158158159
-1.2353220075366318	0.8168168168168168
-1.228640646136894	0.8178178178178178
-1.2219480227313928	0.8188188188188188
-1.21524423347087	0.8198198198198198
-1.208529373704743	0.8208208208208209
-1.2018035379921777	0.8218218218218218
-1.1950668201130166	0.8228228228228228
-1.1883193130785001	0.8238238238238238
-1.1815611091418419	0.8248248248248248
-1.1747922998086142	0.8258258258258259
-1.1680129758469862	0.8268268268268268
-1.1612232272977863	0.8278278278278278
-1.1544231434844172	0.8288288288288288
-1.1476128130226046	0.8298298298298298
-1.1407923238300055	0.8308308308308309
-1.1339617631356556	0.8318318318318318
-1.1271212174892775	0.8328328328328328
-1.120270772770448	0.8338338338338338
-1.113410514197611	0.8348348348348348
-1.106540526336971	0.8358358358358359
-1.0996608931112357	0.8368368368368369
-1.0927716978082351	0.8378378378378378
-1.0858730230894085	0.8388388388388388
-1.078964950998159	0.8398398398398398
-1.0720475629680921	0.8408408408408409
-1.0651209398311217	0.8418418418418419
-1.0581851618254643	0.8428428428428428
-1.0512403086035085	0.8438438438438438
-1.0442864592395726	0.8448448448448449
-1.0373236922375473	0.8458458458458459
-1.0303520855384258	0.8468468468468469
-1.0233717165277283	0.8478478478478478
-1.0163826620428122	0.8488488488488488
-1.0093849983800869	0.8498498498498499
-1.0023788013021109	0.8508508508508509
-0.9953641460446093	0.8518518518518519
-0.9883411073233616	0.8528528528528528
-0.981309759341028	0.8538538538538538
-0.9742701757938407	0.8548548548548549
-0.9672224298782411	0.8558558558558559
-0.9601665942973853	0.8568568568568569
-0.953102741267595	0.8578578578578578
-0.9460309425246874	0.8588588588588588
-0.9389512693302495	0.8598598598598599
-0.9318637924777906	0.8608608608608609
-0.9247685822988506	0.8618618618618619
-0.9176657086689852	0.8628628628628628
-0.9105552410137081	0.8638638638638638
-0.9034372483143179	0.8648648648648649
-0.8963117991136804	0.8658658658658659
-0.8891789615219008	0.8668668668668669
-0.8820388032219549	0.8678678678678678
-0.8748913914752106	0.8688688688688688
-0.8677367931269112	0.8698698698698699
-0.8605750746115554	0.8708708708708709
-0.8534063019582359	0.8718718718718719
-0.846230540795883	0.8728728728728729
-0.8390478563584627	0.8738738738738738
-0.8318583134900921	0.8748748748748749
-0.824661976650098	0.8758758758758759
-0.8174589099180091	0.8768768768768769
-0.8102491769984849	0.8778778778778779
-0.8030328412261818	0.8788788788788788
-0.7958099655705622	0.8798798798798799
-0.7885806126406365	0.8808808808808809
-0.781344844689656	0.8818818818818819
-0.7741027236197381	0.8828828828828829
-0.7668543109864449	0.8838838838838838
-0.7595996680032939	0.8848848848848849
-0.7523388555462306	0.8858858858858859
-0.7450719341580261	0.8868868868868869
-0.7377989640526463	0.8878878878878879
-0.7305200051195434	0.8888888888888888
-0.7232351169279216	0.8898898898898899
-0.7159443587309304	0.8908908908908909
-0.7086477894698273	0.8918918918918919
-0.7013454677780753	0.8928928928928929
-0.6940374519854097	0.8938938938938938
-0.6867238001218419	0.8948948948948949
-0.6794045699216308	0.8958958958958959
-0.6720798188272002	0.8968968968968969
-0.6647496039930173	0.8978978978978979
-0.6574139822894222	0.8988988988988988
-0.6500730103064214	0.8998998998998999
-0.6427267443574333	0.9009009009009009
-0.6353752404829957	0.9019019019019019
-0.6280185544544308	0.9029029029029029
-0.620656741777473	0.9039039039039038
-0.6132898576958528	0.9049049049049049
-0.6059179571948483	0.9059059059059059
-0.5985410950047932	0.9069069069069069
-0.5911593256045512	0.9079079079079079
-0.5837727032249509	0.908908908908909
-0.5763812818521896	0.9099099099099099
-0.5689851152311948	0.9109109109109109
-0.5615842568689582	0.9119119119119119
-0.5541787600378295	0.9129129129129129
-0.5467686777787827	0.913913913913914
-0.5393540629046417	0.914914914914915
-0.5319349680032833	0.9159159159159159
-0.524511445440799	0.9169169169169169
-0.5170835473646324	0.9179179179179179
-0.5096513257066816	0.918918918918919
-0.5022148321863747	0.91991991991992
-0.49477411831371343	0.9209209209209209
-0.4873292353922892	0.9219219219219219
-0.4798802345222676	0.9229229229229229
-0.4724271666033517	0.923923923923924
-0.4649700823377071	0.924924924924925
-0.45750903223287226	0.9259259259259259
-0.4500440666046306	0.9269269269269269
-0.4425752355798664	0.9279279279279279
-0.4351025890993866	0.928928928928929
-0.42762617692072474	0.92992992992993
-0.4201460486209142	0.9309309309309309
-0.41266225359924197	0.9319319319319319
-0.4051748410799739	0.9329329329329329
-0.3976838601150619	0.933933933933934
-0.3901893595868221	0.934934934934935
-0.38269138821059717	0.9359359359359359
-0.37518999453738894	0.9369369369369369
-0.36768522695647826	0.9379379379379379
-0.3601771336980123	0.938938938938939
-0.3526657628355852	0.93993993993994
-0.34515116228878095	0.9409409409409409
-0.33763337982571556	0.9419419419419419
-0.33011246306553865	0.9429429429429429
-0.32258845948093745	0.943943943943944
-0.3150614164005992	0.944944944944945
-0.30753138101167843	0.9459459459459459
-0.2999984003622215	0.9469469469469469
-0.29246252136359824	0.9479479479479479
-0.28492379079289143	0.948948948948949
-0.27738225529529215	0.94994994994995
-0.269837961386457	0.950950950950951
-0.26229095545486925	0.9519519519519519
-0.25474128376416344	0.9529529529529529
-0.24718899245545342	0.953953953953954
-0.23963412754962846	0.954954954954955
-0.232076734949647	0.955955955955956
-0.22451686044280508	0.9569569569569569
-0.21695454970300015	0.9579579579579579
-0.20938984829297042	0.958958958958959
-0.20182280166653013	0.95995995995996
-0.19425345517078269	0.960960960960961
-0.18668185404832766	0.9619619619619619
-0.17910804343944764	0.9629629629629629
-0.17153206838429047	0.963963963963964
-0.16395397382503024	0.964964964964965
-0.1563738046080249	0.965965965965966
-0.14879160548595338	0.9669669669669669
-0.14120742111995013	0.9679679679679679
-0.13362129608171888	0.968968968968969
-0.12603327485564522	0.96996996996997
-0.11844340184088847	0.970970970970971
-0.11085172135347329	0.9719719719719719
-0.10325827762836064	0.972972972972973
-0.0956631148215193	0.973973973973974
-0.08806627701197776	0.974974974974975
-0.08046780820387588	0.975975975975976
-0.07286775232849939	0.9769769769769769
-0.06526615324631246	0.977977977977978
-0.0576630547489757	0.978978978978979
-0.05005850056136074	0.97997997997998
-0.04245253434355313	0.980980980980981
-0.03484519969284989	0.9819819819819819
-0.027236540145747393	0.982982982982983
-0.01962659917992432	0.983983983983984
-0.012015420216214491	0.984984984984985
-0.004403046620576383	0.985985985985986
0.0032104782939477456	0.986986986986987
0.01082511126527467	0.987987987987988
0.018440809080334915	0.988988988988989
0.02605752857312595	0.98998998998999
0.03367522662277939	0.990990990990991
0.0412938601516251	0.991991991991992
0.04891338612326858	0.992992992992993
0.05653376154066549	0.993993993993994
0.06415494344420883	0.994994994994995
0.07177688890981192	0.995995995995996
0.07939955504700483	0.996996996996997
0.08702289899702598	0.997997997997998
0.09464687793092492	0.998998998998999
0.10227144904766303	1.0


==> csv/vanishing_viscosity_visualization/euler_low_vis_u_0.16.csv <==
0.07007059385506796	0.0
0.07425298185363051	0.001001001001001001
0.07843561309814032	0.002002002002002002
0.08261847942308874	0.003003003003003003
0.08680157267156213	0.004004004004004004
0.09098488469493754	0.005005005005005005
0.0951684073525808	0.006006006006006006
0.09935213251154504	0.007007007007007007
0.10353605204626941	0.008008008008008008
0.10772015783827954	0.009009009009009009
0.11190444177588771	0.01001001001001001
0.116088895753895	0.011011011011011011
0.12027351167329187	0.012012012012012012
0.12445828144096305	0.013013013013013013
0.128643196969388	0.014014014014014014
0.1328282501763478	0.015015015015015015
0.13701343298462662	0.016016016016016016
0.14119873732171911	0.01701701701701702
0.14538415511953345	0.018018018018018018
0.14956967831409934	0.01901901901901902
0.15375529884527261	0.02002002002002002
0.15794100865644267	0.021021021021021023
0.16212679969423913	0.022022022022022022
0.16631266390823946	0.023023023023023025
0.17049859325067587	0.024024024024024024
0.1746845796761445	0.025025025025025027
0.17887061514131164	0.026026026026026026
0.18305669160462465	0.02702702702702703
0.18724280102601676	0.028028028028028028
0.19142893536662087	0.02902902902902903
0.19561508658847176	0.03003003003003003
0.19980124665422264	0.031031031031031032
0.20398740752684594	0.03203203203203203
0.20817356116935018	0.03303303303303303
0.21235969954448133	0.03403403403403404
0.2165458146144397	0.035035035035035036
0.2207318983405802	0.036036036036036036
0.22491794268313028	0.037037037037037035
0.22910393960088907	0.03803803803803804
0.23328988105094592	0.03903903903903904
0.23747575898837858	0.04004004004004004
0.24166156536597144	0.04104104104104104
0.24584729213391354	0.042042042042042045
0.2500329312395161	0.043043043043043044
0.25421847462691005	0.044044044044044044
0.25840391423676284	0.04504504504504504
0.2625892420059761	0.04604604604604605
0.26677444986739984	0.04704704704704705
0.2709595297495313	0.04804804804804805
0.27514447357622746	0.04904904904904905
0.27932927326640233	0.05005005005005005
0.28351392073374004	0.05105105105105105
0.28769840788639006	0.05205205205205205
0.29188272662667836	0.05305305305305305
0.2960668688508041	0.05405405405405406
0.3002508264485463	0.055055055055055056
0.3044345913029622	0.056056056056056056
0.30861815529009035	0.057057057057057055
0.31280151027864894	0.05805805805805806
0.316984648129737	0.05905905905905906
0.3211675606965311	0.06006006006006006
0.3253502398239845	0.06106106106106106
0.3295326773485236	0.062062062062062065
0.3337148650977444	0.06306306306306306
0.3378967948901065	0.06406406406406406
0.34207845853462926	0.06506506506506507
0.34625984783058256	0.06606606606606606
0.35044095456718166	0.06706706706706707
0.35462177052327626	0.06806806806806807
0.3588022874670426	0.06906906906906907
0.3629824971556697	0.07007007007007007
0.3671623913350515	0.07107107107107107
0.37134196173946804	0.07207207207207207
0.3755212000912772	0.07307307307307308
0.37970009810059213	0.07407407407407407
0.38387864746497236	0.07507507507507508
0.38805683986909595	0.07607607607607608
0.39223466698445064	0.07707707707707707
0.3964121204690008	0.07807807807807808
0.40058919196687787	0.07907907907907907
0.4047658731080435	0.08008008008008008
0.4089421555079769	0.08108108108108109
0.41311803076733555	0.08208208208208208
0.41729349047163816	0.08308308308308308
0.4214685261909246	0.08408408408408409
0.42564312947943367	0.08508508508508508
0.42981729187525963	0.08608608608608609
0.43399100490002845	0.08708708708708708
0.4381642600585481	0.08808808808808809
0.4423370488384843	0.0890890890890891
0.44650936271000513	0.09009009009009009
0.4506811931254533	0.09109109109109109
0.4548525315189878	0.0920920920920921
0.45902336930625237	0.09309309309309309
0.46319369788401143	0.0940940940940941
0.46736350862981707	0.09509509509509509
0.4715327929016391	0.0960960960960961
0.4757015420375282	0.0970970970970971
0.479869747355242	0.0980980980980981
0.4840374001519045	0.0990990990990991
0.4882044917036257	0.1001001001001001
0.49237101326515825	0.1011011011011011
0.4965369560695128	0.1021021021021021
0.500702311327608	0.1031031031031031
0.5048670702278828	0.1041041041041041
0.5090312239359402	0.10510510510510511
0.5131947635941566	0.1061061061061061
0.517357680321318	0.10710710710710711
0.5215199652122255	0.10810810810810811
0.5256816093373263	0.1091091091091091
0.5298426037423137	0.11011011011011011
0.5340029394477526	0.1111111111111111
0.5381626074486728	0.11211211211211211
0.5423215987141915	0.11311311311311312
0.5464799041870979	0.11411411411411411
0.5506375147834723	0.11511511511511512
0.5547944213922628	0.11611611611611612
0.5589506148748987	0.11711711711711711
0.5631060860648625	0.11811811811811812
0.5672608257672953	0.11911911911911911
0.5714148247585632	0.12012012012012012
0.5755680737858547	0.12112112112112113
0.579720563566744	0.12212212212212212
0.5838722847887775	0.12312312312312312
0.5880232281090327	0.12412412412412413
0.5921733841536972	0.12512512512512514
0.5963227435176205	0.12612612612612611
0.600471296763885	0.12712712712712712
0.6046190344233513	0.12812812812812813
0.6087659469942227	0.12912912912912913
0.6129120249415796	0.13013013013013014
0.6170572586969398	0.13113113113113112
0.6212016386577836	0.13213213213213212
0.6253451551871049	0.13313313313313313
0.6294877986129311	0.13413413413413414
0.6336295592278625	0.13513513513513514
0.6377704272885862	0.13613613613613615
0.6419103930154065	0.13713713713713713
0.6460494465917501	0.13813813813813813
0.6501875781636854	0.13913913913913914
0.654324777839423	0.14014014014014015
0.6584610356888225	0.14114114114114115
0.6625963417428841	0.14214214214214213
0.6667306859932476	0.14314314314314314
0.6708640583916742	0.14414414414414414
0.6749964488495325	0.14514514514514515
0.6791278472372748	0.14614614614614616
0.68325824338391	0.14714714714714713
0.6873876270764714	0.14814814814814814
0.6915159880594781	0.14914914914914915
0.6956433160343924	0.15015015015015015
0.6997696006590707	0.15115115115115116
0.7038948315472103	0.15215215215215216
0.7080189982677879	0.15315315315315314
0.7121420903444958	0.15415415415415415
0.7162640972551705	0.15515515515515516
0.720385008431214	0.15615615615615616
0.7245048132570131	0.15715715715715717
0.7286235010693476	0.15815815815815815
0.7327410611567967	0.15915915915915915
0.7368574827591373	0.16016016016016016
0.7409727550667342	0.16116116116116116
0.7450868672199278	0.16216216216216217
0.7491998083084103	0.16316316316316315
0.7533115673706008	0.16416416416416416
0.7574221333930079	0.16516516516516516
0.7615314953095896	0.16616616616616617
0.7656396420011028	0.16716716716716717
0.7697465622944514	0.16816816816816818
0.7738522449620162	0.16916916916916916
0.7779566787209926	0.17017017017017017
0.7820598522327049	0.17117117117117117
0.7861617541019253	0.17217217217217218
0.7902623728761783	0.17317317317317318
0.7943616970450391	0.17417417417417416
0.798459715039426	0.17517517517517517
0.8025564152308784	0.17617617617617617
0.8066517859308369	0.17717717717717718
0.8107458153899005	0.1781781781781782
0.8148384917970934	0.17917917917917917
0.818929803279103	0.18018018018018017
0.8230197378995273	0.18118118118118118
0.8271082836580983	0.18218218218218218
0.8311954284899099	0.1831831831831832
0.8352811602646214	0.1841841841841842
0.8393654667856678	0.18518518518518517
0.843448335789445	0.18618618618618618
0.8475297549444973	0.1871871871871872
0.8516097118506869	0.1881881881881882
0.8556881940383584	0.1891891891891892
0.8597651889674883	0.19019019019019018
0.8638406840268297	0.19119119119119118
0.8679146665330383	0.1921921921921922
0.8719871237297987	0.1931931931931932
0.8760580427869261	0.1941941941941942
0.8801274107994695	0.19519519519519518
0.8841952147867931	0.1961961961961962
0.8882614416916544	0.1971971971971972
0.8923260783792639	0.1981981981981982
0.8963891116363365	0.1991991991991992
0.9004505281701303	0.2002002002002002
0.9045103146074707	0.2012012012012012
0.9085684574937632	0.2022022022022022
0.9126249432919958	0.2032032032032032
0.91667975838172	0.2042042042042042
0.920732889058033	0.20520520520520522
0.9247843215305259	0.2062062062062062
0.9288340419222411	0.2072072072072072
0.9328820362685929	0.2082082082082082
0.936928290516295	0.2092092092092092
0.9409727905222545	0.21021021021021022
0.9450155220524645	0.21121121121121122
0.9490564707808739	0.2122122122122122
0.9530956222882468	0.2132132132132132
0.9571329620610004	0.21421421421421422
0.9611684754900347	0.21521521521521522
0.9652021478695351	0.21621621621621623
0.9692339643957721	0.2172172172172172
0.9732639101658687	0.2182182182182182
0.9772919701765677	0.21921921921921922
0.981318129322962	0.22022022022022023
0.9853423723972268	0.22122122122122123
0.9893646840873167	0.2222222222222222
0.9933850489756567	0.22322322322322322
0.9974034515378072	0.22422422422422422
1.0014198761411106	0.22522522522522523
1.0054343070433238	0.22622622622622623
1.0094467283912205	0.22722722722722724
1.0134571242191863	0.22822822822822822
1.0174654784477788	0.22922922922922923
1.02147177488228	0.23023023023023023
1.0254759972112155	0.23123123123123124
1.0294781290048634	0.23223223223223224
1.0334781537137276	0.23323323323323322
1.0374760546670028	0.23423423423423423
1.0414718150710034	0.23523523523523523
1.0454654180075753	0.23623623623623624
1.0494568464324865	0.23723723723723725
1.0534460831737835	0.23823823823823823
1.0574331109301343	0.23923923923923923
1.0614179122691336	0.24024024024024024
1.065400469625595	0.24124124124124124
1.0693807652998037	0.24224224224224225
1.0733587814557537	0.24324324324324326
1.0773345001193484	0.24424424424424424
1.0813079031765787	0.24524524524524524
1.0852789723716687	0.24624624624624625
1.0892476893051972	0.24724724724724725
1.09321403543218	0.24824824824824826
1.0971779920601352	0.24924924924924924
1.1011395403471025	0.2502502502502503
1.1050986612996445	0.25125125125125125
1.1090553357708028	0.25225225225225223
1.1130095444580352	0.25325325325325326
1.1169612679011027	0.25425425425425424
1.1209104864799384	0.2552552552552553
1.1248571804124694	0.25625625625625625
1.128801329752409	0.25725725725725723
1.13274291438701	0.25825825825825827
1.1366819140347808	0.25925925925925924
1.1406183082431645	0.2602602602602603
1.1445520763861785	0.26126126126126126
1.148483197662011	0.26226226226226224
1.1524116510905869	0.26326326326326327
1.156337415511075	0.26426426426426425
1.1602604695793775	0.2652652652652653
1.164180791765543	0.26626626626626626
1.1680983603511752	0.2672672672672673
1.1720131534267586	0.2682682682682683
1.1759251488889644	0.26926926926926925
1.1798343244378957	0.2702702702702703
1.1837406575742915	0.27127127127127126
1.1876441255966756	0.2722722722722723
1.1915447055984618	0.2732732732732733
1.195442374465	0.27427427427427425
1.19933710887058	0.2752752752752753
1.203228885275368	0.27627627627627627
1.2071176799223022	0.2772772772772773
1.2110034688339222	0.2782782782782783
1.2148862278091457	0.27927927927927926
1.2187659324199853	0.2802802802802803
1.2226425580082045	0.28128128128128127
1.2265160796819152	0.2822822822822823
1.2303864723121072	0.2832832832832833
1.2342537105291183	0.28428428428428426
1.238117768719037	0.2852852852852853
1.2419786210200365	0.2862862862862863
1.245836241318642	0.2872872872872873
1.2496906032459243	0.2882882882882883
1.2535416801736285	0.28928928928928926
1.2573894452102166	0.2902902902902903
1.2612338711968498	0.2912912912912913
1.265074930703276	0.2922922922922923
1.2689125960236582	0.2932932932932933
1.2727468391723005	0.29429429429429427
1.2765776318793085	0.2952952952952953
1.2804049455861533	0.2962962962962963
1.284228751441157	0.2972972972972973
1.2880490202948767	0.2982982982982983
1.2918657226954142	0.2992992992992993
1.295678828883612	0.3003003003003003
1.2994883087881726	0.3013013013013013
1.3032941320206632	0.3023023023023023
1.3070962678704294	0.3033033033033033
1.3108946852994017	0.30430430430430433
1.3146893529367956	0.3053053053053053
1.3184802390737034	0.3063063063063063
1.3222673116575745	0.3073073073073073
1.326050538286583	0.3083083083083083
1.3298298862038704	0.30930930930930933
1.333605322291682	0.3103103103103103
1.3373768130653598	0.3113113113113113
1.3411443246672317	0.3123123123123123
1.3449078228603444	0.3133133133133133
1.3486672730220923	0.31431431431431434
1.3524226401376767	0.3153153153153153
1.3561738887934585	0.3163163163163163
1.3599209831701276	0.3173173173173173
1.3636638870357676	0.3183183183183183
1.3674025637387222	0.31931931931931934
1.3711369762003478	0.3203203203203203
1.3748670869075676	0.3213213213213213
1.3785928579052895	0.32232232232232233
1.382314250788633	0.3233233233233233
1.3860312266949961	0.32432432432432434
1.3897437462959323	0.3253253253253253
1.393451769788848	0.3263263263263263
1.3971552568885093	0.32732732732732733
1.4008541668183496	0.3283283283283283
1.4045484583015837	0.32932932932932935
1.4082380895521063	0.3303303303303303
1.4119230182651852	0.33133133133133136
1.41560320160793	0.33233233233233234
1.4192785962095387	0.3333333333333333
1.422949158151313	0.33433433433433435
1.4266148429564283	0.3353353353353353
1.4302756055794703	0.33633633633633636
1.4339314003956996	0.33733733733733734
1.437582181190079	0.3383383383383383
1.4412279011460059	0.33933933933933935
1.4448685128337952	0.34034034034034033
1.4485039681988467	0.34134134134134136
1.4521342185495496	0.34234234234234234
1.455759214544853	0.3433433433433433
1.459378906181552	0.34434434434434436
1.4629932427812262	0.34534534534534533
1.466602172976864	0.34634634634634637
1.4702056446991314	0.34734734734734735
1.4738036051622951	0.3483483483483483
1.4773960008497697	0.34934934934934936
1.4809827774993003	0.35035035035035034
1.4845638800877397	0.35135135135135137
1.4881392528154391	0.35235235235235235
1.4917088390902074	0.3533533533533533
1.4952725815108534	0.35435435435435436
1.4988304218502735	0.35535535535535534
1.5023823010380908	0.3563563563563564
1.5059281591428022	0.35735735735735735
1.509467935353464	0.35835835835835833
1.513001567960829	0.35935935935935936
1.5165289943380054	0.36036036036036034
1.5200501509205213	0.3613613613613614
1.52356497318588	0.36236236236236236
1.5270733956324771	0.3633633633633634
1.5305753517579708	0.36436436436436437
1.5340707740369737	0.36536536536536535
1.5375595938981454	0.3663663663663664
1.541041741700571	0.36736736736736736
1.5445171467094851	0.3683683683683684
1.5479857370712327	0.36936936936936937
1.5514474397875286	0.37037037037037035
1.5549021806888916	0.3713713713713714
1.5583498844073205	0.37237237237237236
1.561790474348096	0.3733733733733734
1.5652238726607441	0.3743743743743744
1.5686500002090777	0.37537537537537535
1.5720687765403154	0.3763763763763764
1.5754801198532193	0.37737737737737737
1.5788839469652305	0.3783783783783784
1.5822801732785405	0.3793793793793794
1.5856687127450861	0.38038038038038036
1.5890494778303832	0.3813813813813814
1.5924223794762045	0.38238238238238237
1.5957873270619942	0.3833833833833834
1.5991442283650237	0.3843843843843844
1.6024929895191866	0.38538538538538536
1.6058335149724163	0.3863863863863864
1.609165707442623	0.38738738738738737
1.612489467872135	0.3883883883883884
1.615804695380516	0.3893893893893894
1.619111287215737	0.39039039039039036
1.6224091387035633	0.3913913913913914
1.6256981431950968	0.3923923923923924
1.6289781920123112	0.3933933933933934
1.6322491743914327	0.3943943943943944
1.635510977423914	0.3953953953953954
1.6387634859946796	0.3963963963963964
1.6420065827170394	0.3973973973973974
1.645240147863444	0.3983983983983984
1.6484640592904982	0.3993993993993994
1.651678192355717	0.4004004004004004
1.6548824198214747	0.4014014014014014
1.6580766117383774	0.4024024024024024
1.661260635294173	0.4034034034034034
1.6644343546039089	0.4044044044044044
1.6675976303980824	0.40540540540540543
1.670750319532237	0.4064064064064064
1.6738922741817424	0.4074074074074074
1.6770233404793908	0.4084084084084084
1.6801433561637218	0.4094094094094094
1.6832521464673338	0.41041041041041043
1.6863495168686296	0.4114114114114114
1.6894352402462878	0.4124124124124124
1.6925090340334452	0.4134134134134134
1.6955705194861295	0.4144144144144144
1.6986191489309859	0.41541541541541543
1.7016540756331313	0.4164164164164164
1.7046739207493833	0.4174174174174174
1.7076763555378673	0.4184184184184184
1.7106573516561707	0.4194194194194194
1.7136098346749549	0.42042042042042044
1.7165212637830147	0.4214214214214214
1.7193692781972065	0.42242242242242245
1.722113861573129	0.42342342342342343
1.724683235835156	0.4244244244244244
1.7269484753088016	0.42542542542542544
1.7286778960881939	0.4264264264264264
1.7294554575595045	0.42742742742742745
1.7285361971559927	0.42842842842842843
1.7245954407957529	0.4294294294294294
1.71531269015259	0.43043043043043044
1.6967442639011392	0.4314314314314314
1.6625694451392898	0.43243243243243246
1.6037098661152145	0.43343343343343343
1.5095363023475028	0.4344344344344344
1.3719732688098005	0.43543543543543545
1.1914029615046768	0.4364364364364364
0.9794628785341765	0.43743743743743746
0.7550493857109772	0.43843843843843844
0.5367010799802423	0.4394394394394394
0.3373302120102836	0.44044044044044045
0.1632776360087282	0.44144144144144143
0.015917635956364688	0.44244244244244246
-0.10627243075791633	0.44344344344344344
-0.20613575912475943	0.4444444444444444
-0.2868839353262736	0.44544544544544545
-0.3516069872983439	0.44644644644644643
-0.40306226951879953	0.44744744744744747
-0.4436123972527549	0.44844844844844844
-0.4752350659954992	0.4494494494494494
-0.49956303097403576	0.45045045045045046
-0.517933194746797	0.45145145145145144
-0.5314349368523473	0.45245245245245247
-0.5409535784796541	0.45345345345345345
-0.5472077098033602	0.4544544544544545
-0.5507804233267244	0.45545545545545546
-0.5521450460019296	0.45645645645645644
-0.5516861382248742	0.4574574574574575
-0.5497165294075023	0.45845845845845845
-0.5464910881607373	0.4594594594594595
-0.5422178292350673	0.46046046046046046
-0.5370668621893364	0.46146146146146144
-0.5311775981061201	0.4624624624624625
-0.5246645539206423	0.46346346346346345
-0.5176220294183798	0.4644644644644645
-0.510127878697255	0.46546546546546547
-0.5022465544207184	0.46646646646646645
-0.49403156797298775	0.4674674674674675
-0.485527480242168	0.46846846846846846
-0.47677151495268694	0.4694694694694695
-0.46779486818886906	0.47047047047047047
-0.4586237731194014	0.47147147147147145
-0.44928036722996406	0.4724724724724725
-0.4397834000153791	0.47347347347347346
-0.4301488116031378	0.4744744744744745
-0.4203902067993165	0.4754754754754755
-0.4105192442632178	0.47647647647647645
-0.4005459566868668	0.4774774774774775
-0.3904790147868392	0.47847847847847846
-0.38032594545510173	0.4794794794794795
-0.3700933124400594	0.4804804804804805
-0.35978686634129303	0.48148148148148145
-0.34941166942381335	0.4824824824824825
-0.3389721997281191	0.48348348348348347
-0.32847243812159943	0.4844844844844845
-0.31791594126549017	0.4854854854854855
-0.3073059029282502	0.4864864864864865
-0.29664520563582447	0.4874874874874875
-0.2859364642916528	0.48848848848848847
-0.27518206310852616	0.4894894894894895
-0.26438418695747473	0.4904904904904905
-0.25354484804562066	0.4914914914914915
-0.2426659086769011	0.4924924924924925
-0.23174910072023033	0.4934934934934935
-0.22079604230351924	0.4944944944944945
-0.20980825216480162	0.4954954954954955
-0.19878716201989716	0.4964964964964965
-0.18773412724686378	0.4974974974974975
-0.17665043613855358	0.4984984984984985
-0.16553731793410592	0.4994994994994995
-0.15439594980662738	0.5005005005005005
-0.14322746295640063	0.5015015015015015
-0.13203294793575235	0.5025025025025025
-0.12081345931231952	0.5035035035035035
-0.10957001976129065	0.5045045045045045
-0.0983036236636213	0.5055055055055055
-0.08701524027587987	0.5065065065065065
-0.07570581652780496	0.5075075075075075
-0.06437627949562424	0.5085085085085085
-0.053027538592387444	0.5095095095095095
-0.041660487510828945	0.5105105105105106
-0.030276005949415676	0.5115115115115115
-0.01887496114810231	0.5125125125125125
-0.0074582092568176855	0.5135135135135135
0.0039734034432994695	0.5145145145145145
0.015419039448431327	0.5155155155155156
0.026877869055096065	0.5165165165165165
0.03834906948421506	0.5175175175175175
0.049831824094423015	0.5185185185185185
0.06132532167416965	0.5195195195195195
0.07282875580336379	0.5205205205205206
0.08434132427631369	0.5215215215215215
0.09586222857860681	0.5225225225225225
0.10739067341131449	0.5235235235235235
0.11892586625656426	0.5245245245245245
0.1304670169790686	0.5255255255255256
0.14201333745867767	0.5265265265265265
0.15356404124942086	0.5275275275275275
0.16511834326084135	0.5285285285285285
0.1766754594577055	0.5295295295295295
0.18823460657439675	0.5305305305305306
0.19979500184048188	0.5315315315315315
0.21135586271407394	0.5325325325325325
0.22291640661969972	0.5335335335335335
0.23447585068744506	0.5345345345345346
0.24603341149013827	0.5355355355355356
0.25758830477533456	0.5365365365365365
0.26913974518875394	0.5375375375375375
0.2806869459857581	0.5385385385385385
0.29222911872725155	0.5395395395395396
0.303765472956229	0.5405405405405406
0.31529521585090686	0.5415415415415415
0.32681755185009237	0.5425425425425425
0.33833168224605203	0.5435435435435435
0.34983680473972606	0.5445445445445446
0.3613321129525966	0.5455455455455456
0.3728167958889302	0.5465465465465466
0.38429003734140027	0.5475475475475475
0.3957510152322776	0.5485485485485485
0.4071989008814163	0.5495495495495496
0.4186328581911527	0.5505505505505506
0.4300520427369335	0.5515515515515516
0.44145560075098034	0.5525525525525525
0.45284266798452866	0.5535535535535535
0.4642123684321203	0.5545545545545546
0.4755638128990086	0.5555555555555556
0.4868960973899056	0.5565565565565566
0.4982083012939644	0.5575575575575575
0.5094994853369793	0.5585585585585585
0.5207686892671386	0.5595595595595596
0.532014929235225	0.5605605605605606
0.5432371948236328	0.5615615615615616
0.5544344456709203	0.5625625625625625
0.5656056076294103	0.5635635635635635
0.5767495683824723	0.5645645645645646
0.5878651724350292	0.5655655655655656
0.5989512153752538	0.5665665665665666
0.6100064372866182	0.5675675675675675
0.6210295151669969	0.5685685685685685
0.6320190541842908	0.5695695695695696
0.6429735775653609	0.5705705705705706
0.6538915148753379	0.5715715715715716
0.6647711883964202	0.5725725725725725
0.6756107972568643	0.5735735735735735
0.6864083988899766	0.5745745745745746
0.6971618873163123	0.5755755755755756
0.707868967636679	0.5765765765765766
0.7185271259941277	0.5775775775775776
0.729133594104584	0.5785785785785785
0.7396853072608822	0.5795795795795796
0.7501788544752231	0.5805805805805806
0.7606104191293656	0.5815815815815816
0.7709757081366542	0.5825825825825826
0.7812698671679882	0.5835835835835835
0.7914873789336058	0.5845845845845846
0.8016219408168083	0.5855855855855856
0.8116663172905086	0.5865865865865866
0.8216121614694875	0.5875875875875876
0.8314497988063922	0.5885885885885885
0.8411679642590444	0.5895895895895896
0.8507534821541607	0.5905905905905906
0.8601908753385845	0.5915915915915916
0.8694618869055937	0.5925925925925926
0.878544893636095	0.5935935935935935
0.8874141850825008	0.5945945945945946
0.8960390756688165	0.5955955955955956
0.9043828089346162	0.5965965965965966
0.9124012026736594	0.5975975975975976
0.9200409706605179	0.5985985985985987
0.9272376402353252	0.5995995995995996
0.9339129643798858	0.6006006006006006
0.9399717010272594	0.6016016016016016
0.9452975999434837	0.6026026026026026
0.9497483971131265	0.6036036036036037
0.953149566443495	0.6046046046046046
0.955286516935708	0.6056056056056056
0.9558948485036025	0.6066066066066066
0.9546481901873902	0.6076076076076076
0.9511430410702947	0.6086086086086087
0.9448799209640762	0.6096096096096096
0.9352400270308401	0.6106106106106106
0.9214565123502111	0.6116116116116116
0.9025795139745522	0.6126126126126126
0.8774342865961008	0.6136136136136137
0.8445724950240676	0.6146146146146146
0.8022183792825267	0.6156156156156156
0.7482150856373887	0.6166166166166166
0.6799837448557797	0.6176176176176176
0.5945220540997043	0.6186186186186187
0.4884952453410369	0.6196196196196196
0.3585165059907297	0.6206206206206206
0.20177666098216673	0.6216216216216216
0.01723530627760421	0.6226226226226226
-0.19248797657015201	0.6236236236236237
-0.41884898580215274	0.6246246246246246
-0.6461717979771284	0.6256256256256256
-0.8540090759109372	0.6266266266266266
-1.0241557297004933	0.6276276276276276
-1.1483278356452824	0.6286286286286287
-1.2299273922841927	0.6296296296296297
-1.2791174459003407	0.6306306306306306
-1.3067522415501513	0.6316316316316316
-1.3212288865139834	0.6326326326326326
-1.3280630680439647	0.6336336336336337
-1.3305739049315024	0.6346346346346347
-1.330669175949871	0.6356356356356356
-1.3294204848034687	0.6366366366366366
-1.327423202390434	0.6376376376376376
-1.3250065419887904	0.6386386386386387
-1.3223522495788789	0.6396396396396397
-1.3195606631437358	0.6406406406406406
-1.3166872351174188	0.6416416416416416
-1.3137626709986523	0.6426426426426426
-1.3108040253890447	0.6436436436436437
-1.3078208165432472	0.6446446446446447
-1.3048183977176966	0.6456456456456456
-1.3017998174371692	0.6466466466466466
-1.2987668468646911	0.6476476476476476
-1.295720547725677	0.6486486486486487
-1.2926615865722142	0.6496496496496497
-1.2895904088745773	0.6506506506506506
-1.2865073355801733	0.6516516516516516
-1.2834126167458189	0.6526526526526526
-1.2803064613792718	0.6536536536536537
-1.2771890540815733	0.6546546546546547
-1.2740605643582092	0.6556556556556556
-1.2709211518533314	0.6566566566566566
-1.2677709693136245	0.6576576576576577
-1.2646101642857703	0.6586586586586587
-1.2614388801060485	0.6596596596596597
-1.258257256493176	0.6606606606606606
-1.2550654299178823	0.6616616616616616
-1.2518635338461048	0.6626626626626627
-1.2486516989100214	0.6636636636636637
-1.2454300530372822	0.6646646646646647
-1.2421987215555377	0.6656656656656657
-1.2389578272818667	0.6666666666666666
-1.2357074906025975	0.6676676676676677
-1.2324478295466126	0.6686686686686687
-1.229178959853971	0.6696696696696697
-1.2259009950408861	0.6706706706706707
-1.2226140464617257	0.6716716716716716
-1.219318223368422	0.6726726726726727
-1.2160136329675748	0.6736736736736737
-1.2127003804754197	0.6746746746746747
-1.2093785691708239	0.6756756756756757
-1.2060483004464064	0.6766766766766766
-1.2027096738578869	0.6776776776776777
-1.199362787171747	0.6786786786786787
-1.196007736411278	0.6796796796796797
-1.192644615901089	0.6806806806806807
-1.189273518310136	0.6816816816816816
-1.1858945346933392	0.6826826826826827
-1.182507754531841	0.6836836836836837
-1.1791132657719632	0.6846846846846847
-1.1757111548629158	0.6856856856856857
-1.172301506793306	0.6866866866866866
-1.1688844051264908	0.6876876876876877
-1.165459932034832	0.6886886886886887
-1.1620281683328713	0.6896896896896897
-1.1585891935094998	0.6906906906906907
-1.155143085759125	0.6916916916916916
-1.151689922011908	0.6926926926926927
-1.1482297779630708	0.6936936936936937
-1.1447627281013433	0.6946946946946947
-1.14128884573655	0.6956956956956957
-1.137808203026393	0.6966966966966966
-1.1343208710024442	0.6976976976976977
-1.1308269195953833	0.6986986986986987
-1.1273264176595061	0.6996996996996997
-1.1238194329965312	0.7007007007007007
-1.1203060323787244	0.7017017017017017
-1.1167862815713727	0.7027027027027027
-1.113260245354627	0.7037037037037037
-1.1097279875447252	0.7047047047047047
-1.1061895710146472	0.7057057057057057
-1.1026450577141742	0.7067067067067067
-1.099094508689425	0.7077077077077077
-1.095537984101838	0.7087087087087087
-1.0919755432466622	0.7097097097097097
-1.0884072445709296	0.7107107107107107
-1.0848331456909732	0.7117117117117117
-1.0812533034094516	0.7127127127127127
-1.0776677737319564	0.7137137137137137
-1.0740766118831573	0.7147147147147147
-1.0704798723225484	0.7157157157157157
-1.0668776087597707	0.7167167167167167
-1.063269874169559	0.7177177177177178
-1.059656720806284	0.7187187187187187
-1.056038200218155	0.7197197197197197
-1.0524143632610268	0.7207207207207207
-1.048785260111908	0.7217217217217218
-1.0451509402820764	0.7227227227227228
-1.0415114526299276	0.7237237237237237
-1.037866845373452	0.7247247247247247
-1.034217166102458	0.7257257257257257
-1.0305624617904483	0.7267267267267268
-1.0269027788062544	0.7277277277277278
-1.0232381629253497	0.7287287287287287
-1.0195686593409303	0.7297297297297297
-1.0158943126746924	0.7307307307307307
-1.012215166987399	0.7317317317317318
-1.0085312657891492	0.7327327327327328
-1.004842652049457	0.7337337337337337
-1.0011493682070467	0.7347347347347347
-0.9974514561794691	0.7357357357357357
-0.993748957372449	0.7367367367367368
-0.9900419126890667	0.7377377377377378
-0.9863303625386827	0.7387387387387387
-0.9826143468457058	0.7397397397397397
-0.9788939050581188	0.7407407407407407
-0.975169076155861	0.7417417417417418
-0.9714398986589707	0.7427427427427428
-0.9677064106356055	0.7437437437437437
-0.9639686497098237	0.7447447447447447
-0.960226653069256	0.7457457457457457
-0.9564804574725535	0.7467467467467468
-0.9527300992567261	0.7477477477477478
-0.9489756143442717	0.7487487487487487
-0.9452170382502004	0.7497497497497497
-0.9414544060888641	0.7507507507507507
-0.9376877525806814	0.7517517517517518
-0.9339171120586819	0.7527527527527528
-0.9301425184749499	0.7537537537537538
-0.926364005406895	0.7547547547547547
-0.9225816060634306	0.7557557557557557
-0.9187953532909862	0.7567567567567568
-0.9150052795794307	0.7577577577577578
-0.9112114170678418	0.7587587587587588
-0.9074137975501879	0.7597597597597597
-0.9036124524808645	0.7607607607607607
-0.8998074129801471	0.7617617617617618
-0.8959987098395061	0.7627627627627628
-0.8921863735268438	0.7637637637637638
-0.8883704341915974	0.7647647647647647
-0.8845509216697689	0.7657657657657657
-0.880727865488829	0.7667667667667668
-0.8769012948725499	0.7677677677677678
-0.8730712387457172	0.7687687687687688
-0.8692377257387796	0.7697697697697697
-0.8654007841923721	0.7707707707707707
-0.8615604421617942	0.7717717717717718
-0.8577167274213564	0.7727727727727728
-0.85386966746869	0.7737737737737738
-0.8500192895289274	0.7747747747747747
-0.8461656205588514	0.7757757757757757
-0.8423086872509157	0.7767767767767768
-0.8384485160372436	0.7777777777777778
-0.8345851330934948	0.7787787787787788
-0.8307185643427197	0.7797797797797797
-0.8268488354590803	0.7807807807807807
-0.8229759718715656	0.7817817817817818
-0.8190999987675759	0.7827827827827828
-0.8152209410965017	0.7837837837837838
-0.8113388235731823	0.7847847847847848
-0.8074536706813501	0.7857857857857858
-0.803565506676969	0.7867867867867868
-0.7996743555915544	0.7877877877877878
-0.7957802412353941	0.7887887887887888
-0.7918831872007469	0.7897897897897898
-0.787983216864955	0.7907907907907908
-0.7840803533935262	0.7917917917917918
-0.7801746197431408	0.7927927927927928
-0.776266038664623	0.7937937937937938
-0.7723546327058467	0.7947947947947948
-0.7684404242146023	0.7957957957957958
-0.7645234353414022	0.7967967967967968
-0.7606036880422518	0.7977977977977978
-0.7566812040813581	0.7987987987987988
-0.7527560050338055	0.7997997997997998
-0.748828112288175	0.8008008008008008
-0.7448975470491275	0.8018018018018018
-0.7409643303399385	0.8028028028028028
-0.7370284830049912	0.8038038038038038
-0.73309002571223	0.8048048048048048
-0.7291489789555705	0.8058058058058059
-0.7252053630572702	0.8068068068068068
-0.7212591981702622	0.8078078078078078
-0.717310504280446	0.8088088088088088
-0.7133593012089466	0.8098098098098098
-0.7094056086143314	0.8108108108108109
-0.7054494459947942	0.8118118118118118
-0.7014908326903032	0.8128128128128128
-0.6975297878847138	0.8138138138138138
-0.6935663306078482	0.8148148148148148
-0.6896004797375421	0.8158158158158159
-0.685632254001656	0.8168168168168168
-0.6816616719800613	0.8178178178178178
-0.6776887521065839	0.8188188188188188
-0.6737135126709318	0.8198198198198198
-0.6697359718205773	0.8208208208208209
-0.6657561475626246	0.8218218218218218
-0.6617740577656331	0.8228228228228228
-0.6577897201614287	0.8238238238238238
-0.6538031523468717	0.8248248248248248
-0.6498143717856105	0.8258258258258259
-0.6458233958097993	0.8268268268268268
-0.6418302416217951	0.8278278278278278
-0.6378349262958273	0.8288288288288288
-0.6338374667796406	0.8298298298298298
-0.6298378798961156	0.8308308308308309
-0.6258361823448649	0.8318318318318318
-0.621832390703803	0.8328328328328328
-0.6178265214306967	0.8338338338338338
-0.6138185908646878	0.8348348348348348
-0.6098086152277997	0.8358358358358359
-0.6057966106264144	0.8368368368368369
-0.6017825930527354	0.8378378378378378
-0.5977665783862229	0.8388388388388388
-0.593748582395014	0.8398398398398398
-0.5897286207373157	0.8408408408408409
-0.5857067089627872	0.8418418418418419
-0.5816828625138903	0.8428428428428428
-0.5776570967272343	0.8438438438438438
-0.5736294268348887	0.8448448448448449
-0.5695998679656877	0.8458458458458459
-0.5655684351465097	0.8468468468468469
-0.5615351433035426	0.8478478478478478
-0.5575000072635289	0.8488488488488488
-0.5534630417549974	0.8498498498498499
-0.5494242614094704	0.8508508508508509
-0.5453836807626663	0.8518518518518519
-0.541341314255669	0.8528528528528528
-0.5372971762361024	0.8538538538538538
-0.533251280959264	0.8548548548548549
-0.5292036425892719	0.8558558558558559
-0.5251542752001637	0.8568568568568569
-0.5211031927770166	0.8578578578578578
-0.5170504092170142	0.8588588588588588
-0.5129959383305392	0.8598598598598599
-0.5089397938422101	0.8608608608608609
-0.5048819893919464	0.8618618618618619
-0.500822538535978	0.8628628628628628
-0.49676145474788236	0.8638638638638638
-0.4926987514195673	0.8648648648648649
-0.488634441862283	0.8658658658658659
-0.48456853930757754	0.8668668668668669
-0.4805010569082847	0.8678678678678678
-0.4764320077394531	0.8688688688688688
-0.472361404799312	0.8698698698698699
-0.4682892610101737	0.8708708708708709
-0.4642155892193767	0.8718718718718719
-0.4601404022001658	0.8728728728728729
-0.4560637126526113	0.8738738738738738
-0.4519855332044664	0.8748748748748749
-0.44790587641206536	0.8758758758758759
-0.44382475476115896	0.8768768768768769
-0.4397421806677901	0.8778778778778779
-0.4356581664791094	0.8788788788788788
-0.4315727244742305	0.8798798798798799
-0.42748586686502477	0.8808808808808809
-0.42339760579695584	0.8818818818818819
-0.41930795334985627	0.8828828828828829
-0.41521692153874235	0.8838838838838838
-0.41112452231457136	0.8848848848848849
-0.40703076756503714	0.8858858858858859
-0.40293566911531137	0.8868868868868869
-0.39883923872881794	0.8878878878878879
-0.39474148810795917	0.8888888888888888
-0.3906424288948713	0.8898898898898899
-0.3865420726721343	0.8908908908908909
-0.3824404309635094	0.8918918918918919
-0.3783375152346342	0.8928928928928929
-0.37423333689374133	0.8938938938938938
-0.37012790729234	0.8948948948948949
-0.3660212377259175	0.8958958958958959
-0.3619133394346061	0.8968968968968969
-0.3578042236038672	0.8978978978978979
-0.3536939013651465	0.8988988988988988
-0.3495823837965408	0.8998998998998999
-0.3454696819234394	0.9009009009009009
-0.34135580671917676	0.9019019019019019
-0.33724076910565987	0.9029029029029029
-0.33312457995400707	0.9039039039039038
-0.32900725008516135	0.9049049049049049
-0.3248887902705162	0.9059059059059059
-0.32076921123251617	0.9069069069069069
-0.31664852364526913	0.9079079079079079
-0.3125267381351336	0.908908908908909
-0.30840386528132	0.9099099099099099
-0.3042799156164644	0.9109109109109109
-0.30015489962721825	0.9119119119119119
-0.29602882775480915	0.9129129129129129
-0.29190171039562135	0.913913913913914
-0.2877735579017414	0.914914914914915
-0.2836443805815302	0.9159159159159159
-0.2795141887001564	0.9169169169169169
-0.2753829924801573	0.9179179179179179
-0.27125080210196184	0.918918918918919
-0.26711762770444086	0.91991991991992
-0.26298347938541866	0.9209209209209209
-0.2588483672022144	0.9219219219219219
-0.2547123011721428	0.9229229229229229
-0.25057529127304534	0.923923923923924
-0.24643734744378157	0.924924924924925
-0.2422984795847511	0.9259259259259259
-0.23815869755837382	0.9269269269269269
-0.23401801118960436	0.9279279279279279
-0.2298764302664026	0.928928928928929
-0.22573396454023778	0.92992992992993
-0.22159062372655292	0.9309309309309309
-0.21744641750525673	0.9319319319319319
-0.21330135552118268	0.9329329329329329
-0.20915544738456995	0.933933933933934
-0.20500870267151602	0.934934934934935
-0.20086113092444852	0.9359359359359359
-0.19671274165256955	0.9369369369369369
-0.19256354433232037	0.9379379379379379
-0.18841354840781763	0.938938938938939
-0.18426276329131008	0.93993993993994
-0.18011119836360798	0.9409409409409409
-0.17595886297453184	0.9419419419419419
-0.17180576644333487	0.9429429429429429
-0.16765191805914398	0.943943943943944
-0.16349732708137668	0.944944944944945
-0.15934200274017316	0.9459459459459459
-0.1551859542368082	0.9469469469469469
-0.15102919074411547	0.9479479479479479
-0.14687172140689317	0.948948948948949
-0.14271355534232213	0.94994994994995
-0.13855470164036507	0.950950950950951
-0.13439516936417809	0.9519519519519519
-0.13023496755050426	0.9529529529529529
-0.12607410521007875	0.953953953953954
-0.12191259132801686	0.954954954954955
-0.11775043486421333	0.955955955955956
-0.11358764475372406	0.9569569569569569
-0.1094242299071608	0.9579579579579579
-0.10526019921106654	0.958958958958959
-0.10109556152830568	0.95995995995996
-0.09693032569843271	0.960960960960961
-0.0927645005380791	0.9619619619619619
-0.08859809484131502	0.9629629629629629
-0.08443111738003253	0.963963963963964
-0.08026357690430179	0.964964964964965
-0.07609548214274944	0.965965965965966
-0.0719268418029103	0.9669669669669669
-0.06775766457160091	0.9679679679679679
-0.06358795911526696	0.968968968968969
-0.059417734080351906	0.96996996996997
-0.05524699809364046	0.970970970970971
-0.051075759762622484	0.9719719719719719
-0.04690402767583318	0.972972972972973
-0.04273181040321129	0.973973973973974
-0.03855911649643697	0.974974974974975
-0.034385954489284706	0.975975975975976
-0.03021233289795811	0.9769769769769769
-0.026038260221438736	0.977977977977978
-0.021863744941817115	0.978978978978979
-0.01768879552463815	0.97997997997998
-0.013513420419228284	0.980980980980981
-0.00933762805903777	0.9819819819819819
-0.0051614268619641825	0.982982982982983
-0.0009848252306914258	0.983983983983984
0.0031921684469898015	0.984984984984985
0.007369545797846578	0.985985985985986
0.011547298462886072	0.986986986986987
0.015725418097023342	0.987987987987988
0.01990389636876622	0.988988988988989
0.02408272495988682	0.98998998998999
0.028261895565107897	0.990990990990991
0.03244139989177869	0.991991991991992
0.036621229659562556	0.992992992992993
0.04080137660011642	0.993993993993994
0.04498183245678024	0.994994994994995
0.04916258898425951	0.995995995995996
0.05334363794831617	0.996996996996997
0.057524971125454995	0.997997997997998
0.061706580302614944	0.998998998998999
0.06588845727685919	1.0


==> csv/vanishing_viscosity_visualization/euler_low_vis_u_0.32.csv <==
0.05448161013150316	0.0
0.05678452721238312	0.001001001001001001
0.059087643927982124	0.002002002002002002
0.06139095692366885	0.003003003003003003
0.06369446285188937	0.004004004004004004
0.0659981583720262	0.005005005005005005
0.06830204015028073	0.006006006006006006
0.07060610485953471	0.007007007007007007
0.07291034917923263	0.008008008008008008
0.07521476979524634	0.009009009009009009
0.0775193633997574	0.01001001001001001
0.07982412669112415	0.011011011011011011
0.08212905637376415	0.012012012012012012
0.08443414915802379	0.013013013013013013
0.08673940176006079	0.014014014014014014
0.08904481090171569	0.015015015015015015
0.09135037331039551	0.016016016016016016
0.09365608571894565	0.01701701701701702
0.09596194486553575	0.018018018018018018
0.09826794749353164	0.01901901901901902
0.1005740903513831	0.02002002002002002
0.10288037019249603	0.021021021021021023
0.10518678377512207	0.022022022022022022
0.10749332786223051	0.023023023023023025
0.10979999922140067	0.024024024024024024
0.11210679462469277	0.025025025025025027
0.11441371084854288	0.026026026026026026
0.11672074467363305	0.02702702702702703
0.11902789288478927	0.028028028028028028
0.12133515227084948	0.02902902902902903
0.12364251962456552	0.03003003003003003
0.12594999174246946	0.031031031031031032
0.12825756542477756	0.03203203203203203
0.13056523747525725	0.03303303303303303
0.13287300470113073	0.03403403403403404
0.13518086391294454	0.035035035035035036
0.13748881192447182	0.036036036036036036
0.13979684555258423	0.037037037037037035
0.1421049616171533	0.03803803803803804
0.14441315694092427	0.03903903903903904
0.14672142834941704	0.04004004004004004
0.14902977267080136	0.04104104104104104
0.15133818673579755	0.042042042042042045
0.15364666737755256	0.043043043043043044
0.15595521143154142	0.044044044044044044
0.15826381573544324	0.04504504504504504
0.16057247712904352	0.04604604604604605
0.1628811924541102	0.04704704704704705
0.16518995855429697	0.04804804804804805
0.167498772275019	0.04904904904904905
0.1698076304633569	0.05005005005005005
0.17211652996793286	0.05105105105105105
0.1744254676388148	0.05205205205205205
0.17673444032739313	0.05305305305305305
0.17904344488628426	0.05405405405405406
0.18135247816920896	0.055055055055055056
0.18366153703089486	0.056056056056056056
0.18597061832695552	0.057057057057057055
0.1882797189137935	0.05805805805805806
0.1905888356484788	0.05905905905905906
0.19289796538865292	0.06006006006006006
0.19520710499240634	0.06106106106106106
0.197516251318184	0.062062062062062065
0.19982540122466153	0.06306306306306306
0.20213455157065194	0.06406406406406406
0.2044436992149813	0.06506506506506507
0.20675284101639516	0.06606606606606606
0.20906197383343483	0.06706706706706707
0.21137109452434374	0.06806806806806807
0.21368019994694287	0.06906906906906907
0.2159892869585385	0.07007007007007007
0.21829835241579598	0.07107107107107107
0.22060739317464792	0.07207207207207207
0.22291640609016874	0.07307307307307308
0.22522538801648137	0.07407407407407407
0.22753433580663263	0.07507507507507508
0.22984324631249844	0.07607607607607608
0.23215211638466113	0.07707707707707707
0.234460942872312	0.07807807807807808
0.23676972262312998	0.07907907907907907
0.23907845248318385	0.08008008008008008
0.24138712929680928	0.08108108108108109
0.24369574990651227	0.08208208208208208
0.246004311152845	0.08308308308308308
0.2483128098743092	0.08408408408408409
0.25062124290723137	0.08508508508508508
0.2529296070856662	0.08608608608608609
0.25523789924127055	0.08708708708708708
0.2575461162032074	0.08808808808808809
0.2598542547980187	0.0890890890890891
0.26216231184952893	0.09009009009009009
0.264470284178718	0.09109109109109109
0.26677816860362263	0.0920920920920921
0.26908596193921114	0.09309309309309309
0.271393660997282	0.0940940940940941
0.2737012625863394	0.09509509509509509
0.2760087635114908	0.0960960960960961
0.27831616057432146	0.0970970970970971
0.2806234505727915	0.0980980980980981
0.2829306303011105	0.0990990990990991
0.2852376965496324	0.1001001001001001
0.28754464610473085	0.1011011011011011
0.28985147574869197	0.1021021021021021
0.2921581822595903	0.1031031031031031
0.29446476241117925	0.1041041041041041
0.2967712129727673	0.10510510510510511
0.29907753070910764	0.1061061061061061
0.3013837123802726	0.10710710710710711
0.3036897547415429	0.10810810810810811
0.3059956545432813	0.1091091091091091
0.30830140853082094	0.11011011011011011
0.31060701344433705	0.1111111111111111
0.3129124660187357	0.11211211211211211
0.31521776298352344	0.11311311311311312
0.31752290106269515	0.11411411411411411
0.3198278769746036	0.11511511511511512
0.322132687431844	0.11611611611611612
0.3244373291411245	0.11711711711711711
0.32674179880314913	0.11811811811811812
0.329046093112486	0.11911911911911911
0.33135020875744975	0.12012012012012012
0.3336541424199695	0.12112112112112113
0.33595789077546745	0.12212212212212212
0.33826145049272754	0.12312312312312312
0.34056481823377166	0.12412412412412413
0.34286799065372625	0.12512512512512514
0.3451709644006977	0.12612612612612611
0.34747373611563503	0.12712712712712712
0.3497763024322039	0.12812812812812813
0.35207865997664395	0.12912912912912913
0.3543808053676389	0.13013013013013014
0.35668273521616545	0.13113113113113112
0.35898444612535246	0.13213213213213212
0.36128593469031334	0.13313313313313313
0.36358719749797913	0.13413413413413414
0.36588823112689006	0.13513513513513514
0.3681890321469658	0.13613613613613615
0.37048959711919577	0.13713713713713713
0.37278992259525	0.13813813813813813
0.37509000511691737	0.13913913913913914
0.3773898412153095	0.14014014014014015
0.37968942740965594	0.14114114114114115
0.3819887602054784	0.14214214214214213
0.3842878360917405	0.14314314314314314
0.38658665153639077	0.14414414414414414
0.3888852029793056	0.14514514514514515
0.39118348682110066	0.14614614614614616
0.39348149940529836	0.14714714714714713
0.39577923698988726	0.14814814814814814
0.3980766957018573	0.14914914914914915
0.40037387146448944	0.15015015015015015
0.40267075988094575	0.15115115115115116
0.40496735604782674	0.15215215215215216
0.4072636542563946	0.15315315315315314
0.40955964751361235	0.15415415415415415
0.41185532677404524	0.15515515515515516
0.41415067970768493	0.15615615615615616
0.41644568872268417	0.15715715715715717
0.4187403277914955	0.15815815815815815
0.4210345573547726	0.15915915915915915
0.4233283161364707	0.16016016016016016
0.42562150799424037	0.16116116116116116
0.4279139807877256	0.16216216216216217
0.4302054924099614	0.16316316316316315
0.4324956561687833	0.16416416416416416
0.43478385294099103	0.16516516516516516
0.43706908984816767	0.16616616616616617
0.43934977284027044	0.16716716716716717
0.44162334065478964	0.16816816816816818
0.4438856755287816	0.16916916916916916
0.44613015435220477	0.17017017017017017
0.4483461207419835	0.17117117117117117
0.4505164247175929	0.17217217217217218
0.45261346196221264	0.17317317317317318
0.45459280142932484	0.17417417417417416
0.4563829449743228	0.17517517517517517
0.4578689071426632	0.17617617617617617
0.45886598859185185	0.17717717717717718
0.459078175226791	0.1781781781781782
0.45803294859666166	0.17917917917917917
0.4549813080152813	0.18018018018018017
0.448750257395657	0.18118118118118118
0.43754027313778443	0.18218218218218218
0.41868499388283975	0.1831831831831832
0.3884563902209269	0.1841841841841842
0.34212203174772765	0.18518518518518517
0.2745903954526438	0.18618618618618618
0.18190346413978584	0.1871871871871872
0.06327334030185586	0.1881881881881882
-0.07748482838336097	0.1891891891891892
-0.23236923389216113	0.19019019019019018
-0.39144760744878143	0.19119119119119118
-0.5455539973458106	0.1921921921921922
-0.6880205661553823	0.1931931931931932
-0.8150796632577743	0.1941941941941942
-0.9253875561394526	0.19519519519519518
-1.0192547815965303	0.1961961961961962
-1.0979424646578422	0.1971971971971972
-1.163149738442929	0.1981981981981982
-1.2166890170853362	0.1991991991991992
-1.2603026282223135	0.2002002002002002
-1.2955724725994413	0.2012012012012012
-1.3238857355893445	0.2022022022022022
-1.346431910029936	0.2032032032032032
-1.364215805234886	0.2042042042042042
-1.3780775549081328	0.20520520520520522
-1.3887146105496064	0.2062062062062062
-1.3967030898069486	0.2072072072072072
-1.4025172303650904	0.2082082082082082
-1.4065464743031357	0.2092092092092092
-1.4091101239516648	0.21021021021021022
-1.4104697192715208	0.21121121121121122
-1.4108393786320101	0.2122122122122122
-1.4103943724120496	0.2132132132132132
-1.4092781927053477	0.21421421421421422
-1.4076083600803162	0.21521521521521522
-1.4054811796249789	0.21621621621621623
-1.40297562870293	0.2172172172172172
-1.4001565306697124	0.2182182182182182
-1.397077143481996	0.21921921921921922
-1.3937812700838914	0.22022022022022023
-1.3903049786448884	0.22122122122122123
-1.3866780049033316	0.2222222222222222
-1.3829248956974776	0.22322322322322322
-1.3790659418804	0.22422422422422422
-1.3751179398676432	0.22522522522522523
-1.3710948137422927	0.22622622622622623
-1.3670081238646883	0.22722722722722724
-1.3628674830665248	0.22822822822822822
-1.358680897551926	0.22922922922922923
-1.3544550464145582	0.23023023023023023
-1.3501955110721118	0.23123123123123124
-1.3459069638043648	0.23223223223223224
-1.3415933228655565	0.23323323323323322
-1.3372578802506243	0.23423423423423423
-1.3329034070661623	0.23523523523523523
-1.3285322405412117	0.23623623623623624
-1.3241463559692297	0.23723723723723725
-1.319747426268671	0.23823823823823823
-1.3153368713583198	0.23923923923923923
-1.3109158991441796	0.24024024024024024
-1.3064855395891999	0.24124124124124124
-1.3020466730722235	0.24224224224224225
-1.2976000540260721	0.24324324324324326
-1.2931463306683337	0.24424424424424424
-1.2886860614939002	0.24524524524524524
-1.2842197290804558	0.24624624624624625
-1.2797477516612035	0.24724724724724725
-1.2752704928400567	0.24824824824824826
-1.2707882697592512	0.24924924924924924
-1.2663013599760422	0.2502502502502503
-1.2618100072610114	0.25125125125125125
-1.2573144264944163	0.25225225225225223
-1.252814807807031	0.25325325325325326
-1.2483113200873641	0.25425425425425424
-1.2438041139566887	0.2552552552552553
-1.2392933242965092	0.25625625625625625
-1.2347790723990788	0.25725725725725723
-1.2302614678000339	0.25825825825825827
-1.2257406098425458	0.25925925925925924
-1.2212165890144324	0.2602602602602603
-1.2166894880929768	0.26126126126126126
-1.2121593831266757	0.26226226226226224
-1.2076263442784805	0.26326326326326327
-1.2030904365512527	0.26426426426426425
-1.1985517204128922	0.2652652652652653
-1.1940102523358969	0.26626626626626626
-1.1894660852638346	0.2672672672672673
-1.1849192690153034	0.2682682682682683
-1.180369850634333	0.26926926926926925
-1.1758178746948538	0.2702702702702703
-1.171263383565697	0.27127127127127126
-1.1667064176416513	0.2722722722722723
-1.1621470155452494	0.2732732732732733
-1.1575852143033372	0.27427427427427425
-1.153021049501807	0.2752752752752753
-1.1484545554214847	0.27627627627627627
-1.1438857651576289	0.2772772772772773
-1.1393147107252637	0.2782782782782783
-1.1347414231521444	0.27927927927927926
-1.1301659325609998	0.2802802802802803
-1.1255882682424005	0.28128128128128127
-1.121008458719451	0.2822822822822823
-1.1164265318053341	0.2832832832832833
-1.1118425146545905	0.28428428428428426
-1.1072564338089113	0.2852852852852853
-1.1026683152381025	0.2862862862862863
-1.0980781843768093	0.2872872872872873
-1.0934860661574968	0.2882882882882883
-1.0888919850401415	0.28928928928928926
-1.0842959650389927	0.2902902902902903
-1.0796980297467724	0.2912912912912913
-1.0750982023565665	0.2922922922922923
-1.0704965056817082	0.2932932932932933
-1.0658929621738327	0.29429429429429427
-1.0612875939393471	0.2952952952952953
-1.0566804227544453	0.2962962962962963
-1.0520714700788574	0.2972972972972973
-1.0474607570684438	0.2982982982982983
-1.0428483045867674	0.2992992992992993
-1.03823413321574	0.3003003003003003
-1.033618263265446	0.3013013013013013
-1.0290007147832116	0.3023023023023023
-1.0243815075620128	0.3033033033033033
-1.019760661148263	0.30430430430430433
-1.015138194849067	0.3053053053053053
-1.0105141277389564	0.3063063063063063
-1.0058884786662032	0.3073073073073073
-1.0012612662586844	0.3083083083083083
-0.9966325089294171	0.30930930930930933
-0.9920022248817094	0.3103103103103103
-0.9873704321140414	0.3113113113113113
-0.9827371484246258	0.3123123123123123
-0.9781023914157383	0.3133133133133133
-0.9734661784977864	0.31431431431431434
-0.9688285268931772	0.3153153153153153
-0.9641894536399664	0.3163163163163163
-0.9595489755953401	0.3173173173173173
-0.9549071094389026	0.3183183183183183
-0.9502638716758341	0.31931931931931934
-0.9456192786398694	0.3203203203203203
-0.9409733464961719	0.3213213213213213
-0.9363260912440553	0.32232232232232233
-0.9316775287196082	0.3233233233233233
-0.9270276745981941	0.32432432432432434
-0.9223765443968631	0.3253253253253253
-0.9177241534766533	0.3263263263263263
-0.913070517044823	0.32732732732732733
-0.9084156501569768	0.3283283283283283
-0.9037595677191362	0.32932932932932935
-0.8991022844897191	0.3303303303303303
-0.8944438150814642	0.33133133133133136
-0.8897841739632784	0.33233233233233234
-0.8851233754620368	0.3333333333333333
-0.8804614337643099	0.33433433433433435
-0.8757983629180545	0.3353353353353353
-0.871134176834233	0.33633633633633636
-0.8664688892884055	0.33733733733733734
-0.8618025139222544	0.3383383383383383
-0.8571350642450872	0.33933933933933935
-0.8524665536352772	0.34034034034034033
-0.8477969953416828	0.34134134134134136
-0.8431264024850125	0.34234234234234234
-0.8384547880591733	0.3433433433433433
-0.8337821649325629	0.34434434434434436
-0.8291085458493538	0.34534534534534533
-0.8244339434307222	0.34634634634634637
-0.8197583701760688	0.34734734734734735
-0.8150818384641936	0.3483483483483483
-0.8104043605544585	0.34934934934934936
-0.8057259485879105	0.35035035035035034
-0.801046614588393	0.35135135135135137
-0.7963663704636201	0.35235235235235235
-0.7916852280062422	0.3533533533533533
-0.7870031988948738	0.35435435435435436
-0.7823202946951163	0.35535535535535534
-0.7776365268605456	0.3563563563563564
-0.7729519067336941	0.35735735735735735
-0.7682664455469987	0.35835835835835833
-0.7635801544237489	0.35935935935935936
-0.7588930443789957	0.36036036036036034
-0.7542051263204675	0.3613613613613614
-0.7495164110494452	0.36236236236236236
-0.7448269092616462	0.3633633633633634
-0.7401366315480684	0.36436436436436437
-0.7354455883958454	0.36536536536536535
-0.7307537901890601	0.3663663663663664
-0.7260612472095735	0.36736736736736736
-0.7213679696378108	0.3683683683683684
-0.7166739675535648	0.36936936936936937
-0.711979250936755	0.37037037037037035
-0.7072838296682096	0.3713713713713714
-0.702587713530399	0.37237237237237236
-0.6978909122081957	0.3733733733733734
-0.6931934352895859	0.3743743743743744
-0.6884952922664075	0.37537537537537535
-0.6837964925350423	0.3763763763763764
-0.6790970453971322	0.37737737737737737
-0.674396960060254	0.3783783783783784
-0.6696962456386149	0.3793793793793794
-0.6649949111537115	0.38038038038038036
-0.6602929655350053	0.3813813813813814
-0.6555904176205659	0.38238238238238237
-0.6508872761577307	0.3833833833833834
-0.6461835498037298	0.3843843843843844
-0.6414792471263335	0.38538538538538536
-0.6367743766044597	0.3863863863863864
-0.6320689466288065	0.38738738738738737
-0.6273629655024484	0.3883883883883884
-0.6226564414414526	0.3893893893893894
-0.6179493825754628	0.39039039039039036
-0.6132417969483035	0.3913913913913914
-0.6085336925185506	0.3923923923923924
-0.6038250771601232	0.3933933933933934
-0.5991159586628455	0.3943943943943944
-0.5944063447330225	0.3953953953953954
-0.589696242993996	0.3963963963963964
-0.5849856609867067	0.3973973973973974
-0.5802746061702413	0.3983983983983984
-0.5755630859223847	0.3993993993993994
-0.5708511075401573	0.4004004004004004
-0.5661386782403589	0.4014014014014014
-0.5614258051600961	0.4024024024024024
-0.5567124953573174	0.4034034034034034
-0.5519987558113347	0.4044044044044044
-0.5472845934233473	0.40540540540540543
-0.5425700150169592	0.4064064064064064
-0.537855027338692	0.4074074074074074
-0.5331396370584983	0.4084084084084084
-0.5284238507702662	0.4094094094094094
-0.5237076749923264	0.41041041041041043
-0.5189911161679504	0.4114114114114114
-0.514274180665851	0.4124124124124124
-0.5095568747806763	0.4134134134134134
-0.5048392047335033	0.4144144144144144
-0.5001211766723265	0.41541541541541543
-0.49540279667254605	0.4164164164164164
-0.49068407073745324	0.4174174174174174
-0.4859650047987119	0.4184184184184184
-0.48124560471684097	0.4194194194194194
-0.4765258762816903	0.42042042042042044
-0.47180582521291947	0.4214214214214214
-0.4670854571604712	0.42242242242242245
-0.4623647777050446	0.42342342342342343
-0.45764379235856467	0.4244244244244244
-0.4529225065646546	0.42542542542542544
-0.4482009256991009	0.4264264264264264
-0.443479055070322	0.42742742742742745
-0.4387568999198309	0.42842842842842843
-0.434034465422702	0.4294294294294294
-0.4293117566880307	0.43043043043043044
-0.42458877875939754	0.4314314314314314
-0.41986553661532594	0.43243243243243246
-0.4151420351697447	0.43343343343343343
-0.4104182792724434	0.4344344344344344
-0.40569427370953315	0.43543543543543545
-0.40097002320390085	0.4364364364364364
-0.39624553241566773	0.43743743743743746
-0.3915208059426428	0.43843843843843844
-0.38679584832078107	0.4394394394394394
-0.3820706640246332	0.44044044044044045
-0.3773452574678057	0.44144144144144143
-0.3726196330034085	0.44244244244244246
-0.3678937949245147	0.44344344344344344
-0.36316774746460634	0.4444444444444444
-0.35844149479803605	0.44544544544544545
-0.35371504104046964	0.44644644644644643
-0.3489883902493499	0.44744744744744747
-0.34426154642433754	0.44844844844844844
-0.3395345135077752	0.4494494494494494
-0.3348072953851283	0.45045045045045046
-0.3300798958854501	0.45145145145145144
-0.32535231878182086	0.45245245245245247
-0.3206245677918151	0.45345345345345345
-0.31589664657793975	0.4544544544544545
-0.31116855874810256	0.45545545545545546
-0.30644030785605036	0.45645645645645644
-0.30171189740183796	0.4574574574574575
-0.2969833308322676	0.45845845845845845
-0.292254611541358	0.4594594594594595
-0.287525742870785	0.46046046046046046
-0.282796728110351	0.46146146146146144
-0.2780675704984269	0.4624624624624625
-0.2733382732224223	0.46346346346346345
-0.2686088394192281	0.4644644644644645
-0.26387927217568896	0.46546546546546547
-0.2591495745290451	0.46646646646646645
-0.2544197494674081	0.4674674674674675
-0.24968979993020218	0.46846846846846846
-0.24495972880864206	0.4694694694694695
-0.24022953894617557	0.47047047047047047
-0.23549923313896223	0.47147147147147145
-0.23076881413631806	0.4724724724724725
-0.22603828464119508	0.47347347347347346
-0.2213076473106274	0.4744744744744745
-0.21657690475621313	0.4754754754754755
-0.21184605954456018	0.47647647647647645
-0.20711511419777193	0.4774774774774775
-0.20238407119389318	0.47847847847847846
-0.19765293296739717	0.4794794794794795
-0.19292170190963456	0.4804804804804805
-0.1881903803693204	0.48148148148148145
-0.1834589706529862	0.4824824824824825
-0.17872747502546746	0.48348348348348347
-0.17399589571035803	0.4844844844844845
-0.16926423489049938	0.4854854854854855
-0.16453249470843642	0.4864864864864865
-0.15980067726690805	0.4874874874874875
-0.15506878462930593	0.48848848848848847
-0.15033681882016559	0.4894894894894895
-0.14560478182562767	0.4904904904904905
-0.14087267559393005	0.4914914914914915
-0.1361405020358717	0.4924924924924925
-0.13140826302530584	0.4934934934934935
-0.12667596039960607	0.4944944944944945
-0.12194359596016113	0.4954954954954955
-0.11721117147284234	0.4964964964964965
-0.11247868866850058	0.4974974974974975
-0.10774614924343567	0.4984984984984985
-0.10301355485989402	0.4994994994994995
-0.0982809071465416	0.5005005005005005
-0.09354820769896108	0.5015015015015015
-0.08881545808012853	0.5025025025025025
-0.08408265982091082	0.5035035035035035
-0.07934981442054455	0.5045045045045045
-0.07461692334713556	0.5055055055055055
-0.06988398803813868	0.5065065065065065
-0.06515100990085955	0.5075075075075075
-0.06041799031293565	0.5085085085085085
-0.05568493062283979	0.5095095095095095
-0.05095183215036333	0.5105105105105106
-0.04621869618711993	0.5115115115115115
-0.04148552399703194	0.5125125125125125
-0.03675231681683449	0.5135135135135135
-0.032019075856563974	0.5145145145145145
-0.027285802300063625	0.5155155155155156
-0.022552497305473172	0.5165165165165165
-0.017819162005736498	0.5175175175175175
-0.013085797509091886	0.5185185185185185
-0.00835240489958203	0.5195195195195195
-0.0036189852375449476	0.5205205205205206
0.0011144604398741172	0.5215215215215215
0.005847931118230677	0.5225225225225225
0.01058142580526806	0.5235235235235235
0.015314943530423307	0.5245245245245245
0.020048483344313542	0.5255255255255256
0.0247820443182405	0.5265265265265265
0.029515625543675813	0.5275275275275275
0.03424922613176369	0.5285285285285285
0.03898284521280611	0.5295295295295295
0.043716481935763093	0.5305305305305306
0.048450135467738	0.5315315315315315
0.053183804993475844	0.5325325325325325
0.05791748971484764	0.5335335335335335
0.06265118885034836	0.5345345345345346
0.06738490163457934	0.5355355355355356
0.07211862731774592	0.5365365365365365
0.07685236516513856	0.5375375375375375
0.08158611445662978	0.5385385385385385
0.08631987448615439	0.5395395395395396
0.0910536445612052	0.5405405405405406
0.09578742400231305	0.5415415415415415
0.10052121214254091	0.5425425425425425
0.10525500832696436	0.5435435435435435
0.1099888119121634	0.5445445445445446
0.11472262226570364	0.5455455455455456
0.11945643876562648	0.5465465465465466
0.12419026079993031	0.5475475475475475
0.12892408776605957	0.5485485485485485
0.13365791907038574	0.5495495495495496
0.13839175412769572	0.5505505505505506
0.14312559236067202	0.5515515515515516
0.14785943319938147	0.5525525525525525
0.15259327608075396	0.5535535535535535
0.15732712044807143	0.5545545545545546
0.16206096575044573	0.5555555555555556
0.1667948114423079	0.5565565565565566
0.1715286569828851	0.5575575575575575
0.17626250183568973	0.5585585585585585
0.18099634546799642	0.5595595595595596
0.18573018735033053	0.5605605605605606
0.19046402695594525	0.5615615615615616
0.19519786376030931	0.5625625625625625
0.19993169724058513	0.5635635635635635
0.20466552687511522	0.5645645645645646
0.2093993521429009	0.5655655655655656
0.21413317252308867	0.5665665665665666
0.21886698749444838	0.5675675675675675
0.22360079653486034	0.5685685685685685
0.22833459912079315	0.5695695695695696
0.23306839472679108	0.5705705705705706
0.23780218282495155	0.5715715715715716
0.24253596288441326	0.5725725725725725
0.2472697343708334	0.5735735735735735
0.25200349674587685	0.5745745745745746
0.25673724946669185	0.5755755755755756
0.26147099198540175	0.5765765765765766
0.2662047237485788	0.5775775775775776
0.2709384441967381	0.5785785785785785
0.27567215276381035	0.5795795795795796
0.280405848876637	0.5805805805805806
0.2851395319544431	0.5815815815815816
0.2898732014083326	0.5825825825825826
0.2946068566407632	0.5835835835835835
0.29934049704503984	0.5845845845845846
0.30407412200479167	0.5855855855855856
0.30880773089346586	0.5865865865865866
0.31354132307380483	0.5875875875875876
0.3182748978973412	0.5885885885885885
0.32300845470387496	0.5895895895895896
0.3277419928209696	0.5905905905905906
0.3324755115634303	0.5915915915915916
0.3372090102328	0.5925925925925926
0.34194248811683864	0.5935935935935935
0.3466759444890209	0.5945945945945946
0.3514093786080146	0.5955955955955956
0.35614278971718094	0.5965965965965966
0.3608761770440527	0.5975975975975976
0.3656095397998355	0.5985985985985987
0.3703428771788884	0.5995995995995996
0.37507618835822315	0.6006006006006006
0.37980947249698893	0.6016016016016016
0.38454272873597034	0.6026026026026026
0.3892759561970745	0.6036036036036037
0.39400915398283	0.6046046046046046
0.3987423211758732	0.6056056056056056
0.403475456838452	0.6066066066066066
0.40820856001190947	0.6076076076076076
0.41294162971619064	0.6086086086086087
0.41767466494932814	0.6096096096096096
0.4224076646869476	0.6106106106106106
0.4271406278817573	0.6116116116116116
0.4318735534630526	0.6126126126126126
0.4366064403362084	0.6136136136136137
0.4413392873821839	0.6146146146146146
0.4460720934570173	0.6156156156156156
0.45080485739133036	0.6166166166166166
0.4555375779898262	0.6176176176176176
0.46027025403079436	0.6186186186186187
0.4650028842656093	0.6196196196196196
0.46973546741823874	0.6206206206206206
0.4744680021847413	0.6216216216216216
0.47920048723277786	0.6226226226226226
0.4839329212011106	0.6236236236236237
0.48866530269911485	0.6246246246246246
0.49339763030628014	0.6256256256256256
0.4981299025717238	0.6266266266266266
0.5028621180136934	0.6276276276276276
0.5075942751190811	0.6286286286286287
0.5123263723429284	0.6296296296296297
0.5170584081079423	0.6306306306306306
0.5217903808040009	0.6316316316316316
0.526522288787671	0.6326326326326326
0.5312541303817155	0.6336336336336337
0.5359859038746132	0.6346346346346347
0.5407176075200671	0.6356356356356356
0.545449239536525	0.6366366366366366
0.5501807981066916	0.6376376376376376
0.5549122813770476	0.6386386386386387
0.5596436874573669	0.6396396396396397
0.5643750144202336	0.6406406406406406
0.5691062603005647	0.6416416416416416
0.5738374230951238	0.6426426426426426
0.5785685007620506	0.6436436436436437
0.5832994912203724	0.6446446446446447
0.5880303923495367	0.6456456456456456
0.5927612019889243	0.6466466466466466
0.5974919179373822	0.6476476476476476
0.6022225379527398	0.6486486486486487
0.6069530597513423	0.6496496496496497
0.6116834810075694	0.6506506506506506
0.6164137993533686	0.6516516516516516
0.6211440123777756	0.6526526526526526
0.6258741176264523	0.6536536536536537
0.6306041126012034	0.6546546546546547
0.6353339947595192	0.6556556556556556
0.6400637615140934	0.6566566566566566
0.6447934102323655	0.6576576576576577
0.6495229382360426	0.6586586586586587
0.6542523428006399	0.6596596596596597
0.6589816211550067	0.6606606606606606
0.6637107704808664	0.6616616616616616
0.6684397879123437	0.6626626626626627
0.6731686705355073	0.6636636636636637
0.6778974153878963	0.6646646646646647
0.6826260194580653	0.6656656656656657
0.6873544796851112	0.6666666666666666
0.6920827929582198	0.6676676676676677
0.6968109561161926	0.6686686686686687
0.7015389659469965	0.6696696696696697
0.7062668191872882	0.6706706706706707
0.7109945125219672	0.6716716716716716
0.7157220425837008	0.6726726726726727
0.7204494059524762	0.6736736736736737
0.7251765991551284	0.6746746746746747
0.7299036186648906	0.6756756756756757
0.734630460900924	0.6766766766766766
0.739357122227868	0.6776776776776777
0.7440835989553727	0.6786786786786787
0.7488098873376441	0.6796796796796797
0.7535359835729835	0.6806806806806807
0.7582618838033266	0.6816816816816816
0.7629875841137881	0.6826826826826827
0.7677130805321978	0.6836836836836837
0.7724383690286457	0.6846846846846847
0.7771634455150189	0.6856856856856857
0.7818883058445454	0.6866866866866866
0.7866129458113312	0.6876876876876877
0.7913373611499029	0.6886886886886887
0.7960615475347455	0.6896896896896897
0.8007855005798424	0.6906906906906907
0.8055092158382159	0.6916916916916916
0.8102326888014633	0.6926926926926927
0.8149559148992959	0.6936936936936937
0.8196788894990767	0.6946946946946947
0.8244016079053584	0.6956956956956957
0.8291240653594154	0.6966966966966966
0.8338462570387863	0.6976976976976977
0.8385681780567993	0.6986986986986987
0.8432898234621156	0.6996996996996997
0.848011188238253	0.7007007007007007
0.8527322673031278	0.7017017017017017
0.8574530555085735	0.7027027027027027
0.8621735476398827	0.7037037037037037
0.866893738415325	0.7047047047047047
0.8716136224856819	0.7057057057057057
0.876333194433766	0.7067067067067067
0.8810524487739512	0.7077077077077077
0.8857713799516909	0.7087087087087087
0.8904899823430404	0.7097097097097097
0.895208250254178	0.7107107107107107
0.8999261779209189	0.7117117117117117
0.9046437595082351	0.7127127127127127
0.9093609891097653	0.7137137137137137
0.9140778607473291	0.7147147147147147
0.9187943683704347	0.7157157157157157
0.9235105058557874	0.7167167167167167
0.9282262670067937	0.7177177177177178
0.9329416455530635	0.7187187187187187
0.9376566351499106	0.7197197197197197
0.9423712293778479	0.7207207207207207
0.9470854217420862	0.7217217217217218
0.9517992056720185	0.7227227227227228
0.9565125745207156	0.7237237237237237
0.9612255215644052	0.7247247247247247
0.9659380400019592	0.7257257257257257
0.9706501229543677	0.7267267267267268
0.9753617634642169	0.7277277277277278
0.9800729544951593	0.7287287287287287
0.9847836889313826	0.7297297297297297
0.9894939595770699	0.7307307307307307
0.9942037591558655	0.7317317317317318
0.9989130803103231	0.7327327327327328
1.0036219156013637	0.7337337337337337
1.0083302575077149	0.7347347347347347
1.0130380984253629	0.7357357357357357
1.0177454306669764	0.7367367367367368
1.0224522464613535	0.7377377377377378
1.0271585379528345	0.7387387387387387
1.031864297200737	0.7397397397397397
1.0365695161787594	0.7407407407407407
1.0412741867744042	0.7417417417417418
1.0459783007883694	0.7427427427427428
1.0506818499339612	0.7437437437437437
1.0553848258364722	0.7447447447447447
1.0600872200325833	0.7457457457457457
1.0647890239697253	0.7467467467467468
1.0694902290054702	0.7477477477477478
1.0741908264068787	0.7487487487487487
1.0788908073498753	0.7497497497497497
1.083590162918584	0.7507507507507507
1.0882888841046852	0.7517517517517518
1.0929869618067376	0.7527527527527528
1.0976843868295165	0.7537537537537538
1.1023811498833236	0.7547547547547547
1.1070772415833023	0.7557557557557557
1.1117726524487341	0.7567567567567568
1.116467372902334	0.7577577577577578
1.1211613932695268	0.7587587587587588
1.1258547037777245	0.7597597597597597
1.1305472945555817	0.7607607607607607
1.1352391556322527	0.7617617617617618
1.1399302769366266	0.7627627627627628
1.144620648296557	0.7637637637637638
1.149310259438081	0.7647647647647647
1.153999099984622	0.7657657657657657
1.1586871594561827	0.7667667667667668
1.1633744272685256	0.7677677677677678
1.1680608927323397	0.7687687687687688
1.1727465450523913	0.7697697697697697
1.1774313733266635	0.7707707707707707
1.182115366545482	0.7717717717717718
1.186798513590623	0.7727727727727728
1.1914808032344015	0.7737737737737738
1.1961622241387582	0.7747747747747747
1.200842764854307	0.7757757757757757
1.2055224138193903	0.7767767767767768
1.2102011593590902	0.7777777777777778
1.2148789896842471	0.7787787787787788
1.2195558928904333	0.7797797797797797
1.2242318569569293	0.7807807807807807
1.2289068697456609	0.7817817817817818
1.233580919000126	0.7827827827827828
1.2382539923442932	0.7837837837837838
1.2429260772814763	0.7847847847847848
1.247597161193191	0.7857857857857858
1.2522672313379717	0.7867867867867868
1.2569362748501818	0.7877877877877878
1.2616042787387696	0.7887887887887888
1.266271229886026	0.7897897897897898
1.270937115046278	0.7907907907907908
1.2756019208445832	0.7917917917917918
1.2802656337753573	0.7927927927927928
1.284928240201	0.7937937937937938
1.28958972635045	0.7947947947947948
1.2942500783177346	0.7957957957957958
1.2989092820604433	0.7967967967967968
1.3035673233981928	0.7977977977977978
1.3082241880110144	0.7987987987987988
1.3128798614377206	0.7997997997997998
1.3175343290741985	0.8008008008008008
1.3221875761716655	0.8018018018018018
1.3268395878348556	0.8028028028028028
1.331490349020155	0.8038038038038038
1.336139844533664	0.8048048048048048
1.340788059029201	0.8058058058058059
1.345434977006219	0.8068068068068068
1.3500805828076607	0.8078078078078078
1.3547248606177138	0.8088088088088088
1.359367794459492	0.8098098098098098
1.3640093681926089	0.8108108108108109
1.3686495655106556	0.8118118118118118
1.3732883699385683	0.8128128128128128
1.3779257648298702	0.8138138138138138
1.382561733363798	0.8148148148148148
1.3871962585422772	0.8158158158158159
1.3918293231867593	0.8168168168168168
1.3964609099348864	0.8178178178178178
1.4010910012369922	0.8188188188188188
1.4057195793524002	0.8198198198198198
1.4103466263455295	0.8208208208208209
1.4149721240817514	0.8218218218218218
1.4195960542230308	0.8228228228228228
1.424218398223259	0.8238238238238238
1.4288391373233311	0.8248248248248248
1.4334582525458577	0.8258258258258259
1.438075724689557	0.8268268268268268
1.4426915343232185	0.8278278278278278
1.4473056617792608	0.8288288288288288
1.4519180871467852	0.8298298298298298
1.4565287902641197	0.8308308308308309
1.4611377507107481	0.8318318318318318
1.4657449477986122	0.8328328328328328
1.4703503605626493	0.8338338338338338
1.4749539677505568	0.8348348348348348
1.479555747811605	0.8358358358358359
1.484155678884477	0.8368368368368369
1.4887537387839236	0.8378378378378378
1.4933499049861867	0.8388388388388388
1.4979441546129368	0.8398398398398398
1.5025364644136365	0.8408408408408409
1.5071268107460318	0.8418418418418419
1.5117151695546158	0.8428428428428428
1.51630151634672	0.8438438438438438
1.5208858261659794	0.8448448448448449
1.525468073562756	0.8458458458458459
1.5300482325611562	0.8468468468468469
1.5346262766221155	0.8478478478478478
1.5392021786020333	0.8488488488488488
1.543775910706287	0.8498498498498499
1.5483474444369003	0.8508508508508509
1.5529167505334938	0.8518518518518519
1.5574837989065111	0.8528528528528528
1.5620485585615644	0.8538538538538538
1.5666109975135134	0.8548548548548549
1.5711710826887153	0.8558558558558559
1.5757287798135613	0.8568568568568569
1.5802840532871305	0.8578578578578578
1.5848368660354122	0.8588588588588588
1.5893871793440766	0.8598598598598599
1.5939349526662867	0.8608608608608609
1.5984801434013738	0.8618618618618619
1.6030227066394809	0.8628628628628628
1.6075625948663772	0.8638638638638638
1.6120997576215779	0.8648648648648649
1.6166341411016578	0.8658658658658659
1.6211656876991027	0.8668668668668669
1.6256943354652473	0.8678678678678678
1.6302200174836603	0.8688688688688688
1.6347426611377256	0.8698698698698699
1.6392621872530153	0.8708708708708709
1.6437785090912758	0.8718718718718719
1.6482915311682569	0.8728728728728729
1.652801147862132	0.8738738738738738
1.657307241772536	0.8748748748748749
1.6618096817822399	0.8758758758758759
1.6663083207636082	0.8768768768768769
1.670802992860181	0.8778778778778779
1.675293510259199	0.8788788788788788
1.6797796593533498	0.8798798798798799
1.6842611961685359	0.8808808808808809
1.6887378409083302	0.8818818818818819
1.693209271433757	0.8828828828828829
1.6976751154579444	0.8838838838838838
1.7021349411872062	0.8848848848848849
1.706588246081302	0.8858858858858859
1.7110344433333327	0.8868868868868869
1.7154728455808679	0.8878878878878879
1.7199026452504145	0.8888888888888888
1.7243228908024055	0.8898898898898899
1.7287324579772778	0.8908908908908909
1.733130014937325	0.8918918918918919
1.737513979944296	0.8928928928928929
1.7418824698971815	0.8938938938938938
1.7462332376634446	0.8948948948948949
1.7505635956513805	0.8958958958958959
1.7548703224680793	0.8968968968968969
1.7591495487573843	0.8978978978978979
1.7633966173787934	0.8988988988988988
1.7676059119258292	0.8998998998998999
1.7717706461338527	0.9009009009009009
1.775882604921549	0.9019019019019019
1.7799318255582477	0.9029029029029029
1.7839062046406864	0.9039039039039038
1.787791013060115	0.9049049049049049
1.791568296774502	0.9059059059059059
1.7952161357618857	0.9069069069069069
1.7987077267644642	0.9079079079079079
1.802010247029353	0.908908908908909
1.8050834458405765	0.9099099099099099
1.8078778977818075	0.9109109109109109
1.8103328358702473	0.9119119119119119
1.81237346340604	0.9129129129129129
1.8139076200172637	0.913913913913914
1.8148216494270728	0.914914914914915
1.8149752835934074	0.9159159159159159
1.8141953201741945	0.9169169169169169
1.8122678287312555	0.9179179179179179
1.8089285783353215	0.918918918918919
1.803851340900704	0.91991991991992
1.7966337016057272	0.9209209209209209
1.7867800203989959	0.9219219219219219
1.7736812732643568	0.9229229229229229
1.7565917228642742	0.923923923923924
1.7346028371372568	0.924924924924925
1.7066157829141222	0.9259259259259259
1.6713154915059303	0.9269269269269269
1.627152248161233	0.9279279279279279
1.5723418002278808	0.928928928928929
1.5049031996351965	0.92992992992993
1.4227660596816134	0.9309309309309309
1.3239953669555602	0.9319319319319319
1.2071972223558767	0.9329329329329329
1.072164751131178	0.933933933933934
0.9207578307311609	0.934934934934935
0.7578202011688311	0.9359359359359359
0.5916082043000508	0.9369369369369369
0.43295273447598476	0.9379379379379379
0.29274506208256873	0.938938938938939
0.17862088383622624	0.93993993993994
0.09286200694996967	0.9409409409409409
0.0328396726701862	0.9419419419419419
-0.00674384186592158	0.9429429429429429
-0.03157437390624891	0.943943943943944
-0.046426936634663504	0.944944944944945
-0.05480910313093654	0.9459459459459459
-0.0591031642322247	0.9469469469469469
-0.060854063883130693	0.9479479479479479
-0.061037054759750284	0.948948948948949
-0.06025828110105509	0.94994994994995
-0.05889116674305898	0.950950950950951
-0.05716463114636045	0.9519519519519519
-0.05521862926879862	0.9529529529529529
-0.05313860389144665	0.953953953953954
-0.0509766821992818	0.954954954954955
-0.048764657901512035	0.955955955955956
-0.046521922751371694	0.9569569569569569
-0.0442603061222443	0.9579579579579579
-0.0419870261440196	0.958958958958959
-0.039706488863151715	0.95995995995996
-0.037421385089932924	0.960960960960961
-0.03513335916615663	0.9619619619619619
-0.03284341680593518	0.9629629629629629
-0.030552173873944214	0.963963963963964
-0.028260008178640734	0.964964964964965
-0.02596715211639329	0.965965965965966
-0.023673749232008535	0.9669669669669669
-0.021379888760295424	0.9679679679679679
-0.019085626727170013	0.968968968968969
-0.016790998844172778	0.96996996996997
-0.014496028390566412	0.970970970970971
-0.012200731033023299	0.9719719719719719
-0.00990511777366997	0.972972972972973
-0.0076091967539244415	0.973973973973974
-0.005312974358570594	0.974974974974975
-0.003016455891793378	0.975975975975976
-0.0007196459912477637	0.9769769769769769
0.0015774511181921016	0.977977977977978
0.0038748314688888744	0.978978978978979
0.006172491255012632	0.97997997997998
0.008470426773982779	0.980980980980981
0.01076863439047075	0.9819819819819819
0.013067110514274007	0.982982982982983
0.015365851586657854	0.983983983983984
0.017664854071933755	0.984984984984985
0.01996411445220922	0.985985985985986
0.02226362922412856	0.986986986986987
0.024563394896792316	0.987987987987988
0.026863407990446085	0.988988988988989
0.02916366503559656	0.98998998998999
0.03146416257243752	0.990990990990991
0.03376489715041906	0.991991991991992
0.036065865327953216	0.992992992992993
0.038367063672155935	0.993993993993994
0.0406684887586593	0.994994994994995
0.04297013717142076	0.995995995995996
0.04527200550257589	0.996996996996997
0.04757409035227498	0.997997997997998
0.04987638832855132	0.998998998998999
0.05217889604717015	1.0


==> csv/vanishing_viscosity_visualization/euler_mid_vis_u_0.0.csv <==
0.2157078599138974	0.0
0.23141509970838153	0.001001001001001001
0.24712109928852044	0.002002002002002002
0.2628252386083437	0.003003003003003003
0.27852689769532074	0.004004004004004004
0.29422545667483635	0.005005005005005005
0.3099202957946623	0.006006006006006006
0.3256107954494239	0.007007007007007007
0.34129633620506133	0.008008008008008008
0.3569762988232834	0.009009009009009009
0.37265006428601444	0.01001001001001001
0.3883170138198318	0.011011011011011011
0.40397652892039393	0.012012012012012012
0.4196279913768579	0.013013013013013013
0.43527078329628577	0.014014014014014014
0.45090428712803726	0.015015015015015015
0.4665278856881498	0.016016016016016016
0.4821409621837042	0.01701701701701702
0.4977429002371743	0.018018018018018018
0.5133330839107606	0.01901901901901902
0.5289108977307062	0.02002002002002002
0.5444757267115952	0.021021021021021023
0.5600269563806304	0.022022022022022022
0.5755639728018926	0.023023023023023025
0.5910861626005772	0.024024024024024024
0.606592912987209	0.025025025025025027
0.6220836117818347	0.026026026026026026
0.6375576474381901	0.02702702702702703
0.6530144090678434	0.028028028028028028
0.6684532864643116	0.02902902902902903
0.6838736701271506	0.03003003003003003
0.6992749512860176	0.031031031031031032
0.7146565219247034	0.03203203203203203
0.7300177748051366	0.03303303303303303
0.7453581034913563	0.03403403403403404
0.760676902373453	0.035035035035035036
0.7759735666914764	0.036036036036036036
0.7912474925593116	0.037037037037037035
0.8064980769885186	0.03803803803803804
0.821724717912137	0.03903903903903904
0.8369268142084554	0.04004004004004004
0.8521037657247423	0.04104104104104104
0.8672549733009389	0.042042042042042045
0.8823798387933128	0.043043043043043044
0.8974777650980732	0.044044044044044044
0.9125481561749402	0.04504504504504504
0.9275904170706795	0.04604604604604605
0.9426039539425872	0.04704704704704705
0.9575881740819348	0.04804804804804805
0.9725424859373686	0.04904904904904905
0.9874662991382619	0.05005005005005005
1.0023590245180238	0.05105105105105105
1.017220074137356	0.05205205205205205
1.0320488613074665	0.05305305305305305
1.0468448006132285	0.05405405405405406
1.0616073079362927	0.055055055055055056
1.0763358004781476	0.056056056056056056
1.0910296967831268	0.057057057057057055
1.1056884167613643	0.05805805805805806
1.1203113817116948	0.05905905905905906
1.1348980143445009	0.06006006006006006
1.1494477388045026	0.06106106106106106
1.1639599806934913	0.062062062062062065
1.178434167093006	0.06306306306306306
1.1928697265869515	0.06406406406406406
1.2072660892841565	0.06506506506506507
1.2216226868408726	0.06606606606606606
1.2359389524832103	0.06706706706706707
1.2502143210295156	0.06806806806806807
1.2644482289126817	0.06906906906906907
1.2786401142023975	0.07007007007007007
1.2927894166273324	0.07107107107107107
1.3068955775972535	0.07207207207207207
1.3209580402250805	0.07307307307307308
1.3349762493488668	0.07407407407407407
1.3489496515537194	0.07507507507507508
1.3628776951936457	0.07607607607607608
1.3767598304133313	0.07707707707707707
1.3905955091698476	0.07807807807807808
1.4043841852542882	0.07907907907907907
1.4181253143133306	0.08008008008008008
1.4318183538707288	0.08108108108108109
1.445462763348727	0.08208208208208208
1.459058004089402	0.08308308308308308
1.4726035393759282	0.08408408408408409
1.486098834453766	0.08508508508508508
1.4995433565517737	0.08608608608608609
1.5129365749032389	0.08708708708708708
1.526277960766835	0.08808808808808809
1.5395669874474915	0.0890890890890891
1.5528031303171894	0.09009009009009009
1.5659858668356728	0.09109109109109109
1.5791146765710755	0.0920920920920921
1.5921890412204698	0.09309309309309309
1.6052084446303263	0.0940940940940941
1.6181723728168913	0.09509509509509509
1.6310803139864771	0.0960960960960961
1.6439317585556688	0.0970970970970971
1.6567261991714404	0.0980980980980981
1.669463130731183	0.0990990990990991
1.682142050402648	0.1001001001001001
1.694762457643797	0.1011011011011011
1.7073238542225617	0.1021021021021021
1.7198257442365137	0.1031031031031031
1.7322676341324408	0.1041041041041041
1.7446490327258357	0.10510510510510511
1.7569694512202814	0.1061061061061061
1.7692284032267511	0.10710710710710711
1.781425404782811	0.10810810810810811
1.793559974371724	0.1091091091091091
1.805631632941461	0.11011011011011011
1.8176399039236106	0.1111111111111111
1.829584313252197	0.11211211211211211
1.8414643893823912	0.11311311311311312
1.8532796633091295	0.11411411411411411
1.8650296685856291	0.11511511511511512
1.8767139413418	0.11611611611611612
1.888332020302561	0.11711711711711711
1.899883446806048	0.11811811811811812
1.9113677648217215	0.11911911911911911
1.9227845209683712	0.12012012012012012
1.9341332645320122	0.12112112112112113
1.9454135474836816	0.12212212212212212
1.9566249244971228	0.12312312312312312
1.9677669529663686	0.12412412412412413
1.9788391930232134	0.12512512512512514
1.9898412075545777	0.12612612612612611
2.0007725622197676	0.12712712712712712
2.0116328254676166	0.12812812812812813
2.022421568553529	0.12912912912912913
2.0331383655564004	0.13013013013013014
2.043782793395435	0.13113113113113112
2.054354431846848	0.13213213213213212
2.0648528635604553	0.13313313313313313
2.075277674076149	0.13413413413413414
2.0856284518402597	0.13513513513513514
2.0959047882218047	0.13613613613613615
2.1061062775286197	0.13713713713713713
2.116232517023375	0.13813813813813813
2.126283106939473	0.13913913913913914
2.1362576504968347	0.14014014014014015
2.146155753917559	0.14114114114114115
2.1559770264414704	0.14214214214214213
2.165721080341547	0.14314314314314314
2.1753875309392257	0.14414414414414414
2.1849759966195883	0.14514514514514515
2.1944860988464274	0.14614614614614616
2.2039174621771913	0.14714714714714713
2.213269714277805	0.14814814814814814
2.222542485937369	0.14914914914914915
2.231735411082735	0.15015015015015015
2.24084812679296	0.15115115115115116
2.249880273313631	0.15215215215215216
2.2588314940710688	0.15315315315315314
2.267701435686405	0.15415415415415415
2.2764897479895314	0.15515515515515516
2.285196084032928	0.15615615615615616
2.2938201001053544	0.15715715715715717
2.3023614557454226	0.15815815815815815
2.310819813755038	0.15915915915915915
2.319194840212708	0.16016016016016016
2.3274862044867297	0.16116116116116116
2.335693579248238	0.16216216216216217
2.343816640484131	0.16316316316316315
2.3518550675098595	0.16416416416416416
2.3598085429820883	0.16516516516516516
2.3676767529112253	0.16616616616616617
2.3754593866738145	0.16716716716716717
2.3831561370248004	0.16816816816816818
2.3907667001096593	0.16916916916916916
2.398290775476391	0.17017017017017017
2.4057280660873834	0.17117117117117117
2.413078278331138	0.17217217217217218
2.4203411220338618	0.17317317317317318
2.42751631047092	0.17417417417417416
2.4346035603781595	0.17517517517517517
2.4416025919630897	0.17617617617617617
2.4485131289159274	0.17717717717717718
2.4553348984205075	0.1781781781781782
2.4620676311650493	0.17917917917917917
2.4687110613527925	0.18018018018018017
2.475264926712489	0.18118118118118118
2.481728968508757	0.18218218218218218
2.488102931552294	0.1831831831831832
2.494386564209953	0.1841841841841842
2.500579618414676	0.18518518518518517
2.506681849675287	0.18618618618618618
2.5126930170861455	0.1871871871871872
2.5186128833366537	0.1881881881881882
2.5244412147206283	0.1891891891891892
2.5301777811455275	0.19019019019019018
2.53582235614153	0.19119119119119118
2.541374716870481	0.1921921921921922
2.546834644134685	0.1931931931931932
2.5522019223855636	0.1941941941941942
2.5574763397321614	0.19519519519519518
2.562657687949512	0.1961961961961962
2.567745762486861	0.1971971971971972
2.5727403624757366	0.1981981981981982
2.577641290737884	0.1991991991991992
2.582448353793047	0.2002002002002002
2.5871613618666074	0.2012012012012012
2.5917801288970765	0.2022022022022022
2.59630447254344	0.2032032032032032
2.6007342141923577	0.2042042042042042
2.605069178965215	0.20520520520520522
2.6093091957250243	0.2062062062062062
2.613454097083185	0.2072072072072072
2.6175037194060877	0.2082082082082082
2.621457902821578	0.2092092092092092
2.6253164912252647	0.21021021021021022
2.629079332286685	0.21121121121121122
2.6327462774553165	0.2122122122122122
2.636317181966443	0.2132132132132132
2.6397919048468683	0.21421421421421422
2.643170308920484	0.21521521521521522
2.6464522608136805	0.21621621621621623
2.6496376309606173	0.2172172172172172
2.6527262936083353	0.2182182182182182
2.655718126821722	0.21921921921921922
2.6586130124883245	0.22022022022022023
2.6614108363230136	0.22122122122122123
2.6641114878724954	0.2222222222222222
2.6667148605196704	0.22322322322322322
2.669220851487845	0.22422422422422422
2.6716293618447855	0.22522522522522523
2.6739402965066277	0.22622622622622623
2.6761535642416283	0.22722722722722724
2.6782690776737668	0.22822822822822822
2.680286753286195	0.22922922922922923
2.6822065114245346	0.23023023023023023
2.684028276300021	0.23123123123123124
2.6857519759924973	0.23223223223223224
2.6873775424532504	0.23323323323323322
2.6889049115077004	0.23423423423423423
2.6903340228579316	0.23523523523523523
2.691664820085075	0.23623623623623624
2.692897250651535	0.23723723723723725
2.6940312659030634	0.23823823823823823
2.695066821070679	0.23923923923923923
2.696003875272438	0.24024024024024024
2.6968423915150437	0.24124124124124124
2.6975823366953118	0.24224224224224225
2.698223681601473	0.24324324324324326
2.6987664009143293	0.24424424424424424
2.6992104732082502	0.24524524524524524
2.6995558809520226	0.24624624624624625
2.6998026105095403	0.24724724724724725
2.699950652140343	0.24824824824824826
2.7	0.24924924924924924
2.699950652140343	0.2502502502502503
2.6998026105095403	0.25125125125125125
2.6995558809520226	0.25225225225225223
2.6992104732082502	0.25325325325325326
2.6987664009143293	0.25425425425425424
2.698223681601473	0.2552552552552553
2.6975823366953118	0.25625625625625625
2.6968423915150437	0.25725725725725723
2.696003875272438	0.25825825825825827
2.695066821070679	0.25925925925925924
2.6940312659030634	0.2602602602602603
2.692897250651535	0.26126126126126126
2.691664820085075	0.26226226226226224
2.6903340228579316	0.26326326326326327
2.6889049115077004	0.26426426426426425
2.6873775424532504	0.2652652652652653
2.6857519759924973	0.26626626626626626
2.684028276300021	0.2672672672672673
2.6822065114245346	0.2682682682682683
2.6802867532861945	0.26926926926926925
2.6782690776737668	0.2702702702702703
2.6761535642416283	0.27127127127127126
2.6739402965066277	0.2722722722722723
2.671629361844785	0.2732732732732733
2.6692208514878444	0.27427427427427425
2.6667148605196704	0.2752752752752753
2.6641114878724954	0.27627627627627627
2.6614108363230136	0.2772772772772773
2.658613012488324	0.2782782782782783
2.655718126821722	0.27927927927927926
2.6527262936083353	0.2802802802802803
2.6496376309606173	0.28128128128128127
2.6464522608136805	0.2822822822822823
2.6431703089204834	0.2832832832832833
2.6397919048468688	0.28428428428428426
2.636317181966443	0.2852852852852853
2.6327462774553165	0.2862862862862863
2.629079332286685	0.2872872872872873
2.625316491225265	0.2882882882882883
2.6214579028215783	0.28928928928928926
2.6175037194060877	0.2902902902902903
2.613454097083185	0.2912912912912913
2.6093091957250243	0.2922922922922923
2.605069178965215	0.2932932932932933
2.6007342141923577	0.29429429429429427
2.59630447254344	0.2952952952952953
2.5917801288970765	0.2962962962962963
2.587161361866608	0.2972972972972973
2.582448353793047	0.2982982982982983
2.5776412907378843	0.2992992992992993
2.572740362475737	0.3003003003003003
2.567745762486861	0.3013013013013013
2.5626576879495127	0.3023023023023023
2.5574763397321614	0.3033033033033033
2.5522019223855636	0.30430430430430433
2.5468346441346856	0.3053053053053053
2.541374716870481	0.3063063063063063
2.5358223561415305	0.3073073073073073
2.5301777811455275	0.3083083083083083
2.5244412147206288	0.30930930930930933
2.5186128833366537	0.3103103103103103
2.5126930170861455	0.3113113113113113
2.5066818496752874	0.3123123123123123
2.500579618414676	0.3133133133133133
2.4943865642099534	0.31431431431431434
2.4881029315522945	0.3153153153153153
2.481728968508757	0.3163163163163163
2.475264926712489	0.3173173173173173
2.4687110613527925	0.3183183183183183
2.462067631165049	0.31931931931931934
2.455334898420507	0.3203203203203203
2.4485131289159283	0.3213213213213213
2.44160259196309	0.32232232232232233
2.43460356037816	0.3233233233233233
2.42751631047092	0.32432432432432434
2.4203411220338618	0.3253253253253253
2.413078278331138	0.3263263263263263
2.4057280660873834	0.32732732732732733
2.398290775476391	0.3283283283283283
2.390766700109659	0.32932932932932935
2.3831561370248004	0.3303303303303303
2.3754593866738145	0.33133133133133136
2.3676767529112257	0.33233233233233234
2.3598085429820888	0.3333333333333333
2.3518550675098595	0.33433433433433435
2.3438166404841305	0.3353353353353353
2.335693579248238	0.33633633633633636
2.3274862044867293	0.33733733733733734
2.319194840212708	0.3383383383383383
2.3108198137550375	0.33933933933933935
2.302361455745423	0.34034034034034033
2.2938201001053544	0.34134134134134136
2.285196084032928	0.34234234234234234
2.276489747989532	0.3433433433433433
2.2677014356864045	0.34434434434434436
2.2588314940710683	0.34534534534534533
2.2498802733136305	0.34634634634634637
2.24084812679296	0.34734734734734735
2.2317354110827345	0.3483483483483483
2.222542485937369	0.34934934934934936
2.2132697142778053	0.35035035035035034
2.203917462177192	0.35135135135135137
2.1944860988464283	0.35235235235235235
2.1849759966195887	0.3533533533533533
2.1753875309392265	0.35435435435435436
2.1657210803415476	0.35535535535535534
2.155977026441471	0.3563563563563564
2.146155753917559	0.35735735735735735
2.1362576504968347	0.35835835835835833
2.126283106939473	0.35935935935935936
2.116232517023375	0.36036036036036034
2.1061062775286206	0.3613613613613614
2.095904788221805	0.36236236236236236
2.08562845184026	0.3633633633633634
2.075277674076149	0.36436436436436437
2.0648528635604557	0.36536536536536535
2.0543544318468485	0.3663663663663664
2.043782793395435	0.36736736736736736
2.0331383655564	0.3683683683683684
2.0224215685535287	0.36936936936936937
2.011632825467617	0.37037037037037035
2.0007725622197676	0.3713713713713714
1.9898412075545784	0.37237237237237236
1.9788391930232136	0.3733733733733734
1.9677669529663688	0.3743743743743744
1.956624924497123	0.37537537537537535
1.9454135474836818	0.3763763763763764
1.9341332645320122	0.37737737737737737
1.922784520968371	0.3783783783783784
1.911367764821722	0.3793793793793794
1.8998834468060484	0.38038038038038036
1.8883320203025613	0.3813813813813814
1.8767139413418004	0.38238238238238237
1.8650296685856291	0.3833833833833834
1.8532796633091295	0.3843843843843844
1.841464389382391	0.38538538538538536
1.8295843132521967	0.3863863863863864
1.8176399039236106	0.38738738738738737
1.8056316329414612	0.3883883883883884
1.7935599743717245	0.3893893893893894
1.7814254047828113	0.39039039039039036
1.7692284032267513	0.3913913913913914
1.7569694512202814	0.3923923923923924
1.7446490327258357	0.3933933933933934
1.7322676341324408	0.3943943943943944
1.7198257442365132	0.3953953953953954
1.7073238542225615	0.3963963963963964
1.6947624576437967	0.3973973973973974
1.6821420504026483	0.3983983983983984
1.6694631307311831	0.3993993993993994
1.6567261991714404	0.4004004004004004
1.643931758555669	0.4014014014014014
1.631080313986477	0.4024024024024024
1.6181723728168909	0.4034034034034034
1.605208444630326	0.4044044044044044
1.5921890412204696	0.40540540540540543
1.5791146765710748	0.4064064064064064
1.565985866835673	0.4074074074074074
1.5528031303171896	0.4084084084084084
1.5395669874474915	0.4094094094094094
1.526277960766835	0.41041041041041043
1.5129365749032389	0.4114114114114114
1.4995433565517733	0.4124124124124124
1.4860988344537658	0.4134134134134134
1.4726035393759276	0.4144144144144144
1.4590580040894015	0.41541541541541543
1.4454627633487271	0.4164164164164164
1.431818353870729	0.4174174174174174
1.4181253143133317	0.4184184184184184
1.4043841852542889	0.4194194194194194
1.3905955091698485	0.42042042042042044
1.376759830413332	0.4214214214214214
1.3628776951936463	0.42242242242242245
1.3489496515537198	0.42342342342342343
1.334976249348867	0.4244244244244244
1.3209580402250807	0.42542542542542544
1.3068955775972537	0.4264264264264264
1.2927894166273322	0.42742742742742745
1.2786401142023982	0.42842842842842843
1.2644482289126822	0.4294294294294294
1.2502143210295162	0.43043043043043044
1.2359389524832107	0.4314314314314314
1.2216226868408728	0.43243243243243246
1.207266089284157	0.43343343343343343
1.1928697265869515	0.4344344344344344
1.1784341670930059	0.43543543543543545
1.1639599806934913	0.4364364364364364
1.1494477388045035	0.43743743743743746
1.1348980143445018	0.43843843843843844
1.1203113817116954	0.4394394394394394
1.1056884167613645	0.44044044044044045
1.091029696783127	0.44144144144144143
1.0763358004781476	0.44244244244244246
1.0616073079362927	0.44344344344344344
1.0468448006132283	0.4444444444444444
1.0320488613074663	0.44544544544544545
1.017220074137357	0.44644644644644643
1.0023590245180243	0.44744744744744747
0.9874662991382623	0.44844844844844844
0.9725424859373688	0.4494494494494494
0.9575881740819352	0.45045045045045046
0.9426039539425872	0.45145145145145144
0.9275904170706795	0.45245245245245247
0.9125481561749402	0.45345345345345345
0.8974777650980728	0.4544544544544545
0.8823798387933126	0.45545545545545546
0.8672549733009394	0.45645645645645644
0.8521037657247426	0.4574574574574575
0.8369268142084556	0.45845845845845845
0.821724717912137	0.4594594594594595
0.8064980769885186	0.46046046046046046
0.7912474925593116	0.46146146146146144
0.7759735666914762	0.4624624624624625
0.7606769023734525	0.46346346346346345
0.7453581034913559	0.4644644644644645
0.7300177748051371	0.46546546546546547
0.7146565219247036	0.46646646646646645
0.6992749512860177	0.4674674674674675
0.6838736701271506	0.46846846846846846
0.6684532864643115	0.4694694694694695
0.6530144090678431	0.47047047047047047
0.6375576474381897	0.47147147147147145
0.6220836117818341	0.4724724724724725
0.6065929129872083	0.47347347347347346
0.5910861626005774	0.4744744744744745
0.5755639728018929	0.4754754754754755
0.5600269563806304	0.47647647647647645
0.544475726711595	0.4774774774774775
0.528910897730706	0.47847847847847846
0.5133330839107613	0.4794794794794795
0.497742900237175	0.4804804804804805
0.48214096218370467	0.48148148148148145
0.4665278856881501	0.4824824824824825
0.4509042871280375	0.48348348348348347
0.4352707832962859	0.4844844844844845
0.4196279913768579	0.4854854854854855
0.4039765289203948	0.4864864864864865
0.38831701381983263	0.4874874874874875
0.37265006428601516	0.48848848848848847
0.35697629882328397	0.4894894894894895
0.3412963362050617	0.4904904904904905
0.3256107954494242	0.4914914914914915
0.3099202957946624	0.4924924924924925
0.29422545667483635	0.4934934934934935
0.2785268976953206	0.4944944944944945
0.26282523860834456	0.4954954954954955
0.24712109928852116	0.4964964964964965
0.2314150997083821	0.4974974974974975
0.21570785991389782	0.4984984984984985
0.20000000000000032	0.4994994994994995
0.1842921400861028	0.5005005005005005
0.16858490029161854	0.5015015015015015
0.15287890071147947	0.5025025025025025
0.13717476139165607	0.5035035035035035
0.12147310230468003	0.5045045045045045
0.10577454332516428	0.5055055055055055
0.09007970420533824	0.5065065065065065
0.07438920455057646	0.5075075075075075
0.05870366379493891	0.5085085085085085
0.04302370117671664	0.5095095095095095
0.027349935713985474	0.5105105105105106
0.011682986180168026	0.5115115115115115
-0.0039765289203941845	0.5125125125125125
-0.01962799137685728	0.5135135135135135
-0.035270783296285246	0.5145145145145145
-0.050904287128036796	0.5155155155155156
-0.06652788568814949	0.5165165165165165
-0.08214096218370409	0.5175175175175175
-0.0977429002371743	0.5185185185185185
-0.11333308391076069	0.5195195195195195
-0.12891089773070652	0.5205205205205206
-0.14447572671159553	0.5215215215215215
-0.16002695638063086	0.5225225225225225
-0.17556397280189218	0.5235235235235235
-0.19108616260057681	0.5245245245245245
-0.20659291298720878	0.5255255255255256
-0.2220836117818346	0.5265265265265265
-0.23755764743819024	0.5275275275275275
-0.2530144090678436	0.5285285285285285
-0.26845328646431194	0.5295295295295295
-0.28387367012715115	0.5305305305305306
-0.2992749512860181	0.5315315315315315
-0.314656521924703	0.5325325325325325
-0.33001777480513633	0.5335335335335335
-0.34535810349135626	0.5345345345345346
-0.360676902373453	0.5355355355355356
-0.3759735666914766	0.5365365365365365
-0.39124749255931196	0.5375375375375375
-0.406498076988519	0.5385385385385385
-0.42172471791213756	0.5395395395395396
-0.4369268142084561	0.5405405405405406
-0.45210376572474203	0.5415415415415415
-0.46725497330093874	0.5425425425425425
-0.4823798387933131	0.5435435435435435
-0.49747776509807323	0.5445445445445446
-0.5125481561749405	0.5455455455455456
-0.52759041707068	0.5465465465465466
-0.5426039539425878	0.5475475475475475
-0.5575881740819355	0.5485485485485485
-0.5725424859373693	0.5495495495495496
-0.5874662991382629	0.5505505505505506
-0.6023590245180237	0.5515515515515516
-0.6172200741373564	0.5525525525525525
-0.6320488613074668	0.5535535535535535
-0.6468448006132288	0.5545545545545546
-0.661607307936293	0.5555555555555556
-0.6763358004781481	0.5565565565565566
-0.6910296967831275	0.5575575575575575
-0.7056884167613651	0.5585585585585585
-0.7203113817116957	0.5595595595595596
-0.7348980143445012	0.5605605605605606
-0.7494477388045029	0.5615615615615616
-0.7639599806934916	0.5625625625625625
-0.7784341670930064	0.5635635635635635
-0.792869726586952	0.5645645645645646
-0.8072660892841574	0.5655655655655656
-0.8216226868408734	0.5665665665665666
-0.8359389524832113	0.5675675675675675
-0.8502143210295166	0.5685685685685685
-0.8644482289126818	0.5695695695695696
-0.8786401142023978	0.5705705705705706
-0.8927894166273327	0.5715715715715716
-0.9068955775972543	0.5725725725725725
-0.9209580402250814	0.5735735735735735
-0.9349762493488678	0.5745745745745746
-0.9489496515537204	0.5755755755755756
-0.9628776951936449	0.5765765765765766
-0.9767598304133305	0.5775775775775776
-0.9905955091698471	0.5785785785785785
-1.0043841852542876	0.5795795795795796
-1.0181253143133302	0.5805805805805806
-1.0318183538707286	0.5815815815815816
-1.0454627633487268	0.5825825825825826
-1.0590580040894009	0.5835835835835835
-1.0726035393759272	0.5845845845845846
-1.0860988344537652	0.5855855855855856
-1.099543356551773	0.5865865865865866
-1.1129365749032385	0.5875875875875876
-1.1262779607668347	0.5885885885885885
-1.1395669874474912	0.5895895895895896
-1.1528031303171893	0.5905905905905906
-1.1659858668356726	0.5915915915915916
-1.1791146765710747	0.5925925925925926
-1.192189041220469	0.5935935935935935
-1.2052084446303257	0.5945945945945946
-1.2181723728168905	0.5955955955955956
-1.2310803139864768	0.5965965965965966
-1.2439317585556686	0.5975975975975976
-1.2567261991714398	0.5985985985985987
-1.2694631307311826	0.5995995995995996
-1.282142050402648	0.6006006006006006
-1.2947624576437964	0.6016016016016016
-1.307323854222561	0.6026026026026026
-1.3198257442365127	0.6036036036036037
-1.3322676341324406	0.6046046046046046
-1.3446490327258354	0.6056056056056056
-1.3569694512202808	0.6066066066066066
-1.369228403226751	0.6076076076076076
-1.3814254047828107	0.6086086086086087
-1.3935599743717242	0.6096096096096096
-1.405631632941461	0.6106106106106106
-1.41763990392361	0.6116116116116116
-1.4295843132521961	0.6126126126126126
-1.4414643893823904	0.6136136136136137
-1.4532796633091294	0.6146146146146146
-1.4650296685856288	0.6156156156156156
-1.4767139413417998	0.6166166166166166
-1.488332020302561	0.6176176176176176
-1.499883446806048	0.6186186186186187
-1.5113677648217219	0.6196196196196196
-1.5227845209683706	0.6206206206206206
-1.5341332645320118	0.6216216216216216
-1.5454135474836812	0.6226226226226226
-1.5566249244971229	0.6236236236236237
-1.5677669529663687	0.6246246246246246
-1.578839193023213	0.6256256256256256
-1.5898412075545778	0.6266266266266266
-1.6007725622197675	0.6276276276276276
-1.6116328254676169	0.6286286286286287
-1.6224215685535284	0.6296296296296297
-1.6331383655563996	0.6306306306306306
-1.6437827933954343	0.6316316316316316
-1.6543544318468477	0.6326326326326326
-1.6648528635604554	0.6336336336336337
-1.6752776740761488	0.6346346346346347
-1.6856284518402596	0.6356356356356356
-1.695904788221804	0.6366366366366366
-1.7061062775286198	0.6376376376376376
-1.716232517023374	0.6386386386386387
-1.7262831069394735	0.6396396396396397
-1.7362576504968343	0.6406406406406406
-1.746155753917559	0.6416416416416416
-1.7559770264414702	0.6426426426426426
-1.7657210803415466	0.6436436436436437
-1.775387530939226	0.6446446446446447
-1.7849759966195877	0.6456456456456456
-1.7944860988464277	0.6466466466466466
-1.8039174621771912	0.6476476476476476
-1.8132697142778051	0.6486486486486487
-1.8225424859373682	0.6496496496496497
-1.8317354110827353	0.6506506506506506
-1.8408481267929597	0.6516516516516516
-1.8498802733136304	0.6526526526526526
-1.8588314940710686	0.6536536536536537
-1.867701435686404	0.6546546546546547
-1.8764897479895317	0.6556556556556556
-1.8851960840329276	0.6566566566566566
-1.8938201001053547	0.6576576576576577
-1.9023614557454225	0.6586586586586587
-1.9108198137550383	0.6596596596596597
-1.9191948402127081	0.6606606606606606
-1.92748620448673	0.6616616616616616
-1.9356935792482377	0.6626626626626627
-1.9438166404841304	0.6636636636636637
-1.9518550675098594	0.6646646646646647
-1.9598085429820877	0.6656656656656657
-1.9676767529112256	0.6666666666666666
-1.975459386673814	0.6676676676676677
-1.9831561370248008	0.6686686686686687
-1.9907667001096592	0.6696696696696697
-1.9982907754763912	0.6706706706706707
-2.005728066087383	0.6716716716716716
-2.013078278331138	0.6726726726726727
-2.0203411220338614	0.6736736736736737
-2.0275163104709195	0.6746746746746747
-2.0346035603781596	0.6756756756756757
-2.0416025919630894	0.6766766766766766
-2.048513128915928	0.6776776776776777
-2.055334898420507	0.6786786786786787
-2.0620676311650494	0.6796796796796797
-2.068711061352792	0.6806806806806807
-2.0752649267124887	0.6816816816816816
-2.0817289685087568	0.6826826826826827
-2.0881029315522937	0.6836836836836837
-2.094386564209953	0.6846846846846847
-2.1005796184146757	0.6856856856856857
-2.1066818496752875	0.6866866866866866
-2.112693017086145	0.6876876876876877
-2.1186128833366533	0.6886886886886887
-2.1244412147206284	0.6896896896896897
-2.1301777811455267	0.6906906906906907
-2.13582235614153	0.6916916916916916
-2.1413747168704806	0.6926926926926927
-2.1468346441346853	0.6936936936936937
-2.1522019223855633	0.6946946946946947
-2.1574763397321615	0.6956956956956957
-2.1626576879495123	0.6966966966966966
-2.167745762486861	0.6976976976976977
-2.1727403624757367	0.6986986986986987
-2.1776412907378835	0.6996996996996997
-2.182448353793047	0.7007007007007007
-2.187161361866607	0.7017017017017017
-2.1917801288970766	0.7027027027027027
-2.1963044725434386	0.7037037037037037
-2.2007342141923574	0.7047047047047047
-2.205069178965214	0.7057057057057057
-2.209309195725024	0.7067067067067067
-2.213454097083184	0.7077077077077077
-2.2175037194060874	0.7087087087087087
-2.221457902821577	0.7097097097097097
-2.2253164912252643	0.7107107107107107
-2.2290793322866844	0.7117117117117117
-2.2327462774553157	0.7127127127127127
-2.2363171819664425	0.7137137137137137
-2.239791904846868	0.7147147147147147
-2.243170308920483	0.7157157157157157
-2.2464522608136797	0.7167167167167167
-2.249637630960617	0.7177177177177178
-2.252726293608335	0.7187187187187187
-2.2557181268217215	0.7197197197197197
-2.2586130124883237	0.7207207207207207
-2.261410836323013	0.7217217217217218
-2.2641114878724946	0.7227227227227228
-2.2667148605196696	0.7237237237237237
-2.269220851487844	0.7247247247247247
-2.2716293618447847	0.7257257257257257
-2.2739402965066273	0.7267267267267268
-2.276153564241628	0.7277277277277278
-2.2782690776737664	0.7287287287287287
-2.280286753286194	0.7297297297297297
-2.2822065114245342	0.7307307307307307
-2.284028276300021	0.7317317317317318
-2.285751975992497	0.7327327327327328
-2.28737754245325	0.7337337337337337
-2.2889049115077	0.7347347347347347
-2.290334022857931	0.7357357357357357
-2.2916648200850744	0.7367367367367368
-2.2928972506515346	0.7377377377377378
-2.294031265903063	0.7387387387387387
-2.295066821070679	0.7397397397397397
-2.2960038752724374	0.7407407407407407
-2.2968423915150433	0.7417417417417418
-2.2975823366953114	0.7427427427427428
-2.2982236816014727	0.7437437437437437
-2.298766400914329	0.7447447447447447
-2.29921047320825	0.7457457457457457
-2.2995558809520222	0.7467467467467468
-2.29980261050954	0.7477477477477478
-2.2999506521403426	0.7487487487487487
-2.3	0.7497497497497497
-2.2999506521403426	0.7507507507507507
-2.29980261050954	0.7517517517517518
-2.2995558809520222	0.7527527527527528
-2.29921047320825	0.7537537537537538
-2.298766400914329	0.7547547547547547
-2.2982236816014727	0.7557557557557557
-2.2975823366953114	0.7567567567567568
-2.2968423915150433	0.7577577577577578
-2.2960038752724374	0.7587587587587588
-2.295066821070679	0.7597597597597597
-2.294031265903063	0.7607607607607607
-2.2928972506515346	0.7617617617617618
-2.2916648200850744	0.7627627627627628
-2.290334022857931	0.7637637637637638
-2.2889049115077	0.7647647647647647
-2.28737754245325	0.7657657657657657
-2.285751975992497	0.7667667667667668
-2.284028276300021	0.7677677677677678
-2.2822065114245342	0.7687687687687688
-2.2802867532861946	0.7697697697697697
-2.2782690776737664	0.7707707707707707
-2.276153564241628	0.7717717717717718
-2.2739402965066273	0.7727727727727728
-2.2716293618447847	0.7737737737737738
-2.2692208514878445	0.7747747747747747
-2.26671486051967	0.7757757757757757
-2.264111487872495	0.7767767767767768
-2.261410836323013	0.7777777777777778
-2.258613012488324	0.7787787787787788
-2.2557181268217215	0.7797797797797797
-2.252726293608335	0.7807807807807807
-2.2496376309606174	0.7817817817817818
-2.24645226081368	0.7827827827827828
-2.2431703089204835	0.7837837837837838
-2.239791904846868	0.7847847847847848
-2.2363171819664425	0.7857857857857858
-2.2327462774553157	0.7867867867867868
-2.229079332286685	0.7877877877877878
-2.2253164912252648	0.7887887887887888
-2.2214579028215775	0.7897897897897898
-2.2175037194060874	0.7907907907907908
-2.213454097083184	0.7917917917917918
-2.209309195725024	0.7927927927927928
-2.205069178965214	0.7937937937937938
-2.2007342141923574	0.7947947947947948
-2.196304472543439	0.7957957957957958
-2.1917801288970757	0.7967967967967968
-2.1871613618666075	0.7977977977977978
-2.182448353793047	0.7987987987987988
-2.177641290737884	0.7997997997997998
-2.172740362475736	0.8008008008008008
-2.167745762486861	0.8018018018018018
-2.1626576879495114	0.8028028028028028
-2.157476339732161	0.8038038038038038
-2.1522019223855633	0.8048048048048048
-2.146834644134685	0.8058058058058059
-2.1413747168704806	0.8068068068068068
-2.1358223561415297	0.8078078078078078
-2.1301777811455276	0.8088088088088088
-2.124441214720628	0.8098098098098098
-2.1186128833366533	0.8108108108108109
-2.1126930170861447	0.8118118118118118
-2.1066818496752866	0.8128128128128128
-2.100579618414675	0.8138138138138138
-2.0943865642099526	0.8148148148148148
-2.088102931552294	0.8158158158158159
-2.0817289685087568	0.8168168168168168
-2.075264926712489	0.8178178178178178
-2.0687110613527917	0.8188188188188188
-2.062067631165049	0.8198198198198198
-2.055334898420506	0.8208208208208209
-2.048513128915927	0.8218218218218218
-2.041602591963089	0.8228228228228228
-2.034603560378159	0.8238238238238238
-2.02751631047092	0.8248248248248248
-2.0203411220338605	0.8258258258258259
-2.013078278331138	0.8268268268268268
-2.0057280660873826	0.8278278278278278
-1.9982907754763908	0.8288288288288288
-1.9907667001096583	0.8298298298298298
-1.9831561370248003	0.8308308308308309
-1.9754593866738135	0.8318318318318318
-1.967676752911226	0.8328328328328328
-1.9598085429820886	0.8338338338338338
-1.9518550675098598	0.8348348348348348
-1.9438166404841308	0.8358358358358359
-1.9356935792482386	0.8368368368368369
-1.927486204486731	0.8378378378378378
-1.9191948402127086	0.8388388388388388
-1.9108198137550387	0.8398398398398398
-1.9023614557454234	0.8408408408408409
-1.8938201001053552	0.8418418418418419
-1.885196084032928	0.8428428428428428
-1.8764897479895322	0.8438438438438438
-1.8677014356864048	0.8448448448448449
-1.858831494071069	0.8458458458458459
-1.8498802733136308	0.8468468468468469
-1.8408481267929606	0.8478478478478478
-1.8317354110827362	0.8488488488488488
-1.8225424859373691	0.8498498498498499
-1.813269714277806	0.8508508508508509
-1.8039174621771916	0.8518518518518519
-1.7944860988464284	0.8528528528528528
-1.7849759966195886	0.8538538538538538
-1.7753875309392266	0.8548548548548549
-1.765721080341547	0.8558558558558559
-1.755977026441471	0.8568568568568569
-1.7461557539175598	0.8578578578578578
-1.736257650496835	0.8588588588588588
-1.726283106939474	0.8598598598598599
-1.7162325170233748	0.8608608608608609
-1.7061062775286207	0.8618618618618619
-1.6959047882218046	0.8628628628628628
-1.68562845184026	0.8638638638638638
-1.6752776740761488	0.8648648648648649
-1.6648528635604558	0.8658658658658659
-1.6543544318468493	0.8668668668668669
-1.6437827933954352	0.8678678678678678
-1.6331383655564011	0.8688688688688688
-1.622421568553529	0.8698698698698699
-1.6116328254676173	0.8708708708708709
-1.600772562219767	0.8718718718718719
-1.5898412075545785	0.8728728728728729
-1.578839193023213	0.8738738738738738
-1.5677669529663694	0.8748748748748749
-1.5566249244971242	0.8758758758758759
-1.5454135474836819	0.8768768768768769
-1.5341332645320136	0.8778778778778779
-1.5227845209683712	0.8788788788788788
-1.5113677648217225	0.8798798798798799
-1.4998834468060478	0.8808808808808809
-1.4883320203025618	0.8818818818818819
-1.4767139413417998	0.8828828828828829
-1.4650296685856294	0.8838838838838838
-1.4532796633091307	0.8848848848848849
-1.4414643893823913	0.8858858858858859
-1.429584313252198	0.8868868868868869
-1.417639903923611	0.8878878878878879
-1.4056316329414618	0.8888888888888888
-1.3935599743717242	0.8898898898898899
-1.3814254047828116	0.8908908908908909
-1.3692284032267505	0.8918918918918919
-1.3569694512202815	0.8928928928928929
-1.344649032725837	0.8938938938938938
-1.3322676341324413	0.8948948948948949
-1.3198257442365142	0.8958958958958959
-1.3073238542225618	0.8968968968968969
-1.294762457643798	0.8978978978978979
-1.282142050402648	0.8988988988988988
-1.2694631307311834	0.8998998998998999
-1.2567261991714396	0.9009009009009009
-1.2439317585556695	0.9019019019019019
-1.2310803139864783	0.9029029029029029
-1.2181723728168914	0.9039039039039038
-1.2052084446303273	0.9049049049049049
-1.1921890412204699	0.9059059059059059
-1.1791146765710763	0.9069069069069069
-1.1659858668356724	0.9079079079079079
-1.1528031303171902	0.908908908908909
-1.139566987447491	0.9099099099099099
-1.1262779607668354	0.9109109109109109
-1.1129365749032385	0.9119119119119119
-1.0995433565517736	0.9129129129129129
-1.086098834453767	0.913913913913914
-1.0726035393759281	0.914914914914915
-1.0590580040894026	0.9159159159159159
-1.0454627633487266	0.9169169169169169
-1.0318183538707293	0.9179179179179179
-1.01812531431333	0.918918918918919
-1.0043841852542883	0.91991991991992
-0.9905955091698468	0.9209209209209209
-0.9767598304133314	0.9219219219219219
-0.9628776951936466	0.9229229229229229
-0.9489496515537192	0.923923923923924
-0.9349762493488674	0.924924924924925
-0.9209580402250801	0.9259259259259259
-0.9068955775972543	0.9269269269269269
-0.8927894166273314	0.9279279279279279
-0.8786401142023974	0.928928928928929
-0.8644482289126805	0.92992992992993
-0.8502143210295154	0.9309309309309309
-0.835938952483211	0.9319319319319319
-0.8216226868408723	0.9329329329329329
-0.8072660892841572	0.933933933933934
-0.7928697265869509	0.934934934934935
-0.7784341670930062	0.9359359359359359
-0.7639599806934905	0.9369369369369369
-0.7494477388045029	0.9379379379379379
-0.7348980143444999	0.938938938938939
-0.7203113817116946	0.93993993993994
-0.7056884167613648	0.9409409409409409
-0.6910296967831262	0.9419419419419419
-0.6763358004781479	0.9429429429429429
-0.6616073079362919	0.943943943943944
-0.6468448006132286	0.944944944944945
-0.6320488613074655	0.9459459459459459
-0.6172200741373559	0.9469469469469469
-0.6023590245180224	0.9479479479479479
-0.5874662991382618	0.948948948948949
-0.5725424859373691	0.94994994994995
-0.5575881740819344	0.950950950950951
-0.5426039539425875	0.9519519519519519
-0.5275904170706787	0.9529529529529529
-0.5125481561749403	0.953953953953954
-0.4974777650980719	0.954954954954955
-0.48237983879331287	0.955955955955956
-0.4672549733009375	0.9569569569569569
-0.4521037657247419	0.9579579579579579
-0.43692681420845597	0.958958958958959
-0.42172471791213834	0.95995995995996
-0.40649807698851875	0.960960960960961
-0.39124749255931285	0.9619619619619619
-0.3759735666914786	0.9629629629629629
-0.3606769023734539	0.963963963963964
-0.34535810349135826	0.964964964964965
-0.3300177748051372	0.965965965965966
-0.3146565219247049	0.9669669669669669
-0.29927495128601794	0.9679679679679679
-0.28387367012715203	0.968968968968969
-0.2684532864643117	0.96996996996997
-0.2530144090678445	0.970970970970971
-0.23755764743819002	0.9719719719719719
-0.2220836117818355	0.972972972972973
-0.20659291298721083	0.973973973973974
-0.1910861626005778	0.974974974974975
-0.17556397280189417	0.975975975975976
-0.16002695638063075	0.9769769769769769
-0.14447572671159642	0.977977977977978
-0.12891089773070635	0.978978978978979
-0.11333308391076163	0.97997997997998
-0.09774290023717414	0.980980980980981
-0.08214096218370498	0.9819819819819819
-0.06652788568815154	0.982982982982983
-0.050904287128037684	0.983983983983984
-0.035270783296287245	0.984984984984985
-0.019627991376858167	0.985985985985986
-0.0039765289203951	0.986986986986987
0.01168298618016822	0.987987987987988
0.027349935713984558	0.988988988988989
0.04302370117671686	0.98998998998999
0.058703663794937994	0.990990990990991
0.07438920455057446	0.991991991991992
0.09007970420533733	0.992992992992993
0.10577454332516226	0.993993993993994
0.12147310230467911	0.994994994994995
0.1371747613916552	0.995995995995996
0.15287890071147966	0.996996996996997
0.1685849002916176	0.997997997997998
0.184292140086103	0.998998998998999
0.1999999999999994	1.0


==> csv/vanishing_viscosity_visualization/euler_mid_vis_u_0.064.csv <==
0.11011229871736314	0.0
0.11772604082980273	0.001001001001001001
0.1253402628428751	0.002002002002002002
0.13295492033169132	0.003003003003003003
0.14056996889147824	0.004004004004004004
0.14818536413552227	0.005005005005005005
0.1558010616931137	0.006006006006006006
0.16341701720749477	0.007007007007007007
0.17103318633380826	0.008008008008008008
0.1786495247370482	0.009009009009009009
0.18626598809001146	0.01001001001001001
0.19388253207125097	0.011011011011011011
0.20149911236302862	0.012012012012012012
0.20911568464926966	0.013013013013013013
0.21673220461351667	0.014014014014014014
0.224348627936884	0.015015015015015015
0.23196491029601102	0.016016016016016016
0.23958100736101637	0.01701701701701702
0.24719687479344848	0.018018018018018018
0.2548124682442402	0.01901901901901902
0.2624277433516542	0.02002002002002002
0.2700426557392364	0.021021021021021023
0.2776571610137579	0.022022022022022022
0.2852712147631635	0.023023023023023025
0.29288477255450945	0.024024024024024024
0.30049778993190734	0.025025025025025027
0.3081102224144557	0.026026026026026026
0.31572202549417877	0.02702702702702703
0.32333315463394974	0.028028028028028028
0.3309435652654243	0.02902902902902903
0.33855321278695466	0.03003003003003003
0.3461620525615157	0.031031031031031032
0.353770039914611	0.03203203203203203
0.36137713013218714	0.03303303303303303
0.368983278458533	0.03403403403403404
0.3765884400941812	0.035035035035035036
0.3841925701937981	0.036036036036036036
0.39179562386407274	0.037037037037037035
0.399397556161596	0.03803803803803804
0.40699832209073533	0.03903903903903904
0.4145978766015025	0.04004004004004004
0.4221961745874131	0.04104104104104104
0.42979317088334146	0.042042042042042045
0.4373888202633642	0.043043043043043044
0.44498307743860066	0.044044044044044044
0.4525758970550394	0.04504504504504504
0.4601672336913634	0.04604604604604605
0.46775704185675837	0.04704704704704705
0.47534527598872084	0.04804804804804805
0.48293189045084806	0.04904904904904905
0.4905168395306267	0.05005005005005005
0.4981000774372042	0.05105105105105105
0.5056815582991564	0.05205205205205205
0.5132612361622392	0.05305305305305305
0.5208390649871334	0.05405405405405406
0.5284149986471754	0.055055055055055056
0.5359889909260807	0.056056056056056056
0.5435609955156483	0.057057057057057055
0.5511309660134626	0.05805805805805806
0.5586988559205727	0.05905905905905906
0.5662646186391697	0.06006006006006006
0.5738282074702385	0.06106106106106106
0.581389575611212	0.062062062062062065
0.5889486761535909	0.06306306306306306
0.5965054620805748	0.06406406406406406
0.6040598862646495	0.06506506506506507
0.6116119014651916	0.06606606606606606
0.6191614603260266	0.06706706706706707
0.6267085153729987	0.06806806806806807
0.6342530190115017	0.06906906906906907
0.6417949235240152	0.07007007007007007
0.6493341810676021	0.07107107107107107
0.6568707436714117	0.07207207207207207
0.6644045632341441	0.07307307307307308
0.6719355915215158	0.07407407407407407
0.6794637801636907	0.07507507507507508
0.6869890806527077	0.07607607607607608
0.6945114443398741	0.07707707707707707
0.7020308224331555	0.07807807807807808
0.7095471659945309	0.07907907907907907
0.7170604259373413	0.08008008008008008
0.7245705530236053	0.08108108108108109
0.7320774978613238	0.08208208208208208
0.7395812109017581	0.08308308308308308
0.7470816424366853	0.08408408408408409
0.754578742595638	0.08508508508508508
0.7620724613431094	0.08608608608608609
0.7695627484757503	0.08708708708708708
0.7770495536195282	0.08808808808808809
0.7845328262268724	0.0890890890890891
0.7920125155737879	0.09009009009009009
0.7994885707569505	0.09109109109109109
0.8069609406907686	0.0920920920920921
0.8144295741044264	0.09309309309309309
0.821894419538896	0.0940940940940941
0.8293554253439219	0.09509509509509509
0.8368125396749848	0.0960960960960961
0.8442657104902238	0.0970970970970971
0.8517148855473472	0.0980980980980981
0.8591600124004979	0.0990990990990991
0.8666010383970997	0.1001001001001001
0.8740379106746693	0.1011011011011011
0.8814705761575962	0.1021021021021021
0.8888989815538944	0.1031031031031031
0.8963230733519184	0.1041041041041041
0.9037427978170509	0.10510510510510511
0.9111581009883505	0.1061061061061061
0.9185689286751748	0.10710710710710711
0.9259752264537592	0.10810810810810811
0.9333769396637658	0.1091091091091091
0.9407740134047982	0.11011011011011011
0.9481663925328739	0.1111111111111111
0.9555540216568649	0.11211211211211211
0.9629368451348966	0.11311311311311312
0.9703148070707103	0.11411411411411411
0.9776878513099883	0.11511511511511512
0.98505592143663	0.11611611611611612
0.9924189607690028	0.11711711711711711
0.9997769123561319	0.11811811811811812
1.0071297189738702	0.11911911911911911
1.0144773231209991	0.12012012012012012
1.0218196670153168	0.12112112112112113
1.0291566925896436	0.12212212212212212
1.0364883414878268	0.12312312312312312
1.0438145550606501	0.12412412412412413
1.0511352743617464	0.12512512512512514
1.0584504401434112	0.12612612612612611
1.0657599928524197	0.12712712712712712
1.0730638726257398	0.12812812812812813
1.0803620192862504	0.12912912912912913
1.0876543723383518	0.13013013013013014
1.0949408709635762	0.13113113113113112
1.1022214540160968	0.13213213213213212
1.1094960600182275	0.13313313313313313
1.1167646271558236	0.13413413413413414
1.124027093273664	0.13513513513513514
1.131283395870746	0.13613613613613615
1.1385334720955438	0.13713713713713713
1.1457772587411887	0.13813813813813813
1.1530146922406048	0.13913913913913914
1.160245708661569	0.14014014014014015
1.167470243701715	0.14114114114114115
1.1746882326834756	0.14214214214214213
1.1818996105489474	0.14314314314314314
1.1891043118547058	0.14414414414414414
1.1963022707665332	0.14514514514514515
1.2034934210540966	0.14614614614614616
1.2106776960855343	0.14714714714714713
1.217855028821997	0.14814814814814814
1.225025351812079	0.14914914914914915
1.2321885971862208	0.15015015015015015
1.2393446966509822	0.15115115115115116
1.2464935814832976	0.15215215215215216
1.2536351825245884	0.15315315315315314
1.260769430174857	0.15415415415415415
1.2678962543866417	0.15515515515515516
1.2750155846589424	0.15615615615615616
1.2821273500310029	0.15715715715715717
1.2892314790760726	0.15815815815815815
1.2963278998950056	0.15915915915915915
1.3034165401098474	0.16016016016016016
1.3104973268572526	0.16116116116116116
1.3175701867818792	0.16216216216216217
1.3246350460296268	0.16316316316316315
1.3316918302408316	0.16416416416416416
1.3387404645433065	0.16516516516516516
1.3457808735453405	0.16616616616616617
1.3528129813285297	0.16716716716716717
1.3598367114405703	0.16816816816816818
1.366851986887878	0.16916916916916916
1.3738587301281573	0.17017017017017017
1.3808568630628126	0.17117117117117117
1.387846307029276	0.17217217217217218
1.3948269827932012	0.17317317317317318
1.4017988105405499	0.17417417417417416
1.4087617098695495	0.17517517517517517
1.4157155997825324	0.17617617617617617
1.4226603986776474	0.17717717717717718
1.4295960243404437	0.1781781781781782
1.436522393935322	0.17917917917917917
1.4434394239968542	0.18018018018018017
1.4503470304209674	0.18118118118118118
1.4572451284559866	0.18218218218218218
1.4641336326935357	0.1831831831831832
1.4710124570592935	0.1841841841841842
1.4778815148036093	0.18518518518518517
1.484740718491948	0.18618618618618618
1.4915899799952113	0.1871871871871872
1.498429210479864	0.1881881881881882
1.505258320397944	0.1891891891891892
1.5120772194768601	0.19019019019019018
1.5188858167090706	0.19119119119119118
1.5256840203415452	0.1921921921921922
1.5324717378650956	0.1931931931931932
1.5392488760034877	0.1941941941941942
1.5460153407024098	0.19519519519519518
1.5527710371182177	0.1961961961961962
1.5595158696065279	0.1971971971971972
1.5662497417105767	0.1981981981981982
1.5729725561494237	0.1991991991991992
1.5796842148059096	0.2002002002002002
1.5863846187144508	0.2012012012012012
1.5930736680485762	0.2022022022022022
1.5997512621082985	0.2032032032032032
1.6064172993072119	0.2042042042042042
1.6130716771594178	0.20520520520520522
1.6197142922661667	0.2062062062062062
1.6263450403023165	0.2072072072072072
1.6329638160024964	0.2082082082082082
1.639570513147083	0.2092092092092092
1.6461650245478603	0.21021021021021022
1.6527472420334894	0.21121121121121122
1.659317056434645	0.2122122122122122
1.6658743575689543	0.2132132132132132
1.672419034225589	0.21421421421421422
1.6789509741496431	0.21521521521521522
1.6854700640261584	0.21621621621621623
1.6919761894639176	0.2172172172172172
1.698469234978872	0.2182182182182182
1.704949083977323	0.21921921921921922
1.7114156187387284	0.22022022022022023
1.7178687203982381	0.22122122122122123
1.7243082689288534	0.2222222222222222
1.7307341431232854	0.22322322322322322
1.7371462205754287	0.22422422422422422
1.7435443776615265	0.22522522522522523
1.7499284895209084	0.22622622622622623
1.7562984300364388	0.22722722722722724
1.7626540718144792	0.22822822822822822
1.7689952861645823	0.22922922922922923
1.7753219430786538	0.23023023023023023
1.7816339112098343	0.23123123123123124
1.7879310578508367	0.23223223223223224
1.7942132489119715	0.23323323323323322
1.8004803488986167	0.23423423423423423
1.8067322208883427	0.23523523523523523
1.8129687265074768	0.23623623623623624
1.8191897259072756	0.23723723723723725
1.8253950777395385	0.23823823823823823
1.8315846391317872	0.23923923923923923
1.8377582656618667	0.24024024024024024
1.8439158113320908	0.24124124124124124
1.8500571285427756	0.24224224224224225
1.8561820680652905	0.24324324324324326
1.8622904790144816	0.24424424424424424
1.8683822088205613	0.24524524524524524
1.8744571032003585	0.24624624624624625
1.880515006128	0.24724724724724725
1.8865557598049147	0.24824824824824826
1.8925792046292413	0.24924924924924924
1.8985851791645243	0.2502502502502503
1.904573520107777	0.25125125125125125
1.9105440622568026	0.25225225225225223
1.9164966384768312	0.25325325325325326
1.922431079666393	0.25425425425425424
1.9283472147224603	0.2552552552552553
1.9342448705047766	0.25625625625625625
1.940123871799431	0.25725725725725723
1.9459840412815623	0.25825825825825827
1.951825199477263	0.25925925925925924
1.9576471647245728	0.2602602602602603
1.9634497531336228	0.26126126126126126
1.9692327785458164	0.26226226226226224
1.9749960524921135	0.26326326326326327
1.980739384150296	0.26426426426426425
1.9864625803012774	0.2652652652652653
1.99216544528435	0.26626626626626626
1.9978477809514044	0.2672672672672673
2.003509386620031	0.2682682682682683
2.009150059025535	0.26926926926926925
2.0147695922717643	0.2702702702702703
2.0203677777807796	0.27127127127127126
2.0259444042412813	0.2722722722722723
2.031499257555792	0.2732732732732733
2.037032120786532	0.27427427427427425
2.0425427740999673	0.2752752752752753
2.048030994709976	0.27627627627627627
2.0534965568195984	0.2772772772772773
2.0589392315613253	0.2782782782782783
2.06435878693588	0.27927927927927926
2.0697549877494446	0.2802802802802803
2.0751275955492936	0.28128128128128127
2.0804763685577505	0.2822822822822823
2.085801061604483	0.2832832832832833
2.091101426056981	0.28428428428428426
2.096377209749294	0.2852852852852853
2.1016281569088133	0.2862862862862863
2.106854008081201	0.2872872872872873
2.1120545000532513	0.2882882882882883
2.117229365773759	0.28928928928928926
2.122378334272198	0.2902902902902903
2.127501130575253	0.2912912912912913
2.1325974756210355	0.2922922922922923
2.137667086170996	0.2932932932932933
2.1427096747193652	0.29429429429429427
2.147724949400139	0.2952952952952953
2.1527126138914046	0.2962962962962963
2.1576723673170717	0.2972972972972973
2.162603904145727	0.2982982982982983
2.167506914086729	0.2992992992992993
2.172381081983229	0.3003003003003003
2.1772260877022163	0.3013013013013013
2.182041606021286	0.3023023023023023
2.1868273065122157	0.3033033033033033
2.1915828534210267	0.30430430430430433
2.196307905544613	0.3053053053053053
2.201002116103617	0.3063063063063063
2.2056651326115966	0.3073073073073073
2.210296596740188	0.3083083083083083
2.2148961441802526	0.30930930930930933
2.219463404498749	0.3103103103103103
2.2239980009912657	0.3113113113113113
2.2284995505299654	0.3123123123123123
2.232967663406851	0.3133133133133133
2.237401943172093	0.31431431431431434
2.2418019864673195	0.3153153153153153
2.2461673828535806	0.3163163163163163
2.2504977146338754	0.3173173173173173
2.2547925566699445	0.3183183183183183
2.2590514761931813	0.31931931931931934
2.2632740326093543	0.3203203203203203
2.267459777296985	0.3213213213213213
2.2716082533990183	0.32232232232232233
2.27571899560764	0.3233233233233233
2.2797915299418405	0.32432432432432434
2.283825373517555	0.3253253253253253
2.2878200343099424	0.3263263263263263
2.291775010907627	0.32732732732732733
2.2956897922584183	0.3283283283283283
2.2995638574063	0.32932932932932935
2.3033966752191835	0.3303303303303303
2.3071877041071716	0.33133133133133136
2.3109363917307912	0.33233233233233234
2.3146421746989114	0.3333333333333333
2.3183044782557527	0.33433433433433435
2.32192271595666	0.3353353353353353
2.325496289332024	0.33633633633633636
2.329024587538929	0.33733733733733734
2.3325069869999124	0.3383383383383383
2.3359428510283267	0.33933933933933935
2.339331529439633	0.34034034034034033
2.342672358148084	0.34134134134134136
2.3459646587480316	0.34234234234234234
2.349207738079259	0.3433433433433433
2.352400887775521	0.34434434434434436
2.3555433837955877	0.34534534534534533
2.3586344859359176	0.34634634634634637
2.3616734373241624	0.34734734734734735
2.3646594638925507	0.3483483483483483
2.367591773830243	0.34934934934934936
2.3704695570136294	0.35035035035035034
2.3732919844135334	0.35135135135135137
2.3760582074782124	0.35235235235235235
2.3787673574909727	0.3533533533533533
2.381418544901184	0.35435435435435436
2.384010858627388	0.35535535535535534
2.386543365331125	0.3563563563563564
2.3890151086600495	0.35735735735735735
2.3914251084588116	0.35835835835835833
2.39377235994608	0.35935935935935936
2.3960558328560553	0.36036036036036034
2.398274470542641	0.3613613613613614
2.40042718904445	0.36236236236236236
2.4025128761085983	0.3633633633633634
2.4045303901712702	0.36436436436436437
2.406478559292779	0.36536536536536535
2.408356180044868	0.3663663663663664
2.4101620163477584	0.36736736736736736
2.411894798254389	0.3683683683683684
2.4135532206791415	0.36936936936936937
2.415135942068165	0.37037037037037035
2.4166415830083365	0.3713713713713714
2.418068724771643	0.37237237237237236
2.419415907791717	0.3733733733733734
2.4206816300689753	0.3743743743743744
2.4218643455007443	0.37537537537537535
2.422962462132471	0.3763763763763764
2.4239743403260356	0.37737737737737737
2.424898290840903	0.3783783783783784
2.425732572823696	0.3793793793793794
2.426475391701605	0.38038038038038036
2.4271248969747634	0.3813813813813814
2.4276791799026203	0.38238238238238237
2.428136271079057	0.3833833833833834
2.4284941378908536	0.3843843843843844
2.4287506818538995	0.38538538538538536
2.428903735821356	0.3863863863863864
2.42895106105783	0.38738738738738737
2.428890344173449	0.3883883883883884
2.4287191939115984	0.3893893893893894
2.428435137784	0.39039039039039036
2.4280356185466982	0.3913913913913914
2.4275179905105513	0.3923923923923924
2.4268795156797838	0.3933933933933934
2.4261173597122996	0.3943943943943944
2.4252285876955533	0.3953953953953954
2.4242101597320724	0.3963963963963964
2.423058926329004	0.3973973973973974
2.421771623586594	0.3983983983983984
2.420344868180996	0.3993993993993994
2.4187751521376843	0.4004004004004004
2.417058837392545	0.4014014014014014
2.415192150139007	0.4024024024024024
2.4131711749607887	0.4034034034034034
2.4109918487516926	0.4044044044044044
2.4086499544256004	0.40540540540540543
2.4061411144224074	0.4064064064064064
2.403460784018038	0.4074074074074074
2.4006042444501294	0.4084084084084084
2.3975665958743098	0.4094094094094094
2.394342750170406	0.41041041041041043
2.390927423622498	0.4114114114114114
2.3873151295022894	0.4124124124124124
2.383500170591279	0.4134134134134134
2.3794766316842466	0.4144144144144144
2.375238372124147	0.41541541541541543
2.3707790184272866	0.4164164164164164
2.3660919570670442	0.4174174174174174
2.3611703274950506	0.4184184184184184
2.3560070154901864	0.4194194194194194
2.350594646938303	0.42042042042042044
2.3449255821591852	0.4214214214214214
2.338991910911683	0.42242242242242245
2.332785448223522	0.42342342342342343
2.326297731208411	0.4244244244244244
2.3195200170500936	0.42542542542542544
2.3124432823502974	0.4264264264264264
2.305058224055136	0.42742742742742745
2.2973552621919473	0.42842842842842843
2.2893245446654538	0.4294294294294294
2.2809559543779727	0.43043043043043044
2.2722391189525935	0.4314314314314314
2.2631634233501825	0.43243243243243246
2.2537180256797833	0.43343343343343343
2.243891876506889	0.4344344344344344
2.2336737419638246	0.43543543543543545
2.2230522309604455	0.4364364364364364
2.212015826780098	0.43743743743743746
2.2005529233244676	0.43843843843843844
2.188651866240198	0.4394394394394394
2.176300999119204	0.44044044044044045
2.1634887149122246	0.44144144144144143
2.150203512630928	0.44244244244244246
2.136434059336901	0.44344344344344344
2.1221692573264073	0.4444444444444444
2.1073983163176604	0.44544544544544545
2.09211083033368	0.44644644644644643
2.076296858849584	0.44744744744744747
2.059947011640428	0.44844844844844844
2.043052536627144	0.4494494494494494
2.025605409876723	0.45045045045045046
2.0075984267727875	0.45145145145145144
1.989025293238236	0.45245245245245247
1.969880715768096	0.45345345345345345
1.9501604889229107	0.4544544544544545
1.92986157884695	0.45545545545545546
1.9089822013158995	0.45645645645645644
1.8875218927911557	0.4574574574574575
1.8654815729659453	0.45845845845845845
1.8428635973362664	0.4594594594594595
1.8196717984185131	0.46046046046046046
1.7959115143668387	0.46146146146146144
1.7715896039152839	0.4624624624624625
1.74671444678018	0.46346346346346345
1.7212959289023764	0.4644644644644645
1.695345412180806	0.46546546546546547
1.6688756886406864	0.46646646646646645
1.6419009192830796	0.4674674674674675
1.6144365581676348	0.46846846846846846
1.586499262577665	0.4694694694694695
1.5581067903963426	0.47047047047047047
1.5292778860757725	0.47147147147147145
1.5000321567989372	0.4724724724724725
1.4703899406113639	0.47347347347347346
1.4403721684300006	0.4744744744744745
1.4100002219180998	0.4754754754754755
1.379295789245954	0.47647647647647645
1.3482807207390355	0.4774774774774775
1.3169768863501696	0.47847847847847846
1.285406036785233	0.4794794794794795
1.2535896699680864	0.4804804804804805
1.221548904356717	0.48148148148148145
1.1893043604259395	0.4824824824824825
1.1568760514200573	0.48348348348348347
1.1242832842587824	0.4844844844844845
1.0915445712584555	0.4854854854854855
1.0586775531144428	0.4864864864864865
1.0256989333848847	0.4874874874874875
0.9926244245253173	0.48848848848848847
0.9594687053514468	0.4894894894894895
0.926245389656094	0.4904904904904905
0.8929670055774201	0.4914914914914915
0.8596449852097192	0.4924924924924925
0.8262896638649757	0.4934934934934935
0.7929102883323328	0.4944944944944945
0.7595150334420738	0.4954954954954955
0.7261110262189704	0.4964964964964965
0.6927043769047905	0.4974974974974975
0.659300216139114	0.4984984984984985
0.6259027376090994	0.4994994994994995
0.5925152455101312	0.5005005005005005
0.5591402061981646	0.5015015015015015
0.5257793034589083	0.5025025025025025
0.4924334968669184	0.5035035035035035
0.4591030827573086	0.5045045045045045
0.4257877573827512	0.5055055055055055
0.3924866818771742	0.5065065065065065
0.3591985486941276	0.5075075075075075
0.325921649230949	0.5085085085085085
0.29265394238908243	0.5095095095095095
0.25939312385520563	0.5105105105105106
0.22613669591701951	0.5115115115115115
0.19288203765087214	0.5125125125125125
0.15962647533589633	0.5135135135135135
0.12636735296044405	0.5145145145145145
0.0931021026915364	0.5155155155155156
0.059828315176420156	0.5165165165165165
0.026543809537453163	0.5175175175175175
-0.006753297092730797	0.5185185185185185
-0.04006452066912015	0.5195195195195195
-0.07339094216484034	0.5205205205205206
-0.10673314056549774	0.5215215215215215
-0.1400911271952703	0.5225225225225225
-0.17346428168378952	0.5235235235235235
-0.2068512899276593	0.5245245245245245
-0.24025008444808466	0.5255255255255256
-0.2736577875953776	0.5265265265265265
-0.3070706581009373	0.5275275275275275
-0.3404840415260609	0.5285285285285285
-0.37389232520315885	0.5295295295295295
-0.4072888983065866	0.5305305305305306
-0.4406661177255646	0.5315315315315315
-0.47401528043814817	0.5325325325325325
-0.5073266031009077	0.5335335335335335
-0.5405892095713175	0.5345345345345346
-0.5737911270668062	0.5355355355355356
-0.6069192916335713	0.5365365365365365
-0.6399595635479014	0.5375375375375375
-0.672896753201051	0.5385385385385385
-0.7057146579247524	0.5395395395395396
-0.7383961100974901	0.5405405405405406
-0.7709230367320808	0.5415415415415415
-0.8032765305837319	0.5425425425425425
-0.835436932636741	0.5435435435435435
-0.8673839256301012	0.5445445445445446
-0.8990966380716605	0.5455455455455456
-0.930553757971848	0.5465465465465466
-0.9617336553074419	0.5475475475475475
-0.9926145120096531	0.5485485485485485
-1.0231744580664293	0.5495495495495496
-1.0533917121432594	0.5505505505505506
-1.0832447249676902	0.5515515515515516
-1.1127123235966343	0.5525525525525525
-1.1417738545990166	0.5535535535535535
-1.1704093241438929	0.5545545545545546
-1.198599532989921	0.5555555555555556
-1.2263262044274215	0.5565565565565566
-1.2535721033296248	0.5575575575575575
-1.2803211446226799	0.5585585585585585
-1.3065584896810727	0.5595595595595596
-1.3322706293900948	0.5605605605605606
-1.3574454528830648	0.5615615615615616
-1.3820723012490628	0.5625625625625625
-1.4061420058081664	0.5635635635635635
-1.429646910855276	0.5645645645645646
-1.4525808810713985	0.5655655655655656
-1.47493929408325	0.5665665665665666
-1.4967190189103194	0.5675675675675675
-1.5179183812661066	0.5685685685685685
-1.5385371168718376	0.5695695695695696
-1.5585763140929425	0.5705705705705706
-1.578038347318989	0.5715715715715716
-1.5969268025765475	0.5725725725725725
-1.6152463968927127	0.5735735735735735
-1.6330028929177527	0.5745745745745746
-1.6502030102720402	0.5755755755755756
-1.6668543350099845	0.5765765765765766
-1.6829652284969523	0.5775775775775776
-1.6985447368798403	0.5785785785785785
-1.7136025022030565	0.5795795795795796
-1.7281486760847213	0.5805805805805806
-1.7421938367272378	0.5815815815815816
-1.755748909896605	0.5825825825825826
-1.7688250943691806	0.5835835835835835
-1.7814337922162424	0.5845845845845846
-1.7935865441777523	0.5855855855855856
-1.8052949702687895	0.5865865865865866
-1.8165707156663635	0.5875875875875876
-1.82742540184101	0.5885885885885885
-1.837870582826946	0.5895895895895896
-1.847917706466177	0.5905905905905906
-1.8575780804152102	0.5915915915915916
-1.8668628426670728	0.5925925925925926
-1.8757829363152527	0.5935935935935935
-1.8843490882687608	0.5945945945945946
-1.8925717916177989	0.5955955955955956
-1.9004612913462782	0.5965965965965966
-1.9080275730896956	0.5975975975975976
-1.9152803546435913	0.5985985985985987
-1.922229079938038	0.5995995995995996
-1.92888291520666	0.6006006006006006
-1.9352507470935476	0.6016016016016016
-1.941341182457829	0.6026026026026026
-1.947162549652706	0.6036036036036037
-1.9527229010732512	0.6046046046046046
-1.9580300167847002	0.6056056056056056
-1.963091409060042	0.6066066066066066
-1.9679143276723272	0.6076076076076076
-1.9725057658028569	0.6086086086086087
-1.9768724664414563	0.6096096096096096
-1.981020929168973	0.6106106106106106
-1.9849574172252717	0.6116116116116116
-1.988687964777899	0.6126126126126126
-1.9922183843177517	0.6136136136136137
-1.9955542741179442	0.6146146146146146
-1.9987010257013402	0.6156156156156156
-2.0016638312701938	0.6166166166166166
-2.004447691058844	0.6176176176176176
-2.007057420576778	0.6186186186186187
-2.00949765771526	0.6196196196196196
-2.0117728696957746	0.6206206206206206
-2.0138873598429887	0.6216216216216216
-2.015845274168911	0.6226226226226226
-2.0176506077582053	0.6236236236236237
-2.019307210947679	0.6246246246246246
-2.020818795295333	0.6256256256256256
-2.022188939336647	0.6266266266266266
-2.023421094127463	0.6276276276276276
-2.0245185885744466	0.6286286286286287
-2.025484634555317	0.6296296296296297
-2.026322331832109	0.6306306306306306
-2.0270346727615793	0.6316316316316316
-2.027624546807513	0.6326326326326326
-2.028094744860285	0.6336336336336337
-2.0284479633693424	0.6346346346346347
-2.028686808294672	0.6356356356356356
-2.0288137988834127	0.6366366366366366
-2.028831371277997	0.6376376376376376
-2.0287418819621688	0.6386386386386387
-2.0285476110513083	0.6396396396396397
-2.0282507654333704	0.6406406406406406
-2.027853481766745	0.6416416416416416
-2.027357829341132	0.6426426426426426
-2.0267658128075	0.6436436436436437
-2.0260793747829267	0.6446446446446447
-2.0253003983360367	0.6456456456456456
-2.0244307093585108	0.6466466466466466
-2.0234720788279823	0.6476476476476476
-2.0224262249674188	0.6486486486486487
-2.0212948153059074	0.6496496496496497
-2.0200794686455454	0.6506506506506506
-2.018781756938961	0.6516516516516516
-2.0174032070817645	0.6526526526526526
-2.015945302624076	0.6536536536536537
-2.0144094854050527	0.6546546546546547
-2.012797157114169	0.6556556556556556
-2.0111096807828557	0.6566566566566566
-2.0093483822098532	0.6576576576576577
-2.007514551323591	0.6586586586586587
-2.0056094434845955	0.6596596596596597
-2.003634280730939	0.6606606606606606
-2.00159025296944	0.6616616616616616
-1.9994785191153173	0.6626626626626627
-1.9973002081827786	0.6636636636636637
-1.995056420328916	0.6646646646646647
-1.9927482278532205	0.6656656656656657
-1.990376676154786	0.6666666666666666
-1.9879427846493283	0.6676676676676677
-1.9854475476478486	0.6686686686686687
-1.9828919351988845	0.6696696696696697
-1.980276893895974	0.6706706706706707
-1.9776033476520867	0.6716716716716716
-1.9748721984424842	0.6726726726726727
-1.972084327017597	0.6736736736736737
-1.9692405935872068	0.6746746746746747
-1.9663418384774058	0.6756756756756757
-1.9633888827614419	0.6766766766766766
-1.960382528865821	0.6776776776776777
-1.957323561152636	0.6786786786786787
-1.9542127464793624	0.6796796796796797
-1.95105083473701	0.6806806806806807
-1.947838559367721	0.6816816816816816
-1.9445766378626463	0.6826826826826827
-1.9412657722410538	0.6836836836836837
-1.937906649511445	0.6846846846846847
-1.9344999421155251	0.6856856856856857
-1.9310463083557319	0.6866866866866866
-1.927546392807085	0.6876876876876877
-1.9240008267140005	0.6886886886886887
-1.920410228372749	0.6896896896896897
-1.91677520350014	0.6906906906906907
-1.9130963455890706	0.6916916916916916
-1.9093742362514194	0.6926926926926927
-1.9056094455489156	0.6936936936936937
-1.9018025323123824	0.6946946946946947
-1.8979540444499388	0.6956956956956957
-1.8940645192445205	0.6966966966966966
-1.8901344836412615	0.6976976976976977
-1.8861644545250293	0.6986986986986987
-1.882154938988661	0.6996996996996997
-1.878106434592106	0.7007007007007007
-1.874019429613018	0.7017017017017017
-1.8698944032889653	0.7027027027027027
-1.8657318260517515	0.7037037037037037
-1.861532159754005	0.7047047047047047
-1.8572958578884935	0.7057057057057057
-1.8530233658002846	0.7067067067067067
-1.8487151208922004	0.7077077077077077
-1.844371552823647	0.7087087087087087
-1.839993083703247	0.7097097097097097
-1.8355801282753428	0.7107107107107107
-1.8311330941007562	0.7117117117117117
-1.8266523817318867	0.7127127127127127
-1.8221383848824613	0.7137137137137137
-1.8175914905920671	0.7147147147147147
-1.8130120793856952	0.7157157157157157
-1.8084005254284643	0.7167167167167167
-1.8037571966756971	0.7177177177177178
-1.7990824550185327	0.7187187187187187
-1.7943766564252095	0.7197197197197197
-1.7896401510782063	0.7207207207207207
-1.7848732835073537	0.7217217217217218
-1.7800763927190941	0.7227227227227228
-1.775249812321984	0.7237237237237237
-1.7703938706486162	0.7247247247247247
-1.765508890874044	0.7257257257257257
-1.7605951911308555	0.7267267267267268
-1.7556530846210026	0.7277277277277278
-1.7506828797244909	0.7287287287287287
-1.7456848801050517	0.7297297297297297
-1.74065938481288	0.7307307307307307
-1.7356066883845473	0.7317317317317318
-1.730527080940184	0.7327327327327328
-1.7254208482780145	0.7337337337337337
-1.7202882719663437	0.7347347347347347
-1.7151296294330571	0.7357357357357357
-1.7099451940527493	0.7367367367367368
-1.7047352352315193	0.7377377377377378
-1.699500018489538	0.7387387387387387
-1.694239805541443	0.7397397397397397
-1.688954854374637	0.7407407407407407
-1.6836454193255477	0.7417417417417418
-1.6783117511539292	0.7427427427427428
-1.672954097115244	0.7437437437437437
-1.667572701031212	0.7447447447447447
-1.6621678033585512	0.7457457457457457
-1.6567396412560091	0.7467467467467468
-1.6512884486496742	0.7477477477477478
-1.6458144562967059	0.7487487487487487
-1.6403178918474302	0.7497497497497497
-1.6347989799059506	0.7507507507507507
-1.6292579420892328	0.7517517517517518
-1.623694997084773	0.7527527527527528
-1.6181103607068494	0.7537537537537538
-1.612504245951424	0.7547547547547547
-1.6068768630497219	0.7557557557557557
-1.6012284195205315	0.7567567567567568
-1.5955591202212556	0.7577577577577578
-1.5898691673977716	0.7587587587587588
-1.5841587607330916	0.7597597597597597
-1.5784280973949212	0.7607607607607607
-1.5726773720820653	0.7617617617617618
-1.566906777069814	0.7627627627627628
-1.5611165022542206	0.7637637637637638
-1.555306735195435	0.7647647647647647
-1.5494776611599734	0.7657657657657657
-1.5436294631621097	0.7667667667667668
-1.5377623220042484	0.7677677677677678
-1.5318764163164778	0.7687687687687688
-1.5259719225951558	0.7697697697697697
-1.520049015240716	0.7707707707707707
-1.5141078665945662	0.7717717717717718
-1.5081486469752423	0.7727727727727728
-1.5021715247137062	0.7737737737737738
-1.496176666187939	0.7747747747747747
-1.4901642358567193	0.7757757757757757
-1.4841343962927394	0.7767767767767768
-1.4780873082149413	0.7777777777777778
-1.4720231305202385	0.7787787787787788
-1.4659420203144786	0.7797797797797797
-1.459844132942842	0.7807807807807807
-1.4537296220195086	0.7817817817817818
-1.4475986394567941	0.7827827827827828
-1.4414513354935912	0.7837837837837838
-1.4352878587233038	0.7847847847847848
-1.4291083561211264	0.7857857857857858
-1.4229129730708372	0.7867867867867868
-1.416701853390973	0.7877877877877878
-1.4104751393605386	0.7887887887887888
-1.4042329717441304	0.7897897897897898
-1.3979754898166175	0.7907907907907908
-1.3917028313872637	0.7917917917917918
-1.3854151328234323	0.7927927927927928
-1.3791125290737551	0.7937937937937938
-1.3727951536909078	0.7947947947947948
-1.3664631388538715	0.7957957957957958
-1.360116615389823	0.7967967967967968
-1.3537557127955346	0.7977977977977978
-1.3473805592584214	0.7987987987987988
-1.3409912816771168	0.7997997997997998
-1.3345880056817185	0.8008008008008008
-1.3281708556535816	0.8018018018018018
-1.3217399547447963	0.8028028028028028
-1.315295424897239	0.8038038038038038
-1.3088373868613132	0.8048048048048048
-1.302365960214297	0.8058058058058059
-1.29588126337838	0.8068068068068068
-1.2893834136383369	0.8078078078078078
-1.282872527158897	0.8088088088088088
-1.2763487190017724	0.8098098098098098
-1.2698121031423906	0.8108108108108109
-1.263262792486305	0.8118118118118118
-1.2567008988853237	0.8128128128128128
-1.2501265331533251	0.8138138138138138
-1.2435398050818105	0.8148148148148148
-1.2369408234551567	0.8158158158158159
-1.2303296960656123	0.8168168168168168
-1.2237065297280123	0.8178178178178178
-1.2170714302942471	0.8188188188188188
-1.2104245026674598	0.8198198198198198
-1.2037658508160085	0.8208208208208209
-1.1970955777871737	0.8218218218218218
-1.1904137857206334	0.8228228228228228
-1.1837205758617018	0.8238238238238238
-1.1770160485743388	0.8248248248248248
-1.1703003033539392	0.8258258258258259
-1.1635734388398984	0.8268268268268268
-1.1568355528279695	0.8278278278278278
-1.1500867422824028	0.8288288288288288
-1.1433271033478931	0.8298298298298298
-1.1365567313613107	0.8308308308308309
-1.1297757208632495	0.8318318318318318
-1.1229841656093742	0.8328328328328328
-1.1161821585815819	0.8338338338338338
-1.109369791998985	0.8348348348348348
-1.1025471573286985	0.8358358358358359
-1.0957143452964735	0.8368368368368369
-1.0888714458971298	0.8378378378378378
-1.0820185484048501	0.8388388388388388
-1.075155741383276	0.8398398398398398
-1.0682831126954755	0.8408408408408409
-1.0614007495137108	0.8418418418418419
-1.0545087383291007	0.8428428428428428
-1.0476071649610716	0.8438438438438438
-1.0406961145667215	0.8448448448448449
-1.0337756716499744	0.8458458458458459
-1.026845920070651	0.8468468468468469
-1.0199069430533414	0.8478478478478478
-1.0129588231961981	0.8488488488488488
-1.0060016424795337	0.8498498498498499
-0.9990354822743447	0.8508508508508509
-0.9920604233506488	0.8518518518518519
-0.9850765458857536	0.8528528528528528
-0.9780839294723368	0.8538538538538538
-0.9710826531264722	0.8548548548548549
-0.9640727952954654	0.8558558558558559
-0.957054433865642	0.8568568568568569
-0.9500276461699534	0.8578578578578578
-0.9429925089955323	0.8588588588588588
-0.9359490985910791	0.8598598598598599
-0.9288974906741935	0.8608608608608609
-0.9218377604385501	0.8618618618618619
-0.9147699825610152	0.8628628628628628
-0.9076942312086175	0.8638638638638638
-0.9006105800454611	0.8648648648648649
-0.8935191022394975	0.8658658658658659
-0.886419870469242	0.8668668668668669
-0.8793129569303565	0.8678678678678678
-0.8721984333421745	0.8688688688688688
-0.8650763709541026	0.8698698698698699
-0.8579468405519632	0.8708708708708709
-0.8508099124642186	0.8718718718718719
-0.8436656565681391	0.8728728728728729
-0.8365141422958572	0.8738738738738738
-0.8293554386403682	0.8748748748748749
-0.8221896141614171	0.8758758758758759
-0.8150167369913422	0.8768768768768769
-0.8078368748408005	0.8778778778778779
-0.8006500950044558	0.8788788788788788
-0.7934564643665528	0.8798798798798799
-0.786256049406455	0.8808808808808809
-0.779048916204072	0.8818818818818819
-0.7718351304452513	0.8828828828828829
-0.7646147574270674	0.8838838838838838
-0.7573878620630715	0.8848848848848849
-0.7501545088884454	0.8858858858858859
-0.7429147620651184	0.8868868868868869
-0.7356686853867864	0.8878878878878879
-0.7284163422839045	0.8888888888888888
-0.7211577958285744	0.8898898898898899
-0.7138931087394162	0.8908908908908909
-0.7066223433863325	0.8918918918918919
-0.6993455617952589	0.8928928928928929
-0.6920628256528137	0.8938938938938938
-0.6847741963109294	0.8948948948948949
-0.677479734791391	0.8958958958958959
-0.6701795017903543	0.8968968968968969
-0.6628735576827779	0.8978978978978979
-0.6555619625268301	0.8988988988988988
-0.6482447760682191	0.8998998998998999
-0.6409220577444936	0.9009009009009009
-0.6335938666892728	0.9019019019019019
-0.6262602617364461	0.9029029029029029
-0.6189213014243068	0.9039039039039038
-0.611577043999654	0.9049049049049049
-0.6042275474218307	0.9059059059059059
-0.5968728693667366	0.9069069069069069
-0.5895130672307711	0.9079079079079079
-0.5821481981347592	0.908908908908909
-0.5747783189278058	0.9099099099099099
-0.5674034861911335	0.9109109109109109
-0.5600237562418556	0.9119119119119119
-0.5526391851367277	0.9129129129129129
-0.545249828675842	0.913913913913914
-0.5378557424062937	0.914914914914915
-0.5304569816258026	0.9159159159159159
-0.5230536013862974	0.9169169169169169
-0.515645656497464	0.9179179179179179
-0.5082332015302542	0.918918918918919
-0.5008162908203605	0.91991991991992
-0.49339497847165376	0.9209209209209209
-0.48596931835958723	0.9219219219219219
-0.4785393641345641	0.9229229229229229
-0.47110516922527457	0.923923923923924
-0.4636667868419959	0.924924924924925
-0.45622426997986426	0.9259259259259259
-0.44877767142211084	0.9269269269269269
-0.4413270437432689	0.9279279279279279
-0.43387243931235076	0.928928928928929
-0.4264139102959909	0.92992992992993
-0.4189515086615651	0.9309309309309309
-0.41148528618027497	0.9319319319319319
-0.4040152944302088	0.9329329329329329
-0.39654158479936896	0.933933933933934
-0.38906420848868034	0.934934934934935
-0.3815832165149598	0.9359359359359359
-0.374098659713874	0.9369369369369369
-0.36661058874285496	0.9379379379379379
-0.3591190540840076	0.938938938938939
-0.35162410604697486	0.93993993993994
-0.34412579477179456	0.9409409409409409
-0.3366241702317188	0.9419419419419419
-0.32911928223602044	0.9429429429429429
-0.32161118043276843	0.943943943943944
-0.3140999143115872	0.944944944944945
-0.30658553320638765	0.9459459459459459
-0.2990680862980832	0.9469469469469469
-0.29154762261727735	0.9479479479479479
-0.2840241910469379	0.948948948948949
-0.27649784032504326	0.94994994994995
-0.2689686190472162	0.950950950950951
-0.26143657566933054	0.9519519519519519
-0.2539017585101071	0.9529529529529529
-0.24636421575368042	0.953953953953954
-0.23882399545216046	0.954954954954955
-0.23128114552816015	0.955955955955956
-0.22373571377732382	0.9569569569569569
-0.21618774787081838	0.9579579579579579
-0.20863729535782866	0.958958958958959
-0.20108440366801508	0.95995995995996
-0.1935291201139761	0.960960960960961
-0.18597149189367485	0.9619619619619619
-0.17841156609286965	0.9629629629629629
-0.17084938968751134	0.963963963963964
-0.16328500954614278	0.964964964964965
-0.15571847243226844	0.965965965965966
-0.14814982500672502	0.9669669669669669
-0.14057911383002397	0.9679679679679679
-0.13300638536469436	0.968968968968969
-0.12543168597760015	0.96996996996997
-0.11785506194225684	0.970970970970971
-0.11027655944112422	0.9719719719719719
-0.10269622456789845	0.972972972972973
-0.09511410332978139	0.973973973973974
-0.08753024164974967	0.974974974974975
-0.07994468536880187	0.975975975975976
-0.07235748024820539	0.9769769769769769
-0.06476867197172297	0.977977977977978
-0.057178306147838975	0.978978978978979
-0.049586428311965934	0.97997997997998
-0.041993083928651795	0.980980980980981
-0.03439831839376735	0.9819819819819819
-0.026802177036696066	0.982982982982983
-0.019204705122503316	0.983983983983984
-0.011605947854109988	0.984984984984985
-0.004005950374444827	0.985985985985986
0.0035952422313973186	0.986986986986987
0.01119758493401847	0.987987987987988
0.01880103275757384	0.988988988988989
0.026405540777648825	0.98998998998999
0.034011064119128874	0.990990990990991
0.04161755795408917	0.991991991991992
0.04922497749967721	0.992992992992993
0.05683327801601393	0.993993993993994
0.0644424148040878	0.994994994994995
0.07205234320366638	0.995995995995996
0.07966301859120112	0.996996996996997
0.0872743963777476	0.997997997997998
0.09488643200688056	0.998998998998999
0.10249908095262157	1.0


==> csv/vanishing_viscosity_visualization/euler_mid_vis_u_0.16.csv <==
0.07016088895791561	0.0
0.07434496667268235	0.001001001001001001
0.07852930999757735	0.002002002002002002
0.08271390997688331	0.003003003003003003
0.08689875766604606	0.004004004004004004
0.09108384413128254	0.005005005005005005
0.09526916044917876	0.006006006006006006
0.09945469770629976	0.007007007007007007
0.10364044699879107	0.008008008008008008
0.10782639943199034	0.009009009009009009
0.11201254612003196	0.01001001001001001
0.11619887818546057	0.011011011011011011
0.12038538675883835	0.012012012012012012
0.12457206297835992	0.013013013013013013
0.12875889798946275	0.014014014014014014
0.13294588294444282	0.015015015015015015
0.13713300900206774	0.016016016016016016
0.1413202673271937	0.01701701701701702
0.14550764909038028	0.018018018018018018
0.14969514546750898	0.01901901901901902
0.1538827476393994	0.02002002002002002
0.15807044679142934	0.021021021021021023
0.1622582341131516	0.022022022022022022
0.1664461007979157	0.023023023023023025
0.17063403804248584	0.024024024024024024
0.17482203704666305	0.025025025025025027
0.17901008901290422	0.026026026026026026
0.18319818514594524	0.02702702702702703
0.18738631665242006	0.028028028028028028
0.19157447474048503	0.02902902902902903
0.19576265061943782	0.03003003003003003
0.1999508354993426	0.031031031031031032
0.20413902059064884	0.03203203203203203
0.20832719710381684	0.03303303303303303
0.21251535624893658	0.03403403403403404
0.2167034892353527	0.035035035035035036
0.2208915872712846	0.036036036036036036
0.22507964156344895	0.037037037037037035
0.22926764331668173	0.03803803803803804
0.23345558373355887	0.03903903903903904
0.23764345401401846	0.04004004004004004
0.24183124535497996	0.04104104104104104
0.24601894894996693	0.042042042042042045
0.25020655598872404	0.043043043043043044
0.25439405765684003	0.044044044044044044
0.2585814451353629	0.04504504504504504
0.2627687096004223	0.04604604604604605
0.26695584222284297	0.04704704704704705
0.27114283416776613	0.04804804804804805
0.27532967659426194	0.04904904904904905
0.2795163606549483	0.05005005005005005
0.2837028774956027	0.05105105105105105
0.2878892182547785	0.05205205205205205
0.2920753740634158	0.05305305305305305
0.29626133604445537	0.05405405405405406
0.3004470953124471	0.055055055055055056
0.30463264297316206	0.056056056056056056
0.3088179701231997	0.057057057057057055
0.31300306784959603	0.05805805805805806
0.317187927229429	0.05905905905905906
0.3213725393294247	0.06006006006006006
0.3255568952055594	0.06106106106106106
0.329740985902663	0.062062062062062065
0.33392480245401873	0.06306306306306306
0.33810833588096295	0.06406406406406406
0.3422915771924826	0.06506506506506507
0.3464745173848109	0.06606606606606606
0.35065714744102194	0.06706706706706707
0.35483945833062347	0.06806806806806807
0.35902144100914674	0.06906906906906907
0.363203086417737	0.07007007007007007
0.3673843854827384	0.07107107107107107
0.37156532911528184	0.07207207207207207
0.37574590821086407	0.07307307307307308
0.3799261136489342	0.07407407407407407
0.38410593629246575	0.07507507507507508
0.3882853669875402	0.07607607607607608
0.39246439656291443	0.07707707707707707
0.3966430158296003	0.07807807807807808
0.4008212155804259	0.07907907907907907
0.40499898658961136	0.08008008008008008
0.4091763196123252	0.08108108108108109
0.41335320538425424	0.08208208208208208
0.4175296346211556	0.08308308308308308
0.4217055980184212	0.08408408408408409
0.4258810862506231	0.08508508508508508
0.4300560899710734	0.08608608608608609
0.43423059981136497	0.08708708708708708
0.43840460638092266	0.08808808808808809
0.44257810026654	0.0890890890890891
0.446751072031924	0.09009009009009009
0.4509235122172247	0.09109109109109109
0.45509541133857456	0.0920920920920921
0.45926675988761106	0.09309309309309309
0.4634375483310085	0.0940940940940941
0.4676077671099946	0.09509509509509509
0.47177740663987566	0.0960960960960961
0.47594645730954505	0.0970970970970971
0.4801149094810008	0.0980980980980981
0.48428275348884653	0.0990990990990991
0.4884499796398039	0.1001001001001001
0.4926165782122019	0.1011011011011011
0.49678253945548284	0.1021021021021021
0.5009478535896847	0.1031031031031031
0.5051125108049367	0.1041041041041041
0.5092765012609349	0.10510510510510511
0.5134398150864278	0.1061061061061061
0.5176024423786834	0.10710710710710711
0.521764373202965	0.10810810810810811
0.5259255975919921	0.1091091091091091
0.5300861055454023	0.11011011011011011
0.5342458870292048	0.1111111111111111
0.5384049319752344	0.11211211211211211
0.5425632302805903	0.11311311311311312
0.546720771807084	0.11411411411411411
0.5508775463806657	0.11511511511511512
0.5550335437908622	0.11611611611611612
0.5591887537901928	0.11711711711711711
0.5633431660935941	0.11811811811811812
0.5674967703778271	0.11911911911911911
0.5716495562808896	0.12012012012012012
0.5758015134014112	0.12112112112112113
0.5799526312980536	0.12212212212212212
0.5841028994888944	0.12312312312312312
0.5882523074508144	0.12412412412412413
0.5924008446188674	0.12512512512512514
0.5965485003856572	0.12612612612612611
0.6006952641006921	0.12712712712712712
0.6048411250697493	0.12812812812812813
0.6089860725542162	0.12912912912912913
0.6131300957704395	0.13013013013013014
0.6172731838890532	0.13113113113113112
0.6214153260343123	0.13213213213213212
0.625556511283408	0.13313313313313313
0.6296967286657849	0.13413413413413414
0.6338359671624388	0.13513513513513514
0.6379742157052228	0.13613613613613615
0.6421114631761261	0.13713713713713713
0.6462476984065634	0.13813813813813813
0.6503829101766394	0.13913913913913914
0.6545170872144186	0.14014014014014015
0.6586502181951752	0.14114114114114115
0.6627822917406435	0.14214214214214213
0.6669132964182499	0.14314314314314314
0.6710432207403464	0.14414414414414414
0.6751720531634229	0.14514514514514515
0.6792997820873213	0.14614614614614616
0.6834263958544297	0.14714714714714713
0.6875518827488756	0.14814814814814814
0.6916762309957011	0.14914914914914915
0.6957994287600342	0.15015015015015015
0.699921464146244	0.15115115115115116
0.7040423251970909	0.15215215215215216
0.7081619998928594	0.15315315315315314
0.7122804761504855	0.15415415415415415
0.7163977418226694	0.15515515515515516
0.7205137846969759	0.15615615615615616
0.7246285924949277	0.15715715715715717
0.7287421528710787	0.15815815815815815
0.7328544534120844	0.15915915915915915
0.7369654816357494	0.16016016016016016
0.7410752249900736	0.16116116116116116
0.7451836708522713	0.16216216216216217
0.7492908065277945	0.16316316316316315
0.7533966192493206	0.16416416416416416
0.7575010961757521	0.16516516516516516
0.7616042243911734	0.16616616616616617
0.7657059909038236	0.16716716716716717
0.7698063826450219	0.16816816816816818
0.7739053864681134	0.16916916916916916
0.7780029891473604	0.17017017017017017
0.7820991773768612	0.17117117117117117
0.7861939377694057	0.17217217217217218
0.7902872568553643	0.17317317317317318
0.7943791210815077	0.17417417417417416
0.7984695168098661	0.17517517517517517
0.8025584303165101	0.17617617617617617
0.8066458477903783	0.17717717717717718
0.8107317553320188	0.1781781781781782
0.8148161389523831	0.17917917917917917
0.8188989845715269	0.18018018018018017
0.8229802780173697	0.18118118118118118
0.8270600050243524	0.18218218218218218
0.8311381512321585	0.1831831831831832
0.8352147021843315	0.1841841841841842
0.8392896433269534	0.18518518518518517
0.8433629600072196	0.18618618618618618
0.8474346374720743	0.1871871871871872
0.8515046608667387	0.1881881881881882
0.855573015233305	0.1891891891891892
0.8596396855092141	0.19019019019019018
0.8637046565258014	0.19119119119119118
0.8677679130067325	0.1921921921921922
0.8718294395664897	0.1931931931931932
0.8758892207087651	0.1941941941941942
0.8799472408248877	0.19519519519519518
0.8840034841921706	0.1961961961961962
0.888057934972279	0.1971971971971972
0.8921105772095212	0.1981981981981982
0.8961613948291637	0.1991991991991992
0.9002103716356584	0.2002002002002002
0.9042574913109032	0.2012012012012012
0.9083027374124042	0.2022022022022022
0.9123460933714753	0.2032032032032032
0.9163875424913372	0.2042042042042042
0.9204270679452498	0.20520520520520522
0.9244646527745443	0.2062062062062062
0.9285002798866877	0.2072072072072072
0.9325339320532439	0.2082082082082082
0.9365655919078648	0.2092092092092092
0.9405952419441795	0.21021021021021022
0.9446228645137089	0.21121121121121122
0.9486484418236757	0.2122122122122122
0.9526719559348413	0.2132132132132132
0.9566933887592325	0.21421421421421422
0.9607127220578954	0.21521521521521522
0.9647299374385367	0.21621621621621623
0.9687450163531875	0.2172172172172172
0.9727579400957567	0.2182182182182182
0.9767686897995986	0.21921921921921922
0.9807772464349737	0.22022022022022023
0.9847835908065189	0.22122122122122123
0.9887877035506037	0.2222222222222222
0.9927895651327022	0.22322322322322322
0.9967891558446402	0.22422422422422422
1.000786455801857	0.22522522522522523
1.0047814449405452	0.22622622622622623
1.0087741030147903	0.22722722722722724
1.0127644095936004	0.22822822822822822
1.0167523440579165	0.22922922922922923
1.0207378855975209	0.23023023023023023
1.024721013207915	0.23123123123123124
1.0287017056871002	0.23223223223223224
1.0326799416323125	0.23323323323323322
1.0366556994366665	0.23423423423423423
1.0406289572857437	0.23523523523523523
1.0445996931540853	0.23623623623623624
1.0485678848016264	0.23723723723723725
1.0525335097700315	0.23823823823823823
1.0564965453789616	0.23923923923923923
1.0604569687222383	0.24024024024024024
1.0644147566639397	0.24124124124124124
1.0683698858343793	0.24224224224224225
1.0723223326260154	0.24324324324324326
1.0762720731892368	0.24424424424424424
1.0802190834280687	0.24524524524524524
1.0841633389957528	0.24624624624624625
1.0881048152902373	0.24724724724724725
1.0920434874495302	0.24824824824824826
1.0959793303469614	0.24924924924924924
1.0999123185862922	0.2502502502502503
1.1038424264967315	0.25125125125125125
1.107769628127778	0.25225225225225223
1.1116938972439727	0.25325325325325326
1.1156152073194558	0.25425425425425424
1.1195335315324273	0.2552552552552553
1.1234488427593972	0.25625625625625625
1.1273611135693267	0.25725725725725723
1.1312703162175444	0.25825825825825827
1.135176422639539	0.25925925925925924
1.1390794044445125	0.2602602602602603
1.1429792329087864	0.26126126126126126
1.1468758789689557	0.26226226226226224
1.1507693132148753	0.26326326326326327
1.154659505882368	0.26426426426426425
1.1585464268457484	0.2652652652652653
1.1624300456100376	0.26626626626626626
1.16631033130297	0.2672672672672673
1.170187252666659	0.2682682682682683
1.174060778049031	0.26926926926926925
1.1779308753948723	0.2702702702702703
1.181797512236614	0.27127127127127126
1.1856606556846918	0.2722722722722723
1.1895202724175946	0.2732732732732733
1.1933763286714407	0.27427427427427425
1.1972287902291952	0.2752752752752753
1.2010776224093542	0.27627627627627627
1.2049227900542054	0.2772772772772773
1.208764257517496	0.2782782782782783
1.212601988651587	0.27927927927927926
1.2164359467939527	0.2802802802802803
1.2202660947530566	0.28128128128128127
1.2240923947934848	0.2822822822822823
1.2279148086203413	0.2832832832832833
1.231733297362784	0.28428428428428426
1.2355478215566789	0.2852852852852853
1.2393583411262636	0.2862862862862863
1.2431648153647499	0.2872872872872873
1.2469672029137633	0.2882882882882883
1.2507654617415198	0.28928928928928926
1.254559549119617	0.2902902902902903
1.2583494215983155	0.2912912912912913
1.2621350349801563	0.2922922922922923
1.2659163442917756	0.2932932932932933
1.2696933037537013	0.29429429429429427
1.2734658667479797	0.2952952952952953
1.2772339857833597	0.2962962962962963
1.2809976124578353	0.2972972972972973
1.2847566974182276	0.2982982982982983
1.2885111903165336	0.2992992992992993
1.292261039762668	0.3003003003003003
1.2960061932732336	0.3013013013013013
1.2997465972158768	0.3023023023023023
1.3034821967487535	0.3033033033033033
1.3072129357545543	0.30430430430430433
1.3109387567685016	0.3053053053053053
1.314659600899612	0.3063063063063063
1.3183754077445007	0.3073073073073073
1.3220861152928325	0.3083083083083083
1.325791659823496	0.30930930930930933
1.3294919757904062	0.3103103103103103
1.3331869956967308	0.3113113113113113
1.3368766499561846	0.3123123123123123
1.3405608667398692	0.3133133133133133
1.3442395718069329	0.31431431431431434
1.347912688317135	0.3153153153153153
1.3515801366231266	0.3163163163163163
1.355241834040027	0.3173173173173173
1.3588976945895197	0.3183183183183183
1.3625476287154061	0.31931931931931934
1.3661915429670832	0.3203203203203203
1.3698293396470753	0.3213213213213213
1.3734609164181286	0.32232232232232233
1.3770861658649438	0.3233233233233233
1.3807049750048617	0.32432432432432434
1.3843172247412139	0.3253253253253253
1.3879227892521346	0.3263263263263263
1.391521535306818	0.32732732732732733
1.395113321500058	0.3283283283283283
1.3986979973948577	0.32932932932932935
1.4022754025614639	0.3303303303303303
1.4058453654997727	0.33133133133133136
1.409407702430307	0.33233233233233234
1.4129622159371087	0.3333333333333333
1.4165086934436626	0.33433433433433435
1.4200469055006368	0.3353353353353353
1.4235766038613304	0.33633633633633636
1.427097519317755	0.33733733733733734
1.4306093592666156	0.3383383383383383
1.4341118049706023	0.33933933933933935
1.437604508475786	0.34034034034034033
1.4410870891409604	0.34134134134134136
1.444559129728891	0.34234234234234234
1.4480201720030932	0.3433433433433433
1.4514697117662894	0.34434434434434436
1.4549071932685858	0.34534534534534533
1.458332002903903	0.34634634634634637
1.461743462102887	0.34734734734734735
1.465140819318403	0.3483483483483483
1.4685232409866469	0.34934934934934936
1.471889801331557	0.35035035035035034
1.4752394708635854	0.35135135135135137
1.4785711034045892	0.35235235235235235
1.481883421449541	0.3533533533533533
1.485174999651599	0.35435435435435436
1.4884442461905742	0.35535535535535534
1.49168938175476	0.3563563563563564
1.4949084158331063	0.35735735735735735
1.4980991199775489	0.35835835835835833
1.5012589976547956	0.35935935935935936
1.5043852502615915	0.36036036036036034
1.5074747388284866	0.3613613613613614
1.510523940883155	0.36236236236236236
1.513528901886491	0.3633633633633634
1.516485180592272	0.36436436436436437
1.5193877876155517	0.36536536536536535
1.522231116426116	0.3663663663663664
1.5250088659134395	0.36736736736736736
1.5277139535998485	0.3683683683683684
1.5303384185125144	0.36936936936936937
1.5328733126657585	0.37037037037037035
1.5353085800587647	0.3713713713713714
1.5376329220666274	0.37237237237237236
1.5398336481045298	0.3733733733733734
1.5418965104868405	0.3743743743743744
1.5438055225009635	0.37537537537537535
1.5455427588877728	0.3763763763763764
1.5470881381906578	0.37737737737737737
1.5484191868306447	0.3783783783783784
1.549510785320227	0.3793793793793794
1.5503348977808922	0.38038038038038036
1.550860286923283	0.3813813813813814
1.5510522179301467	0.38238238238238237
1.5508721562990415	0.3833833833833834
1.5502774666973749	0.3843843843843844
1.5492211222915782	0.38538538538538536
1.5476514368496055	0.3863863863863864
1.5455118351660313	0.38738738738738737
1.5427406809588913	0.3883883883883884
1.539271185210054	0.3893893893893894
1.5350314217539764	0.39039039039039036
1.529944480447514	0.3913913913913914
1.5239287910409958	0.3923923923923924
1.5168986523610872	0.3933933933933934
1.5087650009410343	0.3943943943943944
1.499436450055817	0.3953953953953954
1.4888206234995622	0.3963963963963964
1.4768257977518984	0.3973973973973974
1.4633628510422	0.3983983983983984
1.4483474982808924	0.3993993993993994
1.431702767514784	0.4004004004004004
1.413361647822095	0.4014014014014014
1.3932698124888425	0.4024024024024024
1.371388297664861	0.4034034034034034
1.347695998663453	0.4044044044044044
1.3221918368302266	0.40540540540540543
1.294896452128853	0.4064064064064064
1.2658532918653356	0.4074074074074074
1.2351289943484203	0.4084084084084084
1.2028130060322948	0.4094094094094094
1.1690164183620164	0.41041041041041043
1.133870061390229	0.4114114114114114
1.0975219398800864	0.4124124124124124
1.0601341388937793	0.4134134134134134
1.0218793556405268	0.4144144144144144
0.9829372300927722	0.41541541541541543
0.9434906479402367	0.4164164164164164
0.9037221770347356	0.4174174174174174
0.8638107752324788	0.4184184184184184
0.8239288770082547	0.4194194194194194
0.7842399322118048	0.42042042042042044
0.7448964364042159	0.4214214214214214
0.7060384612200516	0.42242242242242245
0.6677926671395612	0.42342342342342343
0.6302717609940574	0.4244244244244244
0.5935743467215611	0.42542542542542544
0.5577851099541812	0.4264264264264264
0.5229752741471476	0.42742742742742745
0.4892032671197673	0.42842842842842843
0.4565155409865878	0.4294294294294294
0.42494749449118535	0.43043043043043044
0.39452445383789986	0.4314314314314314
0.3652626755441949	0.43243243243243246
0.33717034208852054	0.43343343343343343
0.3102485278499874	0.4344344344344344
0.2844921188157046	0.43543543543543545
0.25989067466710963	0.4364364364364364
0.23642922613127565	0.43743743743743746
0.21408900393408417	0.43843843843843844
0.19284809839423936	0.4394394394394394
0.17268205074121357	0.44044044044044045
0.15356437872612874	0.44144144144144143
0.13546704011786936	0.44244244244244246
0.11836083832814491	0.44344344344344344
0.10221577476760049	0.4444444444444444
0.08700135267013043	0.44544544544544545
0.072686837091056	0.44644644644644643
0.05924147563487961	0.44744744744744747
0.04663468423694757	0.44844844844844844
0.03483620204101235	0.4494494494494494
0.023816219103404868	0.45045045045045046
0.013545480332103732	0.45145145145145144
0.003995368747163216	0.45245245245245247
-0.004862029162843241	0.45345345345345345
-0.013053873510239527	0.4544544544544545
-0.02060653430240012	0.45545545545545546
-0.02754556601552346	0.45645645645645644
-0.03389569173662508	0.4574574574574575
-0.039680795374338516	0.45845845845845845
-0.044923920629626184	0.4594594594594595
-0.04964727558805214	0.46046046046046046
-0.05387224194680319	0.46146146146146144
-0.05761938802400259	0.4624624624624625
-0.06090848481620476	0.46346346346346345
-0.06375852447412272	0.4644644644644645
-0.06618774065775623	0.46546546546546547
-0.06821363031181911	0.46646646646646645
-0.06985297647170709	0.4674674674674675
-0.07112187177063004	0.46846846846846846
-0.07203574237078113	0.4694694694694695
-0.0726093720867168	0.47047047047047047
-0.07285692650813307	0.47147147147147145
-0.07279197696291134	0.4724724724724725
-0.07242752419017467	0.47347347347347346
-0.07177602161792601	0.4744744744744745
-0.07084939816099933	0.4754754754754755
-0.0696590804731816	0.47647647647647645
-0.06821601460270901	0.4774774774774775
-0.06653068701342629	0.47847847847847846
-0.0646131449448872	0.4794794794794795
-0.06247301609398917	0.4804804804804805
-0.06011952760848228	0.48148148148148145
-0.05756152438920329	0.4824824824824825
-0.05480748670323264	0.48348348348348347
-0.05186554711461342	0.4844844844844845
-0.04874350674285128	0.4854854854854855
-0.04544885086233865	0.4864864864864865
-0.04198876385813706	0.4874874874874875
-0.03837014355537098	0.48848848848848847
-0.034599614940846686	0.4894894894894895
-0.03068354329653187	0.4904904904904905
-0.026628046765228404	0.4914914914914915
-0.022439008369225372	0.4924924924924925
-0.01812208750295061	0.4934934934934935
-0.013682730920695557	0.4944944944944945
-0.00912618324040244	0.4954954954954955
-0.0044574969842843485	0.4964964964964965
0.00031845782324494006	0.4974974974974975
0.005196984480255992	0.4984984984984985
0.01017355083495048	0.4994994994994995
0.015243780897135321	0.5005005005005005
0.020403446814881866	0.5015015015015015
0.02564846119831593	0.5025025025025025
0.030974869773005873	0.5035035035035035
0.036378844346036734	0.5045045045045045
0.041856676068382254	0.5055055055055055
0.04740476897781384	0.5065065065065065
0.0530196338070929	0.5075075075075075
0.058697882042807174	0.5085085085085085
0.06443622022069224	0.5095095095095095
0.07023144444386606	0.5105105105105106
0.07608043511084996	0.5115115115115115
0.08198015184080182	0.5125125125125125
0.08792762858379131	0.5135135135135135
0.09391996890445987	0.5145145145145145
0.09995434142776924	0.5155155155155156
0.10602797543601121	0.5165165165165165
0.11213815660656823	0.5175175175175175
0.11828222288033988	0.5185185185185185
0.12445756045101938	0.5195195195195195
0.13066159986578887	0.5205205205205206
0.13689181222822241	0.5215215215215215
0.1431457054945297	0.5225225225225225
0.14942082085444555	0.5235235235235235
0.15571472918837523	0.5245245245245245
0.16202502759252918	0.5255255255255256
0.1683493359640474	0.5265265265265265
0.17468529363819216	0.5275275275275275
0.18103055606991322	0.5285285285285285
0.18738279155212614	0.5295295295295295
0.1937396779632295	0.5305305305305306
0.20009889953638033	0.5315315315315315
0.20645814364319315	0.5325325325325325
0.2128150975844829	0.5335335335335335
0.21916744538077	0.5345345345345346
0.2255128645551923	0.5355355355355356
0.23184902290151505	0.5365365365365365
0.2381735752298241	0.5375375375375375
0.24448416008248755	0.5385385385385385
0.2507783964128322	0.5395395395395396
0.2570538802189298	0.5405405405405406
0.2633081811247198	0.5415415415415415
0.2695388389005926	0.5425425425425425
0.2757433599153545	0.5435435435435435
0.2819192135113454	0.5445445445445446
0.2880638282942391	0.5455455455455456
0.2941745883288598	0.5465465465465466
0.3002488292320653	0.5475475475475475
0.3062838341535074	0.5485485485485485
0.3122768296347496	0.5495495495495496
0.31822498133694405	0.5505505505505506
0.32412538962688575	0.5515515515515516
0.3299750850109461	0.5525525525525525
0.3357710234059551	0.5535535535535535
0.34151008123574117	0.5545545545545546
0.3471890503415601	0.5555555555555556
0.35280463269424245	0.5565565565565566
0.35835343489536464	0.5575575575575575
0.3638319624543083	0.5585585585585585
0.3692366138275102	0.5595595595595596
0.3745636742057221	0.5605605605605606
0.37980930903450844	0.5615615615615616
0.3849695572527012	0.5625625625625625
0.3900403242329031	0.5635635635635635
0.395017374407616	0.5645645645645646
0.3998963235639319	0.5655655655655656
0.4046726307891977	0.5665665665665666
0.4093415900494499	0.5675675675675675
0.4138983213819064	0.5685685685685685
0.4183377616822224	0.5695695695695696
0.42265465506678157	0.5705705705705706
0.4268435427897786	0.5715715715715716
0.43089875269453287	0.5725725725725725
0.43481438817808954	0.5735735735735735
0.4385843166480323	0.5745745745745746
0.4422021574502566	0.5755755755755756
0.44566126924659744	0.5765765765765766
0.44895473682135295	0.5775775775775776
0.4520753572962893	0.5785785785785785
0.45501562573433035	0.5795795795795796
0.45776772011325084	0.5805805805805806
0.4603234856519861	0.5815815815815816
0.4626744184740769	0.5825825825825826
0.4648116485950227	0.5835835835835835
0.4667259222233149	0.5845845845845846
0.4684075833684951	0.5855855855855856
0.469846554754105	0.5865865865865866
0.47103231803875706	0.5875875875875876
0.4719538933551563	0.5885885885885885
0.4725998181847094	0.5895895895895896
0.47295812559476735	0.5905905905905906
0.47301632187664894	0.5915915915915916
0.4727613636357963	0.5925925925925926
0.4721796344009241	0.5935935935935935
0.47125692083732046	0.5945945945945946
0.46997838867083497	0.5955955955955956
0.46832855845416754	0.5965965965965966
0.4662912813362348	0.5975975975975976
0.4638497150294104	0.5985985985985987
0.4609863002088692	0.5995995995995996
0.4576827376239908	0.6006006006006006
0.4539199662546189	0.6016016016016016
0.4496781429059105	0.6026026026026026
0.444936623705645	0.6036036036036037
0.4396739480483324	0.6046046046046046
0.43386782562260645	0.6056056056056056
0.42749512726353756	0.6066066066066066
0.4205318804911465	0.6076076076076076
0.412953270732045	0.6086086086086087
0.4047336493742937	0.6096096096096096
0.3958465499777261	0.6106106106106106
0.3862647141544993	0.6116116116116116
0.3759601288485535	0.6126126126126126
0.3649040769787204	0.6136136136136137
0.3530672036684155	0.6146146146146146
0.34041960056442927	0.6156156156156156
0.32693091104609023	0.6166166166166166
0.31257045944040285	0.6176176176176176
0.2973074076824141	0.6186186186186187
0.2811109431843355	0.6196196196196196
0.263950501988849	0.6206206206206206
0.24579603156442986	0.6216216216216216
0.22661829782991405	0.6226226226226226
0.20638924114198276	0.6236236236236237
0.18508238600391153	0.6246246246246246
0.16267330910912375	0.6256256256256256
0.13914016995989512	0.6266266266266266
0.11446430763050783	0.6276276276276276
0.08863090619406999	0.6286286286286287
0.06162972981266643	0.6296296296296297
0.03345592640363038	0.6306306306306306
0.004110896041692687	0.6316316316316316
-0.026396783254755415	0.6326326326326326
-0.05805038404746608	0.6336336336336337
-0.09082402921613829	0.6346346346346347
-0.12468168586893108	0.6356356356356356
-0.15957618317759362	0.6366366366366366
-0.195448291199441	0.6376376376376376
-0.23222590521084469	0.6386386386386387
-0.26982338715667653	0.6396396396396397
-0.3081411217997411	0.6406406406406406
-0.3470653491394429	0.6416416416416416
-0.38646833562736643	0.6426426426426426
-0.4262089435457393	0.6436436436436437
-0.46613364960462234	0.6446446446446447
-0.506078049561832	0.6456456456456456
-0.5458688651240431	0.6466466466466466
-0.5853264428489524	0.6476476476476476
-0.6242677033704687	0.6486486486486487
-0.6625094650703555	0.6496496496496497
-0.6998720322595451	0.6506506506506506
-0.7361829076043551	0.6516516516516516
-0.7712804657759706	0.6526526526526526
-0.8050174136386422	0.6536536536536537
-0.8372638643086378	0.6546546546546547
-0.8679098692008532	0.6556556556556556
-0.8968672829680536	0.6566566566566566
-0.9240708783613346	0.6576576576576577
-0.9494786772382351	0.6586586586586587
-0.9730715149841336	0.6596596596596597
-0.9948519031054338	0.6606606606606606
-1.0148422939901514	0.6616616616616616
-1.0330828794586264	0.6626626626626627
-1.0496290691303745	0.6636636636636637
-1.0645487959849107	0.6646646646646647
-1.0779197864871493	0.6656656656656657
-1.0898269140187642	0.6666666666666666
-1.1003597303251238	0.6676676676676677
-1.1096102434321247	0.6686686686686687
-1.117670984743751	0.6696696696696697
-1.1246333848543446	0.6706706706706707
-1.1305864582934642	0.6716716716716716
-1.1356157825515647	0.6726726726726727
-1.1398027463179758	0.6736736736736737
-1.1432240354970122	0.6746746746746747
-1.145951322607118	0.6756756756756757
-1.1480511248670726	0.6766766766766766
-1.149584797892165	0.6776776776776777
-1.1506086347993991	0.6786786786786787
-1.1511740441019394	0.6796796796796797
-1.151327783632822	0.6806806806806807
-1.1511122315664486	0.6816816816816816
-1.1505656791987087	0.6826826826826827
-1.1497226333796748	0.6836836836836837
-1.1486141193090407	0.6846846846846847
-1.1472679767899465	0.6856856856856857
-1.1457091450095764	0.6866866866866866
-1.1439599325094894	0.6876876876876877
-1.1420402702706027	0.6886886886886887
-1.1399679468140695	0.6896896896896897
-1.1377588249574098	0.6906906906906907
-1.135427040407763	0.6916916916916916
-1.1329851827599493	0.6926926926926927
-1.130444459728723	0.6936936936936937
-1.1278148456105797	0.6946946946946947
-1.1251052150631118	0.6956956956956957
-1.1223234633283934	0.6966966966966966
-1.119476614025511	0.6976976976976977
-1.1165709156082813	0.6986986986986987
-1.1136119275360028	0.6996996996996997
-1.1106045971450782	0.7007007007007007
-1.1075533281422563	0.7017017017017017
-1.1044620415703328	0.7027027027027027
-1.1013342300266769	0.7037037037037037
-1.0981730058463404	0.7047047047047047
-1.0949811438955321	0.7057057057057057
-1.0917611195592485	0.7067067067067067
-1.0885151424487642	0.7077077077077077
-1.085245186301305	0.7087087087087087
-1.081953015494955	0.7097097097097097
-1.0786402085572178	0.7107107107107107
-1.0753081790049168	0.7117117117117117
-1.0719581938165101	0.7127127127127127
-1.06859138980477	0.7137137137137137
-1.06520878812819	0.7147147147147147
-1.0618113071528181	0.7157157157157157
-1.0583997738525726	0.7167167167167167
-1.0549749339147731	0.7177177177177178
-1.0515374606988874	0.7187187187187187
-1.0480879631795197	0.7197197197197197
-1.0446269929899188	0.7207207207207207
-1.0411550506688159	0.7217217217217218
-1.0376725912018339	0.7227227227227228
-1.0341800289380574	0.7237237237237237
-1.0306777419533086	0.7247247247247247
-1.0271660759232601	0.7257257257257257
-1.023645347562454	0.7267267267267268
-1.0201158476786751	0.7277277277277278
-1.016577843886606	0.7287287287287287
-1.013031583019487	0.7297297297297297
-1.0094772932732046	0.7307307307307307
-1.0059151861131284	0.7317317317317318
-1.0023454579706832	0.7327327327327328
-0.9987682917533909	0.7337337337337337
-0.9951838581895641	0.7347347347347347
-0.9915923170262118	0.7357357357357357
-0.9879938180968145	0.7367367367367368
-0.9843885022734734	0.7377377377377378
-0.9807765023165477	0.7387387387387387
-0.9771579436331144	0.7397397397397397
-0.9735329449545846	0.7407407407407407
-0.9699016189423427	0.7417417417417418
-0.9662640727295522	0.7427427427427428
-0.9626204084060646	0.7437437437437437
-0.9589707234528646	0.7447447447447447
-0.9553151111314752	0.7457457457457457
-0.9516536608334077	0.7467467467467468
-0.947986458393908	0.7477477477477478
-0.944313586374012	0.7487487487487487
-0.9406351243142538	0.7497497497497497
-0.9369511489631958	0.7507507507507507
-0.9332617344834071	0.7517517517517518
-0.9295669526374001	0.7527527527527528
-0.9258668729555918	0.7537537537537538
-0.922161562888281	0.7547547547547547
-0.9184510879432566	0.7557557557557557
-0.9147355118106396	0.7567567567567568
-0.9110148964762042	0.7577577577577578
-0.9072893023244782	0.7587587587587588
-0.9035587882325864	0.7597597597597597
-0.8998234116558813	0.7607607607607607
-0.8960832287061169	0.7617617617617618
-0.8923382942230076	0.7627627627627628
-0.8885886618397553	0.7637637637637638
-0.8848343840432357	0.7647647647647647
-0.8810755122292845	0.7657657657657657
-0.8773120967536596	0.7667667667667668
-0.8735441869790078	0.7677677677677678
-0.8697718313183117	0.7687687687687688
-0.8659950772750723	0.7697697697697697
-0.8622139714806141	0.7707707707707707
-0.8584285597287059	0.7717717717717718
-0.8546388870078225	0.7727727727727728
-0.8508449975311889	0.7737737737737738
-0.8470469347648809	0.7747747747747747
-0.8432447414540838	0.7757757757757757
-0.8394384596477434	0.7767767767767768
-0.8356281307216764	0.7777777777777778
-0.8318137954003455	0.7787787787787788
-0.8279954937773387	0.7797797797797797
-0.8241732653347346	0.7807807807807807
-0.8203471489613678	0.7817817817817818
-0.8165171829701616	0.7827827827827828
-0.8126834051145256	0.7837837837837838
-0.8088458526039594	0.7847847847847848
-0.8050045621188625	0.7857857857857858
-0.8011595698246641	0.7867867867867868
-0.7973109113852691	0.7877877877877878
-0.7934586219759284	0.7887887887887888
-0.7896027362955057	0.7897897897897898
-0.7857432885782583	0.7907907907907908
-0.7818803126050857	0.7917917917917918
-0.7780138417143584	0.7927927927927928
-0.7741439088122818	0.7937937937937938
-0.7702705463828904	0.7947947947947948
-0.7663937864976349	0.7957957957957958
-0.7625136608246421	0.7967967967967968
-0.7586302006376155	0.7977977977977978
-0.7547434368244461	0.7987987987987988
-0.7508533998955024	0.7997997997997998
-0.7469601199916633	0.8008008008008008
-0.743063626892063	0.8018018018018018
-0.7391639500216066	0.8028028028028028
-0.735261118458225	0.8038038038038038
-0.731355160939925	0.8048048048048048
-0.7274461058716031	0.8058058058058059
-0.723533981331675	0.8068068068068068
-0.7196188150784866	0.8078078078078078
-0.7157006345565642	0.8088088088088088
-0.7117794669026596	0.8098098098098098
-0.7078553389516506	0.8108108108108109
-0.7039282772422555	0.8118118118118118
-0.6999983080226114	0.8128128128128128
-0.6960654572556852	0.8138138138138138
-0.6921297506245572	0.8148148148148148
-0.6881912135375509	0.8158158158158159
-0.6842498711332461	0.8168168168168168
-0.6803057482853495	0.8178178178178178
-0.6763588696074567	0.8188188188188188
-0.6724092594576822	0.8198198198198198
-0.6684569419431895	0.8208208208208209
-0.6645019409245969	0.8218218218218218
-0.6605442800202936	0.8228228228228228
-0.6565839826106358	0.8238238238238238
-0.6526210718420621	0.8248248248248248
-0.6486555706310946	0.8258258258258259
-0.6446875016682688	0.8268268268268268
-0.6407168874219508	0.8278278278278278
-0.6367437501420916	0.8288288288288288
-0.6327681118638766	0.8298298298298298
-0.6287899944113126	0.8308308308308309
-0.6248094194007184	0.8318318318318318
-0.6208264082441581	0.8328328328328328
-0.6168409821527802	0.8338338338338338
-0.612853162140106	0.8348348348348348
-0.6088629690252283	0.8358358358358359
-0.6048704234359622	0.8368368368368369
-0.6008755458119096	0.8378378378378378
-0.5968783564074835	0.8388388388388388
-0.592878875294844	0.8398398398398398
-0.5888771223668023	0.8408408408408409
-0.5848731173396374	0.8418418418418419
-0.5808668797558864	0.8428428428428428
-0.5768584289870462	0.8438438438438438
-0.5728477842362567	0.8448448448448449
-0.5688349645408965	0.8458458458458459
-0.5648199887751608	0.8468468468468469
-0.560802875652559	0.8478478478478478
-0.5567836437283926	0.8488488488488488
-0.5527623114021581	0.8498498498498499
-0.5487388969199327	0.8508508508508509
-0.5447134183766851	0.8518518518518519
-0.540685893718574	0.8528528528528528
-0.5366563407451727	0.8538538538538538
-0.5326247771116834	0.8548548548548549
-0.5285912203310805	0.8558558558558559
-0.5245556877762442	0.8568568568568569
-0.520518196682027	0.8578578578578578
-0.5164787641473113	0.8588588588588588
-0.512437407137001	0.8598598598598599
-0.5083941424840074	0.8608608608608609
-0.5043489868911704	0.8618618618618619
-0.5003019569331754	0.8628628628628628
-0.496253069058406	0.8638638638638638
-0.4922023395907984	0.8648648648648649
-0.4881497847316265	0.8658658658658659
-0.4840954205612956	0.8668668668668669
-0.4800392630410655	0.8678678678678678
-0.47598132801478493	0.8688688688688688
-0.47192163121055697	0.8698698698698699
-0.46786018824241415	0.8708708708708709
-0.46379701461192985	0.8718718718718719
-0.45973212570983973	0.8728728728728729
-0.4556655368175967	0.8738738738738738
-0.4515972631089431	0.8748748748748749
-0.44752731965141407	0.8758758758758759
-0.4434557214078586	0.8768768768768769
-0.4393824832378959	0.8778778778778779
-0.43530761989938777	0.8788788788788788
-0.4312311460498486	0.8798798798798799
-0.42715307624787147	0.8808808808808809
-0.42307342495449535	0.8818818818818819
-0.4189922065345855	0.8828828828828829
-0.4149094352581593	0.8838838838838838
-0.4108251253017238	0.8848848848848849
-0.4067392907495613	0.8858858858858859
-0.4026519455950268	0.8868868868868869
-0.39856310374179377	0.8878878878878879
-0.39447277900511435	0.8888888888888888
-0.39038098511302594	0.8898898898898899
-0.3862877357075765	0.8908908908908909
-0.3821930443459929	0.8918918918918919
-0.37809692450187304	0.8928928928928929
-0.373999389566318	0.8938938938938938
-0.3699004528490914	0.8948948948948949
-0.3658001275797177	0.8958958958958959
-0.361698426908609	0.8968968968968969
-0.3575953639081324	0.8978978978978979
-0.3534909515737048	0.8988988988988988
-0.3493852028248296	0.8998998998998999
-0.3452781305061619	0.9009009009009009
-0.34116974738851635	0.9019019019019019
-0.33706006616990264	0.9029029029029029
-0.33294909947650586	0.9039039039039038
-0.3288368598636935	0.9049049049049049
-0.3247233598169699	0.9059059059059059
-0.32060861175295635	0.9069069069069069
-0.3164926280203188	0.9079079079079079
-0.3123754209007232	0.908908908908909
-0.30825700260973826	0.9099099099099099
-0.3041373852977655	0.9109109109109109
-0.3000165810509193	0.9119119119119119
-0.29589460189193184	0.9129129129129129
-0.29177145978101127	0.913913913913914
-0.2876471666167237	0.914914914914915
-0.28352173423682836	0.9159159159159159
-0.27939517441913914	0.9169169169169169
-0.27526749888233737	0.9179179179179179
-0.27113871928681305	0.918918918918919
-0.26700884723545626	0.91991991991992
-0.26287789427447933	0.9209209209209209
-0.25874587189418746	0.9219219219219219
-0.25461279152978245	0.9229229229229229
-0.25047866456211326	0.923923923923924
-0.24634350231846242	0.924924924924925
-0.24220731607327703	0.9259259259259259
-0.2380701170489377	0.9269269269269269
-0.23393191641647226	0.9279279279279279
-0.22979272529630662	0.928928928928929
-0.22565255475896315	0.92992992992993
-0.22151141582579276	0.9309309309309309
-0.2173693194696587	0.9319319319319319
-0.21322627661565188	0.9329329329329329
-0.2090822981417592	0.933933933933934
-0.20493739487956306	0.934934934934935
-0.20079157761489566	0.9359359359359359
-0.19664485708852242	0.9369369369369369
-0.19249724399678259	0.9379379379379379
-0.18834874899225815	0.938938938938939
-0.1841993826844002	0.93993993993994
-0.18004915564018492	0.9409409409409409
-0.1758980783847256	0.9419419419419419
-0.17174616140191606	0.9429429429429429
-0.16759341513502907	0.943943943943944
-0.16343984998734798	0.944944944944945
-0.15928547632275192	0.9459459459459459
-0.15513030446633555	0.9469469469469469
-0.15097434470498233	0.9479479479479479
-0.1468176072879721	0.948948948948949
-0.14266010242754362	0.94994994994995
-0.1385018402994898	0.950950950950951
-0.13434283104371034	0.9519519519519519
-0.1301830847647949	0.9529529529529529
-0.12602261153256603	0.953953953953954
-0.12186142138265149	0.954954954954955
-0.11769952431701688	0.955955955955956
-0.11353693030452806	0.9569569569569569
-0.10937364928147385	0.9579579579579579
-0.10520969115211891	0.958958958958959
-0.10104506578921679	0.95995995995996
-0.09687978303455384	0.960960960960961
-0.09271385269945276	0.9619619619619619
-0.08854728456530798	0.9629629629629629
-0.08438008838408041	0.963963963963964
-0.0802122738788241	0.964964964964965
-0.07604385074417268	0.965965965965966
-0.07187482864685803	0.9669669669669669
-0.06770521722618841	0.9679679679679679
-0.06353502609455929	0.968968968968969
-0.0593642648379242	0.96996996996997
-0.05519294301629725	0.970970970970971
-0.05102107016421749	0.9719719719719719
-0.04684865579124331	0.972972972972973
-0.042675709382410616	0.973973973973974
-0.03850224039871954	0.974974974974975
-0.03432825827758639	0.975975975975976
-0.030153772433323456	0.9769769769769769
-0.025978792257584656	0.977977977977978
-0.02180332711983886	0.978978978978979
-0.017627386367809562	0.97997997997998
-0.013450979327941917	0.980980980980981
-0.00927411530583677	0.9819819819819819
-0.005096803586711658	0.982982982982983
-0.000919053435829534	0.983983983983984
0.0032591259010460493	0.984984984984985
0.007437725197227277	0.985985985985986
0.011616735244652447	0.986986986986987
0.015796146853466975	0.987987987987988
0.019975950851579247	0.988988988988989
0.02415613808424596	0.98998998998999
0.028336699413633207	0.990990990990991
0.032517625718405725	0.991991991991992
0.036698907893293435	0.992992992992993
0.040880536848683785	0.993993993993994
0.045062503510193905	0.994994994994995
0.04924479881826573	0.995995995995996
0.053427413727743345	0.996996996996997
0.05761033920747079	0.997997997997998
0.06179356623987444	0.998998998998999
0.06597708582056325	1.0


==> csv/vanishing_viscosity_visualization/euler_mid_vis_u_0.32.csv <==
0.056669381130229894	0.0
0.05884324528660258	0.001001001001001001
0.06102777503025673	0.002002002002002002
0.06322202467767077	0.003003003003003003
0.06542513405996578	0.004004004004004004
0.06763632074947863	0.005005005005005005
0.06985487298918085	0.006006006006006006
0.0720801432625421	0.007007007007007007
0.07431154244660712	0.008008008008008008
0.07654853449611515	0.009009009009009009
0.07879063161087142	0.01001001001001001
0.08103738984289557	0.011011011011011011
0.08328840510354966	0.012012012012012012
0.08554330953451023	0.013013013013013013
0.08780176820951434	0.014014014014014014
0.09006347613690496	0.015015015015015015
0.09232815553554075	0.016016016016016016
0.09459555335924648	0.01701701701701702
0.09686543904707212	0.018018018018018018
0.09913760247882851	0.01901901901901902
0.10141185211708147	0.02002002002002002
0.10368801331863992	0.021021021021021023
0.10596592679996898	0.022022022022022022
0.10824544724252373	0.023023023023023025
0.11052644202512651	0.024024024024024024
0.11280879007183633	0.025025025025025027
0.11509238080466093	0.026026026026026026
0.11737711319158804	0.02702702702702703
0.11966289488112955	0.028028028028028028
0.12194964141553143	0.02902902902902903
0.12423727551536246	0.03003003003003003
0.12652572642902285	0.031031031031031032
0.1288149293411379	0.03203203203203203
0.1311048248345226	0.03303303303303303
0.1333953584007166	0.03403403403403404
0.1356864799947194	0.035035035035035036
0.13797814362977662	0.036036036036036036
0.14027030700862725	0.037037037037037035
0.14256293118776206	0.03803803803803804
0.1448559802717476	0.03903903903903904
0.14714942113474014	0.04004004004004004
0.14944322316677558	0.04104104104104104
0.15173735804243196	0.042042042042042045
0.15403179950988655	0.043043043043043044
0.15632652319835397	0.044044044044044044
0.15862150644228365	0.04504504504504504
0.1609167281206242	0.04604604604604605
0.16321216850982384	0.04704704704704705
0.16550780914913785	0.04804804804804805
0.1678036327171496	0.04904904904904905
0.1700996229182915	0.05005005005005005
0.17239576437846396	0.05105105105105105
0.1746920425487143	0.05205205205205205
0.17698844361622867	0.05305305305305305
0.1792849544217398	0.05405405405405406
0.18158156238272688	0.055055055055055056
0.18387825542162187	0.056056056056056056
0.18617502189849744	0.057057057057057055
0.18847185054753512	0.05805805805805806
0.19076873041682532	0.05905905905905906
0.1930656508108607	0.06006006006006006
0.1953626012353309	0.06106106106106106
0.19765957134362372	0.062062062062062065
0.19995655088467848	0.06306306306306306
0.2022535296516224	0.06406406406406406
0.20455049743085849	0.06506506506506507
0.20684744395104282	0.06606606606606606
0.2091443588316269	0.06706706706706707
0.211441231530395	0.06806806806806807
0.21373805128966183	0.06906906906906907
0.21603480708053735	0.07007007007007007
0.2183314875448972	0.07107107107107107
0.2206280809344241	0.07207207207207207
0.22292457504631574	0.07307307307307308
0.2252209571549645	0.07407407407407407
0.22751721393914107	0.07507507507507508
0.22981333140390786	0.07607607607607608
0.23210929479670858	0.07707707707707707
0.23440508851675895	0.07807807807807808
0.23670069601706933	0.07907907907907907
0.23899609969810093	0.08008008008008008
0.24129128079224163	0.08108108108108109
0.24358621923794363	0.08208208208208208
0.2458808935425341	0.08308308308308308
0.2481752806323416	0.08408408408408409
0.25046935568893386	0.08508508508508508
0.25276309196986635	0.08608608608608609
0.2550564606124707	0.08708708708708708
0.25734943041878633	0.08808808808808809
0.2596419676198373	0.0890890890890891
0.2619340356169997	0.09009009009009009
0.2642255946982591	0.09109109109109109
0.26651660172667024	0.0920920920920921
0.26880700979832883	0.09309309309309309
0.27109676786663756	0.0940940940940941
0.27338582032958836	0.09509509509509509
0.2756741065761928	0.0960960960960961
0.2779615604880703	0.0970970970970971
0.28024810989153986	0.0980980980980981
0.2825336759553584	0.0990990990990991
0.2848181725284986	0.1001001001001001
0.2871015054120576	0.1011011011011011
0.2893835715585378	0.1021021021021021
0.2916642581913123	0.1031031031031031
0.29394344183612364	0.1041041041041041
0.2962209872558827	0.10510510510510511
0.2984967462789227	0.1061061061061061
0.3007705565101134	0.10710710710710711
0.30304223991293805	0.10810810810810811
0.3053116012496857	0.1091091091091091
0.3075784263653848	0.11011011011011011
0.30984248029991024	0.1111111111111111
0.31210350521089997	0.11211211211211211
0.31436121808863215	0.11311311311311312
0.3166153082419006	0.11411411411411411
0.318865434532086	0.11511511511511512
0.321111222330138	0.11611611611611612
0.32335226016891483	0.11711711711711711
0.32558809606041367	0.11811811811811812
0.3278182334446538	0.11911911911911911
0.3300421267335432	0.12012012012012012
0.3322591764097207	0.12112112112112113
0.33446872363631763	0.12212212212212212
0.33667004432959363	0.12312312312312312
0.33886234264165305	0.12412412412412413
0.34104474379571276	0.12512512512512514
0.3432162862108622	0.12612612612612611
0.3453759128476895	0.12712712712712712
0.3475224616997674	0.12812812812812813
0.34965465534953255	0.12912912912912913
0.3517710894998141	0.13013013013013014
0.3538702203849091	0.13113113113113112
0.3559503509569389	0.13213213213213212
0.35800961573502854	0.13313313313313313
0.36004596419593043	0.13413413413413414
0.36205714257588906	0.13513513513513514
0.36404067394416195	0.13613613613613615
0.3659938363995806	0.13713713713713713
0.36791363923226755	0.13813813813813813
0.36979679688415124	0.13913913913913914
0.3716397005337761	0.14014014014014015
0.3734383871242613	0.14114114114114115
0.3751885056478865	0.14214214214214213
0.3768852804980111	0.14314314314314314
0.37852347169898565	0.14414414414414414
0.38009733182895694	0.14514514514514515
0.38160055945957827	0.14614614614614616
0.3830262489525565	0.14714714714714713
0.3843668364768085	0.14814814814814814
0.3856140421442415	0.14914914914914915
0.3867588082085711	0.15015015015015015
0.387791233333278	0.15115115115115116
0.38870050301427833	0.15215215215215216
0.3894748163439733	0.15315315315315314
0.3901013094292756	0.15415415415415415
0.3905659759313942	0.15515515515515516
0.3908535853833112	0.15615615615615616
0.3909476001665486	0.15715715715715717
0.3908300922955197	0.15815815815815815
0.3904816614691958	0.15915915915915915
0.3898813562079127	0.16016016016016016
0.3890066002989412	0.16116116116116116
0.38783312722588287	0.16216216216216217
0.3863349257494848	0.16316316316316315
0.38448420033151814	0.16416416416416416
0.3822513506347079	0.16516516516516516
0.3796049748688493	0.16616616616616617
0.3765119022576938	0.16716716716716717
0.37293726033528585	0.16816816816816818
0.3688445830980792	0.16916916916916916
0.36419596618495315	0.17017017017017017
0.3589522751687109	0.17117117117117117
0.3530734126517094	0.17217217217217218
0.3465186490964166	0.17317317317317318
0.33924702112468147	0.17417417417417416
0.3312177993361771	0.17517517517517517
0.32239102549676457	0.17617617617617617
0.31272811623380364	0.17717717717717718
0.30219252719141293	0.1781781781781782
0.2907504680393244	0.17917917917917917
0.27837165494468663	0.18018018018018017
0.26503008331459926	0.18118118118118118
0.25070480005537005	0.18218218218218218
0.2353806515662885	0.1831831831831832
0.21904898149750984	0.1841841841841842
0.2017082512449667	0.18518518518518517
0.18336455647084615	0.18618618618618618
0.16403201478437163	0.1871871871871872
0.14373300313816006	0.1881881881881882
0.12249822840271124	0.1891891891891892
0.10036662074811796	0.19019019019019018
0.07738504653503288	0.19119119119119118
0.05360784494260183	0.1921921921921922
0.0290962000307613	0.1931931931931932
0.003917366831137641	0.1941941941941942
-0.021856224083590427	0.19519519519519518
-0.04814795466477194	0.1961961961961962
-0.07487806842805957	0.1971971971971972
-0.1019647478048768	0.1981981981981982
-0.1293251878564128	0.1991991991991992
-0.1568766366610029	0.2002002002002002
-0.1845373762090851	0.2012012012012012
-0.212227622084076	0.2022022022022022
-0.23987032520085658	0.2032032032032032
-0.2673918640568645	0.2042042042042042
-0.2947226210015393	0.20520520520520522
-0.3217974406874325	0.2062062062062062
-0.3485559729379382	0.2072072072072072
-0.37494290563411725	0.2082082082082082
-0.40090809583317555	0.2092092092092092
-0.42640660918989937	0.21021021021021022
-0.4513986789080933	0.21121121121121122
-0.47584959598333876	0.2122122122122122
-0.49972954250879953	0.2132132132132132
-0.5230133794094483	0.21421421421421422
-0.5456803992503747	0.21521521521521522
-0.567714053829773	0.21621621621621623
-0.5891016652006311	0.2172172172172172
-0.6098341276395484	0.2182182182182182
-0.6299056069520635	0.21921921921921922
-0.6493132424156908	0.22022022022022023
-0.6680568556439518	0.22122122122122123
-0.6861386697279547	0.2222222222222222
-0.7035630411865803	0.22322322322322322
-0.7203362065368983	0.22422422422422422
-0.7364660446811108	0.22522522522522523
-0.7519618557907215	0.22622622622622623
-0.7668341569447229	0.22722722722722724
-0.781094494437944	0.22822822822822822
-0.7947552724082172	0.22922922922922923
-0.8078295972274875	0.23023023023023023
-0.820331136952575	0.23123123123123124
-0.8322739950277532	0.23223223223223224
-0.8436725973651952	0.23323323323323322
-0.8545415918940569	0.23423423423423423
-0.8648957596578007	0.23523523523523523
-0.8747499365475093	0.23623623623623624
-0.8841189447812955	0.23723723723723725
-0.893017533273252	0.23823823823823823
-0.9014603260759981	0.23923923923923923
-0.909461778126806	0.24024024024024024
-0.9170361375758488	0.24124124124124124
-0.9241974140253646	0.24224224224224225
-0.9309593520585088	0.24324324324324326
-0.9373354094861325	0.24424424424424424
-0.9433387397872977	0.24524524524524524
-0.9489821782651413	0.24624624624624625
-0.9542782314828134	0.24724724724724725
-0.9592390695850024	0.24824824824824826
-0.9638765211483454	0.24924924924924924
-0.9682020702393359	0.2502502502502503
-0.9722268553907019	0.25125125125125125
-0.9759616702371575	0.25225225225225223
-0.9794169655786664	0.25325325325325326
-0.9826028526643243	0.25425425425425424
-0.9855291075125711	0.2552552552552553
-0.9882051761040194	0.25625625625625625
-0.9906401803017306	0.25725725725725723
-0.9928429243705632	0.25825825825825827
-0.9948219019822941	0.25925925925925924
-0.9965853036067908	0.2602602602602603
-0.9981410242016967	0.26126126126126126
-0.9994966711239677	0.26226226226226224
-1.0006595721963871	0.26326326326326327
-1.001636783870844	0.26426426426426425
-1.0024350994379672	0.2652652652652653
-1.0030610572395644	0.26626626626626626
-1.0035209488465053	0.2672672672672673
-1.0038208271700728	0.2682682682682683
-1.003966514479704	0.26926926926926925
-1.0039636103042315	0.2702702702702703
-1.0038174991975928	0.27127127127127126
-1.003533358353204	0.2722722722722723
-1.0031161650542229	0.2732732732732733
-1.0025707039493836	0.27427427427427425
-1.0019015741464505	0.2752752752752753
-1.0011131961171995	0.27627627627627627
-1.0002098184096362	0.2772772772772773
-0.9991955241645968	0.2782782782782783
-0.9980742374351963	0.27927927927927926
-0.9968497293086982	0.2802802802802803
-0.9955256238313281	0.28128128128128127
-0.9941054037374043	0.2822822822822823
-0.9925924159847982	0.2832832832832833
-0.9909898770994081	0.28428428428428426
-0.9893008783317276	0.2852852852852853
-0.9875283906290929	0.2862862862862863
-0.9856752694274413	0.2872872872872873
-0.9837442592667561	0.2882882882882883
-0.9817379982345279	0.28928928928928926
-0.979659022241765	0.2902902902902903
-0.9775097691361709	0.2912912912912913
-0.9752925826572248	0.2922922922922923
-0.9730097162379031	0.2932932932932933
-0.9706633366578465	0.29429429429429427
-0.9682555275527368	0.2952952952952953
-0.9657882927846297	0.2962962962962963
-0.9632635596779683	0.2972972972972973
-0.9606831821258995	0.2982982982982983
-0.9580489435714922	0.2992992992992993
-0.9553625598683296	0.3003003003003003
-0.952625682024891	0.3013013013013013
-0.9498398988370166	0.3023023023023023
-0.9470067394126608	0.3033033033033033
-0.9441276755930156	0.30430430430430433
-0.9412041242739922	0.3053053053053053
-0.9382374496319181	0.3063063063063063
-0.9352289652572032	0.3073073073073073
-0.9321799361996015	0.3083083083083083
-0.9290915809286007	0.30930930930930933
-0.9259650732123146	0.3103103103103103
-0.9228015439181976	0.3113113113113113
-0.9196020827387196	0.3123123123123123
-0.9163677398450973	0.3133133133133133
-0.9130995274719947	0.31431431431431434
-0.9097984214360794	0.3153153153153153
-0.9064653625911244	0.3163163163163163
-0.9031012582223389	0.3173173173173173
-0.8997069833824164	0.3183183183183183
-0.8962833821717776	0.31931931931931934
-0.8928312689653131	0.3203203203203203
-0.8893514295879069	0.3213213213213213
-0.8858446224408756	0.32232232232232233
-0.8823115795814127	0.3233233233233233
-0.8787530077570214	0.32432432432432434
-0.8751695893968426	0.3253253253253253
-0.8715619835617174	0.3263263263263263
-0.8679308268547261	0.32732732732732733
-0.8642767342939008	0.3283283283283283
-0.8606003001487136	0.32932932932932935
-0.8569020987418887	0.3303303303303303
-0.8531826852180239	0.33133133133133136
-0.8494425962804255	0.33233233233233234
-0.8456823508975388	0.3333333333333333
-0.8419024509802393	0.33433433433433435
-0.8381033820312712	0.3353353353353353
-0.8342856137679829	0.33633633633633636
-0.8304496007195384	0.33733733733733734
-0.826595782799663	0.3383383383383383
-0.8227245858559951	0.33933933933933935
-0.818836422197025	0.34034034034034033
-0.8149316910975873	0.34134134134134136
-0.8110107792838178	0.34234234234234234
-0.8070740613984527	0.3433433433433433
-0.8031219004473057	0.34434434434434436
-0.7991546482277273	0.34534534534534533
-0.7951726457398053	0.34634634634634637
-0.7911762235810542	0.34734734734734735
-0.7871657023252735	0.3483483483483483
-0.7831413928862719	0.34934934934934936
-0.7791035968670664	0.35035035035035034
-0.7750526068952103	0.35135135135135137
-0.7709887069447899	0.35235235235235235
-0.7669121726456997	0.3533533533533533
-0.762823271580688	0.35435435435435436
-0.7587222635707251	0.35535535535535534
-0.7546094009491537	0.3563563563563564
-0.750484928825114	0.35735735735735735
-0.7463490853366765	0.35835835835835833
-0.7422021018941269	0.35935935935935936
-0.7380442034137995	0.36036036036036034
-0.7338756085428639	0.3613613613613614
-0.7296965298754333	0.36236236236236236
-0.7255071741603615	0.3633633633633634
-0.7213077425010627	0.36436436436436437
-0.7170984305476946	0.36536536536536535
-0.7128794286820123	0.3663663663663664
-0.7086509221951959	0.36736736736736736
-0.7044130914589427	0.3683683683683684
-0.700166112090097	0.36936936936936937
-0.6959101551090823	0.37037037037037035
-0.6916453870923913	0.3713713713713714
-0.6873719703193705	0.37237237237237236
-0.6830900629135364	0.3733733733733734
-0.6787998189786388	0.3743743743743744
-0.6745013887296923	0.37537537537537535
-0.6701949186191662	0.3763763763763764
-0.6658805514585407	0.37737737737737737
-0.6615584265354059	0.3783783783783784
-0.657228679726285	0.3793793793793794
-0.6528914436053547	0.38038038038038036
-0.6485468475492224	0.3813813813813814
-0.6441950178379166	0.38238238238238237
-0.6398360777522462	0.3833833833833834
-0.6354701476676631	0.3843843843843844
-0.6310973451447754	0.38538538538538536
-0.6267177850166333	0.3863863863863864
-0.6223315794729251	0.38738738738738737
-0.6179388381411877	0.3883883883883884
-0.6135396681651727	0.3893893893893894
-0.6091341742804464	0.39039039039039036
-0.6047224588873676	0.3913913913913914
-0.6003046221215038	0.3923923923923924
-0.5958807619216295	0.3933933933933934
-0.5914509740953512	0.3943943943943944
-0.5870153523824996	0.3953953953953954
-0.5825739885163244	0.3963963963963964
-0.5781269722826262	0.3973973973973974
-0.573674391576851	0.3983983983983984
-0.5692163324592779	0.3993993993993994
-0.5647528792083195	0.4004004004004004
-0.5602841143720585	0.4014014014014014
-0.5558101188180319	0.4024024024024024
-0.5513309717813855	0.4034034034034034
-0.5468467509114006	0.4044044044044044
-0.542357532316514	0.40540540540540543
-0.537863390607825	0.4064064064064064
-0.5333643989412076	0.4074074074074074
-0.5288606290580172	0.4084084084084084
-0.5243521513245067	0.4094094094094094
-0.5198390347699324	0.41041041041041043
-0.5153213471234681	0.4114114114114114
-0.5107991548498984	0.4124124124124124
-0.506272523184207	0.4134134134134134
-0.5017415161650303	0.4144144144144144
-0.49720619666708493	0.41541541541541543
-0.49266662643253906	0.4164164164164164
-0.4881228661014321	0.4174174174174174
-0.4835749752411105	0.4184184184184184
-0.4790230123747793	0.4194194194194194
-0.47446703500913756	0.42042042042042044
-0.46990709966119343	0.4214214214214214
-0.46534326188422176	0.42242242242242245
-0.460775576292963	0.42342342342342343
-0.4562040965880215	0.4244244244244244
-0.451628875579556	0.42542542542542544
-0.4470499652102254	0.4264264264264264
-0.44246741657747624	0.42742742742742745
-0.43788127995513315	0.42842842842842843
-0.43329160481437856	0.4294294294294294
-0.42869843984407924	0.43043043043043044
-0.4241018329705462	0.4314314314314314
-0.4195018313766839	0.43243243243243246
-0.4148984815206096	0.43343343343343343
-0.4102918291537047	0.4344344344344344
-0.40568191933816944	0.43543543543543545
-0.4010687964640487	0.4364364364364364
-0.3964525042657939	0.43743743743743746
-0.39183308583832893	0.43843843843843844
-0.38721058365268457	0.4394394394394394
-0.38258503957116824	0.44044044044044045
-0.3779564948621305	0.44144144144144143
-0.3733249902142979	0.44244244244244246
-0.36869056575072656	0.44344344344344344
-0.3640532610423526	0.4444444444444444
-0.3594131151211857	0.44544544544544545
-0.354770166493126	0.44644644644644643
-0.35012445315044755	0.44744744744744747
-0.3454760125839273	0.44844844844844844
-0.3408248817946644	0.4494494494494494
-0.33617109730556405	0.45045045045045046
-0.3315146951725357	0.45145145145145144
-0.3268557109953709	0.45245245245245247
-0.32219417992835947	0.45345345345345345
-0.3175301366906014	0.4544544544544545
-0.31286361557607434	0.45545545545545546
-0.30819465046341593	0.45645645645645644
-0.30352327482547764	0.4574574574574575
-0.2988495217386086	0.45845845845845845
-0.2941734238917276	0.4594594594594595
-0.28949501359514	0.46046046046046046
-0.2848143227891566	0.46146146146146144
-0.2801313830524722	0.4624624624624625
-0.2754462256103592	0.46346346346346345
-0.2707588813426341	0.4644644644644645
-0.26606938079145126	0.46546546546546547
-0.261377754168883	0.46646646646646645
-0.25668403136433693	0.4674674674674675
-0.25198824195177266	0.46846846846846846
-0.24729041519676617	0.4694694694694695
-0.2425905800633839	0.47047047047047047
-0.23788876522091504	0.47147147147147145
-0.23318499905042403	0.4724724724724725
-0.2284793096511701	0.47347347347347346
-0.223771724846857	0.4744744744744745
-0.21906227219175875	0.4754754754754755
-0.21435097897668362	0.47647647647647645
-0.2096378722348238	0.4774774774774775
-0.2049229787474501	0.47847847847847846
-0.2002063250495022	0.4794794794794795
-0.19548793743502912	0.4804804804804805
-0.19076784196253516	0.48148148148148145
-0.1860460644601815	0.4824824824824825
-0.1813226305309011	0.48348348348348347
-0.17659756555737632	0.4844844844844845
-0.1718708947069351	0.4854854854854855
-0.16714264293631773	0.4864864864864865
-0.1624128349963675	0.4874874874874875
-0.15768149543659832	0.48848848848848847
-0.1529486486096914	0.4894894894894895
-0.1482143186758755	0.4904904904904905
-0.1434785296072405	0.4914914914914915
-0.13874130519194136	0.4924924924924925
-0.13400266903833885	0.4934934934934935
-0.12926264457903705	0.4944944944944945
-0.12452125507486135	0.4954954954954955
-0.11977852361873938	0.4964964964964965
-0.11503447313952492	0.4974974974974975
-0.11028912640573124	0.4984984984984985
-0.10554250602921048	0.4994994994994995
-0.10079463446874698	0.5005005005005005
-0.09604553403360085	0.5015015015015015
-0.09129522688696919	0.5025025025025025
-0.08654373504940163	0.5035035035035035
-0.08179108040213717	0.5045045045045045
-0.07703728469039865	0.5055055055055055
-0.07228236952661278	0.5065065065065065
-0.0675263563935905	0.5075075075075075
-0.06276926664763668	0.5085085085085085
-0.05801112152162318	0.5095095095095095
-0.05325194212799473	0.5105105105105106
-0.04849174946174062	0.5115115115115115
-0.043730564403303175	0.5125125125125125
-0.038968407721453976	0.5135135135135135
-0.03420530007611047	0.5145145145145145
-0.02944126202112255	0.5155155155155156
-0.024676314007002778	0.5165165165165165
-0.01991047638362866	0.5175175175175175
-0.015143769402891704	0.5185185185185185
-0.010376213221320495	0.5195195195195195
-0.0056078279026536065	0.5205205205205206
-0.0008386334203881496	0.5215215215215215
0.003931350339718494	0.5225225225225225
0.008702103577170077	0.5235235235235235
0.013473606574296526	0.5245245245245245
0.018245839693840714	0.5255255255255256
0.023018783376586038	0.5265265265265265
0.027792418139004297	0.5275275275275275
0.03256672457094174	0.5285285285285285
0.037341683333323876	0.5295295295295295
0.042117275155896056	0.5305305305305306
0.046893480834981495	0.5315315315315315
0.051670281231272285	0.5325325325325325
0.056447657267637175	0.5335335335335335
0.06122558992695917	0.5345345345345346
0.0660040602499895	0.5355355355355356
0.0707830493332285	0.5365365365365365
0.07556253832682192	0.5375375375375375
0.08034250843248197	0.5385385385385385
0.08512294090142271	0.5395395395395396
0.08990381703231765	0.5405405405405406
0.09468511816927103	0.5415415415415415
0.09946682569980927	0.5425425425425425
0.10424892105288441	0.5435435435435435
0.10903138569689665	0.5445445445445446
0.11381420113772689	0.5455455455455456
0.11859734891678704	0.5465465465465466
0.1233808106090793	0.5475475475475475
0.12816456782127084	0.5485485485485485
0.13294860218977705	0.5495495495495496
0.13773289537885758	0.5505505505505506
0.14251742907872125	0.5515515515515516
0.1473021850036403	0.5525525525525525
0.15208714489007388	0.5535535535535535
0.15687229049479817	0.5545545545545546
0.16165760359304582	0.5555555555555556
0.16644306597664932	0.5565565565565566
0.17122865945219298	0.5575575575575575
0.17601436583916744	0.5585585585585585
0.18080016696813203	0.5595595595595596
0.18558604467887665	0.5605605605605606
0.19037198081859277	0.5615615615615616
0.19515795724003968	0.5625625625625625
0.1999439557997218	0.5635635635635635
0.20472995835605665	0.5645645645645646
0.20951594676755547	0.5655655655655656
0.21430190289099105	0.5665665665665666
0.21908780857957844	0.5675675675675675
0.22387364568114018	0.5685685685685685
0.22865939603628507	0.5695695695695696
0.23344504147656778	0.5705705705705706
0.23823056382266244	0.5715715715715716
0.24301594488251557	0.5725725725725725
0.24780116644951042	0.5735735735735735
0.2525862103006115	0.5745745745745746
0.2573710581945169	0.5755755755755756
0.2621556918697912	0.5765765765765766
0.2669400930430037	0.5775775775775776
0.27172424340684714	0.5785785785785785
0.2765081246282585	0.5795795795795796
0.28129171834652145	0.5805805805805806
0.2860750061713666	0.5815815815815816
0.29085796968105504	0.5825825825825826
0.2956405904204557	0.5835835835835835
0.30042284989910584	0.5845845845845846
0.3052047295892642	0.5855855855855856
0.30998621092394496	0.5865865865865866
0.3147672752949434	0.5875875875875876
0.3195479040508405	0.5885885885885885
0.32432807849499845	0.5895895895895896
0.32910777988353324	0.5905905905905906
0.3338869894232757	0.5915915915915916
0.3386656882697098	0.5925925925925926
0.3434438575248961	0.5935935935935935
0.3482214782353718	0.5945945945945946
0.35299853139003445	0.5955955955955956
0.35777499791800005	0.5965965965965966
0.36255085868644227	0.5975975975975976
0.36732609449840636	0.5985985985985987
0.37210068609060176	0.5995995995995996
0.3768746141311658	0.6006006006006006
0.38164785921740624	0.6016016016016016
0.38642040187351234	0.6026026026026026
0.3911922225482437	0.6036036036036037
0.39596330161258364	0.6046046046046046
0.4007336193573698	0.6056056056056056
0.405503155990888	0.6066066066066066
0.41027189163643935	0.6076076076076076
0.41503980632986925	0.6086086086086087
0.4198068800170688	0.6096096096096096
0.4245730925514332	0.6106106106106106
0.42933842369129277	0.6116116116116116
0.4341028530972971	0.6126126126126126
0.4388663603297699	0.6136136136136137
0.4436289248460151	0.6146146146146146
0.44839052599758994	0.6156156156156156
0.45315114302752796	0.6166166166166166
0.4579107550675246	0.6176176176176176
0.46266934113507346	0.6186186186186187
0.4674268801305574	0.6196196196196196
0.47218335083429175	0.6206206206206206
0.4769387319035177	0.6216216216216216
0.48169300186934505	0.6226226226226226
0.48644613913364093	0.6236236236236237
0.49119812196586704	0.6246246246246246
0.49594892849985683	0.6256256256256256
0.5006985367305415	0.6266266266266266
0.5054469245106084	0.6276276276276276
0.5101940695471071	0.6286286286286287
0.5149399493979848	0.6296296296296297
0.519684541468564	0.6306306306306306
0.5244278230079461	0.6316316316316316
0.5291697711053531	0.6326326326326326
0.5339103626863942	0.6336336336336337
0.5386495745092607	0.6346346346346347
0.5433873831608469	0.6356356356356356
0.5481237650527907	0.6366366366366366
0.55285869641744	0.6376376376376376
0.5575921533037287	0.6386386386386387
0.5623241115729786	0.6396396396396397
0.5670545468946037	0.6406406406406406
0.5717834347417352	0.6416416416416416
0.5765107503867435	0.6426426426426426
0.5812364688966764	0.6436436436436437
0.5859605651285892	0.6446446446446447
0.5906830137247812	0.6456456456456456
0.5954037891079247	0.6466466466466466
0.6001228654760877	0.6476476476476476
0.6048402167976482	0.6486486486486487
0.6095558168060908	0.6496496496496497
0.6142696389946916	0.6506506506506506
0.6189816566110776	0.6516516516516516
0.6236918426516668	0.6526526526526526
0.6284001698559747	0.6536536536536537
0.6331066107007954	0.6546546546546547
0.6378111373942399	0.6556556556556556
0.6425137218696416	0.6566566566566566
0.6472143357793094	0.6576576576576577
0.6519129504881417	0.6586586586586587
0.6566095370670759	0.6596596596596597
0.6613040662863912	0.6606606606606606
0.6659965086088361	0.6616616616616616
0.6706868341826043	0.6626626626626627
0.6753750128341138	0.6636636636636637
0.6800610140606363	0.6646646646646647
0.6847448070227126	0.6656656656656657
0.6894263605364042	0.6666666666666666
0.6941056430653263	0.6676676676676677
0.698782622712499	0.6686686686686687
0.7034572672119694	0.6696696696696697
0.7081295439202391	0.6706706706706707
0.7127994198074482	0.6716716716716716
0.7174668614483518	0.6726726726726727
0.7221318350130389	0.6736736736736737
0.7267943062574238	0.6746746746746747
0.7314542405134749	0.6756756756756757
0.7361116026791872	0.6766766766766766
0.7407663572082863	0.6776776776776777
0.7454184680996522	0.6786786786786787
0.7500678988864602	0.6796796796796797
0.7547146126250197	0.6806806806806807
0.7593585718833177	0.6816816816816816
0.7639997387292304	0.6826826826826827
0.7686380747184282	0.6836836836836837
0.7732735408819216	0.6846846846846847
0.7779060977132815	0.6856856856856857
0.7825357051554759	0.6866866866866866
0.7871623225873571	0.6876876876876877
0.7917859088097425	0.6886886886886887
0.7964064220311173	0.6896896896896897
0.8010238198529094	0.6906906906906907
0.8056380592543508	0.6916916916916916
0.8102490965768897	0.6926926926926927
0.8148568875081571	0.6936936936936937
0.8194613870654522	0.6946946946946947
0.8240625495787528	0.6956956956956957
0.8286603286732069	0.6966966966966966
0.8332546772511217	0.6976976976976977
0.8378455474733913	0.6986986986986987
0.8424328907403896	0.6996996996996997
0.8470166576722605	0.7007007007007007
0.8515967980886343	0.7017017017017017
0.8561732609876996	0.7027027027027027
0.86074599452466	0.7037037037037037
0.8653149459894965	0.7047047047047047
0.8698800617840754	0.7057057057057057
0.874441287398507	0.7067067067067067
0.8789985673868012	0.7077077077077077
0.8835518453417248	0.7087087087087087
0.8881010638688966	0.7097097097097097
0.8926461645600308	0.7107107107107107
0.8971870879653564	0.7117117117117117
0.9017237735651269	0.7127127127127127
0.9062561597402415	0.7137137137137137
0.9107841837418889	0.7147147147147147
0.9153077816602332	0.7157157157157157
0.9198268883920537	0.7167167167167167
0.924341437607352	0.7177177177177178
0.9288513617148293	0.7187187187187187
0.9333565918262582	0.7197197197197197
0.9378570577196368	0.7207207207207207
0.9423526878011496	0.7217217217217218
0.9468434090658183	0.7227227227227228
0.9513291470568692	0.7237237237237237
0.9558098258236848	0.7247247247247247
0.9602853678783762	0.7257257257257257
0.9647556941508265	0.7267267267267268
0.9692207239422455	0.7277277277277278
0.9736803748770814	0.7287287287287287
0.9781345628533179	0.7297297297297297
0.9825832019910048	0.7307307307307307
0.9870262045790406	0.7317317317317318
0.9914634810200555	0.7327327327327328
0.9958949397733956	0.7337337337337337
1.0003204872960654	0.7347347347347347
1.004740027981613	0.7357357357357357
1.0091534640968098	0.7367367367367368
1.0135606957161083	0.7377377377377378
1.0179616206537139	0.7387387387387387
1.02235613439325	0.7397397397397397
1.02674413001485	0.7407407407407407
1.0311254981196396	0.7417417417417418
1.0355001267514339	0.7427427427427428
1.0398679013156145	0.7437437437437437
1.0442287044949867	0.7447447447447447
1.0485824161625805	0.7457457457457457
1.0529289132911919	0.7467467467467468
1.0572680698595944	0.7477477477477478
1.0615997567552387	0.7487487487487487
1.0659238416733234	0.7497497497497497
1.070240189012075	0.7507507507507507
1.0745486597640812	0.7517517517517518
1.0788491114035168	0.7527527527527528
1.083141397769088	0.7537537537537538
1.0874253689425206	0.7547547547547547
1.091700871122397	0.7557557557557557
1.0959677464931608	0.7567567567567568
1.1002258330890675	0.7577577577577578
1.1044749646528889	0.7587587587587588
1.108714970489128	0.7597597597597597
1.1129456753115325	0.7607607607607607
1.117166899084642	0.7617617617617618
1.1213784568591432	0.7627627627627628
1.125580158600732	0.7637637637637638
1.1297718090122528	0.7647647647647647
1.1339532073487633	0.7657657657657657
1.138124147225299	0.7667667667667668
1.1422844164169346	0.7677677677677678
1.146433796650904	0.7687687687687688
1.1505720633903362	0.7697697697697697
1.1546989856093457	0.7707707707707707
1.1588143255590009	0.7717717717717718
1.1629178385238688	0.7727727727727728
1.1670092725686398	0.7737737737737738
1.1710883682744715	0.7747747747747747
1.1751548584645415	0.7757757757757757
1.179208467918386	0.7767767767767768
1.1832489130744903	0.7777777777777778
1.1872759017206487	0.7787787787787788
1.191289132671525	0.7797797797797797
1.1952882954328758	0.7807807807807807
1.1992730698518226	0.7817817817817818
1.2032431257525789	0.7827827827827828
1.2071981225569628	0.7837837837837838
1.2111377088890443	0.7847847847847848
1.215061522163203	0.7857857857857858
1.218969188154872	0.7867867867867868
1.2228603205531852	0.7877877877877878
1.2267345204947384	0.7887887887887888
1.2305913760775935	0.7897897897897898
1.234430461854685	0.7907907907907908
1.2382513383056581	0.7917917917917918
1.2420535512862303	0.7927927927927928
1.245836631454011	0.7937937937937938
1.2496000936697877	0.7947947947947948
1.25334343637312	0.7957957957957958
1.2570661409311499	0.7967967967967968
1.260767670959372	0.7977977977977978
1.264447471613165	0.7987987987987988
1.268104968848715	0.7997997997997998
1.2717395686520283	0.8008008008008008
1.2753506562345338	0.8018018018018018
1.2789375951938537	0.8028028028028028
1.282499726638116	0.8038038038038038
1.28603636827225	0.8048048048048048
1.289546813444497	0.8058058058058059
1.293030330151446	0.8068068068068068
1.296486159999658	0.8078078078078078
1.2999135171220475	0.8088088088088088
1.3033115870469183	0.8098098098098098
1.306679525517654	0.8108108108108109
1.3100164572607929	0.8118118118118118
1.313321474700308	0.8128128128128128
1.31659363661563	0.8138138138138138
1.319831966741055	0.8148148148148148
1.3230354523038792	0.8158158158158159
1.3262030424986873	0.8168168168168168
1.329333646894949	0.8178178178178178
1.3324261337751249	0.8188188188188188
1.3354793284002247	0.8198198198198198
1.338492011199804	0.8208208208208209
1.3414629158831017	0.8218218218218218
1.3443907274680904	0.8228228228228228
1.3472740802249008	0.8238238238238238
1.3501115555301622	0.8248248248248248
1.3529016796284812	0.8258258258258259
1.3556429212973684	0.8268268268268268
1.3583336894115863	0.8278278278278278
1.3609723304030188	0.8288288288288288
1.3635571256117751	0.8298298298298298
1.3660862885244334	0.8308308308308309
1.36855796189489	0.8318318318318318
1.370970214743538	0.8328328328328328
1.3733210392300308	0.8338338338338338
1.375608347395179	0.8348348348348348
1.3778299677670731	0.8358358358358359
1.3799836418268576	0.8368368368368369
1.3820670203291183	0.8378378378378378
1.3840776594722497	0.8388388388388388
1.3860130169137255	0.8398398398398398
1.3878704476256385	0.8408408408408409
1.3896471995855095	0.8418418418418419
1.3913404092978416	0.8428428428428428
1.3929470971416296	0.8438438438438438
1.3944641625395617	0.8448448448448449
1.3958883789445125	0.8458458458458459
1.3972163886395268	0.8468468468468469
1.3984446973475169	0.8478478478478478
1.3995696686475951	0.8488488488488488
1.4005875181951843	0.8498498498498499
1.4014943077439075	0.8508508508508509
1.4022859389676927	0.8518518518518519
1.4029581470826198	0.8528528528528528
1.4035064942687425	0.8538538538538538
1.4039263628934913	0.8548548548548549
1.404212948539329	0.8558558558558559
1.404361252840074	0.8568568568568569
1.4043660761317738	0.8578578578578578
1.4042220099263218	0.8588588588588588
1.4039234292178908	0.8598598598598599
1.4034644846353006	0.8608608608608609
1.4028390944559257	0.8618618618618619
1.402040936500585	0.8628628628628628
1.4010634399322037	0.8638638638638638
1.3998997769858021	0.8648648648648649
1.398542854661858	0.8658658658658659
1.396985306420945	0.8668668668668669
1.3952194839234742	0.8678678678678678
1.3932374488656398	0.8688688688688688
1.3910309649702628	0.8698698698698699
1.388591490200336	0.8708708708708709
1.3859101692726794	0.8718718718718719
1.38297782656045	0.8728728728728729
1.3797849594853675	0.8738738738738738
1.3763217325144885	0.8748748748748749
1.3725779718915407	0.8758758758758759
1.3685431612499754	0.8768768768768769
1.364206438273673	0.8778778778778779
1.3595565925921964	0.8788788788788788
1.3545820651204115	0.8798798798798799
1.349270949077729	0.8808808808808809
1.3436109929498634	0.8818818818818819
1.3375896056864809	0.8828828828828829
1.3311938644610102	0.8838838838838838
1.3244105253547978	0.8848848848848849
1.3172260373662608	0.8858858858858859
1.3096265601871668	0.8868868868868869
1.3015979862320473	0.8878878878878879
1.2931259674533464	0.8888888888888888
1.2841959475233329	0.8898898898898899
1.2747932000140687	0.8908908908908909
1.2649028732576373	0.8918918918918919
1.2545100426198077	0.8928928928928929
1.2435997709697657	0.8938938938938938
1.2321571781749854	0.8948948948948949
1.220167520491612	0.8958958958958959
1.207616280754153	0.8968968968968969
1.1944892702908199	0.8978978978978979
1.1807727434983601	0.8988988988988988
1.1664535259982929	0.8998998998998999
1.1515191572593506	0.9009009009009009
1.1359580485025274	0.9019019019019019
1.119759656597929	0.9029029029029029
1.1029146745086589	0.9039039039039038
1.0854152386271643	0.9049049049049049
1.0672551530743508	0.9059059059059059
1.0484301306813637	0.9069069069069069
1.0289380499385254	0.9079079079079079
1.008779226666378	0.908908908908909
0.9879566985326199	0.9099099099099099
0.9664765198010138	0.9109109109109109
0.9443480628530672	0.9119119119119119
0.9215843220749532	0.9129129129129129
0.8982022146624185	0.913913913913914
0.874222871786294	0.914914914914915
0.8496719124126018	0.9159159159159159
0.8245796909290908	0.9169169169169169
0.7989815086532606	0.9179179179179179
0.7729177783594117	0.918918918918919
0.746434130251603	0.91991991991992
0.7195814474253402	0.9209209209209209
0.6924158189102272	0.9219219219219219
0.6649983989767144	0.9229229229229229
0.6373951626219821	0.923923923923924
0.6096765491028481	0.924924924924925
0.5819169881044665	0.9259259259259259
0.5541943066228272	0.9269269269269269
0.5265890188377611	0.9279279279279279
0.49918350603268735	0.928928928928929
0.47206109877560254	0.92992992992993
0.44530507883898257	0.9309309309309309
0.4189976233719811	0.9319319319319319
0.39321871827603966	0.9329329329329329
0.36804507119834123	0.933933933933934
0.3435490566999679	0.934934934934935
0.3197977267021737	0.9359359359359359
0.29685191809693134	0.9369369369369369
0.27476548639611703	0.9379379379379379
0.2535846896071408	0.938938938938939
0.2333477404307065	0.93993993993994
0.21408453777487632	0.9409409409409409
0.19581658095604856	0.9419419419419419
0.1785570623395477	0.9429429429429429
0.16231112707616133	0.943943943943944
0.14707628246706722	0.944944944944945
0.1328429346845079	0.9459459459459459
0.11959502730243189	0.9469469469469469
0.10731075442274249	0.9479479479479479
0.09596332105656734	0.948948948948949
0.0855217246627145	0.94994994994995
0.07595153410179584	0.950950950950951
0.06721564543396072	0.9519519519519519
0.0592749976576518	0.9529529529529529
0.05208923536145527	0.953953953953954
0.04561730908452308	0.954954954954955
0.03981800775024616	0.955955955955956
0.03465042070718223	0.9569569569569569
0.030074329592573713	0.9579579579579579
0.02605053238881716	0.958958958958959
0.022541103675779956	0.95995995995996
0.019509596225896698	0.960960960960961
0.01692118979989976	0.9619619619619619
0.014742793344910512	0.9629629629629629
0.012943106844178976	0.963963963963964
0.011492648887154473	0.964964964964965
0.01036375568306751	0.965965965965966
0.0095305567852069	0.9669669669669669
0.008968932272785085	0.9679679679679679
0.008656455588848963	0.968968968968969
0.008572325684564399	0.96996996996997
0.008697291592252517	0.970970970970971
0.009013572056111188	0.9719719719719719
0.009504772398657445	0.972972972972973
0.010155800397452884	0.973973973973974
0.010952782591338944	0.974974974974975
0.011882982127699579	0.975975975975976
0.012934718999086037	0.9769769769769769
0.014097293295879923	0.977977977977978
0.015360911916948498	0.978978978978979
0.016716619028760638	0.97997997997998
0.01815623044043743	0.980980980980981
0.019672271964266092	0.9819819819819819
0.021257921754048534	0.982982982982983
0.022906956554508688	0.983983983983984
0.024613701750293607	0.984984984984985
0.02637298507085097	0.985985985985986
0.028180093784808916	0.986986986986987
0.030030735203093146	0.987987987987988
0.03192100030166772	0.988988988988989
0.033847330271714174	0.98998998998999
0.03580648580553671	0.990990990990991
0.037795518930170906	0.991991991991992
0.03981174720621054	0.992992992992993
0.04185273011674971	0.993993993993994
0.043916247479455314	0.994994994994995
0.046000279723865715	0.995995995995996
0.04810298988512856	0.996996996996997
0.050222707174926155	0.997997997997998
0.052357911999490976	0.998998998998999
0.05450722230386886	1.0

